Cahn-Hilliard Navier-Stokes Simulations for Marine Free-Surface Flows

The paper is devoted to the simulation of maritime two-phase flows of air and water. Emphasis is put on an extension of the classical Volume-of-Fluid (VoF) method by a diffusive contribution derived from a Cahn-Hilliard (CH) model and its benefits for simulating immiscible, incompressible two-phase flows. Such flows are predominantly simulated with implicit VoF schemes, which mostly employ heuristic downwind-biased approximations for the concentration transport to mimic a sharp interface. This strategy introduces a severe time step restriction and requires pseudo time-stepping of steady flows. Our overall goal is a sound description of the free-surface region that alleviates artificial time-step restrictions, facilitates an efficient and robust numerical framework and inherently includes surface tension effects when needed. The approach is verified for an analytical Couette-flow example and the bubble formation under the influence of surface tension forces. 2D Validation examples are concerned with laminar standing waves reaching from gravity to capillary scale as well as a submerged hydrofoil flow. The final application refers to the 3D flow around an experimentally investigated container vessel at fixed floatation for Re=1.4E+07 and Fn=0.26. Results are compared with data obtained from VoF approaches, supplemented by analytical solutions and measurements. The study indicates the superior efficiency, resharpening capability and wider predictive realm of the CH-based extension for free surface flows with a confined spatial range of interface Courant numbers.

==> data/Cappilary_Wave_Chen_Results.dat <==
   4.8477679e-02   7.9830661e-03
   6.4636905e-02   6.3668729e-03
   7.5409722e-02   4.7789806e-03
   9.6955357e-02   3.1912009e-03
   1.0234177e-01   1.6032524e-03
   1.1311458e-01   1.5360165e-05
   1.1850099e-01  -1.5725883e-03
   1.4543304e-01  -3.1886690e-03
   1.5620585e-01  -4.7482041e-03
   1.7236508e-01  -6.3643973e-03
   1.8852431e-01  -7.9805905e-03
   2.4777480e-01  -8.0083288e-03
   2.6932044e-01  -6.3633845e-03
   2.9086607e-01  -4.7751547e-03
   3.0163889e-01  -3.1303229e-03
   3.1779812e-01  -1.5137921e-03
   3.3395734e-01   7.4381460e-05
   3.4473016e-01   1.6341415e-03
   3.6088938e-01   3.2223151e-03
   3.8782143e-01   4.8389584e-03
   4.0936706e-01   6.4839027e-03
   4.6323115e-01   6.4561081e-03
   4.9016319e-01   4.8400275e-03
   5.1709524e-01   3.1955895e-03
   5.3325446e-01   1.6644680e-03
   5.4402728e-01   1.9861313e-05
   5.6557292e-01  -1.5395612e-03
   5.8173214e-01  -3.1557544e-03
   6.0866419e-01  -4.6867634e-03
   6.4098264e-01  -6.2744306e-03
   6.9484673e-01  -4.6575059e-03
   7.2177877e-01  -3.0975771e-03
   7.3793800e-01  -1.4810463e-03
   7.5409722e-01   1.0712731e-04
   7.7564286e-01   1.6386427e-03
   8.0257490e-01   3.2269288e-03
   8.5643899e-01   5.0423540e-03
   9.2107589e-01   3.2565238e-03
   9.4800794e-01   1.6404431e-03
   9.6955357e-01   1.0937788e-04
   9.9109921e-01  -1.4784018e-03
   1.0180312e+00  -3.0094108e-03
   1.0718953e+00  -4.2282090e-03
   1.1311458e+00  -2.9798721e-03
   1.1580779e+00  -1.4483004e-03
   1.1796235e+00   1.1157219e-04
   1.2119420e+00   1.7849862e-03
   1.2496468e+00   3.3166704e-03
   1.3142837e+00   3.2889884e-03
   1.3573750e+00   1.7865054e-03
   1.3950799e+00   8.5465535e-05
   1.4220119e+00  -1.4455435e-03
   1.4974216e+00  -3.0044033e-03
   1.5782178e+00  -1.4155546e-03
   1.6051498e+00   1.1601707e-04
   1.6590139e+00   1.8463706e-03
   1.7667421e+00   1.8474959e-03
   1.8152197e+00   1.1821138e-04
   1.8529246e+00  -1.3559706e-03
   1.9929712e+00  -1.3545078e-03
   2.0360625e+00   1.4887545e-04
   2.1330179e+00   1.9647508e-03
   2.2353596e+00   1.5095723e-04
   2.2892237e+00  -1.2946988e-03
   2.4077247e+00  -1.2367465e-03
   2.4615888e+00   1.5332033e-04
   2.5639306e+00   1.4021074e-03
   2.6662723e+00   1.5545838e-04
   2.7740005e+00  -1.2045633e-03
   2.9786840e+00   1.1228675e-03
   2.8817287e+00   1.5770895e-04
   3.0917986e+00   1.8826049e-04
   3.1887540e+00  -9.1665865e-04
   3.4203695e+00   8.1555163e-04
   3.8405094e+00   6.4979688e-04
   4.2875813e+00   5.4103791e-04
   4.7184940e+00   3.7539569e-04
   5.1440203e+00   3.5148334e-04
   5.5641602e+00   2.7080028e-04
   5.9843001e+00   2.4683167e-04
   6.1943700e+00  -6.2903534e-05
   5.7850030e+00  -6.7179624e-05
   5.3433175e+00  -1.8522221e-04
   4.9285640e+00  -2.7462625e-04
   4.4922649e+00  -3.6425535e-04
   4.0613522e+00  -4.8218541e-04
   3.6304395e+00  -6.5682992e-04
   3.3180278e+00   2.4733805e-04
   3.5119385e+00   1.9264911e-04
   3.7489405e+00   1.9512474e-04
   3.9374648e+00   2.2545122e-04
   4.1960124e+00   2.5650913e-04


==> data/Cappilary_Wave_FreSCo_Results.dat <==
   3.0698030e-04   9.9988652e-03
   6.1396060e-04   9.9995410e-03
   9.2094090e-04   1.0000228e-02
   1.2279212e-03   1.0000818e-02
   1.5349015e-03   1.0001250e-02
   1.8418818e-03   1.0001491e-02
   2.1488621e-03   1.0001521e-02
   2.4558424e-03   1.0001330e-02
   2.7628227e-03   1.0000911e-02
   3.0698030e-03   1.0000261e-02
   3.3767833e-03   9.9993757e-03
   3.6837636e-03   9.9982542e-03
   3.9907439e-03   9.9968945e-03
   4.2977242e-03   9.9952955e-03
   4.6047045e-03   9.9934563e-03
   4.9116848e-03   9.9913764e-03
   5.2186651e-03   9.9890552e-03
   5.5256454e-03   9.9864925e-03
   5.8326257e-03   9.9836882e-03
   6.1396060e-03   9.9806421e-03
   6.4465863e-03   9.9773545e-03
   6.7535666e-03   9.9738255e-03
   7.0605469e-03   9.9700553e-03
   7.3675272e-03   9.9660443e-03
   7.6745075e-03   9.9617929e-03
   7.9814878e-03   9.9573016e-03
   8.2884681e-03   9.9525709e-03
   8.5954484e-03   9.9476013e-03
   8.9024287e-03   9.9423935e-03
   9.2094090e-03   9.9369481e-03
   9.5163893e-03   9.9312658e-03
   9.8233696e-03   9.9253474e-03
   1.0130350e-02   9.9191937e-03
   1.0437330e-02   9.9128053e-03
   1.0744311e-02   9.9061832e-03
   1.1051291e-02   9.8993281e-03
   1.1358271e-02   9.8922410e-03
   1.1665251e-02   9.8849226e-03
   1.1972232e-02   9.8773739e-03
   1.2279212e-02   9.8695958e-03
   1.2586192e-02   9.8615891e-03
   1.2893173e-02   9.8533549e-03
   1.3200153e-02   9.8448940e-03
   1.3507133e-02   9.8362074e-03
   1.3814114e-02   9.8272960e-03
   1.4121094e-02   9.8181609e-03
   1.4428074e-02   9.8088028e-03
   1.4735054e-02   9.7992228e-03
   1.5042035e-02   9.7894219e-03
   1.5349015e-02   9.7794010e-03
   1.5655995e-02   9.7691611e-03
   1.5962976e-02   9.7587030e-03
   1.6269956e-02   9.7480279e-03
   1.6576936e-02   9.7371365e-03
   1.6883917e-02   9.7260299e-03
   1.7190897e-02   9.7147090e-03
   1.7497877e-02   9.7031747e-03
   1.7804857e-02   9.6914279e-03
   1.8111838e-02   9.6794697e-03
   1.8418818e-02   9.6673007e-03
   1.8725798e-02   9.6549220e-03
   1.9032779e-02   9.6423345e-03
   1.9339759e-02   9.6295390e-03
   1.9646739e-02   9.6165364e-03
   1.9953720e-02   9.6033275e-03
   2.0260700e-02   9.5899131e-03
   2.0567680e-02   9.5762942e-03
   2.0874660e-02   9.5624715e-03
   2.1181641e-02   9.5484458e-03
   2.1488621e-02   9.5342178e-03
   2.1795601e-02   9.5197885e-03
   2.2102582e-02   9.5051584e-03
   2.2409562e-02   9.4903284e-03
   2.2716542e-02   9.4752991e-03
   2.3023523e-02   9.4600713e-03
   2.3330503e-02   9.4446456e-03
   2.3637483e-02   9.4290227e-03
   2.3944463e-02   9.4132033e-03
   2.4251444e-02   9.3971880e-03
   2.4558424e-02   9.3809773e-03
   2.4865404e-02   9.3645720e-03
   2.5172385e-02   9.3479724e-03
   2.5479365e-02   9.3311793e-03
   2.5786345e-02   9.3141930e-03
   2.6093326e-02   9.2970142e-03
   2.6400306e-02   9.2796433e-03
   2.6707286e-02   9.2620808e-03
   2.7014266e-02   9.2443271e-03
   2.7321247e-02   9.2263826e-03
   2.7628227e-02   9.2082477e-03
   2.7935207e-02   9.1899228e-03
   2.8242188e-02   9.1714083e-03
   2.8549168e-02   9.1527044e-03
   2.8856148e-02   9.1338116e-03
   2.9163129e-02   9.1147300e-03
   2.9470109e-02   9.0954599e-03
   2.9777089e-02   9.0760015e-03
   3.0084069e-02   9.0563551e-03
   3.0391050e-02   9.0365209e-03
   3.0698030e-02   9.0164990e-03
   3.1005010e-02   8.9962895e-03
   3.1311991e-02   8.9758925e-03
   3.1618971e-02   8.9553082e-03
   3.1925951e-02   8.9345365e-03
   3.2232932e-02   8.9135776e-03
   3.2539912e-02   8.8924314e-03
   3.2846892e-02   8.8710979e-03
   3.3153872e-02   8.8495771e-03
   3.3460853e-02   8.8278688e-03
   3.3767833e-02   8.8059730e-03
   3.4074813e-02   8.7838896e-03
   3.4381794e-02   8.7616184e-03
   3.4688774e-02   8.7391592e-03
   3.4995754e-02   8.7165119e-03
   3.5302735e-02   8.6936761e-03
   3.5609715e-02   8.6706517e-03
   3.5916695e-02   8.6474382e-03
   3.6223675e-02   8.6240411e-03
   3.6530656e-02   8.6004901e-03
   3.6837636e-02   8.5767894e-03
   3.7144616e-02   8.5529395e-03
   3.7451597e-02   8.5289408e-03
   3.7758577e-02   8.5047937e-03
   3.8065557e-02   8.4804987e-03
   3.8372538e-02   8.4560560e-03
   3.8679518e-02   8.4314659e-03
   3.8986498e-02   8.4067288e-03
   3.9293478e-02   8.3818448e-03
   3.9600459e-02   8.3568143e-03
   3.9907439e-02   8.3316375e-03
   4.0214419e-02   8.3063144e-03
   4.0521400e-02   8.2808453e-03
   4.0828380e-02   8.2552304e-03
   4.1135360e-02   8.2294696e-03
   4.1442341e-02   8.2035630e-03
   4.1749321e-02   8.1775108e-03
   4.2056301e-02   8.1513128e-03
   4.2363281e-02   8.1249691e-03
   4.2670262e-02   8.0984797e-03
   4.2977242e-02   8.0718444e-03
   4.3284222e-02   8.0450632e-03
   4.3591203e-02   8.0181359e-03
   4.3898183e-02   7.9910624e-03
   4.4205163e-02   7.9638424e-03
   4.4512144e-02   7.9364758e-03
   4.4819124e-02   7.9089623e-03
   4.5126104e-02   7.8813016e-03
   4.5433084e-02   7.8534934e-03
   4.5740065e-02   7.8255373e-03
   4.6047045e-02   7.7974330e-03
   4.6354025e-02   7.7691801e-03
   4.6661006e-02   7.7407781e-03
   4.6967986e-02   7.7122266e-03
   4.7274966e-02   7.6835251e-03
   4.7581947e-02   7.6546731e-03
   4.7888927e-02   7.6256699e-03
   4.8195907e-02   7.5965151e-03
   4.8502887e-02   7.5672079e-03
   4.8809868e-02   7.5377477e-03
   4.9116848e-02   7.5081339e-03
   4.9423828e-02   7.4783658e-03
   4.9730809e-02   7.4484425e-03
   5.0037789e-02   7.4183633e-03
   5.0344769e-02   7.3881274e-03
   5.0651750e-02   7.3577339e-03
   5.0958730e-02   7.3271820e-03
   5.1265710e-02   7.2964707e-03
   5.1572690e-02   7.2655992e-03
   5.1879671e-02   7.2345663e-03
   5.2186651e-02   7.2033712e-03
   5.2493631e-02   7.1720128e-03
   5.2800612e-02   7.1404899e-03
   5.3107592e-02   7.1088015e-03
   5.3414572e-02   7.0769608e-03
   5.3721553e-02   7.0450192e-03
   5.4028533e-02   7.0129813e-03
   5.4335513e-02   6.9808465e-03
   5.4642493e-02   6.9486146e-03
   5.4949474e-02   6.9162851e-03
   5.5256454e-02   6.8838575e-03
   5.5563434e-02   6.8513313e-03
   5.5870415e-02   6.8187059e-03
   5.6177395e-02   6.7859808e-03
   5.6484375e-02   6.7531554e-03
   5.6791356e-02   6.7202289e-03
   5.7098336e-02   6.6872008e-03
   5.7405316e-02   6.6540703e-03
   5.7712296e-02   6.6208366e-03
   5.8019277e-02   6.5874990e-03
   5.8326257e-02   6.5540566e-03
   5.8633237e-02   6.5205086e-03
   5.8940218e-02   6.4868541e-03
   5.9247198e-02   6.4530922e-03
   5.9554178e-02   6.4192219e-03
   5.9861159e-02   6.3852422e-03
   6.0168139e-02   6.3511521e-03
   6.0475119e-02   6.3169506e-03
   6.0782100e-02   6.2826365e-03
   6.1089080e-02   6.2482087e-03
   6.1396060e-02   6.2136661e-03
   6.1703040e-02   6.1790075e-03
   6.2010021e-02   6.1442315e-03
   6.2317001e-02   6.1093371e-03
   6.2623981e-02   6.0743228e-03
   6.2930962e-02   6.0391873e-03
   6.3237942e-02   6.0039293e-03
   6.3544922e-02   5.9685473e-03
   6.3851903e-02   5.9330400e-03
   6.4158883e-02   5.8974059e-03
   6.4465863e-02   5.8616434e-03
   6.4772843e-02   5.8257510e-03
   6.5079824e-02   5.7897272e-03
   6.5386804e-02   5.7535704e-03
   6.5693784e-02   5.7172789e-03
   6.6000765e-02   5.6808511e-03
   6.6307745e-02   5.6442852e-03
   6.6614725e-02   5.6075796e-03
   6.6921706e-02   5.5707324e-03
   6.7228686e-02   5.5337450e-03
   6.7535666e-02   5.4966817e-03
   6.7842646e-02   5.4595674e-03
   6.8149627e-02   5.4224011e-03
   6.8456607e-02   5.3851814e-03
   6.8763587e-02   5.3479071e-03
   6.9070568e-02   5.3105771e-03
   6.9377548e-02   5.2731898e-03
   6.9684528e-02   5.2357442e-03
   6.9991509e-02   5.1982386e-03
   7.0298489e-02   5.1606719e-03
   7.0605469e-02   5.1230424e-03
   7.0912449e-02   5.0853489e-03
   7.1219430e-02   5.0475897e-03
   7.1526410e-02   5.0097634e-03
   7.1833390e-02   4.9718684e-03
   7.2140371e-02   4.9339032e-03
   7.2447351e-02   4.8958660e-03
   7.2754331e-02   4.8577553e-03
   7.3061312e-02   4.8195695e-03
   7.3368292e-02   4.7813067e-03
   7.3675272e-02   4.7429653e-03
   7.3982252e-02   4.7045435e-03
   7.4289233e-02   4.6660396e-03
   7.4596213e-02   4.6274517e-03
   7.4903193e-02   4.5887780e-03
   7.5210174e-02   4.5500165e-03
   7.5517154e-02   4.5111655e-03
   7.5824134e-02   4.4722230e-03
   7.6131115e-02   4.4331870e-03
   7.6438095e-02   4.3940556e-03
   7.6745075e-02   4.3548267e-03
   7.7052055e-02   4.3154984e-03
   7.7359036e-02   4.2760685e-03
   7.7666016e-02   4.2365351e-03
   7.7972996e-02   4.1968959e-03
   7.8279977e-02   4.1571489e-03
   7.8586957e-02   4.1172919e-03
   7.8893937e-02   4.0773228e-03
   7.9200918e-02   4.0372392e-03
   7.9507898e-02   3.9970391e-03
   7.9814878e-02   3.9567339e-03
   8.0121858e-02   3.9164062e-03
   8.0428839e-02   3.8760669e-03
   8.0735819e-02   3.8357144e-03
   8.1042799e-02   3.7953466e-03
   8.1349780e-02   3.7549618e-03
   8.1656760e-02   3.7145581e-03
   8.1963740e-02   3.6741334e-03
   8.2270721e-02   3.6336860e-03
   8.2577701e-02   3.5932137e-03
   8.2884681e-02   3.5527146e-03
   8.3191661e-02   3.5121868e-03
   8.3498642e-02   3.4716281e-03
   8.3805622e-02   3.4310365e-03
   8.4112602e-02   3.3904100e-03
   8.4419583e-02   3.3497464e-03
   8.4726563e-02   3.3090437e-03
   8.5033543e-02   3.2682997e-03
   8.5340524e-02   3.2275123e-03
   8.5647504e-02   3.1866794e-03
   8.5954484e-02   3.1457987e-03
   8.6261464e-02   3.1048681e-03
   8.6568445e-02   3.0638853e-03
   8.6875425e-02   3.0228482e-03
   8.7182405e-02   2.9817544e-03
   8.7489386e-02   2.9406018e-03
   8.7796366e-02   2.8993881e-03
   8.8103346e-02   2.8581109e-03
   8.8410327e-02   2.8167680e-03
   8.8717307e-02   2.7753570e-03
   8.9024287e-02   2.7338757e-03
   8.9331267e-02   2.6923217e-03
   8.9638248e-02   2.6506926e-03
   8.9945228e-02   2.6089861e-03
   9.0252208e-02   2.5671998e-03
   9.0559189e-02   2.5253313e-03
   9.0866169e-02   2.4833781e-03
   9.1173149e-02   2.4413380e-03
   9.1480130e-02   2.3992085e-03
   9.1787110e-02   2.3570451e-03
   9.2094090e-02   2.3149082e-03
   9.2401070e-02   2.2727946e-03
   9.2708051e-02   2.2307022e-03
   9.3015031e-02   2.1886286e-03
   9.3322011e-02   2.1465716e-03
   9.3628992e-02   2.1045289e-03
   9.3935972e-02   2.0624981e-03
   9.4242952e-02   2.0204771e-03
   9.4549933e-02   1.9784636e-03
   9.4856913e-02   1.9364551e-03
   9.5163893e-02   1.8944494e-03
   9.5470873e-02   1.8524442e-03
   9.5777854e-02   1.8104371e-03
   9.6084834e-02   1.7684259e-03
   9.6391814e-02   1.7264082e-03
   9.6698795e-02   1.6843816e-03
   9.7005775e-02   1.6423438e-03
   9.7312755e-02   1.6002925e-03
   9.7619736e-02   1.5582253e-03
   9.7926716e-02   1.5161399e-03
   9.8233696e-02   1.4740339e-03
   9.8540676e-02   1.4319050e-03
   9.8847657e-02   1.3897507e-03
   9.9154637e-02   1.3475688e-03
   9.9461617e-02   1.3053569e-03
   9.9768598e-02   1.2631126e-03
   1.0007558e-01   1.2208336e-03
   1.0038256e-01   1.1785175e-03
   1.0068954e-01   1.1361620e-03
   1.0099652e-01   1.0937646e-03
   1.0130350e-01   1.0513231e-03
   1.0161048e-01   1.0088350e-03
   1.0191746e-01   9.6629807e-04
   1.0222444e-01   9.2370990e-04
   1.0253142e-01   8.8106816e-04
   1.0283840e-01   8.3837049e-04
   1.0314538e-01   7.9561821e-04
   1.0345236e-01   7.5289586e-04
   1.0375934e-01   7.1023137e-04
   1.0406632e-01   6.6762236e-04
   1.0437330e-01   6.2506642e-04
   1.0468028e-01   5.8256117e-04
   1.0498726e-01   5.4010422e-04
   1.0529424e-01   4.9769320e-04
   1.0560122e-01   4.5532573e-04
   1.0590820e-01   4.1299945e-04
   1.0621518e-01   3.7071201e-04
   1.0652216e-01   3.2846104e-04
   1.0682914e-01   2.8624421e-04
   1.0713612e-01   2.4405918e-04
   1.0744311e-01   2.0190363e-04
   1.0775009e-01   1.5977523e-04
   1.0805707e-01   1.1767167e-04
   1.0836405e-01   7.5590660e-05
   1.0867103e-01   3.3529899e-05
   1.0897801e-01  -8.5128927e-06
   1.0928499e-01  -5.0539988e-05
   1.0959197e-01  -9.2553649e-05
   1.0989895e-01  -1.3455613e-04
   1.1020593e-01  -1.7654966e-04
   1.1051291e-01  -2.1853648e-04
   1.1081989e-01  -2.6051881e-04
   1.1112687e-01  -3.0249884e-04
   1.1143385e-01  -3.4447878e-04
   1.1174083e-01  -3.8646080e-04
   1.1204781e-01  -4.2844708e-04
   1.1235479e-01  -4.7043976e-04
   1.1266177e-01  -5.1244100e-04
   1.1296875e-01  -5.5445292e-04
   1.1327573e-01  -5.9647763e-04
   1.1358271e-01  -6.3851724e-04
   1.1388969e-01  -6.8057383e-04
   1.1419667e-01  -7.2264948e-04
   1.1450365e-01  -7.6474624e-04
   1.1481063e-01  -8.0686429e-04
   1.1511761e-01  -8.4892698e-04
   1.1542459e-01  -8.9090219e-04
   1.1573157e-01  -9.3279224e-04
   1.1603855e-01  -9.7459945e-04
   1.1634553e-01  -1.0163261e-03
   1.1665251e-01  -1.0579744e-03
   1.1695949e-01  -1.0995468e-03
   1.1726647e-01  -1.1410453e-03
   1.1757346e-01  -1.1824722e-03
   1.1788044e-01  -1.2238298e-03
   1.1818742e-01  -1.2651201e-03
   1.1849440e-01  -1.3063454e-03
   1.1880138e-01  -1.3475078e-03
   1.1910836e-01  -1.3886095e-03
   1.1941534e-01  -1.4296525e-03
   1.1972232e-01  -1.4706389e-03
   1.2002930e-01  -1.5115708e-03
   1.2033628e-01  -1.5524503e-03
   1.2064326e-01  -1.5932793e-03
   1.2095024e-01  -1.6340599e-03
   1.2125722e-01  -1.6747940e-03
   1.2156420e-01  -1.7154837e-03
   1.2187118e-01  -1.7561309e-03
   1.2217816e-01  -1.7967374e-03
   1.2248514e-01  -1.8373053e-03
   1.2279212e-01  -1.8778362e-03
   1.2309910e-01  -1.9183322e-03
   1.2340608e-01  -1.9587951e-03
   1.2371306e-01  -1.9992265e-03
   1.2402004e-01  -2.0396284e-03
   1.2432702e-01  -2.0800024e-03
   1.2463400e-01  -2.1203504e-03
   1.2494098e-01  -2.1606739e-03
   1.2524796e-01  -2.2009747e-03
   1.2555494e-01  -2.2412544e-03
   1.2586192e-01  -2.2815147e-03
   1.2616890e-01  -2.3217572e-03
   1.2647588e-01  -2.3619834e-03
   1.2678286e-01  -2.4021948e-03
   1.2708984e-01  -2.4423755e-03
   1.2739682e-01  -2.4824505e-03
   1.2770381e-01  -2.5224135e-03
   1.2801079e-01  -2.5622664e-03
   1.2831777e-01  -2.6020113e-03
   1.2862475e-01  -2.6416501e-03
   1.2893173e-01  -2.6811847e-03
   1.2923871e-01  -2.7206169e-03
   1.2954569e-01  -2.7599487e-03
   1.2985267e-01  -2.7991818e-03
   1.3015965e-01  -2.8383179e-03
   1.3046663e-01  -2.8773590e-03
   1.3077361e-01  -2.9163067e-03
   1.3108059e-01  -2.9551626e-03
   1.3138757e-01  -2.9939286e-03
   1.3169455e-01  -3.0326062e-03
   1.3200153e-01  -3.0711970e-03
   1.3230851e-01  -3.1097027e-03
   1.3261549e-01  -3.1481247e-03
   1.3292247e-01  -3.1864647e-03
   1.3322945e-01  -3.2247240e-03
   1.3353643e-01  -3.2629043e-03
   1.3384341e-01  -3.3010068e-03
   1.3415039e-01  -3.3390331e-03
   1.3445737e-01  -3.3769844e-03
   1.3476435e-01  -3.4148622e-03
   1.3507133e-01  -3.4526677e-03
   1.3537831e-01  -3.4904023e-03
   1.3568529e-01  -3.5280671e-03
   1.3599227e-01  -3.5656634e-03
   1.3629925e-01  -3.6031924e-03
   1.3660623e-01  -3.6406553e-03
   1.3691321e-01  -3.6780531e-03
   1.3722019e-01  -3.7153870e-03
   1.3752717e-01  -3.7526581e-03
   1.3783415e-01  -3.7898672e-03
   1.3814114e-01  -3.8270156e-03
   1.3844812e-01  -3.8641041e-03
   1.3875510e-01  -3.9011337e-03
   1.3906208e-01  -3.9381052e-03
   1.3936906e-01  -3.9750196e-03
   1.3967604e-01  -4.0118776e-03
   1.3998302e-01  -4.0486802e-03
   1.4029000e-01  -4.0854049e-03
   1.4059698e-01  -4.1219950e-03
   1.4090396e-01  -4.1584494e-03
   1.4121094e-01  -4.1947694e-03
   1.4151792e-01  -4.2309564e-03
   1.4182490e-01  -4.2670117e-03
   1.4213188e-01  -4.3029366e-03
   1.4243886e-01  -4.3387323e-03
   1.4274584e-01  -4.3744001e-03
   1.4305282e-01  -4.4099413e-03
   1.4335980e-01  -4.4453568e-03
   1.4366678e-01  -4.4806480e-03
   1.4397376e-01  -4.5158159e-03
   1.4428074e-01  -4.5508616e-03
   1.4458772e-01  -4.5857860e-03
   1.4489470e-01  -4.6205903e-03
   1.4520168e-01  -4.6552754e-03
   1.4550866e-01  -4.6898423e-03
   1.4581564e-01  -4.7242918e-03
   1.4612262e-01  -4.7586248e-03
   1.4642960e-01  -4.7928423e-03
   1.4673658e-01  -4.8269450e-03
   1.4704356e-01  -4.8609337e-03
   1.4735054e-01  -4.8948091e-03
   1.4765752e-01  -4.9285721e-03
   1.4796450e-01  -4.9622232e-03
   1.4827149e-01  -4.9957633e-03
   1.4857847e-01  -5.0291928e-03
   1.4888545e-01  -5.0625124e-03
   1.4919243e-01  -5.0957227e-03
   1.4949941e-01  -5.1288243e-03
   1.4980639e-01  -5.1618176e-03
   1.5011337e-01  -5.1947031e-03
   1.5042035e-01  -5.2274813e-03
   1.5072733e-01  -5.2601527e-03
   1.5103431e-01  -5.2927176e-03
   1.5134129e-01  -5.3251763e-03
   1.5164827e-01  -5.3575293e-03
   1.5195525e-01  -5.3897769e-03
   1.5226223e-01  -5.4219193e-03
   1.5256921e-01  -5.4539567e-03
   1.5287619e-01  -5.4858895e-03
   1.5318317e-01  -5.5177178e-03
   1.5349015e-01  -5.5494417e-03
   1.5379713e-01  -5.5810615e-03
   1.5410411e-01  -5.6125773e-03
   1.5441109e-01  -5.6439890e-03
   1.5471807e-01  -5.6752969e-03
   1.5502505e-01  -5.7065008e-03
   1.5533203e-01  -5.7375941e-03
   1.5563901e-01  -5.7685326e-03
   1.5594599e-01  -5.7993104e-03
   1.5625297e-01  -5.8299282e-03
   1.5655995e-01  -5.8603867e-03
   1.5686693e-01  -5.8906866e-03
   1.5717391e-01  -5.9208285e-03
   1.5748089e-01  -5.9508130e-03
   1.5778787e-01  -5.9806407e-03
   1.5809485e-01  -6.0103122e-03
   1.5840184e-01  -6.0398281e-03
   1.5870882e-01  -6.0691887e-03
   1.5901580e-01  -6.0983947e-03
   1.5932278e-01  -6.1274464e-03
   1.5962976e-01  -6.1563444e-03
   1.5993674e-01  -6.1850891e-03
   1.6024372e-01  -6.2136807e-03
   1.6055070e-01  -6.2421198e-03
   1.6085768e-01  -6.2704067e-03
   1.6116466e-01  -6.2985417e-03
   1.6147164e-01  -6.3265250e-03
   1.6177862e-01  -6.3543570e-03
   1.6208560e-01  -6.3820380e-03
   1.6239258e-01  -6.4095681e-03
   1.6269956e-01  -6.4369477e-03
   1.6300654e-01  -6.4641768e-03
   1.6331352e-01  -6.4912557e-03
   1.6362050e-01  -6.5181845e-03
   1.6392748e-01  -6.5449634e-03
   1.6423446e-01  -6.5715924e-03
   1.6454144e-01  -6.5980718e-03
   1.6484842e-01  -6.6244015e-03
   1.6515540e-01  -6.6505816e-03
   1.6546238e-01  -6.6766121e-03
   1.6576936e-01  -6.7024931e-03
   1.6607634e-01  -6.7282246e-03
   1.6638332e-01  -6.7538066e-03
   1.6669030e-01  -6.7792389e-03
   1.6699728e-01  -6.8045217e-03
   1.6730426e-01  -6.8296548e-03
   1.6761124e-01  -6.8546381e-03
   1.6791822e-01  -6.8794715e-03
   1.6822520e-01  -6.9041549e-03
   1.6853218e-01  -6.9286882e-03
   1.6883917e-01  -6.9530713e-03
   1.6914615e-01  -6.9773040e-03
   1.6945313e-01  -7.0013860e-03
   1.6976011e-01  -7.0253172e-03
   1.7006709e-01  -7.0490975e-03
   1.7037407e-01  -7.0727265e-03
   1.7068105e-01  -7.0962041e-03
   1.7098803e-01  -7.1195300e-03
   1.7129501e-01  -7.1427040e-03
   1.7160199e-01  -7.1657257e-03
   1.7190897e-01  -7.1885949e-03
   1.7221595e-01  -7.2113113e-03
   1.7252293e-01  -7.2338747e-03
   1.7282991e-01  -7.2562845e-03
   1.7313689e-01  -7.2785407e-03
   1.7344387e-01  -7.3006427e-03
   1.7375085e-01  -7.3225903e-03
   1.7405783e-01  -7.3443830e-03
   1.7436481e-01  -7.3660206e-03
   1.7467179e-01  -7.3875027e-03
   1.7497877e-01  -7.4088288e-03
   1.7528575e-01  -7.4300019e-03
   1.7559273e-01  -7.4509998e-03
   1.7589971e-01  -7.4718163e-03
   1.7620669e-01  -7.4924516e-03
   1.7651367e-01  -7.5129059e-03
   1.7682065e-01  -7.5331795e-03
   1.7712763e-01  -7.5532725e-03
   1.7743461e-01  -7.5731850e-03
   1.7774159e-01  -7.5929172e-03
   1.7804857e-01  -7.6124693e-03
   1.7835555e-01  -7.6318414e-03
   1.7866253e-01  -7.6510337e-03
   1.7896952e-01  -7.6700462e-03
   1.7927650e-01  -7.6888791e-03
   1.7958348e-01  -7.7075324e-03
   1.7989046e-01  -7.7260064e-03
   1.8019744e-01  -7.7443009e-03
   1.8050442e-01  -7.7624162e-03
   1.8081140e-01  -7.7803523e-03
   1.8111838e-01  -7.7981092e-03
   1.8142536e-01  -7.8156870e-03
   1.8173234e-01  -7.8330858e-03
   1.8203932e-01  -7.8503055e-03
   1.8234630e-01  -7.8673463e-03
   1.8265328e-01  -7.8842081e-03
   1.8296026e-01  -7.9008909e-03
   1.8326724e-01  -7.9173948e-03
   1.8357422e-01  -7.9337197e-03
   1.8388120e-01  -7.9498658e-03
   1.8418818e-01  -7.9658328e-03
   1.8449516e-01  -7.9816210e-03
   1.8480214e-01  -7.9972301e-03
   1.8510912e-01  -8.0126603e-03
   1.8541610e-01  -8.0279115e-03
   1.8572308e-01  -8.0429836e-03
   1.8603006e-01  -8.0578767e-03
   1.8633704e-01  -8.0725907e-03
   1.8664402e-01  -8.0871255e-03
   1.8695100e-01  -8.1014811e-03
   1.8725798e-01  -8.1156575e-03
   1.8756496e-01  -8.1296546e-03
   1.8787194e-01  -8.1434723e-03
   1.8817892e-01  -8.1571107e-03
   1.8848590e-01  -8.1705697e-03
   1.8879288e-01  -8.1838491e-03
   1.8909987e-01  -8.1969490e-03
   1.8940685e-01  -8.2098692e-03
   1.8971383e-01  -8.2226098e-03
   1.9002081e-01  -8.2351706e-03
   1.9032779e-01  -8.2475517e-03
   1.9063477e-01  -8.2597528e-03
   1.9094175e-01  -8.2717740e-03
   1.9124873e-01  -8.2836152e-03
   1.9155571e-01  -8.2952763e-03
   1.9186269e-01  -8.3067573e-03
   1.9216967e-01  -8.3180582e-03
   1.9247665e-01  -8.3291787e-03
   1.9278363e-01  -8.3401189e-03
   1.9309061e-01  -8.3508787e-03
   1.9339759e-01  -8.3614581e-03
   1.9370457e-01  -8.3718570e-03
   1.9401155e-01  -8.3820752e-03
   1.9431853e-01  -8.3921129e-03
   1.9462551e-01  -8.4019698e-03
   1.9493249e-01  -8.4116461e-03
   1.9523947e-01  -8.4211415e-03
   1.9554645e-01  -8.4304560e-03
   1.9585343e-01  -8.4395897e-03
   1.9616041e-01  -8.4485424e-03
   1.9646739e-01  -8.4573142e-03
   1.9677437e-01  -8.4659049e-03
   1.9708135e-01  -8.4743145e-03
   1.9738833e-01  -8.4825431e-03
   1.9769531e-01  -8.4905905e-03
   1.9800229e-01  -8.4984567e-03
   1.9830927e-01  -8.5061418e-03
   1.9861625e-01  -8.5136456e-03
   1.9892323e-01  -8.5209682e-03
   1.9923022e-01  -8.5281095e-03
   1.9953720e-01  -8.5350696e-03
   1.9984418e-01  -8.5418484e-03
   2.0015116e-01  -8.5484459e-03
   2.0045814e-01  -8.5548622e-03
   2.0076512e-01  -8.5610972e-03
   2.0107210e-01  -8.5671509e-03
   2.0137908e-01  -8.5730233e-03
   2.0168606e-01  -8.5787145e-03
   2.0199304e-01  -8.5842245e-03
   2.0230002e-01  -8.5895532e-03
   2.0260700e-01  -8.5947008e-03
   2.0291398e-01  -8.5996673e-03
   2.0322096e-01  -8.6044527e-03
   2.0352794e-01  -8.6090570e-03
   2.0383492e-01  -8.6134803e-03
   2.0414190e-01  -8.6177226e-03
   2.0444888e-01  -8.6217840e-03
   2.0475586e-01  -8.6256646e-03
   2.0506284e-01  -8.6293644e-03
   2.0536982e-01  -8.6328835e-03
   2.0567680e-01  -8.6362220e-03
   2.0598378e-01  -8.6393799e-03
   2.0629076e-01  -8.6423574e-03
   2.0659774e-01  -8.6451545e-03
   2.0690472e-01  -8.6477713e-03
   2.0721170e-01  -8.6502079e-03
   2.0751868e-01  -8.6524645e-03
   2.0782566e-01  -8.6545411e-03
   2.0813264e-01  -8.6564379e-03
   2.0843962e-01  -8.6581549e-03
   2.0874660e-01  -8.6596923e-03
   2.0905358e-01  -8.6610502e-03
   2.0936056e-01  -8.6622290e-03
   2.0966755e-01  -8.6632287e-03
   2.0997453e-01  -8.6640492e-03
   2.1028151e-01  -8.6646909e-03
   2.1058849e-01  -8.6651538e-03
   2.1089547e-01  -8.6654381e-03
   2.1120245e-01  -8.6655440e-03
   2.1150943e-01  -8.6654717e-03
   2.1181641e-01  -8.6652212e-03
   2.1212339e-01  -8.6647929e-03
   2.1243037e-01  -8.6641868e-03
   2.1273735e-01  -8.6634032e-03
   2.1304433e-01  -8.6624422e-03
   2.1335131e-01  -8.6613042e-03
   2.1365829e-01  -8.6599891e-03
   2.1396527e-01  -8.6584974e-03
   2.1427225e-01  -8.6568291e-03
   2.1457923e-01  -8.6549845e-03
   2.1488621e-01  -8.6529639e-03
   2.1519319e-01  -8.6507673e-03
   2.1550017e-01  -8.6483951e-03
   2.1580715e-01  -8.6458476e-03
   2.1611413e-01  -8.6431248e-03
   2.1642111e-01  -8.6402271e-03
   2.1672809e-01  -8.6371548e-03
   2.1703507e-01  -8.6339079e-03
   2.1734205e-01  -8.6304869e-03
   2.1764903e-01  -8.6268920e-03
   2.1795601e-01  -8.6231233e-03
   2.1826299e-01  -8.6191812e-03
   2.1856997e-01  -8.6150660e-03
   2.1887695e-01  -8.6107779e-03
   2.1918393e-01  -8.6063171e-03
   2.1949091e-01  -8.6016839e-03
   2.1979790e-01  -8.5968787e-03
   2.2010488e-01  -8.5919016e-03
   2.2041186e-01  -8.5867530e-03
   2.2071884e-01  -8.5814331e-03
   2.2102582e-01  -8.5759422e-03
   2.2133280e-01  -8.5702806e-03
   2.2163978e-01  -8.5644486e-03
   2.2194676e-01  -8.5584465e-03
   2.2225374e-01  -8.5522745e-03
   2.2256072e-01  -8.5459329e-03
   2.2286770e-01  -8.5394221e-03
   2.2317468e-01  -8.5327423e-03
   2.2348166e-01  -8.5258938e-03
   2.2378864e-01  -8.5188770e-03
   2.2409562e-01  -8.5116920e-03
   2.2440260e-01  -8.5043392e-03
   2.2470958e-01  -8.4968189e-03
   2.2501656e-01  -8.4891314e-03
   2.2532354e-01  -8.4812769e-03
   2.2563052e-01  -8.4732558e-03
   2.2593750e-01  -8.4650684e-03
   2.2624448e-01  -8.4567150e-03
   2.2655146e-01  -8.4481957e-03
   2.2685844e-01  -8.4395111e-03
   2.2716542e-01  -8.4306612e-03
   2.2747240e-01  -8.4216465e-03
   2.2777938e-01  -8.4124671e-03
   2.2808636e-01  -8.4031235e-03
   2.2839334e-01  -8.3936159e-03
   2.2870032e-01  -8.3839445e-03
   2.2900730e-01  -8.3741096e-03
   2.2931428e-01  -8.3641116e-03
   2.2962126e-01  -8.3539507e-03
   2.2992825e-01  -8.3436271e-03
   2.3023523e-01  -8.3331412e-03
   2.3054221e-01  -8.3224933e-03
   2.3084919e-01  -8.3116835e-03
   2.3115617e-01  -8.3007121e-03
   2.3146315e-01  -8.2895795e-03
   2.3177013e-01  -8.2782859e-03
   2.3207711e-01  -8.2668314e-03
   2.3238409e-01  -8.2552165e-03
   2.3269107e-01  -8.2434412e-03
   2.3299805e-01  -8.2315059e-03
   2.3330503e-01  -8.2194108e-03
   2.3361201e-01  -8.2071562e-03
   2.3391899e-01  -8.1947422e-03
   2.3422597e-01  -8.1821691e-03
   2.3453295e-01  -8.1694371e-03
   2.3483993e-01  -8.1565464e-03
   2.3514691e-01  -8.1434973e-03
   2.3545389e-01  -8.1302899e-03
   2.3576087e-01  -8.1169244e-03
   2.3606785e-01  -8.1034011e-03
   2.3637483e-01  -8.0897201e-03
   2.3668181e-01  -8.0758816e-03
   2.3698879e-01  -8.0618857e-03
   2.3729577e-01  -8.0477327e-03
   2.3760275e-01  -8.0334227e-03
   2.3790973e-01  -8.0189559e-03
   2.3821671e-01  -8.0043324e-03
   2.3852369e-01  -7.9895524e-03
   2.3883067e-01  -7.9746159e-03
   2.3913765e-01  -7.9595232e-03
   2.3944463e-01  -7.9442744e-03
   2.3975161e-01  -7.9288695e-03
   2.4005859e-01  -7.9133086e-03
   2.4036558e-01  -7.8975920e-03
   2.4067256e-01  -7.8817196e-03
   2.4097954e-01  -7.8656915e-03
   2.4128652e-01  -7.8495079e-03
   2.4159350e-01  -7.8331688e-03
   2.4190048e-01  -7.8166742e-03
   2.4220746e-01  -7.8000242e-03
   2.4251444e-01  -7.7832188e-03
   2.4282142e-01  -7.7662581e-03
   2.4312840e-01  -7.7491421e-03
   2.4343538e-01  -7.7318709e-03
   2.4374236e-01  -7.7144443e-03
   2.4404934e-01  -7.6968624e-03
   2.4435632e-01  -7.6791253e-03
   2.4466330e-01  -7.6612478e-03
   2.4497028e-01  -7.6432565e-03
   2.4527726e-01  -7.6251329e-03
   2.4558424e-01  -7.6068774e-03
   2.4589122e-01  -7.5884905e-03
   2.4619820e-01  -7.5699725e-03
   2.4650518e-01  -7.5513239e-03
   2.4681216e-01  -7.5325451e-03
   2.4711914e-01  -7.5136365e-03
   2.4742612e-01  -7.4945985e-03
   2.4773310e-01  -7.4754313e-03
   2.4804008e-01  -7.4561355e-03
   2.4834706e-01  -7.4367114e-03
   2.4865404e-01  -7.4171592e-03
   2.4896102e-01  -7.3974794e-03
   2.4926800e-01  -7.3776722e-03
   2.4957498e-01  -7.3577380e-03
   2.4988196e-01  -7.3376771e-03
   2.5018894e-01  -7.3174898e-03
   2.5049593e-01  -7.2971763e-03
   2.5080291e-01  -7.2767369e-03
   2.5110989e-01  -7.2561719e-03
   2.5141687e-01  -7.2354815e-03
   2.5172385e-01  -7.2146661e-03
   2.5203083e-01  -7.1937257e-03
   2.5233781e-01  -7.1726606e-03
   2.5264479e-01  -7.1514710e-03
   2.5295177e-01  -7.1301572e-03
   2.5325875e-01  -7.1087192e-03
   2.5356573e-01  -7.0871573e-03
   2.5387271e-01  -7.0654715e-03
   2.5417969e-01  -7.0436622e-03
   2.5448667e-01  -7.0217293e-03
   2.5479365e-01  -6.9996731e-03
   2.5510063e-01  -6.9774935e-03
   2.5540761e-01  -6.9551908e-03
   2.5571459e-01  -6.9327649e-03
   2.5602157e-01  -6.9102160e-03
   2.5632855e-01  -6.8875442e-03
   2.5663553e-01  -6.8647494e-03
   2.5694251e-01  -6.8418316e-03
   2.5724949e-01  -6.8187910e-03
   2.5755647e-01  -6.7956276e-03
   2.5786345e-01  -6.7723412e-03
   2.5817043e-01  -6.7489319e-03
   2.5847741e-01  -6.7253996e-03
   2.5878439e-01  -6.7017444e-03
   2.5909137e-01  -6.6779661e-03
   2.5939835e-01  -6.6540647e-03
   2.5970533e-01  -6.6300401e-03
   2.6001231e-01  -6.6058921e-03
   2.6031929e-01  -6.5816208e-03
   2.6062628e-01  -6.5572258e-03
   2.6093326e-01  -6.5327072e-03
   2.6124024e-01  -6.5080647e-03
   2.6154722e-01  -6.4832981e-03
   2.6185420e-01  -6.4584074e-03
   2.6216118e-01  -6.4333923e-03
   2.6246816e-01  -6.4082525e-03
   2.6277514e-01  -6.3829879e-03
   2.6308212e-01  -6.3575982e-03
   2.6338910e-01  -6.3320832e-03
   2.6369608e-01  -6.3064425e-03
   2.6400306e-01  -6.2806760e-03
   2.6431004e-01  -6.2547833e-03
   2.6461702e-01  -6.2287642e-03
   2.6492400e-01  -6.2026182e-03
   2.6523098e-01  -6.1763451e-03
   2.6553796e-01  -6.1499444e-03
   2.6584494e-01  -6.1234159e-03
   2.6615192e-01  -6.0967592e-03
   2.6645890e-01  -6.0699738e-03
   2.6676588e-01  -6.0430594e-03
   2.6707286e-01  -6.0160615e-03
   2.6737984e-01  -5.9889997e-03
   2.6768682e-01  -5.9618555e-03
   2.6799380e-01  -5.9346290e-03
   2.6830078e-01  -5.9073202e-03
   2.6860776e-01  -5.8799290e-03
   2.6891474e-01  -5.8524555e-03
   2.6922172e-01  -5.8248997e-03
   2.6952870e-01  -5.7972616e-03
   2.6983568e-01  -5.7695410e-03
   2.7014266e-01  -5.7417379e-03
   2.7044964e-01  -5.7138522e-03
   2.7075663e-01  -5.6858839e-03
   2.7106361e-01  -5.6578328e-03
   2.7137059e-01  -5.6296987e-03
   2.7167757e-01  -5.6014816e-03
   2.7198455e-01  -5.5731813e-03
   2.7229153e-01  -5.5447976e-03
   2.7259851e-01  -5.5163304e-03
   2.7290549e-01  -5.4877794e-03
   2.7321247e-01  -5.4591443e-03
   2.7351945e-01  -5.4304251e-03
   2.7382643e-01  -5.4016214e-03
   2.7413341e-01  -5.3727329e-03
   2.7444039e-01  -5.3437595e-03
   2.7474737e-01  -5.3147007e-03
   2.7505435e-01  -5.2855564e-03
   2.7536133e-01  -5.2563261e-03
   2.7566831e-01  -5.2270096e-03
   2.7597529e-01  -5.1976065e-03
   2.7628227e-01  -5.1681164e-03
   2.7658925e-01  -5.1385390e-03
   2.7689623e-01  -5.1088739e-03
   2.7720321e-01  -5.0791206e-03
   2.7751019e-01  -5.0492788e-03
   2.7781717e-01  -5.0193480e-03
   2.7812415e-01  -4.9893277e-03
   2.7843113e-01  -4.9592176e-03
   2.7873811e-01  -4.9290171e-03
   2.7904509e-01  -4.8987258e-03
   2.7935207e-01  -4.8683431e-03
   2.7965905e-01  -4.8378685e-03
   2.7996603e-01  -4.8073016e-03
   2.8027301e-01  -4.7766417e-03
   2.8057999e-01  -4.7458883e-03
   2.8088697e-01  -4.7150409e-03
   2.8119396e-01  -4.6840988e-03
   2.8150094e-01  -4.6530615e-03
   2.8180792e-01  -4.6219284e-03
   2.8211490e-01  -4.5906988e-03
   2.8242188e-01  -4.5593721e-03
   2.8272886e-01  -4.5279477e-03
   2.8303584e-01  -4.4964250e-03
   2.8334282e-01  -4.4648031e-03
   2.8364980e-01  -4.4330816e-03
   2.8395678e-01  -4.4012596e-03
   2.8426376e-01  -4.3693365e-03
   2.8457074e-01  -4.3373422e-03
   2.8487772e-01  -4.3053398e-03
   2.8518470e-01  -4.2732984e-03
   2.8549168e-01  -4.2412178e-03
   2.8579866e-01  -4.2090974e-03
   2.8610564e-01  -4.1769370e-03
   2.8641262e-01  -4.1447360e-03
   2.8671960e-01  -4.1124942e-03
   2.8702658e-01  -4.0802109e-03
   2.8733356e-01  -4.0478858e-03
   2.8764054e-01  -4.0155183e-03
   2.8794752e-01  -3.9831081e-03
   2.8825450e-01  -3.9506545e-03
   2.8856148e-01  -3.9181572e-03
   2.8886846e-01  -3.8856155e-03
   2.8917544e-01  -3.8530290e-03
   2.8948242e-01  -3.8203970e-03
   2.8978940e-01  -3.7877191e-03
   2.9009638e-01  -3.7549947e-03
   2.9040336e-01  -3.7222232e-03
   2.9071034e-01  -3.6894040e-03
   2.9101732e-01  -3.6565365e-03
   2.9132431e-01  -3.6236201e-03
   2.9163129e-01  -3.5906542e-03
   2.9193827e-01  -3.5576381e-03
   2.9224525e-01  -3.5245712e-03
   2.9255223e-01  -3.4914529e-03
   2.9285921e-01  -3.4582825e-03
   2.9316619e-01  -3.4250593e-03
   2.9347317e-01  -3.3917827e-03
   2.9378015e-01  -3.3584519e-03
   2.9408713e-01  -3.3250662e-03
   2.9439411e-01  -3.2916250e-03
   2.9470109e-01  -3.2581276e-03
   2.9500807e-01  -3.2245731e-03
   2.9531505e-01  -3.1909609e-03
   2.9562203e-01  -3.1572902e-03
   2.9592901e-01  -3.1235602e-03
   2.9623599e-01  -3.0897703e-03
   2.9654297e-01  -3.0559196e-03
   2.9684995e-01  -3.0220074e-03
   2.9715693e-01  -2.9880329e-03
   2.9746391e-01  -2.9539953e-03
   2.9777089e-01  -2.9198938e-03
   2.9807787e-01  -2.8857275e-03
   2.9838485e-01  -2.8514958e-03
   2.9869183e-01  -2.8171977e-03
   2.9899881e-01  -2.7828325e-03
   2.9930579e-01  -2.7483993e-03
   2.9961277e-01  -2.7138973e-03
   2.9991975e-01  -2.6793256e-03
   3.0022673e-01  -2.6446834e-03
   3.0053371e-01  -2.6100289e-03
   3.0084069e-01  -2.5753967e-03
   3.0114767e-01  -2.5407646e-03
   3.0145466e-01  -2.5061321e-03
   3.0176164e-01  -2.4714984e-03
   3.0206862e-01  -2.4368629e-03
   3.0237560e-01  -2.4022247e-03
   3.0268258e-01  -2.3675833e-03
   3.0298956e-01  -2.3329378e-03
   3.0329654e-01  -2.2982875e-03
   3.0360352e-01  -2.2636317e-03
   3.0391050e-01  -2.2289697e-03
   3.0421748e-01  -2.1943007e-03
   3.0452446e-01  -2.1596239e-03
   3.0483144e-01  -2.1249386e-03
   3.0513842e-01  -2.0902441e-03
   3.0544540e-01  -2.0555395e-03
   3.0575238e-01  -2.0208241e-03
   3.0605936e-01  -1.9860971e-03
   3.0636634e-01  -1.9513578e-03
   3.0667332e-01  -1.9166053e-03
   3.0698030e-01  -1.8818389e-03
   3.0728728e-01  -1.8470577e-03
   3.0759426e-01  -1.8122611e-03
   3.0790124e-01  -1.7774481e-03
   3.0820822e-01  -1.7426180e-03
   3.0851520e-01  -1.7077699e-03
   3.0882218e-01  -1.6729032e-03
   3.0912916e-01  -1.6380169e-03
   3.0943614e-01  -1.6031103e-03
   3.0974312e-01  -1.5681826e-03
   3.1005010e-01  -1.5332329e-03
   3.1035708e-01  -1.4982604e-03
   3.1066406e-01  -1.4632643e-03
   3.1097104e-01  -1.4282439e-03
   3.1127802e-01  -1.3931983e-03
   3.1158501e-01  -1.3581266e-03
   3.1189199e-01  -1.3230281e-03
   3.1219897e-01  -1.2879020e-03
   3.1250595e-01  -1.2527474e-03
   3.1281293e-01  -1.2175635e-03
   3.1311991e-01  -1.1823496e-03
   3.1342689e-01  -1.1471047e-03
   3.1373387e-01  -1.1118282e-03
   3.1404085e-01  -1.0765191e-03
   3.1434783e-01  -1.0411767e-03
   3.1465481e-01  -1.0058002e-03
   3.1496179e-01  -9.7038874e-04
   3.1526877e-01  -9.3494156e-04
   3.1557575e-01  -8.9945785e-04
   3.1588273e-01  -8.6398604e-04
   3.1618971e-01  -8.2857289e-04
   3.1649669e-01  -7.9319546e-04
   3.1680367e-01  -7.5785292e-04
   3.1711065e-01  -7.2254446e-04
   3.1741763e-01  -6.8726925e-04
   3.1772461e-01  -6.5202646e-04
   3.1803159e-01  -6.1681529e-04
   3.1833857e-01  -5.8163490e-04
   3.1864555e-01  -5.4648448e-04
   3.1895253e-01  -5.1136322e-04
   3.1925951e-01  -4.7627030e-04
   3.1956649e-01  -4.4120493e-04
   3.1987347e-01  -4.0616628e-04
   3.2018045e-01  -3.7115356e-04
   3.2048743e-01  -3.3616597e-04
   3.2079441e-01  -3.0120272e-04
   3.2110139e-01  -2.6626300e-04
   3.2140837e-01  -2.3134602e-04
   3.2171535e-01  -1.9645102e-04
   3.2202234e-01  -1.6157720e-04
   3.2232932e-01  -1.2672378e-04
   3.2263630e-01  -9.1890004e-05
   3.2294328e-01  -5.7075094e-05
   3.2325026e-01  -2.2278293e-05
   3.2355724e-01   1.2501157e-05
   3.2386422e-01   4.7264006e-05
   3.2417120e-01   8.2011001e-05
   3.2447818e-01   1.1674288e-04
   3.2478516e-01   1.5146038e-04
   3.2509214e-01   1.8616422e-04
   3.2539912e-01   2.2085513e-04
   3.2570610e-01   2.5553382e-04
   3.2601308e-01   2.9020099e-04
   3.2632006e-01   3.2485736e-04
   3.2662704e-01   3.5950361e-04
   3.2693402e-01   3.9414043e-04
   3.2724100e-01   4.2876850e-04
   3.2754798e-01   4.6338848e-04
   3.2785496e-01   4.9800105e-04
   3.2816194e-01   5.3260685e-04
   3.2846892e-01   5.6720654e-04
   3.2877590e-01   6.0180076e-04
   3.2908288e-01   6.3639013e-04
   3.2938986e-01   6.7097527e-04
   3.2969684e-01   7.0555680e-04
   3.3000382e-01   7.4013532e-04
   3.3031080e-01   7.7471143e-04
   3.3061778e-01   8.0928570e-04
   3.3092476e-01   8.4385873e-04
   3.3123174e-01   8.7843106e-04
   3.3153872e-01   9.1296243e-04
   3.3184570e-01   9.4740628e-04
   3.3215269e-01   9.8178238e-04
   3.3245967e-01   1.0160915e-03
   3.3276665e-01   1.0503344e-03
   3.3307363e-01   1.0845118e-03
   3.3338061e-01   1.1186245e-03
   3.3368759e-01   1.1526732e-03
   3.3399457e-01   1.1866587e-03
   3.3430155e-01   1.2205816e-03
   3.3460853e-01   1.2544426e-03
   3.3491551e-01   1.2882426e-03
   3.3522249e-01   1.3219820e-03
   3.3552947e-01   1.3556618e-03
   3.3583645e-01   1.3892824e-03
   3.3614343e-01   1.4228446e-03
   3.3645041e-01   1.4563491e-03
   3.3675739e-01   1.4897964e-03
   3.3706437e-01   1.5231872e-03
   3.3737135e-01   1.5565221e-03
   3.3767833e-01   1.5898018e-03
   3.3798531e-01   1.6230268e-03
   3.3829229e-01   1.6561978e-03
   3.3859927e-01   1.6893153e-03
   3.3890625e-01   1.7223799e-03
   3.3921323e-01   1.7553921e-03
   3.3952021e-01   1.7883525e-03
   3.3982719e-01   1.8212616e-03
   3.4013417e-01   1.8541200e-03
   3.4044115e-01   1.8869281e-03
   3.4074813e-01   1.9196865e-03
   3.4105511e-01   1.9523957e-03
   3.4136209e-01   1.9850561e-03
   3.4166907e-01   2.0176681e-03
   3.4197605e-01   2.0502324e-03
   3.4228304e-01   2.0827492e-03
   3.4259002e-01   2.1152190e-03
   3.4289700e-01   2.1476422e-03
   3.4320398e-01   2.1800193e-03
   3.4351096e-01   2.2123506e-03
   3.4381794e-01   2.2446365e-03
   3.4412492e-01   2.2768773e-03
   3.4443190e-01   2.3090735e-03
   3.4473888e-01   2.3412253e-03
   3.4504586e-01   2.3733331e-03
   3.4535284e-01   2.4053971e-03
   3.4565982e-01   2.4374177e-03
   3.4596680e-01   2.4693952e-03
   3.4627378e-01   2.5013299e-03
   3.4658076e-01   2.5332219e-03
   3.4688774e-01   2.5650716e-03
   3.4719472e-01   2.5968791e-03
   3.4750170e-01   2.6286447e-03
   3.4780868e-01   2.6603686e-03
   3.4811566e-01   2.6920510e-03
   3.4842264e-01   2.7236602e-03
   3.4872962e-01   2.7551585e-03
   3.4903660e-01   2.7865603e-03
   3.4934358e-01   2.8178659e-03
   3.4965056e-01   2.8490760e-03
   3.4995754e-01   2.8801911e-03
   3.5026452e-01   2.9112116e-03
   3.5057150e-01   2.9421380e-03
   3.5087848e-01   2.9729709e-03
   3.5118546e-01   3.0037106e-03
   3.5149244e-01   3.0343577e-03
   3.5179942e-01   3.0649126e-03
   3.5210640e-01   3.0953756e-03
   3.5241338e-01   3.1257473e-03
   3.5272037e-01   3.1560279e-03
   3.5302735e-01   3.1862180e-03
   3.5333433e-01   3.2163178e-03
   3.5364131e-01   3.2463277e-03
   3.5394829e-01   3.2762481e-03
   3.5425527e-01   3.3060793e-03
   3.5456225e-01   3.3358217e-03
   3.5486923e-01   3.3654755e-03
   3.5517621e-01   3.3950410e-03
   3.5548319e-01   3.4245185e-03
   3.5579017e-01   3.4539084e-03
   3.5609715e-01   3.4832108e-03
   3.5640413e-01   3.5124260e-03
   3.5671111e-01   3.5415542e-03
   3.5701809e-01   3.5705957e-03
   3.5732507e-01   3.5995506e-03
   3.5763205e-01   3.6284193e-03
   3.5793903e-01   3.6572017e-03
   3.5824601e-01   3.6858982e-03
   3.5855299e-01   3.7145088e-03
   3.5885997e-01   3.7430338e-03
   3.5916695e-01   3.7714732e-03
   3.5947393e-01   3.7998271e-03
   3.5978091e-01   3.8280958e-03
   3.6008789e-01   3.8562792e-03
   3.6039487e-01   3.8843774e-03
   3.6070185e-01   3.9123906e-03
   3.6100883e-01   3.9403187e-03
   3.6131581e-01   3.9681619e-03
   3.6162279e-01   3.9959201e-03
   3.6192977e-01   4.0235934e-03
   3.6223675e-01   4.0511817e-03
   3.6254373e-01   4.0786852e-03
   3.6285072e-01   4.1061036e-03
   3.6315770e-01   4.1334371e-03
   3.6346468e-01   4.1606856e-03
   3.6377166e-01   4.1878490e-03
   3.6407864e-01   4.2149273e-03
   3.6438562e-01   4.2419203e-03
   3.6469260e-01   4.2688281e-03
   3.6499958e-01   4.2956504e-03
   3.6530656e-01   4.3223872e-03
   3.6561354e-01   4.3490384e-03
   3.6592052e-01   4.3756037e-03
   3.6622750e-01   4.4020832e-03
   3.6653448e-01   4.4284765e-03
   3.6684146e-01   4.4547835e-03
   3.6714844e-01   4.4810041e-03
   3.6745542e-01   4.5071381e-03
   3.6776240e-01   4.5331852e-03
   3.6806938e-01   4.5591453e-03
   3.6837636e-01   4.5849817e-03
   3.6868334e-01   4.6106925e-03
   3.6899032e-01   4.6362803e-03
   3.6929730e-01   4.6617454e-03
   3.6960428e-01   4.6870879e-03
   3.6991126e-01   4.7123082e-03
   3.7021824e-01   4.7374063e-03
   3.7052522e-01   4.7623823e-03
   3.7083220e-01   4.7872366e-03
   3.7113918e-01   4.8119692e-03
   3.7144616e-01   4.8365803e-03
   3.7175314e-01   4.8610699e-03
   3.7206012e-01   4.8854383e-03
   3.7236710e-01   4.9096854e-03
   3.7267408e-01   4.9338116e-03
   3.7298107e-01   4.9578167e-03
   3.7328805e-01   4.9817009e-03
   3.7359503e-01   5.0054643e-03
   3.7390201e-01   5.0291069e-03
   3.7420899e-01   5.0526288e-03
   3.7451597e-01   5.0760300e-03
   3.7482295e-01   5.0993105e-03
   3.7512993e-01   5.1224705e-03
   3.7543691e-01   5.1455098e-03
   3.7574389e-01   5.1684286e-03
   3.7605087e-01   5.1912267e-03
   3.7635785e-01   5.2139042e-03
   3.7666483e-01   5.2364611e-03
   3.7697181e-01   5.2588974e-03
   3.7727879e-01   5.2812129e-03
   3.7758577e-01   5.3034077e-03
   3.7789275e-01   5.3254817e-03
   3.7819973e-01   5.3474349e-03
   3.7850671e-01   5.3692671e-03
   3.7881369e-01   5.3909783e-03
   3.7912067e-01   5.4125685e-03
   3.7942765e-01   5.4340374e-03
   3.7973463e-01   5.4553851e-03
   3.8004161e-01   5.4766114e-03
   3.8034859e-01   5.4977162e-03
   3.8065557e-01   5.5186994e-03
   3.8096255e-01   5.5395609e-03
   3.8126953e-01   5.5603004e-03
   3.8157651e-01   5.5809180e-03
   3.8188349e-01   5.6014134e-03
   3.8219047e-01   5.6217864e-03
   3.8249745e-01   5.6420369e-03
   3.8280443e-01   5.6621648e-03
   3.8311142e-01   5.6821699e-03
   3.8341840e-01   5.7020520e-03
   3.8372538e-01   5.7218108e-03
   3.8403236e-01   5.7414463e-03
   3.8433934e-01   5.7609582e-03
   3.8464632e-01   5.7803463e-03
   3.8495330e-01   5.7996104e-03
   3.8526028e-01   5.8187503e-03
   3.8556726e-01   5.8377658e-03
   3.8587424e-01   5.8566566e-03
   3.8618122e-01   5.8754225e-03
   3.8648820e-01   5.8940634e-03
   3.8679518e-01   5.9125788e-03
   3.8710216e-01   5.9309687e-03
   3.8740914e-01   5.9492327e-03
   3.8771612e-01   5.9673707e-03
   3.8802310e-01   5.9853823e-03
   3.8833008e-01   6.0032673e-03
   3.8863706e-01   6.0210254e-03
   3.8894404e-01   6.0386564e-03
   3.8925102e-01   6.0561600e-03
   3.8955800e-01   6.0735360e-03
   3.8986498e-01   6.0907839e-03
   3.9017196e-01   6.1079037e-03
   3.9047894e-01   6.1248949e-03
   3.9078592e-01   6.1417574e-03
   3.9109290e-01   6.1584908e-03
   3.9139988e-01   6.1750948e-03
   3.9170686e-01   6.1915691e-03
   3.9201384e-01   6.2079135e-03
   3.9232082e-01   6.2241276e-03
   3.9262780e-01   6.2402112e-03
   3.9293478e-01   6.2561639e-03
   3.9324176e-01   6.2719855e-03
   3.9354875e-01   6.2876756e-03
   3.9385573e-01   6.3032340e-03
   3.9416271e-01   6.3186603e-03
   3.9446969e-01   6.3339542e-03
   3.9477667e-01   6.3491155e-03
   3.9508365e-01   6.3641437e-03
   3.9539063e-01   6.3790387e-03
   3.9569761e-01   6.3938000e-03
   3.9600459e-01   6.4084275e-03
   3.9631157e-01   6.4229207e-03
   3.9661855e-01   6.4372793e-03
   3.9692553e-01   6.4515031e-03
   3.9723251e-01   6.4655917e-03
   3.9753949e-01   6.4795449e-03
   3.9784647e-01   6.4933623e-03
   3.9815345e-01   6.5070401e-03
   3.9846043e-01   6.5205718e-03
   3.9876741e-01   6.5339586e-03
   3.9907439e-01   6.5472003e-03
   3.9938137e-01   6.5602970e-03
   3.9968835e-01   6.5732487e-03
   3.9999533e-01   6.5860554e-03
   4.0030231e-01   6.5987170e-03
   4.0060929e-01   6.6112335e-03
   4.0091627e-01   6.6236049e-03
   4.0122325e-01   6.6358312e-03
   4.0153023e-01   6.6479123e-03
   4.0183721e-01   6.6598483e-03
   4.0214419e-01   6.6716391e-03
   4.0245117e-01   6.6832846e-03
   4.0275815e-01   6.6947849e-03
   4.0306513e-01   6.7061399e-03
   4.0337211e-01   6.7173496e-03
   4.0367910e-01   6.7284140e-03
   4.0398608e-01   6.7393329e-03
   4.0429306e-01   6.7501064e-03
   4.0460004e-01   6.7607345e-03
   4.0490702e-01   6.7712172e-03
   4.0521400e-01   6.7815543e-03
   4.0552098e-01   6.7917458e-03
   4.0582796e-01   6.8017918e-03
   4.0613494e-01   6.8116922e-03
   4.0644192e-01   6.8214469e-03
   4.0674890e-01   6.8310559e-03
   4.0705588e-01   6.8405192e-03
   4.0736286e-01   6.8498368e-03
   4.0766984e-01   6.8590086e-03
   4.0797682e-01   6.8680345e-03
   4.0828380e-01   6.8769147e-03
   4.0859078e-01   6.8856489e-03
   4.0889776e-01   6.8942372e-03
   4.0920474e-01   6.9026797e-03
   4.0951172e-01   6.9109761e-03
   4.0981870e-01   6.9191265e-03
   4.1012568e-01   6.9271310e-03
   4.1043266e-01   6.9349893e-03
   4.1073964e-01   6.9427016e-03
   4.1104662e-01   6.9502678e-03
   4.1135360e-01   6.9576879e-03
   4.1166058e-01   6.9649618e-03
   4.1196756e-01   6.9720896e-03
   4.1227454e-01   6.9790712e-03
   4.1258152e-01   6.9859065e-03
   4.1288850e-01   6.9925957e-03
   4.1319548e-01   6.9991386e-03
   4.1350246e-01   7.0055353e-03
   4.1380945e-01   7.0117857e-03
   4.1411643e-01   7.0178899e-03
   4.1442341e-01   7.0238478e-03
   4.1473039e-01   7.0296594e-03
   4.1503737e-01   7.0353247e-03
   4.1534435e-01   7.0408437e-03
   4.1565133e-01   7.0462164e-03
   4.1595831e-01   7.0514429e-03
   4.1626529e-01   7.0565230e-03
   4.1657227e-01   7.0614568e-03
   4.1687925e-01   7.0662444e-03
   4.1718623e-01   7.0708857e-03
   4.1749321e-01   7.0753808e-03
   4.1780019e-01   7.0797295e-03
   4.1810717e-01   7.0839321e-03
   4.1841415e-01   7.0879884e-03
   4.1872113e-01   7.0918986e-03
   4.1902811e-01   7.0956626e-03
   4.1933509e-01   7.0992804e-03
   4.1964207e-01   7.1027520e-03
   4.1994905e-01   7.1060776e-03
   4.2025603e-01   7.1092571e-03
   4.2056301e-01   7.1122906e-03
   4.2086999e-01   7.1151781e-03
   4.2117697e-01   7.1179196e-03
   4.2148395e-01   7.1205151e-03
   4.2179093e-01   7.1229648e-03
   4.2209791e-01   7.1252687e-03
   4.2240489e-01   7.1274267e-03
   4.2271187e-01   7.1294390e-03
   4.2301885e-01   7.1313056e-03
   4.2332583e-01   7.1330265e-03
   4.2363281e-01   7.1346018e-03
   4.2393980e-01   7.1360317e-03
   4.2424678e-01   7.1373158e-03
   4.2455376e-01   7.1384546e-03
   4.2486074e-01   7.1394480e-03
   4.2516772e-01   7.1402962e-03
   4.2547470e-01   7.1409992e-03
   4.2578168e-01   7.1415570e-03
   4.2608866e-01   7.1419699e-03
   4.2639564e-01   7.1422377e-03
   4.2670262e-01   7.1423607e-03
   4.2700960e-01   7.1423389e-03
   4.2731658e-01   7.1421723e-03
   4.2762356e-01   7.1418611e-03
   4.2793054e-01   7.1414054e-03
   4.2823752e-01   7.1408052e-03
   4.2854450e-01   7.1400606e-03
   4.2885148e-01   7.1391717e-03
   4.2915846e-01   7.1381387e-03
   4.2946544e-01   7.1369616e-03
   4.2977242e-01   7.1356405e-03
   4.3007940e-01   7.1341755e-03
   4.3038638e-01   7.1325668e-03
   4.3069336e-01   7.1308144e-03
   4.3100034e-01   7.1289184e-03
   4.3130732e-01   7.1268790e-03
   4.3161430e-01   7.1246962e-03
   4.3192128e-01   7.1223702e-03
   4.3222826e-01   7.1199011e-03
   4.3253524e-01   7.1172890e-03
   4.3284222e-01   7.1145340e-03
   4.3314920e-01   7.1116362e-03
   4.3345618e-01   7.1085958e-03
   4.3376316e-01   7.1054129e-03
   4.3407014e-01   7.1020876e-03
   4.3437713e-01   7.0986200e-03
   4.3468411e-01   7.0950103e-03
   4.3499109e-01   7.0912586e-03
   4.3529807e-01   7.0873650e-03
   4.3560505e-01   7.0833297e-03
   4.3591203e-01   7.0791527e-03
   4.3621901e-01   7.0748343e-03
   4.3652599e-01   7.0703745e-03
   4.3683297e-01   7.0657735e-03
   4.3713995e-01   7.0610314e-03
   4.3744693e-01   7.0561483e-03
   4.3775391e-01   7.0511245e-03
   4.3806089e-01   7.0459600e-03
   4.3836787e-01   7.0406550e-03
   4.3867485e-01   7.0352096e-03
   4.3898183e-01   7.0296240e-03
   4.3928881e-01   7.0238983e-03
   4.3959579e-01   7.0180326e-03
   4.3990277e-01   7.0120271e-03
   4.4020975e-01   7.0058819e-03
   4.4051673e-01   6.9995973e-03
   4.4082371e-01   6.9931732e-03
   4.4113069e-01   6.9866099e-03
   4.4143767e-01   6.9799075e-03
   4.4174465e-01   6.9730662e-03
   4.4205163e-01   6.9660861e-03
   4.4235861e-01   6.9589673e-03
   4.4266559e-01   6.9517100e-03
   4.4297257e-01   6.9443143e-03
   4.4327955e-01   6.9367804e-03
   4.4358653e-01   6.9291085e-03
   4.4389351e-01   6.9212986e-03
   4.4420049e-01   6.9133509e-03
   4.4450748e-01   6.9052655e-03
   4.4481446e-01   6.8970427e-03
   4.4512144e-01   6.8886825e-03
   4.4542842e-01   6.8801850e-03
   4.4573540e-01   6.8715505e-03
   4.4604238e-01   6.8627790e-03
   4.4634936e-01   6.8538708e-03
   4.4665634e-01   6.8448258e-03
   4.4696332e-01   6.8356444e-03
   4.4727030e-01   6.8263265e-03
   4.4757728e-01   6.8168724e-03
   4.4788426e-01   6.8072821e-03
   4.4819124e-01   6.7975559e-03
   4.4849822e-01   6.7876938e-03
   4.4880520e-01   6.7776959e-03
   4.4911218e-01   6.7675625e-03
   4.4941916e-01   6.7572935e-03
   4.4972614e-01   6.7468893e-03
   4.5003312e-01   6.7363498e-03
   4.5034010e-01   6.7256752e-03
   4.5064708e-01   6.7151195e-03
   4.5095406e-01   6.7039280e-03
   4.5126104e-01   6.6928660e-03
   4.5156802e-01   6.6816782e-03
   4.5187500e-01   6.6703651e-03
   4.5218198e-01   6.6589269e-03
   4.5248896e-01   6.6473642e-03
   4.5279594e-01   6.6356771e-03
   4.5310292e-01   6.6238662e-03
   4.5340990e-01   6.6119318e-03
   4.5371688e-01   6.5998742e-03
   4.5402386e-01   6.5876939e-03
   4.5433084e-01   6.5753912e-03
   4.5463783e-01   6.5629665e-03
   4.5494481e-01   6.5504201e-03
   4.5525179e-01   6.5377524e-03
   4.5555877e-01   6.5249639e-03
   4.5586575e-01   6.5120548e-03
   4.5617273e-01   6.4990255e-03
   4.5647971e-01   6.4858764e-03
   4.5678669e-01   6.4726078e-03
   4.5709367e-01   6.4592202e-03
   4.5740065e-01   6.4457137e-03
   4.5770763e-01   6.4320889e-03
   4.5801461e-01   6.4183461e-03
   4.5832159e-01   6.4044855e-03
   4.5862857e-01   6.3905077e-03
   4.5893555e-01   6.3764128e-03
   4.5924253e-01   6.3622013e-03
   4.5954951e-01   6.3478734e-03
   4.5985649e-01   6.3334296e-03
   4.6016347e-01   6.3188701e-03
   4.6047045e-01   6.3041954e-03
   4.6077743e-01   6.2894056e-03
   4.6108441e-01   6.2745012e-03
   4.6139139e-01   6.2594824e-03
   4.6169837e-01   6.2443497e-03
   4.6200535e-01   6.2291032e-03
   4.6231233e-01   6.2137434e-03
   4.6261931e-01   6.1982705e-03
   4.6292629e-01   6.1826848e-03
   4.6323327e-01   6.1669867e-03
   4.6354025e-01   6.1511764e-03
   4.6384723e-01   6.1352542e-03
   4.6415421e-01   6.1192205e-03
   4.6446119e-01   6.1030754e-03
   4.6476817e-01   6.0868194e-03
   4.6507516e-01   6.0704526e-03
   4.6538214e-01   6.0539754e-03
   4.6568912e-01   6.0373880e-03
   4.6599610e-01   6.0206907e-03
   4.6630308e-01   6.0038838e-03
   4.6661006e-01   5.9869675e-03
   4.6691704e-01   5.9699420e-03
   4.6722402e-01   5.9528077e-03
   4.6753100e-01   5.9355647e-03
   4.6783798e-01   5.9182134e-03
   4.6814496e-01   5.9007539e-03
   4.6845194e-01   5.8831865e-03
   4.6875892e-01   5.8655114e-03
   4.6906590e-01   5.8477288e-03
   4.6937288e-01   5.8298390e-03
   4.6967986e-01   5.8118422e-03
   4.6998684e-01   5.7937385e-03
   4.7029382e-01   5.7755282e-03
   4.7060080e-01   5.7572115e-03
   4.7090778e-01   5.7387886e-03
   4.7121476e-01   5.7202597e-03
   4.7152174e-01   5.7016248e-03
   4.7182872e-01   5.6828844e-03
   4.7213570e-01   5.6640384e-03
   4.7244268e-01   5.6450871e-03
   4.7274966e-01   5.6260306e-03
   4.7305664e-01   5.6068692e-03
   4.7336362e-01   5.5876029e-03
   4.7367060e-01   5.5682318e-03
   4.7397758e-01   5.5487563e-03
   4.7428456e-01   5.5291763e-03
   4.7459154e-01   5.5094920e-03
   4.7489852e-01   5.4897036e-03
   4.7520551e-01   5.4698111e-03
   4.7551249e-01   5.4498147e-03
   4.7581947e-01   5.4297145e-03
   4.7612645e-01   5.4095105e-03
   4.7643343e-01   5.3892030e-03
   4.7674041e-01   5.3687920e-03
   4.7704739e-01   5.3482775e-03
   4.7735437e-01   5.3276597e-03
   4.7766135e-01   5.3069386e-03
   4.7796833e-01   5.2861144e-03
   4.7827531e-01   5.2651870e-03
   4.7858229e-01   5.2441565e-03
   4.7888927e-01   5.2230230e-03
   4.7919625e-01   5.2017866e-03
   4.7950323e-01   5.1804472e-03
   4.7981021e-01   5.1590050e-03
   4.8011719e-01   5.1374599e-03
   4.8042417e-01   5.1158120e-03
   4.8073115e-01   5.0940613e-03
   4.8103813e-01   5.0722077e-03
   4.8134511e-01   5.0502514e-03
   4.8165209e-01   5.0281924e-03
   4.8195907e-01   5.0060305e-03
   4.8226605e-01   4.9837659e-03
   4.8257303e-01   4.9613984e-03
   4.8288001e-01   4.9389282e-03
   4.8318699e-01   4.9163550e-03
   4.8349397e-01   4.8941174e-03
   4.8380095e-01   4.8709339e-03
   4.8410793e-01   4.8481174e-03
   4.8441491e-01   4.8252290e-03
   4.8472189e-01   4.8022691e-03
   4.8502887e-01   4.7792378e-03
   4.8533586e-01   4.7561355e-03
   4.8564284e-01   4.7329623e-03
   4.8594982e-01   4.7097184e-03
   4.8625680e-01   4.6864041e-03
   4.8656378e-01   4.6630197e-03
   4.8687076e-01   4.6395652e-03
   4.8717774e-01   4.6160410e-03
   4.8748472e-01   4.5924472e-03
   4.8779170e-01   4.5687840e-03
   4.8809868e-01   4.5450516e-03
   4.8840566e-01   4.5212501e-03
   4.8871264e-01   4.4973798e-03
   4.8901962e-01   4.4734408e-03
   4.8932660e-01   4.4494332e-03
   4.8963358e-01   4.4253572e-03
   4.8994056e-01   4.4012130e-03
   4.9024754e-01   4.3770006e-03
   4.9055452e-01   4.3527203e-03
   4.9086150e-01   4.3283721e-03
   4.9116848e-01   4.3039561e-03
   4.9147546e-01   4.2794725e-03
   4.9178244e-01   4.2549214e-03
   4.9208942e-01   4.2303028e-03
   4.9239640e-01   4.2056169e-03
   4.9270338e-01   4.1808637e-03
   4.9301036e-01   4.1560433e-03
   4.9331734e-01   4.1311558e-03
   4.9362432e-01   4.1062012e-03
   4.9393130e-01   4.0811797e-03
   4.9423828e-01   4.0560912e-03
   4.9454526e-01   4.0309358e-03
   4.9485224e-01   4.0057136e-03
   4.9515922e-01   3.9804246e-03
   4.9546621e-01   3.9550688e-03
   4.9577319e-01   3.9296463e-03
   4.9608017e-01   3.9041570e-03
   4.9638715e-01   3.8786010e-03
   4.9669413e-01   3.8529782e-03
   4.9700111e-01   3.8272888e-03
   4.9730809e-01   3.8015326e-03
   4.9761507e-01   3.7757097e-03
   4.9792205e-01   3.7498201e-03
   4.9822903e-01   3.7238637e-03
   4.9853601e-01   3.6978405e-03
   4.9884299e-01   3.6717505e-03
   4.9914997e-01   3.6455937e-03
   4.9945695e-01   3.6193699e-03
   4.9976393e-01   3.5930792e-03
   5.0007091e-01   3.5667216e-03
   5.0037789e-01   3.5402968e-03
   5.0068487e-01   3.5138050e-03
   5.0099185e-01   3.4872460e-03
   5.0129883e-01   3.4606197e-03
   5.0160581e-01   3.4339261e-03
   5.0191279e-01   3.4071652e-03
   5.0221977e-01   3.3803367e-03
   5.0252675e-01   3.3534406e-03
   5.0283373e-01   3.3264769e-03
   5.0314071e-01   3.2994455e-03
   5.0344769e-01   3.2723461e-03
   5.0375467e-01   3.2451788e-03
   5.0406165e-01   3.2179434e-03
   5.0436863e-01   3.1906398e-03
   5.0467561e-01   3.1632679e-03
   5.0498259e-01   3.1358276e-03
   5.0528957e-01   3.1083187e-03
   5.0559655e-01   3.0807411e-03
   5.0590354e-01   3.0530946e-03
   5.0621052e-01   3.0253792e-03
   5.0651750e-01   2.9975947e-03
   5.0682448e-01   2.9697524e-03
   5.0713146e-01   2.9418916e-03
   5.0743844e-01   2.9140046e-03
   5.0774542e-01   2.8860914e-03
   5.0805240e-01   2.8581521e-03
   5.0835938e-01   2.8301866e-03
   5.0866636e-01   2.8021950e-03
   5.0897334e-01   2.7741774e-03
   5.0928032e-01   2.7461335e-03
   5.0958730e-01   2.7180636e-03
   5.0989428e-01   2.6899675e-03
   5.1020126e-01   2.6618452e-03
   5.1050824e-01   2.6336968e-03
   5.1081522e-01   2.6055221e-03
   5.1112220e-01   2.5773212e-03
   5.1142918e-01   2.5490940e-03
   5.1173616e-01   2.5208404e-03
   5.1204314e-01   2.4925606e-03
   5.1235012e-01   2.4642543e-03
   5.1265710e-01   2.4359215e-03
   5.1296408e-01   2.4075622e-03
   5.1327106e-01   2.3791763e-03
   5.1357804e-01   2.3507638e-03
   5.1388502e-01   2.3223246e-03
   5.1419200e-01   2.2938585e-03
   5.1449898e-01   2.2653657e-03
   5.1480596e-01   2.2368459e-03
   5.1511294e-01   2.2082990e-03
   5.1541992e-01   2.1797251e-03
   5.1572690e-01   2.1511240e-03
   5.1603389e-01   2.1224956e-03
   5.1634087e-01   2.0938399e-03
   5.1664785e-01   2.0651567e-03
   5.1695483e-01   2.0364459e-03
   5.1726181e-01   2.0077075e-03
   5.1756879e-01   1.9789413e-03
   5.1787577e-01   1.9501473e-03
   5.1818275e-01   1.9213253e-03
   5.1848973e-01   1.8924752e-03
   5.1879671e-01   1.8635969e-03
   5.1910369e-01   1.8346903e-03
   5.1941067e-01   1.8057553e-03
   5.1971765e-01   1.7767918e-03
   5.2002463e-01   1.7477997e-03
   5.2033161e-01   1.7187787e-03
   5.2063859e-01   1.6897289e-03
   5.2094557e-01   1.6606501e-03
   5.2125255e-01   1.6315421e-03
   5.2155953e-01   1.6024049e-03
   5.2186651e-01   1.5732384e-03
   5.2217349e-01   1.5440423e-03
   5.2248047e-01   1.5148167e-03
   5.2278745e-01   1.4855612e-03
   5.2309443e-01   1.4562760e-03
   5.2340141e-01   1.4269607e-03
   5.2370839e-01   1.3976153e-03
   5.2401537e-01   1.3682397e-03
   5.2432235e-01   1.3388337e-03
   5.2462933e-01   1.3093971e-03
   5.2493631e-01   1.2799300e-03
   5.2524329e-01   1.2504321e-03
   5.2555027e-01   1.2209034e-03
   5.2585725e-01   1.1913437e-03
   5.2616424e-01   1.1617528e-03
   5.2647122e-01   1.1321307e-03
   5.2677820e-01   1.1024772e-03
   5.2708518e-01   1.0727923e-03
   5.2739216e-01   1.0430757e-03
   5.2769914e-01   1.0133274e-03
   5.2800612e-01   9.8358260e-04
   5.2831310e-01   9.5385685e-04
   5.2862008e-01   9.2414595e-04
   5.2892706e-01   8.9444980e-04
   5.2923404e-01   8.6476826e-04
   5.2954102e-01   8.3510121e-04
   5.2984800e-01   8.0544854e-04
   5.3015498e-01   7.7581012e-04
   5.3046196e-01   7.4618582e-04
   5.3076894e-01   7.1657553e-04
   5.3107592e-01   6.8697911e-04
   5.3138290e-01   6.5739645e-04
   5.3168988e-01   6.2782743e-04
   5.3199686e-01   5.9827191e-04
   5.3230384e-01   5.6872979e-04
   5.3261082e-01   5.3920092e-04
   5.3291780e-01   5.0968521e-04
   5.3322478e-01   4.8018251e-04
   5.3353176e-01   4.5069271e-04
   5.3383874e-01   4.2121570e-04
   5.3414572e-01   3.9175135e-04
   5.3445270e-01   3.6229955e-04
   5.3475968e-01   3.3286018e-04
   5.3506666e-01   3.0343312e-04
   5.3537364e-01   2.7401826e-04
   5.3568062e-01   2.4461548e-04
   5.3598760e-01   2.1522469e-04
   5.3629458e-01   1.8584576e-04
   5.3660157e-01   1.5647859e-04
   5.3690855e-01   1.2712308e-04
   5.3721553e-01   9.7779124e-05
   5.3752251e-01   6.8446615e-05
   5.3782949e-01   3.9125456e-05
   5.3813647e-01   9.8155512e-06
   5.3844345e-01  -1.9483195e-05
   5.3875043e-01  -4.8770873e-05
   5.3905741e-01  -7.8047572e-05
   5.3936439e-01  -1.0731338e-04
   5.3967137e-01  -1.3656838e-04
   5.3997835e-01  -1.6581266e-04
   5.4028533e-01  -1.9504629e-04
   5.4059231e-01  -2.2426934e-04
   5.4089929e-01  -2.5348190e-04
   5.4120627e-01  -2.8268403e-04
   5.4151325e-01  -3.1187579e-04
   5.4182023e-01  -3.4105724e-04
   5.4212721e-01  -3.7022846e-04
   5.4243419e-01  -3.9938949e-04
   5.4274117e-01  -4.2854037e-04
   5.4304815e-01  -4.5768118e-04
   5.4335513e-01  -4.8681193e-04
   5.4366211e-01  -5.1593269e-04
   5.4396909e-01  -5.4504347e-04
   5.4427607e-01  -5.7414432e-04
   5.4458305e-01  -6.0323527e-04
   5.4489003e-01  -6.3231633e-04
   5.4519701e-01  -6.6138752e-04
   5.4550399e-01  -6.9044887e-04
   5.4581097e-01  -7.1950038e-04
   5.4611795e-01  -7.4854205e-04
   5.4642493e-01  -7.7757390e-04
   5.4673192e-01  -8.0659591e-04
   5.4703890e-01  -8.3560808e-04
   5.4734588e-01  -8.6461039e-04
   5.4765286e-01  -8.9360283e-04
   5.4795984e-01  -9.2258537e-04
   5.4826682e-01  -9.5155799e-04
   5.4857380e-01  -9.8052065e-04
   5.4888078e-01  -1.0094733e-03
   5.4918776e-01  -1.0383915e-03
   5.4949474e-01  -1.0672533e-03
   5.4980172e-01  -1.0960630e-03
   5.5010870e-01  -1.1248205e-03
   5.5041568e-01  -1.1535262e-03
   5.5072266e-01  -1.1821800e-03
   5.5102964e-01  -1.2107821e-03
   5.5133662e-01  -1.2393326e-03
   5.5164360e-01  -1.2678315e-03
   5.5195058e-01  -1.2962791e-03
   5.5225756e-01  -1.3246753e-03
   5.5256454e-01  -1.3530203e-03
   5.5287152e-01  -1.3813141e-03
   5.5317850e-01  -1.4095569e-03
   5.5348548e-01  -1.4377486e-03
   5.5379246e-01  -1.4658895e-03
   5.5409944e-01  -1.4939795e-03
   5.5440642e-01  -1.5220187e-03
   5.5471340e-01  -1.5500071e-03
   5.5502038e-01  -1.5779449e-03
   5.5532736e-01  -1.6058320e-03
   5.5563434e-01  -1.6336685e-03
   5.5594132e-01  -1.6614545e-03
   5.5624830e-01  -1.6891899e-03
   5.5655528e-01  -1.7168749e-03
   5.5686227e-01  -1.7445094e-03
   5.5716925e-01  -1.7720934e-03
   5.5747623e-01  -1.7996269e-03
   5.5778321e-01  -1.8271101e-03
   5.5809019e-01  -1.8545428e-03
   5.5839717e-01  -1.8819250e-03
   5.5870415e-01  -1.9092568e-03
   5.5901113e-01  -1.9365382e-03
   5.5931811e-01  -1.9637690e-03
   5.5962509e-01  -1.9909494e-03
   5.5993207e-01  -2.0180792e-03
   5.6023905e-01  -2.0451585e-03
   5.6054603e-01  -2.0721871e-03
   5.6085301e-01  -2.0991651e-03
   5.6115999e-01  -2.1260924e-03
   5.6146697e-01  -2.1529689e-03
   5.6177395e-01  -2.1797946e-03
   5.6208093e-01  -2.2065695e-03
   5.6238791e-01  -2.2332933e-03
   5.6269489e-01  -2.2599661e-03
   5.6300187e-01  -2.2865878e-03
   5.6330885e-01  -2.3131583e-03
   5.6361583e-01  -2.3396775e-03
   5.6392281e-01  -2.3661452e-03
   5.6422979e-01  -2.3925614e-03
   5.6453677e-01  -2.4189260e-03
   5.6484375e-01  -2.4452389e-03
   5.6515073e-01  -2.4714998e-03
   5.6545771e-01  -2.4977087e-03
   5.6576469e-01  -2.5238655e-03
   5.6607167e-01  -2.5499700e-03
   5.6637865e-01  -2.5760221e-03
   5.6668563e-01  -2.6020216e-03
   5.6699262e-01  -2.6279683e-03
   5.6729960e-01  -2.6538621e-03
   5.6760658e-01  -2.6797027e-03
   5.6791356e-01  -2.7054902e-03
   5.6822054e-01  -2.7312241e-03
   5.6852752e-01  -2.7569045e-03
   5.6883450e-01  -2.7825309e-03
   5.6914148e-01  -2.8081034e-03
   5.6944846e-01  -2.8336215e-03
   5.6975544e-01  -2.8590852e-03
   5.7006242e-01  -2.8844943e-03
   5.7036940e-01  -2.9098484e-03
   5.7067638e-01  -2.9351473e-03
   5.7098336e-01  -2.9603909e-03
   5.7129034e-01  -2.9855789e-03
   5.7159732e-01  -3.0107110e-03
   5.7190430e-01  -3.0357869e-03
   5.7221128e-01  -3.0608065e-03
   5.7251826e-01  -3.0857694e-03
   5.7282524e-01  -3.1106715e-03
   5.7313222e-01  -3.1354872e-03
   5.7343920e-01  -3.1602161e-03
   5.7374618e-01  -3.1848584e-03
   5.7405316e-01  -3.2094140e-03
   5.7436014e-01  -3.2338829e-03
   5.7466712e-01  -3.2582650e-03
   5.7497410e-01  -3.2825605e-03
   5.7528108e-01  -3.3067692e-03
   5.7558806e-01  -3.3308912e-03
   5.7589504e-01  -3.3549263e-03
   5.7620202e-01  -3.3788745e-03
   5.7650900e-01  -3.4027359e-03
   5.7681598e-01  -3.4265104e-03
   5.7712296e-01  -3.4501978e-03
   5.7742995e-01  -3.4737982e-03
   5.7773693e-01  -3.4973114e-03
   5.7804391e-01  -3.5207375e-03
   5.7835089e-01  -3.5440764e-03
   5.7865787e-01  -3.5673279e-03
   5.7896485e-01  -3.5904919e-03
   5.7927183e-01  -3.6135685e-03
   5.7957881e-01  -3.6365575e-03
   5.7988579e-01  -3.6594588e-03
   5.8019277e-01  -3.6822723e-03
   5.8049975e-01  -3.7049979e-03
   5.8080673e-01  -3.7276355e-03
   5.8111371e-01  -3.7501849e-03
   5.8142069e-01  -3.7726462e-03
   5.8172767e-01  -3.7950190e-03
   5.8203465e-01  -3.8173034e-03
   5.8234163e-01  -3.8394991e-03
   5.8264861e-01  -3.8616061e-03
   5.8295559e-01  -3.8836241e-03
   5.8326257e-01  -3.9055531e-03
   5.8356955e-01  -3.9273928e-03
   5.8387653e-01  -3.9491432e-03
   5.8418351e-01  -3.9708041e-03
   5.8449049e-01  -3.9923753e-03
   5.8479747e-01  -4.0138566e-03
   5.8510445e-01  -4.0352478e-03
   5.8541143e-01  -4.0565489e-03
   5.8571841e-01  -4.0777596e-03
   5.8602539e-01  -4.0988796e-03
   5.8633237e-01  -4.1199090e-03
   5.8663935e-01  -4.1408473e-03
   5.8694633e-01  -4.1616945e-03
   5.8725331e-01  -4.1824503e-03
   5.8756030e-01  -4.2031146e-03
   5.8786728e-01  -4.2236871e-03
   5.8817426e-01  -4.2441676e-03
   5.8848124e-01  -4.2645559e-03
   5.8878822e-01  -4.2848518e-03
   5.8909520e-01  -4.3050550e-03
   5.8940218e-01  -4.3251653e-03
   5.8970916e-01  -4.3451825e-03
   5.9001614e-01  -4.3651064e-03
   5.9032312e-01  -4.3849368e-03
   5.9063010e-01  -4.4046732e-03
   5.9093708e-01  -4.4243157e-03
   5.9124406e-01  -4.4438638e-03
   5.9155104e-01  -4.4633173e-03
   5.9185802e-01  -4.4826761e-03
   5.9216500e-01  -4.5019397e-03
   5.9247198e-01  -4.5211080e-03
   5.9277896e-01  -4.5401808e-03
   5.9308594e-01  -4.5591576e-03
   5.9339292e-01  -4.5780384e-03
   5.9369990e-01  -4.5968227e-03
   5.9400688e-01  -4.6155103e-03
   5.9431386e-01  -4.6341010e-03
   5.9462084e-01  -4.6525945e-03
   5.9492782e-01  -4.6709904e-03
   5.9523480e-01  -4.6892886e-03
   5.9554178e-01  -4.7074886e-03
   5.9584876e-01  -4.7255903e-03
   5.9615574e-01  -4.7435933e-03
   5.9646272e-01  -4.7614974e-03
   5.9676970e-01  -4.7793022e-03
   5.9707668e-01  -4.7970075e-03
   5.9738366e-01  -4.8146129e-03
   5.9769065e-01  -4.8321181e-03
   5.9799763e-01  -4.8495229e-03
   5.9830461e-01  -4.8668269e-03
   5.9861159e-01  -4.8840299e-03
   5.9891857e-01  -4.9011315e-03
   5.9922555e-01  -4.9181313e-03
   5.9953253e-01  -4.9350292e-03
   5.9983951e-01  -4.9518248e-03
   6.0014649e-01  -4.9685178e-03
   6.0045347e-01  -4.9851078e-03
   6.0076045e-01  -5.0015945e-03
   6.0106743e-01  -5.0179777e-03
   6.0137441e-01  -5.0342570e-03
   6.0168139e-01  -5.0504321e-03
   6.0198837e-01  -5.0665026e-03
   6.0229535e-01  -5.0824683e-03
   6.0260233e-01  -5.0983287e-03
   6.0290931e-01  -5.1140837e-03
   6.0321629e-01  -5.1297329e-03
   6.0352327e-01  -5.1452759e-03
   6.0383025e-01  -5.1607124e-03
   6.0413723e-01  -5.1760421e-03
   6.0444421e-01  -5.1912647e-03
   6.0475119e-01  -5.2063798e-03
   6.0505817e-01  -5.2213872e-03
   6.0536515e-01  -5.2362864e-03
   6.0567213e-01  -5.2510772e-03
   6.0597911e-01  -5.2657593e-03
   6.0628609e-01  -5.2803322e-03
   6.0659307e-01  -5.2947949e-03
   6.0690005e-01  -5.3091405e-03
   6.0720703e-01  -5.3233677e-03
   6.0751401e-01  -5.3374763e-03
   6.0782100e-01  -5.3514663e-03
   6.0812798e-01  -5.3653375e-03
   6.0843496e-01  -5.3790899e-03
   6.0874194e-01  -5.3927233e-03
   6.0904892e-01  -5.4062376e-03
   6.0935590e-01  -5.4196328e-03
   6.0966288e-01  -5.4329087e-03
   6.0996986e-01  -5.4460653e-03
   6.1027684e-01  -5.4591023e-03
   6.1058382e-01  -5.4720198e-03
   6.1089080e-01  -5.4848176e-03
   6.1119778e-01  -5.4974956e-03
   6.1150476e-01  -5.5100537e-03
   6.1181174e-01  -5.5224918e-03
   6.1211872e-01  -5.5348097e-03
   6.1242570e-01  -5.5470075e-03
   6.1273268e-01  -5.5590849e-03
   6.1303966e-01  -5.5710418e-03
   6.1334664e-01  -5.5828782e-03
   6.1365362e-01  -5.5945940e-03
   6.1396060e-01  -5.6061889e-03
   6.1426758e-01  -5.6176630e-03
   6.1457456e-01  -5.6290162e-03
   6.1488154e-01  -5.6402482e-03
   6.1518852e-01  -5.6513590e-03
   6.1549550e-01  -5.6623485e-03
   6.1580248e-01  -5.6732166e-03
   6.1610946e-01  -5.6839632e-03
   6.1641644e-01  -5.6945881e-03
   6.1672342e-01  -5.7050914e-03
   6.1703040e-01  -5.7154727e-03
   6.1733738e-01  -5.7257322e-03
   6.1764436e-01  -5.7358695e-03
   6.1795134e-01  -5.7458848e-03
   6.1825833e-01  -5.7557777e-03
   6.1856531e-01  -5.7655484e-03
   6.1887229e-01  -5.7751965e-03
   6.1917927e-01  -5.7847221e-03
   6.1948625e-01  -5.7941251e-03
   6.1979323e-01  -5.8034053e-03
   6.2010021e-01  -5.8125626e-03
   6.2040719e-01  -5.8215970e-03
   6.2071417e-01  -5.8305083e-03
   6.2102115e-01  -5.8392965e-03
   6.2132813e-01  -5.8479615e-03
   6.2163511e-01  -5.8565031e-03
   6.2194209e-01  -5.8649214e-03
   6.2224907e-01  -5.8732161e-03
   6.2255605e-01  -5.8813872e-03
   6.2286303e-01  -5.8894347e-03
   6.2317001e-01  -5.8973584e-03
   6.2347699e-01  -5.9051582e-03
   6.2378397e-01  -5.9128341e-03
   6.2409095e-01  -5.9203860e-03
   6.2439793e-01  -5.9278138e-03
   6.2470491e-01  -5.9351174e-03
   6.2501189e-01  -5.9422968e-03
   6.2531887e-01  -5.9493519e-03
   6.2562585e-01  -5.9562826e-03
   6.2593283e-01  -5.9630888e-03
   6.2623981e-01  -5.9697705e-03
   6.2654679e-01  -5.9763276e-03
   6.2685377e-01  -5.9827600e-03
   6.2716075e-01  -5.9890677e-03
   6.2746773e-01  -5.9952506e-03
   6.2777471e-01  -6.0013086e-03
   6.2808169e-01  -6.0072418e-03
   6.2838868e-01  -6.0130499e-03
   6.2869566e-01  -6.0187331e-03
   6.2900264e-01  -6.0242912e-03
   6.2930962e-01  -6.0297241e-03
   6.2961660e-01  -6.0350319e-03
   6.2992358e-01  -6.0402145e-03
   6.3023056e-01  -6.0452718e-03
   6.3053754e-01  -6.0502038e-03
   6.3084452e-01  -6.0550104e-03
   6.3115150e-01  -6.0596917e-03
   6.3145848e-01  -6.0642476e-03
   6.3176546e-01  -6.0686780e-03
   6.3207244e-01  -6.0729830e-03
   6.3237942e-01  -6.0771624e-03
   6.3268640e-01  -6.0812163e-03
   6.3299338e-01  -6.0851446e-03
   6.3330036e-01  -6.0889474e-03
   6.3360734e-01  -6.0926246e-03
   6.3391432e-01  -6.0961761e-03
   6.3422130e-01  -6.0996020e-03
   6.3452828e-01  -6.1029023e-03
   6.3483526e-01  -6.1060769e-03
   6.3514224e-01  -6.1091258e-03
   6.3544922e-01  -6.1120491e-03
   6.3575620e-01  -6.1148467e-03
   6.3606318e-01  -6.1175187e-03
   6.3637016e-01  -6.1200649e-03
   6.3667714e-01  -6.1224855e-03
   6.3698412e-01  -6.1247805e-03
   6.3729110e-01  -6.1269498e-03
   6.3759808e-01  -6.1289934e-03
   6.3790506e-01  -6.1309115e-03
   6.3821204e-01  -6.1327039e-03
   6.3851903e-01  -6.1343707e-03
   6.3882601e-01  -6.1359120e-03
   6.3913299e-01  -6.1373277e-03
   6.3943997e-01  -6.1386179e-03
   6.3974695e-01  -6.1397828e-03
   6.4005393e-01  -6.1408221e-03
   6.4036091e-01  -6.1417361e-03
   6.4066789e-01  -6.1425246e-03
   6.4097487e-01  -6.1431878e-03
   6.4128185e-01  -6.1437256e-03
   6.4158883e-01  -6.1441382e-03
   6.4189581e-01  -6.1444255e-03
   6.4220279e-01  -6.1445877e-03
   6.4250977e-01  -6.1446247e-03
   6.4281675e-01  -6.1445366e-03
   6.4312373e-01  -6.1443234e-03
   6.4343071e-01  -6.1439853e-03
   6.4373769e-01  -6.1435223e-03
   6.4404467e-01  -6.1429345e-03
   6.4435165e-01  -6.1422218e-03
   6.4465863e-01  -6.1413845e-03
   6.4496561e-01  -6.1404225e-03
   6.4527259e-01  -6.1393359e-03
   6.4557957e-01  -6.1381248e-03
   6.4588655e-01  -6.1367893e-03
   6.4619353e-01  -6.1353295e-03
   6.4650051e-01  -6.1337454e-03
   6.4680749e-01  -6.1320372e-03
   6.4711447e-01  -6.1302048e-03
   6.4742145e-01  -6.1282485e-03
   6.4772843e-01  -6.1261682e-03
   6.4803541e-01  -6.1239642e-03
   6.4834239e-01  -6.1216364e-03
   6.4864937e-01  -6.1191850e-03
   6.4895636e-01  -6.1166101e-03
   6.4926334e-01  -6.1139118e-03
   6.4957032e-01  -6.1110901e-03
   6.4987730e-01  -6.1081452e-03
   6.5018428e-01  -6.1050773e-03
   6.5049126e-01  -6.1018863e-03
   6.5079824e-01  -6.0985725e-03
   6.5110522e-01  -6.0951359e-03
   6.5141220e-01  -6.0915766e-03
   6.5171918e-01  -6.0878949e-03
   6.5202616e-01  -6.0840907e-03
   6.5233314e-01  -6.0801642e-03
   6.5264012e-01  -6.0761156e-03
   6.5294710e-01  -6.0719449e-03
   6.5325408e-01  -6.0676523e-03
   6.5356106e-01  -6.0632379e-03
   6.5386804e-01  -6.0587019e-03
   6.5417502e-01  -6.0540443e-03
   6.5448200e-01  -6.0492654e-03
   6.5478898e-01  -6.0443652e-03
   6.5509596e-01  -6.0393439e-03
   6.5540294e-01  -6.0342016e-03
   6.5570992e-01  -6.0289385e-03
   6.5601690e-01  -6.0235546e-03
   6.5632388e-01  -6.0180503e-03
   6.5663086e-01  -6.0124255e-03
   6.5693784e-01  -6.0066804e-03
   6.5724482e-01  -6.0008153e-03
   6.5755180e-01  -5.9948301e-03
   6.5785878e-01  -5.9887252e-03
   6.5816576e-01  -5.9825006e-03
   6.5847274e-01  -5.9761564e-03
   6.5877972e-01  -5.9696929e-03
   6.5908671e-01  -5.9631102e-03
   6.5939369e-01  -5.9564084e-03
   6.5970067e-01  -5.9495877e-03
   6.6000765e-01  -5.9426483e-03
   6.6031463e-01  -5.9355903e-03
   6.6062161e-01  -5.9284138e-03
   6.6092859e-01  -5.9211191e-03
   6.6123557e-01  -5.9137062e-03
   6.6154255e-01  -5.9061754e-03
   6.6184953e-01  -5.8985269e-03
   6.6215651e-01  -5.8907606e-03
   6.6246349e-01  -5.8828770e-03
   6.6277047e-01  -5.8748760e-03
   6.6307745e-01  -5.8667578e-03
   6.6338443e-01  -5.8585227e-03
   6.6369141e-01  -5.8501708e-03
   6.6399839e-01  -5.8417023e-03
   6.6430537e-01  -5.8331172e-03
   6.6461235e-01  -5.8244159e-03
   6.6491933e-01  -5.8155984e-03
   6.6522631e-01  -5.8066649e-03
   6.6553329e-01  -5.7976156e-03
   6.6584027e-01  -5.7884507e-03
   6.6614725e-01  -5.7791702e-03
   6.6645423e-01  -5.7697745e-03
   6.6676121e-01  -5.7602636e-03
   6.6706819e-01  -5.7506378e-03
   6.6737517e-01  -5.7408971e-03
   6.6768215e-01  -5.7310419e-03
   6.6798913e-01  -5.7210721e-03
   6.6829611e-01  -5.7109880e-03
   6.6860309e-01  -5.7007898e-03
   6.6891007e-01  -5.6904777e-03
   6.6921706e-01  -5.6800517e-03
   6.6952404e-01  -5.6695121e-03
   6.6983102e-01  -5.6588591e-03
   6.7013800e-01  -5.6480927e-03
   6.7044498e-01  -5.6372133e-03
   6.7075196e-01  -5.6262208e-03
   6.7105894e-01  -5.6151156e-03
   6.7136592e-01  -5.6038977e-03
   6.7167290e-01  -5.5925674e-03
   6.7197988e-01  -5.5811248e-03
   6.7228686e-01  -5.5695700e-03
   6.7259384e-01  -5.5579033e-03
   6.7290082e-01  -5.5461248e-03
   6.7320780e-01  -5.5342346e-03
   6.7351478e-01  -5.5227178e-03
   6.7382176e-01  -5.5101369e-03
   6.7412874e-01  -5.4979366e-03
   6.7443572e-01  -5.4856341e-03
   6.7474270e-01  -5.4732295e-03
   6.7504968e-01  -5.4607234e-03
   6.7535666e-01  -5.4481160e-03
   6.7566364e-01  -5.4354077e-03
   6.7597062e-01  -5.4225989e-03
   6.7627760e-01  -5.4096899e-03
   6.7658458e-01  -5.3966810e-03
   6.7689156e-01  -5.3835727e-03
   6.7719854e-01  -5.3703653e-03
   6.7750552e-01  -5.3570590e-03
   6.7781250e-01  -5.3436544e-03
   6.7811948e-01  -5.3301517e-03
   6.7842646e-01  -5.3165513e-03
   6.7873344e-01  -5.3028536e-03
   6.7904042e-01  -5.2890588e-03
   6.7934741e-01  -5.2751674e-03
   6.7965439e-01  -5.2611796e-03
   6.7996137e-01  -5.2470960e-03
   6.8026835e-01  -5.2329167e-03
   6.8057533e-01  -5.2186421e-03
   6.8088231e-01  -5.2042726e-03
   6.8118929e-01  -5.1898086e-03
   6.8149627e-01  -5.1752503e-03
   6.8180325e-01  -5.1605982e-03
   6.8211023e-01  -5.1458525e-03
   6.8241721e-01  -5.1310136e-03
   6.8272419e-01  -5.1160818e-03
   6.8303117e-01  -5.1010575e-03
   6.8333815e-01  -5.0859411e-03
   6.8364513e-01  -5.0707328e-03
   6.8395211e-01  -5.0554329e-03
   6.8425909e-01  -5.0400419e-03
   6.8456607e-01  -5.0245601e-03
   6.8487305e-01  -5.0089877e-03
   6.8518003e-01  -4.9933252e-03
   6.8548701e-01  -4.9775728e-03
   6.8579399e-01  -4.9617309e-03
   6.8610097e-01  -4.9457997e-03
   6.8640795e-01  -4.9297797e-03
   6.8671493e-01  -4.9136711e-03
   6.8702191e-01  -4.8974743e-03
   6.8732889e-01  -4.8811896e-03
   6.8763587e-01  -4.8648172e-03
   6.8794285e-01  -4.8483576e-03
   6.8824983e-01  -4.8318110e-03
   6.8855681e-01  -4.8151777e-03
   6.8886379e-01  -4.7984580e-03
   6.8917077e-01  -4.7816524e-03
   6.8947775e-01  -4.7647609e-03
   6.8978474e-01  -4.7477841e-03
   6.9009172e-01  -4.7307220e-03
   6.9039870e-01  -4.7135752e-03
   6.9070568e-01  -4.6963438e-03
   6.9101266e-01  -4.6790282e-03
   6.9131964e-01  -4.6616286e-03
   6.9162662e-01  -4.6441454e-03
   6.9193360e-01  -4.6265788e-03
   6.9224058e-01  -4.6089292e-03
   6.9254756e-01  -4.5911967e-03
   6.9285454e-01  -4.5733818e-03
   6.9316152e-01  -4.5554846e-03
   6.9346850e-01  -4.5375055e-03
   6.9377548e-01  -4.5194447e-03
   6.9408246e-01  -4.5013025e-03
   6.9438944e-01  -4.4830792e-03
   6.9469642e-01  -4.4647751e-03
   6.9500340e-01  -4.4463904e-03
   6.9531038e-01  -4.4279253e-03
   6.9561736e-01  -4.4093803e-03
   6.9592434e-01  -4.3907554e-03
   6.9623132e-01  -4.3720510e-03
   6.9653830e-01  -4.3532674e-03
   6.9684528e-01  -4.3344047e-03
   6.9715226e-01  -4.3154633e-03
   6.9745924e-01  -4.2964434e-03
   6.9776622e-01  -4.2773452e-03
   6.9807320e-01  -4.2581691e-03
   6.9838018e-01  -4.2389151e-03
   6.9868716e-01  -4.2195836e-03
   6.9899414e-01  -4.2001749e-03
   6.9930112e-01  -4.1806891e-03
   6.9960810e-01  -4.1611265e-03
   6.9991509e-01  -4.1414873e-03
   7.0022207e-01  -4.1217717e-03
   7.0052905e-01  -4.1019801e-03
   7.0083603e-01  -4.0821125e-03
   7.0114301e-01  -4.0621693e-03
   7.0144999e-01  -4.0421506e-03
   7.0175697e-01  -4.0220567e-03
   7.0206395e-01  -4.0018878e-03
   7.0237093e-01  -3.9816441e-03
   7.0267791e-01  -3.9613258e-03
   7.0298489e-01  -3.9409331e-03
   7.0329187e-01  -3.9204663e-03
   7.0359885e-01  -3.8999255e-03
   7.0390583e-01  -3.8793109e-03
   7.0421281e-01  -3.8586228e-03
   7.0451979e-01  -3.8378613e-03
   7.0482677e-01  -3.8170267e-03
   7.0513375e-01  -3.7961191e-03
   7.0544073e-01  -3.7751387e-03
   7.0574771e-01  -3.7540857e-03
   7.0605469e-01  -3.7329604e-03
   7.0636167e-01  -3.7117628e-03
   7.0666865e-01  -3.6904932e-03
   7.0697563e-01  -3.6691518e-03
   7.0728261e-01  -3.6477387e-03
   7.0758959e-01  -3.6262541e-03
   7.0789657e-01  -3.6046982e-03
   7.0820355e-01  -3.5830711e-03
   7.0851053e-01  -3.5613731e-03
   7.0881751e-01  -3.5396043e-03
   7.0912449e-01  -3.5177649e-03
   7.0943147e-01  -3.4958550e-03
   7.0973845e-01  -3.4738748e-03
   7.1004544e-01  -3.4518245e-03
   7.1035242e-01  -3.4297041e-03
   7.1065940e-01  -3.4075140e-03
   7.1096638e-01  -3.3852664e-03
   7.1127336e-01  -3.3629813e-03
   7.1158034e-01  -3.3406514e-03
   7.1188732e-01  -3.3182769e-03
   7.1219430e-01  -3.2958582e-03
   7.1250128e-01  -3.2733955e-03
   7.1280826e-01  -3.2508893e-03
   7.1311524e-01  -3.2283397e-03
   7.1342222e-01  -3.2057471e-03
   7.1372920e-01  -3.1831118e-03
   7.1403618e-01  -3.1604341e-03
   7.1434316e-01  -3.1377142e-03
   7.1465014e-01  -3.1149525e-03
   7.1495712e-01  -3.0921492e-03
   7.1526410e-01  -3.0693047e-03
   7.1557108e-01  -3.0464192e-03
   7.1587806e-01  -3.0234929e-03
   7.1618504e-01  -3.0005263e-03
   7.1649202e-01  -2.9775194e-03
   7.1679900e-01  -2.9544726e-03
   7.1710598e-01  -2.9313862e-03
   7.1741296e-01  -2.9082604e-03
   7.1771994e-01  -2.8850955e-03
   7.1802692e-01  -2.8618917e-03
   7.1833390e-01  -2.8386493e-03
   7.1864088e-01  -2.8153686e-03
   7.1894786e-01  -2.7920497e-03
   7.1925484e-01  -2.7686930e-03
   7.1956182e-01  -2.7452987e-03
   7.1986880e-01  -2.7218670e-03
   7.2017578e-01  -2.6983981e-03
   7.2048277e-01  -2.6748924e-03
   7.2078975e-01  -2.6513499e-03
   7.2109673e-01  -2.6277711e-03
   7.2140371e-01  -2.6041560e-03
   7.2171069e-01  -2.5805050e-03
   7.2201767e-01  -2.5568182e-03
   7.2232465e-01  -2.5330958e-03
   7.2263163e-01  -2.5093382e-03
   7.2293861e-01  -2.4855454e-03
   7.2324559e-01  -2.4617178e-03
   7.2355257e-01  -2.4378555e-03
   7.2385955e-01  -2.4139587e-03
   7.2416653e-01  -2.3900277e-03
   7.2447351e-01  -2.3660627e-03
   7.2478049e-01  -2.3420638e-03
   7.2508747e-01  -2.3180313e-03
   7.2539445e-01  -2.2939654e-03
   7.2570143e-01  -2.2698662e-03
   7.2600841e-01  -2.2457341e-03
   7.2631539e-01  -2.2215691e-03
   7.2662237e-01  -2.1973715e-03
   7.2692935e-01  -2.1731414e-03
   7.2723633e-01  -2.1488791e-03
   7.2754331e-01  -2.1245847e-03
   7.2785029e-01  -2.1002585e-03
   7.2815727e-01  -2.0759006e-03
   7.2846425e-01  -2.0515112e-03
   7.2877123e-01  -2.0270905e-03
   7.2907821e-01  -2.0026387e-03
   7.2938519e-01  -1.9781559e-03
   7.2969217e-01  -1.9536424e-03
   7.2999915e-01  -1.9290984e-03
   7.3030613e-01  -1.9045239e-03
   7.3061312e-01  -1.8799192e-03
   7.3092010e-01  -1.8552845e-03
   7.3122708e-01  -1.8306199e-03
   7.3153406e-01  -1.8059256e-03
   7.3184104e-01  -1.7812018e-03
   7.3214802e-01  -1.7564487e-03
   7.3245500e-01  -1.7316664e-03
   7.3276198e-01  -1.7068551e-03
   7.3306896e-01  -1.6820150e-03
   7.3337594e-01  -1.6571463e-03
   7.3368292e-01  -1.6322490e-03
   7.3398990e-01  -1.6073235e-03
   7.3429688e-01  -1.5823698e-03
   7.3460386e-01  -1.5573882e-03
   7.3491084e-01  -1.5323788e-03
   7.3521782e-01  -1.5073417e-03
   7.3552480e-01  -1.4822772e-03
   7.3583178e-01  -1.4571854e-03
   7.3613876e-01  -1.4320665e-03
   7.3644574e-01  -1.4069206e-03
   7.3675272e-01  -1.3817479e-03
   7.3705970e-01  -1.3565486e-03
   7.3736668e-01  -1.3313229e-03
   7.3767366e-01  -1.3060709e-03
   7.3798064e-01  -1.2807928e-03
   7.3828762e-01  -1.2554888e-03
   7.3859460e-01  -1.2301590e-03
   7.3890158e-01  -1.2048036e-03
   7.3920856e-01  -1.1794227e-03
   7.3951554e-01  -1.1545186e-03
   7.3982252e-01  -1.1286181e-03
   7.4012950e-01  -1.1032258e-03
   7.4043648e-01  -1.0778386e-03
   7.4074347e-01  -1.0524566e-03
   7.4105045e-01  -1.0270799e-03
   7.4135743e-01  -1.0017089e-03
   7.4166441e-01  -9.7634357e-04
   7.4197139e-01  -9.5098423e-04
   7.4227837e-01  -9.2563101e-04
   7.4258535e-01  -9.0028411e-04
   7.4289233e-01  -8.7494369e-04
   7.4319931e-01  -8.4960995e-04
   7.4350629e-01  -8.2428306e-04
   7.4381327e-01  -7.9896320e-04
   7.4412025e-01  -7.7365054e-04
   7.4442723e-01  -7.4834526e-04
   7.4473421e-01  -7.2304754e-04
   7.4504119e-01  -6.9775755e-04
   7.4534817e-01  -6.7247546e-04
   7.4565515e-01  -6.4720146e-04
   7.4596213e-01  -6.2193571e-04
   7.4626911e-01  -5.9667839e-04
   7.4657609e-01  -5.7142968e-04
   7.4688307e-01  -5.4618974e-04
   7.4719005e-01  -5.2095875e-04
   7.4749703e-01  -4.9573689e-04
   7.4780401e-01  -4.7052432e-04
   7.4811099e-01  -4.4532121e-04
   7.4841797e-01  -4.2012775e-04
   7.4872495e-01  -3.9494410e-04
   7.4903193e-01  -3.6977043e-04
   7.4933891e-01  -3.4460691e-04
   7.4964589e-01  -3.1945373e-04
   7.4995287e-01  -2.9431105e-04
   7.5025985e-01  -2.6917904e-04
   7.5056683e-01  -2.4405788e-04
   7.5087382e-01  -2.1894774e-04
   7.5118080e-01  -1.9384880e-04
   7.5148778e-01  -1.6876123e-04
   7.5179476e-01  -1.4368520e-04
   7.5210174e-01  -1.1862090e-04
   7.5240872e-01  -9.3568493e-05
   7.5271570e-01  -6.8528160e-05
   7.5302268e-01  -4.3500080e-05
   7.5332966e-01  -1.8484429e-05
   7.5363664e-01   6.5186125e-06
   7.5394362e-01   3.1508865e-05
   7.5425060e-01   5.6486149e-05
   7.5455758e-01   8.1450281e-05
   7.5486456e-01   1.0640108e-04
   7.5517154e-01   1.3133836e-04
   7.5547852e-01   1.5626194e-04
   7.5578550e-01   1.8117163e-04
   7.5609248e-01   2.0606725e-04
   7.5639946e-01   2.3094861e-04
   7.5670644e-01   2.5581551e-04
   7.5701342e-01   2.8066777e-04
   7.5732040e-01   3.0550520e-04
   7.5762738e-01   3.3032760e-04
   7.5793436e-01   3.5513478e-04
   7.5824134e-01   3.7992654e-04
   7.5854832e-01   4.0470268e-04
   7.5885530e-01   4.2946302e-04
   7.5916228e-01   4.5420733e-04
   7.5946926e-01   4.7893543e-04
   7.5977624e-01   5.0364711e-04
   7.6008322e-01   5.2834216e-04
   7.6039020e-01   5.5302039e-04
   7.6069718e-01   5.7768157e-04
   7.6100416e-01   6.0232550e-04
   7.6131115e-01   6.2695197e-04
   7.6161813e-01   6.5156076e-04
   7.6192511e-01   6.7615166e-04
   7.6223209e-01   7.0072445e-04
   7.6253907e-01   7.2527891e-04
   7.6284605e-01   7.4981481e-04
   7.6315303e-01   7.7433194e-04
   7.6346001e-01   7.9883007e-04
   7.6376699e-01   8.2330898e-04
   7.6407397e-01   8.4776842e-04
   7.6438095e-01   8.7220818e-04
   7.6468793e-01   8.9662801e-04
   7.6499491e-01   9.2102769e-04
   7.6530189e-01   9.4540697e-04
   7.6560887e-01   9.6976561e-04
   7.6591585e-01   9.9410338e-04
   7.6622283e-01   1.0184200e-03
   7.6652981e-01   1.0427153e-03
   7.6683679e-01   1.0669890e-03
   7.6714377e-01   1.0912408e-03
   7.6745075e-01   1.1154704e-03
   7.6775773e-01   1.1396778e-03
   7.6806471e-01   1.1638624e-03
   7.6837169e-01   1.1880152e-03
   7.6867867e-01   1.2121151e-03
   7.6898565e-01   1.2361662e-03
   7.6929263e-01   1.2601687e-03
   7.6959961e-01   1.2841222e-03
   7.6990659e-01   1.3080267e-03
   7.7021357e-01   1.3318819e-03
   7.7052055e-01   1.3556879e-03
   7.7082753e-01   1.3794444e-03
   7.7113451e-01   1.4031513e-03
   7.7144150e-01   1.4268084e-03
   7.7174848e-01   1.4504156e-03
   7.7205546e-01   1.4739727e-03
   7.7236244e-01   1.4974796e-03
   7.7266942e-01   1.5209362e-03
   7.7297640e-01   1.5443422e-03
   7.7328338e-01   1.5676975e-03
   7.7359036e-01   1.5910020e-03
   7.7389734e-01   1.6142555e-03
   7.7420432e-01   1.6374579e-03
   7.7451130e-01   1.6606089e-03
   7.7481828e-01   1.6837085e-03
   7.7512526e-01   1.7067564e-03
   7.7543224e-01   1.7297525e-03
   7.7573922e-01   1.7526966e-03
   7.7604620e-01   1.7755885e-03
   7.7635318e-01   1.7984281e-03
   7.7666016e-01   1.8212153e-03
   7.7696714e-01   1.8439497e-03
   7.7727412e-01   1.8666313e-03
   7.7758110e-01   1.8892598e-03
   7.7788808e-01   1.9118352e-03
   7.7819506e-01   1.9343571e-03
   7.7850204e-01   1.9568254e-03
   7.7880902e-01   1.9792400e-03
   7.7911600e-01   2.0016006e-03
   7.7942298e-01   2.0239071e-03
   7.7972996e-01   2.0461592e-03
   7.8003694e-01   2.0683568e-03
   7.8034392e-01   2.0904997e-03
   7.8065090e-01   2.1125876e-03
   7.8095788e-01   2.1346204e-03
   7.8126486e-01   2.1565979e-03
   7.8157185e-01   2.1785199e-03
   7.8187883e-01   2.2003861e-03
   7.8218581e-01   2.2221964e-03
   7.8249279e-01   2.2439505e-03
   7.8279977e-01   2.2656483e-03
   7.8310675e-01   2.2872895e-03
   7.8341373e-01   2.3088739e-03
   7.8372071e-01   2.3304014e-03
   7.8402769e-01   2.3518716e-03
   7.8433467e-01   2.3732843e-03
   7.8464165e-01   2.3946394e-03
   7.8494863e-01   2.4159366e-03
   7.8525561e-01   2.4371757e-03
   7.8556259e-01   2.4583565e-03
   7.8586957e-01   2.4794787e-03
   7.8617655e-01   2.5005421e-03
   7.8648353e-01   2.5215464e-03
   7.8679051e-01   2.5424915e-03
   7.8709749e-01   2.5633771e-03
   7.8740447e-01   2.5842030e-03
   7.8771145e-01   2.6049688e-03
   7.8801843e-01   2.6256745e-03
   7.8832541e-01   2.6463197e-03
   7.8863239e-01   2.6669041e-03
   7.8893937e-01   2.6874276e-03
   7.8924635e-01   2.7078899e-03
   7.8955333e-01   2.7282907e-03
   7.8986031e-01   2.7486298e-03
   7.9016729e-01   2.7689069e-03
   7.9047427e-01   2.7891218e-03
   7.9078125e-01   2.8092743e-03
   7.9108823e-01   2.8293639e-03
   7.9139521e-01   2.8493906e-03
   7.9170220e-01   2.8693540e-03
   7.9200918e-01   2.8892539e-03
   7.9231616e-01   2.9090899e-03
   7.9262314e-01   2.9288619e-03
   7.9293012e-01   2.9485695e-03
   7.9323710e-01   2.9682126e-03
   7.9354408e-01   2.9877907e-03
   7.9385106e-01   3.0073037e-03
   7.9415804e-01   3.0267512e-03
   7.9446502e-01   3.0461331e-03
   7.9477200e-01   3.0654489e-03
   7.9507898e-01   3.0846984e-03
   7.9538596e-01   3.1038814e-03
   7.9569294e-01   3.1229976e-03
   7.9599992e-01   3.1420466e-03
   7.9630690e-01   3.1610282e-03
   7.9661388e-01   3.1799421e-03
   7.9692086e-01   3.1987880e-03
   7.9722784e-01   3.2175656e-03
   7.9753482e-01   3.2362746e-03
   7.9784180e-01   3.2549148e-03
   7.9814878e-01   3.2734857e-03
   7.9845576e-01   3.2919873e-03
   7.9876274e-01   3.3104190e-03
   7.9906972e-01   3.3287807e-03
   7.9937670e-01   3.3470720e-03
   7.9968368e-01   3.3652927e-03
   7.9999066e-01   3.3834424e-03
   8.0029764e-01   3.4015208e-03
   8.0060462e-01   3.4195277e-03
   8.0091160e-01   3.4374626e-03
   8.0121858e-01   3.4553254e-03
   8.0152556e-01   3.4731157e-03
   8.0183254e-01   3.4908332e-03
   8.0213953e-01   3.5084776e-03
   8.0244651e-01   3.5260486e-03
   8.0275349e-01   3.5435458e-03
   8.0306047e-01   3.5609690e-03
   8.0336745e-01   3.5783179e-03
   8.0367443e-01   3.5955920e-03
   8.0398141e-01   3.6126774e-03
   8.0428839e-01   3.6299048e-03
   8.0459537e-01   3.6469312e-03
   8.0490235e-01   3.6638703e-03
   8.0520933e-01   3.6807221e-03
   8.0551631e-01   3.6974863e-03
   8.0582329e-01   3.7141628e-03
   8.0613027e-01   3.7307515e-03
   8.0643725e-01   3.7472522e-03
   8.0674423e-01   3.7636649e-03
   8.0705121e-01   3.7799892e-03
   8.0735819e-01   3.7962252e-03
   8.0766517e-01   3.8123727e-03
   8.0797215e-01   3.8284315e-03
   8.0827913e-01   3.8444015e-03
   8.0858611e-01   3.8602825e-03
   8.0889309e-01   3.8760744e-03
   8.0920007e-01   3.8917771e-03
   8.0950705e-01   3.9073904e-03
   8.0981403e-01   3.9229141e-03
   8.1012101e-01   3.9383481e-03
   8.1042799e-01   3.9536923e-03
   8.1073497e-01   3.9689465e-03
   8.1104195e-01   3.9841106e-03
   8.1134893e-01   3.9991844e-03
   8.1165591e-01   4.0141677e-03
   8.1196289e-01   4.0290604e-03
   8.1226988e-01   4.0438625e-03
   8.1257686e-01   4.0585736e-03
   8.1288384e-01   4.0731937e-03
   8.1319082e-01   4.0877226e-03
   8.1349780e-01   4.1021602e-03
   8.1380478e-01   4.1165062e-03
   8.1411176e-01   4.1307607e-03
   8.1441874e-01   4.1449233e-03
   8.1472572e-01   4.1589940e-03
   8.1503270e-01   4.1729725e-03
   8.1533968e-01   4.1868589e-03
   8.1564666e-01   4.2006528e-03
   8.1595364e-01   4.2143542e-03
   8.1626062e-01   4.2279628e-03
   8.1656760e-01   4.2414786e-03
   8.1687458e-01   4.2549014e-03
   8.1718156e-01   4.2682310e-03
   8.1748854e-01   4.2814673e-03
   8.1779552e-01   4.2946101e-03
   8.1810250e-01   4.3076593e-03
   8.1840948e-01   4.3206147e-03
   8.1871646e-01   4.3334762e-03
   8.1902344e-01   4.3462436e-03
   8.1933042e-01   4.3589168e-03
   8.1963740e-01   4.3714956e-03
   8.1994438e-01   4.3839799e-03
   8.2025136e-01   4.3963695e-03
   8.2055834e-01   4.4086642e-03
   8.2086532e-01   4.4208640e-03
   8.2117230e-01   4.4329687e-03
   8.2147928e-01   4.4449780e-03
   8.2178626e-01   4.4568920e-03
   8.2209324e-01   4.4687103e-03
   8.2240023e-01   4.4804329e-03
   8.2270721e-01   4.4920597e-03
   8.2301419e-01   4.5035905e-03
   8.2332117e-01   4.5150250e-03
   8.2362815e-01   4.5263633e-03
   8.2393513e-01   4.5376051e-03
   8.2424211e-01   4.5487504e-03
   8.2454909e-01   4.5597989e-03
   8.2485607e-01   4.5707505e-03
   8.2516305e-01   4.5816051e-03
   8.2547003e-01   4.5923625e-03
   8.2577701e-01   4.6030226e-03
   8.2608399e-01   4.6135853e-03
   8.2639097e-01   4.6240504e-03
   8.2669795e-01   4.6344178e-03
   8.2700493e-01   4.6446873e-03
   8.2731191e-01   4.6548588e-03
   8.2761889e-01   4.6649323e-03
   8.2792587e-01   4.6749074e-03
   8.2823285e-01   4.6847842e-03
   8.2853983e-01   4.6945624e-03
   8.2884681e-01   4.7042420e-03
   8.2915379e-01   4.7138228e-03
   8.2946077e-01   4.7233047e-03
   8.2976775e-01   4.7326876e-03
   8.3007473e-01   4.7419713e-03
   8.3038171e-01   4.7511557e-03
   8.3068869e-01   4.7602407e-03
   8.3099567e-01   4.7692262e-03
   8.3130265e-01   4.7781120e-03
   8.3160963e-01   4.7868980e-03
   8.3191661e-01   4.7955841e-03
   8.3222359e-01   4.8041702e-03
   8.3253057e-01   4.8126562e-03
   8.3283756e-01   4.8210420e-03
   8.3314454e-01   4.8293274e-03
   8.3345152e-01   4.8375123e-03
   8.3375850e-01   4.8455967e-03
   8.3406548e-01   4.8535803e-03
   8.3437246e-01   4.8614632e-03
   8.3467944e-01   4.8692452e-03
   8.3498642e-01   4.8769261e-03
   8.3529340e-01   4.8845060e-03
   8.3560038e-01   4.8919846e-03
   8.3590736e-01   4.8993620e-03
   8.3621434e-01   4.9066379e-03
   8.3652132e-01   4.9138124e-03
   8.3682830e-01   4.9208852e-03
   8.3713528e-01   4.9278563e-03
   8.3744226e-01   4.9347257e-03
   8.3774924e-01   4.9414932e-03
   8.3805622e-01   4.9481587e-03
   8.3836320e-01   4.9547222e-03
   8.3867018e-01   4.9611835e-03
   8.3897716e-01   4.9675426e-03
   8.3928414e-01   4.9737995e-03
   8.3959112e-01   4.9799539e-03
   8.3989810e-01   4.9860059e-03
   8.4020508e-01   4.9919554e-03
   8.4051206e-01   4.9978023e-03
   8.4081904e-01   5.0035464e-03
   8.4112602e-01   5.0091879e-03
   8.4143300e-01   5.0147265e-03
   8.4173998e-01   5.0201623e-03
   8.4204696e-01   5.0254951e-03
   8.4235394e-01   5.0307249e-03
   8.4266092e-01   5.0358516e-03
   8.4296791e-01   5.0408752e-03
   8.4327489e-01   5.0457956e-03
   8.4358187e-01   5.0506128e-03
   8.4388885e-01   5.0553267e-03
   8.4419583e-01   5.0599372e-03
   8.4450281e-01   5.0644444e-03
   8.4480979e-01   5.0688481e-03
   8.4511677e-01   5.0731483e-03
   8.4542375e-01   5.0773450e-03
   8.4573073e-01   5.0814382e-03
   8.4603771e-01   5.0854277e-03
   8.4634469e-01   5.0893136e-03
   8.4665167e-01   5.0930958e-03
   8.4695865e-01   5.0967743e-03
   8.4726563e-01   5.1003491e-03
   8.4757261e-01   5.1038201e-03
   8.4787959e-01   5.1071873e-03
   8.4818657e-01   5.1104508e-03
   8.4849355e-01   5.1136103e-03
   8.4880053e-01   5.1166660e-03
   8.4910751e-01   5.1196179e-03
   8.4941449e-01   5.1224658e-03
   8.4972147e-01   5.1252098e-03
   8.5002845e-01   5.1278500e-03
   8.5033543e-01   5.1303862e-03
   8.5064241e-01   5.1328185e-03
   8.5094939e-01   5.1351468e-03
   8.5125637e-01   5.1373712e-03
   8.5156335e-01   5.1394917e-03
   8.5187033e-01   5.1415082e-03
   8.5217731e-01   5.1434208e-03
   8.5248429e-01   5.1452295e-03
   8.5279127e-01   5.1469342e-03
   8.5309826e-01   5.1485351e-03
   8.5340524e-01   5.1500320e-03
   8.5371222e-01   5.1514251e-03
   8.5401920e-01   5.1527143e-03
   8.5432618e-01   5.1538997e-03
   8.5463316e-01   5.1549813e-03
   8.5494014e-01   5.1559589e-03
   8.5524712e-01   5.1568328e-03
   8.5555410e-01   5.1576030e-03
   8.5586108e-01   5.1582695e-03
   8.5616806e-01   5.1588323e-03
   8.5647504e-01   5.1592915e-03
   8.5678202e-01   5.1596471e-03
   8.5708900e-01   5.1598992e-03
   8.5739598e-01   5.1600477e-03
   8.5770296e-01   5.1600928e-03
   8.5800994e-01   5.1600345e-03
   8.5831692e-01   5.1598728e-03
   8.5862390e-01   5.1596078e-03
   8.5893088e-01   5.1592395e-03
   8.5923786e-01   5.1587680e-03
   8.5954484e-01   5.1581933e-03
   8.5985182e-01   5.1575155e-03
   8.6015880e-01   5.1567346e-03
   8.6046578e-01   5.1558508e-03
   8.6077276e-01   5.1548641e-03
   8.6107974e-01   5.1537744e-03
   8.6138672e-01   5.1525821e-03
   8.6169370e-01   5.1512869e-03
   8.6200068e-01   5.1498892e-03
   8.6230766e-01   5.1483888e-03
   8.6261464e-01   5.1467860e-03
   8.6292162e-01   5.1450807e-03
   8.6322861e-01   5.1432731e-03
   8.6353559e-01   5.1413633e-03
   8.6384257e-01   5.1393512e-03
   8.6414955e-01   5.1372371e-03
   8.6445653e-01   5.1350210e-03
   8.6476351e-01   5.1327029e-03
   8.6507049e-01   5.1302831e-03
   8.6537747e-01   5.1277615e-03
   8.6568445e-01   5.1251382e-03
   8.6599143e-01   5.1224135e-03
   8.6629841e-01   5.1195873e-03
   8.6660539e-01   5.1166597e-03
   8.6691237e-01   5.1136310e-03
   8.6721935e-01   5.1105011e-03
   8.6752633e-01   5.1072701e-03
   8.6783331e-01   5.1039383e-03
   8.6814029e-01   5.1005057e-03
   8.6844727e-01   5.0969724e-03
   8.6875425e-01   5.0933385e-03
   8.6906123e-01   5.0896041e-03
   8.6936821e-01   5.0857694e-03
   8.6967519e-01   5.0818344e-03
   8.6998217e-01   5.0777994e-03
   8.7028915e-01   5.0736644e-03
   8.7059613e-01   5.0694295e-03
   8.7090311e-01   5.0650949e-03
   8.7121009e-01   5.0606607e-03
   8.7151707e-01   5.0561270e-03
   8.7182405e-01   5.0514939e-03
   8.7213103e-01   5.0467617e-03
   8.7243801e-01   5.0419304e-03
   8.7274499e-01   5.0370001e-03
   8.7305197e-01   5.0319710e-03
   8.7335895e-01   5.0268433e-03
   8.7366594e-01   5.0216170e-03
   8.7397292e-01   5.0162923e-03
   8.7427990e-01   5.0108695e-03
   8.7458688e-01   5.0053485e-03
   8.7489386e-01   4.9997295e-03
   8.7520084e-01   4.9940128e-03
   8.7550782e-01   4.9881984e-03
   8.7581480e-01   4.9822865e-03
   8.7612178e-01   4.9762773e-03
   8.7642876e-01   4.9701709e-03
   8.7673574e-01   4.9639675e-03
   8.7704272e-01   4.9576671e-03
   8.7734970e-01   4.9512701e-03
   8.7765668e-01   4.9447765e-03
   8.7796366e-01   4.9381865e-03
   8.7827064e-01   4.9315003e-03
   8.7857762e-01   4.9247180e-03
   8.7888460e-01   4.9178398e-03
   8.7919158e-01   4.9108658e-03
   8.7949856e-01   4.9037963e-03
   8.7980554e-01   4.8966314e-03
   8.8011252e-01   4.8893712e-03
   8.8041950e-01   4.8820160e-03
   8.8072648e-01   4.8745659e-03
   8.8103346e-01   4.8670211e-03
   8.8134044e-01   4.8593818e-03
   8.8164742e-01   4.8516480e-03
   8.8195440e-01   4.8438202e-03
   8.8226138e-01   4.8358983e-03
   8.8256836e-01   4.8278825e-03
   8.8287534e-01   4.8197732e-03
   8.8318232e-01   4.8115703e-03
   8.8348930e-01   4.8032742e-03
   8.8379629e-01   4.7948850e-03
   8.8410327e-01   4.7864029e-03
   8.8441025e-01   4.7778280e-03
   8.8471723e-01   4.7691606e-03
   8.8502421e-01   4.7604009e-03
   8.8533119e-01   4.7515490e-03
   8.8563817e-01   4.7426051e-03
   8.8594515e-01   4.7335695e-03
   8.8625213e-01   4.7244422e-03
   8.8655911e-01   4.7152236e-03
   8.8686609e-01   4.7059137e-03
   8.8717307e-01   4.6965128e-03
   8.8748005e-01   4.6870211e-03
   8.8778703e-01   4.6774388e-03
   8.8809401e-01   4.6677660e-03
   8.8840099e-01   4.6580030e-03
   8.8870797e-01   4.6481500e-03
   8.8901495e-01   4.6382071e-03
   8.8932193e-01   4.6281746e-03
   8.8962891e-01   4.6180526e-03
   8.8993589e-01   4.6078414e-03
   8.9024287e-01   4.5975412e-03
   8.9054985e-01   4.5871521e-03
   8.9085683e-01   4.5766743e-03
   8.9116381e-01   4.5661082e-03
   8.9147079e-01   4.5554537e-03
   8.9177777e-01   4.5447113e-03
   8.9208475e-01   4.5338810e-03
   8.9239173e-01   4.5229631e-03
   8.9269871e-01   4.5119577e-03
   8.9300569e-01   4.5008651e-03
   8.9331267e-01   4.4896855e-03
   8.9361965e-01   4.4784191e-03
   8.9392664e-01   4.4670661e-03
   8.9423362e-01   4.4556267e-03
   8.9454060e-01   4.4441011e-03
   8.9484758e-01   4.4324894e-03
   8.9515456e-01   4.4207920e-03
   8.9546154e-01   4.4090091e-03
   8.9576852e-01   4.3971407e-03
   8.9607550e-01   4.3851872e-03
   8.9638248e-01   4.3731487e-03
   8.9668946e-01   4.3610255e-03
   8.9699644e-01   4.3488177e-03
   8.9730342e-01   4.3365256e-03
   8.9761040e-01   4.3241494e-03
   8.9791738e-01   4.3116893e-03
   8.9822436e-01   4.2991454e-03
   8.9853134e-01   4.2865181e-03
   8.9883832e-01   4.2738074e-03
   8.9914530e-01   4.2610137e-03
   8.9945228e-01   4.2481371e-03
   8.9975926e-01   4.2351779e-03
   9.0006624e-01   4.2221362e-03
   9.0037322e-01   4.2090122e-03
   9.0068020e-01   4.1958062e-03
   9.0098718e-01   4.1825184e-03
   9.0129416e-01   4.1691490e-03
   9.0160114e-01   4.1556981e-03
   9.0190812e-01   4.1421661e-03
   9.0221510e-01   4.1285531e-03
   9.0252208e-01   4.1148592e-03
   9.0282906e-01   4.1010849e-03
   9.0313604e-01   4.0872301e-03
   9.0344302e-01   4.0732952e-03
   9.0375000e-01   4.0592804e-03
   9.0405699e-01   4.0451858e-03
   9.0436397e-01   4.0310117e-03
   9.0467095e-01   4.0167582e-03
   9.0497793e-01   4.0024257e-03
   9.0528491e-01   3.9880142e-03
   9.0559189e-01   3.9735241e-03
   9.0589887e-01   3.9589555e-03
   9.0620585e-01   3.9443086e-03
   9.0651283e-01   3.9295836e-03
   9.0681981e-01   3.9147808e-03
   9.0712679e-01   3.8999003e-03
   9.0743377e-01   3.8849423e-03
   9.0774075e-01   3.8699072e-03
   9.0804773e-01   3.8548052e-03
   9.0835471e-01   3.8396391e-03
   9.0866169e-01   3.8244069e-03
   9.0896867e-01   3.8091091e-03
   9.0927565e-01   3.7937459e-03
   9.0958263e-01   3.7783178e-03
   9.0988961e-01   3.7628250e-03
   9.1019659e-01   3.7472679e-03
   9.1050357e-01   3.7316468e-03
   9.1081055e-01   3.7159621e-03
   9.1111753e-01   3.7002140e-03
   9.1142451e-01   3.6844030e-03
   9.1173149e-01   3.6685293e-03
   9.1203847e-01   3.6525933e-03
   9.1234545e-01   3.6365954e-03
   9.1265243e-01   3.6205357e-03
   9.1295941e-01   3.6044148e-03
   9.1326639e-01   3.5882328e-03
   9.1357337e-01   3.5719902e-03
   9.1388035e-01   3.5556872e-03
   9.1418733e-01   3.5393242e-03
   9.1449432e-01   3.5229016e-03
   9.1480130e-01   3.5064196e-03
   9.1510828e-01   3.4898785e-03
   9.1541526e-01   3.4732787e-03
   9.1572224e-01   3.4566206e-03
   9.1602922e-01   3.4399043e-03
   9.1633620e-01   3.4231304e-03
   9.1664318e-01   3.4062990e-03
   9.1695016e-01   3.3894104e-03
   9.1725714e-01   3.3724652e-03
   9.1756412e-01   3.3554634e-03
   9.1787110e-01   3.3384055e-03
   9.1817808e-01   3.3212917e-03
   9.1848506e-01   3.3041224e-03
   9.1879204e-01   3.2868979e-03
   9.1909902e-01   3.2696186e-03
   9.1940600e-01   3.2522846e-03
   9.1971298e-01   3.2348964e-03
   9.2001996e-01   3.2174542e-03
   9.2032694e-01   3.1999584e-03
   9.2063392e-01   3.1824092e-03
   9.2094090e-01   3.1648070e-03
   9.2124788e-01   3.1471521e-03
   9.2155486e-01   3.1294448e-03
   9.2186184e-01   3.1116854e-03
   9.2216882e-01   3.0938741e-03
   9.2247580e-01   3.0760114e-03
   9.2278278e-01   3.0580975e-03
   9.2308976e-01   3.0401327e-03
   9.2339674e-01   3.0221173e-03
   9.2370372e-01   3.0040516e-03
   9.2401070e-01   2.9859359e-03
   9.2431768e-01   2.9677705e-03
   9.2462467e-01   2.9495557e-03
   9.2493165e-01   2.9312919e-03
   9.2523863e-01   2.9129792e-03
   9.2554561e-01   2.8946180e-03
   9.2585259e-01   2.8762087e-03
   9.2615957e-01   2.8577514e-03
   9.2646655e-01   2.8392465e-03
   9.2677353e-01   2.8206942e-03
   9.2708051e-01   2.8020950e-03
   9.2738749e-01   2.7834490e-03
   9.2769447e-01   2.7647565e-03
   9.2800145e-01   2.7460179e-03
   9.2830843e-01   2.7272334e-03
   9.2861541e-01   2.7084033e-03
   9.2892239e-01   2.6895279e-03
   9.2922937e-01   2.6706075e-03
   9.2953635e-01   2.6516423e-03
   9.2984333e-01   2.6326328e-03
   9.3015031e-01   2.6135790e-03
   9.3045729e-01   2.5944814e-03
   9.3076427e-01   2.5753402e-03
   9.3107125e-01   2.5561557e-03
   9.3137823e-01   2.5369282e-03
   9.3168521e-01   2.5176579e-03
   9.3199219e-01   2.4983451e-03
   9.3229917e-01   2.4789902e-03
   9.3260615e-01   2.4595933e-03
   9.3291313e-01   2.4401548e-03
   9.3322011e-01   2.4206750e-03
   9.3352709e-01   2.4011541e-03
   9.3383407e-01   2.3815924e-03
   9.3414105e-01   2.3619901e-03
   9.3444803e-01   2.3423477e-03
   9.3475502e-01   2.3226652e-03
   9.3506200e-01   2.3029430e-03
   9.3536898e-01   2.2831814e-03
   9.3567596e-01   2.2633807e-03
   9.3598294e-01   2.2435411e-03
   9.3628992e-01   2.2236628e-03
   9.3659690e-01   2.2037463e-03
   9.3690388e-01   2.1837916e-03
   9.3721086e-01   2.1637992e-03
   9.3751784e-01   2.1437692e-03
   9.3782482e-01   2.1237020e-03
   9.3813180e-01   2.1035978e-03
   9.3843878e-01   2.0834569e-03
   9.3874576e-01   2.0632795e-03
   9.3905274e-01   2.0430660e-03
   9.3935972e-01   2.0228165e-03
   9.3966670e-01   2.0025314e-03
   9.3997368e-01   1.9822109e-03
   9.4028066e-01   1.9618553e-03
   9.4058764e-01   1.9414649e-03
   9.4089462e-01   1.9210399e-03
   9.4120160e-01   1.9005806e-03
   9.4150858e-01   1.8800873e-03
   9.4181556e-01   1.8595602e-03
   9.4212254e-01   1.8389995e-03
   9.4242952e-01   1.8184057e-03
   9.4273650e-01   1.7977788e-03
   9.4304348e-01   1.7771193e-03
   9.4335046e-01   1.7564273e-03
   9.4365744e-01   1.7357031e-03
   9.4396442e-01   1.7149470e-03
   9.4427140e-01   1.6941593e-03
   9.4457838e-01   1.6733401e-03
   9.4488536e-01   1.6524899e-03
   9.4519235e-01   1.6316088e-03
   9.4549933e-01   1.6106972e-03
   9.4580631e-01   1.5897552e-03
   9.4611329e-01   1.5687831e-03
   9.4642027e-01   1.5477813e-03
   9.4672725e-01   1.5267499e-03
   9.4703423e-01   1.5056893e-03
   9.4734121e-01   1.4845997e-03
   9.4764819e-01   1.4634814e-03
   9.4795517e-01   1.4423346e-03
   9.4826215e-01   1.4211597e-03
   9.4856913e-01   1.3999568e-03
   9.4887611e-01   1.3787263e-03
   9.4918309e-01   1.3574683e-03
   9.4949007e-01   1.3361833e-03
   9.4979705e-01   1.3148804e-03
   9.5010403e-01   1.2935739e-03
   9.5041101e-01   1.2722595e-03
   9.5071799e-01   1.2509377e-03
   9.5102497e-01   1.2296087e-03
   9.5133195e-01   1.2082727e-03
   9.5163893e-01   1.1869302e-03
   9.5194591e-01   1.1655813e-03
   9.5225289e-01   1.1442264e-03
   9.5255987e-01   1.1228658e-03
   9.5286685e-01   1.1014997e-03
   9.5317383e-01   1.0801285e-03
   9.5348081e-01   1.0587524e-03
   9.5378779e-01   1.0373717e-03
   9.5409477e-01   1.0159868e-03
   9.5440175e-01   9.9459783e-04
   9.5470873e-01   9.7320516e-04
   9.5501571e-01   9.5180905e-04
   9.5532270e-01   9.3040980e-04
   9.5562968e-01   9.0900769e-04
   9.5593666e-01   8.8760300e-04
   9.5624364e-01   8.6619602e-04
   9.5655062e-01   8.4478702e-04
   9.5685760e-01   8.2337630e-04
   9.5716458e-01   8.0196412e-04
   9.5747156e-01   7.8055078e-04
   9.5777854e-01   7.5913656e-04
   9.5808552e-01   7.3772173e-04
   9.5839250e-01   7.1630657e-04
   9.5869948e-01   6.9489137e-04
   9.5900646e-01   6.7347640e-04
   9.5931344e-01   6.5206194e-04
   9.5962042e-01   6.3064826e-04
   9.5992740e-01   6.0923566e-04
   9.6023438e-01   5.8782440e-04
   9.6054136e-01   5.6641476e-04
   9.6084834e-01   5.4500702e-04
   9.6115532e-01   5.2360145e-04
   9.6146230e-01   5.0219833e-04
   9.6176928e-01   4.8079794e-04
   9.6207626e-01   4.5940055e-04
   9.6238324e-01   4.3800645e-04
   9.6269022e-01   4.1661589e-04
   9.6299720e-01   3.9522917e-04
   9.6330418e-01   3.7384654e-04
   9.6361116e-01   3.5246830e-04
   9.6391814e-01   3.3109472e-04
   9.6422512e-01   3.0972607e-04
   9.6453210e-01   2.8836262e-04
   9.6483908e-01   2.6700465e-04
   9.6514606e-01   2.4565245e-04
   9.6545305e-01   2.2430627e-04
   9.6576003e-01   2.0296640e-04
   9.6606701e-01   1.8163311e-04
   9.6637399e-01   1.6030669e-04
   9.6668097e-01   1.3898739e-04
   9.6698795e-01   1.1767551e-04
   9.6729493e-01   9.6371307e-05
   9.6760191e-01   7.5075068e-05
   9.6790889e-01   5.3787068e-05
   9.6821587e-01   3.2507581e-05
   9.6852285e-01   1.1236884e-05
   9.6882983e-01  -1.0024745e-05
   9.6913681e-01  -3.1277029e-05
   9.6944379e-01  -5.2519690e-05
   9.6975077e-01  -7.3752452e-05
   9.7005775e-01  -9.4975037e-05
   9.7036473e-01  -1.1618717e-04
   9.7067171e-01  -1.3738856e-04
   9.7097869e-01  -1.5857894e-04
   9.7128567e-01  -1.7975803e-04
   9.7159265e-01  -2.0092555e-04
   9.7189963e-01  -2.2208121e-04
   9.7220661e-01  -2.4322474e-04
   9.7251359e-01  -2.6435586e-04
   9.7282057e-01  -2.8547428e-04
   9.7312755e-01  -3.0657972e-04
   9.7343453e-01  -3.2767190e-04
   9.7374151e-01  -3.4875054e-04
   9.7404849e-01  -3.6981535e-04
   9.7435547e-01  -3.9086604e-04
   9.7466245e-01  -4.1190235e-04
   9.7496943e-01  -4.3292397e-04
   9.7527641e-01  -4.5393062e-04
   9.7558340e-01  -4.7492202e-04
   9.7589038e-01  -4.9589788e-04
   9.7619736e-01  -5.1685792e-04
   9.7650434e-01  -5.3780184e-04
   9.7681132e-01  -5.5872935e-04
   9.7711830e-01  -5.7964018e-04
   9.7742528e-01  -6.0053401e-04
   9.7773226e-01  -6.2141058e-04
   9.7803924e-01  -6.4226958e-04
   9.7834622e-01  -6.6311072e-04
   9.7865320e-01  -6.8393371e-04
   9.7896018e-01  -7.0473825e-04
   9.7926716e-01  -7.2552406e-04
   9.7957414e-01  -7.4629083e-04
   9.7988112e-01  -7.6703828e-04
   9.8018810e-01  -7.8776610e-04
   9.8049508e-01  -8.0847400e-04
   9.8080206e-01  -8.2916168e-04
   9.8110904e-01  -8.4982885e-04
   9.8141602e-01  -8.7047520e-04
   9.8172300e-01  -8.9110043e-04
   9.8202998e-01  -9.1170424e-04
   9.8233696e-01  -9.3228634e-04
   9.8264394e-01  -9.5284642e-04
   9.8295092e-01  -9.7338417e-04
   9.8325790e-01  -9.9389929e-04
   9.8356488e-01  -1.0143915e-03
   9.8387186e-01  -1.0348604e-03
   9.8417884e-01  -1.0553058e-03
   9.8448582e-01  -1.0757274e-03
   9.8479280e-01  -1.0961247e-03
   9.8509978e-01  -1.1164976e-03
   9.8540676e-01  -1.1368457e-03
   9.8571374e-01  -1.1571686e-03
   9.8602073e-01  -1.1774662e-03
   9.8632771e-01  -1.1977380e-03
   9.8663469e-01  -1.2179838e-03
   9.8694167e-01  -1.2382032e-03
   9.8724865e-01  -1.2583959e-03
   9.8755563e-01  -1.2785616e-03
   9.8786261e-01  -1.2987001e-03
   9.8816959e-01  -1.3188108e-03
   9.8847657e-01  -1.3388937e-03
   9.8878355e-01  -1.3589463e-03
   9.8909053e-01  -1.3789531e-03
   9.8939751e-01  -1.3989161e-03
   9.8970449e-01  -1.4188350e-03
   9.9001147e-01  -1.4387096e-03
   9.9031845e-01  -1.4585398e-03
   9.9062543e-01  -1.4783251e-03
   9.9093241e-01  -1.4980655e-03
   9.9123939e-01  -1.5177607e-03
   9.9154637e-01  -1.5374104e-03
   9.9185335e-01  -1.5570145e-03
   9.9216033e-01  -1.5765727e-03
   9.9246731e-01  -1.5960847e-03
   9.9277429e-01  -1.6155504e-03
   9.9308127e-01  -1.6349694e-03
   9.9338825e-01  -1.6543416e-03
   9.9369523e-01  -1.6736668e-03
   9.9400221e-01  -1.6929447e-03
   9.9430919e-01  -1.7121750e-03
   9.9461617e-01  -1.7313575e-03
   9.9492315e-01  -1.7504921e-03
   9.9523013e-01  -1.7695784e-03
   9.9553711e-01  -1.7886163e-03
   9.9584409e-01  -1.8076054e-03
   9.9615108e-01  -1.8265456e-03
   9.9645806e-01  -1.8454366e-03
   9.9676504e-01  -1.8642783e-03
   9.9707202e-01  -1.8830702e-03
   9.9737900e-01  -1.9018123e-03
   9.9768598e-01  -1.9205043e-03
   9.9799296e-01  -1.9391459e-03
   9.9829994e-01  -1.9577369e-03
   9.9860692e-01  -1.9762771e-03
   9.9891390e-01  -1.9947663e-03
   9.9922088e-01  -2.0132041e-03
   9.9952786e-01  -2.0315904e-03
   9.9983484e-01  -2.0499249e-03
   1.0001418e+00  -2.0682073e-03
   1.0004488e+00  -2.0864376e-03
   1.0007558e+00  -2.1046153e-03
   1.0010628e+00  -2.1227403e-03
   1.0013697e+00  -2.1408123e-03
   1.0016767e+00  -2.1588311e-03
   1.0019837e+00  -2.1767964e-03
   1.0022907e+00  -2.1947081e-03
   1.0025977e+00  -2.2125658e-03
   1.0029046e+00  -2.2303693e-03
   1.0032116e+00  -2.2481184e-03
   1.0035186e+00  -2.2658128e-03
   1.0038256e+00  -2.2834523e-03
   1.0041326e+00  -2.3010366e-03
   1.0044395e+00  -2.3185656e-03
   1.0047465e+00  -2.3360389e-03
   1.0050535e+00  -2.3534563e-03
   1.0053605e+00  -2.3708176e-03
   1.0056675e+00  -2.3881226e-03
   1.0059744e+00  -2.4053709e-03
   1.0062814e+00  -2.4225624e-03
   1.0065884e+00  -2.4396968e-03
   1.0068954e+00  -2.4567739e-03
   1.0072024e+00  -2.4737934e-03
   1.0075093e+00  -2.4907551e-03
   1.0078163e+00  -2.5076588e-03
   1.0081233e+00  -2.5245041e-03
   1.0084303e+00  -2.5412909e-03
   1.0087373e+00  -2.5580189e-03
   1.0090442e+00  -2.5746879e-03
   1.0093512e+00  -2.5912976e-03
   1.0096582e+00  -2.6078479e-03
   1.0099652e+00  -2.6243383e-03
   1.0102722e+00  -2.6407688e-03
   1.0105791e+00  -2.6571390e-03
   1.0108861e+00  -2.6734487e-03
   1.0111931e+00  -2.6896977e-03
   1.0115001e+00  -2.7058858e-03
   1.0118071e+00  -2.7220126e-03
   1.0121141e+00  -2.7380780e-03
   1.0124210e+00  -2.7540816e-03
   1.0127280e+00  -2.7700234e-03
   1.0130350e+00  -2.7859029e-03
   1.0133420e+00  -2.8017200e-03
   1.0136490e+00  -2.8174744e-03
   1.0139559e+00  -2.8331659e-03
   1.0142629e+00  -2.8487943e-03
   1.0145699e+00  -2.8643592e-03
   1.0148769e+00  -2.8798605e-03
   1.0151839e+00  -2.8952979e-03
   1.0154908e+00  -2.9106712e-03
   1.0157978e+00  -2.9259801e-03
   1.0161048e+00  -2.9412243e-03
   1.0164118e+00  -2.9564037e-03
   1.0167188e+00  -2.9715180e-03
   1.0170257e+00  -2.9865670e-03
   1.0173327e+00  -3.0015503e-03
   1.0176397e+00  -3.0164678e-03
   1.0179467e+00  -3.0313193e-03
   1.0182537e+00  -3.0461044e-03
   1.0185606e+00  -3.0608230e-03
   1.0188676e+00  -3.0754748e-03
   1.0191746e+00  -3.0900595e-03
   1.0194816e+00  -3.1045769e-03
   1.0197886e+00  -3.1190269e-03
   1.0200955e+00  -3.1334090e-03
   1.0204025e+00  -3.1477232e-03
   1.0207095e+00  -3.1619691e-03
   1.0210165e+00  -3.1761466e-03
   1.0213235e+00  -3.1902553e-03
   1.0216304e+00  -3.2042951e-03
   1.0219374e+00  -3.2182657e-03
   1.0222444e+00  -3.2321668e-03
   1.0225514e+00  -3.2459983e-03
   1.0228584e+00  -3.2597599e-03
   1.0231653e+00  -3.2734513e-03
   1.0234723e+00  -3.2870724e-03
   1.0237793e+00  -3.3006228e-03
   1.0240863e+00  -3.3141024e-03
   1.0243933e+00  -3.3275110e-03
   1.0247002e+00  -3.3408482e-03
   1.0250072e+00  -3.3541138e-03
   1.0253142e+00  -3.3673077e-03
   1.0256212e+00  -3.3804296e-03
   1.0259282e+00  -3.3934792e-03
   1.0262351e+00  -3.4064564e-03
   1.0265421e+00  -3.4193609e-03
   1.0268491e+00  -3.4321924e-03
   1.0271561e+00  -3.4449508e-03
   1.0274631e+00  -3.4576358e-03
   1.0277700e+00  -3.4702471e-03
   1.0280770e+00  -3.4827847e-03
   1.0283840e+00  -3.4952482e-03
   1.0286910e+00  -3.5076374e-03
   1.0289980e+00  -3.5199520e-03
   1.0293049e+00  -3.5321920e-03
   1.0296119e+00  -3.5443570e-03
   1.0299189e+00  -3.5564468e-03
   1.0302259e+00  -3.5684612e-03
   1.0305329e+00  -3.5804000e-03
   1.0308398e+00  -3.5922629e-03
   1.0311468e+00  -3.6040498e-03
   1.0314538e+00  -3.6157605e-03
   1.0317608e+00  -3.6273946e-03
   1.0320678e+00  -3.6389520e-03
   1.0323748e+00  -3.6504326e-03
   1.0326817e+00  -3.6618360e-03
   1.0329887e+00  -3.6731620e-03
   1.0332957e+00  -3.6844105e-03
   1.0336027e+00  -3.6955813e-03
   1.0339097e+00  -3.7066741e-03
   1.0342166e+00  -3.7176887e-03
   1.0345236e+00  -3.7286249e-03
   1.0348306e+00  -3.7394825e-03
   1.0351376e+00  -3.7502614e-03
   1.0354446e+00  -3.7609613e-03
   1.0357515e+00  -3.7715819e-03
   1.0360585e+00  -3.7821232e-03
   1.0363655e+00  -3.7925849e-03
   1.0366725e+00  -3.8029668e-03
   1.0369795e+00  -3.8132687e-03
   1.0372864e+00  -3.8234904e-03
   1.0375934e+00  -3.8336317e-03
   1.0379004e+00  -3.8436925e-03
   1.0382074e+00  -3.8536725e-03
   1.0385144e+00  -3.8635716e-03
   1.0388213e+00  -3.8733895e-03
   1.0391283e+00  -3.8831262e-03
   1.0394353e+00  -3.8927812e-03
   1.0397423e+00  -3.9023547e-03
   1.0400493e+00  -3.9118462e-03
   1.0403562e+00  -3.9212557e-03
   1.0406632e+00  -3.9305829e-03
   1.0409702e+00  -3.9398277e-03
   1.0412772e+00  -3.9489899e-03
   1.0415842e+00  -3.9580694e-03
   1.0418911e+00  -3.9670659e-03
   1.0421981e+00  -3.9759793e-03
   1.0425051e+00  -3.9848094e-03
   1.0428121e+00  -3.9935561e-03
   1.0431191e+00  -4.0022192e-03
   1.0434260e+00  -4.0107984e-03
   1.0437330e+00  -4.0192938e-03
   1.0440400e+00  -4.0277050e-03
   1.0443470e+00  -4.0360319e-03
   1.0446540e+00  -4.0442744e-03
   1.0449609e+00  -4.0524323e-03
   1.0452679e+00  -4.0605055e-03
   1.0455749e+00  -4.0684938e-03
   1.0458819e+00  -4.0763971e-03
   1.0461889e+00  -4.0842151e-03
   1.0464958e+00  -4.0919478e-03
   1.0468028e+00  -4.0995950e-03
   1.0471098e+00  -4.1071566e-03
   1.0474168e+00  -4.1146324e-03
   1.0477238e+00  -4.1220222e-03
   1.0480307e+00  -4.1293261e-03
   1.0483377e+00  -4.1365437e-03
   1.0486447e+00  -4.1436750e-03
   1.0489517e+00  -4.1507198e-03
   1.0492587e+00  -4.1576780e-03
   1.0495656e+00  -4.1645495e-03
   1.0498726e+00  -4.1713342e-03
   1.0501796e+00  -4.1780319e-03
   1.0504866e+00  -4.1846424e-03
   1.0507936e+00  -4.1911658e-03
   1.0511005e+00  -4.1976018e-03
   1.0514075e+00  -4.2039503e-03
   1.0517145e+00  -4.2102113e-03
   1.0520215e+00  -4.2163846e-03
   1.0523285e+00  -4.2224701e-03
   1.0526355e+00  -4.2284677e-03
   1.0529424e+00  -4.2343772e-03
   1.0532494e+00  -4.2402852e-03
   1.0535564e+00  -4.2459318e-03
   1.0538634e+00  -4.2515758e-03
   1.0541704e+00  -4.2571306e-03
   1.0544773e+00  -4.2625961e-03
   1.0547843e+00  -4.2679723e-03
   1.0550913e+00  -4.2732592e-03
   1.0553983e+00  -4.2784567e-03
   1.0557053e+00  -4.2835646e-03
   1.0560122e+00  -4.2885831e-03
   1.0563192e+00  -4.2935121e-03
   1.0566262e+00  -4.2983514e-03
   1.0569332e+00  -4.3031012e-03
   1.0572402e+00  -4.3077612e-03
   1.0575471e+00  -4.3123316e-03
   1.0578541e+00  -4.3168122e-03
   1.0581611e+00  -4.3212031e-03
   1.0584681e+00  -4.3255042e-03
   1.0587751e+00  -4.3297154e-03
   1.0590820e+00  -4.3338367e-03
   1.0593890e+00  -4.3378682e-03
   1.0596960e+00  -4.3418097e-03
   1.0600030e+00  -4.3456613e-03
   1.0603100e+00  -4.3494229e-03
   1.0606169e+00  -4.3530945e-03
   1.0609239e+00  -4.3566761e-03
   1.0612309e+00  -4.3601676e-03
   1.0615379e+00  -4.3635691e-03
   1.0618449e+00  -4.3668804e-03
   1.0621518e+00  -4.3701017e-03
   1.0624588e+00  -4.3732329e-03
   1.0627658e+00  -4.3762739e-03
   1.0630728e+00  -4.3792248e-03
   1.0633798e+00  -4.3820856e-03
   1.0636867e+00  -4.3848562e-03
   1.0639937e+00  -4.3875366e-03
   1.0643007e+00  -4.3901268e-03
   1.0646077e+00  -4.3926269e-03
   1.0649147e+00  -4.3950367e-03
   1.0652216e+00  -4.3973564e-03
   1.0655286e+00  -4.3995859e-03
   1.0658356e+00  -4.4017252e-03
   1.0661426e+00  -4.4037742e-03
   1.0664496e+00  -4.4057332e-03
   1.0667565e+00  -4.4076019e-03
   1.0670635e+00  -4.4093804e-03
   1.0673705e+00  -4.4110688e-03
   1.0676775e+00  -4.4126670e-03
   1.0679845e+00  -4.4141751e-03
   1.0682914e+00  -4.4155930e-03
   1.0685984e+00  -4.4169209e-03
   1.0689054e+00  -4.4181586e-03
   1.0692124e+00  -4.4193062e-03
   1.0695194e+00  -4.4203637e-03
   1.0698263e+00  -4.4213311e-03
   1.0701333e+00  -4.4222086e-03
   1.0704403e+00  -4.4229961e-03
   1.0707473e+00  -4.4236936e-03
   1.0710543e+00  -4.4243012e-03
   1.0713612e+00  -4.4248188e-03
   1.0716682e+00  -4.4252464e-03
   1.0719752e+00  -4.4255842e-03
   1.0722822e+00  -4.4258321e-03
   1.0725892e+00  -4.4259901e-03
   1.0728962e+00  -4.4260584e-03
   1.0732031e+00  -4.4260369e-03
   1.0735101e+00  -4.4259257e-03
   1.0738171e+00  -4.4257247e-03
   1.0741241e+00  -4.4254342e-03
   1.0744311e+00  -4.4250540e-03
   1.0747380e+00  -4.4245843e-03
   1.0750450e+00  -4.4240250e-03
   1.0753520e+00  -4.4233763e-03
   1.0756590e+00  -4.4226381e-03
   1.0759660e+00  -4.4218105e-03
   1.0762729e+00  -4.4208937e-03
   1.0765799e+00  -4.4198875e-03
   1.0768869e+00  -4.4187922e-03
   1.0771939e+00  -4.4176076e-03
   1.0775009e+00  -4.4163340e-03
   1.0778078e+00  -4.4149713e-03
   1.0781148e+00  -4.4135196e-03
   1.0784218e+00  -4.4119790e-03
   1.0787288e+00  -4.4103495e-03
   1.0790358e+00  -4.4086312e-03
   1.0793427e+00  -4.4068241e-03
   1.0796497e+00  -4.4049284e-03
   1.0799567e+00  -4.4029441e-03
   1.0802637e+00  -4.4008712e-03
   1.0805707e+00  -4.3987099e-03
   1.0808776e+00  -4.3964601e-03
   1.0811846e+00  -4.3941220e-03
   1.0814916e+00  -4.3916957e-03
   1.0817986e+00  -4.3891812e-03
   1.0821056e+00  -4.3865787e-03
   1.0824125e+00  -4.3838881e-03
   1.0827195e+00  -4.3811095e-03
   1.0830265e+00  -4.3782431e-03
   1.0833335e+00  -4.3752889e-03
   1.0836405e+00  -4.3722471e-03
   1.0839474e+00  -4.3691176e-03
   1.0842544e+00  -4.3659007e-03
   1.0845614e+00  -4.3625963e-03
   1.0848684e+00  -4.3592045e-03
   1.0851754e+00  -4.3557255e-03
   1.0854823e+00  -4.3521594e-03
   1.0857893e+00  -4.3485062e-03
   1.0860963e+00  -4.3447660e-03
   1.0864033e+00  -4.3409390e-03
   1.0867103e+00  -4.3370252e-03
   1.0870172e+00  -4.3332655e-03
   1.0873242e+00  -4.3289397e-03
   1.0876312e+00  -4.3247690e-03
   1.0879382e+00  -4.3205129e-03
   1.0882452e+00  -4.3161716e-03
   1.0885521e+00  -4.3117452e-03
   1.0888591e+00  -4.3072340e-03
   1.0891661e+00  -4.3026379e-03
   1.0894731e+00  -4.2979573e-03
   1.0897801e+00  -4.2931922e-03
   1.0900870e+00  -4.2883429e-03
   1.0903940e+00  -4.2834094e-03
   1.0907010e+00  -4.2783920e-03
   1.0910080e+00  -4.2732908e-03
   1.0913150e+00  -4.2681060e-03
   1.0916219e+00  -4.2628377e-03
   1.0919289e+00  -4.2574862e-03
   1.0922359e+00  -4.2520515e-03
   1.0925429e+00  -4.2465339e-03
   1.0928499e+00  -4.2409336e-03
   1.0931569e+00  -4.2352506e-03
   1.0934638e+00  -4.2294852e-03
   1.0937708e+00  -4.2236377e-03
   1.0940778e+00  -4.2177080e-03
   1.0943848e+00  -4.2116966e-03
   1.0946918e+00  -4.2056034e-03
   1.0949987e+00  -4.1994287e-03
   1.0953057e+00  -4.1931728e-03
   1.0956127e+00  -4.1868357e-03
   1.0959197e+00  -4.1804178e-03
   1.0962267e+00  -4.1739191e-03
   1.0965336e+00  -4.1673398e-03
   1.0968406e+00  -4.1606803e-03
   1.0971476e+00  -4.1539406e-03
   1.0974546e+00  -4.1471209e-03
   1.0977616e+00  -4.1402216e-03
   1.0980685e+00  -4.1332427e-03
   1.0983755e+00  -4.1261844e-03
   1.0986825e+00  -4.1190470e-03
   1.0989895e+00  -4.1118307e-03
   1.0992965e+00  -4.1045357e-03
   1.0996034e+00  -4.0971622e-03
   1.0999104e+00  -4.0897104e-03
   1.1002174e+00  -4.0821805e-03
   1.1005244e+00  -4.0745727e-03
   1.1008314e+00  -4.0668873e-03
   1.1011383e+00  -4.0591244e-03
   1.1014453e+00  -4.0512843e-03
   1.1017523e+00  -4.0433671e-03
   1.1020593e+00  -4.0353732e-03
   1.1023663e+00  -4.0273027e-03
   1.1026732e+00  -4.0191559e-03
   1.1029802e+00  -4.0109329e-03
   1.1032872e+00  -4.0026340e-03
   1.1035942e+00  -3.9942594e-03
   1.1039012e+00  -3.9858093e-03
   1.1042081e+00  -3.9772840e-03
   1.1045151e+00  -3.9686837e-03
   1.1048221e+00  -3.9600087e-03
   1.1051291e+00  -3.9512590e-03
   1.1054361e+00  -3.9424351e-03
   1.1057430e+00  -3.9335371e-03
   1.1060500e+00  -3.9245652e-03
   1.1063570e+00  -3.9155197e-03
   1.1066640e+00  -3.9064008e-03
   1.1069710e+00  -3.8972087e-03
   1.1072779e+00  -3.8879438e-03
   1.1075849e+00  -3.8786061e-03
   1.1078919e+00  -3.8691960e-03
   1.1081989e+00  -3.8597137e-03
   1.1085059e+00  -3.8501595e-03
   1.1088128e+00  -3.8405335e-03
   1.1091198e+00  -3.8308361e-03
   1.1094268e+00  -3.8210674e-03
   1.1097338e+00  -3.8112277e-03
   1.1100408e+00  -3.8013173e-03
   1.1103477e+00  -3.7913364e-03
   1.1106547e+00  -3.7812852e-03
   1.1109617e+00  -3.7711641e-03
   1.1112687e+00  -3.7609731e-03
   1.1115757e+00  -3.7507127e-03
   1.1118826e+00  -3.7403830e-03
   1.1121896e+00  -3.7299842e-03
   1.1124966e+00  -3.7195167e-03
   1.1128036e+00  -3.7089807e-03
   1.1131106e+00  -3.6983765e-03
   1.1134175e+00  -3.6877042e-03
   1.1137245e+00  -3.6769642e-03
   1.1140315e+00  -3.6661567e-03
   1.1143385e+00  -3.6552819e-03
   1.1146455e+00  -3.6443402e-03
   1.1149525e+00  -3.6333317e-03
   1.1152594e+00  -3.6222568e-03
   1.1155664e+00  -3.6111156e-03
   1.1158734e+00  -3.5999085e-03
   1.1161804e+00  -3.5886357e-03
   1.1164874e+00  -3.5772975e-03
   1.1167943e+00  -3.5658940e-03
   1.1171013e+00  -3.5544257e-03
   1.1174083e+00  -3.5428927e-03
   1.1177153e+00  -3.5312953e-03
   1.1180223e+00  -3.5196337e-03
   1.1183292e+00  -3.5079083e-03
   1.1186362e+00  -3.4961193e-03
   1.1189432e+00  -3.4842670e-03
   1.1192502e+00  -3.4723515e-03
   1.1195572e+00  -3.4603733e-03
   1.1198641e+00  -3.4483325e-03
   1.1201711e+00  -3.4362294e-03
   1.1204781e+00  -3.4240642e-03
   1.1207851e+00  -3.4118374e-03
   1.1210921e+00  -3.3995490e-03
   1.1213990e+00  -3.3871994e-03
   1.1217060e+00  -3.3747889e-03
   1.1220130e+00  -3.3623177e-03
   1.1223200e+00  -3.3497861e-03
   1.1226270e+00  -3.3371943e-03
   1.1229339e+00  -3.3245426e-03
   1.1232409e+00  -3.3118314e-03
   1.1235479e+00  -3.2990607e-03
   1.1238549e+00  -3.2862311e-03
   1.1241619e+00  -3.2733426e-03
   1.1244688e+00  -3.2603956e-03
   1.1247758e+00  -3.2473903e-03
   1.1250828e+00  -3.2343271e-03
   1.1253898e+00  -3.2212061e-03
   1.1256968e+00  -3.2080277e-03
   1.1260037e+00  -3.1947921e-03
   1.1263107e+00  -3.1814996e-03
   1.1266177e+00  -3.1681505e-03
   1.1269247e+00  -3.1547450e-03
   1.1272317e+00  -3.1412835e-03
   1.1275386e+00  -3.1277661e-03
   1.1278456e+00  -3.1141932e-03
   1.1281526e+00  -3.1005651e-03
   1.1284596e+00  -3.0868819e-03
   1.1287666e+00  -3.0731441e-03
   1.1290735e+00  -3.0593518e-03
   1.1293805e+00  -3.0455053e-03
   1.1296875e+00  -3.0316050e-03
   1.1299945e+00  -3.0176510e-03
   1.1303015e+00  -3.0036437e-03
   1.1306084e+00  -2.9895833e-03
   1.1309154e+00  -2.9754702e-03
   1.1312224e+00  -2.9613045e-03
   1.1315294e+00  -2.9470866e-03
   1.1318364e+00  -2.9328168e-03
   1.1321433e+00  -2.9184952e-03
   1.1324503e+00  -2.9041222e-03
   1.1327573e+00  -2.8896981e-03
   1.1330643e+00  -2.8752232e-03
   1.1333713e+00  -2.8606977e-03
   1.1336782e+00  -2.8461218e-03
   1.1339852e+00  -2.8314959e-03
   1.1342922e+00  -2.8168203e-03
   1.1345992e+00  -2.8020952e-03
   1.1349062e+00  -2.7873209e-03
   1.1352132e+00  -2.7724977e-03
   1.1355201e+00  -2.7576259e-03
   1.1358271e+00  -2.7427057e-03
   1.1361341e+00  -2.7277374e-03
   1.1364411e+00  -2.7127212e-03
   1.1367481e+00  -2.6976576e-03
   1.1370550e+00  -2.6825467e-03
   1.1373620e+00  -2.6673888e-03
   1.1376690e+00  -2.6521842e-03
   1.1379760e+00  -2.6369332e-03
   1.1382830e+00  -2.6216361e-03
   1.1385899e+00  -2.6062931e-03
   1.1388969e+00  -2.5909045e-03
   1.1392039e+00  -2.5754706e-03
   1.1395109e+00  -2.5599916e-03
   1.1398179e+00  -2.5444679e-03
   1.1401248e+00  -2.5288998e-03
   1.1404318e+00  -2.5132874e-03
   1.1407388e+00  -2.4976311e-03
   1.1410458e+00  -2.4819312e-03
   1.1413528e+00  -2.4661879e-03
   1.1416597e+00  -2.4504016e-03
   1.1419667e+00  -2.4345724e-03
   1.1422737e+00  -2.4187007e-03
   1.1425807e+00  -2.4027868e-03
   1.1428877e+00  -2.3868309e-03
   1.1431946e+00  -2.3708333e-03
   1.1435016e+00  -2.3547943e-03
   1.1438086e+00  -2.3387141e-03
   1.1441156e+00  -2.3225932e-03
   1.1444226e+00  -2.3064316e-03
   1.1447295e+00  -2.2902298e-03
   1.1450365e+00  -2.2739879e-03
   1.1453435e+00  -2.2577063e-03
   1.1456505e+00  -2.2413853e-03
   1.1459575e+00  -2.2250251e-03
   1.1462644e+00  -2.2086260e-03
   1.1465714e+00  -2.1921883e-03
   1.1468784e+00  -2.1757122e-03
   1.1471854e+00  -2.1591981e-03
   1.1474924e+00  -2.1426462e-03
   1.1477993e+00  -2.1260568e-03
   1.1481063e+00  -2.1094302e-03
   1.1484133e+00  -2.0927667e-03
   1.1487203e+00  -2.0760665e-03
   1.1490273e+00  -2.0593300e-03
   1.1493342e+00  -2.0425573e-03
   1.1496412e+00  -2.0257489e-03
   1.1499482e+00  -2.0089049e-03
   1.1502552e+00  -1.9920256e-03
   1.1505622e+00  -1.9751114e-03
   1.1508691e+00  -1.9581625e-03
   1.1511761e+00  -1.9411792e-03
   1.1514831e+00  -1.9241618e-03
   1.1517901e+00  -1.9071105e-03
   1.1520971e+00  -1.8900257e-03
   1.1524040e+00  -1.8729076e-03
   1.1527110e+00  -1.8557565e-03
   1.1530180e+00  -1.8385726e-03
   1.1533250e+00  -1.8213564e-03
   1.1536320e+00  -1.8041080e-03
   1.1539389e+00  -1.7868277e-03
   1.1542459e+00  -1.7695158e-03
   1.1545529e+00  -1.7521726e-03
   1.1548599e+00  -1.7347984e-03
   1.1551669e+00  -1.7173935e-03
   1.1554739e+00  -1.6999581e-03
   1.1557808e+00  -1.6824926e-03
   1.1560878e+00  -1.6649971e-03
   1.1563948e+00  -1.6474721e-03
   1.1567018e+00  -1.6299177e-03
   1.1570088e+00  -1.6123343e-03
   1.1573157e+00  -1.5947222e-03
   1.1576227e+00  -1.5770816e-03
   1.1579297e+00  -1.5594128e-03
   1.1582367e+00  -1.5417161e-03
   1.1585437e+00  -1.5239918e-03
   1.1588506e+00  -1.5062420e-03
   1.1591576e+00  -1.4884786e-03
   1.1594646e+00  -1.4706998e-03
   1.1597716e+00  -1.4529058e-03
   1.1600786e+00  -1.4350971e-03
   1.1603855e+00  -1.4172738e-03
   1.1606925e+00  -1.3994364e-03
   1.1609995e+00  -1.3815851e-03
   1.1613065e+00  -1.3637203e-03
   1.1616135e+00  -1.3458422e-03
   1.1619204e+00  -1.3279513e-03
   1.1622274e+00  -1.3100477e-03
   1.1625344e+00  -1.2921319e-03
   1.1628414e+00  -1.2742041e-03
   1.1631484e+00  -1.2562646e-03
   1.1634553e+00  -1.2383139e-03
   1.1637623e+00  -1.2203520e-03
   1.1640693e+00  -1.2023795e-03
   1.1643763e+00  -1.1843966e-03
   1.1646833e+00  -1.1664036e-03
   1.1649902e+00  -1.1484007e-03
   1.1652972e+00  -1.1303885e-03
   1.1656042e+00  -1.1123670e-03
   1.1659112e+00  -1.0943367e-03
   1.1662182e+00  -1.0762978e-03
   1.1665251e+00  -1.0582508e-03
   1.1668321e+00  -1.0401957e-03
   1.1671391e+00  -1.0221331e-03
   1.1674461e+00  -1.0040631e-03
   1.1677531e+00  -9.8598614e-04
   1.1680600e+00  -9.6790245e-04
   1.1683670e+00  -9.4981236e-04
   1.1686740e+00  -9.3171617e-04
   1.1689810e+00  -9.1361419e-04
   1.1692880e+00  -8.9550672e-04
   1.1695949e+00  -8.7739407e-04
   1.1699019e+00  -8.5927653e-04
   1.1702089e+00  -8.4115441e-04
   1.1705159e+00  -8.2302802e-04
   1.1708229e+00  -8.0489764e-04
   1.1711298e+00  -7.8676360e-04
   1.1714368e+00  -7.6862618e-04
   1.1717438e+00  -7.5048569e-04
   1.1720508e+00  -7.3234243e-04
   1.1723578e+00  -7.1419669e-04
   1.1726647e+00  -6.9604878e-04
   1.1729717e+00  -6.7789900e-04
   1.1732787e+00  -6.5974764e-04
   1.1735857e+00  -6.4159501e-04
   1.1738927e+00  -6.2344140e-04
   1.1741996e+00  -6.0528711e-04
   1.1745066e+00  -5.8713244e-04
   1.1748136e+00  -5.6897769e-04
   1.1751206e+00  -5.5082315e-04
   1.1754276e+00  -5.3266911e-04
   1.1757346e+00  -5.1451589e-04
   1.1760415e+00  -4.9636377e-04
   1.1763485e+00  -4.7821305e-04
   1.1766555e+00  -4.6006402e-04
   1.1769625e+00  -4.4191698e-04
   1.1772695e+00  -4.2377224e-04
   1.1775764e+00  -4.0563007e-04
   1.1778834e+00  -3.8749078e-04
   1.1781904e+00  -3.6935465e-04
   1.1784974e+00  -3.5122200e-04
   1.1788044e+00  -3.3309310e-04
   1.1791113e+00  -3.1496826e-04
   1.1794183e+00  -2.9684776e-04
   1.1797253e+00  -2.7873190e-04
   1.1800323e+00  -2.6062098e-04
   1.1803393e+00  -2.4251529e-04
   1.1806462e+00  -2.2441512e-04
   1.1809532e+00  -2.0632076e-04
   1.1812602e+00  -1.8823251e-04
   1.1815672e+00  -1.7015065e-04
   1.1818742e+00  -1.5207549e-04
   1.1821811e+00  -1.3400732e-04
   1.1824881e+00  -1.1594642e-04
   1.1827951e+00  -9.7893086e-05
   1.1831021e+00  -7.9847615e-05
   1.1834091e+00  -6.1810296e-05
   1.1837160e+00  -4.3781421e-05
   1.1840230e+00  -2.5761281e-05
   1.1843300e+00  -7.7501706e-06
   1.1846370e+00   1.0251622e-05
   1.1849440e+00   2.8243807e-05
   1.1852509e+00   4.6226091e-05
   1.1855579e+00   6.4198185e-05
   1.1858649e+00   8.2159796e-05
   1.1861719e+00   1.0011064e-04
   1.1864789e+00   1.1805041e-04
   1.1867858e+00   1.3597883e-04
   1.1870928e+00   1.5389561e-04
   1.1873998e+00   1.7180045e-04
   1.1877068e+00   1.8969306e-04
   1.1880138e+00   2.0757316e-04
   1.1883207e+00   2.2544045e-04
   1.1886277e+00   2.4329464e-04
   1.1889347e+00   2.6113545e-04
   1.1892417e+00   2.7896257e-04
   1.1895487e+00   2.9677573e-04
   1.1898556e+00   3.1457462e-04
   1.1901626e+00   3.3235897e-04
   1.1904696e+00   3.5012847e-04
   1.1907766e+00   3.6788284e-04
   1.1910836e+00   3.8562180e-04
   1.1913905e+00   4.0334504e-04
   1.1916975e+00   4.2105227e-04
   1.1920045e+00   4.3874322e-04
   1.1923115e+00   4.5641758e-04
   1.1926185e+00   4.7407507e-04
   1.1929254e+00   4.9171540e-04
   1.1932324e+00   5.0933827e-04
   1.1935394e+00   5.2694339e-04
   1.1938464e+00   5.4453049e-04
   1.1941534e+00   5.6209925e-04
   1.1944603e+00   5.7964940e-04
   1.1947673e+00   5.9718065e-04
   1.1950743e+00   6.1469270e-04
   1.1953813e+00   6.3218526e-04
   1.1956883e+00   6.4965804e-04
   1.1959953e+00   6.6711076e-04
   1.1963022e+00   6.8454312e-04
   1.1966092e+00   7.0195483e-04
   1.1969162e+00   7.1934560e-04
   1.1972232e+00   7.3671514e-04
   1.1975302e+00   7.5406316e-04
   1.1978371e+00   7.7138938e-04
   1.1981441e+00   7.8869349e-04
   1.1984511e+00   8.0597521e-04
   1.1987581e+00   8.2323425e-04
   1.1990651e+00   8.4047032e-04
   1.1993720e+00   8.5768313e-04
   1.1996790e+00   8.7487238e-04
   1.1999860e+00   8.9203779e-04
   1.2002930e+00   9.0917907e-04
   1.2006000e+00   9.2629592e-04
   1.2009069e+00   9.4338806e-04
   1.2012139e+00   9.6045519e-04
   1.2015209e+00   9.7749702e-04
   1.2018279e+00   9.9451327e-04
   1.2021349e+00   1.0115036e-03
   1.2024418e+00   1.0284678e-03
   1.2027488e+00   1.0454056e-03
   1.2030558e+00   1.0623166e-03
   1.2033628e+00   1.0792005e-03
   1.2036698e+00   1.0960571e-03
   1.2039767e+00   1.1128861e-03
   1.2042837e+00   1.1296872e-03
   1.2045907e+00   1.1464600e-03
   1.2048977e+00   1.1632044e-03
   1.2052047e+00   1.1799200e-03
   1.2055116e+00   1.1966064e-03
   1.2058186e+00   1.2132636e-03
   1.2061256e+00   1.2298910e-03
   1.2064326e+00   1.2464885e-03
   1.2067396e+00   1.2630557e-03
   1.2070465e+00   1.2795924e-03
   1.2073535e+00   1.2960982e-03
   1.2076605e+00   1.3125730e-03
   1.2079675e+00   1.3290163e-03
   1.2082745e+00   1.3454279e-03
   1.2085814e+00   1.3618075e-03
   1.2088884e+00   1.3781548e-03
   1.2091954e+00   1.3944695e-03
   1.2095024e+00   1.4107513e-03
   1.2098094e+00   1.4270000e-03
   1.2101163e+00   1.4432152e-03
   1.2104233e+00   1.4593966e-03
   1.2107303e+00   1.4755440e-03
   1.2110373e+00   1.4916570e-03
   1.2113443e+00   1.5077354e-03
   1.2116512e+00   1.5237789e-03
   1.2119582e+00   1.5397872e-03
   1.2122652e+00   1.5557600e-03
   1.2125722e+00   1.5716952e-03
   1.2128792e+00   1.5875857e-03
   1.2131861e+00   1.6034318e-03
   1.2134931e+00   1.6192332e-03
   1.2138001e+00   1.6349898e-03
   1.2141071e+00   1.6507012e-03
   1.2144141e+00   1.6663673e-03
   1.2147210e+00   1.6819878e-03
   1.2150280e+00   1.6975626e-03
   1.2153350e+00   1.7130913e-03
   1.2156420e+00   1.7285738e-03
   1.2159490e+00   1.7440099e-03
   1.2162560e+00   1.7593994e-03
   1.2165629e+00   1.7747419e-03
   1.2168699e+00   1.7900374e-03
   1.2171769e+00   1.8052855e-03
   1.2174839e+00   1.8204861e-03
   1.2177909e+00   1.8356390e-03
   1.2180978e+00   1.8507438e-03
   1.2184048e+00   1.8658005e-03
   1.2187118e+00   1.8808088e-03
   1.2190188e+00   1.8957685e-03
   1.2193258e+00   1.9106794e-03
   1.2196327e+00   1.9255412e-03
   1.2199397e+00   1.9403537e-03
   1.2202467e+00   1.9551168e-03
   1.2205537e+00   1.9698302e-03
   1.2208607e+00   1.9844937e-03
   1.2211676e+00   1.9991071e-03
   1.2214746e+00   2.0136702e-03
   1.2217816e+00   2.0281827e-03
   1.2220886e+00   2.0426445e-03
   1.2223956e+00   2.0570554e-03
   1.2227025e+00   2.0714151e-03
   1.2230095e+00   2.0857234e-03
   1.2233165e+00   2.0999801e-03
   1.2236235e+00   2.1141851e-03
   1.2239305e+00   2.1283381e-03
   1.2242374e+00   2.1424388e-03
   1.2245444e+00   2.1564872e-03
   1.2248514e+00   2.1704830e-03
   1.2251584e+00   2.1844259e-03
   1.2254654e+00   2.1983159e-03
   1.2257723e+00   2.2121526e-03
   1.2260793e+00   2.2259358e-03
   1.2263863e+00   2.2396655e-03
   1.2266933e+00   2.2533413e-03
   1.2270003e+00   2.2669631e-03
   1.2273072e+00   2.2805307e-03
   1.2276142e+00   2.2940438e-03
   1.2279212e+00   2.3075023e-03
   1.2282282e+00   2.3209060e-03
   1.2285352e+00   2.3342546e-03
   1.2288421e+00   2.3475480e-03
   1.2291491e+00   2.3607860e-03
   1.2294561e+00   2.3739683e-03
   1.2297631e+00   2.3870949e-03
   1.2300701e+00   2.4001654e-03
   1.2303770e+00   2.4131797e-03
   1.2306840e+00   2.4261376e-03
   1.2309910e+00   2.4390389e-03
   1.2312980e+00   2.4518835e-03
   1.2316050e+00   2.4646710e-03
   1.2319119e+00   2.4774014e-03
   1.2322189e+00   2.4900744e-03
   1.2325259e+00   2.5026899e-03
   1.2328329e+00   2.5152476e-03
   1.2331399e+00   2.5277474e-03
   1.2334468e+00   2.5401891e-03
   1.2337538e+00   2.5525724e-03
   1.2340608e+00   2.5648973e-03
   1.2343678e+00   2.5771635e-03
   1.2346748e+00   2.5893708e-03
   1.2349817e+00   2.6015191e-03
   1.2352887e+00   2.6136082e-03
   1.2355957e+00   2.6256378e-03
   1.2359027e+00   2.6376079e-03
   1.2362097e+00   2.6495181e-03
   1.2365167e+00   2.6613684e-03
   1.2368236e+00   2.6731585e-03
   1.2371306e+00   2.6848884e-03
   1.2374376e+00   2.6965577e-03
   1.2377446e+00   2.7081663e-03
   1.2380516e+00   2.7197141e-03
   1.2383585e+00   2.7312009e-03
   1.2386655e+00   2.7426265e-03
   1.2389725e+00   2.7539907e-03
   1.2392795e+00   2.7652933e-03
   1.2395865e+00   2.7765343e-03
   1.2398934e+00   2.7877133e-03
   1.2402004e+00   2.7988303e-03
   1.2405074e+00   2.8098850e-03
   1.2408144e+00   2.8208774e-03
   1.2411214e+00   2.8318072e-03
   1.2414283e+00   2.8426742e-03
   1.2417353e+00   2.8534784e-03
   1.2420423e+00   2.8642195e-03
   1.2423493e+00   2.8748973e-03
   1.2426563e+00   2.8855118e-03
   1.2429632e+00   2.8960627e-03
   1.2432702e+00   2.9065498e-03
   1.2435772e+00   2.9169731e-03
   1.2438842e+00   2.9273324e-03
   1.2441912e+00   2.9376274e-03
   1.2444981e+00   2.9478581e-03
   1.2448051e+00   2.9580243e-03
   1.2451121e+00   2.9681258e-03
   1.2454191e+00   2.9781624e-03
   1.2457261e+00   2.9881341e-03
   1.2460330e+00   2.9980406e-03
   1.2463400e+00   3.0078819e-03
   1.2466470e+00   3.0176577e-03
   1.2469540e+00   3.0273679e-03
   1.2472610e+00   3.0370124e-03
   1.2475679e+00   3.0465910e-03
   1.2478749e+00   3.0561035e-03
   1.2481819e+00   3.0655499e-03
   1.2484889e+00   3.0749299e-03
   1.2487959e+00   3.0842434e-03
   1.2491028e+00   3.0934904e-03
   1.2494098e+00   3.1026705e-03
   1.2497168e+00   3.1117838e-03
   1.2500238e+00   3.1208300e-03
   1.2503308e+00   3.1298091e-03
   1.2506377e+00   3.1387208e-03
   1.2509447e+00   3.1475651e-03
   1.2512517e+00   3.1563418e-03
   1.2515587e+00   3.1650507e-03
   1.2518657e+00   3.1736918e-03
   1.2521726e+00   3.1822649e-03
   1.2524796e+00   3.1907699e-03
   1.2527866e+00   3.1992066e-03
   1.2530936e+00   3.2075749e-03
   1.2534006e+00   3.2158748e-03
   1.2537075e+00   3.2241060e-03
   1.2540145e+00   3.2322684e-03
   1.2543215e+00   3.2403619e-03
   1.2546285e+00   3.2483864e-03
   1.2549355e+00   3.2563418e-03
   1.2552424e+00   3.2642280e-03
   1.2555494e+00   3.2720447e-03
   1.2558564e+00   3.2797920e-03
   1.2561634e+00   3.2874697e-03
   1.2564704e+00   3.2950776e-03
   1.2567774e+00   3.3026157e-03
   1.2570843e+00   3.3100839e-03
   1.2573913e+00   3.3174820e-03
   1.2576983e+00   3.3248099e-03
   1.2580053e+00   3.3320675e-03
   1.2583123e+00   3.3392547e-03
   1.2586192e+00   3.3463715e-03
   1.2589262e+00   3.3534176e-03
   1.2592332e+00   3.3603930e-03
   1.2595402e+00   3.3672976e-03
   1.2598472e+00   3.3741313e-03
   1.2601541e+00   3.3808939e-03
   1.2604611e+00   3.3875855e-03
   1.2607681e+00   3.3942058e-03
   1.2610751e+00   3.4007548e-03
   1.2613821e+00   3.4072324e-03
   1.2616890e+00   3.4136385e-03
   1.2619960e+00   3.4199730e-03
   1.2623030e+00   3.4262358e-03
   1.2626100e+00   3.4324269e-03
   1.2629170e+00   3.4385461e-03
   1.2632239e+00   3.4445933e-03
   1.2635309e+00   3.4505685e-03
   1.2638379e+00   3.4564715e-03
   1.2641449e+00   3.4623024e-03
   1.2644519e+00   3.4680610e-03
   1.2647588e+00   3.4737472e-03
   1.2650658e+00   3.4793609e-03
   1.2653728e+00   3.4849022e-03
   1.2656798e+00   3.4903708e-03
   1.2659868e+00   3.4957667e-03
   1.2662937e+00   3.5010900e-03
   1.2666007e+00   3.5063403e-03
   1.2669077e+00   3.5115178e-03
   1.2672147e+00   3.5166224e-03
   1.2675217e+00   3.5216539e-03
   1.2678286e+00   3.5266123e-03
   1.2681356e+00   3.5314975e-03
   1.2684426e+00   3.5363095e-03
   1.2687496e+00   3.5410482e-03
   1.2690566e+00   3.5457136e-03
   1.2693635e+00   3.5503056e-03
   1.2696705e+00   3.5548241e-03
   1.2699775e+00   3.5592691e-03
   1.2702845e+00   3.5636406e-03
   1.2705915e+00   3.5679384e-03
   1.2708984e+00   3.5721625e-03
   1.2712054e+00   3.5763129e-03
   1.2715124e+00   3.5803895e-03
   1.2718194e+00   3.5843923e-03
   1.2721264e+00   3.5883212e-03
   1.2724333e+00   3.5921762e-03
   1.2727403e+00   3.5959573e-03
   1.2730473e+00   3.5996643e-03
   1.2733543e+00   3.6032973e-03
   1.2736613e+00   3.6068563e-03
   1.2739682e+00   3.6103411e-03
   1.2742752e+00   3.6137518e-03
   1.2745822e+00   3.6170883e-03
   1.2748892e+00   3.6203506e-03
   1.2751962e+00   3.6235386e-03
   1.2755031e+00   3.6266524e-03
   1.2758101e+00   3.6296918e-03
   1.2761171e+00   3.6326569e-03
   1.2764241e+00   3.6355476e-03
   1.2767311e+00   3.6383640e-03
   1.2770381e+00   3.6411059e-03
   1.2773450e+00   3.6437734e-03
   1.2776520e+00   3.6463665e-03
   1.2779590e+00   3.6488851e-03
   1.2782660e+00   3.6513292e-03
   1.2785730e+00   3.6536989e-03
   1.2788799e+00   3.6559940e-03
   1.2791869e+00   3.6582146e-03
   1.2794939e+00   3.6603607e-03
   1.2798009e+00   3.6624323e-03
   1.2801079e+00   3.6644294e-03
   1.2804148e+00   3.6663519e-03
   1.2807218e+00   3.6681999e-03
   1.2810288e+00   3.6699733e-03
   1.2813358e+00   3.6716723e-03
   1.2816428e+00   3.6732966e-03
   1.2819497e+00   3.6748465e-03
   1.2822567e+00   3.6763218e-03
   1.2825637e+00   3.6777227e-03
   1.2828707e+00   3.6790490e-03
   1.2831777e+00   3.6803008e-03
   1.2834846e+00   3.6814781e-03
   1.2837916e+00   3.6825809e-03
   1.2840986e+00   3.6836093e-03
   1.2844056e+00   3.6845632e-03
   1.2847126e+00   3.6854427e-03
   1.2850195e+00   3.6862478e-03
   1.2853265e+00   3.6869784e-03
   1.2856335e+00   3.6876347e-03
   1.2859405e+00   3.6882165e-03
   1.2862475e+00   3.6887241e-03
   1.2865544e+00   3.6891574e-03
   1.2868614e+00   3.6895164e-03
   1.2871684e+00   3.6898012e-03
   1.2874754e+00   3.6900118e-03
   1.2877824e+00   3.6901482e-03
   1.2880893e+00   3.6902105e-03
   1.2883963e+00   3.6901987e-03
   1.2887033e+00   3.6901129e-03
   1.2890103e+00   3.6899530e-03
   1.2893173e+00   3.6897191e-03
   1.2896242e+00   3.6894113e-03
   1.2899312e+00   3.6890295e-03
   1.2902382e+00   3.6885739e-03
   1.2905452e+00   3.6880445e-03
   1.2908522e+00   3.6874414e-03
   1.2911591e+00   3.6867645e-03
   1.2914661e+00   3.6860139e-03
   1.2917731e+00   3.6851897e-03
   1.2920801e+00   3.6842920e-03
   1.2923871e+00   3.6833207e-03
   1.2926940e+00   3.6822760e-03
   1.2930010e+00   3.6811579e-03
   1.2933080e+00   3.6799664e-03
   1.2936150e+00   3.6787016e-03
   1.2939220e+00   3.6773637e-03
   1.2942289e+00   3.6759525e-03
   1.2945359e+00   3.6744683e-03
   1.2948429e+00   3.6729110e-03
   1.2951499e+00   3.6712808e-03
   1.2954569e+00   3.6695777e-03
   1.2957638e+00   3.6678017e-03
   1.2960708e+00   3.6659530e-03
   1.2963778e+00   3.6640316e-03
   1.2966848e+00   3.6620376e-03
   1.2969918e+00   3.6599711e-03
   1.2972987e+00   3.6578321e-03
   1.2976057e+00   3.6556207e-03
   1.2979127e+00   3.6533371e-03
   1.2982197e+00   3.6509812e-03
   1.2985267e+00   3.6485532e-03
   1.2988337e+00   3.6460531e-03
   1.2991406e+00   3.6434811e-03
   1.2994476e+00   3.6408371e-03
   1.2997546e+00   3.6381214e-03
   1.3000616e+00   3.6353340e-03
   1.3003686e+00   3.6324750e-03
   1.3006755e+00   3.6295445e-03
   1.3009825e+00   3.6265425e-03
   1.3012895e+00   3.6234692e-03
   1.3015965e+00   3.6203247e-03
   1.3019035e+00   3.6171090e-03
   1.3022104e+00   3.6138223e-03
   1.3025174e+00   3.6104647e-03
   1.3028244e+00   3.6070362e-03
   1.3031314e+00   3.6035370e-03
   1.3034384e+00   3.5999671e-03
   1.3037453e+00   3.5963268e-03
   1.3040523e+00   3.5926160e-03
   1.3043593e+00   3.5888349e-03
   1.3046663e+00   3.5849836e-03
   1.3049733e+00   3.5810622e-03
   1.3052802e+00   3.5770708e-03
   1.3055872e+00   3.5730096e-03
   1.3058942e+00   3.5688786e-03
   1.3062012e+00   3.5646780e-03
   1.3065082e+00   3.5604079e-03
   1.3068151e+00   3.5560684e-03
   1.3071221e+00   3.5516596e-03
   1.3074291e+00   3.5471816e-03
   1.3077361e+00   3.5426346e-03
   1.3080431e+00   3.5380187e-03
   1.3083500e+00   3.5333340e-03
   1.3086570e+00   3.5285807e-03
   1.3089640e+00   3.5237588e-03
   1.3092710e+00   3.5188686e-03
   1.3095780e+00   3.5139101e-03
   1.3098849e+00   3.5088834e-03
   1.3101919e+00   3.5037887e-03
   1.3104989e+00   3.4986262e-03
   1.3108059e+00   3.4933959e-03
   1.3111129e+00   3.4880980e-03
   1.3114198e+00   3.4827327e-03
   1.3117268e+00   3.4773000e-03
   1.3120338e+00   3.4718002e-03
   1.3123408e+00   3.4662333e-03
   1.3126478e+00   3.4605995e-03
   1.3129547e+00   3.4548990e-03
   1.3132617e+00   3.4491318e-03
   1.3135687e+00   3.4432981e-03
   1.3138757e+00   3.4373981e-03
   1.3141827e+00   3.4314320e-03
   1.3144896e+00   3.4253998e-03
   1.3147966e+00   3.4193017e-03
   1.3151036e+00   3.4131379e-03
   1.3154106e+00   3.4069085e-03
   1.3157176e+00   3.4006137e-03
   1.3160245e+00   3.3942537e-03
   1.3163315e+00   3.3878285e-03
   1.3166385e+00   3.3813384e-03
   1.3169455e+00   3.3747835e-03
   1.3172525e+00   3.3681640e-03
   1.3175594e+00   3.3614800e-03
   1.3178664e+00   3.3547317e-03
   1.3181734e+00   3.3479192e-03
   1.3184804e+00   3.3410428e-03
   1.3187874e+00   3.3341025e-03
   1.3190944e+00   3.3270986e-03
   1.3194013e+00   3.3200312e-03
   1.3197083e+00   3.3129005e-03
   1.3200153e+00   3.3057066e-03
   1.3203223e+00   3.2984497e-03
   1.3206293e+00   3.2911301e-03
   1.3209362e+00   3.2837478e-03
   1.3212432e+00   3.2763030e-03
   1.3215502e+00   3.2687960e-03
   1.3218572e+00   3.2612268e-03
   1.3221642e+00   3.2535957e-03
   1.3224711e+00   3.2459028e-03
   1.3227781e+00   3.2381484e-03
   1.3230851e+00   3.2303325e-03
   1.3233921e+00   3.2224554e-03
   1.3236991e+00   3.2145173e-03
   1.3240060e+00   3.2065183e-03
   1.3243130e+00   3.1984586e-03
   1.3246200e+00   3.1903384e-03
   1.3249270e+00   3.1821579e-03
   1.3252340e+00   3.1739172e-03
   1.3255409e+00   3.1656166e-03
   1.3258479e+00   3.1572563e-03
   1.3261549e+00   3.1488363e-03
   1.3264619e+00   3.1403570e-03
   1.3267689e+00   3.1318185e-03
   1.3270758e+00   3.1232210e-03
   1.3273828e+00   3.1145646e-03
   1.3276898e+00   3.1058496e-03
   1.3279968e+00   3.0970762e-03
   1.3283038e+00   3.0882446e-03
   1.3286107e+00   3.0793549e-03
   1.3289177e+00   3.0704073e-03
   1.3292247e+00   3.0614021e-03
   1.3295317e+00   3.0523394e-03
   1.3298387e+00   3.0432194e-03
   1.3301456e+00   3.0340424e-03
   1.3304526e+00   3.0248085e-03
   1.3307596e+00   3.0155180e-03
   1.3310666e+00   3.0061709e-03
   1.3313736e+00   2.9967676e-03
   1.3316805e+00   2.9873082e-03
   1.3319875e+00   2.9777930e-03
   1.3322945e+00   2.9682220e-03
   1.3326015e+00   2.9585956e-03
   1.3329085e+00   2.9489140e-03
   1.3332154e+00   2.9391773e-03
   1.3335224e+00   2.9293857e-03
   1.3338294e+00   2.9195395e-03
   1.3341364e+00   2.9096388e-03
   1.3344434e+00   2.8996840e-03
   1.3347503e+00   2.8896751e-03
   1.3350573e+00   2.8796123e-03
   1.3353643e+00   2.8694960e-03
   1.3356713e+00   2.8593263e-03
   1.3359783e+00   2.8491034e-03
   1.3362852e+00   2.8388275e-03
   1.3365922e+00   2.8284988e-03
   1.3368992e+00   2.8181176e-03
   1.3372062e+00   2.8076841e-03
   1.3375132e+00   2.7971984e-03
   1.3378201e+00   2.7866609e-03
   1.3381271e+00   2.7760716e-03
   1.3384341e+00   2.7654309e-03
   1.3387411e+00   2.7547389e-03
   1.3390481e+00   2.7439958e-03
   1.3393551e+00   2.7332019e-03
   1.3396620e+00   2.7223574e-03
   1.3399690e+00   2.7114625e-03
   1.3402760e+00   2.7005175e-03
   1.3405830e+00   2.6895224e-03
   1.3408900e+00   2.6784777e-03
   1.3411969e+00   2.6673834e-03
   1.3415039e+00   2.6562398e-03
   1.3418109e+00   2.6450472e-03
   1.3421179e+00   2.6338057e-03
   1.3424249e+00   2.6225155e-03
   1.3427318e+00   2.6111770e-03
   1.3430388e+00   2.5997903e-03
   1.3433458e+00   2.5883556e-03
   1.3436528e+00   2.5768732e-03
   1.3439598e+00   2.5653433e-03
   1.3442667e+00   2.5537661e-03
   1.3445737e+00   2.5421418e-03
   1.3448807e+00   2.5304707e-03
   1.3451877e+00   2.5187530e-03
   1.3454947e+00   2.5069890e-03
   1.3458016e+00   2.4951788e-03
   1.3461086e+00   2.4833226e-03
   1.3464156e+00   2.4714208e-03
   1.3467226e+00   2.4594735e-03
   1.3470296e+00   2.4474810e-03
   1.3473365e+00   2.4354435e-03
   1.3476435e+00   2.4233612e-03
   1.3479505e+00   2.4112344e-03
   1.3482575e+00   2.3990633e-03
   1.3485645e+00   2.3868481e-03
   1.3488714e+00   2.3745891e-03
   1.3491784e+00   2.3622865e-03
   1.3494854e+00   2.3499405e-03
   1.3497924e+00   2.3375513e-03
   1.3500994e+00   2.3251193e-03
   1.3504063e+00   2.3126446e-03
   1.3507133e+00   2.3001274e-03
   1.3510203e+00   2.2875681e-03
   1.3513273e+00   2.2749668e-03
   1.3516343e+00   2.2623238e-03
   1.3519412e+00   2.2496393e-03
   1.3522482e+00   2.2369135e-03
   1.3525552e+00   2.2241468e-03
   1.3528622e+00   2.2113393e-03
   1.3531692e+00   2.1984912e-03
   1.3534761e+00   2.1856029e-03
   1.3537831e+00   2.1726745e-03
   1.3540901e+00   2.1597063e-03
   1.3543971e+00   2.1466985e-03
   1.3547041e+00   2.1336514e-03
   1.3550110e+00   2.1205652e-03
   1.3553180e+00   2.1074402e-03
   1.3556250e+00   2.0942766e-03
   1.3559320e+00   2.0810746e-03
   1.3562390e+00   2.0678345e-03
   1.3565459e+00   2.0545565e-03
   1.3568529e+00   2.0412409e-03
   1.3571599e+00   2.0278879e-03
   1.3574669e+00   2.0144978e-03
   1.3577739e+00   2.0010708e-03
   1.3580808e+00   1.9876071e-03
   1.3583878e+00   1.9741070e-03
   1.3586948e+00   1.9605708e-03
   1.3590018e+00   1.9469987e-03
   1.3593088e+00   1.9333909e-03
   1.3596158e+00   1.9197477e-03
   1.3599227e+00   1.9060693e-03
   1.3602297e+00   1.8923561e-03
   1.3605367e+00   1.8786081e-03
   1.3608437e+00   1.8648258e-03
   1.3611507e+00   1.8510092e-03
   1.3614576e+00   1.8371588e-03
   1.3617646e+00   1.8232747e-03
   1.3620716e+00   1.8093572e-03
   1.3623786e+00   1.7954065e-03
   1.3626856e+00   1.7814229e-03
   1.3629925e+00   1.7674066e-03
   1.3632995e+00   1.7533580e-03
   1.3636065e+00   1.7392771e-03
   1.3639135e+00   1.7251644e-03
   1.3642205e+00   1.7110233e-03
   1.3645274e+00   1.6968595e-03
   1.3648344e+00   1.6826710e-03
   1.3651414e+00   1.6684582e-03
   1.3654484e+00   1.6542212e-03
   1.3657554e+00   1.6399605e-03
   1.3660623e+00   1.6256762e-03
   1.3663693e+00   1.6113687e-03
   1.3666763e+00   1.5970382e-03
   1.3669833e+00   1.5826851e-03
   1.3672903e+00   1.5683096e-03
   1.3675972e+00   1.5539120e-03
   1.3679042e+00   1.5394926e-03
   1.3682112e+00   1.5250517e-03
   1.3685182e+00   1.5105896e-03
   1.3688252e+00   1.4961065e-03
   1.3691321e+00   1.4816028e-03
   1.3694391e+00   1.4670787e-03
   1.3697461e+00   1.4525345e-03
   1.3700531e+00   1.4379705e-03
   1.3703601e+00   1.4233870e-03
   1.3706670e+00   1.4087843e-03
   1.3709740e+00   1.3941626e-03
   1.3712810e+00   1.3795223e-03
   1.3715880e+00   1.3648636e-03
   1.3718950e+00   1.3501868e-03
   1.3722019e+00   1.3354922e-03
   1.3725089e+00   1.3207801e-03
   1.3728159e+00   1.3060507e-03
   1.3731229e+00   1.2913044e-03
   1.3734299e+00   1.2765414e-03
   1.3737368e+00   1.2617621e-03
   1.3740438e+00   1.2469666e-03
   1.3743508e+00   1.2321554e-03
   1.3746578e+00   1.2173286e-03
   1.3749648e+00   1.2024865e-03
   1.3752717e+00   1.1876295e-03
   1.3755787e+00   1.1727578e-03
   1.3758857e+00   1.1578717e-03
   1.3761927e+00   1.1429715e-03
   1.3764997e+00   1.1280574e-03
   1.3768066e+00   1.1131298e-03
   1.3771136e+00   1.0981890e-03
   1.3774206e+00   1.0832351e-03
   1.3777276e+00   1.0682686e-03
   1.3780346e+00   1.0532896e-03
   1.3783415e+00   1.0382985e-03
   1.3786485e+00   1.0232955e-03
   1.3789555e+00   1.0082809e-03
   1.3792625e+00   9.9325507e-04
   1.3795695e+00   9.7821820e-04
   1.3798765e+00   9.6317059e-04
   1.3801834e+00   9.4811253e-04
   1.3804904e+00   9.3304430e-04
   1.3807974e+00   9.1796617e-04
   1.3811044e+00   9.0287843e-04
   1.3814114e+00   8.8778136e-04
   1.3817183e+00   8.7267524e-04
   1.3820253e+00   8.5756034e-04
   1.3823323e+00   8.4243695e-04
   1.3826393e+00   8.2730535e-04
   1.3829463e+00   8.1216582e-04
   1.3832532e+00   7.9701863e-04
   1.3835602e+00   7.8186407e-04
   1.3838672e+00   7.6670241e-04
   1.3841742e+00   7.5153393e-04
   1.3844812e+00   7.3635891e-04
   1.3847881e+00   7.2117764e-04
   1.3850951e+00   7.0599038e-04
   1.3854021e+00   6.9079742e-04
   1.3857091e+00   6.7559903e-04
   1.3860161e+00   6.6039550e-04
   1.3863230e+00   6.4518709e-04
   1.3866300e+00   6.2997410e-04
   1.3869370e+00   6.1475679e-04
   1.3872440e+00   5.9953544e-04
   1.3875510e+00   5.8431032e-04
   1.3878579e+00   5.6908172e-04
   1.3881649e+00   5.5384992e-04
   1.3884719e+00   5.3861518e-04
   1.3887789e+00   5.2337778e-04
   1.3890859e+00   5.0813800e-04
   1.3893928e+00   4.9289612e-04
   1.3896998e+00   4.7765241e-04
   1.3900068e+00   4.6240715e-04
   1.3903138e+00   4.4716061e-04
   1.3906208e+00   4.3191307e-04
   1.3909277e+00   4.1666481e-04
   1.3912347e+00   4.0141609e-04
   1.3915417e+00   3.8616720e-04
   1.3918487e+00   3.7091841e-04
   1.3921557e+00   3.5567000e-04
   1.3924626e+00   3.4042223e-04
   1.3927696e+00   3.2517538e-04
   1.3930766e+00   3.0992974e-04
   1.3933836e+00   2.9468556e-04
   1.3936906e+00   2.7944313e-04
   1.3939975e+00   2.6420272e-04
   1.3943045e+00   2.4896460e-04
   1.3946115e+00   2.3372905e-04
   1.3949185e+00   2.1849634e-04
   1.3952255e+00   2.0326674e-04
   1.3955324e+00   1.8804053e-04
   1.3958394e+00   1.7281798e-04
   1.3961464e+00   1.5759936e-04
   1.3964534e+00   1.4238494e-04
   1.3967604e+00   1.2717500e-04
   1.3970673e+00   1.1196981e-04
   1.3973743e+00   9.6769643e-05
   1.3976813e+00   8.1574768e-05
   1.3979883e+00   6.6385459e-05
   1.3982953e+00   5.1201987e-05
   1.3986022e+00   3.6024624e-05
   1.3989092e+00   2.0853640e-05
   1.3992162e+00   5.6893085e-06
   1.3995232e+00  -9.4681011e-06
   1.3998302e+00  -2.4618317e-05
   1.4001372e+00  -3.9761070e-05
   1.4004441e+00  -5.4896088e-05
   1.4007511e+00  -7.0023100e-05
   1.4010581e+00  -8.5141837e-05
   1.4013651e+00  -1.0025203e-04
   1.4016721e+00  -1.1535340e-04
   1.4019790e+00  -1.3044569e-04
   1.4022860e+00  -1.4552863e-04
   1.4025930e+00  -1.6060194e-04
   1.4029000e+00  -1.7566535e-04
   1.4032070e+00  -1.9071860e-04
   1.4035139e+00  -2.0576142e-04
   1.4038209e+00  -2.2079354e-04
   1.4041279e+00  -2.3581469e-04
   1.4044349e+00  -2.5082460e-04
   1.4047419e+00  -2.6582300e-04
   1.4050488e+00  -2.8080962e-04
   1.4053558e+00  -2.9578420e-04
   1.4056628e+00  -3.1074647e-04
   1.4059698e+00  -3.2569616e-04
   1.4062768e+00  -3.4063301e-04
   1.4065837e+00  -3.5555674e-04
   1.4068907e+00  -3.7046709e-04
   1.4071977e+00  -3.8536378e-04
   1.4075047e+00  -4.0024657e-04
   1.4078117e+00  -4.1511517e-04
   1.4081186e+00  -4.2996932e-04
   1.4084256e+00  -4.4480876e-04
   1.4087326e+00  -4.5963321e-04
   1.4090396e+00  -4.7444242e-04
   1.4093466e+00  -4.8923611e-04
   1.4096535e+00  -5.0401403e-04
   1.4099605e+00  -5.1877589e-04
   1.4102675e+00  -5.3352145e-04
   1.4105745e+00  -5.4825044e-04
   1.4108815e+00  -5.6296258e-04
   1.4111884e+00  -5.7765763e-04
   1.4114954e+00  -5.9233530e-04
   1.4118024e+00  -6.0699534e-04
   1.4121094e+00  -6.2163749e-04
   1.4124164e+00  -6.3626148e-04
   1.4127233e+00  -6.5086704e-04
   1.4130303e+00  -6.6545392e-04
   1.4133373e+00  -6.8002185e-04
   1.4136443e+00  -6.9457057e-04
   1.4139513e+00  -7.0909981e-04
   1.4142582e+00  -7.2360931e-04
   1.4145652e+00  -7.3809881e-04
   1.4148722e+00  -7.5256804e-04
   1.4151792e+00  -7.6701675e-04
   1.4154862e+00  -7.8144467e-04
   1.4157931e+00  -7.9585154e-04
   1.4161001e+00  -8.1023710e-04
   1.4164071e+00  -8.2460108e-04
   1.4167141e+00  -8.3894323e-04
   1.4170211e+00  -8.5326328e-04
   1.4173280e+00  -8.6756097e-04
   1.4176350e+00  -8.8183604e-04
   1.4179420e+00  -8.9608824e-04
   1.4182490e+00  -9.1031729e-04
   1.4185560e+00  -9.2452294e-04
   1.4188629e+00  -9.3870494e-04
   1.4191699e+00  -9.5286301e-04
   1.4194769e+00  -9.6699690e-04
   1.4197839e+00  -9.8110636e-04
   1.4200909e+00  -9.9519112e-04
   1.4203979e+00  -1.0092509e-03
   1.4207048e+00  -1.0232855e-03
   1.4210118e+00  -1.0372946e-03
   1.4213188e+00  -1.0512780e-03
   1.4216258e+00  -1.0652354e-03
   1.4219328e+00  -1.0791666e-03
   1.4222397e+00  -1.0930712e-03
   1.4225467e+00  -1.1069491e-03
   1.4228537e+00  -1.1208000e-03
   1.4231607e+00  -1.1346236e-03
   1.4234677e+00  -1.1484196e-03
   1.4237746e+00  -1.1621879e-03
   1.4240816e+00  -1.1759282e-03
   1.4243886e+00  -1.1896401e-03
   1.4246956e+00  -1.2033235e-03
   1.4250026e+00  -1.2169781e-03
   1.4253095e+00  -1.2306037e-03
   1.4256165e+00  -1.2441999e-03
   1.4259235e+00  -1.2577666e-03
   1.4262305e+00  -1.2713034e-03
   1.4265375e+00  -1.2848102e-03
   1.4268444e+00  -1.2982866e-03
   1.4271514e+00  -1.3117325e-03
   1.4274584e+00  -1.3251476e-03
   1.4277654e+00  -1.3385315e-03
   1.4280724e+00  -1.3518842e-03
   1.4283793e+00  -1.3652053e-03
   1.4286863e+00  -1.3784945e-03
   1.4289933e+00  -1.3917516e-03
   1.4293003e+00  -1.4049765e-03
   1.4296073e+00  -1.4181687e-03
   1.4299142e+00  -1.4313281e-03
   1.4302212e+00  -1.4444545e-03
   1.4305282e+00  -1.4575475e-03
   1.4308352e+00  -1.4706069e-03
   1.4311422e+00  -1.4836326e-03
   1.4314491e+00  -1.4966241e-03
   1.4317561e+00  -1.5095814e-03
   1.4320631e+00  -1.5225041e-03
   1.4323701e+00  -1.5353920e-03
   1.4326771e+00  -1.5482448e-03
   1.4329840e+00  -1.5610624e-03
   1.4332910e+00  -1.5738444e-03
   1.4335980e+00  -1.5865907e-03
   1.4339050e+00  -1.5993009e-03
   1.4342120e+00  -1.6119749e-03
   1.4345189e+00  -1.6246123e-03
   1.4348259e+00  -1.6372131e-03
   1.4351329e+00  -1.6497768e-03
   1.4354399e+00  -1.6623033e-03
   1.4357469e+00  -1.6747923e-03
   1.4360538e+00  -1.6872437e-03
   1.4363608e+00  -1.6996570e-03
   1.4366678e+00  -1.7120323e-03
   1.4369748e+00  -1.7243690e-03
   1.4372818e+00  -1.7366672e-03
   1.4375887e+00  -1.7489264e-03
   1.4378957e+00  -1.7611465e-03
   1.4382027e+00  -1.7733273e-03
   1.4385097e+00  -1.7854685e-03
   1.4388167e+00  -1.7975672e-03
   1.4391236e+00  -1.8096213e-03
   1.4394306e+00  -1.8216312e-03
   1.4397376e+00  -1.8335966e-03
   1.4400446e+00  -1.8455174e-03
   1.4403516e+00  -1.8573934e-03
   1.4406586e+00  -1.8692245e-03
   1.4409655e+00  -1.8810103e-03
   1.4412725e+00  -1.8927509e-03
   1.4415795e+00  -1.9044459e-03
   1.4418865e+00  -1.9160952e-03
   1.4421935e+00  -1.9276986e-03
   1.4425004e+00  -1.9392559e-03
   1.4428074e+00  -1.9507670e-03
   1.4431144e+00  -1.9622317e-03
   1.4434214e+00  -1.9736498e-03
   1.4437284e+00  -1.9850211e-03
   1.4440353e+00  -1.9963455e-03
   1.4443423e+00  -2.0076227e-03
   1.4446493e+00  -2.0188526e-03
   1.4449563e+00  -2.0300351e-03
   1.4452633e+00  -2.0411699e-03
   1.4455702e+00  -2.0522569e-03
   1.4458772e+00  -2.0632959e-03
   1.4461842e+00  -2.0742867e-03
   1.4464912e+00  -2.0852292e-03
   1.4467982e+00  -2.0961232e-03
   1.4471051e+00  -2.1069685e-03
   1.4474121e+00  -2.1177650e-03
   1.4477191e+00  -2.1285125e-03
   1.4480261e+00  -2.1392108e-03
   1.4483331e+00  -2.1498598e-03
   1.4486400e+00  -2.1604593e-03
   1.4489470e+00  -2.1710091e-03
   1.4492540e+00  -2.1815091e-03
   1.4495610e+00  -2.1919591e-03
   1.4498680e+00  -2.2023590e-03
   1.4501749e+00  -2.2127085e-03
   1.4504819e+00  -2.2230076e-03
   1.4507889e+00  -2.2332561e-03
   1.4510959e+00  -2.2434537e-03
   1.4514029e+00  -2.2536004e-03
   1.4517098e+00  -2.2636961e-03
   1.4520168e+00  -2.2737404e-03
   1.4523238e+00  -2.2837334e-03
   1.4526308e+00  -2.2936748e-03
   1.4529378e+00  -2.3035644e-03
   1.4532447e+00  -2.3134022e-03
   1.4535517e+00  -2.3231880e-03
   1.4538587e+00  -2.3329216e-03
   1.4541657e+00  -2.3426029e-03
   1.4544727e+00  -2.3522318e-03
   1.4547796e+00  -2.3618080e-03
   1.4550866e+00  -2.3713314e-03
   1.4553936e+00  -2.3808020e-03
   1.4557006e+00  -2.3902194e-03
   1.4560076e+00  -2.3995837e-03
   1.4563145e+00  -2.4088947e-03
   1.4566215e+00  -2.4181521e-03
   1.4569285e+00  -2.4273560e-03
   1.4572355e+00  -2.4365060e-03
   1.4575425e+00  -2.4456022e-03
   1.4578494e+00  -2.4546443e-03
   1.4581564e+00  -2.4636322e-03
   1.4584634e+00  -2.4725658e-03
   1.4587704e+00  -2.4814450e-03
   1.4590774e+00  -2.4902696e-03
   1.4593843e+00  -2.4990394e-03
   1.4596913e+00  -2.5077544e-03
   1.4599983e+00  -2.5164144e-03
   1.4603053e+00  -2.5250192e-03
   1.4606123e+00  -2.5335688e-03
   1.4609193e+00  -2.5420631e-03
   1.4612262e+00  -2.5505018e-03
   1.4615332e+00  -2.5588849e-03
   1.4618402e+00  -2.5672122e-03
   1.4621472e+00  -2.5754836e-03
   1.4624542e+00  -2.5836990e-03
   1.4627611e+00  -2.5918583e-03
   1.4630681e+00  -2.5999613e-03
   1.4633751e+00  -2.6080079e-03
   1.4636821e+00  -2.6159980e-03
   1.4639891e+00  -2.6239315e-03
   1.4642960e+00  -2.6318082e-03
   1.4646030e+00  -2.6396281e-03
   1.4649100e+00  -2.6473910e-03
   1.4652170e+00  -2.6550968e-03
   1.4655240e+00  -2.6627454e-03
   1.4658309e+00  -2.6703366e-03
   1.4661379e+00  -2.6778705e-03
   1.4664449e+00  -2.6853467e-03
   1.4667519e+00  -2.6927654e-03
   1.4670589e+00  -2.7001262e-03
   1.4673658e+00  -2.7074292e-03
   1.4676728e+00  -2.7146742e-03
   1.4679798e+00  -2.7218611e-03
   1.4682868e+00  -2.7289898e-03
   1.4685938e+00  -2.7360602e-03
   1.4689007e+00  -2.7430722e-03
   1.4692077e+00  -2.7500257e-03
   1.4695147e+00  -2.7569205e-03
   1.4698217e+00  -2.7637567e-03
   1.4701287e+00  -2.7705340e-03
   1.4704356e+00  -2.7772525e-03
   1.4707426e+00  -2.7839119e-03
   1.4710496e+00  -2.7905123e-03
   1.4713566e+00  -2.7970534e-03
   1.4716636e+00  -2.8035352e-03
   1.4719705e+00  -2.8099577e-03
   1.4722775e+00  -2.8163207e-03
   1.4725845e+00  -2.8226241e-03
   1.4728915e+00  -2.8288679e-03
   1.4731985e+00  -2.8350519e-03
   1.4735054e+00  -2.8411761e-03
   1.4738124e+00  -2.8472404e-03
   1.4741194e+00  -2.8532446e-03
   1.4744264e+00  -2.8591888e-03
   1.4747334e+00  -2.8650728e-03
   1.4750403e+00  -2.8708966e-03
   1.4753473e+00  -2.8766600e-03
   1.4756543e+00  -2.8823630e-03
   1.4759613e+00  -2.8880055e-03
   1.4762683e+00  -2.8935875e-03
   1.4765752e+00  -2.8991088e-03
   1.4768822e+00  -2.9045694e-03
   1.4771892e+00  -2.9099691e-03
   1.4774962e+00  -2.9153081e-03
   1.4778032e+00  -2.9205860e-03
   1.4781101e+00  -2.9258030e-03
   1.4784171e+00  -2.9309589e-03
   1.4787241e+00  -2.9360536e-03
   1.4790311e+00  -2.9410872e-03
   1.4793381e+00  -2.9460594e-03
   1.4796450e+00  -2.9509703e-03
   1.4799520e+00  -2.9558198e-03
   1.4802590e+00  -2.9606078e-03
   1.4805660e+00  -2.9653343e-03
   1.4808730e+00  -2.9699992e-03
   1.4811799e+00  -2.9746024e-03
   1.4814869e+00  -2.9791440e-03
   1.4817939e+00  -2.9836237e-03
   1.4821009e+00  -2.9880417e-03
   1.4824079e+00  -2.9923977e-03
   1.4827149e+00  -2.9966918e-03
   1.4830218e+00  -3.0009240e-03
   1.4833288e+00  -3.0050941e-03
   1.4836358e+00  -3.0092021e-03
   1.4839428e+00  -3.0132480e-03
   1.4842498e+00  -3.0172318e-03
   1.4845567e+00  -3.0211533e-03
   1.4848637e+00  -3.0250125e-03
   1.4851707e+00  -3.0288094e-03
   1.4854777e+00  -3.0325440e-03
   1.4857847e+00  -3.0362161e-03
   1.4860916e+00  -3.0398258e-03
   1.4863986e+00  -3.0433731e-03
   1.4867056e+00  -3.0468578e-03
   1.4870126e+00  -3.0502800e-03
   1.4873196e+00  -3.0536396e-03
   1.4876265e+00  -3.0569366e-03
   1.4879335e+00  -3.0601709e-03
   1.4882405e+00  -3.0633426e-03
   1.4885475e+00  -3.0664515e-03
   1.4888545e+00  -3.0694977e-03
   1.4891614e+00  -3.0724811e-03
   1.4894684e+00  -3.0754017e-03
   1.4897754e+00  -3.0782595e-03
   1.4900824e+00  -3.0810545e-03
   1.4903894e+00  -3.0837866e-03
   1.4906963e+00  -3.0864558e-03
   1.4910033e+00  -3.0890621e-03
   1.4913103e+00  -3.0916055e-03
   1.4916173e+00  -3.0940859e-03
   1.4919243e+00  -3.0965033e-03
   1.4922312e+00  -3.0988578e-03
   1.4925382e+00  -3.1011492e-03
   1.4928452e+00  -3.1033777e-03
   1.4931522e+00  -3.1055431e-03
   1.4934592e+00  -3.1076455e-03
   1.4937661e+00  -3.1096849e-03
   1.4940731e+00  -3.1116612e-03
   1.4943801e+00  -3.1135744e-03
   1.4946871e+00  -3.1154246e-03
   1.4949941e+00  -3.1172117e-03
   1.4953010e+00  -3.1189357e-03
   1.4956080e+00  -3.1205967e-03
   1.4959150e+00  -3.1221946e-03
   1.4962220e+00  -3.1237294e-03
   1.4965290e+00  -3.1252011e-03
   1.4968359e+00  -3.1266098e-03
   1.4971429e+00  -3.1279553e-03
   1.4974499e+00  -3.1292379e-03
   1.4977569e+00  -3.1304573e-03
   1.4980639e+00  -3.1316137e-03
   1.4983708e+00  -3.1327071e-03
   1.4986778e+00  -3.1337374e-03
   1.4989848e+00  -3.1347047e-03
   1.4992918e+00  -3.1356090e-03
   1.4995988e+00  -3.1364503e-03
   1.4999057e+00  -3.1372287e-03
   1.5002127e+00  -3.1379440e-03
   1.5005197e+00  -3.1385964e-03
   1.5008267e+00  -3.1391859e-03
   1.5011337e+00  -3.1397126e-03
   1.5014406e+00  -3.1401763e-03
   1.5017476e+00  -3.1405772e-03
   1.5020546e+00  -3.1409153e-03
   1.5023616e+00  -3.1411905e-03
   1.5026686e+00  -3.1414029e-03
   1.5029756e+00  -3.1415525e-03
   1.5032825e+00  -3.1416394e-03
   1.5035895e+00  -3.1416635e-03
   1.5038965e+00  -3.1416250e-03
   1.5042035e+00  -3.1415238e-03
   1.5045105e+00  -3.1413600e-03
   1.5048174e+00  -3.1411336e-03
   1.5051244e+00  -3.1408447e-03
   1.5054314e+00  -3.1404933e-03
   1.5057384e+00  -3.1400794e-03
   1.5060454e+00  -3.1396030e-03
   1.5063523e+00  -3.1390643e-03
   1.5066593e+00  -3.1384632e-03
   1.5069663e+00  -3.1377998e-03
   1.5072733e+00  -3.1370741e-03
   1.5075803e+00  -3.1362863e-03
   1.5078872e+00  -3.1354362e-03
   1.5081942e+00  -3.1345241e-03
   1.5085012e+00  -3.1335498e-03
   1.5088082e+00  -3.1325136e-03
   1.5091152e+00  -3.1314154e-03
   1.5094221e+00  -3.1302552e-03
   1.5097291e+00  -3.1290332e-03
   1.5100361e+00  -3.1277494e-03
   1.5103431e+00  -3.1264039e-03
   1.5106501e+00  -3.1249967e-03
   1.5109570e+00  -3.1235278e-03
   1.5112640e+00  -3.1219974e-03
   1.5115710e+00  -3.1204054e-03
   1.5118780e+00  -3.1187520e-03
   1.5121850e+00  -3.1170372e-03
   1.5124919e+00  -3.1152612e-03
   1.5127989e+00  -3.1134238e-03
   1.5131059e+00  -3.1115253e-03
   1.5134129e+00  -3.1095657e-03
   1.5137199e+00  -3.1075450e-03
   1.5140268e+00  -3.1054634e-03
   1.5143338e+00  -3.1033208e-03
   1.5146408e+00  -3.1011174e-03
   1.5149478e+00  -3.0988533e-03
   1.5152548e+00  -3.0965285e-03
   1.5155617e+00  -3.0941431e-03
   1.5158687e+00  -3.0916972e-03
   1.5161757e+00  -3.0891908e-03
   1.5164827e+00  -3.0866241e-03
   1.5167897e+00  -3.0839970e-03
   1.5170966e+00  -3.0813098e-03
   1.5174036e+00  -3.0785625e-03
   1.5177106e+00  -3.0757551e-03
   1.5180176e+00  -3.0728878e-03
   1.5183246e+00  -3.0699606e-03
   1.5186315e+00  -3.0669737e-03
   1.5189385e+00  -3.0639270e-03
   1.5192455e+00  -3.0608208e-03
   1.5195525e+00  -3.0576551e-03
   1.5198595e+00  -3.0544299e-03
   1.5201664e+00  -3.0511454e-03
   1.5204734e+00  -3.0478018e-03
   1.5207804e+00  -3.0443989e-03
   1.5210874e+00  -3.0409371e-03
   1.5213944e+00  -3.0374163e-03
   1.5217013e+00  -3.0338366e-03
   1.5220083e+00  -3.0301983e-03
   1.5223153e+00  -3.0265013e-03
   1.5226223e+00  -3.0227457e-03
   1.5229293e+00  -3.0189317e-03
   1.5232363e+00  -3.0150594e-03
   1.5235432e+00  -3.0111289e-03
   1.5238502e+00  -3.0071402e-03
   1.5241572e+00  -3.0030936e-03
   1.5244642e+00  -2.9989890e-03
   1.5247712e+00  -2.9948266e-03
   1.5250781e+00  -2.9906065e-03
   1.5253851e+00  -2.9863288e-03
   1.5256921e+00  -2.9819937e-03
   1.5259991e+00  -2.9776012e-03
   1.5263061e+00  -2.9731514e-03
   1.5266130e+00  -2.9686446e-03
   1.5269200e+00  -2.9640807e-03
   1.5272270e+00  -2.9594599e-03
   1.5275340e+00  -2.9547823e-03
   1.5278410e+00  -2.9500480e-03
   1.5281479e+00  -2.9452572e-03
   1.5284549e+00  -2.9404100e-03
   1.5287619e+00  -2.9355065e-03
   1.5290689e+00  -2.9305467e-03
   1.5293759e+00  -2.9255309e-03
   1.5296828e+00  -2.9204592e-03
   1.5299898e+00  -2.9153316e-03
   1.5302968e+00  -2.9101483e-03
   1.5306038e+00  -2.9049095e-03
   1.5309108e+00  -2.8996152e-03
   1.5312177e+00  -2.8942656e-03
   1.5315247e+00  -2.8888608e-03
   1.5318317e+00  -2.8834009e-03
   1.5321387e+00  -2.8778861e-03
   1.5324457e+00  -2.8723165e-03
   1.5327526e+00  -2.8666922e-03
   1.5330596e+00  -2.8610134e-03
   1.5333666e+00  -2.8552802e-03
   1.5336736e+00  -2.8494928e-03
   1.5339806e+00  -2.8436512e-03
   1.5342875e+00  -2.8377556e-03
   1.5345945e+00  -2.8318061e-03
   1.5349015e+00  -2.8258030e-03
   1.5352085e+00  -2.8197462e-03
   1.5355155e+00  -2.8136360e-03
   1.5358224e+00  -2.8074726e-03
   1.5361294e+00  -2.8012560e-03
   1.5364364e+00  -2.7949863e-03
   1.5367434e+00  -2.7886638e-03
   1.5370504e+00  -2.7822886e-03
   1.5373573e+00  -2.7758608e-03
   1.5376643e+00  -2.7693805e-03
   1.5379713e+00  -2.7628480e-03
   1.5382783e+00  -2.7562634e-03
   1.5385853e+00  -2.7496267e-03
   1.5388922e+00  -2.7429383e-03
   1.5391992e+00  -2.7361981e-03
   1.5395062e+00  -2.7294064e-03
   1.5398132e+00  -2.7225633e-03
   1.5401202e+00  -2.7156690e-03
   1.5404271e+00  -2.7087236e-03
   1.5407341e+00  -2.7017273e-03
   1.5410411e+00  -2.6946802e-03
   1.5413481e+00  -2.6875825e-03
   1.5416551e+00  -2.6804344e-03
   1.5419620e+00  -2.6732359e-03
   1.5422690e+00  -2.6659874e-03
   1.5425760e+00  -2.6586888e-03
   1.5428830e+00  -2.6513404e-03
   1.5431900e+00  -2.6439424e-03
   1.5434970e+00  -2.6364948e-03
   1.5438039e+00  -2.6289979e-03
   1.5441109e+00  -2.6214519e-03
   1.5444179e+00  -2.6138568e-03
   1.5447249e+00  -2.6062129e-03
   1.5450319e+00  -2.5985203e-03
   1.5453388e+00  -2.5907792e-03
   1.5456458e+00  -2.5829898e-03
   1.5459528e+00  -2.5751522e-03
   1.5462598e+00  -2.5672665e-03
   1.5465668e+00  -2.5593331e-03
   1.5468737e+00  -2.5513519e-03
   1.5471807e+00  -2.5433233e-03
   1.5474877e+00  -2.5352473e-03
   1.5477947e+00  -2.5271241e-03
   1.5481017e+00  -2.5189540e-03
   1.5484086e+00  -2.5107371e-03
   1.5487156e+00  -2.5024735e-03
   1.5490226e+00  -2.4941634e-03
   1.5493296e+00  -2.4858071e-03
   1.5496366e+00  -2.4774047e-03
   1.5499435e+00  -2.4689563e-03
   1.5502505e+00  -2.4604622e-03
   1.5505575e+00  -2.4519224e-03
   1.5508645e+00  -2.4433373e-03
   1.5511715e+00  -2.4347070e-03
   1.5514784e+00  -2.4260316e-03
   1.5517854e+00  -2.4173113e-03
   1.5520924e+00  -2.4085464e-03
   1.5523994e+00  -2.3997370e-03
   1.5527064e+00  -2.3908832e-03
   1.5530133e+00  -2.3819854e-03
   1.5533203e+00  -2.3730436e-03
   1.5536273e+00  -2.3640580e-03
   1.5539343e+00  -2.3550288e-03
   1.5542413e+00  -2.3459563e-03
   1.5545482e+00  -2.3368405e-03
   1.5548552e+00  -2.3276818e-03
   1.5551622e+00  -2.3184802e-03
   1.5554692e+00  -2.3092359e-03
   1.5557762e+00  -2.2999493e-03
   1.5560831e+00  -2.2906203e-03
   1.5563901e+00  -2.2812493e-03
   1.5566971e+00  -2.2718364e-03
   1.5570041e+00  -2.2623819e-03
   1.5573111e+00  -2.2528858e-03
   1.5576180e+00  -2.2433484e-03
   1.5579250e+00  -2.2337699e-03
   1.5582320e+00  -2.2241506e-03
   1.5585390e+00  -2.2144905e-03
   1.5588460e+00  -2.2047898e-03
   1.5591529e+00  -2.1950489e-03
   1.5594599e+00  -2.1852678e-03
   1.5597669e+00  -2.1754468e-03
   1.5600739e+00  -2.1655860e-03
   1.5603809e+00  -2.1556857e-03
   1.5606878e+00  -2.1457461e-03
   1.5609948e+00  -2.1357673e-03
   1.5613018e+00  -2.1257496e-03
   1.5616088e+00  -2.1156932e-03
   1.5619158e+00  -2.1055982e-03
   1.5622227e+00  -2.0954649e-03
   1.5625297e+00  -2.0852934e-03
   1.5628367e+00  -2.0750840e-03
   1.5631437e+00  -2.0648369e-03
   1.5634507e+00  -2.0545523e-03
   1.5637577e+00  -2.0442304e-03
   1.5640646e+00  -2.0338713e-03
   1.5643716e+00  -2.0234753e-03
   1.5646786e+00  -2.0130427e-03
   1.5649856e+00  -2.0025735e-03
   1.5652926e+00  -1.9920681e-03
   1.5655995e+00  -1.9815265e-03
   1.5659065e+00  -1.9709491e-03
   1.5662135e+00  -1.9603361e-03
   1.5665205e+00  -1.9496875e-03
   1.5668275e+00  -1.9390038e-03
   1.5671344e+00  -1.9285355e-03
   1.5674414e+00  -1.9175349e-03
   1.5677484e+00  -1.9067537e-03
   1.5680554e+00  -1.8959415e-03
   1.5683624e+00  -1.8850985e-03
   1.5686693e+00  -1.8742250e-03
   1.5689763e+00  -1.8633212e-03
   1.5692833e+00  -1.8523873e-03
   1.5695903e+00  -1.8414236e-03
   1.5698973e+00  -1.8304304e-03
   1.5702042e+00  -1.8194078e-03
   1.5705112e+00  -1.8083561e-03
   1.5708182e+00  -1.7972756e-03
   1.5711252e+00  -1.7861665e-03
   1.5714322e+00  -1.7750290e-03
   1.5717391e+00  -1.7638634e-03
   1.5720461e+00  -1.7526700e-03
   1.5723531e+00  -1.7414489e-03
   1.5726601e+00  -1.7302004e-03
   1.5729671e+00  -1.7189247e-03
   1.5732740e+00  -1.7076222e-03
   1.5735810e+00  -1.6962930e-03
   1.5738880e+00  -1.6849374e-03
   1.5741950e+00  -1.6735556e-03
   1.5745020e+00  -1.6621479e-03
   1.5748089e+00  -1.6507145e-03
   1.5751159e+00  -1.6392556e-03
   1.5754229e+00  -1.6277716e-03
   1.5757299e+00  -1.6162626e-03
   1.5760369e+00  -1.6047290e-03
   1.5763438e+00  -1.5931708e-03
   1.5766508e+00  -1.5815885e-03
   1.5769578e+00  -1.5699821e-03
   1.5772648e+00  -1.5583521e-03
   1.5775718e+00  -1.5466986e-03
   1.5778787e+00  -1.5350218e-03
   1.5781857e+00  -1.5233221e-03
   1.5784927e+00  -1.5115996e-03
   1.5787997e+00  -1.4998546e-03
   1.5791067e+00  -1.4880874e-03
   1.5794136e+00  -1.4762982e-03
   1.5797206e+00  -1.4644872e-03
   1.5800276e+00  -1.4526547e-03
   1.5803346e+00  -1.4408010e-03
   1.5806416e+00  -1.4289262e-03
   1.5809485e+00  -1.4170307e-03
   1.5812555e+00  -1.4051147e-03
   1.5815625e+00  -1.3931784e-03
   1.5818695e+00  -1.3812220e-03
   1.5821765e+00  -1.3692459e-03
   1.5824834e+00  -1.3572503e-03
   1.5827904e+00  -1.3452354e-03
   1.5830974e+00  -1.3332014e-03
   1.5834044e+00  -1.3211486e-03
   1.5837114e+00  -1.3090774e-03
   1.5840184e+00  -1.2969878e-03
   1.5843253e+00  -1.2848801e-03
   1.5846323e+00  -1.2727547e-03
   1.5849393e+00  -1.2606117e-03
   1.5852463e+00  -1.2484514e-03
   1.5855533e+00  -1.2362741e-03
   1.5858602e+00  -1.2240800e-03
   1.5861672e+00  -1.2118692e-03
   1.5864742e+00  -1.1996422e-03
   1.5867812e+00  -1.1873991e-03
   1.5870882e+00  -1.1751403e-03
   1.5873951e+00  -1.1628658e-03
   1.5877021e+00  -1.1505760e-03
   1.5880091e+00  -1.1382711e-03
   1.5883161e+00  -1.1259515e-03
   1.5886231e+00  -1.1136172e-03
   1.5889300e+00  -1.1012686e-03
   1.5892370e+00  -1.0889060e-03
   1.5895440e+00  -1.0765295e-03
   1.5898510e+00  -1.0641394e-03
   1.5901580e+00  -1.0517360e-03
   1.5904649e+00  -1.0393194e-03
   1.5907719e+00  -1.0268901e-03
   1.5910789e+00  -1.0144481e-03
   1.5913859e+00  -1.0019938e-03
   1.5916929e+00  -9.8952745e-04
   1.5919998e+00  -9.7704921e-04
   1.5923068e+00  -9.6455937e-04
   1.5926138e+00  -9.5205817e-04
   1.5929208e+00  -9.3954586e-04
   1.5932278e+00  -9.2702269e-04
   1.5935347e+00  -9.1448891e-04
   1.5938417e+00  -9.0194476e-04
   1.5941487e+00  -8.8939050e-04
   1.5944557e+00  -8.7682637e-04
   1.5947627e+00  -8.6425261e-04
   1.5950696e+00  -8.5166947e-04
   1.5953766e+00  -8.3907721e-04
   1.5956836e+00  -8.2647607e-04
   1.5959906e+00  -8.1386628e-04
   1.5962976e+00  -8.0124811e-04
   1.5966045e+00  -7.8862180e-04
   1.5969115e+00  -7.7598760e-04
   1.5972185e+00  -7.6334575e-04
   1.5975255e+00  -7.5069649e-04
   1.5978325e+00  -7.3804009e-04
   1.5981394e+00  -7.2537677e-04
   1.5984464e+00  -7.1270680e-04
   1.5987534e+00  -7.0003041e-04
   1.5990604e+00  -6.8734785e-04
   1.5993674e+00  -6.7465937e-04
   1.5996743e+00  -6.6196522e-04
   1.5999813e+00  -6.4926563e-04
   1.6002883e+00  -6.3656086e-04
   1.6005953e+00  -6.2385115e-04
   1.6009023e+00  -6.1113674e-04
   1.6012092e+00  -5.9841789e-04
   1.6015162e+00  -5.8569483e-04
   1.6018232e+00  -5.7296782e-04
   1.6021302e+00  -5.6023710e-04
   1.6024372e+00  -5.4750291e-04
   1.6027441e+00  -5.3476550e-04
   1.6030511e+00  -5.2202511e-04
   1.6033581e+00  -5.0928199e-04
   1.6036651e+00  -4.9653638e-04
   1.6039721e+00  -4.8378854e-04
   1.6042791e+00  -4.7103869e-04
   1.6045860e+00  -4.5828708e-04
   1.6048930e+00  -4.4553397e-04
   1.6052000e+00  -4.3277959e-04
   1.6055070e+00  -4.2002419e-04
   1.6058140e+00  -4.0726801e-04
   1.6061209e+00  -3.9451130e-04
   1.6064279e+00  -3.8175430e-04
   1.6067349e+00  -3.6899724e-04
   1.6070419e+00  -3.5624038e-04
   1.6073489e+00  -3.4348396e-04
   1.6076558e+00  -3.3072821e-04
   1.6079628e+00  -3.1797339e-04
   1.6082698e+00  -3.0521974e-04
   1.6085768e+00  -2.9246749e-04
   1.6088838e+00  -2.7971689e-04
   1.6091907e+00  -2.6696818e-04
   1.6094977e+00  -2.5422160e-04
   1.6098047e+00  -2.4147740e-04
   1.6101117e+00  -2.2873582e-04
   1.6104187e+00  -2.1599709e-04
   1.6107256e+00  -2.0326146e-04
   1.6110326e+00  -1.9052918e-04
   1.6113396e+00  -1.7780047e-04
   1.6116466e+00  -1.6507558e-04
   1.6119536e+00  -1.5235475e-04
   1.6122605e+00  -1.3963823e-04
   1.6125675e+00  -1.2692624e-04
   1.6128745e+00  -1.1421904e-04
   1.6131815e+00  -1.0151686e-04
   1.6134885e+00  -8.8819941e-05
   1.6137954e+00  -7.6128520e-05
   1.6141024e+00  -6.3442838e-05
   1.6144094e+00  -5.0763133e-05
   1.6147164e+00  -3.8089643e-05
   1.6150234e+00  -2.5422608e-05
   1.6153303e+00  -1.2762265e-05
   1.6156373e+00  -1.0885365e-07
   1.6159443e+00   1.2537389e-05
   1.6162513e+00   2.5176225e-05
   1.6165583e+00   3.7807417e-05
   1.6168652e+00   5.0430728e-05
   1.6171722e+00   6.3045922e-05
   1.6174792e+00   7.5652761e-05
   1.6177862e+00   8.8251010e-05
   1.6180932e+00   1.0084043e-04
   1.6184001e+00   1.1342079e-04
   1.6187071e+00   1.2599185e-04
   1.6190141e+00   1.3855338e-04
   1.6193211e+00   1.5110514e-04
   1.6196281e+00   1.6364689e-04
   1.6199350e+00   1.7617840e-04
   1.6202420e+00   1.8869944e-04
   1.6205490e+00   2.0120978e-04
   1.6208560e+00   2.1370917e-04
   1.6211630e+00   2.2619739e-04
   1.6214699e+00   2.3867420e-04
   1.6217769e+00   2.5113936e-04
   1.6220839e+00   2.6359266e-04
   1.6223909e+00   2.7603384e-04
   1.6226979e+00   2.8846269e-04
   1.6230048e+00   3.0087896e-04
   1.6233118e+00   3.1328243e-04
   1.6236188e+00   3.2567287e-04
   1.6239258e+00   3.3805004e-04
   1.6242328e+00   3.5041371e-04
   1.6245398e+00   3.6276365e-04
   1.6248467e+00   3.7509964e-04
   1.6251537e+00   3.8742144e-04
   1.6254607e+00   3.9972882e-04
   1.6257677e+00   4.1202155e-04
   1.6260747e+00   4.2429940e-04
   1.6263816e+00   4.3656215e-04
   1.6266886e+00   4.4880957e-04
   1.6269956e+00   4.6104142e-04
   1.6273026e+00   4.7325748e-04
   1.6276096e+00   4.8545753e-04
   1.6279165e+00   4.9764133e-04
   1.6282235e+00   5.0980865e-04
   1.6285305e+00   5.2195928e-04
   1.6288375e+00   5.3409298e-04
   1.6291445e+00   5.4620954e-04
   1.6294514e+00   5.5830871e-04
   1.6297584e+00   5.7039028e-04
   1.6300654e+00   5.8245403e-04
   1.6303724e+00   5.9449973e-04
   1.6306794e+00   6.0652715e-04
   1.6309863e+00   6.1853607e-04
   1.6312933e+00   6.3052627e-04
   1.6316003e+00   6.4249753e-04
   1.6319073e+00   6.5444962e-04
   1.6322143e+00   6.6638232e-04
   1.6325212e+00   6.7829541e-04
   1.6328282e+00   6.9018867e-04
   1.6331352e+00   7.0206187e-04
   1.6334422e+00   7.1391479e-04
   1.6337492e+00   7.2574723e-04
   1.6340561e+00   7.3755894e-04
   1.6343631e+00   7.4934972e-04
   1.6346701e+00   7.6111935e-04
   1.6349771e+00   7.7286760e-04
   1.6352841e+00   7.8459427e-04
   1.6355910e+00   7.9629912e-04
   1.6358980e+00   8.0798194e-04
   1.6362050e+00   8.1964252e-04
   1.6365120e+00   8.3128064e-04
   1.6368190e+00   8.4289608e-04
   1.6371259e+00   8.5448863e-04
   1.6374329e+00   8.6605806e-04
   1.6377399e+00   8.7760417e-04
   1.6380469e+00   8.8912674e-04
   1.6383539e+00   9.0062555e-04
   1.6386608e+00   9.1210040e-04
   1.6389678e+00   9.2355106e-04
   1.6392748e+00   9.3497733e-04
   1.6395818e+00   9.4637899e-04
   1.6398888e+00   9.5775582e-04
   1.6401957e+00   9.6910763e-04
   1.6405027e+00   9.8043418e-04
   1.6408097e+00   9.9173529e-04
   1.6411167e+00   1.0030107e-03
   1.6414237e+00   1.0142603e-03
   1.6417306e+00   1.0254838e-03
   1.6420376e+00   1.0366810e-03
   1.6423446e+00   1.0478517e-03
   1.6426516e+00   1.0589956e-03
   1.6429586e+00   1.0701127e-03
   1.6432655e+00   1.0812026e-03
   1.6435725e+00   1.0922652e-03
   1.6438795e+00   1.1033003e-03
   1.6441865e+00   1.1143076e-03
   1.6444935e+00   1.1252870e-03
   1.6448005e+00   1.1362382e-03
   1.6451074e+00   1.1471611e-03
   1.6454144e+00   1.1580554e-03
   1.6457214e+00   1.1689209e-03
   1.6460284e+00   1.1797575e-03
   1.6463354e+00   1.1905649e-03
   1.6466423e+00   1.2013429e-03
   1.6469493e+00   1.2120914e-03
   1.6472563e+00   1.2228101e-03
   1.6475633e+00   1.2334988e-03
   1.6478703e+00   1.2441573e-03
   1.6481772e+00   1.2547855e-03
   1.6484842e+00   1.2653831e-03
   1.6487912e+00   1.2759500e-03
   1.6490982e+00   1.2864858e-03
   1.6494052e+00   1.2969905e-03
   1.6497121e+00   1.3074639e-03
   1.6500191e+00   1.3179057e-03
   1.6503261e+00   1.3283158e-03
   1.6506331e+00   1.3386939e-03
   1.6509401e+00   1.3490399e-03
   1.6512470e+00   1.3593535e-03
   1.6515540e+00   1.3696346e-03
   1.6518610e+00   1.3798830e-03
   1.6521680e+00   1.3900986e-03
   1.6524750e+00   1.4002810e-03
   1.6527819e+00   1.4104301e-03
   1.6530889e+00   1.4205458e-03
   1.6533959e+00   1.4306278e-03
   1.6537029e+00   1.4406759e-03
   1.6540099e+00   1.4506900e-03
   1.6543168e+00   1.4606699e-03
   1.6546238e+00   1.4706153e-03
   1.6549308e+00   1.4805262e-03
   1.6552378e+00   1.4904023e-03
   1.6555448e+00   1.5002434e-03
   1.6558517e+00   1.5100494e-03
   1.6561587e+00   1.5198200e-03
   1.6564657e+00   1.5295551e-03
   1.6567727e+00   1.5392545e-03
   1.6570797e+00   1.5489180e-03
   1.6573866e+00   1.5585455e-03
   1.6576936e+00   1.5681368e-03
   1.6580006e+00   1.5776916e-03
   1.6583076e+00   1.5872098e-03
   1.6586146e+00   1.5966913e-03
   1.6589215e+00   1.6061358e-03
   1.6592285e+00   1.6155431e-03
   1.6595355e+00   1.6249132e-03
   1.6598425e+00   1.6342458e-03
   1.6601495e+00   1.6435407e-03
   1.6604564e+00   1.6527979e-03
   1.6607634e+00   1.6620170e-03
   1.6610704e+00   1.6711979e-03
   1.6613774e+00   1.6803406e-03
   1.6616844e+00   1.6894447e-03
   1.6619913e+00   1.6985101e-03
   1.6622983e+00   1.7075367e-03
   1.6626053e+00   1.7165243e-03
   1.6629123e+00   1.7254727e-03
   1.6632193e+00   1.7343817e-03
   1.6635262e+00   1.7432512e-03
   1.6638332e+00   1.7520811e-03
   1.6641402e+00   1.7608711e-03
   1.6644472e+00   1.7696211e-03
   1.6647542e+00   1.7783310e-03
   1.6650611e+00   1.7870005e-03
   1.6653681e+00   1.7956295e-03
   1.6656751e+00   1.8042179e-03
   1.6659821e+00   1.8127655e-03
   1.6662891e+00   1.8212721e-03
   1.6665961e+00   1.8297376e-03
   1.6669030e+00   1.8381618e-03
   1.6672100e+00   1.8465445e-03
   1.6675170e+00   1.8548857e-03
   1.6678240e+00   1.8631851e-03
   1.6681310e+00   1.8714427e-03
   1.6684379e+00   1.8796581e-03
   1.6687449e+00   1.8878314e-03
   1.6690519e+00   1.8959624e-03
   1.6693589e+00   1.9040508e-03
   1.6696659e+00   1.9120966e-03
   1.6699728e+00   1.9200995e-03
   1.6702798e+00   1.9280596e-03
   1.6705868e+00   1.9359765e-03
   1.6708938e+00   1.9438502e-03
   1.6712008e+00   1.9516805e-03
   1.6715077e+00   1.9594673e-03
   1.6718147e+00   1.9672104e-03
   1.6721217e+00   1.9749097e-03
   1.6724287e+00   1.9825651e-03
   1.6727357e+00   1.9901763e-03
   1.6730426e+00   1.9977434e-03
   1.6733496e+00   2.0052660e-03
   1.6736566e+00   2.0127442e-03
   1.6739636e+00   2.0201777e-03
   1.6742706e+00   2.0275665e-03
   1.6745775e+00   2.0349103e-03
   1.6748845e+00   2.0422091e-03
   1.6751915e+00   2.0494627e-03
   1.6754985e+00   2.0566709e-03
   1.6758055e+00   2.0638330e-03
   1.6761124e+00   2.0709484e-03
   1.6764194e+00   2.0780169e-03
   1.6767264e+00   2.0850385e-03
   1.6770334e+00   2.0920131e-03
   1.6773404e+00   2.0989405e-03
   1.6776473e+00   2.1058207e-03
   1.6779543e+00   2.1126535e-03
   1.6782613e+00   2.1194389e-03
   1.6785683e+00   2.1261768e-03
   1.6788753e+00   2.1328670e-03
   1.6791822e+00   2.1395096e-03
   1.6794892e+00   2.1461042e-03
   1.6797962e+00   2.1526510e-03
   1.6801032e+00   2.1591497e-03
   1.6804102e+00   2.1656004e-03
   1.6807171e+00   2.1720028e-03
   1.6810241e+00   2.1783570e-03
   1.6813311e+00   2.1846627e-03
   1.6816381e+00   2.1909200e-03
   1.6819451e+00   2.1971288e-03
   1.6822520e+00   2.2032889e-03
   1.6825590e+00   2.2094003e-03
   1.6828660e+00   2.2154628e-03
   1.6831730e+00   2.2214765e-03
   1.6834800e+00   2.2274411e-03
   1.6837869e+00   2.2333567e-03
   1.6840939e+00   2.2392232e-03
   1.6844009e+00   2.2450404e-03
   1.6847079e+00   2.2508083e-03
   1.6850149e+00   2.2565268e-03
   1.6853218e+00   2.2621959e-03
   1.6856288e+00   2.2678154e-03
   1.6859358e+00   2.2733852e-03
   1.6862428e+00   2.2789054e-03
   1.6865498e+00   2.2843758e-03
   1.6868568e+00   2.2897964e-03
   1.6871637e+00   2.2951670e-03
   1.6874707e+00   2.3004877e-03
   1.6877777e+00   2.3057582e-03
   1.6880847e+00   2.3109787e-03
   1.6883917e+00   2.3161489e-03
   1.6886986e+00   2.3212689e-03
   1.6890056e+00   2.3263385e-03
   1.6893126e+00   2.3313578e-03
   1.6896196e+00   2.3363265e-03
   1.6899266e+00   2.3412447e-03
   1.6902335e+00   2.3461124e-03
   1.6905405e+00   2.3509293e-03
   1.6908475e+00   2.3556956e-03
   1.6911545e+00   2.3604111e-03
   1.6914615e+00   2.3650757e-03
   1.6917684e+00   2.3696894e-03
   1.6920754e+00   2.3742522e-03
   1.6923824e+00   2.3787639e-03
   1.6926894e+00   2.3832246e-03
   1.6929964e+00   2.3876341e-03
   1.6933033e+00   2.3919925e-03
   1.6936103e+00   2.3962996e-03
   1.6939173e+00   2.4005554e-03
   1.6942243e+00   2.4047599e-03
   1.6945313e+00   2.4089130e-03
   1.6948382e+00   2.4130147e-03
   1.6951452e+00   2.4170649e-03
   1.6954522e+00   2.4210635e-03
   1.6957592e+00   2.4250106e-03
   1.6960662e+00   2.4289060e-03
   1.6963731e+00   2.4327498e-03
   1.6966801e+00   2.4365418e-03
   1.6969871e+00   2.4402821e-03
   1.6972941e+00   2.4439706e-03
   1.6976011e+00   2.4476073e-03
   1.6979080e+00   2.4511921e-03
   1.6982150e+00   2.4547249e-03
   1.6985220e+00   2.4582059e-03
   1.6988290e+00   2.4616348e-03
   1.6991360e+00   2.4650117e-03
   1.6994429e+00   2.4683365e-03
   1.6997499e+00   2.4716092e-03
   1.7000569e+00   2.4748298e-03
   1.7003639e+00   2.4779982e-03
   1.7006709e+00   2.4811145e-03
   1.7009778e+00   2.4841785e-03
   1.7012848e+00   2.4871902e-03
   1.7015918e+00   2.4901497e-03
   1.7018988e+00   2.4930569e-03
   1.7022058e+00   2.4959117e-03
   1.7025127e+00   2.4987141e-03
   1.7028197e+00   2.5014642e-03
   1.7031267e+00   2.5041619e-03
   1.7034337e+00   2.5068071e-03
   1.7037407e+00   2.5093999e-03
   1.7040476e+00   2.5119402e-03
   1.7043546e+00   2.5144280e-03
   1.7046616e+00   2.5168633e-03
   1.7049686e+00   2.5192460e-03
   1.7052756e+00   2.5215762e-03
   1.7055825e+00   2.5238539e-03
   1.7058895e+00   2.5260789e-03
   1.7061965e+00   2.5282514e-03
   1.7065035e+00   2.5303713e-03
   1.7068105e+00   2.5324385e-03
   1.7071175e+00   2.5344531e-03
   1.7074244e+00   2.5364151e-03
   1.7077314e+00   2.5383245e-03
   1.7080384e+00   2.5401811e-03
   1.7083454e+00   2.5419851e-03
   1.7086524e+00   2.5437365e-03
   1.7089593e+00   2.5454352e-03
   1.7092663e+00   2.5470812e-03
   1.7095733e+00   2.5486745e-03
   1.7098803e+00   2.5502151e-03
   1.7101873e+00   2.5517030e-03
   1.7104942e+00   2.5531383e-03
   1.7108012e+00   2.5545209e-03
   1.7111082e+00   2.5558508e-03
   1.7114152e+00   2.5571280e-03
   1.7117222e+00   2.5583525e-03
   1.7120291e+00   2.5595244e-03
   1.7123361e+00   2.5606436e-03
   1.7126431e+00   2.5617101e-03
   1.7129501e+00   2.5627240e-03
   1.7132571e+00   2.5636852e-03
   1.7135640e+00   2.5645938e-03
   1.7138710e+00   2.5654498e-03
   1.7141780e+00   2.5662532e-03
   1.7144850e+00   2.5670040e-03
   1.7147920e+00   2.5677021e-03
   1.7150989e+00   2.5683478e-03
   1.7154059e+00   2.5689408e-03
   1.7157129e+00   2.5694813e-03
   1.7160199e+00   2.5699693e-03
   1.7163269e+00   2.5704047e-03
   1.7166338e+00   2.5707877e-03
   1.7169408e+00   2.5711182e-03
   1.7172478e+00   2.5713962e-03
   1.7175548e+00   2.5716218e-03
   1.7178618e+00   2.5717950e-03
   1.7181687e+00   2.5719159e-03
   1.7184757e+00   2.5719844e-03
   1.7187827e+00   2.5720006e-03
   1.7190897e+00   2.5719645e-03
   1.7193967e+00   2.5718761e-03
   1.7197036e+00   2.5717355e-03
   1.7200106e+00   2.5715427e-03
   1.7203176e+00   2.5712977e-03
   1.7206246e+00   2.5710006e-03
   1.7209316e+00   2.5706513e-03
   1.7212385e+00   2.5702500e-03
   1.7215455e+00   2.5697966e-03
   1.7218525e+00   2.5692912e-03
   1.7221595e+00   2.5687338e-03
   1.7224665e+00   2.5681244e-03
   1.7227734e+00   2.5674632e-03
   1.7230804e+00   2.5667501e-03
   1.7233874e+00   2.5659852e-03
   1.7236944e+00   2.5651684e-03
   1.7240014e+00   2.5643000e-03
   1.7243083e+00   2.5633798e-03
   1.7246153e+00   2.5624080e-03
   1.7249223e+00   2.5613845e-03
   1.7252293e+00   2.5603095e-03
   1.7255363e+00   2.5591829e-03
   1.7258432e+00   2.5580049e-03
   1.7261502e+00   2.5567754e-03
   1.7264572e+00   2.5554946e-03
   1.7267642e+00   2.5541624e-03
   1.7270712e+00   2.5527789e-03
   1.7273782e+00   2.5513442e-03
   1.7276851e+00   2.5498583e-03
   1.7279921e+00   2.5483213e-03
   1.7282991e+00   2.5467332e-03
   1.7286061e+00   2.5450941e-03
   1.7289131e+00   2.5434040e-03
   1.7292200e+00   2.5416630e-03
   1.7295270e+00   2.5398711e-03
   1.7298340e+00   2.5380284e-03
   1.7301410e+00   2.5361351e-03
   1.7304480e+00   2.5341910e-03
   1.7307549e+00   2.5321963e-03
   1.7310619e+00   2.5301510e-03
   1.7313689e+00   2.5280553e-03
   1.7316759e+00   2.5259091e-03
   1.7319829e+00   2.5237126e-03
   1.7322898e+00   2.5214657e-03
   1.7325968e+00   2.5191687e-03
   1.7329038e+00   2.5168214e-03
   1.7332108e+00   2.5144241e-03
   1.7335178e+00   2.5119767e-03
   1.7338247e+00   2.5094794e-03
   1.7341317e+00   2.5069321e-03
   1.7344387e+00   2.5043351e-03
   1.7347457e+00   2.5016883e-03
   1.7350527e+00   2.4989918e-03
   1.7353596e+00   2.4962458e-03
   1.7356666e+00   2.4934502e-03
   1.7359736e+00   2.4906052e-03
   1.7362806e+00   2.4877107e-03
   1.7365876e+00   2.4847670e-03
   1.7368945e+00   2.4817741e-03
   1.7372015e+00   2.4787321e-03
   1.7375085e+00   2.4756410e-03
   1.7378155e+00   2.4725009e-03
   1.7381225e+00   2.4693119e-03
   1.7384294e+00   2.4660741e-03
   1.7387364e+00   2.4627876e-03
   1.7390434e+00   2.4594525e-03
   1.7393504e+00   2.4560688e-03
   1.7396574e+00   2.4526366e-03
   1.7399643e+00   2.4491561e-03
   1.7402713e+00   2.4456272e-03
   1.7405783e+00   2.4420502e-03
   1.7408853e+00   2.4384250e-03
   1.7411923e+00   2.4347519e-03
   1.7414992e+00   2.4310308e-03
   1.7418062e+00   2.4272618e-03
   1.7421132e+00   2.4234451e-03
   1.7424202e+00   2.4195808e-03
   1.7427272e+00   2.4156689e-03
   1.7430341e+00   2.4117095e-03
   1.7433411e+00   2.4077028e-03
   1.7436481e+00   2.4036488e-03
   1.7439551e+00   2.3995476e-03
   1.7442621e+00   2.3953993e-03
   1.7445690e+00   2.3912041e-03
   1.7448760e+00   2.3869620e-03
   1.7451830e+00   2.3826732e-03
   1.7454900e+00   2.3783377e-03
   1.7457970e+00   2.3739556e-03
   1.7461039e+00   2.3695271e-03
   1.7464109e+00   2.3650523e-03
   1.7467179e+00   2.3605312e-03
   1.7470249e+00   2.3559639e-03
   1.7473319e+00   2.3513506e-03
   1.7476389e+00   2.3466914e-03
   1.7479458e+00   2.3419864e-03
   1.7482528e+00   2.3372357e-03
   1.7485598e+00   2.3324394e-03
   1.7488668e+00   2.3275976e-03
   1.7491738e+00   2.3227104e-03
   1.7494807e+00   2.3177780e-03
   1.7497877e+00   2.3128005e-03
   1.7500947e+00   2.3077779e-03
   1.7504017e+00   2.3027104e-03
   1.7507087e+00   2.2975981e-03
   1.7510156e+00   2.2924411e-03
   1.7513226e+00   2.2872396e-03
   1.7516296e+00   2.2819936e-03
   1.7519366e+00   2.2767033e-03
   1.7522436e+00   2.2713688e-03
   1.7525505e+00   2.2659902e-03
   1.7528575e+00   2.2605677e-03
   1.7531645e+00   2.2551013e-03
   1.7534715e+00   2.2495912e-03
   1.7537785e+00   2.2440375e-03
   1.7540854e+00   2.2384404e-03
   1.7543924e+00   2.2327999e-03
   1.7546994e+00   2.2271162e-03
   1.7550064e+00   2.2213894e-03
   1.7553134e+00   2.2156197e-03
   1.7556203e+00   2.2098071e-03
   1.7559273e+00   2.2039518e-03
   1.7562343e+00   2.1980540e-03
   1.7565413e+00   2.1921137e-03
   1.7568483e+00   2.1861311e-03
   1.7571552e+00   2.1801063e-03
   1.7574622e+00   2.1740395e-03
   1.7577692e+00   2.1679308e-03
   1.7580762e+00   2.1617802e-03
   1.7583832e+00   2.1555881e-03
   1.7586901e+00   2.1493548e-03
   1.7589971e+00   2.1430821e-03
   1.7593041e+00   2.1367693e-03
   1.7596111e+00   2.1304164e-03
   1.7599181e+00   2.1240238e-03
   1.7602250e+00   2.1175915e-03
   1.7605320e+00   2.1111197e-03
   1.7608390e+00   2.1046086e-03
   1.7611460e+00   2.0980582e-03
   1.7614530e+00   2.0914689e-03
   1.7617599e+00   2.0848407e-03
   1.7620669e+00   2.0781738e-03
   1.7623739e+00   2.0714684e-03
   1.7626809e+00   2.0647246e-03
   1.7629879e+00   2.0579425e-03
   1.7632948e+00   2.0511225e-03
   1.7636018e+00   2.0442645e-03
   1.7639088e+00   2.0373689e-03
   1.7642158e+00   2.0304357e-03
   1.7645228e+00   2.0234651e-03
   1.7648297e+00   2.0164573e-03
   1.7651367e+00   2.0094125e-03
   1.7654437e+00   2.0023308e-03
   1.7657507e+00   1.9952123e-03
   1.7660577e+00   1.9880574e-03
   1.7663646e+00   1.9808661e-03
   1.7666716e+00   1.9736385e-03
   1.7669786e+00   1.9663750e-03
   1.7672856e+00   1.9590756e-03
   1.7675926e+00   1.9517405e-03
   1.7678996e+00   1.9443699e-03
   1.7682065e+00   1.9369640e-03
   1.7685135e+00   1.9295229e-03
   1.7688205e+00   1.9220468e-03
   1.7691275e+00   1.9145359e-03
   1.7694345e+00   1.9069904e-03
   1.7697414e+00   1.8994105e-03
   1.7700484e+00   1.8917962e-03
   1.7703554e+00   1.8841479e-03
   1.7706624e+00   1.8764656e-03
   1.7709694e+00   1.8687495e-03
   1.7712763e+00   1.8609999e-03
   1.7715833e+00   1.8532170e-03
   1.7718903e+00   1.8454008e-03
   1.7721973e+00   1.8375515e-03
   1.7725043e+00   1.8296695e-03
   1.7728112e+00   1.8217547e-03
   1.7731182e+00   1.8138075e-03
   1.7734252e+00   1.8058279e-03
   1.7737322e+00   1.7978163e-03
   1.7740392e+00   1.7897727e-03
   1.7743461e+00   1.7816973e-03
   1.7746531e+00   1.7735904e-03
   1.7749601e+00   1.7654521e-03
   1.7752671e+00   1.7572826e-03
   1.7755741e+00   1.7490821e-03
   1.7758810e+00   1.7408507e-03
   1.7761880e+00   1.7325887e-03
   1.7764950e+00   1.7242963e-03
   1.7768020e+00   1.7159735e-03
   1.7771090e+00   1.7076207e-03
   1.7774159e+00   1.6992380e-03
   1.7777229e+00   1.6908256e-03
   1.7780299e+00   1.6823837e-03
   1.7783369e+00   1.6739124e-03
   1.7786439e+00   1.6654120e-03
   1.7789508e+00   1.6568826e-03
   1.7792578e+00   1.6483245e-03
   1.7795648e+00   1.6397378e-03
   1.7798718e+00   1.6311227e-03
   1.7801788e+00   1.6224794e-03
   1.7804857e+00   1.6138082e-03
   1.7807927e+00   1.6051091e-03
   1.7810997e+00   1.5963824e-03
   1.7814067e+00   1.5876283e-03
   1.7817137e+00   1.5788470e-03
   1.7820206e+00   1.5700386e-03
   1.7823276e+00   1.5612034e-03
   1.7826346e+00   1.5523416e-03
   1.7829416e+00   1.5434533e-03
   1.7832486e+00   1.5345387e-03
   1.7835555e+00   1.5255981e-03
   1.7838625e+00   1.5166316e-03
   1.7841695e+00   1.5076394e-03
   1.7844765e+00   1.4986217e-03
   1.7847835e+00   1.4895788e-03
   1.7850904e+00   1.4805108e-03
   1.7853974e+00   1.4714179e-03
   1.7857044e+00   1.4623003e-03
   1.7860114e+00   1.4531582e-03
   1.7863184e+00   1.4439919e-03
   1.7866253e+00   1.4348014e-03
   1.7869323e+00   1.4255870e-03
   1.7872393e+00   1.4163490e-03
   1.7875463e+00   1.4070874e-03
   1.7878533e+00   1.3978025e-03
   1.7881603e+00   1.3884945e-03
   1.7884672e+00   1.3791637e-03
   1.7887742e+00   1.3698101e-03
   1.7890812e+00   1.3604340e-03
   1.7893882e+00   1.3510356e-03
   1.7896952e+00   1.3416151e-03
   1.7900021e+00   1.3321727e-03
   1.7903091e+00   1.3227086e-03
   1.7906161e+00   1.3132230e-03
   1.7909231e+00   1.3037161e-03
   1.7912301e+00   1.2941881e-03
   1.7915370e+00   1.2846392e-03
   1.7918440e+00   1.2750696e-03
   1.7921510e+00   1.2654795e-03
   1.7924580e+00   1.2558692e-03
   1.7927650e+00   1.2462387e-03
   1.7930719e+00   1.2365884e-03
   1.7933789e+00   1.2269184e-03
   1.7936859e+00   1.2172289e-03
   1.7939929e+00   1.2075201e-03
   1.7942999e+00   1.1977923e-03
   1.7946068e+00   1.1880456e-03
   1.7949138e+00   1.1782803e-03
   1.7952208e+00   1.1684964e-03
   1.7955278e+00   1.1586944e-03
   1.7958348e+00   1.1488743e-03
   1.7961417e+00   1.1390363e-03
   1.7964487e+00   1.1291807e-03
   1.7967557e+00   1.1193077e-03
   1.7970627e+00   1.1094175e-03
   1.7973697e+00   1.0995102e-03
   1.7976766e+00   1.0895861e-03
   1.7979836e+00   1.0796454e-03
   1.7982906e+00   1.0696883e-03
   1.7985976e+00   1.0597150e-03
   1.7989046e+00   1.0497257e-03
   1.7992115e+00   1.0397206e-03
   1.7995185e+00   1.0296999e-03
   1.7998255e+00   1.0196639e-03
   1.8001325e+00   1.0096127e-03
   1.8004395e+00   9.9954652e-04
   1.8007464e+00   9.8946560e-04
   1.8010534e+00   9.7937013e-04
   1.8013604e+00   9.6926032e-04
   1.8016674e+00   9.5913638e-04
   1.8019744e+00   9.4899852e-04
   1.8022813e+00   9.3884693e-04
   1.8025883e+00   9.2868184e-04
   1.8028953e+00   9.1850344e-04
   1.8032023e+00   9.0831195e-04
   1.8035093e+00   8.9810757e-04
   1.8038162e+00   8.8789051e-04
   1.8041232e+00   8.7766097e-04
   1.8044302e+00   8.6741917e-04
   1.8047372e+00   8.5716531e-04
   1.8050442e+00   8.4689961e-04
   1.8053511e+00   8.3662226e-04
   1.8056581e+00   8.2633348e-04
   1.8059651e+00   8.1603348e-04
   1.8062721e+00   8.0572246e-04
   1.8065791e+00   7.9540063e-04
   1.8068860e+00   7.8506820e-04
   1.8071930e+00   7.7472539e-04
   1.8075000e+00   7.6437239e-04
   1.8078070e+00   7.5400941e-04
   1.8081140e+00   7.4363667e-04
   1.8084210e+00   7.3325437e-04
   1.8087279e+00   7.2286273e-04
   1.8090349e+00   7.1246194e-04
   1.8093419e+00   7.0205222e-04
   1.8096489e+00   6.9163378e-04
   1.8099559e+00   6.8120683e-04
   1.8102628e+00   6.7077157e-04
   1.8105698e+00   6.6032821e-04
   1.8108768e+00   6.4987697e-04
   1.8111838e+00   6.3941805e-04
   1.8114908e+00   6.2895165e-04
   1.8117977e+00   6.1847800e-04
   1.8121047e+00   6.0799729e-04
   1.8124117e+00   5.9750974e-04
   1.8127187e+00   5.8701555e-04
   1.8130257e+00   5.7651494e-04
   1.8133326e+00   5.6600810e-04
   1.8136396e+00   5.5549526e-04
   1.8139466e+00   5.4497661e-04
   1.8142536e+00   5.3445237e-04
   1.8145606e+00   5.2392274e-04
   1.8148675e+00   5.1338794e-04
   1.8151745e+00   5.0284817e-04
   1.8154815e+00   4.9230364e-04
   1.8157885e+00   4.8175456e-04
   1.8160955e+00   4.7120114e-04
   1.8164024e+00   4.6064358e-04
   1.8167094e+00   4.5008209e-04
   1.8170164e+00   4.3951689e-04
   1.8173234e+00   4.2894817e-04
   1.8176304e+00   4.1837616e-04
   1.8179373e+00   4.0780104e-04
   1.8182443e+00   3.9722304e-04
   1.8185513e+00   3.8664237e-04
   1.8188583e+00   3.7605922e-04
   1.8191653e+00   3.6547380e-04
   1.8194722e+00   3.5488633e-04
   1.8197792e+00   3.4429701e-04
   1.8200862e+00   3.3370605e-04
   1.8203932e+00   3.2311366e-04
   1.8207002e+00   3.1252003e-04
   1.8210071e+00   3.0192539e-04
   1.8213141e+00   2.9132994e-04
   1.8216211e+00   2.8073388e-04
   1.8219281e+00   2.7013742e-04
   1.8222351e+00   2.5954076e-04
   1.8225420e+00   2.4894412e-04
   1.8228490e+00   2.3834771e-04
   1.8231560e+00   2.2775171e-04
   1.8234630e+00   2.1715635e-04
   1.8237700e+00   2.0656183e-04
   1.8240769e+00   1.9596835e-04
   1.8243839e+00   1.8537613e-04
   1.8246909e+00   1.7478536e-04
   1.8249979e+00   1.6419625e-04
   1.8253049e+00   1.5360901e-04
   1.8256118e+00   1.4302385e-04
   1.8259188e+00   1.3244096e-04
   1.8262258e+00   1.2186056e-04
   1.8265328e+00   1.1128284e-04
   1.8268398e+00   1.0070802e-04
   1.8271467e+00   9.0136289e-05
   1.8274537e+00   7.9567864e-05
   1.8277607e+00   6.9002945e-05
   1.8280677e+00   5.8441738e-05
   1.8283747e+00   4.7884445e-05
   1.8286817e+00   3.7331271e-05
   1.8289886e+00   2.6782417e-05
   1.8292956e+00   1.6238087e-05
   1.8296026e+00   5.6984835e-06
   1.8299096e+00  -4.8361900e-06
   1.8302166e+00  -1.5365731e-05
   1.8305235e+00  -2.5889937e-05
   1.8308305e+00  -3.6408605e-05
   1.8311375e+00  -4.6921533e-05
   1.8314445e+00  -5.7428520e-05
   1.8317515e+00  -6.7929364e-05
   1.8320584e+00  -7.8423862e-05
   1.8323654e+00  -8.8911812e-05
   1.8326724e+00  -9.9393015e-05
   1.8329794e+00  -1.0986727e-04
   1.8332864e+00  -1.2033437e-04
   1.8335933e+00  -1.3079412e-04
   1.8339003e+00  -1.4124632e-04
   1.8342073e+00  -1.5169077e-04
   1.8345143e+00  -1.6212727e-04
   1.8348213e+00  -1.7255562e-04
   1.8351282e+00  -1.8297561e-04
   1.8354352e+00  -1.9338706e-04
   1.8357422e+00  -2.0378976e-04
   1.8360492e+00  -2.1418351e-04
   1.8363562e+00  -2.2456811e-04
   1.8366631e+00  -2.3494337e-04
   1.8369701e+00  -2.4530908e-04
   1.8372771e+00  -2.5566506e-04
   1.8375841e+00  -2.6601110e-04
   1.8378911e+00  -2.7634700e-04
   1.8381980e+00  -2.8667257e-04
   1.8385050e+00  -2.9698761e-04
   1.8388120e+00  -3.0729192e-04
   1.8391190e+00  -3.1758532e-04
   1.8394260e+00  -3.2786759e-04
   1.8397329e+00  -3.3813855e-04
   1.8400399e+00  -3.4839800e-04
   1.8403469e+00  -3.5864575e-04
   1.8406539e+00  -3.6888160e-04
   1.8409609e+00  -3.7910535e-04
   1.8412678e+00  -3.8931682e-04
   1.8415748e+00  -3.9951581e-04
   1.8418818e+00  -4.0970212e-04
   1.8421888e+00  -4.1987556e-04
   1.8424958e+00  -4.3003594e-04
   1.8428027e+00  -4.4018307e-04
   1.8431097e+00  -4.5031675e-04
   1.8434167e+00  -4.6043679e-04
   1.8437237e+00  -4.7054300e-04
   1.8440307e+00  -4.8063519e-04
   1.8443376e+00  -4.9071316e-04
   1.8446446e+00  -5.0077672e-04
   1.8449516e+00  -5.1082570e-04
   1.8452586e+00  -5.2085988e-04
   1.8455656e+00  -5.3087909e-04
   1.8458725e+00  -5.4088313e-04
   1.8461795e+00  -5.5087182e-04
   1.8464865e+00  -5.6084496e-04
   1.8467935e+00  -5.7080237e-04
   1.8471005e+00  -5.8074386e-04
   1.8474074e+00  -5.9066923e-04
   1.8477144e+00  -6.0057831e-04
   1.8480214e+00  -6.1047090e-04
   1.8483284e+00  -6.2034683e-04
   1.8486354e+00  -6.3020589e-04
   1.8489423e+00  -6.4004791e-04
   1.8492493e+00  -6.4987269e-04
   1.8495563e+00  -6.5968006e-04
   1.8498633e+00  -6.6946983e-04
   1.8501703e+00  -6.7924181e-04
   1.8504773e+00  -6.8899582e-04
   1.8507842e+00  -6.9873167e-04
   1.8510912e+00  -7.0844919e-04
   1.8513982e+00  -7.1814818e-04
   1.8517052e+00  -7.2782846e-04
   1.8520122e+00  -7.3748986e-04
   1.8523191e+00  -7.4713219e-04
   1.8526261e+00  -7.5675526e-04
   1.8529331e+00  -7.6635891e-04
   1.8532401e+00  -7.7594293e-04
   1.8535471e+00  -7.8550717e-04
   1.8538540e+00  -7.9505143e-04
   1.8541610e+00  -8.0457553e-04
   1.8544680e+00  -8.1407930e-04
   1.8547750e+00  -8.2356256e-04
   1.8550820e+00  -8.3302513e-04
   1.8553889e+00  -8.4246682e-04
   1.8556959e+00  -8.5188748e-04
   1.8560029e+00  -8.6128690e-04
   1.8563099e+00  -8.7066493e-04
   1.8566169e+00  -8.8002138e-04
   1.8569238e+00  -8.8935608e-04
   1.8572308e+00  -8.9866884e-04
   1.8575378e+00  -9.0795951e-04
   1.8578448e+00  -9.1722790e-04
   1.8581518e+00  -9.2647383e-04
   1.8584587e+00  -9.3569715e-04
   1.8587657e+00  -9.4489766e-04
   1.8590727e+00  -9.5407520e-04
   1.8593797e+00  -9.6322960e-04
   1.8596867e+00  -9.7236069e-04
   1.8599936e+00  -9.8146829e-04
   1.8603006e+00  -9.9055223e-04
   1.8606076e+00  -9.9961235e-04
   1.8609146e+00  -1.0086485e-03
   1.8612216e+00  -1.0176604e-03
   1.8615285e+00  -1.0266481e-03
   1.8618355e+00  -1.0356112e-03
   1.8621425e+00  -1.0445496e-03
   1.8624495e+00  -1.0534633e-03
   1.8627565e+00  -1.0623519e-03
   1.8630634e+00  -1.0712153e-03
   1.8633704e+00  -1.0800534e-03
   1.8636774e+00  -1.0888660e-03
   1.8639844e+00  -1.0976530e-03
   1.8642914e+00  -1.1064141e-03
   1.8645983e+00  -1.1151492e-03
   1.8649053e+00  -1.1238582e-03
   1.8652123e+00  -1.1325409e-03
   1.8655193e+00  -1.1411971e-03
   1.8658263e+00  -1.1498266e-03
   1.8661332e+00  -1.1584294e-03
   1.8664402e+00  -1.1670051e-03
   1.8667472e+00  -1.1755538e-03
   1.8670542e+00  -1.1840752e-03
   1.8673612e+00  -1.1925692e-03
   1.8676681e+00  -1.2010355e-03
   1.8679751e+00  -1.2094741e-03
   1.8682821e+00  -1.2178848e-03
   1.8685891e+00  -1.2262675e-03
   1.8688961e+00  -1.2346219e-03
   1.8692030e+00  -1.2429479e-03
   1.8695100e+00  -1.2512455e-03
   1.8698170e+00  -1.2595143e-03
   1.8701240e+00  -1.2677543e-03
   1.8704310e+00  -1.2759653e-03
   1.8707380e+00  -1.2841472e-03
   1.8710449e+00  -1.2922998e-03
   1.8713519e+00  -1.3004229e-03
   1.8716589e+00  -1.3085164e-03
   1.8719659e+00  -1.3165802e-03
   1.8722729e+00  -1.3246142e-03
   1.8725798e+00  -1.3326180e-03
   1.8728868e+00  -1.3405917e-03
   1.8731938e+00  -1.3485351e-03
   1.8735008e+00  -1.3564479e-03
   1.8738078e+00  -1.3643302e-03
   1.8741147e+00  -1.3721816e-03
   1.8744217e+00  -1.3800022e-03
   1.8747287e+00  -1.3877917e-03
   1.8750357e+00  -1.3955500e-03
   1.8753427e+00  -1.4032769e-03
   1.8756496e+00  -1.4109724e-03
   1.8759566e+00  -1.4186362e-03
   1.8762636e+00  -1.4262683e-03
   1.8765706e+00  -1.4338684e-03
   1.8768776e+00  -1.4414365e-03
   1.8771845e+00  -1.4489724e-03
   1.8774915e+00  -1.4564760e-03
   1.8777985e+00  -1.4639471e-03
   1.8781055e+00  -1.4713856e-03
   1.8784125e+00  -1.4787914e-03
   1.8787194e+00  -1.4861643e-03
   1.8790264e+00  -1.4935042e-03
   1.8793334e+00  -1.5008109e-03
   1.8796404e+00  -1.5080844e-03
   1.8799474e+00  -1.5153245e-03
   1.8802543e+00  -1.5225310e-03
   1.8805613e+00  -1.5297039e-03
   1.8808683e+00  -1.5368430e-03
   1.8811753e+00  -1.5439481e-03
   1.8814823e+00  -1.5510192e-03
   1.8817892e+00  -1.5580561e-03
   1.8820962e+00  -1.5650586e-03
   1.8824032e+00  -1.5720268e-03
   1.8827102e+00  -1.5789603e-03
   1.8830172e+00  -1.5858592e-03
   1.8833241e+00  -1.5927233e-03
   1.8836311e+00  -1.5995524e-03
   1.8839381e+00  -1.6063464e-03
   1.8842451e+00  -1.6131053e-03
   1.8845521e+00  -1.6198288e-03
   1.8848590e+00  -1.6265170e-03
   1.8851660e+00  -1.6331695e-03
   1.8854730e+00  -1.6397864e-03
   1.8857800e+00  -1.6463676e-03
   1.8860870e+00  -1.6529128e-03
   1.8863939e+00  -1.6594219e-03
   1.8867009e+00  -1.6658950e-03
   1.8870079e+00  -1.6723318e-03
   1.8873149e+00  -1.6787322e-03
   1.8876219e+00  -1.6850961e-03
   1.8879288e+00  -1.6914234e-03
   1.8882358e+00  -1.6977140e-03
   1.8885428e+00  -1.7039678e-03
   1.8888498e+00  -1.7101847e-03
   1.8891568e+00  -1.7163645e-03
   1.8894637e+00  -1.7225072e-03
   1.8897707e+00  -1.7286126e-03
   1.8900777e+00  -1.7346806e-03
   1.8903847e+00  -1.7407111e-03
   1.8906917e+00  -1.7467041e-03
   1.8909987e+00  -1.7526594e-03
   1.8913056e+00  -1.7585768e-03
   1.8916126e+00  -1.7644564e-03
   1.8919196e+00  -1.7702980e-03
   1.8922266e+00  -1.7761015e-03
   1.8925336e+00  -1.7818667e-03
   1.8928405e+00  -1.7875937e-03
   1.8931475e+00  -1.7932822e-03
   1.8934545e+00  -1.7989323e-03
   1.8937615e+00  -1.8045437e-03
   1.8940685e+00  -1.8101165e-03
   1.8943754e+00  -1.8156504e-03
   1.8946824e+00  -1.8211455e-03
   1.8949894e+00  -1.8266015e-03
   1.8952964e+00  -1.8320185e-03
   1.8956034e+00  -1.8373963e-03
   1.8959103e+00  -1.8427349e-03
   1.8962173e+00  -1.8480340e-03
   1.8965243e+00  -1.8532938e-03
   1.8968313e+00  -1.8585140e-03
   1.8971383e+00  -1.8636946e-03
   1.8974452e+00  -1.8688354e-03
   1.8977522e+00  -1.8739365e-03
   1.8980592e+00  -1.8789976e-03
   1.8983662e+00  -1.8840188e-03
   1.8986732e+00  -1.8889999e-03
   1.8989801e+00  -1.8939409e-03
   1.8992871e+00  -1.8988417e-03
   1.8995941e+00  -1.9037021e-03
   1.8999011e+00  -1.9085221e-03
   1.9002081e+00  -1.9133017e-03
   1.9005150e+00  -1.9180408e-03
   1.9008220e+00  -1.9227392e-03
   1.9011290e+00  -1.9273969e-03
   1.9014360e+00  -1.9320138e-03
   1.9017430e+00  -1.9365899e-03
   1.9020499e+00  -1.9411250e-03
   1.9023569e+00  -1.9456192e-03
   1.9026639e+00  -1.9500722e-03
   1.9029709e+00  -1.9544841e-03
   1.9032779e+00  -1.9588548e-03
   1.9035848e+00  -1.9631842e-03
   1.9038918e+00  -1.9674722e-03
   1.9041988e+00  -1.9717188e-03
   1.9045058e+00  -1.9759239e-03
   1.9048128e+00  -1.9800874e-03
   1.9051197e+00  -1.9842093e-03
   1.9054267e+00  -1.9882895e-03
   1.9057337e+00  -1.9923280e-03
   1.9060407e+00  -1.9963246e-03
   1.9063477e+00  -2.0002793e-03
   1.9066546e+00  -2.0041921e-03
   1.9069616e+00  -2.0080629e-03
   1.9072686e+00  -2.0118916e-03
   1.9075756e+00  -2.0156781e-03
   1.9078826e+00  -2.0194225e-03
   1.9081895e+00  -2.0231246e-03
   1.9084965e+00  -2.0267845e-03
   1.9088035e+00  -2.0304019e-03
   1.9091105e+00  -2.0339770e-03
   1.9094175e+00  -2.0375096e-03
   1.9097244e+00  -2.0409997e-03
   1.9100314e+00  -2.0444472e-03
   1.9103384e+00  -2.0478521e-03
   1.9106454e+00  -2.0512144e-03
   1.9109524e+00  -2.0545339e-03
   1.9112594e+00  -2.0578107e-03
   1.9115663e+00  -2.0610446e-03
   1.9118733e+00  -2.0642358e-03
   1.9121803e+00  -2.0673840e-03
   1.9124873e+00  -2.0704892e-03
   1.9127943e+00  -2.0735515e-03
   1.9131012e+00  -2.0765707e-03
   1.9134082e+00  -2.0795469e-03
   1.9137152e+00  -2.0824800e-03
   1.9140222e+00  -2.0853699e-03
   1.9143292e+00  -2.0882166e-03
   1.9146361e+00  -2.0910201e-03
   1.9149431e+00  -2.0937804e-03
   1.9152501e+00  -2.0964973e-03
   1.9155571e+00  -2.0991709e-03
   1.9158641e+00  -2.1018012e-03
   1.9161710e+00  -2.1043880e-03
   1.9164780e+00  -2.1069314e-03
   1.9167850e+00  -2.1094314e-03
   1.9170920e+00  -2.1118879e-03
   1.9173990e+00  -2.1143008e-03
   1.9177059e+00  -2.1166702e-03
   1.9180129e+00  -2.1189960e-03
   1.9183199e+00  -2.1212783e-03
   1.9186269e+00  -2.1235169e-03
   1.9189339e+00  -2.1257118e-03
   1.9192408e+00  -2.1278631e-03
   1.9195478e+00  -2.1299707e-03
   1.9198548e+00  -2.1320345e-03
   1.9201618e+00  -2.1340547e-03
   1.9204688e+00  -2.1360310e-03
   1.9207757e+00  -2.1379636e-03
   1.9210827e+00  -2.1398525e-03
   1.9213897e+00  -2.1416975e-03
   1.9216967e+00  -2.1434986e-03
   1.9220037e+00  -2.1452560e-03
   1.9223106e+00  -2.1469695e-03
   1.9226176e+00  -2.1486391e-03
   1.9229246e+00  -2.1502648e-03
   1.9232316e+00  -2.1518467e-03
   1.9235386e+00  -2.1533847e-03
   1.9238455e+00  -2.1548787e-03
   1.9241525e+00  -2.1563289e-03
   1.9244595e+00  -2.1577351e-03
   1.9247665e+00  -2.1590974e-03
   1.9250735e+00  -2.1604158e-03
   1.9253804e+00  -2.1616902e-03
   1.9256874e+00  -2.1629207e-03
   1.9259944e+00  -2.1641073e-03
   1.9263014e+00  -2.1652499e-03
   1.9266084e+00  -2.1663485e-03
   1.9269153e+00  -2.1674033e-03
   1.9272223e+00  -2.1684141e-03
   1.9275293e+00  -2.1693809e-03
   1.9278363e+00  -2.1703038e-03
   1.9281433e+00  -2.1711828e-03
   1.9284502e+00  -2.1720179e-03
   1.9287572e+00  -2.1728090e-03
   1.9290642e+00  -2.1735562e-03
   1.9293712e+00  -2.1742596e-03
   1.9296782e+00  -2.1749190e-03
   1.9299851e+00  -2.1755346e-03
   1.9302921e+00  -2.1761063e-03
   1.9305991e+00  -2.1766341e-03
   1.9309061e+00  -2.1771181e-03
   1.9312131e+00  -2.1775582e-03
   1.9315201e+00  -2.1779545e-03
   1.9318270e+00  -2.1783071e-03
   1.9321340e+00  -2.1786159e-03
   1.9324410e+00  -2.1788809e-03
   1.9327480e+00  -2.1791021e-03
   1.9330550e+00  -2.1792797e-03
   1.9333619e+00  -2.1794135e-03
   1.9336689e+00  -2.1795036e-03
   1.9339759e+00  -2.1795500e-03
   1.9342829e+00  -2.1795529e-03
   1.9345899e+00  -2.1795120e-03
   1.9348968e+00  -2.1794276e-03
   1.9352038e+00  -2.1792996e-03
   1.9355108e+00  -2.1791281e-03
   1.9358178e+00  -2.1789131e-03
   1.9361248e+00  -2.1786545e-03
   1.9364317e+00  -2.1783525e-03
   1.9367387e+00  -2.1780071e-03
   1.9370457e+00  -2.1776183e-03
   1.9373527e+00  -2.1771862e-03
   1.9376597e+00  -2.1767107e-03
   1.9379666e+00  -2.1761919e-03
   1.9382736e+00  -2.1756299e-03
   1.9385806e+00  -2.1750247e-03
   1.9388876e+00  -2.1743762e-03
   1.9391946e+00  -2.1736847e-03
   1.9395015e+00  -2.1729500e-03
   1.9398085e+00  -2.1721723e-03
   1.9401155e+00  -2.1713515e-03
   1.9404225e+00  -2.1704878e-03
   1.9407295e+00  -2.1695812e-03
   1.9410364e+00  -2.1686316e-03
   1.9413434e+00  -2.1676392e-03
   1.9416504e+00  -2.1666040e-03
   1.9419574e+00  -2.1655261e-03
   1.9422644e+00  -2.1644055e-03
   1.9425713e+00  -2.1632422e-03
   1.9428783e+00  -2.1620363e-03
   1.9431853e+00  -2.1607878e-03
   1.9434923e+00  -2.1594969e-03
   1.9437993e+00  -2.1581635e-03
   1.9441062e+00  -2.1567877e-03
   1.9444132e+00  -2.1553695e-03
   1.9447202e+00  -2.1539091e-03
   1.9450272e+00  -2.1524065e-03
   1.9453342e+00  -2.1508616e-03
   1.9456411e+00  -2.1492747e-03
   1.9459481e+00  -2.1476457e-03
   1.9462551e+00  -2.1459746e-03
   1.9465621e+00  -2.1442617e-03
   1.9468691e+00  -2.1425069e-03
   1.9471760e+00  -2.1407102e-03
   1.9474830e+00  -2.1388718e-03
   1.9477900e+00  -2.1369918e-03
   1.9480970e+00  -2.1350701e-03
   1.9484040e+00  -2.1331068e-03
   1.9487109e+00  -2.1311021e-03
   1.9490179e+00  -2.1290559e-03
   1.9493249e+00  -2.1269684e-03
   1.9496319e+00  -2.1248396e-03
   1.9499389e+00  -2.1226695e-03
   1.9502458e+00  -2.1204584e-03
   1.9505528e+00  -2.1182061e-03
   1.9508598e+00  -2.1159129e-03
   1.9511668e+00  -2.1135787e-03
   1.9514738e+00  -2.1112036e-03
   1.9517808e+00  -2.1087878e-03
   1.9520877e+00  -2.1063313e-03
   1.9523947e+00  -2.1038341e-03
   1.9527017e+00  -2.1012964e-03
   1.9530087e+00  -2.0987182e-03
   1.9533157e+00  -2.0960997e-03
   1.9536226e+00  -2.0934408e-03
   1.9539296e+00  -2.0907416e-03
   1.9542366e+00  -2.0880023e-03
   1.9545436e+00  -2.0852230e-03
   1.9548506e+00  -2.0824036e-03
   1.9551575e+00  -2.0795443e-03
   1.9554645e+00  -2.0766452e-03
   1.9557715e+00  -2.0737064e-03
   1.9560785e+00  -2.0707279e-03
   1.9563855e+00  -2.0677098e-03
   1.9566924e+00  -2.0646523e-03
   1.9569994e+00  -2.0615553e-03
   1.9573064e+00  -2.0584190e-03
   1.9576134e+00  -2.0552436e-03
   1.9579204e+00  -2.0520289e-03
   1.9582273e+00  -2.0487753e-03
   1.9585343e+00  -2.0454827e-03
   1.9588413e+00  -2.0421512e-03
   1.9591483e+00  -2.0387810e-03
   1.9594553e+00  -2.0353721e-03
   1.9597622e+00  -2.0319246e-03
   1.9600692e+00  -2.0284387e-03
   1.9603762e+00  -2.0249143e-03
   1.9606832e+00  -2.0213517e-03
   1.9609902e+00  -2.0177509e-03
   1.9612971e+00  -2.0141119e-03
   1.9616041e+00  -2.0104350e-03
   1.9619111e+00  -2.0067202e-03
   1.9622181e+00  -2.0029676e-03
   1.9625251e+00  -1.9991772e-03
   1.9628320e+00  -1.9953493e-03
   1.9631390e+00  -1.9914839e-03
   1.9634460e+00  -1.9875811e-03
   1.9637530e+00  -1.9836411e-03
   1.9640600e+00  -1.9796638e-03
   1.9643669e+00  -1.9756494e-03
   1.9646739e+00  -1.9715981e-03
   1.9649809e+00  -1.9675099e-03
   1.9652879e+00  -1.9633850e-03
   1.9655949e+00  -1.9592233e-03
   1.9659018e+00  -1.9550252e-03
   1.9662088e+00  -1.9507906e-03
   1.9665158e+00  -1.9465197e-03
   1.9668228e+00  -1.9422126e-03
   1.9671298e+00  -1.9378693e-03
   1.9674367e+00  -1.9334901e-03
   1.9677437e+00  -1.9290750e-03
   1.9680507e+00  -1.9246241e-03
   1.9683577e+00  -1.9201375e-03
   1.9686647e+00  -1.9156154e-03
   1.9689716e+00  -1.9110579e-03
   1.9692786e+00  -1.9064651e-03
   1.9695856e+00  -1.9018371e-03
   1.9698926e+00  -1.8971740e-03
   1.9701996e+00  -1.8924759e-03
   1.9705065e+00  -1.8877430e-03
   1.9708135e+00  -1.8829754e-03
   1.9711205e+00  -1.8781731e-03
   1.9714275e+00  -1.8733364e-03
   1.9717345e+00  -1.8684653e-03
   1.9720415e+00  -1.8635600e-03
   1.9723484e+00  -1.8586205e-03
   1.9726554e+00  -1.8536470e-03
   1.9729624e+00  -1.8486397e-03
   1.9732694e+00  -1.8435986e-03
   1.9735764e+00  -1.8385239e-03
   1.9738833e+00  -1.8334156e-03
   1.9741903e+00  -1.8282740e-03
   1.9744973e+00  -1.8230992e-03
   1.9748043e+00  -1.8178912e-03
   1.9751113e+00  -1.8126502e-03
   1.9754182e+00  -1.8073763e-03
   1.9757252e+00  -1.8020697e-03
   1.9760322e+00  -1.7967304e-03
   1.9763392e+00  -1.7913587e-03
   1.9766462e+00  -1.7859546e-03
   1.9769531e+00  -1.7805183e-03
   1.9772601e+00  -1.7750499e-03
   1.9775671e+00  -1.7695496e-03
   1.9778741e+00  -1.7640174e-03
   1.9781811e+00  -1.7584535e-03
   1.9784880e+00  -1.7528580e-03
   1.9787950e+00  -1.7472311e-03
   1.9791020e+00  -1.7415729e-03
   1.9794090e+00  -1.7358835e-03
   1.9797160e+00  -1.7301631e-03
   1.9800229e+00  -1.7244118e-03
   1.9803299e+00  -1.7186298e-03
   1.9806369e+00  -1.7128171e-03
   1.9809439e+00  -1.7069740e-03
   1.9812509e+00  -1.7011005e-03
   1.9815578e+00  -1.6951968e-03
   1.9818648e+00  -1.6892631e-03
   1.9821718e+00  -1.6832994e-03
   1.9824788e+00  -1.6773059e-03
   1.9827858e+00  -1.6712828e-03
   1.9830927e+00  -1.6652301e-03
   1.9833997e+00  -1.6591482e-03
   1.9837067e+00  -1.6530370e-03
   1.9840137e+00  -1.6468967e-03
   1.9843207e+00  -1.6407274e-03
   1.9846276e+00  -1.6345294e-03
   1.9849346e+00  -1.6283027e-03
   1.9852416e+00  -1.6220476e-03
   1.9855486e+00  -1.6157640e-03
   1.9858556e+00  -1.6094523e-03
   1.9861625e+00  -1.6031125e-03
   1.9864695e+00  -1.5967447e-03
   1.9867765e+00  -1.5903492e-03
   1.9870835e+00  -1.5839261e-03
   1.9873905e+00  -1.5774755e-03
   1.9876974e+00  -1.5709975e-03
   1.9880044e+00  -1.5644924e-03
   1.9883114e+00  -1.5579602e-03
   1.9886184e+00  -1.5514011e-03
   1.9889254e+00  -1.5448153e-03
   1.9892323e+00  -1.5382030e-03
   1.9895393e+00  -1.5315642e-03
   1.9898463e+00  -1.5248990e-03
   1.9901533e+00  -1.5182078e-03
   1.9904603e+00  -1.5114906e-03
   1.9907672e+00  -1.5047476e-03
   1.9910742e+00  -1.4979788e-03
   1.9913812e+00  -1.4911846e-03
   1.9916882e+00  -1.4843650e-03
   1.9919952e+00  -1.4775202e-03
   1.9923022e+00  -1.4706503e-03
   1.9926091e+00  -1.4637555e-03
   1.9929161e+00  -1.4568359e-03
   1.9932231e+00  -1.4498918e-03
   1.9935301e+00  -1.4429232e-03
   1.9938371e+00  -1.4359303e-03
   1.9941440e+00  -1.4289133e-03
   1.9944510e+00  -1.4218723e-03
   1.9947580e+00  -1.4148076e-03
   1.9950650e+00  -1.4077191e-03
   1.9953720e+00  -1.4006072e-03
   1.9956789e+00  -1.3934719e-03
   1.9959859e+00  -1.3863134e-03
   1.9962929e+00  -1.3791320e-03
   1.9965999e+00  -1.3719276e-03
   1.9969069e+00  -1.3647006e-03
   1.9972138e+00  -1.3574510e-03
   1.9975208e+00  -1.3501790e-03
   1.9978278e+00  -1.3428848e-03
   1.9981348e+00  -1.3355685e-03
   1.9984418e+00  -1.3282304e-03
   1.9987487e+00  -1.3208705e-03
   1.9990557e+00  -1.3134890e-03
   1.9993627e+00  -1.3060861e-03
   1.9996697e+00  -1.2986620e-03
   1.9999767e+00  -1.2912167e-03
   2.0002836e+00  -1.2837506e-03
   2.0005906e+00  -1.2762636e-03
   2.0008976e+00  -1.2687561e-03
   2.0012046e+00  -1.2612282e-03
   2.0015116e+00  -1.2536799e-03
   2.0018185e+00  -1.2461116e-03
   2.0021255e+00  -1.2385233e-03
   2.0024325e+00  -1.2309152e-03
   2.0027395e+00  -1.2232876e-03
   2.0030465e+00  -1.2156404e-03
   2.0033534e+00  -1.2079740e-03
   2.0036604e+00  -1.2002885e-03
   2.0039674e+00  -1.1925840e-03
   2.0042744e+00  -1.1848608e-03
   2.0045814e+00  -1.1771189e-03
   2.0048883e+00  -1.1693586e-03
   2.0051953e+00  -1.1615800e-03
   2.0055023e+00  -1.1537833e-03
   2.0058093e+00  -1.1459686e-03
   2.0061163e+00  -1.1381362e-03
   2.0064232e+00  -1.1302862e-03
   2.0067302e+00  -1.1224187e-03
   2.0070372e+00  -1.1145339e-03
   2.0073442e+00  -1.1066320e-03
   2.0076512e+00  -1.0987132e-03
   2.0079581e+00  -1.0907777e-03
   2.0082651e+00  -1.0828255e-03
   2.0085721e+00  -1.0748569e-03
   2.0088791e+00  -1.0668720e-03
   2.0091861e+00  -1.0588711e-03
   2.0094930e+00  -1.0508542e-03
   2.0098000e+00  -1.0428216e-03
   2.0101070e+00  -1.0347734e-03
   2.0104140e+00  -1.0267098e-03
   2.0107210e+00  -1.0186310e-03
   2.0110279e+00  -1.0105371e-03
   2.0113349e+00  -1.0024283e-03
   2.0116419e+00  -9.9430483e-04
   2.0119489e+00  -9.8616678e-04
   2.0122559e+00  -9.7801434e-04
   2.0125629e+00  -9.6984770e-04
   2.0128698e+00  -9.6166702e-04
   2.0131768e+00  -9.5347248e-04
   2.0134838e+00  -9.4526425e-04
   2.0137908e+00  -9.3704250e-04
   2.0140978e+00  -9.2880741e-04
   2.0144047e+00  -9.2055914e-04
   2.0147117e+00  -9.1229788e-04
   2.0150187e+00  -9.0402379e-04
   2.0153257e+00  -8.9573704e-04
   2.0156327e+00  -8.8743781e-04
   2.0159396e+00  -8.7912627e-04
   2.0162466e+00  -8.7080260e-04
   2.0165536e+00  -8.6246696e-04
   2.0168606e+00  -8.5411954e-04
   2.0171676e+00  -8.4576051e-04
   2.0174745e+00  -8.3739004e-04
   2.0177815e+00  -8.2900830e-04
   2.0180885e+00  -8.2061547e-04
   2.0183955e+00  -8.1221171e-04
   2.0187025e+00  -8.0379722e-04
   2.0190094e+00  -7.9537216e-04
   2.0193164e+00  -7.8693670e-04
   2.0196234e+00  -7.7849102e-04
   2.0199304e+00  -7.7003530e-04
   2.0202374e+00  -7.6156970e-04
   2.0205443e+00  -7.5309441e-04
   2.0208513e+00  -7.4460960e-04
   2.0211583e+00  -7.3611544e-04
   2.0214653e+00  -7.2761211e-04
   2.0217723e+00  -7.1909978e-04
   2.0220792e+00  -7.1057863e-04
   2.0223862e+00  -7.0204883e-04
   2.0226932e+00  -6.9351055e-04
   2.0230002e+00  -6.8496398e-04
   2.0233072e+00  -6.7640929e-04
   2.0236141e+00  -6.6784665e-04
   2.0239211e+00  -6.5927624e-04
   2.0242281e+00  -6.5069823e-04
   2.0245351e+00  -6.4211280e-04
   2.0248421e+00  -6.3352012e-04
   2.0251490e+00  -6.2492037e-04
   2.0254560e+00  -6.1631373e-04
   2.0257630e+00  -6.0770036e-04
   2.0260700e+00  -5.9908045e-04
   2.0263770e+00  -5.9045417e-04
   2.0266839e+00  -5.8182169e-04
   2.0269909e+00  -5.7318319e-04
   2.0272979e+00  -5.6453885e-04
   2.0276049e+00  -5.5588884e-04
   2.0279119e+00  -5.4723334e-04
   2.0282188e+00  -5.3857251e-04
   2.0285258e+00  -5.2990655e-04
   2.0288328e+00  -5.2123561e-04
   2.0291398e+00  -5.1255988e-04
   2.0294468e+00  -5.0387954e-04
   2.0297537e+00  -4.9519476e-04
   2.0300607e+00  -4.8650571e-04
   2.0303677e+00  -4.7781257e-04
   2.0306747e+00  -4.6911551e-04
   2.0309817e+00  -4.6041471e-04
   2.0312886e+00  -4.5171034e-04
   2.0315956e+00  -4.4300259e-04
   2.0319026e+00  -4.3429162e-04
   2.0322096e+00  -4.2557760e-04
   2.0325166e+00  -4.1686072e-04
   2.0328235e+00  -4.0814115e-04
   2.0331305e+00  -3.9941907e-04
   2.0334375e+00  -3.9069464e-04
   2.0337445e+00  -3.8196804e-04
   2.0340515e+00  -3.7323946e-04
   2.0343585e+00  -3.6450905e-04
   2.0346654e+00  -3.5577700e-04
   2.0349724e+00  -3.4704349e-04
   2.0352794e+00  -3.3830867e-04
   2.0355864e+00  -3.2957274e-04
   2.0358934e+00  -3.2083586e-04
   2.0362003e+00  -3.1209821e-04
   2.0365073e+00  -3.0335996e-04
   2.0368143e+00  -2.9462129e-04
   2.0371213e+00  -2.8588236e-04
   2.0374283e+00  -2.7714336e-04
   2.0377352e+00  -2.6840446e-04
   2.0380422e+00  -2.5966582e-04
   2.0383492e+00  -2.5092763e-04
   2.0386562e+00  -2.4219006e-04
   2.0389632e+00  -2.3345327e-04
   2.0392701e+00  -2.2471745e-04
   2.0395771e+00  -2.1598276e-04
   2.0398841e+00  -2.0724939e-04
   2.0401911e+00  -1.9851749e-04
   2.0404981e+00  -1.8978725e-04
   2.0408050e+00  -1.8105884e-04
   2.0411120e+00  -1.7233242e-04
   2.0414190e+00  -1.6360817e-04
   2.0417260e+00  -1.5488627e-04
   2.0420330e+00  -1.4616688e-04
   2.0423399e+00  -1.3745018e-04
   2.0426469e+00  -1.2873633e-04
   2.0429539e+00  -1.2002551e-04
   2.0432609e+00  -1.1131789e-04
   2.0435679e+00  -1.0261365e-04
   2.0438748e+00  -9.3912945e-05
   2.0441818e+00  -8.5215956e-05
   2.0444888e+00  -7.6522850e-05
   2.0447958e+00  -6.7833798e-05
   2.0451028e+00  -5.9148971e-05
   2.0454097e+00  -5.0468537e-05
   2.0457167e+00  -4.1792669e-05
   2.0460237e+00  -3.3121534e-05
   2.0463307e+00  -2.4455304e-05
   2.0466377e+00  -1.5794147e-05
   2.0469446e+00  -7.1382335e-06
   2.0472516e+00   1.5122686e-06
   2.0475586e+00   1.0157191e-05
   2.0478656e+00   1.8796363e-05
   2.0481726e+00   2.7429618e-05
   2.0484795e+00   3.6056786e-05
   2.0487865e+00   4.4677699e-05
   2.0490935e+00   5.3292189e-05
   2.0494005e+00   6.1900090e-05
   2.0497075e+00   7.0501234e-05
   2.0500144e+00   7.9095455e-05
   2.0503214e+00   8.7682584e-05
   2.0506284e+00   9.6262455e-05
   2.0509354e+00   1.0483490e-04
   2.0512424e+00   1.1339976e-04
   2.0515493e+00   1.2195686e-04
   2.0518563e+00   1.3050603e-04
   2.0521633e+00   1.3904712e-04
   2.0524703e+00   1.4757996e-04
   2.0527773e+00   1.5610438e-04
   2.0530842e+00   1.6462021e-04
   2.0533912e+00   1.7312729e-04
   2.0536982e+00   1.8162547e-04
   2.0540052e+00   1.9011456e-04
   2.0543122e+00   1.9859442e-04
   2.0546192e+00   2.0706487e-04
   2.0549261e+00   2.1552576e-04
   2.0552331e+00   2.2397692e-04
   2.0555401e+00   2.3241818e-04
   2.0558471e+00   2.4084938e-04
   2.0561541e+00   2.4927037e-04
   2.0564610e+00   2.5768098e-04
   2.0567680e+00   2.6608104e-04
   2.0570750e+00   2.7447041e-04
   2.0573820e+00   2.8284890e-04
   2.0576890e+00   2.9121638e-04
   2.0579959e+00   2.9957267e-04
   2.0583029e+00   3.0791761e-04
   2.0586099e+00   3.1625104e-04
   2.0589169e+00   3.2457281e-04
   2.0592239e+00   3.3288275e-04
   2.0595308e+00   3.4118071e-04
   2.0598378e+00   3.4946653e-04
   2.0601448e+00   3.5774005e-04
   2.0604518e+00   3.6600110e-04
   2.0607588e+00   3.7424954e-04
   2.0610657e+00   3.8248520e-04
   2.0613727e+00   3.9070793e-04
   2.0616797e+00   3.9891758e-04
   2.0619867e+00   4.0711398e-04
   2.0622937e+00   4.1529697e-04
   2.0626006e+00   4.2346642e-04
   2.0629076e+00   4.3162214e-04
   2.0632146e+00   4.3976401e-04
   2.0635216e+00   4.4789184e-04
   2.0638286e+00   4.5600551e-04
   2.0641355e+00   4.6410484e-04
   2.0644425e+00   4.7218968e-04
   2.0647495e+00   4.8025989e-04
   2.0650565e+00   4.8831531e-04
   2.0653635e+00   4.9635578e-04
   2.0656704e+00   5.0438115e-04
   2.0659774e+00   5.1239128e-04
   2.0662844e+00   5.2038600e-04
   2.0665914e+00   5.2836518e-04
   2.0668984e+00   5.3632865e-04
   2.0672053e+00   5.4427627e-04
   2.0675123e+00   5.5220789e-04
   2.0678193e+00   5.6012336e-04
   2.0681263e+00   5.6802252e-04
   2.0684333e+00   5.7590524e-04
   2.0687402e+00   5.8377136e-04
   2.0690472e+00   5.9162073e-04
   2.0693542e+00   5.9945320e-04
   2.0696612e+00   6.0726863e-04
   2.0699682e+00   6.1506688e-04
   2.0702751e+00   6.2284778e-04
   2.0705821e+00   6.3061121e-04
   2.0708891e+00   6.3835700e-04
   2.0711961e+00   6.4608502e-04
   2.0715031e+00   6.5379513e-04
   2.0718100e+00   6.6148716e-04
   2.0721170e+00   6.6916099e-04
   2.0724240e+00   6.7681647e-04
   2.0727310e+00   6.8445345e-04
   2.0730380e+00   6.9207180e-04
   2.0733449e+00   6.9967136e-04
   2.0736519e+00   7.0725201e-04
   2.0739589e+00   7.1481358e-04
   2.0742659e+00   7.2235596e-04
   2.0745729e+00   7.2987898e-04
   2.0748799e+00   7.3738252e-04
   2.0751868e+00   7.4486643e-04
   2.0754938e+00   7.5233058e-04
   2.0758008e+00   7.5977482e-04
   2.0761078e+00   7.6719902e-04
   2.0764148e+00   7.7460303e-04
   2.0767217e+00   7.8198673e-04
   2.0770287e+00   7.8934996e-04
   2.0773357e+00   7.9669261e-04
   2.0776427e+00   8.0401452e-04
   2.0779497e+00   8.1131556e-04
   2.0782566e+00   8.1859561e-04
   2.0785636e+00   8.2585451e-04
   2.0788706e+00   8.3309215e-04
   2.0791776e+00   8.4030838e-04
   2.0794846e+00   8.4750307e-04
   2.0797915e+00   8.5467609e-04
   2.0800985e+00   8.6182730e-04
   2.0804055e+00   8.6895658e-04
   2.0807125e+00   8.7606378e-04
   2.0810195e+00   8.8314879e-04
   2.0813264e+00   8.9021147e-04
   2.0816334e+00   8.9725169e-04
   2.0819404e+00   9.0426932e-04
   2.0822474e+00   9.1126422e-04
   2.0825544e+00   9.1823628e-04
   2.0828613e+00   9.2518537e-04
   2.0831683e+00   9.3211135e-04
   2.0834753e+00   9.3901409e-04
   2.0837823e+00   9.4589348e-04
   2.0840893e+00   9.5274939e-04
   2.0843962e+00   9.5958169e-04
   2.0847032e+00   9.6639025e-04
   2.0850102e+00   9.7317495e-04
   2.0853172e+00   9.7993567e-04
   2.0856242e+00   9.8667228e-04
   2.0859311e+00   9.9338466e-04
   2.0862381e+00   1.0000727e-03
   2.0865451e+00   1.0067362e-03
   2.0868521e+00   1.0133752e-03
   2.0871591e+00   1.0199894e-03
   2.0874660e+00   1.0265788e-03
   2.0877730e+00   1.0331433e-03
   2.0880800e+00   1.0396827e-03
   2.0883870e+00   1.0461968e-03
   2.0886940e+00   1.0526857e-03
   2.0890009e+00   1.0591491e-03
   2.0893079e+00   1.0655870e-03
   2.0896149e+00   1.0719993e-03
   2.0899219e+00   1.0783857e-03
   2.0902289e+00   1.0847462e-03
   2.0905358e+00   1.0910808e-03
   2.0908428e+00   1.0973892e-03
   2.0911498e+00   1.1036714e-03
   2.0914568e+00   1.1099272e-03
   2.0917638e+00   1.1161566e-03
   2.0920707e+00   1.1223594e-03
   2.0923777e+00   1.1285355e-03
   2.0926847e+00   1.1346848e-03
   2.0929917e+00   1.1408072e-03
   2.0932987e+00   1.1469026e-03
   2.0936056e+00   1.1529708e-03
   2.0939126e+00   1.1590118e-03
   2.0942196e+00   1.1650255e-03
   2.0945266e+00   1.1710118e-03
   2.0948336e+00   1.1769704e-03
   2.0951406e+00   1.1829014e-03
   2.0954475e+00   1.1888047e-03
   2.0957545e+00   1.1946801e-03
   2.0960615e+00   1.2005275e-03
   2.0963685e+00   1.2063468e-03
   2.0966755e+00   1.2121379e-03
   2.0969824e+00   1.2179007e-03
   2.0972894e+00   1.2236352e-03
   2.0975964e+00   1.2293412e-03
   2.0979034e+00   1.2350185e-03
   2.0982104e+00   1.2406672e-03
   2.0985173e+00   1.2462871e-03
   2.0988243e+00   1.2518781e-03
   2.0991313e+00   1.2574402e-03
   2.0994383e+00   1.2629731e-03
   2.0997453e+00   1.2684769e-03
   2.1000522e+00   1.2739514e-03
   2.1003592e+00   1.2793965e-03
   2.1006662e+00   1.2848121e-03
   2.1009732e+00   1.2901982e-03
   2.1012802e+00   1.2955546e-03
   2.1015871e+00   1.3008813e-03
   2.1018941e+00   1.3061782e-03
   2.1022011e+00   1.3114451e-03
   2.1025081e+00   1.3166820e-03
   2.1028151e+00   1.3218887e-03
   2.1031220e+00   1.3270653e-03
   2.1034290e+00   1.3322116e-03
   2.1037360e+00   1.3373275e-03
   2.1040430e+00   1.3424130e-03
   2.1043500e+00   1.3474678e-03
   2.1046569e+00   1.3524921e-03
   2.1049639e+00   1.3574856e-03
   2.1052709e+00   1.3624483e-03
   2.1055779e+00   1.3673801e-03
   2.1058849e+00   1.3722810e-03
   2.1061918e+00   1.3771507e-03
   2.1064988e+00   1.3819894e-03
   2.1068058e+00   1.3867968e-03
   2.1071128e+00   1.3915728e-03
   2.1074198e+00   1.3963175e-03
   2.1077267e+00   1.4010308e-03
   2.1080337e+00   1.4057124e-03
   2.1083407e+00   1.4103625e-03
   2.1086477e+00   1.4149808e-03
   2.1089547e+00   1.4195674e-03
   2.1092616e+00   1.4241221e-03
   2.1095686e+00   1.4286449e-03
   2.1098756e+00   1.4331356e-03
   2.1101826e+00   1.4375943e-03
   2.1104896e+00   1.4420208e-03
   2.1107965e+00   1.4464151e-03
   2.1111035e+00   1.4507771e-03
   2.1114105e+00   1.4551067e-03
   2.1117175e+00   1.4594039e-03
   2.1120245e+00   1.4636685e-03
   2.1123314e+00   1.4679006e-03
   2.1126384e+00   1.4721000e-03
   2.1129454e+00   1.4762667e-03
   2.1132524e+00   1.4804005e-03
   2.1135594e+00   1.4845016e-03
   2.1138663e+00   1.4885697e-03
   2.1141733e+00   1.4926048e-03
   2.1144803e+00   1.4966069e-03
   2.1147873e+00   1.5005759e-03
   2.1150943e+00   1.5045116e-03
   2.1154013e+00   1.5084142e-03
   2.1157082e+00   1.5122834e-03
   2.1160152e+00   1.5161193e-03
   2.1163222e+00   1.5199217e-03
   2.1166292e+00   1.5236907e-03
   2.1169362e+00   1.5274261e-03
   2.1172431e+00   1.5311279e-03
   2.1175501e+00   1.5347960e-03
   2.1178571e+00   1.5384305e-03
   2.1181641e+00   1.5420311e-03
   2.1184711e+00   1.5455980e-03
   2.1187780e+00   1.5491309e-03
   2.1190850e+00   1.5526299e-03
   2.1193920e+00   1.5560949e-03
   2.1196990e+00   1.5595259e-03
   2.1200060e+00   1.5629228e-03
   2.1203129e+00   1.5662855e-03
   2.1206199e+00   1.5696141e-03
   2.1209269e+00   1.5729084e-03
   2.1212339e+00   1.5761684e-03
   2.1215409e+00   1.5793941e-03
   2.1218478e+00   1.5825853e-03
   2.1221548e+00   1.5857422e-03
   2.1224618e+00   1.5888645e-03
   2.1227688e+00   1.5919524e-03
   2.1230758e+00   1.5950056e-03
   2.1233827e+00   1.5980243e-03
   2.1236897e+00   1.6010083e-03
   2.1239967e+00   1.6039576e-03
   2.1243037e+00   1.6068721e-03
   2.1246107e+00   1.6097519e-03
   2.1249176e+00   1.6125969e-03
   2.1252246e+00   1.6154069e-03
   2.1255316e+00   1.6181821e-03
   2.1258386e+00   1.6209224e-03
   2.1261456e+00   1.6236277e-03
   2.1264525e+00   1.6262979e-03
   2.1267595e+00   1.6289332e-03
   2.1270665e+00   1.6315333e-03
   2.1273735e+00   1.6340983e-03
   2.1276805e+00   1.6366282e-03
   2.1279874e+00   1.6391229e-03
   2.1282944e+00   1.6415824e-03
   2.1286014e+00   1.6440067e-03
   2.1289084e+00   1.6463956e-03
   2.1292154e+00   1.6487493e-03
   2.1295223e+00   1.6510676e-03
   2.1298293e+00   1.6533506e-03
   2.1301363e+00   1.6555982e-03
   2.1304433e+00   1.6578104e-03
   2.1307503e+00   1.6599871e-03
   2.1310572e+00   1.6621284e-03
   2.1313642e+00   1.6642342e-03
   2.1316712e+00   1.6663044e-03
   2.1319782e+00   1.6683392e-03
   2.1322852e+00   1.6703383e-03
   2.1325921e+00   1.6723019e-03
   2.1328991e+00   1.6742299e-03
   2.1332061e+00   1.6761223e-03
   2.1335131e+00   1.6779790e-03
   2.1338201e+00   1.6798001e-03
   2.1341270e+00   1.6815855e-03
   2.1344340e+00   1.6833352e-03
   2.1347410e+00   1.6850492e-03
   2.1350480e+00   1.6867275e-03
   2.1353550e+00   1.6883700e-03
   2.1356620e+00   1.6899768e-03
   2.1359689e+00   1.6915478e-03
   2.1362759e+00   1.6930831e-03
   2.1365829e+00   1.6945825e-03
   2.1368899e+00   1.6960462e-03
   2.1371969e+00   1.6974740e-03
   2.1375038e+00   1.6988661e-03
   2.1378108e+00   1.7002223e-03
   2.1381178e+00   1.7015426e-03
   2.1384248e+00   1.7028271e-03
   2.1387318e+00   1.7040758e-03
   2.1390387e+00   1.7052886e-03
   2.1393457e+00   1.7064656e-03
   2.1396527e+00   1.7076067e-03
   2.1399597e+00   1.7087119e-03
   2.1402667e+00   1.7097813e-03
   2.1405736e+00   1.7108148e-03
   2.1408806e+00   1.7118124e-03
   2.1411876e+00   1.7127741e-03
   2.1414946e+00   1.7137000e-03
   2.1418016e+00   1.7145900e-03
   2.1421085e+00   1.7154441e-03
   2.1424155e+00   1.7162624e-03
   2.1427225e+00   1.7170448e-03
   2.1430295e+00   1.7177913e-03
   2.1433365e+00   1.7185020e-03
   2.1436434e+00   1.7191768e-03
   2.1439504e+00   1.7198158e-03
   2.1442574e+00   1.7204190e-03
   2.1445644e+00   1.7209863e-03
   2.1448714e+00   1.7215178e-03
   2.1451783e+00   1.7220135e-03
   2.1454853e+00   1.7224734e-03
   2.1457923e+00   1.7228976e-03
   2.1460993e+00   1.7232859e-03
   2.1464063e+00   1.7236385e-03
   2.1467132e+00   1.7239553e-03
   2.1470202e+00   1.7242364e-03
   2.1473272e+00   1.7244817e-03
   2.1476342e+00   1.7246913e-03
   2.1479412e+00   1.7248653e-03
   2.1482481e+00   1.7250035e-03
   2.1485551e+00   1.7251062e-03
   2.1488621e+00   1.7251731e-03
   2.1491691e+00   1.7252045e-03
   2.1494761e+00   1.7252002e-03
   2.1497830e+00   1.7251604e-03
   2.1500900e+00   1.7250850e-03
   2.1503970e+00   1.7249741e-03
   2.1507040e+00   1.7248277e-03
   2.1510110e+00   1.7246458e-03
   2.1513179e+00   1.7244284e-03
   2.1516249e+00   1.7241756e-03
   2.1519319e+00   1.7238873e-03
   2.1522389e+00   1.7235637e-03
   2.1525459e+00   1.7232047e-03
   2.1528528e+00   1.7228104e-03
   2.1531598e+00   1.7223807e-03
   2.1534668e+00   1.7219158e-03
   2.1537738e+00   1.7214156e-03
   2.1540808e+00   1.7208802e-03
   2.1543877e+00   1.7203096e-03
   2.1546947e+00   1.7197039e-03
   2.1550017e+00   1.7190630e-03
   2.1553087e+00   1.7183870e-03
   2.1556157e+00   1.7176760e-03
   2.1559227e+00   1.7169299e-03
   2.1562296e+00   1.7161488e-03
   2.1565366e+00   1.7153328e-03
   2.1568436e+00   1.7144818e-03
   2.1571506e+00   1.7135960e-03
   2.1574576e+00   1.7126753e-03
   2.1577645e+00   1.7117198e-03
   2.1580715e+00   1.7107295e-03
   2.1583785e+00   1.7097045e-03
   2.1586855e+00   1.7086448e-03
   2.1589925e+00   1.7075505e-03
   2.1592994e+00   1.7064215e-03
   2.1596064e+00   1.7052580e-03
   2.1599134e+00   1.7040600e-03
   2.1602204e+00   1.7028274e-03
   2.1605274e+00   1.7015605e-03
   2.1608343e+00   1.7002591e-03
   2.1611413e+00   1.6989234e-03
   2.1614483e+00   1.6975534e-03
   2.1617553e+00   1.6961492e-03
   2.1620623e+00   1.6947107e-03
   2.1623692e+00   1.6932381e-03
   2.1626762e+00   1.6917314e-03
   2.1629832e+00   1.6901906e-03
   2.1632902e+00   1.6886158e-03
   2.1635972e+00   1.6870071e-03
   2.1639041e+00   1.6853644e-03
   2.1642111e+00   1.6836880e-03
   2.1645181e+00   1.6819777e-03
   2.1648251e+00   1.6802336e-03
   2.1651321e+00   1.6784559e-03
   2.1654390e+00   1.6766445e-03
   2.1657460e+00   1.6747996e-03
   2.1660530e+00   1.6729211e-03
   2.1663600e+00   1.6710092e-03
   2.1666670e+00   1.6690638e-03
   2.1669739e+00   1.6670851e-03
   2.1672809e+00   1.6650732e-03
   2.1675879e+00   1.6630279e-03
   2.1678949e+00   1.6609495e-03
   2.1682019e+00   1.6588380e-03
   2.1685088e+00   1.6566934e-03
   2.1688158e+00   1.6545159e-03
   2.1691228e+00   1.6523054e-03
   2.1694298e+00   1.6500620e-03
   2.1697368e+00   1.6477859e-03
   2.1700437e+00   1.6454770e-03
   2.1703507e+00   1.6431355e-03
   2.1706577e+00   1.6407613e-03
   2.1709647e+00   1.6383546e-03
   2.1712717e+00   1.6359155e-03
   2.1715786e+00   1.6334439e-03
   2.1718856e+00   1.6309401e-03
   2.1721926e+00   1.6284039e-03
   2.1724996e+00   1.6258356e-03
   2.1728066e+00   1.6232351e-03
   2.1731135e+00   1.6206027e-03
   2.1734205e+00   1.6179382e-03
   2.1737275e+00   1.6152418e-03
   2.1740345e+00   1.6125136e-03
   2.1743415e+00   1.6097536e-03
   2.1746484e+00   1.6069620e-03
   2.1749554e+00   1.6041388e-03
   2.1752624e+00   1.6012840e-03
   2.1755694e+00   1.5983978e-03
   2.1758764e+00   1.5954802e-03
   2.1761834e+00   1.5925313e-03
   2.1764903e+00   1.5895512e-03
   2.1767973e+00   1.5865400e-03
   2.1771043e+00   1.5834977e-03
   2.1774113e+00   1.5804244e-03
   2.1777183e+00   1.5773202e-03
   2.1780252e+00   1.5741852e-03
   2.1783322e+00   1.5710195e-03
   2.1786392e+00   1.5678231e-03
   2.1789462e+00   1.5645962e-03
   2.1792532e+00   1.5613387e-03
   2.1795601e+00   1.5580509e-03
   2.1798671e+00   1.5547328e-03
   2.1801741e+00   1.5513844e-03
   2.1804811e+00   1.5480059e-03
   2.1807881e+00   1.5445973e-03
   2.1810950e+00   1.5411588e-03
   2.1814020e+00   1.5376903e-03
   2.1817090e+00   1.5341921e-03
   2.1820160e+00   1.5306642e-03
   2.1823230e+00   1.5271067e-03
   2.1826299e+00   1.5235196e-03
   2.1829369e+00   1.5199031e-03
   2.1832439e+00   1.5162573e-03
   2.1835509e+00   1.5125822e-03
   2.1838579e+00   1.5088780e-03
   2.1841648e+00   1.5051447e-03
   2.1844718e+00   1.5013824e-03
   2.1847788e+00   1.4975913e-03
   2.1850858e+00   1.4937714e-03
   2.1853928e+00   1.4899228e-03
   2.1856997e+00   1.4860456e-03
   2.1860067e+00   1.4821399e-03
   2.1863137e+00   1.4782058e-03
   2.1866207e+00   1.4742434e-03
   2.1869277e+00   1.4702528e-03
   2.1872346e+00   1.4662341e-03
   2.1875416e+00   1.4621873e-03
   2.1878486e+00   1.4581127e-03
   2.1881556e+00   1.4540103e-03
   2.1884626e+00   1.4498801e-03
   2.1887695e+00   1.4457224e-03
   2.1890765e+00   1.4415371e-03
   2.1893835e+00   1.4373245e-03
   2.1896905e+00   1.4330845e-03
   2.1899975e+00   1.4288173e-03
   2.1903044e+00   1.4245230e-03
   2.1906114e+00   1.4202018e-03
   2.1909184e+00   1.4158536e-03
   2.1912254e+00   1.4114787e-03
   2.1915324e+00   1.4070771e-03
   2.1918393e+00   1.4026489e-03
   2.1921463e+00   1.3981942e-03
   2.1924533e+00   1.3937132e-03
   2.1927603e+00   1.3892060e-03
   2.1930673e+00   1.3846725e-03
   2.1933742e+00   1.3801131e-03
   2.1936812e+00   1.3755277e-03
   2.1939882e+00   1.3709164e-03
   2.1942952e+00   1.3662795e-03
   2.1946022e+00   1.3616170e-03
   2.1949091e+00   1.3569289e-03
   2.1952161e+00   1.3522155e-03
   2.1955231e+00   1.3474768e-03
   2.1958301e+00   1.3427129e-03
   2.1961371e+00   1.3379240e-03
   2.1964441e+00   1.3331102e-03
   2.1967510e+00   1.3282715e-03
   2.1970580e+00   1.3234081e-03
   2.1973650e+00   1.3185201e-03
   2.1976720e+00   1.3136076e-03
   2.1979790e+00   1.3086707e-03
   2.1982859e+00   1.3037096e-03
   2.1985929e+00   1.2987243e-03
   2.1988999e+00   1.2937150e-03
   2.1992069e+00   1.2886818e-03
   2.1995139e+00   1.2836249e-03
   2.1998208e+00   1.2785442e-03
   2.2001278e+00   1.2734399e-03
   2.2004348e+00   1.2683123e-03
   2.2007418e+00   1.2631612e-03
   2.2010488e+00   1.2579870e-03
   2.2013557e+00   1.2527897e-03
   2.2016627e+00   1.2475694e-03
   2.2019697e+00   1.2423263e-03
   2.2022767e+00   1.2370604e-03
   2.2025837e+00   1.2317719e-03
   2.2028906e+00   1.2264610e-03
   2.2031976e+00   1.2211276e-03
   2.2035046e+00   1.2157720e-03
   2.2038116e+00   1.2103943e-03
   2.2041186e+00   1.2049946e-03
   2.2044255e+00   1.1995729e-03
   2.2047325e+00   1.1941295e-03
   2.2050395e+00   1.1886645e-03
   2.2053465e+00   1.1831780e-03
   2.2056535e+00   1.1776700e-03
   2.2059604e+00   1.1721408e-03
   2.2062674e+00   1.1665905e-03
   2.2065744e+00   1.1610191e-03
   2.2068814e+00   1.1554268e-03
   2.2071884e+00   1.1498138e-03
   2.2074953e+00   1.1441801e-03
   2.2078023e+00   1.1385259e-03
   2.2081093e+00   1.1328513e-03
   2.2084163e+00   1.1271564e-03
   2.2087233e+00   1.1214414e-03
   2.2090302e+00   1.1157064e-03
   2.2093372e+00   1.1099515e-03
   2.2096442e+00   1.1041768e-03
   2.2099512e+00   1.0983825e-03
   2.2102582e+00   1.0925687e-03
   2.2105651e+00   1.0867355e-03
   2.2108721e+00   1.0808831e-03
   2.2111791e+00   1.0750116e-03
   2.2114861e+00   1.0691210e-03
   2.2117931e+00   1.0632117e-03
   2.2121000e+00   1.0572835e-03
   2.2124070e+00   1.0513368e-03
   2.2127140e+00   1.0453717e-03
   2.2130210e+00   1.0393881e-03
   2.2133280e+00   1.0333864e-03
   2.2136349e+00   1.0273666e-03
   2.2139419e+00   1.0213289e-03
   2.2142489e+00   1.0152734e-03
   2.2145559e+00   1.0092001e-03
   2.2148629e+00   1.0031094e-03
   2.2151698e+00   9.9700121e-04
   2.2154768e+00   9.9087575e-04
   2.2157838e+00   9.8473315e-04
   2.2160908e+00   9.7857353e-04
   2.2163978e+00   9.7239703e-04
   2.2167047e+00   9.6620379e-04
   2.2170117e+00   9.5999393e-04
   2.2173187e+00   9.5376760e-04
   2.2176257e+00   9.4752493e-04
   2.2179327e+00   9.4126604e-04
   2.2182397e+00   9.3499109e-04
   2.2185466e+00   9.2870020e-04
   2.2188536e+00   9.2239350e-04
   2.2191606e+00   9.1607114e-04
   2.2194676e+00   9.0973325e-04
   2.2197746e+00   9.0337997e-04
   2.2200815e+00   8.9701143e-04
   2.2203885e+00   8.9062777e-04
   2.2206955e+00   8.8422912e-04
   2.2210025e+00   8.7781563e-04
   2.2213095e+00   8.7138743e-04
   2.2216164e+00   8.6494466e-04
   2.2219234e+00   8.5848745e-04
   2.2222304e+00   8.5201595e-04
   2.2225374e+00   8.4553028e-04
   2.2228444e+00   8.3903060e-04
   2.2231513e+00   8.3251703e-04
   2.2234583e+00   8.2598972e-04
   2.2237653e+00   8.1944880e-04
   2.2240723e+00   8.1289442e-04
   2.2243793e+00   8.0632671e-04
   2.2246862e+00   7.9974581e-04
   2.2249932e+00   7.9315187e-04
   2.2253002e+00   7.8654501e-04
   2.2256072e+00   7.7992539e-04
   2.2259142e+00   7.7329313e-04
   2.2262211e+00   7.6664839e-04
   2.2265281e+00   7.5999130e-04
   2.2268351e+00   7.5332199e-04
   2.2271421e+00   7.4664062e-04
   2.2274491e+00   7.3994732e-04
   2.2277560e+00   7.3324224e-04
   2.2280630e+00   7.2652550e-04
   2.2283700e+00   7.1979726e-04
   2.2286770e+00   7.1305766e-04
   2.2289840e+00   7.0630683e-04
   2.2292909e+00   6.9954492e-04
   2.2295979e+00   6.9277207e-04
   2.2299049e+00   6.8598843e-04
   2.2302119e+00   6.7919412e-04
   2.2305189e+00   6.7238931e-04
   2.2308258e+00   6.6557412e-04
   2.2311328e+00   6.5874870e-04
   2.2314398e+00   6.5191319e-04
   2.2317468e+00   6.4506774e-04
   2.2320538e+00   6.3821248e-04
   2.2323607e+00   6.3134756e-04
   2.2326677e+00   6.2447312e-04
   2.2329747e+00   6.1758931e-04
   2.2332817e+00   6.1069626e-04
   2.2335887e+00   6.0379412e-04
   2.2338956e+00   5.9688304e-04
   2.2342026e+00   5.8996315e-04
   2.2345096e+00   5.8303461e-04
   2.2348166e+00   5.7609754e-04
   2.2351236e+00   5.6915211e-04
   2.2354305e+00   5.6219844e-04
   2.2357375e+00   5.5523668e-04
   2.2360445e+00   5.4826698e-04
   2.2363515e+00   5.4128948e-04
   2.2366585e+00   5.3430433e-04
   2.2369654e+00   5.2731166e-04
   2.2372724e+00   5.2031162e-04
   2.2375794e+00   5.1330436e-04
   2.2378864e+00   5.0629002e-04
   2.2381934e+00   4.9926874e-04
   2.2385004e+00   4.9224067e-04
   2.2388073e+00   4.8520595e-04
   2.2391143e+00   4.7816473e-04
   2.2394213e+00   4.7111714e-04
   2.2397283e+00   4.6406334e-04
   2.2400353e+00   4.5700347e-04
   2.2403422e+00   4.4993766e-04
   2.2406492e+00   4.4286608e-04
   2.2409562e+00   4.3578885e-04
   2.2412632e+00   4.2870613e-04
   2.2415702e+00   4.2161806e-04
   2.2418771e+00   4.1452479e-04
   2.2421841e+00   4.0742645e-04
   2.2424911e+00   4.0032319e-04
   2.2427981e+00   3.9321516e-04
   2.2431051e+00   3.8610250e-04
   2.2434120e+00   3.7898536e-04
   2.2437190e+00   3.7186388e-04
   2.2440260e+00   3.6473820e-04
   2.2443330e+00   3.5760847e-04
   2.2446400e+00   3.5047483e-04
   2.2449469e+00   3.4333743e-04
   2.2452539e+00   3.3619642e-04
   2.2455609e+00   3.2905193e-04
   2.2458679e+00   3.2190411e-04
   2.2461749e+00   3.1475310e-04
   2.2464818e+00   3.0759906e-04
   2.2467888e+00   3.0044212e-04
   2.2470958e+00   2.9328242e-04
   2.2474028e+00   2.8612012e-04
   2.2477098e+00   2.7895535e-04
   2.2480167e+00   2.7178826e-04
   2.2483237e+00   2.6461899e-04
   2.2486307e+00   2.5744769e-04
   2.2489377e+00   2.5027451e-04
   2.2492447e+00   2.4309957e-04
   2.2495516e+00   2.3592304e-04
   2.2498586e+00   2.2874505e-04
   2.2501656e+00   2.2156574e-04
   2.2504726e+00   2.1438527e-04
   2.2507796e+00   2.0720377e-04
   2.2510865e+00   2.0002138e-04
   2.2513935e+00   1.9283826e-04
   2.2517005e+00   1.8565454e-04
   2.2520075e+00   1.7847037e-04
   2.2523145e+00   1.7128589e-04
   2.2526214e+00   1.6410125e-04
   2.2529284e+00   1.5691658e-04
   2.2532354e+00   1.4973204e-04
   2.2535424e+00   1.4254775e-04
   2.2538494e+00   1.3536388e-04
   2.2541563e+00   1.2818055e-04
   2.2544633e+00   1.2099792e-04
   2.2547703e+00   1.1381612e-04
   2.2550773e+00   1.0663530e-04
   2.2553843e+00   9.9455594e-05
   2.2556912e+00   9.2277154e-05
   2.2559982e+00   8.5100117e-05
   2.2563052e+00   7.7924626e-05
   2.2566122e+00   7.0750824e-05
   2.2569192e+00   6.3578851e-05
   2.2572261e+00   5.6408850e-05
   2.2575331e+00   4.9240962e-05
   2.2578401e+00   4.2075328e-05
   2.2581471e+00   3.4912090e-05
   2.2584541e+00   2.7751389e-05
   2.2587611e+00   2.0593366e-05
   2.2590680e+00   1.3438162e-05
   2.2593750e+00   6.2859173e-06
   2.2596820e+00  -8.6322702e-07
   2.2599890e+00  -8.0091312e-06
   2.2602960e+00  -1.5151655e-05
   2.2606029e+00  -2.2290657e-05
   2.2609099e+00  -2.9425994e-05
   2.2612169e+00  -3.6557529e-05
   2.2615239e+00  -4.3685121e-05
   2.2618309e+00  -5.0808631e-05
   2.2621378e+00  -5.7927919e-05
   2.2624448e+00  -6.5042847e-05
   2.2627518e+00  -7.2153275e-05
   2.2630588e+00  -7.9259065e-05
   2.2633658e+00  -8.6360078e-05
   2.2636727e+00  -9.3456175e-05
   2.2639797e+00  -1.0054722e-04
   2.2642867e+00  -1.0763307e-04
   2.2645937e+00  -1.1471358e-04
   2.2649007e+00  -1.2178863e-04
   2.2652076e+00  -1.2885807e-04
   2.2655146e+00  -1.3592177e-04
   2.2658216e+00  -1.4297958e-04
   2.2661286e+00  -1.5003137e-04
   2.2664356e+00  -1.5707701e-04
   2.2667425e+00  -1.6411636e-04
   2.2670495e+00  -1.7114927e-04
   2.2673565e+00  -1.7817562e-04
   2.2676635e+00  -1.8519526e-04
   2.2679705e+00  -1.9220807e-04
   2.2682774e+00  -1.9921390e-04
   2.2685844e+00  -2.0621262e-04
   2.2688914e+00  -2.1320409e-04
   2.2691984e+00  -2.2018818e-04
   2.2695054e+00  -2.2716476e-04
   2.2698123e+00  -2.3413369e-04
   2.2701193e+00  -2.4109483e-04
   2.2704263e+00  -2.4804805e-04
   2.2707333e+00  -2.5499322e-04
   2.2710403e+00  -2.6193020e-04
   2.2713472e+00  -2.6885885e-04
   2.2716542e+00  -2.7577905e-04
   2.2719612e+00  -2.8269067e-04
   2.2722682e+00  -2.8959356e-04
   2.2725752e+00  -2.9648760e-04
   2.2728821e+00  -3.0337265e-04
   2.2731891e+00  -3.1024858e-04
   2.2734961e+00  -3.1711525e-04
   2.2738031e+00  -3.2397255e-04
   2.2741101e+00  -3.3082033e-04
   2.2744170e+00  -3.3765846e-04
   2.2747240e+00  -3.4448682e-04
   2.2750310e+00  -3.5130527e-04
   2.2753380e+00  -3.5811368e-04
   2.2756450e+00  -3.6491192e-04
   2.2759519e+00  -3.7169987e-04
   2.2762589e+00  -3.7847739e-04
   2.2765659e+00  -3.8524435e-04
   2.2768729e+00  -3.9200062e-04
   2.2771799e+00  -3.9874608e-04
   2.2774868e+00  -4.0548059e-04
   2.2777938e+00  -4.1220402e-04
   2.2781008e+00  -4.1891626e-04
   2.2784078e+00  -4.2561716e-04
   2.2787148e+00  -4.3230661e-04
   2.2790218e+00  -4.3898448e-04
   2.2793287e+00  -4.4565063e-04
   2.2796357e+00  -4.5230495e-04
   2.2799427e+00  -4.5894730e-04
   2.2802497e+00  -4.6557756e-04
   2.2805567e+00  -4.7219560e-04
   2.2808636e+00  -4.7880131e-04
   2.2811706e+00  -4.8539454e-04
   2.2814776e+00  -4.9197518e-04
   2.2817846e+00  -4.9854311e-04
   2.2820916e+00  -5.0509820e-04
   2.2823985e+00  -5.1164032e-04
   2.2827055e+00  -5.1816936e-04
   2.2830125e+00  -5.2468518e-04
   2.2833195e+00  -5.3118767e-04
   2.2836265e+00  -5.3767670e-04
   2.2839334e+00  -5.4415216e-04
   2.2842404e+00  -5.5061391e-04
   2.2845474e+00  -5.5706185e-04
   2.2848544e+00  -5.6349583e-04
   2.2851614e+00  -5.6991576e-04
   2.2854683e+00  -5.7632149e-04
   2.2857753e+00  -5.8271292e-04
   2.2860823e+00  -5.8908993e-04
   2.2863893e+00  -5.9545238e-04
   2.2866963e+00  -6.0180018e-04
   2.2870032e+00  -6.0813319e-04
   2.2873102e+00  -6.1445129e-04
   2.2876172e+00  -6.2075438e-04
   2.2879242e+00  -6.2704233e-04
   2.2882312e+00  -6.3331502e-04
   2.2885381e+00  -6.3957234e-04
   2.2888451e+00  -6.4581417e-04
   2.2891521e+00  -6.5204039e-04
   2.2894591e+00  -6.5825089e-04
   2.2897661e+00  -6.6444555e-04
   2.2900730e+00  -6.7062426e-04
   2.2903800e+00  -6.7678690e-04
   2.2906870e+00  -6.8293335e-04
   2.2909940e+00  -6.8906351e-04
   2.2913010e+00  -6.9517725e-04
   2.2916079e+00  -7.0127448e-04
   2.2919149e+00  -7.0735506e-04
   2.2922219e+00  -7.1341890e-04
   2.2925289e+00  -7.1946587e-04
   2.2928359e+00  -7.2549587e-04
   2.2931428e+00  -7.3150879e-04
   2.2934498e+00  -7.3750451e-04
   2.2937568e+00  -7.4348292e-04
   2.2940638e+00  -7.4944392e-04
   2.2943708e+00  -7.5538738e-04
   2.2946777e+00  -7.6131321e-04
   2.2949847e+00  -7.6722129e-04
   2.2952917e+00  -7.7311152e-04
   2.2955987e+00  -7.7898378e-04
   2.2959057e+00  -7.8483797e-04
   2.2962126e+00  -7.9067398e-04
   2.2965196e+00  -7.9649170e-04
   2.2968266e+00  -8.0229103e-04
   2.2971336e+00  -8.0807186e-04
   2.2974406e+00  -8.1383408e-04
   2.2977475e+00  -8.1957759e-04
   2.2980545e+00  -8.2530229e-04
   2.2983615e+00  -8.3100807e-04
   2.2986685e+00  -8.3669482e-04
   2.2989755e+00  -8.4236244e-04
   2.2992825e+00  -8.4801083e-04
   2.2995894e+00  -8.5363988e-04
   2.2998964e+00  -8.5924950e-04
   2.3002034e+00  -8.6483958e-04
   2.3005104e+00  -8.7041002e-04
   2.3008174e+00  -8.7596071e-04
   2.3011243e+00  -8.8149156e-04
   2.3014313e+00  -8.8700247e-04
   2.3017383e+00  -8.9249333e-04
   2.3020453e+00  -8.9796405e-04
   2.3023523e+00  -9.0341452e-04
   2.3026592e+00  -9.0884466e-04
   2.3029662e+00  -9.1425435e-04
   2.3032732e+00  -9.1964351e-04
   2.3035802e+00  -9.2501204e-04
   2.3038872e+00  -9.3035983e-04
   2.3041941e+00  -9.3568680e-04
   2.3045011e+00  -9.4099284e-04
   2.3048081e+00  -9.4627787e-04
   2.3051151e+00  -9.5154179e-04
   2.3054221e+00  -9.5678449e-04
   2.3057290e+00  -9.6200590e-04
   2.3060360e+00  -9.6720591e-04
   2.3063430e+00  -9.7238443e-04
   2.3066500e+00  -9.7754138e-04
   2.3069570e+00  -9.8267665e-04
   2.3072639e+00  -9.8779015e-04
   2.3075709e+00  -9.9288180e-04
   2.3078779e+00  -9.9795151e-04
   2.3081849e+00  -1.0029992e-03
   2.3084919e+00  -1.0080247e-03
   2.3087988e+00  -1.0130281e-03
   2.3091058e+00  -1.0180091e-03
   2.3094128e+00  -1.0229677e-03
   2.3097198e+00  -1.0279039e-03
   2.3100268e+00  -1.0328175e-03
   2.3103337e+00  -1.0377084e-03
   2.3106407e+00  -1.0425766e-03
   2.3109477e+00  -1.0474220e-03
   2.3112547e+00  -1.0522444e-03
   2.3115617e+00  -1.0570439e-03
   2.3118686e+00  -1.0618203e-03
   2.3121756e+00  -1.0665735e-03
   2.3124826e+00  -1.0713035e-03
   2.3127896e+00  -1.0760101e-03
   2.3130966e+00  -1.0806934e-03
   2.3134035e+00  -1.0853531e-03
   2.3137105e+00  -1.0899893e-03
   2.3140175e+00  -1.0946018e-03
   2.3143245e+00  -1.0991906e-03
   2.3146315e+00  -1.1037556e-03
   2.3149384e+00  -1.1082967e-03
   2.3152454e+00  -1.1128138e-03
   2.3155524e+00  -1.1173068e-03
   2.3158594e+00  -1.1217758e-03
   2.3161664e+00  -1.1262205e-03
   2.3164733e+00  -1.1306409e-03
   2.3167803e+00  -1.1350370e-03
   2.3170873e+00  -1.1394087e-03
   2.3173943e+00  -1.1437558e-03
   2.3177013e+00  -1.1480784e-03
   2.3180082e+00  -1.1523763e-03
   2.3183152e+00  -1.1566495e-03
   2.3186222e+00  -1.1608978e-03
   2.3189292e+00  -1.1651213e-03
   2.3192362e+00  -1.1693199e-03
   2.3195432e+00  -1.1734935e-03
   2.3198501e+00  -1.1776419e-03
   2.3201571e+00  -1.1817652e-03
   2.3204641e+00  -1.1858633e-03
   2.3207711e+00  -1.1899361e-03
   2.3210781e+00  -1.1939835e-03
   2.3213850e+00  -1.1980055e-03
   2.3216920e+00  -1.2020019e-03
   2.3219990e+00  -1.2059728e-03
   2.3223060e+00  -1.2099181e-03
   2.3226130e+00  -1.2138377e-03
   2.3229199e+00  -1.2177315e-03
   2.3232269e+00  -1.2215995e-03
   2.3235339e+00  -1.2254416e-03
   2.3238409e+00  -1.2292578e-03
   2.3241479e+00  -1.2330479e-03
   2.3244548e+00  -1.2368119e-03
   2.3247618e+00  -1.2405498e-03
   2.3250688e+00  -1.2442615e-03
   2.3253758e+00  -1.2479470e-03
   2.3256828e+00  -1.2516061e-03
   2.3259897e+00  -1.2552388e-03
   2.3262967e+00  -1.2588451e-03
   2.3266037e+00  -1.2624249e-03
   2.3269107e+00  -1.2659781e-03
   2.3272177e+00  -1.2695047e-03
   2.3275246e+00  -1.2730047e-03
   2.3278316e+00  -1.2764779e-03
   2.3281386e+00  -1.2799243e-03
   2.3284456e+00  -1.2833439e-03
   2.3287526e+00  -1.2867366e-03
   2.3290595e+00  -1.2901023e-03
   2.3293665e+00  -1.2934411e-03
   2.3296735e+00  -1.2967527e-03
   2.3299805e+00  -1.3000373e-03
   2.3302875e+00  -1.3032947e-03
   2.3305944e+00  -1.3065249e-03
   2.3309014e+00  -1.3097279e-03
   2.3312084e+00  -1.3129035e-03
   2.3315154e+00  -1.3160518e-03
   2.3318224e+00  -1.3191727e-03
   2.3321293e+00  -1.3222661e-03
   2.3324363e+00  -1.3253320e-03
   2.3327433e+00  -1.3283704e-03
   2.3330503e+00  -1.3313812e-03
   2.3333573e+00  -1.3343643e-03
   2.3336642e+00  -1.3373198e-03
   2.3339712e+00  -1.3402475e-03
   2.3342782e+00  -1.3431474e-03
   2.3345852e+00  -1.3460195e-03
   2.3348922e+00  -1.3488638e-03
   2.3351991e+00  -1.3516802e-03
   2.3355061e+00  -1.3544686e-03
   2.3358131e+00  -1.3572290e-03
   2.3361201e+00  -1.3599614e-03
   2.3364271e+00  -1.3626658e-03
   2.3367340e+00  -1.3653420e-03
   2.3370410e+00  -1.3679901e-03
   2.3373480e+00  -1.3706100e-03
   2.3376550e+00  -1.3732017e-03
   2.3379620e+00  -1.3757651e-03
   2.3382689e+00  -1.3783003e-03
   2.3385759e+00  -1.3808071e-03
   2.3388829e+00  -1.3832856e-03
   2.3391899e+00  -1.3857356e-03
   2.3394969e+00  -1.3881572e-03
   2.3398039e+00  -1.3905504e-03
   2.3401108e+00  -1.3929151e-03
   2.3404178e+00  -1.3952512e-03
   2.3407248e+00  -1.3975588e-03
   2.3410318e+00  -1.3998378e-03
   2.3413388e+00  -1.4020882e-03
   2.3416457e+00  -1.4043099e-03
   2.3419527e+00  -1.4065030e-03
   2.3422597e+00  -1.4086673e-03
   2.3425667e+00  -1.4108029e-03
   2.3428737e+00  -1.4129097e-03
   2.3431806e+00  -1.4149878e-03
   2.3434876e+00  -1.4170370e-03
   2.3437946e+00  -1.4190574e-03
   2.3441016e+00  -1.4210490e-03
   2.3444086e+00  -1.4230116e-03
   2.3447155e+00  -1.4249453e-03
   2.3450225e+00  -1.4268501e-03
   2.3453295e+00  -1.4287260e-03
   2.3456365e+00  -1.4305728e-03
   2.3459435e+00  -1.4323907e-03
   2.3462504e+00  -1.4341795e-03
   2.3465574e+00  -1.4359393e-03
   2.3468644e+00  -1.4376701e-03
   2.3471714e+00  -1.4393717e-03
   2.3474784e+00  -1.4410443e-03
   2.3477853e+00  -1.4426877e-03
   2.3480923e+00  -1.4443021e-03
   2.3483993e+00  -1.4458872e-03
   2.3487063e+00  -1.4474432e-03
   2.3490133e+00  -1.4489701e-03
   2.3493202e+00  -1.4504677e-03
   2.3496272e+00  -1.4519362e-03
   2.3499342e+00  -1.4533754e-03
   2.3502412e+00  -1.4547854e-03
   2.3505482e+00  -1.4561662e-03
   2.3508551e+00  -1.4575177e-03
   2.3511621e+00  -1.4588399e-03
   2.3514691e+00  -1.4601329e-03
   2.3517761e+00  -1.4613965e-03
   2.3520831e+00  -1.4626309e-03
   2.3523900e+00  -1.4638360e-03
   2.3526970e+00  -1.4650118e-03
   2.3530040e+00  -1.4661582e-03
   2.3533110e+00  -1.4672754e-03
   2.3536180e+00  -1.4683632e-03
   2.3539249e+00  -1.4694217e-03
   2.3542319e+00  -1.4704508e-03
   2.3545389e+00  -1.4714506e-03
   2.3548459e+00  -1.4724210e-03
   2.3551529e+00  -1.4733621e-03
   2.3554598e+00  -1.4742739e-03
   2.3557668e+00  -1.4751563e-03
   2.3560738e+00  -1.4760093e-03
   2.3563808e+00  -1.4768330e-03
   2.3566878e+00  -1.4776273e-03
   2.3569947e+00  -1.4783923e-03
   2.3573017e+00  -1.4791279e-03
   2.3576087e+00  -1.4798342e-03
   2.3579157e+00  -1.4805111e-03
   2.3582227e+00  -1.4811587e-03
   2.3585296e+00  -1.4817770e-03
   2.3588366e+00  -1.4823659e-03
   2.3591436e+00  -1.4829255e-03
   2.3594506e+00  -1.4834557e-03
   2.3597576e+00  -1.4839567e-03
   2.3600646e+00  -1.4844283e-03
   2.3603715e+00  -1.4848706e-03
   2.3606785e+00  -1.4852837e-03
   2.3609855e+00  -1.4856674e-03
   2.3612925e+00  -1.4860219e-03
   2.3615995e+00  -1.4863471e-03
   2.3619064e+00  -1.4866430e-03
   2.3622134e+00  -1.4869097e-03
   2.3625204e+00  -1.4871471e-03
   2.3628274e+00  -1.4873554e-03
   2.3631344e+00  -1.4875344e-03
   2.3634413e+00  -1.4876843e-03
   2.3637483e+00  -1.4878050e-03
   2.3640553e+00  -1.4878964e-03
   2.3643623e+00  -1.4879588e-03
   2.3646693e+00  -1.4879920e-03
   2.3649762e+00  -1.4879960e-03
   2.3652832e+00  -1.4879710e-03
   2.3655902e+00  -1.4879169e-03
   2.3658972e+00  -1.4878337e-03
   2.3662042e+00  -1.4877214e-03
   2.3665111e+00  -1.4875801e-03
   2.3668181e+00  -1.4874099e-03
   2.3671251e+00  -1.4872106e-03
   2.3674321e+00  -1.4869823e-03
   2.3677391e+00  -1.4867251e-03
   2.3680460e+00  -1.4864390e-03
   2.3683530e+00  -1.4861239e-03
   2.3686600e+00  -1.4857800e-03
   2.3689670e+00  -1.4854072e-03
   2.3692740e+00  -1.4850056e-03
   2.3695809e+00  -1.4845752e-03
   2.3698879e+00  -1.4841161e-03
   2.3701949e+00  -1.4836281e-03
   2.3705019e+00  -1.4831115e-03
   2.3708089e+00  -1.4825661e-03
   2.3711158e+00  -1.4819921e-03
   2.3714228e+00  -1.4813895e-03
   2.3717298e+00  -1.4807582e-03
   2.3720368e+00  -1.4800984e-03
   2.3723438e+00  -1.4794100e-03
   2.3726507e+00  -1.4786931e-03
   2.3729577e+00  -1.4779478e-03
   2.3732647e+00  -1.4771740e-03
   2.3735717e+00  -1.4763717e-03
   2.3738787e+00  -1.4755411e-03
   2.3741856e+00  -1.4746821e-03
   2.3744926e+00  -1.4737949e-03
   2.3747996e+00  -1.4728793e-03
   2.3751066e+00  -1.4719355e-03
   2.3754136e+00  -1.4709635e-03
   2.3757205e+00  -1.4699633e-03
   2.3760275e+00  -1.4689350e-03
   2.3763345e+00  -1.4678786e-03
   2.3766415e+00  -1.4667942e-03
   2.3769485e+00  -1.4656817e-03
   2.3772554e+00  -1.4645413e-03
   2.3775624e+00  -1.4633730e-03
   2.3778694e+00  -1.4621767e-03
   2.3781764e+00  -1.4609526e-03
   2.3784834e+00  -1.4597007e-03
   2.3787903e+00  -1.4584210e-03
   2.3790973e+00  -1.4571137e-03
   2.3794043e+00  -1.4557786e-03
   2.3797113e+00  -1.4544159e-03
   2.3800183e+00  -1.4530256e-03
   2.3803253e+00  -1.4516078e-03
   2.3806322e+00  -1.4501625e-03
   2.3809392e+00  -1.4486897e-03
   2.3812462e+00  -1.4471895e-03
   2.3815532e+00  -1.4456620e-03
   2.3818602e+00  -1.4441072e-03
   2.3821671e+00  -1.4425251e-03
   2.3824741e+00  -1.4409158e-03
   2.3827811e+00  -1.4392794e-03
   2.3830881e+00  -1.4376158e-03
   2.3833951e+00  -1.4359251e-03
   2.3837020e+00  -1.4342075e-03
   2.3840090e+00  -1.4324629e-03
   2.3843160e+00  -1.4306914e-03
   2.3846230e+00  -1.4288930e-03
   2.3849300e+00  -1.4270678e-03
   2.3852369e+00  -1.4252159e-03
   2.3855439e+00  -1.4233373e-03
   2.3858509e+00  -1.4214320e-03
   2.3861579e+00  -1.4195002e-03
   2.3864649e+00  -1.4175418e-03
   2.3867718e+00  -1.4155570e-03
   2.3870788e+00  -1.4135457e-03
   2.3873858e+00  -1.4115081e-03
   2.3876928e+00  -1.4094442e-03
   2.3879998e+00  -1.4073541e-03
   2.3883067e+00  -1.4052378e-03
   2.3886137e+00  -1.4030953e-03
   2.3889207e+00  -1.4009268e-03
   2.3892277e+00  -1.3987323e-03
   2.3895347e+00  -1.3965118e-03
   2.3898416e+00  -1.3942655e-03
   2.3901486e+00  -1.3919933e-03
   2.3904556e+00  -1.3896954e-03
   2.3907626e+00  -1.3873718e-03
   2.3910696e+00  -1.3850225e-03
   2.3913765e+00  -1.3826477e-03
   2.3916835e+00  -1.3802474e-03
   2.3919905e+00  -1.3778216e-03
   2.3922975e+00  -1.3753704e-03
   2.3926045e+00  -1.3728940e-03
   2.3929114e+00  -1.3703923e-03
   2.3932184e+00  -1.3678654e-03
   2.3935254e+00  -1.3653134e-03
   2.3938324e+00  -1.3627363e-03
   2.3941394e+00  -1.3601343e-03
   2.3944463e+00  -1.3575074e-03
   2.3947533e+00  -1.3548556e-03
   2.3950603e+00  -1.3521791e-03
   2.3953673e+00  -1.3494778e-03
   2.3956743e+00  -1.3467519e-03
   2.3959812e+00  -1.3440015e-03
   2.3962882e+00  -1.3412265e-03
   2.3965952e+00  -1.3384272e-03
   2.3969022e+00  -1.3356035e-03
   2.3972092e+00  -1.3327555e-03
   2.3975161e+00  -1.3298833e-03
   2.3978231e+00  -1.3269869e-03
   2.3981301e+00  -1.3240666e-03
   2.3984371e+00  -1.3211222e-03
   2.3987441e+00  -1.3181539e-03
   2.3990510e+00  -1.3151618e-03
   2.3993580e+00  -1.3121459e-03
   2.3996650e+00  -1.3091064e-03
   2.3999720e+00  -1.3060432e-03
   2.4002790e+00  -1.3029565e-03
   2.4005859e+00  -1.2998463e-03
   2.4008929e+00  -1.2967128e-03
   2.4011999e+00  -1.2935559e-03
   2.4015069e+00  -1.2903759e-03
   2.4018139e+00  -1.2871727e-03
   2.4021209e+00  -1.2839464e-03
   2.4024278e+00  -1.2806971e-03
   2.4027348e+00  -1.2774250e-03
   2.4030418e+00  -1.2741300e-03
   2.4033488e+00  -1.2708122e-03
   2.4036558e+00  -1.2674718e-03
   2.4039627e+00  -1.2641089e-03
   2.4042697e+00  -1.2607234e-03
   2.4045767e+00  -1.2573155e-03
   2.4048837e+00  -1.2538852e-03
   2.4051907e+00  -1.2504328e-03
   2.4054976e+00  -1.2469581e-03
   2.4058046e+00  -1.2434613e-03
   2.4061116e+00  -1.2399426e-03
   2.4064186e+00  -1.2364019e-03
   2.4067256e+00  -1.2328394e-03
   2.4070325e+00  -1.2292552e-03
   2.4073395e+00  -1.2256493e-03
   2.4076465e+00  -1.2220218e-03
   2.4079535e+00  -1.2183728e-03
   2.4082605e+00  -1.2147024e-03
   2.4085674e+00  -1.2110107e-03
   2.4088744e+00  -1.2072978e-03
   2.4091814e+00  -1.2035637e-03
   2.4094884e+00  -1.1998086e-03
   2.4097954e+00  -1.1960325e-03
   2.4101023e+00  -1.1922356e-03
   2.4104093e+00  -1.1884178e-03
   2.4107163e+00  -1.1845794e-03
   2.4110233e+00  -1.1807204e-03
   2.4113303e+00  -1.1768408e-03
   2.4116372e+00  -1.1729408e-03
   2.4119442e+00  -1.1690205e-03
   2.4122512e+00  -1.1650800e-03
   2.4125582e+00  -1.1611193e-03
   2.4128652e+00  -1.1571386e-03
   2.4131721e+00  -1.1531379e-03
   2.4134791e+00  -1.1491173e-03
   2.4137861e+00  -1.1450769e-03
   2.4140931e+00  -1.1410169e-03
   2.4144001e+00  -1.1369373e-03
   2.4147070e+00  -1.1328382e-03
   2.4150140e+00  -1.1287197e-03
   2.4153210e+00  -1.1245819e-03
   2.4156280e+00  -1.1204248e-03
   2.4159350e+00  -1.1162487e-03
   2.4162419e+00  -1.1120536e-03
   2.4165489e+00  -1.1078395e-03
   2.4168559e+00  -1.1036066e-03
   2.4171629e+00  -1.0993550e-03
   2.4174699e+00  -1.0950847e-03
   2.4177768e+00  -1.0907959e-03
   2.4180838e+00  -1.0864887e-03
   2.4183908e+00  -1.0821632e-03
   2.4186978e+00  -1.0778194e-03
   2.4190048e+00  -1.0734574e-03
   2.4193117e+00  -1.0690775e-03
   2.4196187e+00  -1.0646796e-03
   2.4199257e+00  -1.0602638e-03
   2.4202327e+00  -1.0558304e-03
   2.4205397e+00  -1.0513792e-03
   2.4208466e+00  -1.0469106e-03
   2.4211536e+00  -1.0424245e-03
   2.4214606e+00  -1.0379211e-03
   2.4217676e+00  -1.0334004e-03
   2.4220746e+00  -1.0288626e-03
   2.4223816e+00  -1.0243078e-03
   2.4226885e+00  -1.0197360e-03
   2.4229955e+00  -1.0151475e-03
   2.4233025e+00  -1.0105422e-03
   2.4236095e+00  -1.0059202e-03
   2.4239165e+00  -1.0012818e-03
   2.4242234e+00  -9.9662696e-04
   2.4245304e+00  -9.9195582e-04
   2.4248374e+00  -9.8726847e-04
   2.4251444e+00  -9.8256502e-04
   2.4254514e+00  -9.7784558e-04
   2.4257583e+00  -9.7311025e-04
   2.4260653e+00  -9.6835914e-04
   2.4263723e+00  -9.6359235e-04
   2.4266793e+00  -9.5880999e-04
   2.4269863e+00  -9.5401217e-04
   2.4272932e+00  -9.4919899e-04
   2.4276002e+00  -9.4437056e-04
   2.4279072e+00  -9.3952698e-04
   2.4282142e+00  -9.3466837e-04
   2.4285212e+00  -9.2979483e-04
   2.4288281e+00  -9.2490646e-04
   2.4291351e+00  -9.2000338e-04
   2.4294421e+00  -9.1508569e-04
   2.4297491e+00  -9.1015350e-04
   2.4300561e+00  -9.0520692e-04
   2.4303630e+00  -9.0024606e-04
   2.4306700e+00  -8.9527103e-04
   2.4309770e+00  -8.9028193e-04
   2.4312840e+00  -8.8527888e-04
   2.4315910e+00  -8.8026198e-04
   2.4318979e+00  -8.7523135e-04
   2.4322049e+00  -8.7018709e-04
   2.4325119e+00  -8.6512931e-04
   2.4328189e+00  -8.6005814e-04
   2.4331259e+00  -8.5497366e-04
   2.4334328e+00  -8.4987601e-04
   2.4337398e+00  -8.4476528e-04
   2.4340468e+00  -8.3964159e-04
   2.4343538e+00  -8.3450505e-04
   2.4346608e+00  -8.2935577e-04
   2.4349677e+00  -8.2419386e-04
   2.4352747e+00  -8.1901944e-04
   2.4355817e+00  -8.1383262e-04
   2.4358887e+00  -8.0863350e-04
   2.4361957e+00  -8.0342220e-04
   2.4365026e+00  -7.9819884e-04
   2.4368096e+00  -7.9296353e-04
   2.4371166e+00  -7.8771638e-04
   2.4374236e+00  -7.8245750e-04
   2.4377306e+00  -7.7718700e-04
   2.4380375e+00  -7.7190500e-04
   2.4383445e+00  -7.6661162e-04
   2.4386515e+00  -7.6130696e-04
   2.4389585e+00  -7.5599115e-04
   2.4392655e+00  -7.5066429e-04
   2.4395724e+00  -7.4532649e-04
   2.4398794e+00  -7.3997788e-04
   2.4401864e+00  -7.3461857e-04
   2.4404934e+00  -7.2924867e-04
   2.4408004e+00  -7.2386830e-04
   2.4411073e+00  -7.1847756e-04
   2.4414143e+00  -7.1307659e-04
   2.4417213e+00  -7.0766548e-04
   2.4420283e+00  -7.0224436e-04
   2.4423353e+00  -6.9681335e-04
   2.4426423e+00  -6.9137255e-04
   2.4429492e+00  -6.8592209e-04
   2.4432562e+00  -6.8046208e-04
   2.4435632e+00  -6.7499263e-04
   2.4438702e+00  -6.6951386e-04
   2.4441772e+00  -6.6402589e-04
   2.4444841e+00  -6.5852884e-04
   2.4447911e+00  -6.5302281e-04
   2.4450981e+00  -6.4750793e-04
   2.4454051e+00  -6.4198431e-04
   2.4457121e+00  -6.3645208e-04
   2.4460190e+00  -6.3091133e-04
   2.4463260e+00  -6.2536220e-04
   2.4466330e+00  -6.1980480e-04
   2.4469400e+00  -6.1423924e-04
   2.4472470e+00  -6.0866565e-04
   2.4475539e+00  -6.0308414e-04
   2.4478609e+00  -5.9749483e-04
   2.4481679e+00  -5.9189783e-04
   2.4484749e+00  -5.8629326e-04
   2.4487819e+00  -5.8068124e-04
   2.4490888e+00  -5.7506189e-04
   2.4493958e+00  -5.6943533e-04
   2.4497028e+00  -5.6380167e-04
   2.4500098e+00  -5.5816103e-04
   2.4503168e+00  -5.5251353e-04
   2.4506237e+00  -5.4685928e-04
   2.4509307e+00  -5.4119841e-04
   2.4512377e+00  -5.3553103e-04
   2.4515447e+00  -5.2985726e-04
   2.4518517e+00  -5.2417722e-04
   2.4521586e+00  -5.1849102e-04
   2.4524656e+00  -5.1279880e-04
   2.4527726e+00  -5.0710065e-04
   2.4530796e+00  -5.0139671e-04
   2.4533866e+00  -4.9568709e-04
   2.4536935e+00  -4.8997191e-04
   2.4540005e+00  -4.8425128e-04
   2.4543075e+00  -4.7852533e-04
   2.4546145e+00  -4.7279417e-04
   2.4549215e+00  -4.6705792e-04
   2.4552284e+00  -4.6131670e-04
   2.4555354e+00  -4.5557063e-04
   2.4558424e+00  -4.4981983e-04
   2.4561494e+00  -4.4406441e-04
   2.4564564e+00  -4.3830450e-04
   2.4567633e+00  -4.3254022e-04
   2.4570703e+00  -4.2677167e-04
   2.4573773e+00  -4.2099898e-04
   2.4576843e+00  -4.1522227e-04
   2.4579913e+00  -4.0944166e-04
   2.4582982e+00  -4.0365727e-04
   2.4586052e+00  -3.9786922e-04
   2.4589122e+00  -3.9207761e-04
   2.4592192e+00  -3.8628258e-04
   2.4595262e+00  -3.8048424e-04
   2.4598331e+00  -3.7468271e-04
   2.4601401e+00  -3.6887811e-04
   2.4604471e+00  -3.6307056e-04
   2.4607541e+00  -3.5726018e-04
   2.4610611e+00  -3.5144708e-04
   2.4613680e+00  -3.4563138e-04
   2.4616750e+00  -3.3981321e-04
   2.4619820e+00  -3.3399268e-04
   2.4622890e+00  -3.2816990e-04
   2.4625960e+00  -3.2234500e-04
   2.4629030e+00  -3.1651810e-04
   2.4632099e+00  -3.1068932e-04
   2.4635169e+00  -3.0485877e-04
   2.4638239e+00  -2.9902657e-04
   2.4641309e+00  -2.9319284e-04
   2.4644379e+00  -2.8735769e-04
   2.4647448e+00  -2.8152126e-04
   2.4650518e+00  -2.7568365e-04
   2.4653588e+00  -2.6984498e-04
   2.4656658e+00  -2.6400538e-04
   2.4659728e+00  -2.5816495e-04
   2.4662797e+00  -2.5232382e-04
   2.4665867e+00  -2.4648211e-04
   2.4668937e+00  -2.4063992e-04
   2.4672007e+00  -2.3479739e-04
   2.4675077e+00  -2.2895463e-04
   2.4678146e+00  -2.2311175e-04
   2.4681216e+00  -2.1726888e-04
   2.4684286e+00  -2.1142613e-04
   2.4687356e+00  -2.0558362e-04
   2.4690426e+00  -1.9974147e-04
   2.4693495e+00  -1.9389978e-04
   2.4696565e+00  -1.8805869e-04
   2.4699635e+00  -1.8221831e-04
   2.4702705e+00  -1.7637875e-04
   2.4705775e+00  -1.7054013e-04
   2.4708844e+00  -1.6470257e-04
   2.4711914e+00  -1.5886619e-04
   2.4714984e+00  -1.5303111e-04
   2.4718054e+00  -1.4719743e-04
   2.4721124e+00  -1.4136527e-04
   2.4724193e+00  -1.3553476e-04
   2.4727263e+00  -1.2970601e-04
   2.4730333e+00  -1.2387913e-04
   2.4733403e+00  -1.1805424e-04
   2.4736473e+00  -1.1223146e-04
   2.4739542e+00  -1.0641091e-04
   2.4742612e+00  -1.0059269e-04
   2.4745682e+00  -9.4776923e-05
   2.4748752e+00  -8.8963728e-05
   2.4751822e+00  -8.3153218e-05
   2.4754891e+00  -7.7345509e-05
   2.4757961e+00  -7.1540716e-05
   2.4761031e+00  -6.5738955e-05
   2.4764101e+00  -5.9940340e-05
   2.4767171e+00  -5.4144986e-05
   2.4770240e+00  -4.8353008e-05
   2.4773310e+00  -4.2564520e-05
   2.4776380e+00  -3.6779635e-05
   2.4779450e+00  -3.0998470e-05
   2.4782520e+00  -2.5221138e-05
   2.4785589e+00  -1.9447753e-05
   2.4788659e+00  -1.3678429e-05
   2.4791729e+00  -7.9132794e-06
   2.4794799e+00  -2.1524175e-06
   2.4797869e+00   3.6040430e-06
   2.4800938e+00   9.3559881e-06
   2.4804008e+00   1.5103306e-05
   2.4807078e+00   2.0845883e-05
   2.4810148e+00   2.6583605e-05
   2.4813218e+00   3.2316361e-05
   2.4816287e+00   3.8044039e-05
   2.4819357e+00   4.3766525e-05
   2.4822427e+00   4.9483708e-05
   2.4825497e+00   5.5195476e-05
   2.4828567e+00   6.0901717e-05
   2.4831637e+00   6.6602320e-05
   2.4834706e+00   7.2297172e-05
   2.4837776e+00   7.7986163e-05
   2.4840846e+00   8.3669180e-05
   2.4843916e+00   8.9346114e-05
   2.4846986e+00   9.5016855e-05
   2.4850055e+00   1.0068129e-04
   2.4853125e+00   1.0633931e-04
   2.4856195e+00   1.1199081e-04
   2.4859265e+00   1.1763567e-04
   2.4862335e+00   1.2327379e-04
   2.4865404e+00   1.2890505e-04
   2.4868474e+00   1.3452935e-04
   2.4871544e+00   1.4014658e-04
   2.4874614e+00   1.4575662e-04
   2.4877684e+00   1.5135937e-04
   2.4880753e+00   1.5695473e-04
   2.4883823e+00   1.6254257e-04
   2.4886893e+00   1.6812281e-04
   2.4889963e+00   1.7369532e-04
   2.4893033e+00   1.7926000e-04
   2.4896102e+00   1.8481674e-04
   2.4899172e+00   1.9036544e-04
   2.4902242e+00   1.9590598e-04
   2.4905312e+00   2.0143826e-04
   2.4908382e+00   2.0696218e-04
   2.4911451e+00   2.1247762e-04
   2.4914521e+00   2.1798448e-04
   2.4917591e+00   2.2348266e-04
   2.4920661e+00   2.2897205e-04
   2.4923731e+00   2.3445254e-04
   2.4926800e+00   2.3992403e-04
   2.4929870e+00   2.4538642e-04
   2.4932940e+00   2.5083959e-04
   2.4936010e+00   2.5628345e-04
   2.4939080e+00   2.6171789e-04
   2.4942149e+00   2.6714281e-04
   2.4945219e+00   2.7255809e-04
   2.4948289e+00   2.7796365e-04
   2.4951359e+00   2.8335938e-04
   2.4954429e+00   2.8874516e-04
   2.4957498e+00   2.9412091e-04
   2.4960568e+00   2.9948652e-04
   2.4963638e+00   3.0484188e-04
   2.4966708e+00   3.1018690e-04
   2.4969778e+00   3.1552147e-04
   2.4972847e+00   3.2084549e-04
   2.4975917e+00   3.2615886e-04
   2.4978987e+00   3.3146148e-04
   2.4982057e+00   3.3675324e-04
   2.4985127e+00   3.4203406e-04
   2.4988196e+00   3.4730383e-04
   2.4991266e+00   3.5256244e-04
   2.4994336e+00   3.5780980e-04
   2.4997406e+00   3.6304582e-04
   2.5000476e+00   3.6827038e-04
   2.5003545e+00   3.7348339e-04
   2.5006615e+00   3.7868476e-04
   2.5009685e+00   3.8387439e-04
   2.5012755e+00   3.8905218e-04
   2.5015825e+00   3.9421802e-04
   2.5018894e+00   3.9937183e-04
   2.5021964e+00   4.0451351e-04
   2.5025034e+00   4.0964296e-04
   2.5028104e+00   4.1476009e-04
   2.5031174e+00   4.1986479e-04
   2.5034244e+00   4.2495698e-04
   2.5037313e+00   4.3003656e-04
   2.5040383e+00   4.3510342e-04
   2.5043453e+00   4.4015749e-04
   2.5046523e+00   4.4519866e-04
   2.5049593e+00   4.5022684e-04
   2.5052662e+00   4.5524193e-04
   2.5055732e+00   4.6024385e-04
   2.5058802e+00   4.6523249e-04
   2.5061872e+00   4.7020777e-04
   2.5064942e+00   4.7516960e-04
   2.5068011e+00   4.8011788e-04
   2.5071081e+00   4.8505252e-04
   2.5074151e+00   4.8997342e-04
   2.5077221e+00   4.9488050e-04
   2.5080291e+00   4.9977367e-04
   2.5083360e+00   5.0465283e-04
   2.5086430e+00   5.0951790e-04
   2.5089500e+00   5.1436878e-04
   2.5092570e+00   5.1920539e-04
   2.5095640e+00   5.2402764e-04
   2.5098709e+00   5.2883543e-04
   2.5101779e+00   5.3362869e-04
   2.5104849e+00   5.3840731e-04
   2.5107919e+00   5.4317122e-04
   2.5110989e+00   5.4792032e-04
   2.5114058e+00   5.5265452e-04
   2.5117128e+00   5.5737375e-04
   2.5120198e+00   5.6207791e-04
   2.5123268e+00   5.6676692e-04
   2.5126338e+00   5.7144069e-04
   2.5129407e+00   5.7609914e-04
   2.5132477e+00   5.8074218e-04
   2.5135547e+00   5.8536973e-04
   2.5138617e+00   5.8998170e-04
   2.5141687e+00   5.9457801e-04
   2.5144756e+00   5.9915857e-04
   2.5147826e+00   6.0372331e-04
   2.5150896e+00   6.0827213e-04
   2.5153966e+00   6.1280496e-04
   2.5157036e+00   6.1732171e-04
   2.5160105e+00   6.2182231e-04
   2.5163175e+00   6.2630667e-04
   2.5166245e+00   6.3077470e-04
   2.5169315e+00   6.3522634e-04
   2.5172385e+00   6.3966149e-04
   2.5175454e+00   6.4408008e-04
   2.5178524e+00   6.4848203e-04
   2.5181594e+00   6.5286726e-04
   2.5184664e+00   6.5723569e-04
   2.5187734e+00   6.6158724e-04
   2.5190803e+00   6.6592183e-04
   2.5193873e+00   6.7023939e-04
   2.5196943e+00   6.7453984e-04
   2.5200013e+00   6.7882311e-04
   2.5203083e+00   6.8308911e-04
   2.5206152e+00   6.8733776e-04
   2.5209222e+00   6.9156901e-04
   2.5212292e+00   6.9578276e-04
   2.5215362e+00   6.9997894e-04
   2.5218432e+00   7.0415749e-04
   2.5221501e+00   7.0831832e-04
   2.5224571e+00   7.1246135e-04
   2.5227641e+00   7.1658653e-04
   2.5230711e+00   7.2069377e-04
   2.5233781e+00   7.2478300e-04
   2.5236851e+00   7.2885415e-04
   2.5239920e+00   7.3290715e-04
   2.5242990e+00   7.3694192e-04
   2.5246060e+00   7.4095840e-04
   2.5249130e+00   7.4495652e-04
   2.5252200e+00   7.4893620e-04
   2.5255269e+00   7.5289737e-04
   2.5258339e+00   7.5683997e-04
   2.5261409e+00   7.6076392e-04
   2.5264479e+00   7.6466917e-04
   2.5267549e+00   7.6855564e-04
   2.5270618e+00   7.7242325e-04
   2.5273688e+00   7.7627196e-04
   2.5276758e+00   7.8010168e-04
   2.5279828e+00   7.8391235e-04
   2.5282898e+00   7.8770390e-04
   2.5285967e+00   7.9147628e-04
   2.5289037e+00   7.9522941e-04
   2.5292107e+00   7.9896323e-04
   2.5295177e+00   8.0267768e-04
   2.5298247e+00   8.0637269e-04
   2.5301316e+00   8.1004819e-04
   2.5304386e+00   8.1370414e-04
   2.5307456e+00   8.1734045e-04
   2.5310526e+00   8.2095708e-04
   2.5313596e+00   8.2455396e-04
   2.5316665e+00   8.2813103e-04
   2.5319735e+00   8.3168822e-04
   2.5322805e+00   8.3522548e-04
   2.5325875e+00   8.3874274e-04
   2.5328945e+00   8.4223996e-04
   2.5332014e+00   8.4571705e-04
   2.5335084e+00   8.4917398e-04
   2.5338154e+00   8.5261068e-04
   2.5341224e+00   8.5602709e-04
   2.5344294e+00   8.5942315e-04
   2.5347363e+00   8.6279882e-04
   2.5350433e+00   8.6615403e-04
   2.5353503e+00   8.6948872e-04
   2.5356573e+00   8.7280285e-04
   2.5359643e+00   8.7609635e-04
   2.5362712e+00   8.7936917e-04
   2.5365782e+00   8.8262126e-04
   2.5368852e+00   8.8585256e-04
   2.5371922e+00   8.8906302e-04
   2.5374992e+00   8.9225259e-04
   2.5378061e+00   8.9542121e-04
   2.5381131e+00   8.9856884e-04
   2.5384201e+00   9.0169541e-04
   2.5387271e+00   9.0480089e-04
   2.5390341e+00   9.0788521e-04
   2.5393410e+00   9.1094833e-04
   2.5396480e+00   9.1399020e-04
   2.5399550e+00   9.1701077e-04
   2.5402620e+00   9.2001000e-04
   2.5405690e+00   9.2298782e-04
   2.5408759e+00   9.2594420e-04
   2.5411829e+00   9.2887909e-04
   2.5414899e+00   9.3179244e-04
   2.5417969e+00   9.3468420e-04
   2.5421039e+00   9.3755433e-04
   2.5424108e+00   9.4040278e-04
   2.5427178e+00   9.4322951e-04
   2.5430248e+00   9.4603448e-04
   2.5433318e+00   9.4881763e-04
   2.5436388e+00   9.5157893e-04
   2.5439458e+00   9.5431833e-04
   2.5442527e+00   9.5703578e-04
   2.5445597e+00   9.5973126e-04
   2.5448667e+00   9.6240471e-04
   2.5451737e+00   9.6505609e-04
   2.5454807e+00   9.6768537e-04
   2.5457876e+00   9.7029250e-04
   2.5460946e+00   9.7287744e-04
   2.5464016e+00   9.7544016e-04
   2.5467086e+00   9.7798061e-04
   2.5470156e+00   9.8049876e-04
   2.5473225e+00   9.8299456e-04
   2.5476295e+00   9.8546799e-04
   2.5479365e+00   9.8791899e-04
   2.5482435e+00   9.9034755e-04
   2.5485505e+00   9.9275361e-04
   2.5488574e+00   9.9513715e-04
   2.5491644e+00   9.9749813e-04
   2.5494714e+00   9.9983652e-04
   2.5497784e+00   1.0021523e-03
   2.5500854e+00   1.0044454e-03
   2.5503923e+00   1.0067158e-03
   2.5506993e+00   1.0089634e-03
   2.5510063e+00   1.0111884e-03
   2.5513133e+00   1.0133905e-03
   2.5516203e+00   1.0155698e-03
   2.5519272e+00   1.0177262e-03
   2.5522342e+00   1.0198598e-03
   2.5525412e+00   1.0219704e-03
   2.5528482e+00   1.0240581e-03
   2.5531552e+00   1.0261228e-03
   2.5534621e+00   1.0281646e-03
   2.5537691e+00   1.0301833e-03
   2.5540761e+00   1.0321789e-03
   2.5543831e+00   1.0341514e-03
   2.5546901e+00   1.0361009e-03
   2.5549970e+00   1.0380272e-03
   2.5553040e+00   1.0399303e-03
   2.5556110e+00   1.0418103e-03
   2.5559180e+00   1.0436670e-03
   2.5562250e+00   1.0455005e-03
   2.5565319e+00   1.0473108e-03
   2.5568389e+00   1.0490977e-03
   2.5571459e+00   1.0508614e-03
   2.5574529e+00   1.0526017e-03
   2.5577599e+00   1.0543187e-03
   2.5580668e+00   1.0560123e-03
   2.5583738e+00   1.0576825e-03
   2.5586808e+00   1.0593293e-03
   2.5589878e+00   1.0609527e-03
   2.5592948e+00   1.0625526e-03
   2.5596017e+00   1.0641291e-03
   2.5599087e+00   1.0656821e-03
   2.5602157e+00   1.0672115e-03
   2.5605227e+00   1.0687175e-03
   2.5608297e+00   1.0701999e-03
   2.5611366e+00   1.0716588e-03
   2.5614436e+00   1.0730940e-03
   2.5617506e+00   1.0745057e-03
   2.5620576e+00   1.0758938e-03
   2.5623646e+00   1.0772583e-03
   2.5626715e+00   1.0785992e-03
   2.5629785e+00   1.0799164e-03
   2.5632855e+00   1.0812099e-03
   2.5635925e+00   1.0824798e-03
   2.5638995e+00   1.0837260e-03
   2.5642065e+00   1.0849486e-03
   2.5645134e+00   1.0861474e-03
   2.5648204e+00   1.0873225e-03
   2.5651274e+00   1.0884739e-03
   2.5654344e+00   1.0896015e-03
   2.5657414e+00   1.0907054e-03
   2.5660483e+00   1.0917856e-03
   2.5663553e+00   1.0928420e-03
   2.5666623e+00   1.0938746e-03
   2.5669693e+00   1.0948835e-03
   2.5672763e+00   1.0958686e-03
   2.5675832e+00   1.0968299e-03
   2.5678902e+00   1.0977674e-03
   2.5681972e+00   1.0986812e-03
   2.5685042e+00   1.0995711e-03
   2.5688112e+00   1.1004372e-03
   2.5691181e+00   1.1012795e-03
   2.5694251e+00   1.1020980e-03
   2.5697321e+00   1.1028927e-03
   2.5700391e+00   1.1036636e-03
   2.5703461e+00   1.1044106e-03
   2.5706530e+00   1.1051339e-03
   2.5709600e+00   1.1058333e-03
   2.5712670e+00   1.1065089e-03
   2.5715740e+00   1.1071607e-03
   2.5718810e+00   1.1077887e-03
   2.5721879e+00   1.1083928e-03
   2.5724949e+00   1.1089731e-03
   2.5728019e+00   1.1095297e-03
   2.5731089e+00   1.1100624e-03
   2.5734159e+00   1.1105713e-03
   2.5737228e+00   1.1110564e-03
   2.5740298e+00   1.1115177e-03
   2.5743368e+00   1.1119552e-03
   2.5746438e+00   1.1123689e-03
   2.5749508e+00   1.1127589e-03
   2.5752577e+00   1.1131250e-03
   2.5755647e+00   1.1134674e-03
   2.5758717e+00   1.1137860e-03
   2.5761787e+00   1.1140809e-03
   2.5764857e+00   1.1143520e-03
   2.5767926e+00   1.1145994e-03
   2.5770996e+00   1.1148231e-03
   2.5774066e+00   1.1150230e-03
   2.5777136e+00   1.1151992e-03
   2.5780206e+00   1.1153517e-03
   2.5783275e+00   1.1154805e-03
   2.5786345e+00   1.1155856e-03
   2.5789415e+00   1.1156671e-03
   2.5792485e+00   1.1157249e-03
   2.5795555e+00   1.1157591e-03
   2.5798624e+00   1.1157696e-03
   2.5801694e+00   1.1157566e-03
   2.5804764e+00   1.1157199e-03
   2.5807834e+00   1.1156596e-03
   2.5810904e+00   1.1155758e-03
   2.5813973e+00   1.1154685e-03
   2.5817043e+00   1.1153376e-03
   2.5820113e+00   1.1151831e-03
   2.5823183e+00   1.1150052e-03
   2.5826253e+00   1.1148038e-03
   2.5829322e+00   1.1145789e-03
   2.5832392e+00   1.1143306e-03
   2.5835462e+00   1.1140588e-03
   2.5838532e+00   1.1137636e-03
   2.5841602e+00   1.1134451e-03
   2.5844671e+00   1.1131031e-03
   2.5847741e+00   1.1127378e-03
   2.5850811e+00   1.1123492e-03
   2.5853881e+00   1.1119372e-03
   2.5856951e+00   1.1115020e-03
   2.5860021e+00   1.1110435e-03
   2.5863090e+00   1.1105617e-03
   2.5866160e+00   1.1100567e-03
   2.5869230e+00   1.1095286e-03
   2.5872300e+00   1.1089772e-03
   2.5875370e+00   1.1084027e-03
   2.5878439e+00   1.1078051e-03
   2.5881509e+00   1.1071844e-03
   2.5884579e+00   1.1065405e-03
   2.5887649e+00   1.1058737e-03
   2.5890719e+00   1.1051838e-03
   2.5893788e+00   1.1044709e-03
   2.5896858e+00   1.1037351e-03
   2.5899928e+00   1.1029763e-03
   2.5902998e+00   1.1021946e-03
   2.5906068e+00   1.1013900e-03
   2.5909137e+00   1.1005626e-03
   2.5912207e+00   1.0997123e-03
   2.5915277e+00   1.0988392e-03
   2.5918347e+00   1.0979433e-03
   2.5921417e+00   1.0970248e-03
   2.5924486e+00   1.0960835e-03
   2.5927556e+00   1.0951195e-03
   2.5930626e+00   1.0941329e-03
   2.5933696e+00   1.0931237e-03
   2.5936766e+00   1.0920919e-03
   2.5939835e+00   1.0910376e-03
   2.5942905e+00   1.0899608e-03
   2.5945975e+00   1.0888615e-03
   2.5949045e+00   1.0877397e-03
   2.5952115e+00   1.0865956e-03
   2.5955184e+00   1.0854291e-03
   2.5958254e+00   1.0842402e-03
   2.5961324e+00   1.0830290e-03
   2.5964394e+00   1.0817956e-03
   2.5967464e+00   1.0805400e-03
   2.5970533e+00   1.0792621e-03
   2.5973603e+00   1.0779622e-03
   2.5976673e+00   1.0766401e-03
   2.5979743e+00   1.0752960e-03
   2.5982813e+00   1.0739298e-03
   2.5985882e+00   1.0725416e-03
   2.5988952e+00   1.0711315e-03
   2.5992022e+00   1.0696995e-03
   2.5995092e+00   1.0682457e-03
   2.5998162e+00   1.0667700e-03
   2.6001231e+00   1.0652725e-03
   2.6004301e+00   1.0637533e-03
   2.6007371e+00   1.0622124e-03
   2.6010441e+00   1.0606499e-03
   2.6013511e+00   1.0590657e-03
   2.6016580e+00   1.0574600e-03
   2.6019650e+00   1.0558327e-03
   2.6022720e+00   1.0541840e-03
   2.6025790e+00   1.0525139e-03
   2.6028860e+00   1.0508224e-03
   2.6031929e+00   1.0491095e-03
   2.6034999e+00   1.0473754e-03
   2.6038069e+00   1.0456200e-03
   2.6041139e+00   1.0438435e-03
   2.6044209e+00   1.0420458e-03
   2.6047278e+00   1.0402270e-03
   2.6050348e+00   1.0383872e-03
   2.6053418e+00   1.0365264e-03
   2.6056488e+00   1.0346446e-03
   2.6059558e+00   1.0327420e-03
   2.6062628e+00   1.0308185e-03
   2.6065697e+00   1.0288742e-03
   2.6068767e+00   1.0269091e-03
   2.6071837e+00   1.0249234e-03
   2.6074907e+00   1.0229171e-03
   2.6077977e+00   1.0208901e-03
   2.6081046e+00   1.0188427e-03
   2.6084116e+00   1.0167747e-03
   2.6087186e+00   1.0146864e-03
   2.6090256e+00   1.0125777e-03
   2.6093326e+00   1.0104486e-03
   2.6096395e+00   1.0082993e-03
   2.6099465e+00   1.0061298e-03
   2.6102535e+00   1.0039402e-03
   2.6105605e+00   1.0017305e-03
   2.6108675e+00   9.9950074e-04
   2.6111744e+00   9.9725101e-04
   2.6114814e+00   9.9498136e-04
   2.6117884e+00   9.9269186e-04
   2.6120954e+00   9.9038256e-04
   2.6124024e+00   9.8805351e-04
   2.6127093e+00   9.8570478e-04
   2.6130163e+00   9.8333642e-04
   2.6133233e+00   9.8094850e-04
   2.6136303e+00   9.7854108e-04
   2.6139373e+00   9.7611421e-04
   2.6142442e+00   9.7366796e-04
   2.6145512e+00   9.7120238e-04
   2.6148582e+00   9.6871755e-04
   2.6151652e+00   9.6621352e-04
   2.6154722e+00   9.6369035e-04
   2.6157791e+00   9.6114811e-04
   2.6160861e+00   9.5858686e-04
   2.6163931e+00   9.5600666e-04
   2.6167001e+00   9.5340757e-04
   2.6170071e+00   9.5078967e-04
   2.6173140e+00   9.4815301e-04
   2.6176210e+00   9.4549766e-04
   2.6179280e+00   9.4282368e-04
   2.6182350e+00   9.4013115e-04
   2.6185420e+00   9.3742012e-04
   2.6188489e+00   9.3469066e-04
   2.6191559e+00   9.3194284e-04
   2.6194629e+00   9.2917672e-04
   2.6197699e+00   9.2639237e-04
   2.6200769e+00   9.2358986e-04
   2.6203838e+00   9.2076926e-04
   2.6206908e+00   9.1793062e-04
   2.6209978e+00   9.1507403e-04
   2.6213048e+00   9.1219955e-04
   2.6216118e+00   9.0930725e-04
   2.6219187e+00   9.0639720e-04
   2.6222257e+00   9.0346946e-04
   2.6225327e+00   9.0052412e-04
   2.6228397e+00   8.9756123e-04
   2.6231467e+00   8.9458087e-04
   2.6234536e+00   8.9158312e-04
   2.6237606e+00   8.8856803e-04
   2.6240676e+00   8.8553568e-04
   2.6243746e+00   8.8248615e-04
   2.6246816e+00   8.7941950e-04
   2.6249885e+00   8.7633581e-04
   2.6252955e+00   8.7323516e-04
   2.6256025e+00   8.7011760e-04
   2.6259095e+00   8.6698322e-04
   2.6262165e+00   8.6383210e-04
   2.6265235e+00   8.6066429e-04
   2.6268304e+00   8.5747988e-04
   2.6271374e+00   8.5427895e-04
   2.6274444e+00   8.5106155e-04
   2.6277514e+00   8.4782778e-04
   2.6280584e+00   8.4457771e-04
   2.6283653e+00   8.4131141e-04
   2.6286723e+00   8.3802895e-04
   2.6289793e+00   8.3473042e-04
   2.6292863e+00   8.3141588e-04
   2.6295933e+00   8.2808542e-04
   2.6299002e+00   8.2473912e-04
   2.6302072e+00   8.2137704e-04
   2.6305142e+00   8.1799927e-04
   2.6308212e+00   8.1460588e-04
   2.6311282e+00   8.1119696e-04
   2.6314351e+00   8.0777257e-04
   2.6317421e+00   8.0433280e-04
   2.6320491e+00   8.0087773e-04
   2.6323561e+00   7.9740743e-04
   2.6326631e+00   7.9392199e-04
   2.6329700e+00   7.9042148e-04
   2.6332770e+00   7.8690598e-04
   2.6335840e+00   7.8337558e-04
   2.6338910e+00   7.7983035e-04
   2.6341980e+00   7.7627038e-04
   2.6345049e+00   7.7269574e-04
   2.6348119e+00   7.6910652e-04
   2.6351189e+00   7.6550280e-04
   2.6354259e+00   7.6188466e-04
   2.6357329e+00   7.5825217e-04
   2.6360398e+00   7.5460543e-04
   2.6363468e+00   7.5094451e-04
   2.6366538e+00   7.4726950e-04
   2.6369608e+00   7.4358047e-04
   2.6372678e+00   7.3987752e-04
   2.6375747e+00   7.3616071e-04
   2.6378817e+00   7.3243015e-04
   2.6381887e+00   7.2868590e-04
   2.6384957e+00   7.2492806e-04
   2.6388027e+00   7.2115671e-04
   2.6391096e+00   7.1737192e-04
   2.6394166e+00   7.1357380e-04
   2.6397236e+00   7.0976241e-04
   2.6400306e+00   7.0593784e-04
   2.6403376e+00   7.0210019e-04
   2.6406445e+00   6.9824953e-04
   2.6409515e+00   6.9438595e-04
   2.6412585e+00   6.9050953e-04
   2.6415655e+00   6.8662037e-04
   2.6418725e+00   6.8271854e-04
   2.6421794e+00   6.7880413e-04
   2.6424864e+00   6.7487723e-04
   2.6427934e+00   6.7093793e-04
   2.6431004e+00   6.6698630e-04
   2.6434074e+00   6.6302245e-04
   2.6437143e+00   6.5904645e-04
   2.6440213e+00   6.5505839e-04
   2.6443283e+00   6.5105837e-04
   2.6446353e+00   6.4704646e-04
   2.6449423e+00   6.4302275e-04
   2.6452492e+00   6.3898734e-04
   2.6455562e+00   6.3494031e-04
   2.6458632e+00   6.3088174e-04
   2.6461702e+00   6.2681174e-04
   2.6464772e+00   6.2273038e-04
   2.6467842e+00   6.1863776e-04
   2.6470911e+00   6.1453396e-04
   2.6473981e+00   6.1041907e-04
   2.6477051e+00   6.0629318e-04
   2.6480121e+00   6.0215639e-04
   2.6483191e+00   5.9800877e-04
   2.6486260e+00   5.9385043e-04
   2.6489330e+00   5.8968145e-04
   2.6492400e+00   5.8550192e-04
   2.6495470e+00   5.8131193e-04
   2.6498540e+00   5.7711157e-04
   2.6501609e+00   5.7290094e-04
   2.6504679e+00   5.6868012e-04
   2.6507749e+00   5.6444920e-04
   2.6510819e+00   5.6020827e-04
   2.6513889e+00   5.5595743e-04
   2.6516958e+00   5.5169676e-04
   2.6520028e+00   5.4742636e-04
   2.6523098e+00   5.4314632e-04
   2.6526168e+00   5.3885674e-04
   2.6529238e+00   5.3455769e-04
   2.6532307e+00   5.3024928e-04
   2.6535377e+00   5.2593160e-04
   2.6538447e+00   5.2160473e-04
   2.6541517e+00   5.1726878e-04
   2.6544587e+00   5.1292383e-04
   2.6547656e+00   5.0856998e-04
   2.6550726e+00   5.0420731e-04
   2.6553796e+00   4.9983593e-04
   2.6556866e+00   4.9545592e-04
   2.6559936e+00   4.9106738e-04
   2.6563005e+00   4.8667040e-04
   2.6566075e+00   4.8226507e-04
   2.6569145e+00   4.7785149e-04
   2.6572215e+00   4.7342975e-04
   2.6575285e+00   4.6899994e-04
   2.6578354e+00   4.6456216e-04
   2.6581424e+00   4.6011650e-04
   2.6584494e+00   4.5566306e-04
   2.6587564e+00   4.5120192e-04
   2.6590634e+00   4.4673319e-04
   2.6593703e+00   4.4225695e-04
   2.6596773e+00   4.3777331e-04
   2.6599843e+00   4.3328235e-04
   2.6602913e+00   4.2878418e-04
   2.6605983e+00   4.2427887e-04
   2.6609052e+00   4.1976654e-04
   2.6612122e+00   4.1524727e-04
   2.6615192e+00   4.1072116e-04
   2.6618262e+00   4.0618830e-04
   2.6621332e+00   4.0164880e-04
   2.6624401e+00   3.9710273e-04
   2.6627471e+00   3.9255021e-04
   2.6630541e+00   3.8799132e-04
   2.6633611e+00   3.8342616e-04
   2.6636681e+00   3.7885483e-04
   2.6639750e+00   3.7427741e-04
   2.6642820e+00   3.6969401e-04
   2.6645890e+00   3.6510472e-04
   2.6648960e+00   3.6050964e-04
   2.6652030e+00   3.5590885e-04
   2.6655099e+00   3.5130247e-04
   2.6658169e+00   3.4669057e-04
   2.6661239e+00   3.4207327e-04
   2.6664309e+00   3.3745065e-04
   2.6667379e+00   3.3282280e-04
   2.6670449e+00   3.2818984e-04
   2.6673518e+00   3.2355184e-04
   2.6676588e+00   3.1890891e-04
   2.6679658e+00   3.1426115e-04
   2.6682728e+00   3.0960864e-04
   2.6685798e+00   3.0495148e-04
   2.6688867e+00   3.0028978e-04
   2.6691937e+00   2.9562363e-04
   2.6695007e+00   2.9095311e-04
   2.6698077e+00   2.8627834e-04
   2.6701147e+00   2.8159940e-04
   2.6704216e+00   2.7691640e-04
   2.6707286e+00   2.7222942e-04
   2.6710356e+00   2.6753857e-04
   2.6713426e+00   2.6284393e-04
   2.6716496e+00   2.5814562e-04
   2.6719565e+00   2.5344372e-04
   2.6722635e+00   2.4873832e-04
   2.6725705e+00   2.4402954e-04
   2.6728775e+00   2.3931745e-04
   2.6731845e+00   2.3460216e-04
   2.6734914e+00   2.2988377e-04
   2.6737984e+00   2.2516237e-04
   2.6741054e+00   2.2043805e-04
   2.6744124e+00   2.1571092e-04
   2.6747194e+00   2.1098108e-04
   2.6750263e+00   2.0624860e-04
   2.6753333e+00   2.0151360e-04
   2.6756403e+00   1.9677617e-04
   2.6759473e+00   1.9203640e-04
   2.6762543e+00   1.8729439e-04
   2.6765612e+00   1.8255024e-04
   2.6768682e+00   1.7780405e-04
   2.6771752e+00   1.7305590e-04
   2.6774822e+00   1.6830591e-04
   2.6777892e+00   1.6355415e-04
   2.6780961e+00   1.5880073e-04
   2.6784031e+00   1.5404575e-04
   2.6787101e+00   1.4928930e-04
   2.6790171e+00   1.4453147e-04
   2.6793241e+00   1.3977237e-04
   2.6796310e+00   1.3501209e-04
   2.6799380e+00   1.3025072e-04
   2.6802450e+00   1.2548837e-04
   2.6805520e+00   1.2072512e-04
   2.6808590e+00   1.1596108e-04
   2.6811659e+00   1.1119633e-04
   2.6814729e+00   1.0643098e-04
   2.6817799e+00   1.0166511e-04
   2.6820869e+00   9.6898834e-05
   2.6823939e+00   9.2132236e-05
   2.6827008e+00   8.7365413e-05
   2.6830078e+00   8.2598462e-05
   2.6833148e+00   7.7831479e-05
   2.6836218e+00   7.3064560e-05
   2.6839288e+00   6.8297799e-05
   2.6842357e+00   6.3531293e-05
   2.6845427e+00   5.8765136e-05
   2.6848497e+00   5.3999423e-05
   2.6851567e+00   4.9234249e-05
   2.6854637e+00   4.4469709e-05
   2.6857706e+00   3.9705898e-05
   2.6860776e+00   3.4942911e-05
   2.6863846e+00   3.0180843e-05
   2.6866916e+00   2.5419789e-05
   2.6869986e+00   2.0659844e-05
   2.6873056e+00   1.5901103e-05
   2.6876125e+00   1.1143659e-05
   2.6879195e+00   6.3876069e-06
   2.6882265e+00   1.6330417e-06
   2.6885335e+00  -3.1199430e-06
   2.6888405e+00  -7.8712528e-06
   2.6891474e+00  -1.2620794e-05
   2.6894544e+00  -1.7368472e-05
   2.6897614e+00  -2.2114194e-05
   2.6900684e+00  -2.6857865e-05
   2.6903754e+00  -3.1599394e-05
   2.6906823e+00  -3.6338685e-05
   2.6909893e+00  -4.1075647e-05
   2.6912963e+00  -4.5810185e-05
   2.6916033e+00  -5.0542206e-05
   2.6919103e+00  -5.5271617e-05
   2.6922172e+00  -5.9998324e-05
   2.6925242e+00  -6.4722235e-05
   2.6928312e+00  -6.9443255e-05
   2.6931382e+00  -7.4161292e-05
   2.6934452e+00  -7.8876254e-05
   2.6937521e+00  -8.3588047e-05
   2.6940591e+00  -8.8296580e-05
   2.6943661e+00  -9.3001761e-05
   2.6946731e+00  -9.7703496e-05
   2.6949801e+00  -1.0240169e-04
   2.6952870e+00  -1.0709626e-04
   2.6955940e+00  -1.1178712e-04
   2.6959010e+00  -1.1647416e-04
   2.6962080e+00  -1.2115729e-04
   2.6965150e+00  -1.2583644e-04
   2.6968219e+00  -1.3051149e-04
   2.6971289e+00  -1.3518237e-04
   2.6974359e+00  -1.3984899e-04
   2.6977429e+00  -1.4451124e-04
   2.6980499e+00  -1.4916905e-04
   2.6983568e+00  -1.5382232e-04
   2.6986638e+00  -1.5847095e-04
   2.6989708e+00  -1.6311487e-04
   2.6992778e+00  -1.6775397e-04
   2.6995848e+00  -1.7238817e-04
   2.6998917e+00  -1.7701739e-04
   2.7001987e+00  -1.8164152e-04
   2.7005057e+00  -1.8626048e-04
   2.7008127e+00  -1.9087419e-04
   2.7011197e+00  -1.9548255e-04
   2.7014266e+00  -2.0008547e-04
   2.7017336e+00  -2.0468287e-04
   2.7020406e+00  -2.0927465e-04
   2.7023476e+00  -2.1386073e-04
   2.7026546e+00  -2.1844102e-04
   2.7029615e+00  -2.2301543e-04
   2.7032685e+00  -2.2758387e-04
   2.7035755e+00  -2.3214626e-04
   2.7038825e+00  -2.3670250e-04
   2.7041895e+00  -2.4125251e-04
   2.7044964e+00  -2.4579621e-04
   2.7048034e+00  -2.5033350e-04
   2.7051104e+00  -2.5486430e-04
   2.7054174e+00  -2.5938852e-04
   2.7057244e+00  -2.6390608e-04
   2.7060313e+00  -2.6841688e-04
   2.7063383e+00  -2.7292085e-04
   2.7066453e+00  -2.7741789e-04
   2.7069523e+00  -2.8190792e-04
   2.7072593e+00  -2.8639086e-04
   2.7075663e+00  -2.9086662e-04
   2.7078732e+00  -2.9533511e-04
   2.7081802e+00  -2.9979625e-04
   2.7084872e+00  -3.0424995e-04
   2.7087942e+00  -3.0869613e-04
   2.7091012e+00  -3.1313471e-04
   2.7094081e+00  -3.1756559e-04
   2.7097151e+00  -3.2198871e-04
   2.7100221e+00  -3.2640396e-04
   2.7103291e+00  -3.3081127e-04
   2.7106361e+00  -3.3521056e-04
   2.7109430e+00  -3.3960174e-04
   2.7112500e+00  -3.4398473e-04
   2.7115570e+00  -3.4835944e-04
   2.7118640e+00  -3.5272580e-04
   2.7121710e+00  -3.5708372e-04
   2.7124779e+00  -3.6143312e-04
   2.7127849e+00  -3.6577391e-04
   2.7130919e+00  -3.7010601e-04
   2.7133989e+00  -3.7442935e-04
   2.7137059e+00  -3.7874384e-04
   2.7140128e+00  -3.8304940e-04
   2.7143198e+00  -3.8734596e-04
   2.7146268e+00  -3.9163342e-04
   2.7149338e+00  -3.9591170e-04
   2.7152408e+00  -4.0018074e-04
   2.7155477e+00  -4.0444045e-04
   2.7158547e+00  -4.0869074e-04
   2.7161617e+00  -4.1293154e-04
   2.7164687e+00  -4.1716277e-04
   2.7167757e+00  -4.2138436e-04
   2.7170826e+00  -4.2559621e-04
   2.7173896e+00  -4.2979826e-04
   2.7176966e+00  -4.3399042e-04
   2.7180036e+00  -4.3817262e-04
   2.7183106e+00  -4.4234478e-04
   2.7186175e+00  -4.4650683e-04
   2.7189245e+00  -4.5065867e-04
   2.7192315e+00  -4.5480025e-04
   2.7195385e+00  -4.5893147e-04
   2.7198455e+00  -4.6305227e-04
   2.7201524e+00  -4.6716257e-04
   2.7204594e+00  -4.7126228e-04
   2.7207664e+00  -4.7535135e-04
   2.7210734e+00  -4.7942968e-04
   2.7213804e+00  -4.8349721e-04
   2.7216873e+00  -4.8755386e-04
   2.7219943e+00  -4.9159955e-04
   2.7223013e+00  -4.9563421e-04
   2.7226083e+00  -4.9965777e-04
   2.7229153e+00  -5.0367015e-04
   2.7232222e+00  -5.0767128e-04
   2.7235292e+00  -5.1166108e-04
   2.7238362e+00  -5.1563949e-04
   2.7241432e+00  -5.1960642e-04
   2.7244502e+00  -5.2356180e-04
   2.7247571e+00  -5.2750558e-04
   2.7250641e+00  -5.3143766e-04
   2.7253711e+00  -5.3535798e-04
   2.7256781e+00  -5.3926647e-04
   2.7259851e+00  -5.4316305e-04
   2.7262920e+00  -5.4704767e-04
   2.7265990e+00  -5.5092023e-04
   2.7269060e+00  -5.5478068e-04
   2.7272130e+00  -5.5862894e-04
   2.7275200e+00  -5.6246495e-04
   2.7278270e+00  -5.6628864e-04
   2.7281339e+00  -5.7009992e-04
   2.7284409e+00  -5.7389875e-04
   2.7287479e+00  -5.7768505e-04
   2.7290549e+00  -5.8145874e-04
   2.7293619e+00  -5.8521976e-04
   2.7296688e+00  -5.8896805e-04
   2.7299758e+00  -5.9270353e-04
   2.7302828e+00  -5.9642615e-04
   2.7305898e+00  -6.0013582e-04
   2.7308968e+00  -6.0383248e-04
   2.7312037e+00  -6.0751608e-04
   2.7315107e+00  -6.1118653e-04
   2.7318177e+00  -6.1484378e-04
   2.7321247e+00  -6.1848777e-04
   2.7324317e+00  -6.2211841e-04
   2.7327386e+00  -6.2573566e-04
   2.7330456e+00  -6.2933944e-04
   2.7333526e+00  -6.3292970e-04
   2.7336596e+00  -6.3650637e-04
   2.7339666e+00  -6.4006937e-04
   2.7342735e+00  -6.4361866e-04
   2.7345805e+00  -6.4715416e-04
   2.7348875e+00  -6.5067582e-04
   2.7351945e+00  -6.5418357e-04
   2.7355015e+00  -6.5767735e-04
   2.7358084e+00  -6.6115710e-04
   2.7361154e+00  -6.6462275e-04
   2.7364224e+00  -6.6807426e-04
   2.7367294e+00  -6.7151154e-04
   2.7370364e+00  -6.7493456e-04
   2.7373433e+00  -6.7834323e-04
   2.7376503e+00  -6.8173751e-04
   2.7379573e+00  -6.8511734e-04
   2.7382643e+00  -6.8848265e-04
   2.7385713e+00  -6.9183339e-04
   2.7388782e+00  -6.9516949e-04
   2.7391852e+00  -6.9849091e-04
   2.7394922e+00  -7.0179758e-04
   2.7397992e+00  -7.0508944e-04
   2.7401062e+00  -7.0836644e-04
   2.7404131e+00  -7.1162852e-04
   2.7407201e+00  -7.1487562e-04
   2.7410271e+00  -7.1810769e-04
   2.7413341e+00  -7.2132467e-04
   2.7416411e+00  -7.2452651e-04
   2.7419480e+00  -7.2771315e-04
   2.7422550e+00  -7.3088454e-04
   2.7425620e+00  -7.3404061e-04
   2.7428690e+00  -7.3718132e-04
   2.7431760e+00  -7.4030662e-04
   2.7434829e+00  -7.4341645e-04
   2.7437899e+00  -7.4651075e-04
   2.7440969e+00  -7.4958948e-04
   2.7444039e+00  -7.5265258e-04
   2.7447109e+00  -7.5569999e-04
   2.7450178e+00  -7.5873168e-04
   2.7453248e+00  -7.6174758e-04
   2.7456318e+00  -7.6474765e-04
   2.7459388e+00  -7.6773184e-04
   2.7462458e+00  -7.7070008e-04
   2.7465527e+00  -7.7365234e-04
   2.7468597e+00  -7.7658857e-04
   2.7471667e+00  -7.7950871e-04
   2.7474737e+00  -7.8241271e-04
   2.7477807e+00  -7.8530054e-04
   2.7480877e+00  -7.8817213e-04
   2.7483946e+00  -7.9102744e-04
   2.7487016e+00  -7.9386642e-04
   2.7490086e+00  -7.9668903e-04
   2.7493156e+00  -7.9949522e-04
   2.7496226e+00  -8.0228495e-04
   2.7499295e+00  -8.0505816e-04
   2.7502365e+00  -8.0781480e-04
   2.7505435e+00  -8.1055485e-04
   2.7508505e+00  -8.1327824e-04
   2.7511575e+00  -8.1598494e-04
   2.7514644e+00  -8.1867490e-04
   2.7517714e+00  -8.2134807e-04
   2.7520784e+00  -8.2400442e-04
   2.7523854e+00  -8.2664389e-04
   2.7526924e+00  -8.2926645e-04
   2.7529993e+00  -8.3187206e-04
   2.7533063e+00  -8.3446066e-04
   2.7536133e+00  -8.3703223e-04
   2.7539203e+00  -8.3958672e-04
   2.7542273e+00  -8.4212408e-04
   2.7545342e+00  -8.4464428e-04
   2.7548412e+00  -8.4714728e-04
   2.7551482e+00  -8.4963303e-04
   2.7554552e+00  -8.5210150e-04
   2.7557622e+00  -8.5455264e-04
   2.7560691e+00  -8.5698643e-04
   2.7563761e+00  -8.5940281e-04
   2.7566831e+00  -8.6180175e-04
   2.7569901e+00  -8.6418322e-04
   2.7572971e+00  -8.6654718e-04
   2.7576040e+00  -8.6889358e-04
   2.7579110e+00  -8.7122240e-04
   2.7582180e+00  -8.7353359e-04
   2.7585250e+00  -8.7582713e-04
   2.7588320e+00  -8.7810297e-04
   2.7591389e+00  -8.8036108e-04
   2.7594459e+00  -8.8260143e-04
   2.7597529e+00  -8.8482397e-04
   2.7600599e+00  -8.8702868e-04
   2.7603669e+00  -8.8921553e-04
   2.7606738e+00  -8.9138448e-04
   2.7609808e+00  -8.9353549e-04
   2.7612878e+00  -8.9566854e-04
   2.7615948e+00  -8.9778359e-04
   2.7619018e+00  -8.9988061e-04
   2.7622087e+00  -9.0195957e-04
   2.7625157e+00  -9.0402045e-04
   2.7628227e+00  -9.0606320e-04
   2.7631297e+00  -9.0808779e-04
   2.7634367e+00  -9.1009421e-04
   2.7637436e+00  -9.1208241e-04
   2.7640506e+00  -9.1405237e-04
   2.7643576e+00  -9.1600407e-04
   2.7646646e+00  -9.1793746e-04
   2.7649716e+00  -9.1985254e-04
   2.7652785e+00  -9.2174926e-04
   2.7655855e+00  -9.2362760e-04
   2.7658925e+00  -9.2548753e-04
   2.7661995e+00  -9.2732903e-04
   2.7665065e+00  -9.2915208e-04
   2.7668134e+00  -9.3095664e-04
   2.7671204e+00  -9.3274269e-04
   2.7674274e+00  -9.3451020e-04
   2.7677344e+00  -9.3625916e-04
   2.7680414e+00  -9.3798953e-04
   2.7683484e+00  -9.3970131e-04
   2.7686553e+00  -9.4139445e-04
   2.7689623e+00  -9.4306894e-04
   2.7692693e+00  -9.4472476e-04
   2.7695763e+00  -9.4636188e-04
   2.7698833e+00  -9.4798029e-04
   2.7701902e+00  -9.4957996e-04
   2.7704972e+00  -9.5116087e-04
   2.7708042e+00  -9.5272300e-04
   2.7711112e+00  -9.5426634e-04
   2.7714182e+00  -9.5579085e-04
   2.7717251e+00  -9.5729652e-04
   2.7720321e+00  -9.5878334e-04
   2.7723391e+00  -9.6025128e-04
   2.7726461e+00  -9.6170033e-04
   2.7729531e+00  -9.6313046e-04
   2.7732600e+00  -9.6454166e-04
   2.7735670e+00  -9.6593392e-04
   2.7738740e+00  -9.6730722e-04
   2.7741810e+00  -9.6866153e-04
   2.7744880e+00  -9.6999685e-04
   2.7747949e+00  -9.7131317e-04
   2.7751019e+00  -9.7261046e-04
   2.7754089e+00  -9.7388870e-04
   2.7757159e+00  -9.7514790e-04
   2.7760229e+00  -9.7638803e-04
   2.7763298e+00  -9.7760908e-04
   2.7766368e+00  -9.7881104e-04
   2.7769438e+00  -9.7999389e-04
   2.7772508e+00  -9.8115762e-04
   2.7775578e+00  -9.8230223e-04
   2.7778647e+00  -9.8342769e-04
   2.7781717e+00  -9.8453400e-04
   2.7784787e+00  -9.8562114e-04
   2.7787857e+00  -9.8668912e-04
   2.7790927e+00  -9.8773791e-04
   2.7793996e+00  -9.8876751e-04
   2.7797066e+00  -9.8977791e-04
   2.7800136e+00  -9.9076910e-04
   2.7803206e+00  -9.9174107e-04
   2.7806276e+00  -9.9269382e-04
   2.7809345e+00  -9.9362733e-04
   2.7812415e+00  -9.9454160e-04
   2.7815485e+00  -9.9543663e-04
   2.7818555e+00  -9.9631240e-04
   2.7821625e+00  -9.9716892e-04
   2.7824694e+00  -9.9800617e-04
   2.7827764e+00  -9.9882416e-04
   2.7830834e+00  -9.9962287e-04
   2.7833904e+00  -1.0004023e-03
   2.7836974e+00  -1.0011625e-03
   2.7840043e+00  -1.0019033e-03
   2.7843113e+00  -1.0026249e-03
   2.7846183e+00  -1.0033272e-03
   2.7849253e+00  -1.0040102e-03
   2.7852323e+00  -1.0046739e-03
   2.7855392e+00  -1.0053183e-03
   2.7858462e+00  -1.0059434e-03
   2.7861532e+00  -1.0065492e-03
   2.7864602e+00  -1.0071357e-03
   2.7867672e+00  -1.0077029e-03
   2.7870741e+00  -1.0082508e-03
   2.7873811e+00  -1.0087795e-03
   2.7876881e+00  -1.0092888e-03
   2.7879951e+00  -1.0097788e-03
   2.7883021e+00  -1.0102495e-03
   2.7886090e+00  -1.0107010e-03
   2.7889160e+00  -1.0111331e-03
   2.7892230e+00  -1.0115460e-03
   2.7895300e+00  -1.0119396e-03
   2.7898370e+00  -1.0123139e-03
   2.7901440e+00  -1.0126690e-03
   2.7904509e+00  -1.0130048e-03
   2.7907579e+00  -1.0133213e-03
   2.7910649e+00  -1.0136185e-03
   2.7913719e+00  -1.0138966e-03
   2.7916789e+00  -1.0141553e-03
   2.7919858e+00  -1.0143949e-03
   2.7922928e+00  -1.0146152e-03
   2.7925998e+00  -1.0148163e-03
   2.7929068e+00  -1.0149981e-03
   2.7932138e+00  -1.0151608e-03
   2.7935207e+00  -1.0153043e-03
   2.7938277e+00  -1.0154285e-03
   2.7941347e+00  -1.0155337e-03
   2.7944417e+00  -1.0156196e-03
   2.7947487e+00  -1.0156864e-03
   2.7950556e+00  -1.0157340e-03
   2.7953626e+00  -1.0157625e-03
   2.7956696e+00  -1.0157719e-03
   2.7959766e+00  -1.0157621e-03
   2.7962836e+00  -1.0157333e-03
   2.7965905e+00  -1.0156853e-03
   2.7968975e+00  -1.0156183e-03
   2.7972045e+00  -1.0155322e-03
   2.7975115e+00  -1.0154270e-03
   2.7978185e+00  -1.0153028e-03
   2.7981254e+00  -1.0151596e-03
   2.7984324e+00  -1.0149974e-03
   2.7987394e+00  -1.0148162e-03
   2.7990464e+00  -1.0146160e-03
   2.7993534e+00  -1.0143968e-03
   2.7996603e+00  -1.0141587e-03
   2.7999673e+00  -1.0139017e-03
   2.8002743e+00  -1.0136257e-03
   2.8005813e+00  -1.0133309e-03
   2.8008883e+00  -1.0130172e-03
   2.8011952e+00  -1.0126846e-03
   2.8015022e+00  -1.0123332e-03
   2.8018092e+00  -1.0119630e-03
   2.8021162e+00  -1.0115739e-03
   2.8024232e+00  -1.0111661e-03
   2.8027301e+00  -1.0107396e-03
   2.8030371e+00  -1.0102943e-03
   2.8033441e+00  -1.0098303e-03
   2.8036511e+00  -1.0093475e-03
   2.8039581e+00  -1.0088461e-03
   2.8042650e+00  -1.0083261e-03
   2.8045720e+00  -1.0077874e-03
   2.8048790e+00  -1.0072302e-03
   2.8051860e+00  -1.0066543e-03
   2.8054930e+00  -1.0060599e-03
   2.8057999e+00  -1.0054469e-03
   2.8061069e+00  -1.0048154e-03
   2.8064139e+00  -1.0041655e-03
   2.8067209e+00  -1.0034970e-03
   2.8070279e+00  -1.0028101e-03
   2.8073348e+00  -1.0021048e-03
   2.8076418e+00  -1.0013811e-03
   2.8079488e+00  -1.0006390e-03
   2.8082558e+00  -9.9987862e-04
   2.8085628e+00  -9.9909992e-04
   2.8088697e+00  -9.9830294e-04
   2.8091767e+00  -9.9748771e-04
   2.8094837e+00  -9.9665426e-04
   2.8097907e+00  -9.9580261e-04
   2.8100977e+00  -9.9493279e-04
   2.8104047e+00  -9.9404483e-04
   2.8107116e+00  -9.9313876e-04
   2.8110186e+00  -9.9221461e-04
   2.8113256e+00  -9.9127241e-04
   2.8116326e+00  -9.9031220e-04
   2.8119396e+00  -9.8933400e-04
   2.8122465e+00  -9.8833784e-04
   2.8125535e+00  -9.8732376e-04
   2.8128605e+00  -9.8629179e-04
   2.8131675e+00  -9.8524196e-04
   2.8134745e+00  -9.8417430e-04
   2.8137814e+00  -9.8308886e-04
   2.8140884e+00  -9.8198566e-04
   2.8143954e+00  -9.8086474e-04
   2.8147024e+00  -9.7972613e-04
   2.8150094e+00  -9.7856986e-04
   2.8153163e+00  -9.7739598e-04
   2.8156233e+00  -9.7620450e-04
   2.8159303e+00  -9.7499548e-04
   2.8162373e+00  -9.7376895e-04
   2.8165443e+00  -9.7252493e-04
   2.8168512e+00  -9.7126348e-04
   2.8171582e+00  -9.6998462e-04
   2.8174652e+00  -9.6868839e-04
   2.8177722e+00  -9.6737483e-04
   2.8180792e+00  -9.6604398e-04
   2.8183861e+00  -9.6469587e-04
   2.8186931e+00  -9.6333055e-04
   2.8190001e+00  -9.6194805e-04
   2.8193071e+00  -9.6054841e-04
   2.8196141e+00  -9.5913168e-04
   2.8199210e+00  -9.5769789e-04
   2.8202280e+00  -9.5624708e-04
   2.8205350e+00  -9.5477929e-04
   2.8208420e+00  -9.5329457e-04
   2.8211490e+00  -9.5179295e-04
   2.8214559e+00  -9.5027448e-04
   2.8217629e+00  -9.4873919e-04
   2.8220699e+00  -9.4718713e-04
   2.8223769e+00  -9.4561834e-04
   2.8226839e+00  -9.4403286e-04
   2.8229908e+00  -9.4243074e-04
   2.8232978e+00  -9.4081201e-04
   2.8236048e+00  -9.3917673e-04
   2.8239118e+00  -9.3752493e-04
   2.8242188e+00  -9.3585666e-04
   2.8245257e+00  -9.3417196e-04
   2.8248327e+00  -9.3247087e-04
   2.8251397e+00  -9.3075345e-04
   2.8254467e+00  -9.2901974e-04
   2.8257537e+00  -9.2726978e-04
   2.8260606e+00  -9.2550362e-04
   2.8263676e+00  -9.2372131e-04
   2.8266746e+00  -9.2192289e-04
   2.8269816e+00  -9.2010840e-04
   2.8272886e+00  -9.1827790e-04
   2.8275955e+00  -9.1643143e-04
   2.8279025e+00  -9.1456904e-04
   2.8282095e+00  -9.1269078e-04
   2.8285165e+00  -9.1079669e-04
   2.8288235e+00  -9.0888682e-04
   2.8291304e+00  -9.0696123e-04
   2.8294374e+00  -9.0501996e-04
   2.8297444e+00  -9.0306306e-04
   2.8300514e+00  -9.0109057e-04
   2.8303584e+00  -8.9910256e-04
   2.8306654e+00  -8.9709906e-04
   2.8309723e+00  -8.9508013e-04
   2.8312793e+00  -8.9304582e-04
   2.8315863e+00  -8.9099617e-04
   2.8318933e+00  -8.8893125e-04
   2.8322003e+00  -8.8685109e-04
   2.8325072e+00  -8.8475576e-04
   2.8328142e+00  -8.8264530e-04
   2.8331212e+00  -8.8051977e-04
   2.8334282e+00  -8.7837923e-04
   2.8337352e+00  -8.7622372e-04
   2.8340421e+00  -8.7405329e-04
   2.8343491e+00  -8.7186800e-04
   2.8346561e+00  -8.6966790e-04
   2.8349631e+00  -8.6745305e-04
   2.8352701e+00  -8.6522350e-04
   2.8355770e+00  -8.6297931e-04
   2.8358840e+00  -8.6072052e-04
   2.8361910e+00  -8.5844720e-04
   2.8364980e+00  -8.5615939e-04
   2.8368050e+00  -8.5385716e-04
   2.8371119e+00  -8.5154056e-04
   2.8374189e+00  -8.4920964e-04
   2.8377259e+00  -8.4686446e-04
   2.8380329e+00  -8.4450508e-04
   2.8383399e+00  -8.4213156e-04
   2.8386468e+00  -8.3974395e-04
   2.8389538e+00  -8.3734230e-04
   2.8392608e+00  -8.3492668e-04
   2.8395678e+00  -8.3249714e-04
   2.8398748e+00  -8.3005374e-04
   2.8401817e+00  -8.2759654e-04
   2.8404887e+00  -8.2512560e-04
   2.8407957e+00  -8.2264097e-04
   2.8411027e+00  -8.2014272e-04
   2.8414097e+00  -8.1763090e-04
   2.8417166e+00  -8.1510557e-04
   2.8420236e+00  -8.1256678e-04
   2.8423306e+00  -8.1001461e-04
   2.8426376e+00  -8.0744911e-04
   2.8429446e+00  -8.0487034e-04
   2.8432515e+00  -8.0227836e-04
   2.8435585e+00  -7.9967323e-04
   2.8438655e+00  -7.9705502e-04
   2.8441725e+00  -7.9442379e-04
   2.8444795e+00  -7.9177959e-04
   2.8447864e+00  -7.8912249e-04
   2.8450934e+00  -7.8645254e-04
   2.8454004e+00  -7.8376982e-04
   2.8457074e+00  -7.8107439e-04
   2.8460144e+00  -7.7836630e-04
   2.8463213e+00  -7.7564562e-04
   2.8466283e+00  -7.7291241e-04
   2.8469353e+00  -7.7016673e-04
   2.8472423e+00  -7.6740866e-04
   2.8475493e+00  -7.6463824e-04
   2.8478562e+00  -7.6185556e-04
   2.8481632e+00  -7.5906066e-04
   2.8484702e+00  -7.5625362e-04
   2.8487772e+00  -7.5343450e-04
   2.8490842e+00  -7.5060336e-04
   2.8493911e+00  -7.4776027e-04
   2.8496981e+00  -7.4490529e-04
   2.8500051e+00  -7.4203849e-04
   2.8503121e+00  -7.3915994e-04
   2.8506191e+00  -7.3626969e-04
   2.8509261e+00  -7.3336781e-04
   2.8512330e+00  -7.3045438e-04
   2.8515400e+00  -7.2752945e-04
   2.8518470e+00  -7.2459310e-04
   2.8521540e+00  -7.2164538e-04
   2.8524610e+00  -7.1868638e-04
   2.8527679e+00  -7.1571614e-04
   2.8530749e+00  -7.1273475e-04
   2.8533819e+00  -7.0974226e-04
   2.8536889e+00  -7.0673875e-04
   2.8539959e+00  -7.0372428e-04
   2.8543028e+00  -7.0069892e-04
   2.8546098e+00  -6.9766274e-04
   2.8549168e+00  -6.9461581e-04
   2.8552238e+00  -6.9155819e-04
   2.8555308e+00  -6.8848996e-04
   2.8558377e+00  -6.8541118e-04
   2.8561447e+00  -6.8232191e-04
   2.8564517e+00  -6.7922224e-04
   2.8567587e+00  -6.7611223e-04
   2.8570657e+00  -6.7299194e-04
   2.8573726e+00  -6.6986146e-04
   2.8576796e+00  -6.6672084e-04
   2.8579866e+00  -6.6357016e-04
   2.8582936e+00  -6.6040949e-04
   2.8586006e+00  -6.5723889e-04
   2.8589075e+00  -6.5405845e-04
   2.8592145e+00  -6.5086822e-04
   2.8595215e+00  -6.4766828e-04
   2.8598285e+00  -6.4445871e-04
   2.8601355e+00  -6.4123957e-04
   2.8604424e+00  -6.3801093e-04
   2.8607494e+00  -6.3477287e-04
   2.8610564e+00  -6.3152545e-04
   2.8613634e+00  -6.2826875e-04
   2.8616704e+00  -6.2500284e-04
   2.8619773e+00  -6.2172779e-04
   2.8622843e+00  -6.1844367e-04
   2.8625913e+00  -6.1515056e-04
   2.8628983e+00  -6.1184853e-04
   2.8632053e+00  -6.0853764e-04
   2.8635122e+00  -6.0521799e-04
   2.8638192e+00  -6.0188962e-04
   2.8641262e+00  -5.9855263e-04
   2.8644332e+00  -5.9520707e-04
   2.8647402e+00  -5.9185303e-04
   2.8650471e+00  -5.8849058e-04
   2.8653541e+00  -5.8511979e-04
   2.8656611e+00  -5.8174073e-04
   2.8659681e+00  -5.7835348e-04
   2.8662751e+00  -5.7495811e-04
   2.8665820e+00  -5.7155470e-04
   2.8668890e+00  -5.6814332e-04
   2.8671960e+00  -5.6472404e-04
   2.8675030e+00  -5.6129694e-04
   2.8678100e+00  -5.5786209e-04
   2.8681169e+00  -5.5441957e-04
   2.8684239e+00  -5.5096945e-04
   2.8687309e+00  -5.4751181e-04
   2.8690379e+00  -5.4404671e-04
   2.8693449e+00  -5.4057424e-04
   2.8696518e+00  -5.3709447e-04
   2.8699588e+00  -5.3360748e-04
   2.8702658e+00  -5.3011334e-04
   2.8705728e+00  -5.2661212e-04
   2.8708798e+00  -5.2310390e-04
   2.8711868e+00  -5.1958876e-04
   2.8714937e+00  -5.1606677e-04
   2.8718007e+00  -5.1253801e-04
   2.8721077e+00  -5.0900255e-04
   2.8724147e+00  -5.0546047e-04
   2.8727217e+00  -5.0191184e-04
   2.8730286e+00  -4.9835675e-04
   2.8733356e+00  -4.9479526e-04
   2.8736426e+00  -4.9122745e-04
   2.8739496e+00  -4.8765340e-04
   2.8742566e+00  -4.8407319e-04
   2.8745635e+00  -4.8048688e-04
   2.8748705e+00  -4.7689457e-04
   2.8751775e+00  -4.7329632e-04
   2.8754845e+00  -4.6969221e-04
   2.8757915e+00  -4.6608231e-04
   2.8760984e+00  -4.6246671e-04
   2.8764054e+00  -4.5884548e-04
   2.8767124e+00  -4.5521870e-04
   2.8770194e+00  -4.5158644e-04
   2.8773264e+00  -4.4794879e-04
   2.8776333e+00  -4.4430581e-04
   2.8779403e+00  -4.4065758e-04
   2.8782473e+00  -4.3700419e-04
   2.8785543e+00  -4.3334571e-04
   2.8788613e+00  -4.2968222e-04
   2.8791682e+00  -4.2601379e-04
   2.8794752e+00  -4.2234050e-04
   2.8797822e+00  -4.1866243e-04
   2.8800892e+00  -4.1497966e-04
   2.8803962e+00  -4.1129226e-04
   2.8807031e+00  -4.0760032e-04
   2.8810101e+00  -4.0390390e-04
   2.8813171e+00  -4.0020309e-04
   2.8816241e+00  -3.9649797e-04
   2.8819311e+00  -3.9278860e-04
   2.8822380e+00  -3.8907507e-04
   2.8825450e+00  -3.8535746e-04
   2.8828520e+00  -3.8163584e-04
   2.8831590e+00  -3.7791030e-04
   2.8834660e+00  -3.7418091e-04
   2.8837729e+00  -3.7044774e-04
   2.8840799e+00  -3.6671088e-04
   2.8843869e+00  -3.6297041e-04
   2.8846939e+00  -3.5922640e-04
   2.8850009e+00  -3.5547893e-04
   2.8853078e+00  -3.5172808e-04
   2.8856148e+00  -3.4797392e-04
   2.8859218e+00  -3.4421654e-04
   2.8862288e+00  -3.4045601e-04
   2.8865358e+00  -3.3669241e-04
   2.8868427e+00  -3.3292583e-04
   2.8871497e+00  -3.2915632e-04
   2.8874567e+00  -3.2538399e-04
   2.8877637e+00  -3.2160889e-04
   2.8880707e+00  -3.1783112e-04
   2.8883776e+00  -3.1405075e-04
   2.8886846e+00  -3.1026785e-04
   2.8889916e+00  -3.0648251e-04
   2.8892986e+00  -3.0269480e-04
   2.8896056e+00  -2.9890481e-04
   2.8899125e+00  -2.9511261e-04
   2.8902195e+00  -2.9131827e-04
   2.8905265e+00  -2.8752188e-04
   2.8908335e+00  -2.8372351e-04
   2.8911405e+00  -2.7992324e-04
   2.8914475e+00  -2.7612116e-04
   2.8917544e+00  -2.7231733e-04
   2.8920614e+00  -2.6851184e-04
   2.8923684e+00  -2.6470476e-04
   2.8926754e+00  -2.6089618e-04
   2.8929824e+00  -2.5708616e-04
   2.8932893e+00  -2.5327480e-04
   2.8935963e+00  -2.4946216e-04
   2.8939033e+00  -2.4564833e-04
   2.8942103e+00  -2.4183337e-04
   2.8945173e+00  -2.3801738e-04
   2.8948242e+00  -2.3420043e-04
   2.8951312e+00  -2.3038259e-04
   2.8954382e+00  -2.2656395e-04
   2.8957452e+00  -2.2274457e-04
   2.8960522e+00  -2.1892455e-04
   2.8963591e+00  -2.1510395e-04
   2.8966661e+00  -2.1128286e-04
   2.8969731e+00  -2.0746135e-04
   2.8972801e+00  -2.0363950e-04
   2.8975871e+00  -1.9981739e-04
   2.8978940e+00  -1.9599509e-04
   2.8982010e+00  -1.9217269e-04
   2.8985080e+00  -1.8835026e-04
   2.8988150e+00  -1.8452787e-04
   2.8991220e+00  -1.8070561e-04
   2.8994289e+00  -1.7688354e-04
   2.8997359e+00  -1.7306176e-04
   2.9000429e+00  -1.6924033e-04
   2.9003499e+00  -1.6541934e-04
   2.9006569e+00  -1.6159885e-04
   2.9009638e+00  -1.5777895e-04
   2.9012708e+00  -1.5395972e-04
   2.9015778e+00  -1.5014122e-04
   2.9018848e+00  -1.4632355e-04
   2.9021918e+00  -1.4250677e-04
   2.9024987e+00  -1.3869096e-04
   2.9028057e+00  -1.3487620e-04
   2.9031127e+00  -1.3106257e-04
   2.9034197e+00  -1.2725014e-04
   2.9037267e+00  -1.2343898e-04
   2.9040336e+00  -1.1962919e-04
   2.9043406e+00  -1.1582082e-04
   2.9046476e+00  -1.1201395e-04
   2.9049546e+00  -1.0820867e-04
   2.9052616e+00  -1.0440505e-04
   2.9055685e+00  -1.0060317e-04
   2.9058755e+00  -9.6803091e-05
   2.9061825e+00  -9.3004904e-05
   2.9064895e+00  -8.9208679e-05
   2.9067965e+00  -8.5414491e-05
   2.9071034e+00  -8.1622419e-05
   2.9074104e+00  -7.7832535e-05
   2.9077174e+00  -7.4044917e-05
   2.9080244e+00  -7.0259638e-05
   2.9083314e+00  -6.6476775e-05
   2.9086383e+00  -6.2696400e-05
   2.9089453e+00  -5.8918591e-05
   2.9092523e+00  -5.5143421e-05
   2.9095593e+00  -5.1370966e-05
   2.9098663e+00  -4.7601300e-05
   2.9101732e+00  -4.3834498e-05
   2.9104802e+00  -4.0070635e-05
   2.9107872e+00  -3.6309785e-05
   2.9110942e+00  -3.2552022e-05
   2.9114012e+00  -2.8797420e-05
   2.9117082e+00  -2.5046054e-05
   2.9120151e+00  -2.1297999e-05
   2.9123221e+00  -1.7553327e-05
   2.9126291e+00  -1.3812113e-05
   2.9129361e+00  -1.0074429e-05
   2.9132431e+00  -6.3403492e-06
   2.9135500e+00  -2.6099471e-06
   2.9138570e+00   1.1167036e-06
   2.9141640e+00   4.8395305e-06
   2.9144710e+00   8.5584606e-06
   2.9147780e+00   1.2273421e-05
   2.9150849e+00   1.5984338e-05
   2.9153919e+00   1.9691139e-05
   2.9156989e+00   2.3393752e-05
   2.9160059e+00   2.7092104e-05
   2.9163129e+00   3.0786123e-05
   2.9166198e+00   3.4475738e-05
   2.9169268e+00   3.8160876e-05
   2.9172338e+00   4.1841466e-05
   2.9175408e+00   4.5517436e-05
   2.9178478e+00   4.9188714e-05
   2.9181547e+00   5.2855228e-05
   2.9184617e+00   5.6516907e-05
   2.9187687e+00   6.0173682e-05
   2.9190757e+00   6.3825478e-05
   2.9193827e+00   6.7472227e-05
   2.9196896e+00   7.1113855e-05
   2.9199966e+00   7.4750295e-05
   2.9203036e+00   7.8381474e-05
   2.9206106e+00   8.2007321e-05
   2.9209176e+00   8.5627771e-05
   2.9212245e+00   8.9242749e-05
   2.9215315e+00   9.2852190e-05
   2.9218385e+00   9.6456021e-05
   2.9221455e+00   1.0005417e-04
   2.9224525e+00   1.0364658e-04
   2.9227594e+00   1.0723316e-04
   2.9230664e+00   1.1081386e-04
   2.9233734e+00   1.1438860e-04
   2.9236804e+00   1.1795731e-04
   2.9239874e+00   1.2151993e-04
   2.9242943e+00   1.2507639e-04
   2.9246013e+00   1.2862662e-04
   2.9249083e+00   1.3217055e-04
   2.9252153e+00   1.3570812e-04
   2.9255223e+00   1.3923925e-04
   2.9258292e+00   1.4276388e-04
   2.9261362e+00   1.4628194e-04
   2.9264432e+00   1.4979337e-04
   2.9267502e+00   1.5329810e-04
   2.9270572e+00   1.5679605e-04
   2.9273641e+00   1.6028717e-04
   2.9276711e+00   1.6377138e-04
   2.9279781e+00   1.6724863e-04
   2.9282851e+00   1.7071883e-04
   2.9285921e+00   1.7418194e-04
   2.9288990e+00   1.7763788e-04
   2.9292060e+00   1.8108659e-04
   2.9295130e+00   1.8452800e-04
   2.9298200e+00   1.8796205e-04
   2.9301270e+00   1.9138867e-04
   2.9304339e+00   1.9480779e-04
   2.9307409e+00   1.9821936e-04
   2.9310479e+00   2.0162331e-04
   2.9313549e+00   2.0501956e-04
   2.9316619e+00   2.0840807e-04
   2.9319689e+00   2.1178876e-04
   2.9322758e+00   2.1516158e-04
   2.9325828e+00   2.1852645e-04
   2.9328898e+00   2.2188332e-04
   2.9331968e+00   2.2523211e-04
   2.9335038e+00   2.2857278e-04
   2.9338107e+00   2.3190525e-04
   2.9341177e+00   2.3522947e-04
   2.9344247e+00   2.3854537e-04
   2.9347317e+00   2.4185288e-04
   2.9350387e+00   2.4515196e-04
   2.9353456e+00   2.4844253e-04
   2.9356526e+00   2.5172453e-04
   2.9359596e+00   2.5499791e-04
   2.9362666e+00   2.5826260e-04
   2.9365736e+00   2.6151853e-04
   2.9368805e+00   2.6476566e-04
   2.9371875e+00   2.6800392e-04
   2.9374945e+00   2.7123325e-04
   2.9378015e+00   2.7445359e-04
   2.9381085e+00   2.7766488e-04
   2.9384154e+00   2.8086706e-04
   2.9387224e+00   2.8406007e-04
   2.9390294e+00   2.8724385e-04
   2.9393364e+00   2.9041835e-04
   2.9396434e+00   2.9358350e-04
   2.9399503e+00   2.9673925e-04
   2.9402573e+00   2.9988554e-04
   2.9405643e+00   3.0302231e-04
   2.9408713e+00   3.0614951e-04
   2.9411783e+00   3.0926706e-04
   2.9414852e+00   3.1237493e-04
   2.9417922e+00   3.1547305e-04
   2.9420992e+00   3.1856137e-04
   2.9424062e+00   3.2163982e-04
   2.9427132e+00   3.2470835e-04
   2.9430201e+00   3.2776691e-04
   2.9433271e+00   3.3081544e-04
   2.9436341e+00   3.3385388e-04
   2.9439411e+00   3.3688219e-04
   2.9442481e+00   3.3990029e-04
   2.9445550e+00   3.4290815e-04
   2.9448620e+00   3.4590570e-04
   2.9451690e+00   3.4889288e-04
   2.9454760e+00   3.5186966e-04
   2.9457830e+00   3.5483596e-04
   2.9460899e+00   3.5779175e-04
   2.9463969e+00   3.6073696e-04
   2.9467039e+00   3.6367154e-04
   2.9470109e+00   3.6659543e-04
   2.9473179e+00   3.6950860e-04
   2.9476248e+00   3.7241097e-04
   2.9479318e+00   3.7530251e-04
   2.9482388e+00   3.7818316e-04
   2.9485458e+00   3.8105286e-04
   2.9488528e+00   3.8391157e-04
   2.9491597e+00   3.8675924e-04
   2.9494667e+00   3.8959581e-04
   2.9497737e+00   3.9242123e-04
   2.9500807e+00   3.9523546e-04
   2.9503877e+00   3.9803843e-04
   2.9506946e+00   4.0083012e-04
   2.9510016e+00   4.0361045e-04
   2.9513086e+00   4.0637938e-04
   2.9516156e+00   4.0913687e-04
   2.9519226e+00   4.1188287e-04
   2.9522296e+00   4.1461733e-04
   2.9525365e+00   4.1734019e-04
   2.9528435e+00   4.2005141e-04
   2.9531505e+00   4.2275095e-04
   2.9534575e+00   4.2543875e-04
   2.9537645e+00   4.2811478e-04
   2.9540714e+00   4.3077897e-04
   2.9543784e+00   4.3343128e-04
   2.9546854e+00   4.3607168e-04
   2.9549924e+00   4.3870010e-04
   2.9552994e+00   4.4131651e-04
   2.9556063e+00   4.4392086e-04
   2.9559133e+00   4.4651310e-04
   2.9562203e+00   4.4909319e-04
   2.9565273e+00   4.5166109e-04
   2.9568343e+00   4.5421674e-04
   2.9571412e+00   4.5676011e-04
   2.9574482e+00   4.5929115e-04
   2.9577552e+00   4.6180982e-04
   2.9580622e+00   4.6431607e-04
   2.9583692e+00   4.6680987e-04
   2.9586761e+00   4.6929116e-04
   2.9589831e+00   4.7175991e-04
   2.9592901e+00   4.7421607e-04
   2.9595971e+00   4.7665960e-04
   2.9599041e+00   4.7909045e-04
   2.9602110e+00   4.8150860e-04
   2.9605180e+00   4.8391399e-04
   2.9608250e+00   4.8630659e-04
   2.9611320e+00   4.8868635e-04
   2.9614390e+00   4.9105324e-04
   2.9617459e+00   4.9340721e-04
   2.9620529e+00   4.9574822e-04
   2.9623599e+00   4.9807624e-04
   2.9626669e+00   5.0039122e-04
   2.9629739e+00   5.0269314e-04
   2.9632808e+00   5.0498194e-04
   2.9635878e+00   5.0725758e-04
   2.9638948e+00   5.0952005e-04
   2.9642018e+00   5.1176928e-04
   2.9645088e+00   5.1400525e-04
   2.9648157e+00   5.1622792e-04
   2.9651227e+00   5.1843725e-04
   2.9654297e+00   5.2063320e-04
   2.9657367e+00   5.2281575e-04
   2.9660437e+00   5.2498484e-04
   2.9663506e+00   5.2714046e-04
   2.9666576e+00   5.2928255e-04
   2.9669646e+00   5.3141109e-04
   2.9672716e+00   5.3352605e-04
   2.9675786e+00   5.3562737e-04
   2.9678855e+00   5.3771504e-04
   2.9681925e+00   5.3978902e-04
   2.9684995e+00   5.4184928e-04
   2.9688065e+00   5.4389577e-04
   2.9691135e+00   5.4592848e-04
   2.9694204e+00   5.4794735e-04
   2.9697274e+00   5.4995238e-04
   2.9700344e+00   5.5194351e-04
   2.9703414e+00   5.5392072e-04
   2.9706484e+00   5.5588398e-04
   2.9709553e+00   5.5783326e-04
   2.9712623e+00   5.5976852e-04
   2.9715693e+00   5.6168974e-04
   2.9718763e+00   5.6359688e-04
   2.9721833e+00   5.6548991e-04
   2.9724902e+00   5.6736881e-04
   2.9727972e+00   5.6923354e-04
   2.9731042e+00   5.7108407e-04
   2.9734112e+00   5.7292039e-04
   2.9737182e+00   5.7474245e-04
   2.9740252e+00   5.7655023e-04
   2.9743321e+00   5.7834370e-04
   2.9746391e+00   5.8012284e-04
   2.9749461e+00   5.8188761e-04
   2.9752531e+00   5.8363800e-04
   2.9755601e+00   5.8537397e-04
   2.9758670e+00   5.8709549e-04
   2.9761740e+00   5.8880255e-04
   2.9764810e+00   5.9049511e-04
   2.9767880e+00   5.9217315e-04
   2.9770950e+00   5.9383665e-04
   2.9774019e+00   5.9548558e-04
   2.9777089e+00   5.9711991e-04
   2.9780159e+00   5.9873962e-04
   2.9783229e+00   6.0034468e-04
   2.9786299e+00   6.0193508e-04
   2.9789368e+00   6.0351079e-04
   2.9792438e+00   6.0507179e-04
   2.9795508e+00   6.0661805e-04
   2.9798578e+00   6.0814955e-04
   2.9801648e+00   6.0966627e-04
   2.9804717e+00   6.1116819e-04
   2.9807787e+00   6.1265528e-04
   2.9810857e+00   6.1412753e-04
   2.9813927e+00   6.1558491e-04
   2.9816997e+00   6.1702741e-04
   2.9820066e+00   6.1845500e-04
   2.9823136e+00   6.1986766e-04
   2.9826206e+00   6.2126538e-04
   2.9829276e+00   6.2264814e-04
   2.9832346e+00   6.2401591e-04
   2.9835415e+00   6.2536867e-04
   2.9838485e+00   6.2670642e-04
   2.9841555e+00   6.2802912e-04
   2.9844625e+00   6.2933678e-04
   2.9847695e+00   6.3062935e-04
   2.9850764e+00   6.3190684e-04
   2.9853834e+00   6.3316922e-04
   2.9856904e+00   6.3441647e-04
   2.9859974e+00   6.3564858e-04
   2.9863044e+00   6.3686554e-04
   2.9866113e+00   6.3806733e-04
   2.9869183e+00   6.3925393e-04
   2.9872253e+00   6.4042533e-04
   2.9875323e+00   6.4158151e-04
   2.9878393e+00   6.4272246e-04
   2.9881462e+00   6.4384817e-04
   2.9884532e+00   6.4495863e-04
   2.9887602e+00   6.4605381e-04
   2.9890672e+00   6.4713370e-04
   2.9893742e+00   6.4819831e-04
   2.9896811e+00   6.4924760e-04
   2.9899881e+00   6.5028157e-04
   2.9902951e+00   6.5130021e-04
   2.9906021e+00   6.5230351e-04
   2.9909091e+00   6.5329145e-04
   2.9912160e+00   6.5426403e-04
   2.9915230e+00   6.5522123e-04
   2.9918300e+00   6.5616305e-04
   2.9921370e+00   6.5708947e-04
   2.9924440e+00   6.5800048e-04
   2.9927509e+00   6.5889608e-04
   2.9930579e+00   6.5977626e-04
   2.9933649e+00   6.6064100e-04
   2.9936719e+00   6.6149031e-04
   2.9939789e+00   6.6232417e-04
   2.9942859e+00   6.6314257e-04
   2.9945928e+00   6.6394550e-04
   2.9948998e+00   6.6473297e-04
   2.9952068e+00   6.6550496e-04
   2.9955138e+00   6.6626147e-04
   2.9958208e+00   6.6700249e-04
   2.9961277e+00   6.6772802e-04
   2.9964347e+00   6.6843805e-04
   2.9967417e+00   6.6913257e-04
   2.9970487e+00   6.6981158e-04
   2.9973557e+00   6.7047508e-04
   2.9976626e+00   6.7112307e-04
   2.9979696e+00   6.7175553e-04
   2.9982766e+00   6.7237247e-04
   2.9985836e+00   6.7297387e-04
   2.9988906e+00   6.7355975e-04
   2.9991975e+00   6.7413010e-04
   2.9995045e+00   6.7468491e-04
   2.9998115e+00   6.7522418e-04
   3.0001185e+00   6.7574792e-04
   3.0004255e+00   6.7625611e-04
   3.0007324e+00   6.7674876e-04
   3.0010394e+00   6.7722588e-04
   3.0013464e+00   6.7768745e-04
   3.0016534e+00   6.7813347e-04
   3.0019604e+00   6.7856396e-04
   3.0022673e+00   6.7897890e-04
   3.0025743e+00   6.7937831e-04
   3.0028813e+00   6.7976217e-04
   3.0031883e+00   6.8013050e-04
   3.0034953e+00   6.8048329e-04
   3.0038022e+00   6.8082056e-04
   3.0041092e+00   6.8114229e-04
   3.0044162e+00   6.8144849e-04
   3.0047232e+00   6.8173917e-04
   3.0050302e+00   6.8201432e-04
   3.0053371e+00   6.8227396e-04
   3.0056441e+00   6.8251809e-04
   3.0059511e+00   6.8274671e-04
   3.0062581e+00   6.8295982e-04
   3.0065651e+00   6.8315743e-04
   3.0068720e+00   6.8333955e-04
   3.0071790e+00   6.8350618e-04
   3.0074860e+00   6.8365733e-04
   3.0077930e+00   6.8379300e-04
   3.0081000e+00   6.8391321e-04
   3.0084069e+00   6.8401795e-04
   3.0087139e+00   6.8410723e-04
   3.0090209e+00   6.8418105e-04
   3.0093279e+00   6.8423943e-04
   3.0096349e+00   6.8428238e-04
   3.0099418e+00   6.8430991e-04
   3.0102488e+00   6.8432203e-04
   3.0105558e+00   6.8431874e-04
   3.0108628e+00   6.8430006e-04
   3.0111698e+00   6.8426599e-04
   3.0114767e+00   6.8421655e-04
   3.0117837e+00   6.8415174e-04
   3.0120907e+00   6.8407158e-04
   3.0123977e+00   6.8397607e-04
   3.0127047e+00   6.8386523e-04
   3.0130116e+00   6.8373907e-04
   3.0133186e+00   6.8359760e-04
   3.0136256e+00   6.8344083e-04
   3.0139326e+00   6.8326878e-04
   3.0142396e+00   6.8308145e-04
   3.0145466e+00   6.8287886e-04
   3.0148535e+00   6.8266102e-04
   3.0151605e+00   6.8242795e-04
   3.0154675e+00   6.8217966e-04
   3.0157745e+00   6.8191616e-04
   3.0160815e+00   6.8163746e-04
   3.0163884e+00   6.8134359e-04
   3.0166954e+00   6.8103456e-04
   3.0170024e+00   6.8071037e-04
   3.0173094e+00   6.8037105e-04
   3.0176164e+00   6.8001662e-04
   3.0179233e+00   6.7964705e-04
   3.0182303e+00   6.7926237e-04
   3.0185373e+00   6.7886262e-04
   3.0188443e+00   6.7844780e-04
   3.0191513e+00   6.7801792e-04
   3.0194582e+00   6.7757305e-04
   3.0197652e+00   6.7711317e-04
   3.0200722e+00   6.7663832e-04
   3.0203792e+00   6.7614850e-04
   3.0206862e+00   6.7564372e-04
   3.0209931e+00   6.7512401e-04
   3.0213001e+00   6.7458938e-04
   3.0216071e+00   6.7403985e-04
   3.0219141e+00   6.7347544e-04
   3.0222211e+00   6.7289617e-04
   3.0225280e+00   6.7230206e-04
   3.0228350e+00   6.7169314e-04
   3.0231420e+00   6.7106942e-04
   3.0234490e+00   6.7043092e-04
   3.0237560e+00   6.6977767e-04
   3.0240629e+00   6.6910968e-04
   3.0243699e+00   6.6842699e-04
   3.0246769e+00   6.6772961e-04
   3.0249839e+00   6.6701757e-04
   3.0252909e+00   6.6629089e-04
   3.0255978e+00   6.6554959e-04
   3.0259048e+00   6.6479370e-04
   3.0262118e+00   6.6402323e-04
   3.0265188e+00   6.6323822e-04
   3.0268258e+00   6.6243868e-04
   3.0271327e+00   6.6162465e-04
   3.0274397e+00   6.6079614e-04
   3.0277467e+00   6.5995318e-04
   3.0280537e+00   6.5909580e-04
   3.0283607e+00   6.5822401e-04
   3.0286676e+00   6.5733786e-04
   3.0289746e+00   6.5643736e-04
   3.0292816e+00   6.5552253e-04
   3.0295886e+00   6.5459342e-04
   3.0298956e+00   6.5365004e-04
   3.0302025e+00   6.5269243e-04
   3.0305095e+00   6.5172060e-04
   3.0308165e+00   6.5073460e-04
   3.0311235e+00   6.4973444e-04
   3.0314305e+00   6.4872016e-04
   3.0317374e+00   6.4769178e-04
   3.0320444e+00   6.4664934e-04
   3.0323514e+00   6.4559285e-04
   3.0326584e+00   6.4452236e-04
   3.0329654e+00   6.4343789e-04
   3.0332723e+00   6.4233947e-04
   3.0335793e+00   6.4122714e-04
   3.0338863e+00   6.4010092e-04
   3.0341933e+00   6.3896084e-04
   3.0345003e+00   6.3780693e-04
   3.0348073e+00   6.3663923e-04
   3.0351142e+00   6.3545777e-04
   3.0354212e+00   6.3426258e-04
   3.0357282e+00   6.3305369e-04
   3.0360352e+00   6.3183113e-04
   3.0363422e+00   6.3059495e-04
   3.0366491e+00   6.2934517e-04
   3.0369561e+00   6.2808182e-04
   3.0372631e+00   6.2680494e-04
   3.0375701e+00   6.2551457e-04
   3.0378771e+00   6.2421073e-04
   3.0381840e+00   6.2289346e-04
   3.0384910e+00   6.2156279e-04
   3.0387980e+00   6.2021877e-04
   3.0391050e+00   6.1886143e-04
   3.0394120e+00   6.1749079e-04
   3.0397189e+00   6.1610690e-04
   3.0400259e+00   6.1470979e-04
   3.0403329e+00   6.1329951e-04
   3.0406399e+00   6.1187608e-04
   3.0409469e+00   6.1043954e-04
   3.0412538e+00   6.0898993e-04
   3.0415608e+00   6.0752728e-04
   3.0418678e+00   6.0605164e-04
   3.0421748e+00   6.0456304e-04
   3.0424818e+00   6.0306151e-04
   3.0427887e+00   6.0154711e-04
   3.0430957e+00   6.0001985e-04
   3.0434027e+00   5.9847980e-04
   3.0437097e+00   5.9692697e-04
   3.0440167e+00   5.9536143e-04
   3.0443236e+00   5.9378319e-04
   3.0446306e+00   5.9219230e-04
   3.0449376e+00   5.9058881e-04
   3.0452446e+00   5.8897274e-04
   3.0455516e+00   5.8734415e-04
   3.0458585e+00   5.8570307e-04
   3.0461655e+00   5.8404955e-04
   3.0464725e+00   5.8238361e-04
   3.0467795e+00   5.8070531e-04
   3.0470865e+00   5.7901469e-04
   3.0473934e+00   5.7731179e-04
   3.0477004e+00   5.7559665e-04
   3.0480074e+00   5.7386931e-04
   3.0483144e+00   5.7212982e-04
   3.0486214e+00   5.7037821e-04
   3.0489283e+00   5.6861453e-04
   3.0492353e+00   5.6683882e-04
   3.0495423e+00   5.6505113e-04
   3.0498493e+00   5.6325150e-04
   3.0501563e+00   5.6143997e-04
   3.0504632e+00   5.5961659e-04
   3.0507702e+00   5.5778140e-04
   3.0510772e+00   5.5593444e-04
   3.0513842e+00   5.5407576e-04
   3.0516912e+00   5.5220540e-04
   3.0519981e+00   5.5032341e-04
   3.0523051e+00   5.4842983e-04
   3.0526121e+00   5.4652471e-04
   3.0529191e+00   5.4460810e-04
   3.0532261e+00   5.4268004e-04
   3.0535330e+00   5.4074057e-04
   3.0538400e+00   5.3878975e-04
   3.0541470e+00   5.3682761e-04
   3.0544540e+00   5.3485421e-04
   3.0547610e+00   5.3286960e-04
   3.0550680e+00   5.3087381e-04
   3.0553749e+00   5.2886690e-04
   3.0556819e+00   5.2684891e-04
   3.0559889e+00   5.2481988e-04
   3.0562959e+00   5.2277988e-04
   3.0566029e+00   5.2072894e-04
   3.0569098e+00   5.1866711e-04
   3.0572168e+00   5.1659445e-04
   3.0575238e+00   5.1451099e-04
   3.0578308e+00   5.1241679e-04
   3.0581378e+00   5.1031190e-04
   3.0584447e+00   5.0819637e-04
   3.0587517e+00   5.0607024e-04
   3.0590587e+00   5.0393357e-04
   3.0593657e+00   5.0178640e-04
   3.0596727e+00   4.9962878e-04
   3.0599796e+00   4.9746077e-04
   3.0602866e+00   4.9528241e-04
   3.0605936e+00   4.9309375e-04
   3.0609006e+00   4.9089485e-04
   3.0612076e+00   4.8868576e-04
   3.0615145e+00   4.8646651e-04
   3.0618215e+00   4.8423718e-04
   3.0621285e+00   4.8199780e-04
   3.0624355e+00   4.7974843e-04
   3.0627425e+00   4.7748912e-04
   3.0630494e+00   4.7521992e-04
   3.0633564e+00   4.7294088e-04
   3.0636634e+00   4.7065206e-04
   3.0639704e+00   4.6835350e-04
   3.0642774e+00   4.6604526e-04
   3.0645843e+00   4.6372739e-04
   3.0648913e+00   4.6139994e-04
   3.0651983e+00   4.5906297e-04
   3.0655053e+00   4.5671652e-04
   3.0658123e+00   4.5436065e-04
   3.0661192e+00   4.5199543e-04
   3.0664262e+00   4.4962088e-04
   3.0667332e+00   4.4723708e-04
   3.0670402e+00   4.4484408e-04
   3.0673472e+00   4.4244193e-04
   3.0676541e+00   4.4003068e-04
   3.0679611e+00   4.3761039e-04
   3.0682681e+00   4.3518111e-04
   3.0685751e+00   4.3274289e-04
   3.0688821e+00   4.3029579e-04
   3.0691890e+00   4.2783987e-04
   3.0694960e+00   4.2537518e-04
   3.0698030e+00   4.2290177e-04
   3.0701100e+00   4.2041970e-04
   3.0704170e+00   4.1792902e-04
   3.0707239e+00   4.1542979e-04
   3.0710309e+00   4.1292207e-04
   3.0713379e+00   4.1040591e-04
   3.0716449e+00   4.0788136e-04
   3.0719519e+00   4.0534848e-04
   3.0722588e+00   4.0280732e-04
   3.0725658e+00   4.0025795e-04
   3.0728728e+00   3.9770043e-04
   3.0731798e+00   3.9513479e-04
   3.0734868e+00   3.9256111e-04
   3.0737937e+00   3.8997944e-04
   3.0741007e+00   3.8738983e-04
   3.0744077e+00   3.8479234e-04
   3.0747147e+00   3.8218704e-04
   3.0750217e+00   3.7957396e-04
   3.0753287e+00   3.7695319e-04
   3.0756356e+00   3.7432476e-04
   3.0759426e+00   3.7168874e-04
   3.0762496e+00   3.6904519e-04
   3.0765566e+00   3.6639416e-04
   3.0768636e+00   3.6373571e-04
   3.0771705e+00   3.6106990e-04
   3.0774775e+00   3.5839679e-04
   3.0777845e+00   3.5571643e-04
   3.0780915e+00   3.5302888e-04
   3.0783985e+00   3.5033421e-04
   3.0787054e+00   3.4763246e-04
   3.0790124e+00   3.4492370e-04
   3.0793194e+00   3.4220799e-04
   3.0796264e+00   3.3948538e-04
   3.0799334e+00   3.3675594e-04
   3.0802403e+00   3.3401972e-04
   3.0805473e+00   3.3127678e-04
   3.0808543e+00   3.2852719e-04
   3.0811613e+00   3.2577099e-04
   3.0814683e+00   3.2300825e-04
   3.0817752e+00   3.2023903e-04
   3.0820822e+00   3.1746339e-04
   3.0823892e+00   3.1468139e-04
   3.0826962e+00   3.1189308e-04
   3.0830032e+00   3.0909853e-04
   3.0833101e+00   3.0629780e-04
   3.0836171e+00   3.0349094e-04
   3.0839241e+00   3.0067802e-04
   3.0842311e+00   2.9785910e-04
   3.0845381e+00   2.9503423e-04
   3.0848450e+00   2.9220349e-04
   3.0851520e+00   2.8936692e-04
   3.0854590e+00   2.8652458e-04
   3.0857660e+00   2.8367655e-04
   3.0860730e+00   2.8082288e-04
   3.0863799e+00   2.7796362e-04
   3.0866869e+00   2.7509885e-04
   3.0869939e+00   2.7222861e-04
   3.0873009e+00   2.6935298e-04
   3.0876079e+00   2.6647200e-04
   3.0879148e+00   2.6358576e-04
   3.0882218e+00   2.6069429e-04
   3.0885288e+00   2.5779767e-04
   3.0888358e+00   2.5489596e-04
   3.0891428e+00   2.5198921e-04
   3.0894497e+00   2.4907749e-04
   3.0897567e+00   2.4616087e-04
   3.0900637e+00   2.4323939e-04
   3.0903707e+00   2.4031313e-04
   3.0906777e+00   2.3738215e-04
   3.0909846e+00   2.3444650e-04
   3.0912916e+00   2.3150625e-04
   3.0915986e+00   2.2856146e-04
   3.0919056e+00   2.2561220e-04
   3.0922126e+00   2.2265851e-04
   3.0925195e+00   2.1970048e-04
   3.0928265e+00   2.1673814e-04
   3.0931335e+00   2.1377158e-04
   3.0934405e+00   2.1080085e-04
   3.0937475e+00   2.0782601e-04
   3.0940544e+00   2.0484712e-04
   3.0943614e+00   2.0186425e-04
   3.0946684e+00   1.9887746e-04
   3.0949754e+00   1.9588682e-04
   3.0952824e+00   1.9289237e-04
   3.0955894e+00   1.8989420e-04
   3.0958963e+00   1.8689235e-04
   3.0962033e+00   1.8388689e-04
   3.0965103e+00   1.8087788e-04
   3.0968173e+00   1.7786539e-04
   3.0971243e+00   1.7484948e-04
   3.0974312e+00   1.7183021e-04
   3.0977382e+00   1.6880764e-04
   3.0980452e+00   1.6578184e-04
   3.0983522e+00   1.6275287e-04
   3.0986592e+00   1.5972079e-04
   3.0989661e+00   1.5668566e-04
   3.0992731e+00   1.5364755e-04
   3.0995801e+00   1.5060652e-04
   3.0998871e+00   1.4756263e-04
   3.1001941e+00   1.4451594e-04
   3.1005010e+00   1.4146653e-04
   3.1008080e+00   1.3841444e-04
   3.1011150e+00   1.3535974e-04
   3.1014220e+00   1.3230249e-04
   3.1017290e+00   1.2924277e-04
   3.1020359e+00   1.2618062e-04
   3.1023429e+00   1.2311612e-04
   3.1026499e+00   1.2004932e-04
   3.1029569e+00   1.1698030e-04
   3.1032639e+00   1.1390910e-04
   3.1035708e+00   1.1083580e-04
   3.1038778e+00   1.0776046e-04
   3.1041848e+00   1.0468313e-04
   3.1044918e+00   1.0160389e-04
   3.1047988e+00   9.8522789e-05
   3.1051057e+00   9.5439900e-05
   3.1054127e+00   9.2355281e-05
   3.1057197e+00   8.9268997e-05
   3.1060267e+00   8.6181108e-05
   3.1063337e+00   8.3091679e-05
   3.1066406e+00   8.0000771e-05
   3.1069476e+00   7.6908447e-05
   3.1072546e+00   7.3814770e-05
   3.1075616e+00   7.0719803e-05
   3.1078686e+00   6.7623609e-05
   3.1081755e+00   6.4526252e-05
   3.1084825e+00   6.1427793e-05
   3.1087895e+00   5.8328293e-05
   3.1090965e+00   5.5227816e-05
   3.1094035e+00   5.2126423e-05
   3.1097104e+00   4.9024180e-05
   3.1100174e+00   4.5921148e-05
   3.1103244e+00   4.2817389e-05
   3.1106314e+00   3.9712967e-05
   3.1109384e+00   3.6607943e-05
   3.1112453e+00   3.3502381e-05
   3.1115523e+00   3.0396341e-05
   3.1118593e+00   2.7289887e-05
   3.1121663e+00   2.4183081e-05
   3.1124733e+00   2.1075985e-05
   3.1127802e+00   1.7968660e-05
   3.1130872e+00   1.4861169e-05
   3.1133942e+00   1.1753576e-05
   3.1137012e+00   8.6459416e-06
   3.1140082e+00   5.5383288e-06
   3.1143151e+00   2.4307998e-06
   3.1146221e+00  -6.7658384e-07
   3.1149291e+00  -3.7837598e-06
   3.1152361e+00  -6.8906661e-06
   3.1155431e+00  -9.9972408e-06
   3.1158501e+00  -1.3103421e-05
   3.1161570e+00  -1.6209146e-05
   3.1164640e+00  -1.9314353e-05
   3.1167710e+00  -2.2418981e-05
   3.1170780e+00  -2.5522968e-05
   3.1173850e+00  -2.8626253e-05
   3.1176919e+00  -3.1728774e-05
   3.1179989e+00  -3.4830471e-05
   3.1183059e+00  -3.7931282e-05
   3.1186129e+00  -4.1031144e-05
   3.1189199e+00  -4.4129997e-05
   3.1192268e+00  -4.7227779e-05
   3.1195338e+00  -5.0324430e-05
   3.1198408e+00  -5.3419889e-05
   3.1201478e+00  -5.6514092e-05
   3.1204548e+00  -5.9606980e-05
   3.1207617e+00  -6.2698491e-05
   3.1210687e+00  -6.5788564e-05
   3.1213757e+00  -6.8877140e-05
   3.1216827e+00  -7.1964158e-05
   3.1219897e+00  -7.5049557e-05
   3.1222966e+00  -7.8133275e-05
   3.1226036e+00  -8.1215253e-05
   3.1229106e+00  -8.4295429e-05
   3.1232176e+00  -8.7373743e-05
   3.1235246e+00  -9.0450135e-05
   3.1238315e+00  -9.3524545e-05
   3.1241385e+00  -9.6596912e-05
   3.1244455e+00  -9.9667177e-05
   3.1247525e+00  -1.0273528e-04
   3.1250595e+00  -1.0580116e-04
   3.1253664e+00  -1.0886476e-04
   3.1256734e+00  -1.1192602e-04
   3.1259804e+00  -1.1498487e-04
   3.1262874e+00  -1.1804126e-04
   3.1265944e+00  -1.2109513e-04
   3.1269013e+00  -1.2414642e-04
   3.1272083e+00  -1.2719507e-04
   3.1275153e+00  -1.3024103e-04
   3.1278223e+00  -1.3328422e-04
   3.1281293e+00  -1.3632459e-04
   3.1284362e+00  -1.3936209e-04
   3.1287432e+00  -1.4239665e-04
   3.1290502e+00  -1.4542822e-04
   3.1293572e+00  -1.4845674e-04
   3.1296642e+00  -1.5148214e-04
   3.1299711e+00  -1.5450437e-04
   3.1302781e+00  -1.5752337e-04
   3.1305851e+00  -1.6053909e-04
   3.1308921e+00  -1.6355146e-04
   3.1311991e+00  -1.6656043e-04
   3.1315060e+00  -1.6956594e-04
   3.1318130e+00  -1.7256793e-04
   3.1321200e+00  -1.7556634e-04
   3.1324270e+00  -1.7856112e-04
   3.1327340e+00  -1.8155220e-04
   3.1330409e+00  -1.8453954e-04
   3.1333479e+00  -1.8752307e-04
   3.1336549e+00  -1.9050274e-04
   3.1339619e+00  -1.9347849e-04
   3.1342689e+00  -1.9645026e-04
   3.1345758e+00  -1.9941800e-04
   3.1348828e+00  -2.0238164e-04
   3.1351898e+00  -2.0534114e-04
   3.1354968e+00  -2.0829643e-04
   3.1358038e+00  -2.1124746e-04
   3.1361108e+00  -2.1419418e-04
   3.1364177e+00  -2.1713651e-04
   3.1367247e+00  -2.2007442e-04
   3.1370317e+00  -2.2300785e-04
   3.1373387e+00  -2.2593673e-04
   3.1376457e+00  -2.2886102e-04
   3.1379526e+00  -2.3178066e-04
   3.1382596e+00  -2.3469558e-04
   3.1385666e+00  -2.3760575e-04
   3.1388736e+00  -2.4051109e-04
   3.1391806e+00  -2.4341157e-04
   3.1394875e+00  -2.4630711e-04
   3.1397945e+00  -2.4919767e-04
   3.1401015e+00  -2.5208320e-04
   3.1404085e+00  -2.5496363e-04
   3.1407155e+00  -2.5783891e-04
   3.1410224e+00  -2.6070900e-04
   3.1413294e+00  -2.6357382e-04
   3.1416364e+00  -2.6643335e-04
   3.1419434e+00  -2.6928750e-04
   3.1422504e+00  -2.7213625e-04
   3.1425573e+00  -2.7497952e-04
   3.1428643e+00  -2.7781727e-04
   3.1431713e+00  -2.8064944e-04
   3.1434783e+00  -2.8347599e-04
   3.1437853e+00  -2.8629686e-04
   3.1440922e+00  -2.8911199e-04
   3.1443992e+00  -2.9192133e-04
   3.1447062e+00  -2.9472483e-04
   3.1450132e+00  -2.9752244e-04
   3.1453202e+00  -3.0031411e-04
   3.1456271e+00  -3.0309977e-04
   3.1459341e+00  -3.0587940e-04
   3.1462411e+00  -3.0865292e-04
   3.1465481e+00  -3.1142029e-04
   3.1468551e+00  -3.1418145e-04
   3.1471620e+00  -3.1693637e-04
   3.1474690e+00  -3.1968497e-04
   3.1477760e+00  -3.2242722e-04
   3.1480830e+00  -3.2516307e-04
   3.1483900e+00  -3.2789245e-04
   3.1486969e+00  -3.3061533e-04
   3.1490039e+00  -3.3333165e-04
   3.1493109e+00  -3.3604136e-04
   3.1496179e+00  -3.3874441e-04
   3.1499249e+00  -3.4144075e-04
   3.1502318e+00  -3.4413034e-04
   3.1505388e+00  -3.4681311e-04
   3.1508458e+00  -3.4948903e-04
   3.1511528e+00  -3.5215804e-04
   3.1514598e+00  -3.5482010e-04
   3.1517667e+00  -3.5747516e-04
   3.1520737e+00  -3.6012316e-04
   3.1523807e+00  -3.6276406e-04
   3.1526877e+00  -3.6539781e-04
   3.1529947e+00  -3.6802437e-04
   3.1533016e+00  -3.7064368e-04
   3.1536086e+00  -3.7325570e-04
   3.1539156e+00  -3.7586037e-04
   3.1542226e+00  -3.7845766e-04
   3.1545296e+00  -3.8104752e-04
   3.1548365e+00  -3.8362989e-04
   3.1551435e+00  -3.8620474e-04
   3.1554505e+00  -3.8877201e-04
   3.1557575e+00  -3.9133165e-04
   3.1560645e+00  -3.9388362e-04
   3.1563714e+00  -3.9642788e-04
   3.1566784e+00  -3.9896437e-04
   3.1569854e+00  -4.0149306e-04
   3.1572924e+00  -4.0401390e-04
   3.1575994e+00  -4.0652683e-04
   3.1579064e+00  -4.0903183e-04
   3.1582133e+00  -4.1152883e-04
   3.1585203e+00  -4.1401780e-04
   3.1588273e+00  -4.1649870e-04
   3.1591343e+00  -4.1897147e-04
   3.1594413e+00  -4.2143607e-04
   3.1597482e+00  -4.2389247e-04
   3.1600552e+00  -4.2634061e-04
   3.1603622e+00  -4.2878045e-04
   3.1606692e+00  -4.3121195e-04
   3.1609762e+00  -4.3363507e-04
   3.1612831e+00  -4.3604975e-04
   3.1615901e+00  -4.3845597e-04
   3.1618971e+00  -4.4085367e-04
   3.1622041e+00  -4.4324281e-04
   3.1625111e+00  -4.4562335e-04
   3.1628180e+00  -4.4799526e-04
   3.1631250e+00  -4.5035847e-04
   3.1634320e+00  -4.5271297e-04
   3.1637390e+00  -4.5505869e-04
   3.1640460e+00  -4.5739561e-04
   3.1643529e+00  -4.5972368e-04
   3.1646599e+00  -4.6204285e-04
   3.1649669e+00  -4.6435310e-04
   3.1652739e+00  -4.6665437e-04
   3.1655809e+00  -4.6894663e-04
   3.1658878e+00  -4.7122984e-04
   3.1661948e+00  -4.7350395e-04
   3.1665018e+00  -4.7576893e-04
   3.1668088e+00  -4.7802474e-04
   3.1671158e+00  -4.8027134e-04
   3.1674227e+00  -4.8250869e-04
   3.1677297e+00  -4.8473675e-04
   3.1680367e+00  -4.8695549e-04
   3.1683437e+00  -4.8916485e-04
   3.1686507e+00  -4.9136482e-04
   3.1689576e+00  -4.9355534e-04
   3.1692646e+00  -4.9573638e-04
   3.1695716e+00  -4.9790790e-04
   3.1698786e+00  -5.0006987e-04
   3.1701856e+00  -5.0222225e-04
   3.1704925e+00  -5.0436500e-04
   3.1707995e+00  -5.0649808e-04
   3.1711065e+00  -5.0862146e-04
   3.1714135e+00  -5.1073511e-04
   3.1717205e+00  -5.1283898e-04
   3.1720274e+00  -5.1493304e-04
   3.1723344e+00  -5.1701725e-04
   3.1726414e+00  -5.1909158e-04
   3.1729484e+00  -5.2115599e-04
   3.1732554e+00  -5.2321046e-04
   3.1735623e+00  -5.2525494e-04
   3.1738693e+00  -5.2728939e-04
   3.1741763e+00  -5.2931379e-04
   3.1744833e+00  -5.3132811e-04
   3.1747903e+00  -5.3333230e-04
   3.1750972e+00  -5.3532633e-04
   3.1754042e+00  -5.3731017e-04
   3.1757112e+00  -5.3928379e-04
   3.1760182e+00  -5.4124715e-04
   3.1763252e+00  -5.4320022e-04
   3.1766321e+00  -5.4514298e-04
   3.1769391e+00  -5.4707538e-04
   3.1772461e+00  -5.4899739e-04
   3.1775531e+00  -5.5090898e-04
   3.1778601e+00  -5.5281013e-04
   3.1781671e+00  -5.5470079e-04
   3.1784740e+00  -5.5658095e-04
   3.1787810e+00  -5.5845056e-04
   3.1790880e+00  -5.6030960e-04
   3.1793950e+00  -5.6215803e-04
   3.1797020e+00  -5.6399583e-04
   3.1800089e+00  -5.6582296e-04
   3.1803159e+00  -5.6763940e-04
   3.1806229e+00  -5.6944512e-04
   3.1809299e+00  -5.7124008e-04
   3.1812369e+00  -5.7302426e-04
   3.1815438e+00  -5.7479763e-04
   3.1818508e+00  -5.7656017e-04
   3.1821578e+00  -5.7831183e-04
   3.1824648e+00  -5.8005260e-04
   3.1827718e+00  -5.8178244e-04
   3.1830787e+00  -5.8350133e-04
   3.1833857e+00  -5.8520925e-04
   3.1836927e+00  -5.8690616e-04
   3.1839997e+00  -5.8859204e-04
   3.1843067e+00  -5.9026686e-04


==> data/Cappilary_Wave_Gueyffier_Results.dat <==
   8.6605081e-03   9.9789474e-03
   3.2988939e-01   9.4947368e-03
   6.4701592e-01   8.0631579e-03
   9.8422876e-01   5.9368421e-03
   1.3428042e+00   3.4105263e-03
   1.6775556e+00   7.1578947e-04
   2.0589522e+00  -1.8736842e-03
   2.3724322e+00  -4.1473684e-03
   2.7344719e+00  -5.8736842e-03
   3.0994287e+00  -6.9263158e-03
   3.4213869e+00  -7.2421053e-03
   3.7458065e+00  -6.9894737e-03
   4.0961468e+00  -6.0842105e-03
   4.4486751e+00  -4.6736842e-03
   4.7796584e+00  -2.9052632e-03
   5.0881852e+00  -9.8947368e-04
   5.4195332e+00   8.6315789e-04
   5.7729731e+00   2.4842105e-03
   6.1248633e+00   3.7473684e-03
   6.4288319e+00   4.6105263e-03
   6.7999878e+00   4.9894737e-03
   7.1458612e+00   4.8631579e-03
   7.4666343e+00   4.2736842e-03
   7.7629452e+00   3.3684211e-03
   8.1273551e+00   2.1894737e-03
   8.4913091e+00   9.0526316e-04
   8.8320773e+00  -4.0000000e-04
   9.1966695e+00  -1.5368421e-03
   9.5388052e+00  -2.5263158e-03
   9.8362100e+00  -3.1789474e-03
   1.0158259e+01  -3.4736842e-03
   1.0504771e+01  -3.4526316e-03
   1.0852832e+01  -3.0736842e-03
   1.1155524e+01  -2.5052632e-03
   1.1528504e+01  -1.7052632e-03
   1.1855658e+01  -8.2105263e-04
   1.2159718e+01   6.3157895e-05
   1.2532788e+01   8.8421053e-04
   1.2859122e+01   1.5789474e-03
   1.3207731e+01   2.0842105e-03
   1.3532241e+01   2.3578947e-03
   1.3901848e+01   2.3789474e-03
   1.4545946e+01   1.7894737e-03
   1.5233955e+01   6.7368421e-04
   1.5921600e+01  -5.2631579e-04
   1.6587426e+01  -1.4315789e-03
   1.7279172e+01  -1.6842105e-03
   1.7950468e+01  -1.3263158e-03
   1.8623405e+01  -5.8947368e-04
   1.9319983e+01   2.7368421e-04
   2.0015650e+01   9.2631579e-04
   2.0686398e+01   1.1578947e-03
   2.1355233e+01   9.4736842e-04
   2.2045794e+01   4.2105263e-04
   2.2736082e+01  -1.6842105e-04
   2.3426917e+01  -6.3157895e-04


==> data/Cappilary_Wave_Prosperetti_Results.dat <==
   0.0000000e+00   1.0000000e-02
   3.0030030e-03   9.9899149e-03
   6.0060060e-03   9.9598394e-03
   9.0090090e-03   9.9100113e-03
   1.2012012e-02   9.8406772e-03
   1.5015015e-02   9.7521072e-03
   1.8018018e-02   9.6445991e-03
   2.1021021e-02   9.5184809e-03
   2.4024024e-02   9.3741107e-03
   2.7027027e-02   9.2118772e-03
   3.0030030e-02   9.0321996e-03
   3.3033033e-02   8.8355266e-03
   3.6036036e-02   8.6223363e-03
   3.9039039e-02   8.3931349e-03
   4.2042042e-02   8.1484560e-03
   4.5045045e-02   7.8888599e-03
   4.8048048e-02   7.6149320e-03
   5.1051051e-02   7.3272820e-03
   5.4054054e-02   7.0265425e-03
   5.7057057e-02   6.7133678e-03
   6.0060060e-02   6.3884329e-03
   6.3063063e-02   6.0524317e-03
   6.6066066e-02   5.7060756e-03
   6.9069069e-02   5.3500927e-03
   7.2072072e-02   4.9852256e-03
   7.5075075e-02   4.6122303e-03
   7.8078078e-02   4.2318748e-03
   8.1081081e-02   3.8449372e-03
   8.4084084e-02   3.4522046e-03
   8.7087087e-02   3.0544712e-03
   9.0090090e-02   2.6525370e-03
   9.3093093e-02   2.2472059e-03
   9.6096096e-02   1.8392847e-03
   9.9099099e-02   1.4295809e-03
   1.0210210e-01   1.0189015e-03
   1.0510511e-01   6.0805161e-04
   1.0810811e-01   1.9783239e-04
   1.1111111e-01  -2.1096002e-04
   1.1411411e-01  -6.1753620e-04
   1.1711712e-01  -1.0211149e-03
   1.2012012e-01  -1.4209246e-03
   1.2312312e-01  -1.8162048e-03
   1.2612613e-01  -2.2062075e-03
   1.2912913e-01  -2.5901987e-03
   1.3213213e-01  -2.9674595e-03
   1.3513514e-01  -3.3372876e-03
   1.3813814e-01  -3.6989987e-03
   1.4114114e-01  -4.0519274e-03
   1.4414414e-01  -4.3954288e-03
   1.4714715e-01  -4.7288791e-03
   1.5015015e-01  -5.0516772e-03
   1.5315315e-01  -5.3632458e-03
   1.5615616e-01  -5.6630319e-03
   1.5915916e-01  -5.9505081e-03
   1.6216216e-01  -6.2251736e-03
   1.6516517e-01  -6.4865547e-03
   1.6816817e-01  -6.7342059e-03
   1.7117117e-01  -6.9677104e-03
   1.7417417e-01  -7.1866811e-03
   1.7717718e-01  -7.3907607e-03
   1.8018018e-01  -7.5796226e-03
   1.8318318e-01  -7.7529715e-03
   1.8618619e-01  -7.9105435e-03
   1.8918919e-01  -8.0521065e-03
   1.9219219e-01  -8.1774608e-03
   1.9519520e-01  -8.2864390e-03
   1.9819820e-01  -8.3789063e-03
   2.0120120e-01  -8.4547606e-03
   2.0420420e-01  -8.5139327e-03
   2.0720721e-01  -8.5563860e-03
   2.1021021e-01  -8.5821164e-03
   2.1321321e-01  -8.5911525e-03
   2.1621622e-01  -8.5835552e-03
   2.1921922e-01  -8.5594171e-03
   2.2222222e-01  -8.5188628e-03
   2.2522523e-01  -8.4620481e-03
   2.2822823e-01  -8.3891595e-03
   2.3123123e-01  -8.3004139e-03
   2.3423423e-01  -8.1960580e-03
   2.3723724e-01  -8.0763675e-03
   2.4024024e-01  -7.9416467e-03
   2.4324324e-01  -7.7922275e-03
   2.4624625e-01  -7.6284689e-03
   2.4924925e-01  -7.4507559e-03
   2.5225225e-01  -7.2594988e-03
   2.5525526e-01  -7.0551322e-03
   2.5825826e-01  -6.8381142e-03
   2.6126126e-01  -6.6089252e-03
   2.6426426e-01  -6.3680668e-03
   2.6726727e-01  -6.1160612e-03
   2.7027027e-01  -5.8534494e-03
   2.7327327e-01  -5.5807907e-03
   2.7627628e-01  -5.2986611e-03
   2.7927928e-01  -5.0076522e-03
   2.8228228e-01  -4.7083701e-03
   2.8528529e-01  -4.4014342e-03
   2.8828829e-01  -4.0874755e-03
   2.9129129e-01  -3.7671359e-03
   2.9429429e-01  -3.4410666e-03
   2.9729730e-01  -3.1099268e-03
   3.0030030e-01  -2.7743822e-03
   3.0330330e-01  -2.4351043e-03
   3.0630631e-01  -2.0927684e-03
   3.0930931e-01  -1.7480524e-03
   3.1231231e-01  -1.4016360e-03
   3.1531532e-01  -1.0541987e-03
   3.1831832e-01  -7.0641870e-04
   3.2132132e-01  -3.5897184e-04
   3.2432432e-01  -1.2530004e-05
   3.2732733e-01   3.3224004e-04
   3.3033033e-01   6.7467793e-04
   3.3333333e-01   1.0141310e-03
   3.3633634e-01   1.3499553e-03
   3.3933934e-01   1.6815173e-03
   3.4234234e-01   2.0081944e-03
   3.4534535e-01   2.3293767e-03
   3.4834835e-01   2.6444676e-03
   3.5135135e-01   2.9528854e-03
   3.5435435e-01   3.2540639e-03
   3.5735736e-01   3.5474538e-03
   3.6036036e-01   3.8325234e-03
   3.6336336e-01   4.1087596e-03
   3.6636637e-01   4.3756691e-03
   3.6936937e-01   4.6327788e-03
   3.7237237e-01   4.8796370e-03
   3.7537538e-01   5.1158140e-03
   3.7837838e-01   5.3409028e-03
   3.8138138e-01   5.5545199e-03
   3.8438438e-01   5.7563058e-03
   3.8738739e-01   5.9459257e-03
   3.9039039e-01   6.1230701e-03
   3.9339339e-01   6.2874550e-03
   3.9639640e-01   6.4388225e-03
   3.9939940e-01   6.5769414e-03
   4.0240240e-01   6.7016069e-03
   4.0540541e-01   6.8126416e-03
   4.0840841e-01   6.9098954e-03
   4.1141141e-01   6.9932453e-03
   4.1441441e-01   7.0625961e-03
   4.1741742e-01   7.1178804e-03
   4.2042042e-01   7.1590579e-03
   4.2342342e-01   7.1861163e-03
   4.2642643e-01   7.1990705e-03
   4.2942943e-01   7.1979628e-03
   4.3243243e-01   7.1828625e-03
   4.3543544e-01   7.1538657e-03
   4.3843844e-01   7.1110951e-03
   4.4144144e-01   7.0546995e-03
   4.4444444e-01   6.9848533e-03
   4.4744745e-01   6.9017563e-03
   4.5045045e-01   6.8056330e-03
   4.5345345e-01   6.6967321e-03
   4.5645646e-01   6.5753259e-03
   4.5945946e-01   6.4417096e-03
   4.6246246e-01   6.2962007e-03
   4.6546547e-01   6.1391384e-03
   4.6846847e-01   5.9708826e-03
   4.7147147e-01   5.7918130e-03
   4.7447447e-01   5.6023289e-03
   4.7747748e-01   5.4028475e-03
   4.8048048e-01   5.1938035e-03
   4.8348348e-01   4.9756483e-03
   4.8648649e-01   4.7488485e-03
   4.8948949e-01   4.5138856e-03
   4.9249249e-01   4.2712542e-03
   4.9549550e-01   4.0214619e-03
   4.9849850e-01   3.7650275e-03
   5.0150150e-01   3.5024801e-03
   5.0450450e-01   3.2343584e-03
   5.0750751e-01   2.9612093e-03
   5.1051051e-01   2.6835868e-03
   5.1351351e-01   2.4020508e-03
   5.1651652e-01   2.1171663e-03
   5.1951952e-01   1.8295021e-03
   5.2252252e-01   1.5396297e-03
   5.2552553e-01   1.2481221e-03
   5.2852853e-01   9.5555260e-04
   5.3153153e-01   6.6249415e-04
   5.3453453e-01   3.6951770e-04
   5.3753754e-01   7.7191384e-05
   5.4054054e-01  -2.1392063e-04
   5.4354354e-01  -5.0325923e-04
   5.4654655e-01  -7.9027139e-04
   5.4954955e-01  -1.0744112e-03
   5.5255255e-01  -1.3551411e-03
   5.5555556e-01  -1.6319324e-03
   5.5855856e-01  -1.9042667e-03
   5.6156156e-01  -2.1716369e-03
   5.6456456e-01  -2.4335477e-03
   5.6756757e-01  -2.6895168e-03
   5.7057057e-01  -2.9390759e-03
   5.7357357e-01  -3.1817710e-03
   5.7657658e-01  -3.4171640e-03
   5.7957958e-01  -3.6448327e-03
   5.8258258e-01  -3.8643721e-03
   5.8558559e-01  -4.0753949e-03
   5.8858859e-01  -4.2775320e-03
   5.9159159e-01  -4.4704334e-03
   5.9459459e-01  -4.6537688e-03
   5.9759760e-01  -4.8272278e-03
   6.0060060e-01  -4.9905207e-03
   6.0360360e-01  -5.1433791e-03
   6.0660661e-01  -5.2855559e-03
   6.0960961e-01  -5.4168260e-03
   6.1261261e-01  -5.5369864e-03
   6.1561562e-01  -5.6458568e-03
   6.1861862e-01  -5.7432795e-03
   6.2162162e-01  -5.8291199e-03
   6.2462462e-01  -5.9032664e-03
   6.2762763e-01  -5.9656306e-03
   6.3063063e-01  -6.0161476e-03
   6.3363363e-01  -6.0547755e-03
   6.3663664e-01  -6.0814959e-03
   6.3963964e-01  -6.0963133e-03
   6.4264264e-01  -6.0992556e-03
   6.4564565e-01  -6.0903734e-03
   6.4864865e-01  -6.0697401e-03
   6.5165165e-01  -6.0374514e-03
   6.5465465e-01  -5.9936253e-03
   6.5765766e-01  -5.9384016e-03
   6.6066066e-01  -5.8719416e-03
   6.6366366e-01  -5.7944274e-03
   6.6666667e-01  -5.7060619e-03
   6.6966967e-01  -5.6070680e-03
   6.7267267e-01  -5.4976881e-03
   6.7567568e-01  -5.3781839e-03
   6.7867868e-01  -5.2488350e-03
   6.8168168e-01  -5.1099393e-03
   6.8468468e-01  -4.9618113e-03
   6.8768769e-01  -4.8047822e-03
   6.9069069e-01  -4.6391990e-03
   6.9369369e-01  -4.4654233e-03
   6.9669670e-01  -4.2838312e-03
   6.9969970e-01  -4.0948119e-03
   7.0270270e-01  -3.8987675e-03
   7.0570571e-01  -3.6961114e-03
   7.0870871e-01  -3.4872681e-03
   7.1171171e-01  -3.2726722e-03
   7.1471471e-01  -3.0527671e-03
   7.1771772e-01  -2.8280045e-03
   7.2072072e-01  -2.5988436e-03
   7.2372372e-01  -2.3657497e-03
   7.2672673e-01  -2.1291934e-03
   7.2972973e-01  -1.8896502e-03
   7.3273273e-01  -1.6475988e-03
   7.3573574e-01  -1.4035205e-03
   7.3873874e-01  -1.1578983e-03
   7.4174174e-01  -9.1121613e-04
   7.4474474e-01  -6.6395729e-04
   7.4774775e-01  -4.1660411e-04
   7.5075075e-01  -1.6963680e-04
   7.5375375e-01   7.6467518e-05
   7.5675676e-01   3.2123562e-04
   7.5975976e-01   5.6419913e-04
   7.6276276e-01   8.0489543e-04
   7.6576577e-01   1.0428685e-03
   7.6876877e-01   1.2776697e-03
   7.7177177e-01   1.5088587e-03
   7.7477477e-01   1.7360044e-03
   7.7777778e-01   1.9586854e-03
   7.8078078e-01   2.1764911e-03
   7.8378378e-01   2.3890222e-03
   7.8678679e-01   2.5958917e-03
   7.8978979e-01   2.7967253e-03
   7.9279279e-01   2.9911622e-03
   7.9579580e-01   3.1788557e-03
   7.9879880e-01   3.3594738e-03
   8.0180180e-01   3.5327000e-03
   8.0480480e-01   3.6982335e-03
   8.0780781e-01   3.8557898e-03
   8.1081081e-01   4.0051013e-03
   8.1381381e-01   4.1459176e-03
   8.1681682e-01   4.2780061e-03
   8.1981982e-01   4.4011522e-03
   8.2282282e-01   4.5151596e-03
   8.2582583e-01   4.6198507e-03
   8.2882883e-01   4.7150667e-03
   8.3183183e-01   4.8006682e-03
   8.3483483e-01   4.8765349e-03
   8.3783784e-01   4.9425660e-03
   8.4084084e-01   4.9986802e-03
   8.4384384e-01   5.0448160e-03
   8.4684685e-01   5.0809314e-03
   8.4984985e-01   5.1070041e-03
   8.5285285e-01   5.1230314e-03
   8.5585586e-01   5.1290300e-03
   8.5885886e-01   5.1250361e-03
   8.6186186e-01   5.1111049e-03
   8.6486486e-01   5.0873110e-03
   8.6786787e-01   5.0537474e-03
   8.7087087e-01   5.0105258e-03
   8.7387387e-01   4.9577760e-03
   8.7687688e-01   4.8956457e-03
   8.7987988e-01   4.8243002e-03
   8.8288288e-01   4.7439218e-03
   8.8588589e-01   4.6547094e-03
   8.8888889e-01   4.5568783e-03
   8.9189189e-01   4.4506591e-03
   8.9489489e-01   4.3362979e-03
   8.9789790e-01   4.2140555e-03
   9.0090090e-01   4.0842064e-03
   9.0390390e-01   3.9470388e-03
   9.0690691e-01   3.8028537e-03
   9.0990991e-01   3.6519642e-03
   9.1291291e-01   3.4946949e-03
   9.1591592e-01   3.3313815e-03
   9.1891892e-01   3.1623693e-03
   9.2192192e-01   2.9880136e-03
   9.2492492e-01   2.8086781e-03
   9.2792793e-01   2.6247342e-03
   9.3093093e-01   2.4365609e-03
   9.3393393e-01   2.2445434e-03
   9.3693694e-01   2.0490724e-03
   9.3993994e-01   1.8505438e-03
   9.4294294e-01   1.6493571e-03
   9.4594595e-01   1.4459153e-03
   9.4894895e-01   1.2406240e-03
   9.5195195e-01   1.0338901e-03
   9.5495495e-01   8.2612170e-04
   9.5795796e-01   6.1772673e-04
   9.6096096e-01   4.0911250e-04
   9.6396396e-01   2.0068480e-04
   9.6696697e-01  -7.1528858e-06
   9.6996997e-01  -2.1400013e-04
   9.7297297e-01  -4.1946035e-04
   9.7597598e-01  -6.2314151e-04
   9.7897898e-01  -8.2465692e-04
   9.8198198e-01  -1.0236259e-03
   9.8498498e-01  -1.2196746e-03
   9.8798799e-01  -1.4124364e-03
   9.9099099e-01  -1.6015532e-03
   9.9399399e-01  -1.7866752e-03
   9.9699700e-01  -1.9674623e-03
   1.0000000e+00  -2.1435844e-03
   1.0030030e+00  -2.3147221e-03
   1.0060060e+00  -2.4805668e-03
   1.0090090e+00  -2.6408222e-03
   1.0120120e+00  -2.7952038e-03
   1.0150150e+00  -2.9434400e-03
   1.0180180e+00  -3.0852726e-03
   1.0210210e+00  -3.2204567e-03
   1.0240240e+00  -3.3487617e-03
   1.0270270e+00  -3.4699714e-03
   1.0300300e+00  -3.5838843e-03
   1.0330330e+00  -3.6903142e-03
   1.0360360e+00  -3.7890902e-03
   1.0390390e+00  -3.8800569e-03
   1.0420420e+00  -3.9630750e-03
   1.0450450e+00  -4.0380214e-03
   1.0480480e+00  -4.1047888e-03
   1.0510511e+00  -4.1632867e-03
   1.0540541e+00  -4.2134408e-03
   1.0570571e+00  -4.2551936e-03
   1.0600601e+00  -4.2885039e-03
   1.0630631e+00  -4.3133473e-03
   1.0660661e+00  -4.3297158e-03
   1.0690691e+00  -4.3376179e-03
   1.0720721e+00  -4.3370785e-03
   1.0750751e+00  -4.3281388e-03
   1.0780781e+00  -4.3108560e-03
   1.0810811e+00  -4.2853033e-03
   1.0840841e+00  -4.2515695e-03
   1.0870871e+00  -4.2097591e-03
   1.0900901e+00  -4.1599914e-03
   1.0930931e+00  -4.1024008e-03
   1.0960961e+00  -4.0371362e-03
   1.0990991e+00  -3.9643607e-03
   1.1021021e+00  -3.8842512e-03
   1.1051051e+00  -3.7969978e-03
   1.1081081e+00  -3.7028038e-03
   1.1111111e+00  -3.6018848e-03
   1.1141141e+00  -3.4944687e-03
   1.1171171e+00  -3.3807946e-03
   1.1201201e+00  -3.2611128e-03
   1.1231231e+00  -3.1356840e-03
   1.1261261e+00  -3.0047788e-03
   1.1291291e+00  -2.8686771e-03
   1.1321321e+00  -2.7276676e-03
   1.1351351e+00  -2.5820473e-03
   1.1381381e+00  -2.4321204e-03
   1.1411411e+00  -2.2781983e-03
   1.1441441e+00  -2.1205984e-03
   1.1471471e+00  -1.9596441e-03
   1.1501502e+00  -1.7956634e-03
   1.1531532e+00  -1.6289887e-03
   1.1561562e+00  -1.4599563e-03
   1.1591592e+00  -1.2889051e-03
   1.1621622e+00  -1.1161766e-03
   1.1651652e+00  -9.4211376e-04
   1.1681682e+00  -7.6706052e-04
   1.1711712e+00  -5.9136117e-04
   1.1741742e+00  -4.1535957e-04
   1.1771772e+00  -2.3939853e-04
   1.1801802e+00  -6.3819179e-05
   1.1831832e+00   1.1103975e-04
   1.1861862e+00   2.8484251e-04
   1.1891892e+00   4.5725701e-04
   1.1921922e+00   6.2795543e-04
   1.1951952e+00   7.9661484e-04
   1.1981982e+00   9.6291779e-04
   1.2012012e+00   1.1265529e-03
   1.2042042e+00   1.2872156e-03
   1.2072072e+00   1.4446082e-03
   1.2102102e+00   1.5984411e-03
   1.2132132e+00   1.7484328e-03
   1.2162162e+00   1.8943106e-03
   1.2192192e+00   2.0358113e-03
   1.2222222e+00   2.1726811e-03
   1.2252252e+00   2.3046766e-03
   1.2282282e+00   2.4315650e-03
   1.2312312e+00   2.5531244e-03
   1.2342342e+00   2.6691444e-03
   1.2372372e+00   2.7794264e-03
   1.2402402e+00   2.8837837e-03
   1.2432432e+00   2.9820422e-03
   1.2462462e+00   3.0740402e-03
   1.2492492e+00   3.1596291e-03
   1.2522523e+00   3.2386734e-03
   1.2552553e+00   3.3110510e-03
   1.2582583e+00   3.3766531e-03
   1.2612613e+00   3.4353847e-03
   1.2642643e+00   3.4871648e-03
   1.2672673e+00   3.5319258e-03
   1.2702703e+00   3.5696144e-03
   1.2732733e+00   3.6001912e-03
   1.2762763e+00   3.6236307e-03
   1.2792793e+00   3.6399214e-03
   1.2822823e+00   3.6490658e-03
   1.2852853e+00   3.6510801e-03
   1.2882883e+00   3.6459943e-03
   1.2912913e+00   3.6338523e-03
   1.2942943e+00   3.6147110e-03
   1.2972973e+00   3.5886410e-03
   1.3003003e+00   3.5557257e-03
   1.3033033e+00   3.5160618e-03
   1.3063063e+00   3.4697582e-03
   1.3093093e+00   3.4169363e-03
   1.3123123e+00   3.3577297e-03
   1.3153153e+00   3.2922837e-03
   1.3183183e+00   3.2207548e-03
   1.3213213e+00   3.1433108e-03
   1.3243243e+00   3.0601301e-03
   1.3273273e+00   2.9714014e-03
   1.3303303e+00   2.8773232e-03
   1.3333333e+00   2.7781035e-03
   1.3363363e+00   2.6739593e-03
   1.3393393e+00   2.5651160e-03
   1.3423423e+00   2.4518071e-03
   1.3453453e+00   2.3342737e-03
   1.3483483e+00   2.2127640e-03
   1.3513514e+00   2.0875326e-03
   1.3543544e+00   1.9588401e-03
   1.3573574e+00   1.8269527e-03
   1.3603604e+00   1.6921415e-03
   1.3633634e+00   1.5546819e-03
   1.3663664e+00   1.4148531e-03
   1.3693694e+00   1.2729378e-03
   1.3723724e+00   1.1292211e-03
   1.3753754e+00   9.8399053e-04
   1.3783784e+00   8.3753493e-04
   1.3813814e+00   6.9014430e-04
   1.3843844e+00   5.4210901e-04
   1.3873874e+00   3.9371934e-04
   1.3903904e+00   2.4526485e-04
   1.3933934e+00   9.7033839e-05
   1.3963964e+00  -5.0687171e-05
   1.3993994e+00  -1.9761403e-04
   1.4024024e+00  -3.4346547e-04
   1.4054054e+00  -4.8796365e-04
   1.4084084e+00  -6.3083468e-04
   1.4114114e+00  -7.7180914e-04
   1.4144144e+00  -9.1062254e-04
   1.4174174e+00  -1.0470159e-03
   1.4204204e+00  -1.1807360e-03
   1.4234234e+00  -1.3115363e-03
   1.4264264e+00  -1.4391768e-03
   1.4294294e+00  -1.5634250e-03
   1.4324324e+00  -1.6840560e-03
   1.4354354e+00  -1.8008529e-03
   1.4384384e+00  -1.9136073e-03
   1.4414414e+00  -2.0221198e-03
   1.4444444e+00  -2.1262001e-03
   1.4474474e+00  -2.2256672e-03
   1.4504505e+00  -2.3203501e-03
   1.4534535e+00  -2.4100880e-03
   1.4564565e+00  -2.4947302e-03
   1.4594595e+00  -2.5741367e-03
   1.4624625e+00  -2.6481784e-03
   1.4654655e+00  -2.7167373e-03
   1.4684685e+00  -2.7797062e-03
   1.4714715e+00  -2.8369897e-03
   1.4744745e+00  -2.8885037e-03
   1.4774775e+00  -2.9341756e-03
   1.4804805e+00  -2.9739446e-03
   1.4834835e+00  -3.0077617e-03
   1.4864865e+00  -3.0355895e-03
   1.4894895e+00  -3.0574025e-03
   1.4924925e+00  -3.0731871e-03
   1.4954955e+00  -3.0829411e-03
   1.4984985e+00  -3.0866744e-03
   1.5015015e+00  -3.0844084e-03
   1.5045045e+00  -3.0761759e-03
   1.5075075e+00  -3.0620214e-03
   1.5105105e+00  -3.0420003e-03
   1.5135135e+00  -3.0161795e-03
   1.5165165e+00  -2.9846366e-03
   1.5195195e+00  -2.9474599e-03
   1.5225225e+00  -2.9047484e-03
   1.5255255e+00  -2.8566113e-03
   1.5285285e+00  -2.8031676e-03
   1.5315315e+00  -2.7445464e-03
   1.5345345e+00  -2.6808859e-03
   1.5375375e+00  -2.6123335e-03
   1.5405405e+00  -2.5390456e-03
   1.5435435e+00  -2.4611868e-03
   1.5465465e+00  -2.3789298e-03
   1.5495495e+00  -2.2924551e-03
   1.5525526e+00  -2.2019505e-03
   1.5555556e+00  -2.1076107e-03
   1.5585586e+00  -2.0096370e-03
   1.5615616e+00  -1.9082367e-03
   1.5645646e+00  -1.8036227e-03
   1.5675676e+00  -1.6960133e-03
   1.5705706e+00  -1.5856314e-03
   1.5735736e+00  -1.4727043e-03
   1.5765766e+00  -1.3574633e-03
   1.5795796e+00  -1.2401427e-03
   1.5825826e+00  -1.1209802e-03
   1.5855856e+00  -1.0002155e-03
   1.5885886e+00  -8.7809059e-04
   1.5915916e+00  -7.5484879e-04
   1.5945946e+00  -6.3073447e-04
   1.5975976e+00  -5.0599253e-04
   1.6006006e+00  -3.8086791e-04
   1.6036036e+00  -2.5560514e-04
   1.6066066e+00  -1.3044786e-04
   1.6096096e+00  -5.6383213e-06
   1.6126126e+00   1.1858302e-04
   1.6156156e+00   2.4197802e-04
   1.6186186e+00   3.6431125e-04
   1.6216216e+00   4.8535047e-04
   1.6246246e+00   6.0486706e-04
   1.6276276e+00   7.2263643e-04
   1.6306306e+00   8.3843846e-04
   1.6336336e+00   9.5205787e-04
   1.6366366e+00   1.0632847e-03
   1.6396396e+00   1.1719145e-03
   1.6426426e+00   1.2777490e-03
   1.6456456e+00   1.3805962e-03
   1.6486486e+00   1.4802707e-03
   1.6516517e+00   1.5765944e-03
   1.6546547e+00   1.6693964e-03
   1.6576577e+00   1.7585133e-03
   1.6606607e+00   1.8437900e-03
   1.6636637e+00   1.9250791e-03
   1.6666667e+00   2.0022421e-03
   1.6696697e+00   2.0751489e-03
   1.6726727e+00   2.1436782e-03
   1.6756757e+00   2.2077181e-03
   1.6786787e+00   2.2671657e-03
   1.6816817e+00   2.3219275e-03
   1.6846847e+00   2.3719196e-03
   1.6876877e+00   2.4170676e-03
   1.6906907e+00   2.4573072e-03
   1.6936937e+00   2.4925836e-03
   1.6966967e+00   2.5228519e-03
   1.6996997e+00   2.5480774e-03
   1.7027027e+00   2.5682350e-03
   1.7057057e+00   2.5833099e-03
   1.7087087e+00   2.5932969e-03
   1.7117117e+00   2.5982009e-03
   1.7147147e+00   2.5980366e-03
   1.7177177e+00   2.5928284e-03
   1.7207207e+00   2.5826104e-03
   1.7237237e+00   2.5674264e-03
   1.7267267e+00   2.5473293e-03
   1.7297297e+00   2.5223817e-03
   1.7327327e+00   2.4926548e-03
   1.7357357e+00   2.4582293e-03
   1.7387387e+00   2.4191942e-03
   1.7417417e+00   2.3756471e-03
   1.7447447e+00   2.3276941e-03
   1.7477477e+00   2.2754491e-03
   1.7507508e+00   2.2190339e-03
   1.7537538e+00   2.1585778e-03
   1.7567568e+00   2.0942174e-03
   1.7597598e+00   2.0260960e-03
   1.7627628e+00   1.9543636e-03
   1.7657658e+00   1.8791768e-03
   1.7687688e+00   1.8006976e-03
   1.7717718e+00   1.7190941e-03
   1.7747748e+00   1.6345395e-03
   1.7777778e+00   1.5472117e-03
   1.7807808e+00   1.4572935e-03
   1.7837838e+00   1.3649716e-03
   1.7867868e+00   1.2704364e-03
   1.7897898e+00   1.1738821e-03
   1.7927928e+00   1.0755054e-03
   1.7957958e+00   9.7550584e-04
   1.7987988e+00   8.7408522e-04
   1.8018018e+00   7.7144702e-04
   1.8048048e+00   6.6779615e-04
   1.8078078e+00   5.6333851e-04
   1.8108108e+00   4.5828058e-04
   1.8138138e+00   3.5282902e-04
   1.8168168e+00   2.4719030e-04
   1.8198198e+00   1.4157022e-04
   1.8228228e+00   3.6173608e-05
   1.8258258e+00  -6.8796136e-05
   1.8288288e+00  -1.7313740e-04
   1.8318318e+00  -2.7665076e-04
   1.8348348e+00  -3.7913934e-04
   1.8378378e+00  -4.8040918e-04
   1.8408408e+00  -5.8026962e-04
   1.8438438e+00  -6.7853364e-04
   1.8468468e+00  -7.7501820e-04
   1.8498498e+00  -8.6954459e-04
   1.8528529e+00  -9.6193874e-04
   1.8558559e+00  -1.0520316e-03
   1.8588589e+00  -1.1396592e-03
   1.8618619e+00  -1.2246634e-03
   1.8648649e+00  -1.3068917e-03
   1.8678679e+00  -1.3861979e-03
   1.8708709e+00  -1.4624419e-03
   1.8738739e+00  -1.5354904e-03
   1.8768769e+00  -1.6052169e-03
   1.8798799e+00  -1.6715019e-03
   1.8828829e+00  -1.7342332e-03
   1.8858859e+00  -1.7933060e-03
   1.8888889e+00  -1.8486231e-03
   1.8918919e+00  -1.9000951e-03
   1.8948949e+00  -1.9476404e-03
   1.8978979e+00  -1.9911853e-03
   1.9009009e+00  -2.0306646e-03
   1.9039039e+00  -2.0660208e-03
   1.9069069e+00  -2.0972051e-03
   1.9099099e+00  -2.1241767e-03
   1.9129129e+00  -2.1469034e-03
   1.9159159e+00  -2.1653613e-03
   1.9189189e+00  -2.1795348e-03
   1.9219219e+00  -2.1894168e-03
   1.9249249e+00  -2.1950086e-03
   1.9279279e+00  -2.1963197e-03
   1.9309309e+00  -2.1933680e-03
   1.9339339e+00  -2.1861793e-03
   1.9369369e+00  -2.1747879e-03
   1.9399399e+00  -2.1592357e-03
   1.9429429e+00  -2.1395728e-03
   1.9459459e+00  -2.1158568e-03
   1.9489489e+00  -2.0881530e-03
   1.9519520e+00  -2.0565340e-03
   1.9549550e+00  -2.0210799e-03
   1.9579580e+00  -1.9818777e-03
   1.9609610e+00  -1.9390212e-03
   1.9639640e+00  -1.8926109e-03
   1.9669670e+00  -1.8427537e-03
   1.9699700e+00  -1.7895629e-03
   1.9729730e+00  -1.7331572e-03
   1.9759760e+00  -1.6736616e-03
   1.9789790e+00  -1.6112060e-03
   1.9819820e+00  -1.5459258e-03
   1.9849850e+00  -1.4779609e-03
   1.9879880e+00  -1.4074560e-03
   1.9909910e+00  -1.3345599e-03
   1.9939940e+00  -1.2594254e-03
   1.9969970e+00  -1.1822088e-03
   2.0000000e+00  -1.1030699e-03
   2.0030030e+00  -1.0221714e-03
   2.0060060e+00  -9.3967837e-04
   2.0090090e+00  -8.5575857e-04
   2.0120120e+00  -7.7058155e-04
   2.0150150e+00  -6.8431848e-04
   2.0180180e+00  -5.9714188e-04
   2.0210210e+00  -5.0922519e-04
   2.0240240e+00  -4.2074245e-04
   2.0270270e+00  -3.3186801e-04
   2.0300300e+00  -2.4277611e-04
   2.0330330e+00  -1.5364061e-04
   2.0360360e+00  -6.4634607e-05
   2.0390390e+00   2.4069857e-05
   2.0420420e+00   1.1230216e-04
   2.0450450e+00   1.9989339e-04
   2.0480480e+00   2.8667670e-04
   2.0510511e+00   3.7248759e-04
   2.0540541e+00   4.5716425e-04
   2.0570571e+00   5.4054780e-04
   2.0600601e+00   6.2248267e-04
   2.0630631e+00   7.0281682e-04
   2.0660661e+00   7.8140202e-04
   2.0690691e+00   8.5809416e-04
   2.0720721e+00   9.3275350e-04
   2.0750751e+00   1.0052449e-03
   2.0780781e+00   1.0754380e-03
   2.0810811e+00   1.1432076e-03
   2.0840841e+00   1.2084338e-03
   2.0870871e+00   1.2710022e-03
   2.0900901e+00   1.3308041e-03
   2.0930931e+00   1.3877365e-03
   2.0960961e+00   1.4417028e-03
   2.0990991e+00   1.4926124e-03
   2.1021021e+00   1.5403810e-03
   2.1051051e+00   1.5849309e-03
   2.1081081e+00   1.6261911e-03
   2.1111111e+00   1.6640972e-03
   2.1141141e+00   1.6985915e-03
   2.1171171e+00   1.7296235e-03
   2.1201201e+00   1.7571494e-03
   2.1231231e+00   1.7811324e-03
   2.1261261e+00   1.8015430e-03
   2.1291291e+00   1.8183585e-03
   2.1321321e+00   1.8315635e-03
   2.1351351e+00   1.8411495e-03
   2.1381381e+00   1.8471151e-03
   2.1411411e+00   1.8494660e-03
   2.1441441e+00   1.8482148e-03
   2.1471471e+00   1.8433811e-03
   2.1501502e+00   1.8349914e-03
   2.1531532e+00   1.8230787e-03
   2.1561562e+00   1.8076831e-03
   2.1591592e+00   1.7888510e-03
   2.1621622e+00   1.7666351e-03
   2.1651652e+00   1.7410948e-03
   2.1681682e+00   1.7122955e-03
   2.1711712e+00   1.6803084e-03
   2.1741742e+00   1.6452108e-03
   2.1771772e+00   1.6070856e-03
   2.1801802e+00   1.5660211e-03
   2.1831832e+00   1.5221111e-03
   2.1861862e+00   1.4754542e-03
   2.1891892e+00   1.4261540e-03
   2.1921922e+00   1.3743188e-03
   2.1951952e+00   1.3200611e-03
   2.1981982e+00   1.2634978e-03
   2.2012012e+00   1.2047495e-03
   2.2042042e+00   1.1439406e-03
   2.2072072e+00   1.0811989e-03
   2.2102102e+00   1.0166553e-03
   2.2132132e+00   9.5044359e-04
   2.2162162e+00   8.8270013e-04
   2.2192192e+00   8.1356363e-04
   2.2222222e+00   7.4317485e-04
   2.2252252e+00   6.7167629e-04
   2.2282282e+00   5.9921195e-04
   2.2312312e+00   5.2592699e-04
   2.2342342e+00   4.5196750e-04
   2.2372372e+00   3.7748014e-04
   2.2402402e+00   3.0261195e-04
   2.2432432e+00   2.2750997e-04
   2.2462462e+00   1.5232101e-04
   2.2492492e+00   7.7191350e-05
   2.2522523e+00   2.2664519e-06
   2.2552553e+00  -7.2309305e-05
   2.2582583e+00  -1.4639291e-04
   2.2612613e+00  -2.1984298e-04
   2.2642643e+00  -2.9252004e-04
   2.2672673e+00  -3.6428678e-04
   2.2702703e+00  -4.3500830e-04
   2.2732733e+00  -5.0455238e-04
   2.2762763e+00  -5.7278971e-04
   2.2792793e+00  -6.3959412e-04
   2.2822823e+00  -7.0484283e-04
   2.2852853e+00  -7.6841666e-04
   2.2882883e+00  -8.3020025e-04
   2.2912913e+00  -8.9008226e-04
   2.2942943e+00  -9.4795556e-04
   2.2972973e+00  -1.0037174e-03
   2.3003003e+00  -1.0572697e-03
   2.3033033e+00  -1.1085191e-03
   2.3063063e+00  -1.1573771e-03
   2.3093093e+00  -1.2037602e-03
   2.3123123e+00  -1.2475903e-03
   2.3153153e+00  -1.2887945e-03
   2.3183183e+00  -1.3273053e-03
   2.3213213e+00  -1.3630609e-03
   2.3243243e+00  -1.3960049e-03
   2.3273273e+00  -1.4260869e-03
   2.3303303e+00  -1.4532621e-03
   2.3333333e+00  -1.4774916e-03
   2.3363363e+00  -1.4987423e-03
   2.3393393e+00  -1.5169873e-03
   2.3423423e+00  -1.5322055e-03
   2.3453453e+00  -1.5443816e-03
   2.3483483e+00  -1.5535066e-03
   2.3513514e+00  -1.5595772e-03
   2.3543544e+00  -1.5625963e-03
   2.3573574e+00  -1.5625724e-03
   2.3603604e+00  -1.5595201e-03
   2.3633634e+00  -1.5534596e-03
   2.3663664e+00  -1.5444172e-03
   2.3693694e+00  -1.5324244e-03
   2.3723724e+00  -1.5175185e-03
   2.3753754e+00  -1.4997424e-03
   2.3783784e+00  -1.4791441e-03
   2.3813814e+00  -1.4557771e-03
   2.3843844e+00  -1.4296998e-03
   2.3873874e+00  -1.4009757e-03
   2.3903904e+00  -1.3696731e-03
   2.3933934e+00  -1.3358650e-03
   2.3963964e+00  -1.2996288e-03
   2.3993994e+00  -1.2610465e-03
   2.4024024e+00  -1.2202040e-03
   2.4054054e+00  -1.1771913e-03
   2.4084084e+00  -1.1321021e-03
   2.4114114e+00  -1.0850338e-03
   2.4144144e+00  -1.0360871e-03
   2.4174174e+00  -9.8536588e-04
   2.4204204e+00  -9.3297696e-04
   2.4234234e+00  -8.7902989e-04
   2.4264264e+00  -8.2363673e-04
   2.4294294e+00  -7.6691181e-04
   2.4324324e+00  -7.0897150e-04
   2.4354354e+00  -6.4993396e-04
   2.4384384e+00  -5.8991893e-04
   2.4414414e+00  -5.2904748e-04
   2.4444444e+00  -4.6744175e-04
   2.4474474e+00  -4.0522475e-04
   2.4504505e+00  -3.4252005e-04
   2.4534535e+00  -2.7945162e-04
   2.4564565e+00  -2.1614353e-04
   2.4594595e+00  -1.5271970e-04
   2.4624625e+00  -8.9303734e-05
   2.4654655e+00  -2.6018591e-05
   2.4684685e+00   3.7013591e-05
   2.4714715e+00   9.9671746e-05
   2.4744745e+00   1.6183611e-04
   2.4774775e+00   2.2338846e-04
   2.4804805e+00   2.8421229e-04
   2.4834835e+00   3.4419310e-04
   2.4864865e+00   4.0321855e-04
   2.4894895e+00   4.6117868e-04
   2.4924925e+00   5.1796614e-04
   2.4954955e+00   5.7347634e-04
   2.4984985e+00   6.2760770e-04
   2.5015015e+00   6.8026177e-04
   2.5045045e+00   7.3134343e-04
   2.5075075e+00   7.8076109e-04
   2.5105105e+00   8.2842680e-04
   2.5135135e+00   8.7425645e-04
   2.5165165e+00   9.1816986e-04
   2.5195195e+00   9.6009097e-04
   2.5225225e+00   9.9994794e-04
   2.5255255e+00   1.0376733e-03
   2.5285285e+00   1.0732040e-03
   2.5315315e+00   1.1064815e-03
   2.5345345e+00   1.1374521e-03
   2.5375375e+00   1.1660666e-03
   2.5405405e+00   1.1922807e-03
   2.5435435e+00   1.2160550e-03
   2.5465465e+00   1.2373551e-03
   2.5495495e+00   1.2561513e-03
   2.5525526e+00   1.2724191e-03
   2.5555556e+00   1.2861390e-03
   2.5585586e+00   1.2972965e-03
   2.5615616e+00   1.3058821e-03
   2.5645646e+00   1.3118915e-03
   2.5675676e+00   1.3153252e-03
   2.5705706e+00   1.3161889e-03
   2.5735736e+00   1.3144930e-03
   2.5765766e+00   1.3102531e-03
   2.5795796e+00   1.3034895e-03
   2.5825826e+00   1.2942274e-03
   2.5855856e+00   1.2824965e-03
   2.5885886e+00   1.2683314e-03
   2.5915916e+00   1.2517711e-03
   2.5945946e+00   1.2328593e-03
   2.5975976e+00   1.2116436e-03
   2.6006006e+00   1.1881764e-03
   2.6036036e+00   1.1625138e-03
   2.6066066e+00   1.1347160e-03
   2.6096096e+00   1.1048472e-03
   2.6126126e+00   1.0729750e-03
   2.6156156e+00   1.0391710e-03
   2.6186186e+00   1.0035098e-03
   2.6216216e+00   9.6606954e-04
   2.6246246e+00   9.2693123e-04
   2.6276276e+00   8.8617890e-04
   2.6306306e+00   8.4389928e-04
   2.6336336e+00   8.0018167e-04
   2.6366366e+00   7.5511772e-04
   2.6396396e+00   7.0880125e-04
   2.6426426e+00   6.6132808e-04
   2.6456456e+00   6.1279580e-04
   2.6486486e+00   5.6330360e-04
   2.6516517e+00   5.1295206e-04
   2.6546547e+00   4.6184296e-04
   2.6576577e+00   4.1007903e-04
   2.6606607e+00   3.5776382e-04
   2.6636637e+00   3.0500144e-04
   2.6666667e+00   2.5189638e-04
   2.6696697e+00   1.9855327e-04
   2.6726727e+00   1.4507675e-04
   2.6756757e+00   9.1571176e-05
   2.6786787e+00   3.8140497e-05
   2.6816817e+00  -1.5111994e-05
   2.6846847e+00  -6.8083837e-05
   2.6876877e+00  -1.2067361e-04
   2.6906907e+00  -1.7278109e-04
   2.6936937e+00  -2.2430751e-04
   2.6966967e+00  -2.7515567e-04
   2.6996997e+00  -3.2523014e-04
   2.7027027e+00  -3.7443746e-04
   2.7057057e+00  -4.2268631e-04
   2.7087087e+00  -4.6988764e-04
   2.7117117e+00  -5.1595487e-04
   2.7147147e+00  -5.6080401e-04
   2.7177177e+00  -6.0435386e-04
   2.7207207e+00  -6.4652612e-04
   2.7237237e+00  -6.8724553e-04
   2.7267267e+00  -7.2644000e-04
   2.7297297e+00  -7.6404074e-04
   2.7327327e+00  -7.9998241e-04
   2.7357357e+00  -8.3420315e-04
   2.7387387e+00  -8.6664478e-04
   2.7417417e+00  -8.9725281e-04
   2.7447447e+00  -9.2597660e-04
   2.7477477e+00  -9.5276937e-04
   2.7507508e+00  -9.7758834e-04
   2.7537538e+00  -1.0003947e-03
   2.7567568e+00  -1.0211539e-03
   2.7597598e+00  -1.0398353e-03
   2.7627628e+00  -1.0564126e-03
   2.7657658e+00  -1.0708635e-03
   2.7687688e+00  -1.0831703e-03
   2.7717718e+00  -1.0933192e-03
   2.7747748e+00  -1.1013008e-03
   2.7777778e+00  -1.1071098e-03
   2.7807808e+00  -1.1107455e-03
   2.7837838e+00  -1.1122110e-03
   2.7867868e+00  -1.1115138e-03
   2.7897898e+00  -1.1086656e-03
   2.7927928e+00  -1.1036822e-03
   2.7957958e+00  -1.0965832e-03
   2.7987988e+00  -1.0873926e-03
   2.8018018e+00  -1.0761382e-03
   2.8048048e+00  -1.0628515e-03
   2.8078078e+00  -1.0475681e-03
   2.8108108e+00  -1.0303271e-03
   2.8138138e+00  -1.0111711e-03
   2.8168168e+00  -9.9014657e-04
   2.8198198e+00  -9.6730307e-04
   2.8228228e+00  -9.4269358e-04
   2.8258258e+00  -9.1637425e-04
   2.8288288e+00  -8.8840425e-04
   2.8318318e+00  -8.5884569e-04
   2.8348348e+00  -8.2776346e-04
   2.8378378e+00  -7.9522510e-04
   2.8408408e+00  -7.6130066e-04
   2.8438438e+00  -7.2606253e-04
   2.8468468e+00  -6.8958532e-04
   2.8498498e+00  -6.5194566e-04
   2.8528529e+00  -6.1322212e-04
   2.8558559e+00  -5.7349495e-04
   2.8588589e+00  -5.3284599e-04
   2.8618619e+00  -4.9135847e-04
   2.8648649e+00  -4.4911687e-04
   2.8678679e+00  -4.0620670e-04
   2.8708709e+00  -3.6271438e-04
   2.8738739e+00  -3.1872704e-04
   2.8768769e+00  -2.7433237e-04
   2.8798799e+00  -2.2961842e-04
   2.8828829e+00  -1.8467344e-04
   2.8858859e+00  -1.3958571e-04
   2.8888889e+00  -9.4443368e-05
   2.8918919e+00  -4.9334246e-05
   2.8948949e+00  -4.3456845e-06
   2.8978979e+00   4.0435624e-05
   2.9009009e+00   8.4923799e-05
   2.9039039e+00   1.2903394e-04
   2.9069069e+00   1.7268228e-04
   2.9099099e+00   2.1578635e-04
   2.9129129e+00   2.5826512e-04
   2.9159159e+00   3.0003918e-04
   2.9189189e+00   3.4103083e-04
   2.9219219e+00   3.8116430e-04
   2.9249249e+00   4.2036582e-04
   2.9279279e+00   4.5856377e-04
   2.9309309e+00   4.9568883e-04
   2.9339339e+00   5.3167410e-04
   2.9369369e+00   5.6645519e-04
   2.9399399e+00   5.9997037e-04
   2.9429429e+00   6.3216065e-04
   2.9459459e+00   6.6296988e-04
   2.9489489e+00   6.9234489e-04
   2.9519520e+00   7.2023550e-04
   2.9549550e+00   7.4659469e-04
   2.9579580e+00   7.7137860e-04
   2.9609610e+00   7.9454667e-04
   2.9639640e+00   8.1606162e-04
   2.9669670e+00   8.3588961e-04
   2.9699700e+00   8.5400018e-04
   2.9729730e+00   8.7036639e-04
   2.9759760e+00   8.8496479e-04
   2.9789790e+00   8.9777547e-04
   2.9819820e+00   9.0878209e-04
   2.9849850e+00   9.1797188e-04
   2.9879880e+00   9.2533567e-04
   2.9909910e+00   9.3086785e-04
   2.9939940e+00   9.3456642e-04
   2.9969970e+00   9.3643291e-04
   3.0000000e+00   9.3647245e-04


==> data/Couette_Concentration_Analytic_Results.dat <==
   0.0000000e+00   4.5397869e-05   2.0611536e-09   0.0000000e+00
   1.0010010e-03   4.6315851e-05   2.1453568e-09   0.0000000e+00
   2.0020020e-03   4.7252395e-05   2.2329999e-09   0.0000000e+00
   3.0030030e-03   4.8207876e-05   2.3242234e-09   0.0000000e+00
   4.0040040e-03   4.9182676e-05   2.4191736e-09   0.0000000e+00
   5.0050050e-03   5.0177187e-05   2.5180028e-09   0.0000000e+00
   6.0060060e-03   5.1191806e-05   2.6208694e-09   0.0000000e+00
   7.0070070e-03   5.2226941e-05   2.7279383e-09   0.0000000e+00
   8.0080080e-03   5.3283005e-05   2.8393812e-09   0.0000000e+00
   9.0090090e-03   5.4360423e-05   2.9553769e-09   0.0000000e+00
   1.0010010e-02   5.5459626e-05   3.0761113e-09   0.0000000e+00
   1.1011011e-02   5.6581054e-05   3.2017780e-09   0.0000000e+00
   1.2012012e-02   5.7725157e-05   3.3325784e-09   0.0000000e+00
   1.3013013e-02   5.8892393e-05   3.4687224e-09   0.0000000e+00
   1.4014014e-02   6.0083229e-05   3.6104282e-09   0.0000000e+00
   1.5015015e-02   6.1298144e-05   3.7579231e-09   0.0000000e+00
   1.6016016e-02   6.2537623e-05   3.9114434e-09   0.0000000e+00
   1.7017017e-02   6.3802163e-05   4.0712355e-09   0.0000000e+00
   1.8018018e-02   6.5092271e-05   4.2375554e-09   0.0000000e+00
   1.9019019e-02   6.6408465e-05   4.4106699e-09   0.0000000e+00
   2.0020020e-02   6.7751270e-05   4.5908566e-09   0.0000000e+00
   2.1021021e-02   6.9121226e-05   4.7784043e-09   0.0000000e+00
   2.2022022e-02   7.0518880e-05   4.9736139e-09   0.0000000e+00
   2.3023023e-02   7.1944794e-05   5.1767982e-09   0.0000000e+00
   2.4024024e-02   7.3399538e-05   5.3882830e-09   0.0000000e+00
   2.5025025e-02   7.4883695e-05   5.6084076e-09   0.0000000e+00
   2.6026026e-02   7.6397859e-05   5.8375248e-09   0.0000000e+00
   2.7027027e-02   7.7942639e-05   6.0760020e-09   0.0000000e+00
   2.8028028e-02   7.9518651e-05   6.3242215e-09   0.0000000e+00
   2.9029029e-02   8.1126528e-05   6.5825815e-09   0.0000000e+00
   3.0030030e-02   8.2766914e-05   6.8514960e-09   0.0000000e+00
   3.1031031e-02   8.4440465e-05   7.1313965e-09   0.0000000e+00
   3.2032032e-02   8.6147854e-05   7.4227315e-09   0.0000000e+00
   3.3033033e-02   8.7889762e-05   7.7259682e-09   0.0000000e+00
   3.4034034e-02   8.9666889e-05   8.0415929e-09   0.0000000e+00
   3.5035035e-02   9.1479946e-05   8.3701117e-09   0.0000000e+00
   3.6036036e-02   9.3329659e-05   8.7120512e-09   0.0000000e+00
   3.7037037e-02   9.5216770e-05   9.0679599e-09   0.0000000e+00
   3.8038038e-02   9.7142034e-05   9.4384083e-09   0.0000000e+00
   3.9039039e-02   9.9106222e-05   9.8239903e-09   0.0000000e+00
   4.0040040e-02   1.0111012e-04   1.0225324e-08   0.0000000e+00
   4.1041041e-02   1.0315454e-04   1.0643054e-08   0.0000000e+00
   4.2042042e-02   1.0524028e-04   1.1077849e-08   0.0000000e+00
   4.3043043e-02   1.0736820e-04   1.1530406e-08   0.0000000e+00
   4.4044044e-02   1.0953914e-04   1.2001451e-08   0.0000000e+00
   4.5045045e-02   1.1175396e-04   1.2491740e-08   0.0000000e+00
   4.6046046e-02   1.1401357e-04   1.3002058e-08   0.0000000e+00
   4.7047047e-02   1.1631886e-04   1.3533224e-08   0.0000000e+00
   4.8048048e-02   1.1867075e-04   1.4086089e-08   0.0000000e+00
   4.9049049e-02   1.2107019e-04   1.4661541e-08   0.0000000e+00
   5.0050050e-02   1.2351814e-04   1.5260501e-08   0.0000000e+00
   5.1051051e-02   1.2601558e-04   1.5883929e-08   0.0000000e+00
   5.2052052e-02   1.2856351e-04   1.6532827e-08   0.0000000e+00
   5.3053053e-02   1.3116295e-04   1.7208233e-08   0.0000000e+00
   5.4054054e-02   1.3381494e-04   1.7911232e-08   0.0000000e+00
   5.5055055e-02   1.3652055e-04   1.8642949e-08   0.0000000e+00
   5.6056056e-02   1.3928085e-04   1.9404559e-08   0.0000000e+00
   5.7057057e-02   1.4209695e-04   2.0197283e-08   0.0000000e+00
   5.8058058e-02   1.4496999e-04   2.1022392e-08   0.0000000e+00
   5.9059059e-02   1.4790110e-04   2.1881208e-08   0.0000000e+00
   6.0060060e-02   1.5089147e-04   2.2775109e-08   0.0000000e+00
   6.1061061e-02   1.5394230e-04   2.3705528e-08   0.0000000e+00
   6.2062062e-02   1.5705479e-04   2.4673956e-08   0.0000000e+00
   6.3063063e-02   1.6023021e-04   2.5681948e-08   0.0000000e+00
   6.4064064e-02   1.6346982e-04   2.6731118e-08   0.0000000e+00
   6.5065065e-02   1.6677491e-04   2.7823150e-08   0.0000000e+00
   6.6066066e-02   1.7014682e-04   2.8959794e-08   0.0000000e+00
   6.7067067e-02   1.7358689e-04   3.0142872e-08   0.0000000e+00
   6.8068068e-02   1.7709650e-04   3.1374283e-08   0.0000000e+00
   6.9069069e-02   1.8067706e-04   3.2655999e-08   0.0000000e+00
   7.0070070e-02   1.8433000e-04   3.3990076e-08   0.0000000e+00
   7.1071071e-02   1.8805677e-04   3.5378654e-08   0.0000000e+00
   7.2072072e-02   1.9185888e-04   3.6823959e-08   0.0000000e+00
   7.3073073e-02   1.9573785e-04   3.8328307e-08   0.0000000e+00
   7.4074074e-02   1.9969522e-04   3.9894113e-08   0.0000000e+00
   7.5075075e-02   2.0373259e-04   4.1523885e-08   0.0000000e+00
   7.6076076e-02   2.0785157e-04   4.3220237e-08   0.0000000e+00
   7.7077077e-02   2.1205380e-04   4.4985890e-08   0.0000000e+00
   7.8078078e-02   2.1634098e-04   4.6823673e-08   0.0000000e+00
   7.9079079e-02   2.2071481e-04   4.8736535e-08   0.0000000e+00
   8.0080080e-02   2.2517704e-04   5.0727542e-08   0.0000000e+00
   8.1081081e-02   2.2972948e-04   5.2799886e-08   0.0000000e+00
   8.2082082e-02   2.3437392e-04   5.4956890e-08   0.0000000e+00
   8.3083083e-02   2.3911224e-04   5.7202014e-08   0.0000000e+00
   8.4084084e-02   2.4394634e-04   5.9538856e-08   0.0000000e+00
   8.5085085e-02   2.4887813e-04   6.1971164e-08   0.0000000e+00
   8.6086086e-02   2.5390961e-04   6.4502838e-08   0.0000000e+00
   8.7087087e-02   2.5904278e-04   6.7137936e-08   0.0000000e+00
   8.8088088e-02   2.6427970e-04   6.9880685e-08   0.0000000e+00
   8.9089089e-02   2.6962246e-04   7.2735482e-08   0.0000000e+00
   9.0090090e-02   2.7507320e-04   7.5706904e-08   0.0000000e+00
   9.1091091e-02   2.8063411e-04   7.8799717e-08   0.0000000e+00
   9.2092092e-02   2.8630740e-04   8.2018878e-08   0.0000000e+00
   9.3093093e-02   2.9209535e-04   8.5369550e-08   0.0000000e+00
   9.4094094e-02   2.9800027e-04   8.8857105e-08   0.0000000e+00
   9.5095095e-02   3.0402453e-04   9.2487135e-08   0.0000000e+00
   9.6096096e-02   3.1017054e-04   9.6265460e-08   0.0000000e+00
   9.7097097e-02   3.1644075e-04   1.0019814e-07   0.0000000e+00
   9.8098098e-02   3.2283767e-04   1.0429148e-07   0.0000000e+00
   9.9099099e-02   3.2936387e-04   1.0855204e-07   0.0000000e+00
   1.0010010e-01   3.3602195e-04   1.1298666e-07   0.0000000e+00
   1.0110110e-01   3.4281458e-04   1.1760244e-07   0.0000000e+00
   1.0210210e-01   3.4974447e-04   1.2240678e-07   0.0000000e+00
   1.0310310e-01   3.5681439e-04   1.2740740e-07   0.0000000e+00
   1.0410410e-01   3.6402718e-04   1.3261230e-07   0.0000000e+00
   1.0510511e-01   3.7138572e-04   1.3802984e-07   0.0000000e+00
   1.0610611e-01   3.7889295e-04   1.4366870e-07   0.0000000e+00
   1.0710711e-01   3.8655187e-04   1.4953791e-07   0.0000000e+00
   1.0810811e-01   3.9436555e-04   1.5564690e-07   0.0000000e+00
   1.0910911e-01   4.0233711e-04   1.6200546e-07   0.0000000e+00
   1.1011011e-01   4.1046974e-04   1.6862378e-07   0.0000000e+00
   1.1111111e-01   4.1876668e-04   1.7551247e-07   0.0000000e+00
   1.1211211e-01   4.2723127e-04   1.8268259e-07   0.0000000e+00
   1.1311311e-01   4.3586687e-04   1.9014561e-07   0.0000000e+00
   1.1411411e-01   4.4467695e-04   1.9791353e-07   0.0000000e+00
   1.1511512e-01   4.5366502e-04   2.0599878e-07   0.0000000e+00
   1.1611612e-01   4.6283468e-04   2.1441433e-07   0.0000000e+00
   1.1711712e-01   4.7218960e-04   2.2317368e-07   0.0000000e+00
   1.1811812e-01   4.8173351e-04   2.3229087e-07   0.0000000e+00
   1.1911912e-01   4.9147022e-04   2.4178052e-07   0.0000000e+00
   1.2012012e-01   5.0140363e-04   2.5165784e-07   0.0000000e+00
   1.2112112e-01   5.1153771e-04   2.6193868e-07   0.0000000e+00
   1.2212212e-01   5.2187651e-04   2.7263951e-07   0.0000000e+00
   1.2312312e-01   5.3242415e-04   2.8377750e-07   0.0000000e+00
   1.2412412e-01   5.4318486e-04   2.9537050e-07   0.0000000e+00
   1.2512513e-01   5.5416293e-04   3.0743711e-07   0.0000000e+00
   1.2612613e-01   5.6536275e-04   3.1999666e-07   0.0000000e+00
   1.2712713e-01   5.7678879e-04   3.3306930e-07   0.0000000e+00
   1.2812813e-01   5.8844561e-04   3.4667600e-07   0.0000000e+00
   1.2912913e-01   6.0033788e-04   3.6083855e-07   0.0000000e+00
   1.3013013e-01   6.1247033e-04   3.7557969e-07   0.0000000e+00
   1.3113113e-01   6.2484782e-04   3.9092303e-07   0.0000000e+00
   1.3213213e-01   6.3747529e-04   4.0689319e-07   0.0000000e+00
   1.3313313e-01   6.5035779e-04   4.2351576e-07   0.0000000e+00
   1.3413413e-01   6.6350044e-04   4.4081741e-07   0.0000000e+00
   1.3513514e-01   6.7690851e-04   4.5882588e-07   0.0000000e+00
   1.3613614e-01   6.9058734e-04   4.7757003e-07   0.0000000e+00
   1.3713714e-01   7.0454240e-04   4.9707992e-07   0.0000000e+00
   1.3813814e-01   7.1877925e-04   5.1738685e-07   0.0000000e+00
   1.3913914e-01   7.3330357e-04   5.3852335e-07   0.0000000e+00
   1.4014014e-01   7.4812117e-04   5.6052334e-07   0.0000000e+00
   1.4114114e-01   7.6323796e-04   5.8342208e-07   0.0000000e+00
   1.4214214e-01   7.7865996e-04   6.0725628e-07   0.0000000e+00
   1.4314314e-01   7.9439333e-04   6.3206417e-07   0.0000000e+00
   1.4414414e-01   8.1044434e-04   6.5788553e-07   0.0000000e+00
   1.4514515e-01   8.2681941e-04   6.8476174e-07   0.0000000e+00
   1.4614615e-01   8.4352505e-04   7.1273592e-07   0.0000000e+00
   1.4714715e-01   8.6056794e-04   7.4185290e-07   0.0000000e+00
   1.4814815e-01   8.7795486e-04   7.7215939e-07   0.0000000e+00
   1.4914915e-01   8.9569276e-04   8.0370397e-07   0.0000000e+00
   1.5015015e-01   9.1378869e-04   8.3653721e-07   0.0000000e+00
   1.5115115e-01   9.3224989e-04   8.7071178e-07   0.0000000e+00
   1.5215215e-01   9.5108369e-04   9.0628245e-07   0.0000000e+00
   1.5315315e-01   9.7029762e-04   9.4330628e-07   0.0000000e+00
   1.5415415e-01   9.8989933e-04   9.8184261e-07   0.0000000e+00
   1.5515516e-01   1.0098966e-03   1.0219532e-06   0.0000000e+00
   1.5615616e-01   1.0302975e-03   1.0637025e-06   0.0000000e+00
   1.5715716e-01   1.0511100e-03   1.1071573e-06   0.0000000e+00
   1.5815816e-01   1.0723425e-03   1.1523873e-06   0.0000000e+00
   1.5915916e-01   1.0940035e-03   1.1994651e-06   0.0000000e+00
   1.6016016e-01   1.1161014e-03   1.2484661e-06   0.0000000e+00
   1.6116116e-01   1.1386453e-03   1.2994690e-06   0.0000000e+00
   1.6216216e-01   1.1616440e-03   1.3525554e-06   0.0000000e+00
   1.6316316e-01   1.1851066e-03   1.4078105e-06   0.0000000e+00
   1.6416416e-01   1.2090426e-03   1.4653229e-06   0.0000000e+00
   1.6516517e-01   1.2334614e-03   1.5251849e-06   0.0000000e+00
   1.6616617e-01   1.2583728e-03   1.5874923e-06   0.0000000e+00
   1.6716717e-01   1.2837866e-03   1.6523452e-06   0.0000000e+00
   1.6816817e-01   1.3097131e-03   1.7198474e-06   0.0000000e+00
   1.6916917e-01   1.3361624e-03   1.7901073e-06   0.0000000e+00
   1.7017017e-01   1.3631451e-03   1.8632374e-06   0.0000000e+00
   1.7117117e-01   1.3906720e-03   1.9393550e-06   0.0000000e+00
   1.7217217e-01   1.4187539e-03   2.0185823e-06   0.0000000e+00
   1.7317317e-01   1.4474021e-03   2.1010461e-06   0.0000000e+00
   1.7417417e-01   1.4766279e-03   2.1868788e-06   0.0000000e+00
   1.7517518e-01   1.5064429e-03   2.2762180e-06   0.0000000e+00
   1.7617618e-01   1.5368591e-03   2.3692068e-06   0.0000000e+00
   1.7717718e-01   1.5678883e-03   2.4659945e-06   0.0000000e+00
   1.7817818e-01   1.5995431e-03   2.5667362e-06   0.0000000e+00
   1.7917918e-01   1.6318359e-03   2.6715933e-06   0.0000000e+00
   1.8018018e-01   1.6647796e-03   2.7807342e-06   0.0000000e+00
   1.8118118e-01   1.6983872e-03   2.8943336e-06   0.0000000e+00
   1.8218218e-01   1.7326720e-03   3.0125739e-06   0.0000000e+00
   1.8318318e-01   1.7676478e-03   3.1356445e-06   0.0000000e+00
   1.8418418e-01   1.8033283e-03   3.2637429e-06   0.0000000e+00
   1.8518519e-01   1.8397277e-03   3.3970743e-06   0.0000000e+00
   1.8618619e-01   1.8768604e-03   3.5358526e-06   0.0000000e+00
   1.8718719e-01   1.9147412e-03   3.6803003e-06   0.0000000e+00
   1.8818819e-01   1.9533850e-03   3.8306491e-06   0.0000000e+00
   1.8918919e-01   1.9928071e-03   3.9871398e-06   0.0000000e+00
   1.9019019e-01   2.0330233e-03   4.1500236e-06   0.0000000e+00
   1.9119119e-01   2.0740493e-03   4.3195615e-06   0.0000000e+00
   1.9219219e-01   2.1159015e-03   4.4960253e-06   0.0000000e+00
   1.9319319e-01   2.1585964e-03   4.6796981e-06   0.0000000e+00
   1.9419419e-01   2.2021509e-03   4.8708743e-06   0.0000000e+00
   1.9519520e-01   2.2465823e-03   5.0698605e-06   0.0000000e+00
   1.9619620e-01   2.2919080e-03   5.2769756e-06   0.0000000e+00
   1.9719720e-01   2.3381461e-03   5.4925518e-06   0.0000000e+00
   1.9819820e-01   2.3853147e-03   5.7169347e-06   0.0000000e+00
   1.9919920e-01   2.4334326e-03   5.9504841e-06   0.0000000e+00
   2.0020020e-01   2.4825188e-03   6.1935744e-06   0.0000000e+00
   2.0120120e-01   2.5325925e-03   6.4465955e-06   0.0000000e+00
   2.0220220e-01   2.5836737e-03   6.7099529e-06   0.0000000e+00
   2.0320320e-01   2.6357824e-03   6.9840690e-06   0.0000000e+00
   2.0420420e-01   2.6889393e-03   7.2693833e-06   0.0000000e+00
   2.0520521e-01   2.7431652e-03   7.5663531e-06   0.0000000e+00
   2.0620621e-01   2.7984816e-03   7.8754548e-06   0.0000000e+00
   2.0720721e-01   2.8549103e-03   8.1971837e-06   0.0000000e+00
   2.0820821e-01   2.9124735e-03   8.5320559e-06   0.0000000e+00
   2.0920921e-01   2.9711939e-03   8.8806082e-06   0.0000000e+00
   2.1021021e-01   3.0310945e-03   9.2433994e-06   0.0000000e+00
   2.1121121e-01   3.0921991e-03   9.6210113e-06   0.0000000e+00
   2.1221221e-01   3.1545315e-03   1.0014049e-05   0.0000000e+00
   2.1321321e-01   3.2181165e-03   1.0423143e-05   0.0000000e+00
   2.1421421e-01   3.2829788e-03   1.0848950e-05   0.0000000e+00
   2.1521522e-01   3.3491441e-03   1.1292151e-05   0.0000000e+00
   2.1621622e-01   3.4166383e-03   1.1753458e-05   0.0000000e+00
   2.1721722e-01   3.4854879e-03   1.2233609e-05   0.0000000e+00
   2.1821822e-01   3.5557200e-03   1.2733376e-05   0.0000000e+00
   2.1921922e-01   3.6273622e-03   1.3253558e-05   0.0000000e+00
   2.2022022e-01   3.7004424e-03   1.3794991e-05   0.0000000e+00
   2.2122122e-01   3.7749894e-03   1.4358542e-05   0.0000000e+00
   2.2222222e-01   3.8510324e-03   1.4945115e-05   0.0000000e+00
   2.2322322e-01   3.9286011e-03   1.5555650e-05   0.0000000e+00
   2.2422422e-01   4.0077259e-03   1.6191126e-05   0.0000000e+00
   2.2522523e-01   4.0884379e-03   1.6852562e-05   0.0000000e+00
   2.2622623e-01   4.1707685e-03   1.7541019e-05   0.0000000e+00
   2.2722723e-01   4.2547500e-03   1.8257599e-05   0.0000000e+00
   2.2822823e-01   4.3404151e-03   1.9003453e-05   0.0000000e+00
   2.2922923e-01   4.4277973e-03   1.9779775e-05   0.0000000e+00
   2.3023023e-01   4.5169307e-03   2.0587811e-05   0.0000000e+00
   2.3123123e-01   4.6078502e-03   2.1428855e-05   0.0000000e+00
   2.3223223e-01   4.7005910e-03   2.2304257e-05   0.0000000e+00
   2.3323323e-01   4.7951895e-03   2.3215419e-05   0.0000000e+00
   2.3423423e-01   4.8916823e-03   2.4163803e-05   0.0000000e+00
   2.3523524e-01   4.9901072e-03   2.5150929e-05   0.0000000e+00
   2.3623624e-01   5.0905023e-03   2.6178379e-05   0.0000000e+00
   2.3723724e-01   5.1929066e-03   2.7247800e-05   0.0000000e+00
   2.3823824e-01   5.2973601e-03   2.8360908e-05   0.0000000e+00
   2.3923924e-01   5.4039032e-03   2.9519487e-05   0.0000000e+00
   2.4024024e-01   5.5125773e-03   3.0725393e-05   0.0000000e+00
   2.4124124e-01   5.6234244e-03   3.1980560e-05   0.0000000e+00
   2.4224224e-01   5.7364877e-03   3.3287001e-05   0.0000000e+00
   2.4324324e-01   5.8518108e-03   3.4646809e-05   0.0000000e+00
   2.4424424e-01   5.9694383e-03   3.6062165e-05   0.0000000e+00
   2.4524525e-01   6.0894158e-03   3.7535338e-05   0.0000000e+00
   2.4624625e-01   6.2117896e-03   3.9068688e-05   0.0000000e+00
   2.4724725e-01   6.3366070e-03   4.0664675e-05   0.0000000e+00
   2.4824825e-01   6.4639161e-03   4.2325856e-05   0.0000000e+00
   2.4924925e-01   6.5937660e-03   4.4054895e-05   0.0000000e+00
   2.5025025e-01   6.7262068e-03   4.5854563e-05   0.0000000e+00
   2.5125125e-01   6.8612893e-03   4.7727745e-05   0.0000000e+00
   2.5225225e-01   6.9990656e-03   4.9677443e-05   0.0000000e+00
   2.5325325e-01   7.1395885e-03   5.1706783e-05   0.0000000e+00
   2.5425425e-01   7.2829121e-03   5.3819018e-05   0.0000000e+00
   2.5525526e-01   7.4290914e-03   5.6017534e-05   0.0000000e+00
   2.5625626e-01   7.5781822e-03   5.8305854e-05   0.0000000e+00
   2.5725726e-01   7.7302418e-03   6.0687646e-05   0.0000000e+00
   2.5825826e-01   7.8853284e-03   6.3166729e-05   0.0000000e+00
   2.5925926e-01   8.0435010e-03   6.5747075e-05   0.0000000e+00
   2.6026026e-01   8.2048203e-03   6.8432820e-05   0.0000000e+00
   2.6126126e-01   8.3693476e-03   7.1228269e-05   0.0000000e+00
   2.6226226e-01   8.5371457e-03   7.4137903e-05   0.0000000e+00
   2.6326326e-01   8.7082785e-03   7.7166384e-05   0.0000000e+00
   2.6426426e-01   8.8828110e-03   8.0318566e-05   0.0000000e+00
   2.6526527e-01   9.0608096e-03   8.3599502e-05   0.0000000e+00
   2.6626627e-01   9.2423417e-03   8.7014449e-05   0.0000000e+00
   2.6726727e-01   9.4274762e-03   9.0568881e-05   0.0000000e+00
   2.6826827e-01   9.6162832e-03   9.4268493e-05   0.0000000e+00
   2.6926927e-01   9.8088340e-03   9.8119214e-05   0.0000000e+00
   2.7027027e-01   1.0005201e-02   1.0212721e-04   0.0000000e+00
   2.7127127e-01   1.0205459e-02   1.0629892e-04   0.0000000e+00
   2.7227227e-01   1.0409684e-02   1.1064101e-04   0.0000000e+00
   2.7327327e-01   1.0617951e-02   1.1516044e-04   0.0000000e+00
   2.7427427e-01   1.0830339e-02   1.1986447e-04   0.0000000e+00
   2.7527528e-01   1.1046928e-02   1.2476061e-04   0.0000000e+00
   2.7627628e-01   1.1267799e-02   1.2985673e-04   0.0000000e+00
   2.7727728e-01   1.1493035e-02   1.3516098e-04   0.0000000e+00
   2.7827828e-01   1.1722720e-02   1.4068186e-04   0.0000000e+00
   2.7927928e-01   1.1956940e-02   1.4642821e-04   0.0000000e+00
   2.8028028e-01   1.2195782e-02   1.5240925e-04   0.0000000e+00
   2.8128128e-01   1.2439334e-02   1.5863456e-04   0.0000000e+00
   2.8228228e-01   1.2687688e-02   1.6511410e-04   0.0000000e+00
   2.8328328e-01   1.2940935e-02   1.7185825e-04   0.0000000e+00
   2.8428428e-01   1.3199170e-02   1.7887783e-04   0.0000000e+00
   2.8528529e-01   1.3462487e-02   1.8618406e-04   0.0000000e+00
   2.8628629e-01   1.3730984e-02   1.9378866e-04   0.0000000e+00
   2.8728729e-01   1.4004760e-02   2.0170381e-04   0.0000000e+00
   2.8828829e-01   1.4283916e-02   2.0994217e-04   0.0000000e+00
   2.8928929e-01   1.4568554e-02   2.1851695e-04   0.0000000e+00
   2.9029029e-01   1.4858778e-02   2.2744187e-04   0.0000000e+00
   2.9129129e-01   1.5154695e-02   2.3673123e-04   0.0000000e+00
   2.9229229e-01   1.5456413e-02   2.4639990e-04   0.0000000e+00
   2.9329329e-01   1.5764042e-02   2.5646336e-04   0.0000000e+00
   2.9429429e-01   1.6077694e-02   2.6693772e-04   0.0000000e+00
   2.9529530e-01   1.6397482e-02   2.7783975e-04   0.0000000e+00
   2.9629630e-01   1.6723523e-02   2.8918690e-04   0.0000000e+00
   2.9729730e-01   1.7055934e-02   3.0099733e-04   0.0000000e+00
   2.9829830e-01   1.7394835e-02   3.1328996e-04   0.0000000e+00
   2.9929930e-01   1.7740349e-02   3.2608445e-04   0.0000000e+00
   3.0030030e-01   1.8092600e-02   3.3940128e-04   0.0000000e+00
   3.0130130e-01   1.8451713e-02   3.5326175e-04   0.0000000e+00
   3.0230230e-01   1.8817818e-02   3.6768805e-04   0.0000000e+00
   3.0330330e-01   1.9191045e-02   3.8270326e-04   0.0000000e+00
   3.0430430e-01   1.9571526e-02   3.9833140e-04   0.0000000e+00
   3.0530531e-01   1.9959398e-02   4.1459747e-04   0.0000000e+00
   3.0630631e-01   2.0354797e-02   4.3152748e-04   0.0000000e+00
   3.0730731e-01   2.0757862e-02   4.4914851e-04   0.0000000e+00
   3.0830831e-01   2.1168737e-02   4.6748875e-04   0.0000000e+00
   3.0930931e-01   2.1587566e-02   4.8657752e-04   0.0000000e+00
   3.1031031e-01   2.2014494e-02   5.0644534e-04   5.5511151e-17
   3.1131131e-01   2.2449672e-02   5.2712396e-04   5.5511151e-17
   3.1231231e-01   2.2893251e-02   5.4864645e-04   5.5511151e-17
   3.1331331e-01   2.3345385e-02   5.7104721e-04   5.5511151e-17
   3.1431431e-01   2.3806232e-02   5.9436202e-04   5.5511151e-17
   3.1531532e-01   2.4275949e-02   6.1862814e-04   1.1102230e-16
   3.1631632e-01   2.4754700e-02   6.4388434e-04   1.1102230e-16
   3.1731732e-01   2.5242647e-02   6.7017097e-04   1.1102230e-16
   3.1831832e-01   2.5739959e-02   6.9753000e-04   1.6653345e-16
   3.1931932e-01   2.6246805e-02   7.2600512e-04   2.2204460e-16
   3.2032032e-01   2.6763357e-02   7.5564179e-04   2.2204460e-16
   3.2132132e-01   2.7289790e-02   7.8648733e-04   2.7755576e-16
   3.2232232e-01   2.7826282e-02   8.1859096e-04   3.8857806e-16
   3.2332332e-01   2.8373013e-02   8.5200392e-04   4.4408921e-16
   3.2432432e-01   2.8930166e-02   8.8677950e-04   5.5511151e-16
   3.2532533e-01   2.9497929e-02   9.2297318e-04   6.6613381e-16
   3.2632633e-01   3.0076488e-02   9.6064267e-04   8.3266727e-16
   3.2732733e-01   3.0666037e-02   9.9984804e-04   9.9920072e-16
   3.2832833e-01   3.1266769e-02   1.0406518e-03   1.2212453e-15
   3.2932933e-01   3.1878882e-02   1.0831189e-03   1.4988011e-15
   3.3033033e-01   3.2502577e-02   1.1273171e-03   1.8318680e-15
   3.3133133e-01   3.3138056e-02   1.1733167e-03   2.2204460e-15
   3.3233233e-01   3.3785526e-02   1.2211910e-03   2.7200464e-15
   3.3333333e-01   3.4445196e-02   1.2710163e-03   3.3306691e-15
   3.3433433e-01   3.5117278e-02   1.3228717e-03   4.0523140e-15
   3.3533534e-01   3.5801987e-02   1.3768398e-03   4.9960036e-15
   3.3633634e-01   3.6499541e-02   1.4330065e-03   6.1062266e-15
   3.3733734e-01   3.7210162e-02   1.4914610e-03   7.4384943e-15
   3.3833834e-01   3.7934074e-02   1.5522963e-03   9.1038288e-15
   3.3933934e-01   3.8671503e-02   1.6156089e-03   1.1102230e-14
   3.4034034e-01   3.9422680e-02   1.6814995e-03   1.3544721e-14
   3.4134134e-01   4.0187839e-02   1.7500727e-03   1.6542323e-14
   3.4234234e-01   4.0967215e-02   1.8214372e-03   2.0206059e-14
   3.4334334e-01   4.1761048e-02   1.8957063e-03   2.4702462e-14
   3.4434434e-01   4.2569581e-02   1.9729978e-03   3.0198066e-14
   3.4534535e-01   4.3393059e-02   2.0534341e-03   3.6859404e-14
   3.4634635e-01   4.4231730e-02   2.1371426e-03   4.5075055e-14
   3.4734735e-01   4.5085847e-02   2.2242559e-03   5.5067062e-14
   3.4834835e-01   4.5955664e-02   2.3149119e-03   6.7279515e-14
   3.4934935e-01   4.6841439e-02   2.4092538e-03   8.2156504e-14
   3.5035035e-01   4.7743432e-02   2.5074310e-03   1.0036416e-13
   3.5135135e-01   4.8661908e-02   2.6095984e-03   1.2262413e-13
   3.5235235e-01   4.9597132e-02   2.7159173e-03   1.4976909e-13
   3.5335335e-01   5.0549376e-02   2.8265556e-03   1.8302027e-13
   3.5435435e-01   5.1518911e-02   2.9416876e-03   2.2354341e-13
   3.5535536e-01   5.2506013e-02   3.0614948e-03   2.7311486e-13
   3.5635636e-01   5.3510961e-02   3.1861659e-03   3.3362202e-13
   3.5735736e-01   5.4534037e-02   3.3158970e-03   4.0756287e-13
   3.5835836e-01   5.5575524e-02   3.4508920e-03   4.9793503e-13
   3.5935936e-01   5.6635710e-02   3.5913631e-03   6.0829120e-13
   3.6036036e-01   5.7714885e-02   3.7375307e-03   7.4312778e-13
   3.6136136e-01   5.8813341e-02   3.8896241e-03   9.0782937e-13
   3.6236236e-01   5.9931373e-02   4.0478816e-03   1.1090573e-12
   3.6336336e-01   6.1069280e-02   4.2125508e-03   1.3548607e-12
   3.6436436e-01   6.2227363e-02   4.3838894e-03   1.6551760e-12
   3.6536537e-01   6.3405923e-02   4.5621650e-03   2.0219937e-12
   3.6636637e-01   6.4605267e-02   4.7476558e-03   2.4701907e-12
   3.6736737e-01   6.5825703e-02   4.9406509e-03   3.0176972e-12
   3.6836837e-01   6.7067540e-02   5.1414508e-03   3.6865511e-12
   3.6936937e-01   6.8331092e-02   5.3503679e-03   4.5036752e-12
   3.7037037e-01   6.9616673e-02   5.5677265e-03   5.5019322e-12
   3.7137137e-01   7.0924599e-02   5.7938640e-03   6.7214012e-12
   3.7237237e-01   7.2255190e-02   6.0291304e-03   8.2111540e-12
   3.7337337e-01   7.3608765e-02   6.2738899e-03   1.0031143e-11
   3.7437437e-01   7.4985648e-02   6.5285204e-03   1.2254531e-11
   3.7537538e-01   7.6386163e-02   6.7934146e-03   1.4970691e-11
   3.7637638e-01   7.7810635e-02   7.0689804e-03   1.8288926e-11
   3.7737738e-01   7.9259391e-02   7.3556413e-03   2.2342628e-11
   3.7837838e-01   8.0732760e-02   7.6538373e-03   2.7294833e-11
   3.7937938e-01   8.2231072e-02   7.9640252e-03   3.3344660e-11
   3.8038038e-01   8.3754657e-02   8.2866790e-03   4.0735415e-11
   3.8138138e-01   8.5303848e-02   8.6222913e-03   4.9764304e-11
   3.8238238e-01   8.6878976e-02   8.9713729e-03   6.0794370e-11
   3.8338338e-01   8.8480376e-02   9.3344543e-03   7.4269313e-11
   3.8438438e-01   9.0108381e-02   9.7120861e-03   9.0730923e-11
   3.8538539e-01   9.1763325e-02   1.0104839e-02   1.1084117e-10
   3.8638639e-01   9.3445542e-02   1.0513307e-02   1.3540880e-10
   3.8738739e-01   9.5155367e-02   1.0938103e-02   1.6542179e-10
   3.8838839e-01   9.6893134e-02   1.1379867e-02   2.0208712e-10
   3.8938939e-01   9.8659176e-02   1.1839258e-02   2.4687918e-10
   3.9039039e-01   1.0045383e-01   1.2316963e-02   3.0159925e-10
   3.9139139e-01   1.0227742e-01   1.2813694e-02   3.6844794e-10
   3.9239239e-01   1.0413028e-01   1.3330187e-02   4.5011345e-10
   3.9339339e-01   1.0601275e-01   1.3867206e-02   5.4987986e-10
   3.9439439e-01   1.0792515e-01   1.4425543e-02   6.7175926e-10
   3.9539540e-01   1.0986781e-01   1.5006018e-02   8.2065288e-10
   3.9639640e-01   1.1184105e-01   1.5609482e-02   1.0025484e-09
   3.9739740e-01   1.1384520e-01   1.6236813e-02   1.2247605e-09
   3.9839840e-01   1.1588057e-01   1.6888924e-02   1.4962254e-09
   3.9939940e-01   1.1794750e-01   1.7566758e-02   1.8278597e-09
   4.0040040e-01   1.2004628e-01   1.8271291e-02   2.2329999e-09
   4.0140140e-01   1.2217724e-01   1.9003533e-02   2.7279383e-09
   4.0240240e-01   1.2434067e-01   1.9764530e-02   3.3325784e-09
   4.0340340e-01   1.2653690e-01   2.0555362e-02   4.0712355e-09
   4.0440440e-01   1.2876621e-01   2.1377148e-02   4.9736139e-09
   4.0540541e-01   1.3102891e-01   2.2231042e-02   6.0760020e-09
   4.0640641e-01   1.3332528e-01   2.3118239e-02   7.4227315e-09
   4.0740741e-01   1.3565561e-01   2.4039972e-02   9.0679599e-09
   4.0840841e-01   1.3802019e-01   2.4997513e-02   1.1077849e-08
   4.0940941e-01   1.4041929e-01   2.5992180e-02   1.3533224e-08
   4.1041041e-01   1.4285319e-01   2.7025327e-02   1.6532827e-08
   4.1141141e-01   1.4532213e-01   2.8098356e-02   2.0197283e-08
   4.1241241e-01   1.4782639e-01   2.9212710e-02   2.4673956e-08
   4.1341341e-01   1.5036621e-01   3.0369877e-02   3.0142872e-08
   4.1441441e-01   1.5294183e-01   3.1571390e-02   3.6823959e-08
   4.1541542e-01   1.5555350e-01   3.2818830e-02   4.4985890e-08
   4.1641642e-01   1.5820143e-01   3.4113823e-02   5.4956890e-08
   4.1741742e-01   1.6088585e-01   3.5458040e-02   6.7137936e-08
   4.1841842e-01   1.6360697e-01   3.6853204e-02   8.2018878e-08
   4.1941942e-01   1.6636498e-01   3.8301084e-02   1.0019814e-07
   4.2042042e-01   1.6916009e-01   3.9803497e-02   1.2240678e-07
   4.2142142e-01   1.7199247e-01   4.1362309e-02   1.4953791e-07
   4.2242242e-01   1.7486229e-01   4.2979436e-02   1.8268259e-07
   4.2342342e-01   1.7776971e-01   4.4656842e-02   2.2317368e-07
   4.2442442e-01   1.8071490e-01   4.6396541e-02   2.7263951e-07
   4.2542543e-01   1.8369797e-01   4.8200593e-02   3.3306930e-07
   4.2642643e-01   1.8671906e-01   5.0071110e-02   4.0689319e-07
   4.2742743e-01   1.8977829e-01   5.2010249e-02   4.9707992e-07
   4.2842843e-01   1.9287575e-01   5.4020215e-02   6.0725628e-07
   4.2942943e-01   1.9601154e-01   5.6103262e-02   7.4185290e-07
   4.3043043e-01   1.9918572e-01   5.8261684e-02   9.0628245e-07
   4.3143143e-01   2.0239837e-01   6.0497824e-02   1.1071573e-06
   4.3243243e-01   2.0564953e-01   6.2814064e-02   1.3525554e-06
   4.3343343e-01   2.0893923e-01   6.5212829e-02   1.6523452e-06
   4.3443443e-01   2.1226750e-01   6.7696582e-02   2.0185823e-06
   4.3543544e-01   2.1563433e-01   7.0267823e-02   2.4659945e-06
   4.3643644e-01   2.1903971e-01   7.2929084e-02   3.0125739e-06
   4.3743744e-01   2.2248362e-01   7.5682931e-02   3.6803003e-06
   4.3843844e-01   2.2596600e-01   7.8531957e-02   4.4960253e-06
   4.3943944e-01   2.2948681e-01   8.1478778e-02   5.4925518e-06
   4.4044044e-01   2.3304596e-01   8.4526031e-02   6.7099529e-06
   4.4144144e-01   2.3664335e-01   8.7676372e-02   8.1971837e-06
   4.4244244e-01   2.4027888e-01   9.0932465e-02   1.0014049e-05
   4.4344344e-01   2.4395242e-01   9.4296983e-02   1.2233609e-05
   4.4444444e-01   2.4766380e-01   9.7772600e-02   1.4945115e-05
   4.4544545e-01   2.5141287e-01   1.0136198e-01   1.8257599e-05
   4.4644645e-01   2.5519945e-01   1.0506780e-01   2.2304257e-05
   4.4744745e-01   2.5902332e-01   1.0889268e-01   2.7247800e-05
   4.4844845e-01   2.6288427e-01   1.1283924e-01   3.3287001e-05
   4.4944945e-01   2.6678204e-01   1.1691007e-01   4.0664675e-05
   4.5045045e-01   2.7071638e-01   1.2110772e-01   4.9677443e-05
   4.5145145e-01   2.7468701e-01   1.2543467e-01   6.0687646e-05
   4.5245245e-01   2.7869362e-01   1.2989337e-01   7.4137903e-05
   4.5345345e-01   2.8273589e-01   1.3448618e-01   9.0568881e-05
   4.5445445e-01   2.8681347e-01   1.3921541e-01   1.1064101e-04
   4.5545546e-01   2.9092601e-01   1.4408326e-01   1.3516098e-04
   4.5645646e-01   2.9507312e-01   1.4909184e-01   1.6511410e-04
   4.5745746e-01   2.9925440e-01   1.5424314e-01   2.0170381e-04
   4.5845846e-01   3.0346942e-01   1.5953906e-01   2.4639990e-04
   4.5945946e-01   3.0771774e-01   1.6498135e-01   3.0099733e-04
   4.6046046e-01   3.1199890e-01   1.7057161e-01   3.6768805e-04
   4.6146146e-01   3.1631240e-01   1.7631129e-01   4.4914851e-04
   4.6246246e-01   3.2065774e-01   1.8220169e-01   5.4864645e-04
   4.6346346e-01   3.2503439e-01   1.8824390e-01   6.7017097e-04
   4.6446446e-01   3.2944182e-01   1.9443885e-01   8.1859096e-04
   4.6546547e-01   3.3387944e-01   2.0078724e-01   9.9984804e-04
   4.6646647e-01   3.3834668e-01   2.0728956e-01   1.2211910e-03
   4.6746747e-01   3.4284293e-01   2.1394609e-01   1.4914610e-03
   4.6846847e-01   3.4736756e-01   2.2075685e-01   1.8214372e-03
   4.6946947e-01   3.5191992e-01   2.2772161e-01   2.2242559e-03
   4.7047047e-01   3.5649936e-01   2.3483988e-01   2.7159173e-03
   4.7147147e-01   3.6110518e-01   2.4211091e-01   3.3158970e-03
   4.7247247e-01   3.6573669e-01   2.4953364e-01   4.0478816e-03
   4.7347347e-01   3.7039316e-01   2.5710674e-01   4.9406509e-03
   4.7447447e-01   3.7507386e-01   2.6482857e-01   6.0291304e-03
   4.7547548e-01   3.7977803e-01   2.7269718e-01   7.3556413e-03
   4.7647648e-01   3.8450490e-01   2.8071032e-01   8.9713729e-03
   4.7747748e-01   3.8925367e-01   2.8886540e-01   1.0938103e-02
   4.7847848e-01   3.9402355e-01   2.9715952e-01   1.3330187e-02
   4.7947948e-01   3.9881372e-01   3.0558945e-01   1.6236813e-02
   4.8048048e-01   4.0362333e-01   3.1415163e-01   1.9764530e-02
   4.8148148e-01   4.0845153e-01   3.2284219e-01   2.4039972e-02
   4.8248248e-01   4.1329746e-01   3.3165689e-01   2.9212710e-02
   4.8348348e-01   4.1816025e-01   3.4059122e-01   3.5458040e-02
   4.8448448e-01   4.2303900e-01   3.4964031e-01   4.2979436e-02
   4.8548549e-01   4.2793280e-01   3.5879901e-01   5.2010249e-02
   4.8648649e-01   4.3284075e-01   3.6806185e-01   6.2814064e-02
   4.8748749e-01   4.3776190e-01   3.7742306e-01   7.5682931e-02
   4.8848849e-01   4.4269534e-01   3.8687660e-01   9.0932465e-02
   4.8948949e-01   4.4764011e-01   3.9641615e-01   1.0889268e-01
   4.9049049e-01   4.5259526e-01   4.0603516e-01   1.2989337e-01
   4.9149149e-01   4.5755982e-01   4.1572681e-01   1.5424314e-01
   4.9249249e-01   4.6253283e-01   4.2548407e-01   1.8220169e-01
   4.9349349e-01   4.6751330e-01   4.3529973e-01   2.1394609e-01
   4.9449449e-01   4.7250025e-01   4.4516637e-01   2.4953364e-01
   4.9549550e-01   4.7749270e-01   4.5507643e-01   2.8886540e-01
   4.9649650e-01   4.8248965e-01   4.6502219e-01   3.3165689e-01
   4.9749750e-01   4.8749010e-01   4.7499585e-01   3.7742306e-01
   4.9849850e-01   4.9249306e-01   4.8498950e-01   4.2548407e-01
   4.9949950e-01   4.9749752e-01   4.9499516e-01   4.7499585e-01
   5.0050050e-01   5.0250248e-01   5.0500484e-01   5.2500415e-01
   5.0150150e-01   5.0750694e-01   5.1501050e-01   5.7451593e-01
   5.0250250e-01   5.1250990e-01   5.2500415e-01   6.2257694e-01
   5.0350350e-01   5.1751035e-01   5.3497781e-01   6.6834311e-01
   5.0450450e-01   5.2250730e-01   5.4492357e-01   7.1113460e-01
   5.0550551e-01   5.2749975e-01   5.5483363e-01   7.5046636e-01
   5.0650651e-01   5.3248670e-01   5.6470027e-01   7.8605391e-01
   5.0750751e-01   5.3746717e-01   5.7451593e-01   8.1779831e-01
   5.0850851e-01   5.4244018e-01   5.8427319e-01   8.4575686e-01
   5.0950951e-01   5.4740474e-01   5.9396484e-01   8.7010663e-01
   5.1051051e-01   5.5235989e-01   6.0358385e-01   8.9110732e-01
   5.1151151e-01   5.5730466e-01   6.1312340e-01   9.0906754e-01
   5.1251251e-01   5.6223810e-01   6.2257694e-01   9.2431707e-01
   5.1351351e-01   5.6715925e-01   6.3193815e-01   9.3718594e-01
   5.1451451e-01   5.7206720e-01   6.4120099e-01   9.4798975e-01
   5.1551552e-01   5.7696100e-01   6.5035969e-01   9.5702056e-01
   5.1651652e-01   5.8183975e-01   6.5940878e-01   9.6454196e-01
   5.1751752e-01   5.8670254e-01   6.6834311e-01   9.7078729e-01
   5.1851852e-01   5.9154847e-01   6.7715781e-01   9.7596003e-01
   5.1951952e-01   5.9637667e-01   6.8584837e-01   9.8023547e-01
   5.2052052e-01   6.0118628e-01   6.9441055e-01   9.8376319e-01
   5.2152152e-01   6.0597645e-01   7.0284048e-01   9.8666981e-01
   5.2252252e-01   6.1074633e-01   7.1113460e-01   9.8906190e-01
   5.2352352e-01   6.1549510e-01   7.1928968e-01   9.9102863e-01
   5.2452452e-01   6.2022197e-01   7.2730282e-01   9.9264436e-01
   5.2552553e-01   6.2492614e-01   7.3517143e-01   9.9397087e-01
   5.2652653e-01   6.2960684e-01   7.4289326e-01   9.9505935e-01
   5.2752753e-01   6.3426331e-01   7.5046636e-01   9.9595212e-01
   5.2852853e-01   6.3889482e-01   7.5788909e-01   9.9668410e-01
   5.2952953e-01   6.4350064e-01   7.6516012e-01   9.9728408e-01
   5.3053053e-01   6.4808008e-01   7.7227839e-01   9.9777574e-01
   5.3153153e-01   6.5263244e-01   7.7924315e-01   9.9817856e-01
   5.3253253e-01   6.5715707e-01   7.8605391e-01   9.9850854e-01
   5.3353353e-01   6.6165332e-01   7.9271044e-01   9.9877881e-01
   5.3453453e-01   6.6612056e-01   7.9921276e-01   9.9900015e-01
   5.3553554e-01   6.7055818e-01   8.0556115e-01   9.9918141e-01
   5.3653654e-01   6.7496561e-01   8.1175610e-01   9.9932983e-01
   5.3753754e-01   6.7934226e-01   8.1779831e-01   9.9945135e-01
   5.3853854e-01   6.8368760e-01   8.2368871e-01   9.9955085e-01
   5.3953954e-01   6.8800110e-01   8.2942839e-01   9.9963231e-01
   5.4054054e-01   6.9228226e-01   8.3501865e-01   9.9969900e-01
   5.4154154e-01   6.9653058e-01   8.4046094e-01   9.9975360e-01
   5.4254254e-01   7.0074560e-01   8.4575686e-01   9.9979830e-01
   5.4354354e-01   7.0492688e-01   8.5090816e-01   9.9983489e-01
   5.4454454e-01   7.0907399e-01   8.5591674e-01   9.9986484e-01
   5.4554555e-01   7.1318653e-01   8.6078459e-01   9.9988936e-01
   5.4654655e-01   7.1726411e-01   8.6551382e-01   9.9990943e-01
   5.4754755e-01   7.2130638e-01   8.7010663e-01   9.9992586e-01
   5.4854855e-01   7.2531299e-01   8.7456533e-01   9.9993931e-01
   5.4954955e-01   7.2928362e-01   8.7889228e-01   9.9995032e-01
   5.5055055e-01   7.3321796e-01   8.8308993e-01   9.9995934e-01
   5.5155155e-01   7.3711573e-01   8.8716076e-01   9.9996671e-01
   5.5255255e-01   7.4097668e-01   8.9110732e-01   9.9997275e-01
   5.5355355e-01   7.4480055e-01   8.9493220e-01   9.9997770e-01
   5.5455455e-01   7.4858713e-01   8.9863802e-01   9.9998174e-01
   5.5555556e-01   7.5233620e-01   9.0222740e-01   9.9998505e-01
   5.5655656e-01   7.5604758e-01   9.0570302e-01   9.9998777e-01
   5.5755756e-01   7.5972112e-01   9.0906754e-01   9.9998999e-01
   5.5855856e-01   7.6335665e-01   9.1232363e-01   9.9999180e-01
   5.5955956e-01   7.6695404e-01   9.1547397e-01   9.9999329e-01
   5.6056056e-01   7.7051319e-01   9.1852122e-01   9.9999451e-01
   5.6156156e-01   7.7403400e-01   9.2146804e-01   9.9999550e-01
   5.6256256e-01   7.7751638e-01   9.2431707e-01   9.9999632e-01
   5.6356356e-01   7.8096029e-01   9.2707092e-01   9.9999699e-01
   5.6456456e-01   7.8436567e-01   9.2973218e-01   9.9999753e-01
   5.6556557e-01   7.8773250e-01   9.3230342e-01   9.9999798e-01
   5.6656657e-01   7.9106077e-01   9.3478717e-01   9.9999835e-01
   5.6756757e-01   7.9435047e-01   9.3718594e-01   9.9999865e-01
   5.6856857e-01   7.9760163e-01   9.3950218e-01   9.9999889e-01
   5.6956957e-01   8.0081428e-01   9.4173832e-01   9.9999909e-01
   5.7057057e-01   8.0398846e-01   9.4389674e-01   9.9999926e-01
   5.7157157e-01   8.0712425e-01   9.4597978e-01   9.9999939e-01
   5.7257257e-01   8.1022171e-01   9.4798975e-01   9.9999950e-01
   5.7357357e-01   8.1328094e-01   9.4992889e-01   9.9999959e-01
   5.7457457e-01   8.1630203e-01   9.5179941e-01   9.9999967e-01
   5.7557558e-01   8.1928510e-01   9.5360346e-01   9.9999973e-01
   5.7657658e-01   8.2223029e-01   9.5534316e-01   9.9999978e-01
   5.7757758e-01   8.2513771e-01   9.5702056e-01   9.9999982e-01
   5.7857858e-01   8.2800753e-01   9.5863769e-01   9.9999985e-01
   5.7957958e-01   8.3083991e-01   9.6019650e-01   9.9999988e-01
   5.8058058e-01   8.3363502e-01   9.6169892e-01   9.9999990e-01
   5.8158158e-01   8.3639303e-01   9.6314680e-01   9.9999992e-01
   5.8258258e-01   8.3911415e-01   9.6454196e-01   9.9999993e-01
   5.8358358e-01   8.4179857e-01   9.6588618e-01   9.9999995e-01
   5.8458458e-01   8.4444650e-01   9.6718117e-01   9.9999996e-01
   5.8558559e-01   8.4705817e-01   9.6842861e-01   9.9999996e-01
   5.8658659e-01   8.4963379e-01   9.6963012e-01   9.9999997e-01
   5.8758759e-01   8.5217361e-01   9.7078729e-01   9.9999998e-01
   5.8858859e-01   8.5467787e-01   9.7190164e-01   9.9999998e-01
   5.8958959e-01   8.5714681e-01   9.7297467e-01   9.9999998e-01
   5.9059059e-01   8.5958071e-01   9.7400782e-01   9.9999999e-01
   5.9159159e-01   8.6197981e-01   9.7500249e-01   9.9999999e-01
   5.9259259e-01   8.6434439e-01   9.7596003e-01   9.9999999e-01
   5.9359359e-01   8.6667472e-01   9.7688176e-01   9.9999999e-01
   5.9459459e-01   8.6897109e-01   9.7776896e-01   9.9999999e-01
   5.9559560e-01   8.7123379e-01   9.7862285e-01   1.0000000e+00
   5.9659660e-01   8.7346310e-01   9.7944464e-01   1.0000000e+00
   5.9759760e-01   8.7565933e-01   9.8023547e-01   1.0000000e+00
   5.9859860e-01   8.7782276e-01   9.8099647e-01   1.0000000e+00
   5.9959960e-01   8.7995372e-01   9.8172871e-01   1.0000000e+00
   6.0060060e-01   8.8205250e-01   9.8243324e-01   1.0000000e+00
   6.0160160e-01   8.8411943e-01   9.8311108e-01   1.0000000e+00
   6.0260260e-01   8.8615480e-01   9.8376319e-01   1.0000000e+00
   6.0360360e-01   8.8815895e-01   9.8439052e-01   1.0000000e+00
   6.0460460e-01   8.9013219e-01   9.8499398e-01   1.0000000e+00
   6.0560561e-01   8.9207485e-01   9.8557446e-01   1.0000000e+00
   6.0660661e-01   8.9398725e-01   9.8613279e-01   1.0000000e+00
   6.0760761e-01   8.9586972e-01   9.8666981e-01   1.0000000e+00
   6.0860861e-01   8.9772258e-01   9.8718631e-01   1.0000000e+00
   6.0960961e-01   8.9954617e-01   9.8768304e-01   1.0000000e+00
   6.1061061e-01   9.0134082e-01   9.8816074e-01   1.0000000e+00
   6.1161161e-01   9.0310687e-01   9.8862013e-01   1.0000000e+00
   6.1261261e-01   9.0484463e-01   9.8906190e-01   1.0000000e+00
   6.1361361e-01   9.0655446e-01   9.8948669e-01   1.0000000e+00
   6.1461461e-01   9.0823668e-01   9.8989516e-01   1.0000000e+00
   6.1561562e-01   9.0989162e-01   9.9028791e-01   1.0000000e+00
   6.1661662e-01   9.1151962e-01   9.9066555e-01   1.0000000e+00
   6.1761762e-01   9.1312102e-01   9.9102863e-01   1.0000000e+00
   6.1861862e-01   9.1469615e-01   9.9137771e-01   1.0000000e+00
   6.1961962e-01   9.1624534e-01   9.9171332e-01   1.0000000e+00
   6.2062062e-01   9.1776893e-01   9.9203597e-01   1.0000000e+00
   6.2162162e-01   9.1926724e-01   9.9234616e-01   1.0000000e+00
   6.2262262e-01   9.2074061e-01   9.9264436e-01   1.0000000e+00
   6.2362362e-01   9.2218937e-01   9.9293102e-01   1.0000000e+00
   6.2462462e-01   9.2361384e-01   9.9320659e-01   1.0000000e+00
   6.2562563e-01   9.2501435e-01   9.9347148e-01   1.0000000e+00
   6.2662663e-01   9.2639123e-01   9.9372611e-01   1.0000000e+00
   6.2762763e-01   9.2774481e-01   9.9397087e-01   1.0000000e+00
   6.2862863e-01   9.2907540e-01   9.9420614e-01   1.0000000e+00
   6.2962963e-01   9.3038333e-01   9.9443227e-01   1.0000000e+00
   6.3063063e-01   9.3166891e-01   9.9464963e-01   1.0000000e+00
   6.3163163e-01   9.3293246e-01   9.9485855e-01   1.0000000e+00
   6.3263263e-01   9.3417430e-01   9.9505935e-01   1.0000000e+00
   6.3363363e-01   9.3539473e-01   9.9525234e-01   1.0000000e+00
   6.3463463e-01   9.3659408e-01   9.9543784e-01   1.0000000e+00
   6.3563564e-01   9.3777264e-01   9.9561611e-01   1.0000000e+00
   6.3663664e-01   9.3893072e-01   9.9578745e-01   1.0000000e+00
   6.3763764e-01   9.4006863e-01   9.9595212e-01   1.0000000e+00
   6.3863864e-01   9.4118666e-01   9.9611038e-01   1.0000000e+00
   6.3963964e-01   9.4228512e-01   9.9626247e-01   1.0000000e+00
   6.4064064e-01   9.4336429e-01   9.9640864e-01   1.0000000e+00
   6.4164164e-01   9.4442448e-01   9.9654911e-01   1.0000000e+00
   6.4264264e-01   9.4546596e-01   9.9668410e-01   1.0000000e+00
   6.4364364e-01   9.4648904e-01   9.9681383e-01   1.0000000e+00
   6.4464464e-01   9.4749399e-01   9.9693851e-01   1.0000000e+00
   6.4564565e-01   9.4848109e-01   9.9705831e-01   1.0000000e+00
   6.4664665e-01   9.4945062e-01   9.9717344e-01   1.0000000e+00
   6.4764765e-01   9.5040287e-01   9.9728408e-01   1.0000000e+00
   6.4864865e-01   9.5133809e-01   9.9739040e-01   1.0000000e+00
   6.4964965e-01   9.5225657e-01   9.9749257e-01   1.0000000e+00
   6.5065065e-01   9.5315856e-01   9.9759075e-01   1.0000000e+00
   6.5165165e-01   9.5404434e-01   9.9768509e-01   1.0000000e+00
   6.5265265e-01   9.5491415e-01   9.9777574e-01   1.0000000e+00
   6.5365365e-01   9.5576827e-01   9.9786286e-01   1.0000000e+00
   6.5465465e-01   9.5660694e-01   9.9794657e-01   1.0000000e+00
   6.5565566e-01   9.5743042e-01   9.9802700e-01   1.0000000e+00
   6.5665666e-01   9.5823895e-01   9.9810429e-01   1.0000000e+00
   6.5765766e-01   9.5903279e-01   9.9817856e-01   1.0000000e+00
   6.5865866e-01   9.5981216e-01   9.9824993e-01   1.0000000e+00
   6.5965966e-01   9.6057732e-01   9.9831850e-01   1.0000000e+00
   6.6066066e-01   9.6132850e-01   9.9838439e-01   1.0000000e+00
   6.6166166e-01   9.6206593e-01   9.9844770e-01   1.0000000e+00
   6.6266266e-01   9.6278984e-01   9.9850854e-01   1.0000000e+00
   6.6366366e-01   9.6350046e-01   9.9856699e-01   1.0000000e+00
   6.6466466e-01   9.6419801e-01   9.9862316e-01   1.0000000e+00
   6.6566567e-01   9.6488272e-01   9.9867713e-01   1.0000000e+00
   6.6666667e-01   9.6555480e-01   9.9872898e-01   1.0000000e+00
   6.6766767e-01   9.6621447e-01   9.9877881e-01   1.0000000e+00
   6.6866867e-01   9.6686194e-01   9.9882668e-01   1.0000000e+00
   6.6966967e-01   9.6749742e-01   9.9887268e-01   1.0000000e+00
   6.7067067e-01   9.6812112e-01   9.9891688e-01   1.0000000e+00
   6.7167167e-01   9.6873323e-01   9.9895935e-01   1.0000000e+00
   6.7267267e-01   9.6933396e-01   9.9900015e-01   1.0000000e+00
   6.7367367e-01   9.6992351e-01   9.9903936e-01   1.0000000e+00
   6.7467467e-01   9.7050207e-01   9.9907703e-01   1.0000000e+00
   6.7567568e-01   9.7106983e-01   9.9911322e-01   1.0000000e+00
   6.7667668e-01   9.7162699e-01   9.9914800e-01   1.0000000e+00
   6.7767768e-01   9.7217372e-01   9.9918141e-01   1.0000000e+00
   6.7867868e-01   9.7271021e-01   9.9921351e-01   1.0000000e+00
   6.7967968e-01   9.7323664e-01   9.9924436e-01   1.0000000e+00
   6.8068068e-01   9.7375320e-01   9.9927399e-01   1.0000000e+00
   6.8168168e-01   9.7426004e-01   9.9930247e-01   1.0000000e+00
   6.8268268e-01   9.7475735e-01   9.9932983e-01   1.0000000e+00
   6.8368368e-01   9.7524530e-01   9.9935612e-01   1.0000000e+00
   6.8468468e-01   9.7572405e-01   9.9938137e-01   1.0000000e+00
   6.8568569e-01   9.7619377e-01   9.9940564e-01   1.0000000e+00
   6.8668669e-01   9.7665461e-01   9.9942895e-01   1.0000000e+00
   6.8768769e-01   9.7710675e-01   9.9945135e-01   1.0000000e+00
   6.8868869e-01   9.7755033e-01   9.9947288e-01   1.0000000e+00
   6.8968969e-01   9.7798551e-01   9.9949355e-01   1.0000000e+00
   6.9069069e-01   9.7841243e-01   9.9951342e-01   1.0000000e+00
   6.9169169e-01   9.7883126e-01   9.9953251e-01   1.0000000e+00
   6.9269269e-01   9.7924214e-01   9.9955085e-01   1.0000000e+00
   6.9369369e-01   9.7964520e-01   9.9956847e-01   1.0000000e+00
   6.9469469e-01   9.8004060e-01   9.9958540e-01   1.0000000e+00
   6.9569570e-01   9.8042847e-01   9.9960167e-01   1.0000000e+00
   6.9669670e-01   9.8080896e-01   9.9961730e-01   1.0000000e+00
   6.9769770e-01   9.8118218e-01   9.9963231e-01   1.0000000e+00
   6.9869870e-01   9.8154829e-01   9.9964674e-01   1.0000000e+00
   6.9969970e-01   9.8190740e-01   9.9966060e-01   1.0000000e+00
   7.0070070e-01   9.8225965e-01   9.9967392e-01   1.0000000e+00
   7.0170170e-01   9.8260516e-01   9.9968671e-01   1.0000000e+00
   7.0270270e-01   9.8294407e-01   9.9969900e-01   1.0000000e+00
   7.0370370e-01   9.8327648e-01   9.9971081e-01   1.0000000e+00
   7.0470470e-01   9.8360252e-01   9.9972216e-01   1.0000000e+00
   7.0570571e-01   9.8392231e-01   9.9973306e-01   1.0000000e+00
   7.0670671e-01   9.8423596e-01   9.9974354e-01   1.0000000e+00
   7.0770771e-01   9.8454359e-01   9.9975360e-01   1.0000000e+00
   7.0870871e-01   9.8484530e-01   9.9976327e-01   1.0000000e+00
   7.0970971e-01   9.8514122e-01   9.9977256e-01   1.0000000e+00
   7.1071071e-01   9.8543145e-01   9.9978148e-01   1.0000000e+00
   7.1171171e-01   9.8571608e-01   9.9979006e-01   1.0000000e+00
   7.1271271e-01   9.8599524e-01   9.9979830e-01   1.0000000e+00
   7.1371371e-01   9.8626902e-01   9.9980621e-01   1.0000000e+00
   7.1471471e-01   9.8653751e-01   9.9981382e-01   1.0000000e+00
   7.1571572e-01   9.8680083e-01   9.9982112e-01   1.0000000e+00
   7.1671672e-01   9.8705906e-01   9.9982814e-01   1.0000000e+00
   7.1771772e-01   9.8731231e-01   9.9983489e-01   1.0000000e+00
   7.1871872e-01   9.8756067e-01   9.9984137e-01   1.0000000e+00
   7.1971972e-01   9.8780422e-01   9.9984759e-01   1.0000000e+00
   7.2072072e-01   9.8804306e-01   9.9985357e-01   1.0000000e+00
   7.2172172e-01   9.8827728e-01   9.9985932e-01   1.0000000e+00
   7.2272272e-01   9.8850696e-01   9.9986484e-01   1.0000000e+00
   7.2372372e-01   9.8873220e-01   9.9987014e-01   1.0000000e+00
   7.2472472e-01   9.8895307e-01   9.9987524e-01   1.0000000e+00
   7.2572573e-01   9.8916966e-01   9.9988014e-01   1.0000000e+00
   7.2672673e-01   9.8938205e-01   9.9988484e-01   1.0000000e+00
   7.2772773e-01   9.8959032e-01   9.9988936e-01   1.0000000e+00
   7.2872873e-01   9.8979454e-01   9.9989370e-01   1.0000000e+00
   7.2972973e-01   9.8999480e-01   9.9989787e-01   1.0000000e+00
   7.3073073e-01   9.9019117e-01   9.9990188e-01   1.0000000e+00
   7.3173173e-01   9.9038372e-01   9.9990573e-01   1.0000000e+00
   7.3273273e-01   9.9057252e-01   9.9990943e-01   1.0000000e+00
   7.3373373e-01   9.9075766e-01   9.9991299e-01   1.0000000e+00
   7.3473473e-01   9.9093919e-01   9.9991640e-01   1.0000000e+00
   7.3573574e-01   9.9111719e-01   9.9991968e-01   1.0000000e+00
   7.3673674e-01   9.9129172e-01   9.9992283e-01   1.0000000e+00
   7.3773774e-01   9.9146285e-01   9.9992586e-01   1.0000000e+00
   7.3873874e-01   9.9163065e-01   9.9992877e-01   1.0000000e+00
   7.3973974e-01   9.9179518e-01   9.9993157e-01   1.0000000e+00
   7.4074074e-01   9.9195650e-01   9.9993425e-01   1.0000000e+00
   7.4174174e-01   9.9211467e-01   9.9993683e-01   1.0000000e+00
   7.4274274e-01   9.9226976e-01   9.9993931e-01   1.0000000e+00
   7.4374374e-01   9.9242182e-01   9.9994169e-01   1.0000000e+00
   7.4474474e-01   9.9257091e-01   9.9994398e-01   1.0000000e+00
   7.4574575e-01   9.9271709e-01   9.9994618e-01   1.0000000e+00
   7.4674675e-01   9.9286041e-01   9.9994829e-01   1.0000000e+00
   7.4774775e-01   9.9300093e-01   9.9995032e-01   1.0000000e+00
   7.4874875e-01   9.9313871e-01   9.9995227e-01   1.0000000e+00
   7.4974975e-01   9.9327379e-01   9.9995415e-01   1.0000000e+00
   7.5075075e-01   9.9340623e-01   9.9995595e-01   1.0000000e+00
   7.5175175e-01   9.9353608e-01   9.9995767e-01   1.0000000e+00
   7.5275275e-01   9.9366339e-01   9.9995934e-01   1.0000000e+00
   7.5375375e-01   9.9378821e-01   9.9996093e-01   1.0000000e+00
   7.5475475e-01   9.9391058e-01   9.9996246e-01   1.0000000e+00
   7.5575576e-01   9.9403056e-01   9.9996394e-01   1.0000000e+00
   7.5675676e-01   9.9414819e-01   9.9996535e-01   1.0000000e+00
   7.5775776e-01   9.9426351e-01   9.9996671e-01   1.0000000e+00
   7.5875876e-01   9.9437658e-01   9.9996802e-01   1.0000000e+00
   7.5975976e-01   9.9448742e-01   9.9996927e-01   1.0000000e+00
   7.6076076e-01   9.9459610e-01   9.9997048e-01   1.0000000e+00
   7.6176176e-01   9.9470264e-01   9.9997164e-01   1.0000000e+00
   7.6276276e-01   9.9480709e-01   9.9997275e-01   1.0000000e+00
   7.6376376e-01   9.9490950e-01   9.9997382e-01   1.0000000e+00
   7.6476476e-01   9.9500989e-01   9.9997485e-01   1.0000000e+00
   7.6576577e-01   9.9510832e-01   9.9997584e-01   1.0000000e+00
   7.6676677e-01   9.9520481e-01   9.9997678e-01   1.0000000e+00
   7.6776777e-01   9.9529941e-01   9.9997770e-01   1.0000000e+00
   7.6876877e-01   9.9539215e-01   9.9997857e-01   1.0000000e+00
   7.6976977e-01   9.9548307e-01   9.9997941e-01   1.0000000e+00
   7.7077077e-01   9.9557220e-01   9.9998022e-01   1.0000000e+00
   7.7177177e-01   9.9565958e-01   9.9998100e-01   1.0000000e+00
   7.7277277e-01   9.9574525e-01   9.9998174e-01   1.0000000e+00
   7.7377377e-01   9.9582923e-01   9.9998246e-01   1.0000000e+00
   7.7477477e-01   9.9591156e-01   9.9998315e-01   1.0000000e+00
   7.7577578e-01   9.9599227e-01   9.9998381e-01   1.0000000e+00
   7.7677678e-01   9.9607140e-01   9.9998444e-01   1.0000000e+00
   7.7777778e-01   9.9614897e-01   9.9998505e-01   1.0000000e+00
   7.7877878e-01   9.9622501e-01   9.9998564e-01   1.0000000e+00
   7.7977978e-01   9.9629956e-01   9.9998621e-01   1.0000000e+00
   7.8078078e-01   9.9637264e-01   9.9998675e-01   1.0000000e+00
   7.8178178e-01   9.9644428e-01   9.9998727e-01   1.0000000e+00
   7.8278278e-01   9.9651451e-01   9.9998777e-01   1.0000000e+00
   7.8378378e-01   9.9658336e-01   9.9998825e-01   1.0000000e+00
   7.8478478e-01   9.9665086e-01   9.9998871e-01   1.0000000e+00
   7.8578579e-01   9.9671702e-01   9.9998915e-01   1.0000000e+00
   7.8678679e-01   9.9678188e-01   9.9998958e-01   1.0000000e+00
   7.8778779e-01   9.9684547e-01   9.9998999e-01   1.0000000e+00
   7.8878879e-01   9.9690780e-01   9.9999038e-01   1.0000000e+00
   7.8978979e-01   9.9696891e-01   9.9999076e-01   1.0000000e+00
   7.9079079e-01   9.9702881e-01   9.9999112e-01   1.0000000e+00
   7.9179179e-01   9.9708753e-01   9.9999147e-01   1.0000000e+00
   7.9279279e-01   9.9714509e-01   9.9999180e-01   1.0000000e+00
   7.9379379e-01   9.9720152e-01   9.9999212e-01   1.0000000e+00
   7.9479479e-01   9.9725683e-01   9.9999243e-01   1.0000000e+00
   7.9579580e-01   9.9731106e-01   9.9999273e-01   1.0000000e+00
   7.9679680e-01   9.9736422e-01   9.9999302e-01   1.0000000e+00
   7.9779780e-01   9.9741633e-01   9.9999329e-01   1.0000000e+00
   7.9879880e-01   9.9746741e-01   9.9999355e-01   1.0000000e+00
   7.9979980e-01   9.9751748e-01   9.9999381e-01   1.0000000e+00
   8.0080080e-01   9.9756657e-01   9.9999405e-01   1.0000000e+00
   8.0180180e-01   9.9761469e-01   9.9999428e-01   1.0000000e+00
   8.0280280e-01   9.9766185e-01   9.9999451e-01   1.0000000e+00
   8.0380380e-01   9.9770809e-01   9.9999472e-01   1.0000000e+00
   8.0480480e-01   9.9775342e-01   9.9999493e-01   1.0000000e+00
   8.0580581e-01   9.9779785e-01   9.9999513e-01   1.0000000e+00
   8.0680681e-01   9.9784140e-01   9.9999532e-01   1.0000000e+00
   8.0780781e-01   9.9788410e-01   9.9999550e-01   1.0000000e+00
   8.0880881e-01   9.9792595e-01   9.9999568e-01   1.0000000e+00
   8.0980981e-01   9.9796698e-01   9.9999585e-01   1.0000000e+00
   8.1081081e-01   9.9800719e-01   9.9999601e-01   1.0000000e+00
   8.1181181e-01   9.9804662e-01   9.9999617e-01   1.0000000e+00
   8.1281281e-01   9.9808526e-01   9.9999632e-01   1.0000000e+00
   8.1381381e-01   9.9812314e-01   9.9999646e-01   1.0000000e+00
   8.1481481e-01   9.9816027e-01   9.9999660e-01   1.0000000e+00
   8.1581582e-01   9.9819667e-01   9.9999674e-01   1.0000000e+00
   8.1681682e-01   9.9823235e-01   9.9999686e-01   1.0000000e+00
   8.1781782e-01   9.9826733e-01   9.9999699e-01   1.0000000e+00
   8.1881882e-01   9.9830161e-01   9.9999711e-01   1.0000000e+00
   8.1981982e-01   9.9833522e-01   9.9999722e-01   1.0000000e+00
   8.2082082e-01   9.9836816e-01   9.9999733e-01   1.0000000e+00
   8.2182182e-01   9.9840046e-01   9.9999743e-01   1.0000000e+00
   8.2282282e-01   9.9843211e-01   9.9999753e-01   1.0000000e+00
   8.2382382e-01   9.9846314e-01   9.9999763e-01   1.0000000e+00
   8.2482482e-01   9.9849356e-01   9.9999772e-01   1.0000000e+00
   8.2582583e-01   9.9852337e-01   9.9999781e-01   1.0000000e+00
   8.2682683e-01   9.9855260e-01   9.9999790e-01   1.0000000e+00
   8.2782783e-01   9.9858125e-01   9.9999798e-01   1.0000000e+00
   8.2882883e-01   9.9860933e-01   9.9999806e-01   1.0000000e+00
   8.2982983e-01   9.9863685e-01   9.9999814e-01   1.0000000e+00
   8.3083083e-01   9.9866384e-01   9.9999821e-01   1.0000000e+00
   8.3183183e-01   9.9869029e-01   9.9999828e-01   1.0000000e+00
   8.3283283e-01   9.9871621e-01   9.9999835e-01   1.0000000e+00
   8.3383383e-01   9.9874163e-01   9.9999841e-01   1.0000000e+00
   8.3483483e-01   9.9876654e-01   9.9999847e-01   1.0000000e+00
   8.3583584e-01   9.9879096e-01   9.9999853e-01   1.0000000e+00
   8.3683684e-01   9.9881489e-01   9.9999859e-01   1.0000000e+00
   8.3783784e-01   9.9883836e-01   9.9999865e-01   1.0000000e+00
   8.3883884e-01   9.9886135e-01   9.9999870e-01   1.0000000e+00
   8.3983984e-01   9.9888390e-01   9.9999875e-01   1.0000000e+00
   8.4084084e-01   9.9890600e-01   9.9999880e-01   1.0000000e+00
   8.4184184e-01   9.9892766e-01   9.9999885e-01   1.0000000e+00
   8.4284284e-01   9.9894889e-01   9.9999889e-01   1.0000000e+00
   8.4384384e-01   9.9896970e-01   9.9999894e-01   1.0000000e+00
   8.4484484e-01   9.9899010e-01   9.9999898e-01   1.0000000e+00
   8.4584585e-01   9.9901010e-01   9.9999902e-01   1.0000000e+00
   8.4684685e-01   9.9902970e-01   9.9999906e-01   1.0000000e+00
   8.4784785e-01   9.9904892e-01   9.9999909e-01   1.0000000e+00
   8.4884885e-01   9.9906775e-01   9.9999913e-01   1.0000000e+00
   8.4984985e-01   9.9908621e-01   9.9999916e-01   1.0000000e+00
   8.5085085e-01   9.9910431e-01   9.9999920e-01   1.0000000e+00
   8.5185185e-01   9.9912205e-01   9.9999923e-01   1.0000000e+00
   8.5285285e-01   9.9913943e-01   9.9999926e-01   1.0000000e+00
   8.5385385e-01   9.9915647e-01   9.9999929e-01   1.0000000e+00
   8.5485485e-01   9.9917318e-01   9.9999932e-01   1.0000000e+00
   8.5585586e-01   9.9918956e-01   9.9999934e-01   1.0000000e+00
   8.5685686e-01   9.9920561e-01   9.9999937e-01   1.0000000e+00
   8.5785786e-01   9.9922134e-01   9.9999939e-01   1.0000000e+00
   8.5885886e-01   9.9923676e-01   9.9999942e-01   1.0000000e+00
   8.5985986e-01   9.9925188e-01   9.9999944e-01   1.0000000e+00
   8.6086086e-01   9.9926670e-01   9.9999946e-01   1.0000000e+00
   8.6186186e-01   9.9928122e-01   9.9999948e-01   1.0000000e+00
   8.6286286e-01   9.9929546e-01   9.9999950e-01   1.0000000e+00
   8.6386386e-01   9.9930941e-01   9.9999952e-01   1.0000000e+00
   8.6486486e-01   9.9932309e-01   9.9999954e-01   1.0000000e+00
   8.6586587e-01   9.9933650e-01   9.9999956e-01   1.0000000e+00
   8.6686687e-01   9.9934964e-01   9.9999958e-01   1.0000000e+00
   8.6786787e-01   9.9936252e-01   9.9999959e-01   1.0000000e+00
   8.6886887e-01   9.9937515e-01   9.9999961e-01   1.0000000e+00
   8.6986987e-01   9.9938753e-01   9.9999962e-01   1.0000000e+00
   8.7087087e-01   9.9939966e-01   9.9999964e-01   1.0000000e+00
   8.7187187e-01   9.9941155e-01   9.9999965e-01   1.0000000e+00
   8.7287287e-01   9.9942321e-01   9.9999967e-01   1.0000000e+00
   8.7387387e-01   9.9943464e-01   9.9999968e-01   1.0000000e+00
   8.7487487e-01   9.9944584e-01   9.9999969e-01   1.0000000e+00
   8.7587588e-01   9.9945682e-01   9.9999970e-01   1.0000000e+00
   8.7687688e-01   9.9946758e-01   9.9999972e-01   1.0000000e+00
   8.7787788e-01   9.9947812e-01   9.9999973e-01   1.0000000e+00
   8.7887888e-01   9.9948846e-01   9.9999974e-01   1.0000000e+00
   8.7987988e-01   9.9949860e-01   9.9999975e-01   1.0000000e+00
   8.8088088e-01   9.9950853e-01   9.9999976e-01   1.0000000e+00
   8.8188188e-01   9.9951827e-01   9.9999977e-01   1.0000000e+00
   8.8288288e-01   9.9952781e-01   9.9999978e-01   1.0000000e+00
   8.8388388e-01   9.9953717e-01   9.9999979e-01   1.0000000e+00
   8.8488488e-01   9.9954633e-01   9.9999979e-01   1.0000000e+00
   8.8588589e-01   9.9955532e-01   9.9999980e-01   1.0000000e+00
   8.8688689e-01   9.9956413e-01   9.9999981e-01   1.0000000e+00
   8.8788789e-01   9.9957277e-01   9.9999982e-01   1.0000000e+00
   8.8888889e-01   9.9958123e-01   9.9999982e-01   1.0000000e+00
   8.8988989e-01   9.9958953e-01   9.9999983e-01   1.0000000e+00
   8.9089089e-01   9.9959766e-01   9.9999984e-01   1.0000000e+00
   8.9189189e-01   9.9960563e-01   9.9999984e-01   1.0000000e+00
   8.9289289e-01   9.9961345e-01   9.9999985e-01   1.0000000e+00
   8.9389389e-01   9.9962111e-01   9.9999986e-01   1.0000000e+00
   8.9489489e-01   9.9962861e-01   9.9999986e-01   1.0000000e+00
   8.9589590e-01   9.9963597e-01   9.9999987e-01   1.0000000e+00
   8.9689690e-01   9.9964319e-01   9.9999987e-01   1.0000000e+00
   8.9789790e-01   9.9965026e-01   9.9999988e-01   1.0000000e+00
   8.9889890e-01   9.9965719e-01   9.9999988e-01   1.0000000e+00
   8.9989990e-01   9.9966398e-01   9.9999989e-01   1.0000000e+00
   9.0090090e-01   9.9967064e-01   9.9999989e-01   1.0000000e+00
   9.0190190e-01   9.9967716e-01   9.9999990e-01   1.0000000e+00
   9.0290290e-01   9.9968356e-01   9.9999990e-01   1.0000000e+00
   9.0390390e-01   9.9968983e-01   9.9999990e-01   1.0000000e+00
   9.0490490e-01   9.9969598e-01   9.9999991e-01   1.0000000e+00
   9.0590591e-01   9.9970200e-01   9.9999991e-01   1.0000000e+00
   9.0690691e-01   9.9970790e-01   9.9999991e-01   1.0000000e+00
   9.0790791e-01   9.9971369e-01   9.9999992e-01   1.0000000e+00
   9.0890891e-01   9.9971937e-01   9.9999992e-01   1.0000000e+00
   9.0990991e-01   9.9972493e-01   9.9999992e-01   1.0000000e+00
   9.1091091e-01   9.9973038e-01   9.9999993e-01   1.0000000e+00
   9.1191191e-01   9.9973572e-01   9.9999993e-01   1.0000000e+00
   9.1291291e-01   9.9974096e-01   9.9999993e-01   1.0000000e+00
   9.1391391e-01   9.9974609e-01   9.9999994e-01   1.0000000e+00
   9.1491491e-01   9.9975112e-01   9.9999994e-01   1.0000000e+00
   9.1591592e-01   9.9975605e-01   9.9999994e-01   1.0000000e+00
   9.1691692e-01   9.9976089e-01   9.9999994e-01   1.0000000e+00
   9.1791792e-01   9.9976563e-01   9.9999995e-01   1.0000000e+00
   9.1891892e-01   9.9977027e-01   9.9999995e-01   1.0000000e+00
   9.1991992e-01   9.9977482e-01   9.9999995e-01   1.0000000e+00
   9.2092092e-01   9.9977929e-01   9.9999995e-01   1.0000000e+00
   9.2192192e-01   9.9978366e-01   9.9999995e-01   1.0000000e+00
   9.2292292e-01   9.9978795e-01   9.9999996e-01   1.0000000e+00
   9.2392392e-01   9.9979215e-01   9.9999996e-01   1.0000000e+00
   9.2492492e-01   9.9979627e-01   9.9999996e-01   1.0000000e+00
   9.2592593e-01   9.9980030e-01   9.9999996e-01   1.0000000e+00
   9.2692693e-01   9.9980426e-01   9.9999996e-01   1.0000000e+00
   9.2792793e-01   9.9980814e-01   9.9999996e-01   1.0000000e+00
   9.2892893e-01   9.9981194e-01   9.9999996e-01   1.0000000e+00
   9.2992993e-01   9.9981567e-01   9.9999997e-01   1.0000000e+00
   9.3093093e-01   9.9981932e-01   9.9999997e-01   1.0000000e+00
   9.3193193e-01   9.9982290e-01   9.9999997e-01   1.0000000e+00
   9.3293293e-01   9.9982641e-01   9.9999997e-01   1.0000000e+00
   9.3393393e-01   9.9982985e-01   9.9999997e-01   1.0000000e+00
   9.3493493e-01   9.9983323e-01   9.9999997e-01   1.0000000e+00
   9.3593594e-01   9.9983653e-01   9.9999997e-01   1.0000000e+00
   9.3693694e-01   9.9983977e-01   9.9999997e-01   1.0000000e+00
   9.3793794e-01   9.9984295e-01   9.9999998e-01   1.0000000e+00
   9.3893894e-01   9.9984606e-01   9.9999998e-01   1.0000000e+00
   9.3993994e-01   9.9984911e-01   9.9999998e-01   1.0000000e+00
   9.4094094e-01   9.9985210e-01   9.9999998e-01   1.0000000e+00
   9.4194194e-01   9.9985503e-01   9.9999998e-01   1.0000000e+00
   9.4294294e-01   9.9985790e-01   9.9999998e-01   1.0000000e+00
   9.4394394e-01   9.9986072e-01   9.9999998e-01   1.0000000e+00
   9.4494494e-01   9.9986348e-01   9.9999998e-01   1.0000000e+00
   9.4594595e-01   9.9986619e-01   9.9999998e-01   1.0000000e+00
   9.4694695e-01   9.9986884e-01   9.9999998e-01   1.0000000e+00
   9.4794795e-01   9.9987144e-01   9.9999998e-01   1.0000000e+00
   9.4894895e-01   9.9987398e-01   9.9999998e-01   1.0000000e+00
   9.4994995e-01   9.9987648e-01   9.9999998e-01   1.0000000e+00
   9.5095095e-01   9.9987893e-01   9.9999999e-01   1.0000000e+00
   9.5195195e-01   9.9988133e-01   9.9999999e-01   1.0000000e+00
   9.5295295e-01   9.9988368e-01   9.9999999e-01   1.0000000e+00
   9.5395395e-01   9.9988599e-01   9.9999999e-01   1.0000000e+00
   9.5495495e-01   9.9988825e-01   9.9999999e-01   1.0000000e+00
   9.5595596e-01   9.9989046e-01   9.9999999e-01   1.0000000e+00
   9.5695696e-01   9.9989263e-01   9.9999999e-01   1.0000000e+00
   9.5795796e-01   9.9989476e-01   9.9999999e-01   1.0000000e+00
   9.5895896e-01   9.9989685e-01   9.9999999e-01   1.0000000e+00
   9.5995996e-01   9.9989889e-01   9.9999999e-01   1.0000000e+00
   9.6096096e-01   9.9990089e-01   9.9999999e-01   1.0000000e+00
   9.6196196e-01   9.9990286e-01   9.9999999e-01   1.0000000e+00
   9.6296296e-01   9.9990478e-01   9.9999999e-01   1.0000000e+00
   9.6396396e-01   9.9990667e-01   9.9999999e-01   1.0000000e+00
   9.6496496e-01   9.9990852e-01   9.9999999e-01   1.0000000e+00
   9.6596597e-01   9.9991033e-01   9.9999999e-01   1.0000000e+00
   9.6696697e-01   9.9991211e-01   9.9999999e-01   1.0000000e+00
   9.6796797e-01   9.9991385e-01   9.9999999e-01   1.0000000e+00
   9.6896897e-01   9.9991556e-01   9.9999999e-01   1.0000000e+00
   9.6996997e-01   9.9991723e-01   9.9999999e-01   1.0000000e+00
   9.7097097e-01   9.9991887e-01   9.9999999e-01   1.0000000e+00
   9.7197197e-01   9.9992048e-01   9.9999999e-01   1.0000000e+00
   9.7297297e-01   9.9992206e-01   9.9999999e-01   1.0000000e+00
   9.7397397e-01   9.9992360e-01   9.9999999e-01   1.0000000e+00
   9.7497497e-01   9.9992512e-01   9.9999999e-01   1.0000000e+00
   9.7597598e-01   9.9992660e-01   9.9999999e-01   1.0000000e+00
   9.7697698e-01   9.9992806e-01   9.9999999e-01   1.0000000e+00
   9.7797798e-01   9.9992948e-01   1.0000000e+00   1.0000000e+00
   9.7897898e-01   9.9993088e-01   1.0000000e+00   1.0000000e+00
   9.7997998e-01   9.9993225e-01   1.0000000e+00   1.0000000e+00
   9.8098098e-01   9.9993359e-01   1.0000000e+00   1.0000000e+00
   9.8198198e-01   9.9993491e-01   1.0000000e+00   1.0000000e+00
   9.8298298e-01   9.9993620e-01   1.0000000e+00   1.0000000e+00
   9.8398398e-01   9.9993746e-01   1.0000000e+00   1.0000000e+00
   9.8498498e-01   9.9993870e-01   1.0000000e+00   1.0000000e+00
   9.8598599e-01   9.9993992e-01   1.0000000e+00   1.0000000e+00
   9.8698699e-01   9.9994111e-01   1.0000000e+00   1.0000000e+00
   9.8798799e-01   9.9994227e-01   1.0000000e+00   1.0000000e+00
   9.8898899e-01   9.9994342e-01   1.0000000e+00   1.0000000e+00
   9.8998999e-01   9.9994454e-01   1.0000000e+00   1.0000000e+00
   9.9099099e-01   9.9994564e-01   1.0000000e+00   1.0000000e+00
   9.9199199e-01   9.9994672e-01   1.0000000e+00   1.0000000e+00
   9.9299299e-01   9.9994777e-01   1.0000000e+00   1.0000000e+00
   9.9399399e-01   9.9994881e-01   1.0000000e+00   1.0000000e+00
   9.9499499e-01   9.9994982e-01   1.0000000e+00   1.0000000e+00
   9.9599600e-01   9.9995082e-01   1.0000000e+00   1.0000000e+00
   9.9699700e-01   9.9995179e-01   1.0000000e+00   1.0000000e+00
   9.9799800e-01   9.9995275e-01   1.0000000e+00   1.0000000e+00
   9.9899900e-01   9.9995368e-01   1.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9995460e-01   1.0000000e+00   1.0000000e+00


==> data/Couette_Concentration_FreSCo_CaC_10_Results.dat <==
   2.4373350e-03   2.6123293e-09
   7.5557384e-03   2.9692067e-09
   1.3163558e-02   3.5343299e-09
   1.9262189e-02   4.4105989e-09
   2.5847735e-02   5.7400670e-09
   3.2910864e-02   7.6288325e-09
   4.0437094e-02   1.0343983e-08
   4.8407098e-02   1.4244781e-08
   5.6797117e-02   1.9931316e-08
   6.5579447e-02   2.8320488e-08
   7.4722998e-02   4.0824244e-08
   8.4193893e-02   5.9626380e-08
   9.3956090e-02   8.8110860e-08
   1.0397200e-01   1.3153342e-07
   1.1420311e-01   1.9805605e-07
   1.2461054e-01   3.0033754e-07
   1.3515560e-01   4.5796065e-07
   1.4580029e-01   7.0110460e-07
   1.5650769e-01   1.0760482e-06
   1.6724237e-01   1.6533264e-06
   1.7797066e-01   2.5396739e-06
   1.8866095e-01   3.8952863e-06
   1.9928379e-01   5.9584163e-06
   2.0981209e-01   9.0798935e-06
   2.2022116e-01   1.3770805e-05
   2.3048875e-01   2.0767249e-05
   2.4059501e-01   3.1116740e-05
   2.5052248e-01   4.6291379e-05
   2.6025597e-01   6.8333258e-05
   2.6978249e-01   1.0003753e-04
   2.7909113e-01   1.4517807e-04
   2.8817289e-01   2.0877952e-04
   2.9702058e-01   2.9743740e-04
   3.0562865e-01   4.1968541e-04
   3.1399303e-01   5.8640487e-04
   3.2211102e-01   8.1126662e-04
   3.2998109e-01   1.1111902e-03
   3.3760280e-01   1.5067986e-03
   3.4497662e-01   2.0228395e-03
   3.5210383e-01   2.6885393e-03
   3.5898638e-01   3.5378483e-03
   3.6562683e-01   4.6095324e-03
   3.7202819e-01   5.9470657e-03
   3.7819389e-01   7.5982751e-03
   3.8412763e-01   9.6146907e-03
   3.8983341e-01   1.2050565e-02
   3.9531537e-01   1.4961539e-02
   4.0057778e-01   1.8402968e-02
   4.0562503e-01   2.2427962e-02
   4.1046151e-01   2.7085204e-02
   4.1509165e-01   3.2416668e-02
   4.1951988e-01   3.8455317e-02
   4.2375059e-01   4.5222938e-02
   4.2778814e-01   5.2728188e-02
   4.3163684e-01   6.0965074e-02
   4.3530095e-01   6.9911895e-02
   4.3878469e-01   7.9530866e-02
   4.4209224e-01   8.9768415e-02
   4.4522775e-01   1.0055620e-01
   4.4819533e-01   1.1181290e-01
   4.5099911e-01   1.2344640e-01
   4.5364320e-01   1.3535678e-01
   4.5613173e-01   1.4743906e-01
   4.5846890e-01   1.5958671e-01
   4.6065892e-01   1.7169429e-01
   4.6270611e-01   1.8366058e-01
   4.6461483e-01   1.9539082e-01
   4.6638958e-01   2.0679862e-01
   4.6803493e-01   2.1780791e-01
   4.6955560e-01   2.2835285e-01
   4.7095640e-01   2.3838021e-01
   4.7224229e-01   2.4784679e-01
   4.7341836e-01   2.5672289e-01
   4.7448979e-01   2.6498711e-01
   4.7551020e-01   2.7300711e-01
   4.7653061e-01   2.8117730e-01
   4.7755101e-01   2.8949535e-01
   4.7857142e-01   2.9795777e-01
   4.7959183e-01   3.0656148e-01
   4.8061224e-01   3.1530236e-01
   4.8163264e-01   3.2417652e-01
   4.8265305e-01   3.3317923e-01
   4.8367346e-01   3.4230581e-01
   4.8469387e-01   3.5155091e-01
   4.8571428e-01   3.6090909e-01
   4.8673468e-01   3.7037443e-01
   4.8775509e-01   3.7994075e-01
   4.8877550e-01   3.8960157e-01
   4.8979591e-01   3.9935010e-01
   4.9081631e-01   4.0917930e-01
   4.9183672e-01   4.1908186e-01
   4.9285713e-01   4.2905025e-01
   4.9387754e-01   4.3907670e-01
   4.9489795e-01   4.4915330e-01
   4.9591835e-01   4.5927193e-01
   4.9693876e-01   4.6942436e-01
   4.9795917e-01   4.7960224e-01
   4.9897958e-01   4.8979713e-01
   4.9999999e-01   5.0000054e-01
   5.0102039e-01   5.1020395e-01
   5.0204080e-01   5.2039883e-01
   5.0306121e-01   5.3057670e-01
   5.0408162e-01   5.4072912e-01
   5.0510202e-01   5.5084773e-01
   5.0612243e-01   5.6092431e-01
   5.0714284e-01   5.7095073e-01
   5.0816325e-01   5.8091907e-01
   5.0918366e-01   5.9082158e-01
   5.1020406e-01   6.0065073e-01
   5.1122447e-01   6.1039919e-01
   5.1224488e-01   6.2005993e-01
   5.1326529e-01   6.2962616e-01
   5.1428569e-01   6.3909139e-01
   5.1530610e-01   6.4844945e-01
   5.1632651e-01   6.5769442e-01
   5.1734692e-01   6.6682084e-01
   5.1836733e-01   6.7582337e-01
   5.1938773e-01   6.8469734e-01
   5.2040814e-01   6.9343800e-01
   5.2142855e-01   7.0204147e-01
   5.2244896e-01   7.1050362e-01
   5.2346936e-01   7.1882139e-01
   5.2448977e-01   7.2699126e-01
   5.2551018e-01   7.3501093e-01
   5.2658161e-01   7.4327476e-01
   5.2775816e-01   7.5215406e-01
   5.2904612e-01   7.6163531e-01
   5.3045193e-01   7.7169712e-01
   5.3198198e-01   7.8230409e-01
   5.3364270e-01   7.9340993e-01
   5.3544056e-01   8.0495433e-01
   5.3738202e-01   8.1686475e-01
   5.3947351e-01   8.2905576e-01
   5.4172149e-01   8.4143066e-01
   5.4413234e-01   8.5388317e-01
   5.4671244e-01   8.6629960e-01
   5.4946809e-01   8.7856234e-01
   5.5240554e-01   8.9055303e-01
   5.5553097e-01   9.0215692e-01
   5.5885044e-01   9.1326658e-01
   5.6236994e-01   9.2378600e-01
   5.6609531e-01   9.3363392e-01
   5.7003225e-01   9.4274654e-01
   5.7418631e-01   9.5107928e-01
   5.7856282e-01   9.5860749e-01
   5.8316692e-01   9.6532615e-01
   5.8800348e-01   9.7124859e-01
   5.9307708e-01   9.7640442e-01
   5.9839198e-01   9.8083687e-01
   6.0395208e-01   9.8459973e-01
   6.0976083e-01   9.8775415e-01
   6.1582122e-01   9.9036548e-01
   6.2213572e-01   9.9250034e-01
   6.2870616e-01   9.9422406e-01
   6.3553376e-01   9.9559870e-01
   6.4261895e-01   9.9668157e-01
   6.4996138e-01   9.9752423e-01
   6.5755977e-01   9.9817210e-01
   6.6541190e-01   9.9866428e-01
   6.7351445e-01   9.9903378e-01
   6.8186295e-01   9.9930798e-01
   6.9045169e-01   9.9950914e-01
   6.9927363e-01   9.9965508e-01
   7.0832033e-01   9.9975981e-01
   7.1758182e-01   9.9983418e-01
   7.2704660e-01   9.9988645e-01
   7.3670151e-01   9.9992283e-01
   7.4653173e-01   9.9994793e-01
   7.5652070e-01   9.9996508e-01
   7.6665012e-01   9.9997672e-01
   7.7689995e-01   9.9998455e-01
   7.8724839e-01   9.9998979e-01
   7.9767200e-01   9.9999327e-01
   8.0814569e-01   9.9999557e-01
   8.1864287e-01   9.9999709e-01
   8.2913557e-01   9.9999809e-01
   8.3959460e-01   9.9999874e-01
   8.4998976e-01   9.9999917e-01
   8.6029005e-01   9.9999945e-01
   8.7046398e-01   9.9999963e-01
   8.8047982e-01   9.9999976e-01
   8.9030595e-01   9.9999983e-01
   8.9991120e-01   9.9999989e-01
   9.0926522e-01   9.9999992e-01
   9.1833887e-01   9.9999995e-01
   9.2710458e-01   9.9999996e-01
   9.3553675e-01   9.9999997e-01
   9.4361215e-01   9.9999998e-01
   9.5131019e-01   9.9999999e-01
   9.5861330e-01   9.9999999e-01
   9.6550719e-01   9.9999999e-01
   9.7198105e-01   9.9999999e-01
   9.7802776e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Concentration_FreSCo_CaC_50_Results.dat <==
   2.4373350e-03   2.9007500e-38
   7.5557384e-03  -1.3284397e-36
   1.3163558e-02  -7.2581447e-36
   1.9262189e-02  -2.4608852e-35
   2.5847735e-02  -5.5265602e-35
   3.2910864e-02  -1.9147970e-35
   4.0437094e-02   6.1491914e-34
   4.8407098e-02   4.0146718e-33
   5.6797117e-02   1.5314900e-32
   6.5579447e-02   3.0056002e-32
   7.4722998e-02  -8.1785901e-32
   8.4193893e-02  -1.1410620e-30
   9.3956090e-02  -6.1356654e-30
   1.0397200e-01  -1.8726587e-29
   1.1420311e-01   5.8643137e-31
   1.2461054e-01   4.1443037e-28
   1.3515560e-01   2.8623350e-27
   1.4580029e-01   1.0988194e-26
   1.5650769e-01   1.5300425e-26
   1.6724237e-01  -1.2255193e-25
   1.7797066e-01  -1.1014802e-24
   1.8866095e-01  -4.9632749e-24
   1.9928379e-01  -1.3342807e-23
   2.0981209e-01  -7.8656284e-24
   2.2022116e-01   1.3280995e-22
   2.3048875e-01   1.0968611e-21
   2.4059501e-01   7.2508335e-21
   2.5052248e-01   4.1672810e-20
   2.6025597e-01   1.7113765e-19
   2.6978249e-01   2.0064719e-19
   2.7909113e-01  -3.2775585e-18
   2.8817289e-01  -2.9384162e-17
   2.9702058e-01  -1.2742321e-16
   3.0562865e-01  -2.0978088e-16
   3.1399303e-01   1.1676164e-15
   3.2211102e-01   1.0623204e-14
   3.2998109e-01   4.1113022e-14
   3.3760280e-01   6.4946836e-14
   3.4497662e-01  -2.1831900e-13
   3.5210383e-01  -1.8692743e-12
   3.5898638e-01  -6.3621319e-12
   3.6562683e-01  -9.7113702e-12
   3.7202819e-01   1.6640349e-11
   3.7819389e-01   1.4981848e-10
   3.8412763e-01   4.6851180e-10
   3.8983341e-01   7.5876105e-10
   3.9531537e-01  -1.3711688e-10
   4.0057778e-01  -4.8583621e-09
   4.0562503e-01  -1.6465631e-08
   4.1046151e-01  -3.4145892e-08
   4.1509165e-01  -4.6617891e-08
   4.1951988e-01  -2.8717189e-08
   4.2375059e-01   5.2629170e-08
   4.2778814e-01   2.2645121e-07
   4.3163684e-01   5.2110861e-07
   4.3530095e-01   1.0173058e-06
   4.3878469e-01   1.9805335e-06
   4.4209224e-01   4.0822187e-06
   4.4522775e-01   8.6955953e-06
   4.4819533e-01   1.8239582e-05
   4.5099911e-01   3.6544240e-05
   4.5364320e-01   6.9208632e-05
   4.5613173e-01   1.2392866e-04
   4.5846890e-01   2.1074482e-04
   4.6065892e-01   3.4213835e-04
   4.6270611e-01   5.3294920e-04
   4.6461483e-01   7.9988800e-04
   4.6638958e-01   1.1608430e-03
   4.6803493e-01   1.6336539e-03
   4.6955560e-01   2.2344948e-03
   4.7095640e-01   2.9767385e-03
   4.7224229e-01   3.8680268e-03
   4.7341836e-01   4.9109577e-03
   4.7448979e-01   6.0994340e-03
   4.7551020e-01   7.4800180e-03
   4.7653061e-01   9.1635495e-03
   4.7755101e-01   1.1219130e-02
   4.7857142e-01   1.3724690e-02
   4.7959183e-01   1.6775641e-02
   4.8061224e-01   2.0486148e-02
   4.8163264e-01   2.4991341e-02
   4.8265305e-01   3.0451853e-02
   4.8367346e-01   3.7055504e-02
   4.8469387e-01   4.5020906e-02
   4.8571428e-01   5.4598668e-02
   4.8673468e-01   6.6071907e-02
   4.8775509e-01   7.9753941e-02
   4.8877550e-01   9.5982433e-02
   4.8979591e-01   1.1510863e-01
   4.9081631e-01   1.3748012e-01
   4.9183672e-01   1.6341630e-01
   4.9285713e-01   1.9317583e-01
   4.9387754e-01   2.2691755e-01
   4.9489795e-01   2.6465774e-01
   4.9591835e-01   3.0622964e-01
   4.9693876e-01   3.5125319e-01
   4.9795917e-01   3.9912425e-01
   4.9897958e-01   4.4903077e-01
   4.9999999e-01   4.9999928e-01
   5.0102039e-01   5.5096780e-01
   5.0204080e-01   6.0087437e-01
   5.0306121e-01   6.4874549e-01
   5.0408162e-01   6.9376912e-01
   5.0510202e-01   7.3534111e-01
   5.0612243e-01   7.7308141e-01
   5.0714284e-01   8.0682323e-01
   5.0816325e-01   8.3658286e-01
   5.0918366e-01   8.6251912e-01
   5.1020406e-01   8.8489070e-01
   5.1122447e-01   9.0401696e-01
   5.1224488e-01   9.2024551e-01
   5.1326529e-01   9.3392758e-01
   5.1428569e-01   9.4540085e-01
   5.1530610e-01   9.5497863e-01
   5.1632651e-01   9.6294404e-01
   5.1734692e-01   9.6954769e-01
   5.1836733e-01   9.7500819e-01
   5.1938773e-01   9.7951337e-01
   5.2040814e-01   9.8322385e-01
   5.2142855e-01   9.8627476e-01
   5.2244896e-01   9.8878028e-01
   5.2346936e-01   9.9083582e-01
   5.2448977e-01   9.9251930e-01
   5.2551018e-01   9.9389983e-01
   5.2658161e-01   9.9508825e-01
   5.2775816e-01   9.9613158e-01
   5.2904612e-01   9.9702411e-01
   5.3045193e-01   9.9776833e-01
   5.3198198e-01   9.9837146e-01
   5.3364270e-01   9.9884638e-01
   5.3544056e-01   9.9920885e-01
   5.3738202e-01   9.9947646e-01
   5.3947351e-01   9.9966708e-01
   5.4172149e-01   9.9979755e-01
   5.4413234e-01   9.9988295e-01
   5.4671244e-01   9.9993606e-01
   5.4946809e-01   9.9996716e-01
   5.5240554e-01   9.9998414e-01
   5.5553097e-01   9.9999271e-01
   5.5885044e-01   9.9999670e-01
   5.6236994e-01   9.9999846e-01
   5.6609531e-01   9.9999926e-01
   5.7003225e-01   9.9999968e-01
   5.7418631e-01   9.9999991e-01
   5.7856282e-01   1.0000000e+00
   5.8316692e-01   1.0000001e+00
   5.8800348e-01   1.0000000e+00
   5.9307708e-01   1.0000000e+00
   5.9839198e-01   1.0000000e+00
   6.0395208e-01   1.0000000e+00
   6.0976083e-01   1.0000000e+00
   6.1582122e-01   1.0000000e+00
   6.2213572e-01   1.0000000e+00
   6.2870616e-01   1.0000000e+00
   6.3553376e-01   1.0000000e+00
   6.4261895e-01   1.0000000e+00
   6.4996138e-01   1.0000000e+00
   6.5755977e-01   1.0000000e+00
   6.6541190e-01   1.0000000e+00
   6.7351445e-01   1.0000000e+00
   6.8186295e-01   1.0000000e+00
   6.9045169e-01   1.0000000e+00
   6.9927363e-01   1.0000000e+00
   7.0832033e-01   1.0000000e+00
   7.1758182e-01   1.0000000e+00
   7.2704660e-01   1.0000000e+00
   7.3670151e-01   1.0000000e+00
   7.4653173e-01   1.0000000e+00
   7.5652070e-01   1.0000000e+00
   7.6665012e-01   1.0000000e+00
   7.7689995e-01   1.0000000e+00
   7.8724839e-01   1.0000000e+00
   7.9767200e-01   1.0000000e+00
   8.0814569e-01   1.0000000e+00
   8.1864287e-01   1.0000000e+00
   8.2913557e-01   1.0000000e+00
   8.3959460e-01   1.0000000e+00
   8.4998976e-01   1.0000000e+00
   8.6029005e-01   1.0000000e+00
   8.7046398e-01   1.0000000e+00
   8.8047982e-01   1.0000000e+00
   8.9030595e-01   1.0000000e+00
   8.9991120e-01   1.0000000e+00
   9.0926522e-01   1.0000000e+00
   9.1833887e-01   1.0000000e+00
   9.2710458e-01   1.0000000e+00
   9.3553675e-01   1.0000000e+00
   9.4361215e-01   1.0000000e+00
   9.5131019e-01   1.0000000e+00
   9.5861330e-01   1.0000000e+00
   9.6550719e-01   1.0000000e+00
   9.7198105e-01   1.0000000e+00
   9.7802776e-01   1.0000000e+00
   9.8364391e-01   1.0000000e+00
   9.8882992e-01   1.0000000e+00
   9.9359015e-01   1.0000000e+00
   9.9793230e-01   1.0000000e+00


==> data/Couette_Concentration_FreSCo_CaC_5_Results.dat <==
   2.4373350e-03   4.8190654e-05
   7.5557384e-03   5.3042209e-05
   1.3163558e-02   5.8804894e-05
   1.9262189e-02   6.6493031e-05
   2.5847735e-02   7.6070476e-05
   3.2910864e-02   8.7646464e-05
   4.0437094e-02   1.0191872e-04
   4.8407098e-02   1.1952789e-04
   5.6797117e-02   1.4135974e-04
   6.5579447e-02   1.6849815e-04
   7.4722998e-02   2.0230176e-04
   8.4193893e-02   2.4448073e-04
   9.3956090e-02   2.9717706e-04
   1.0397200e-01   3.6306461e-04
   1.1420311e-01   4.4546600e-04
   1.2461054e-01   5.4848880e-04
   1.3515560e-01   6.7718183e-04
   1.4580029e-01   8.3771116e-04
   1.5650769e-01   1.0375545e-03
   1.6724237e-01   1.2857113e-03
   1.7797066e-01   1.5929233e-03
   1.8866095e-01   1.9718996e-03
   1.9928379e-01   2.4375367e-03
   2.0981209e-01   3.0071217e-03
   2.2022116e-01   3.7005060e-03
   2.3048875e-01   4.5402340e-03
   2.4059501e-01   5.5516084e-03
   2.5052248e-01   6.7626769e-03
   2.6025597e-01   8.2041215e-03
   2.6978249e-01   9.9090353e-03
   2.7909113e-01   1.1912573e-02
   2.8817289e-01   1.4251470e-02
   2.9702058e-01   1.6963418e-02
   3.0562865e-01   2.0086316e-02
   3.1399303e-01   2.3657392e-02
   3.2211102e-01   2.7712225e-02
   3.2998109e-01   3.2283694e-02
   3.3760280e-01   3.7400888e-02
   3.4497662e-01   4.3088024e-02
   3.5210383e-01   4.9363411e-02
   3.5898638e-01   5.6238525e-02
   3.6562683e-01   6.3717218e-02
   3.7202819e-01   7.1795136e-02
   3.7819389e-01   8.0459348e-02
   3.8412763e-01   8.9688238e-02
   3.8983341e-01   9.9451650e-02
   3.9531537e-01   1.0971130e-01
   4.0057778e-01   1.2042144e-01
   4.0562503e-01   1.3152971e-01
   4.1046151e-01   1.4297820e-01
   4.1509165e-01   1.5470464e-01
   4.1951988e-01   1.6664363e-01
   4.2375059e-01   1.7872795e-01
   4.2778814e-01   1.9088985e-01
   4.3163684e-01   2.0306217e-01
   4.3530095e-01   2.1517955e-01
   4.3878469e-01   2.2717933e-01
   4.4209224e-01   2.3900244e-01
   4.4522775e-01   2.5059407e-01
   4.4819533e-01   2.6190419e-01
   4.5099911e-01   2.7288793e-01
   4.5364320e-01   2.8350582e-01
   4.5613173e-01   2.9372387e-01
   4.5846890e-01   3.0351358e-01
   4.6065892e-01   3.1285184e-01
   4.6270611e-01   3.2172077e-01
   4.6461483e-01   3.3010752e-01
   4.6638958e-01   3.3800390e-01
   4.6803493e-01   3.4540632e-01
   4.6955560e-01   3.5231508e-01
   4.7095640e-01   3.5873457e-01
   4.7224229e-01   3.6467229e-01
   4.7341836e-01   3.7013931e-01
   4.7448979e-01   3.7514894e-01
   4.7551020e-01   3.7994394e-01
   4.7653061e-01   3.8476262e-01
   4.7755101e-01   3.8960415e-01
   4.7857142e-01   3.9446765e-01
   4.7959183e-01   3.9935225e-01
   4.8061224e-01   4.0425704e-01
   4.8163264e-01   4.0918114e-01
   4.8265305e-01   4.1412360e-01
   4.8367346e-01   4.1908348e-01
   4.8469387e-01   4.2405983e-01
   4.8571428e-01   4.2905169e-01
   4.8673468e-01   4.3405806e-01
   4.8775509e-01   4.3907797e-01
   4.8877550e-01   4.4411040e-01
   4.8979591e-01   4.4915436e-01
   4.9081631e-01   4.5420881e-01
   4.9183672e-01   4.5927275e-01
   4.9285713e-01   4.6434511e-01
   4.9387754e-01   4.6942488e-01
   4.9489795e-01   4.7451099e-01
   4.9591835e-01   4.7960241e-01
   4.9693876e-01   4.8469806e-01
   4.9795917e-01   4.8979691e-01
   4.9897958e-01   4.9489788e-01
   4.9999999e-01   4.9999992e-01
   5.0102039e-01   5.0510195e-01
   5.0204080e-01   5.1020293e-01
   5.0306121e-01   5.1530178e-01
   5.0408162e-01   5.2039744e-01
   5.0510202e-01   5.2548886e-01
   5.0612243e-01   5.3057499e-01
   5.0714284e-01   5.3565476e-01
   5.0816325e-01   5.4072714e-01
   5.0918366e-01   5.4579108e-01
   5.1020406e-01   5.5084555e-01
   5.1122447e-01   5.5588952e-01
   5.1224488e-01   5.6092197e-01
   5.1326529e-01   5.6594190e-01
   5.1428569e-01   5.7094828e-01
   5.1530610e-01   5.7594016e-01
   5.1632651e-01   5.8091651e-01
   5.1734692e-01   5.8587641e-01
   5.1836733e-01   5.9081887e-01
   5.1938773e-01   5.9574298e-01
   5.2040814e-01   6.0064777e-01
   5.2142855e-01   6.0553238e-01
   5.2244896e-01   6.1039586e-01
   5.2346936e-01   6.1523737e-01
   5.2448977e-01   6.2005603e-01
   5.2551018e-01   6.2485100e-01
   5.2658161e-01   6.2986059e-01
   5.2775816e-01   6.3532979e-01
   5.2904612e-01   6.4127700e-01
   5.3045193e-01   6.4771916e-01
   5.3198198e-01   6.5467000e-01
   5.3364270e-01   6.6214038e-01
   5.3544056e-01   6.7013725e-01
   5.3738202e-01   6.7866352e-01
   5.3947351e-01   6.8771711e-01
   5.4172149e-01   6.9729057e-01
   5.4413234e-01   7.0737042e-01
   5.4671244e-01   7.1793661e-01
   5.4946809e-01   7.2896205e-01
   5.5240554e-01   7.4041218e-01
   5.5553097e-01   7.5224477e-01
   5.5885044e-01   7.6440976e-01
   5.6236994e-01   7.7684946e-01
   5.6609531e-01   7.8949890e-01
   5.7003225e-01   8.0228648e-01
   5.7418631e-01   8.1513500e-01
   5.7856282e-01   8.2796292e-01
   5.8316692e-01   8.4068589e-01
   5.8800348e-01   8.5321860e-01
   5.9307708e-01   8.6547672e-01
   5.9839198e-01   8.7737903e-01
   6.0395208e-01   8.8884949e-01
   6.0976083e-01   8.9981920e-01
   6.1582122e-01   9.1022823e-01
   6.2213572e-01   9.2002702e-01
   6.2870616e-01   9.2917748e-01
   6.3553376e-01   9.3765358e-01
   6.4261895e-01   9.4544147e-01
   6.4996138e-01   9.5253915e-01
   6.5755977e-01   9.5895574e-01
   6.6541190e-01   9.6471029e-01
   6.7351445e-01   9.6983042e-01
   6.8186295e-01   9.7435076e-01
   6.9045169e-01   9.7831121e-01
   6.9927363e-01   9.8175537e-01
   7.0832033e-01   9.8472892e-01
   7.1758182e-01   9.8727821e-01
   7.2704660e-01   9.8944904e-01
   7.3670151e-01   9.9128564e-01
   7.4653173e-01   9.9282987e-01
   7.5652070e-01   9.9412067e-01
   7.6665012e-01   9.9519367e-01
   7.7689995e-01   9.9608103e-01
   7.8724839e-01   9.9681137e-01
   7.9767200e-01   9.9740984e-01
   8.0814569e-01   9.9789833e-01
   8.1864287e-01   9.9829564e-01
   8.2913557e-01   9.9861783e-01
   8.3959460e-01   9.9887842e-01
   8.4998976e-01   9.9908877e-01
   8.6029005e-01   9.9925829e-01
   8.7046398e-01   9.9939476e-01
   8.8047982e-01   9.9950458e-01
   8.9030595e-01   9.9959293e-01
   8.9991120e-01   9.9966406e-01
   9.0926522e-01   9.9972136e-01
   9.1833887e-01   9.9976759e-01
   9.2710458e-01   9.9980496e-01
   9.3553675e-01   9.9983522e-01
   9.4361215e-01   9.9985979e-01
   9.5131019e-01   9.9987979e-01
   9.5861330e-01   9.9989613e-01
   9.6550719e-01   9.9990950e-01
   9.7198105e-01   9.9992057e-01
   9.7802776e-01   9.9992968e-01
   9.8364391e-01   9.9993736e-01
   9.8882992e-01   9.9994355e-01
   9.9359015e-01   9.9994802e-01
   9.9793230e-01   9.9995196e-01


==> data/Couette_Pressue_FreSCo_rhoD_0_Results.dat <==
   2.4373350e-03   9.9539316e-01
   7.5557384e-03   9.9027478e-01
   1.3163558e-02   9.8466693e-01
   1.9262189e-02   9.7856831e-01
   2.5847735e-02   9.7198274e-01
   3.2910864e-02   9.6491963e-01
   4.0437094e-02   9.5739338e-01
   4.8407098e-02   9.4942338e-01
   5.6797117e-02   9.4103335e-01
   6.5579447e-02   9.3225103e-01
   7.4722998e-02   9.2310746e-01
   8.4193893e-02   9.1363657e-01
   9.3956090e-02   9.0387436e-01
   1.0397200e-01   8.9385845e-01
   1.1420311e-01   8.8362733e-01
   1.2461054e-01   8.7321990e-01
   1.3515560e-01   8.6267482e-01
   1.4580029e-01   8.5203013e-01
   1.5650769e-01   8.4132271e-01
   1.6724237e-01   8.3058803e-01
   1.7797066e-01   8.1985972e-01
   1.8866095e-01   8.0916943e-01
   1.9928379e-01   7.9854657e-01
   2.0981209e-01   7.8801826e-01
   2.2022116e-01   7.7760917e-01
   2.3048875e-01   7.6734157e-01
   2.4059501e-01   7.5723529e-01
   2.5052248e-01   7.4730781e-01
   2.6025597e-01   7.3757430e-01
   2.6978249e-01   7.2804777e-01
   2.7909113e-01   7.1873911e-01
   2.8817289e-01   7.0965733e-01
   2.9702058e-01   7.0080963e-01
   3.0562865e-01   6.9220155e-01
   3.1399303e-01   6.8383715e-01
   3.2211102e-01   6.7571915e-01
   3.2998109e-01   6.6784907e-01
   3.3760280e-01   6.6022735e-01
   3.4497662e-01   6.5285352e-01
   3.5210383e-01   6.4572631e-01
   3.5898638e-01   6.3884375e-01
   3.6562683e-01   6.3220329e-01
   3.7202819e-01   6.2580193e-01
   3.7819389e-01   6.1963624e-01
   3.8412763e-01   6.1370249e-01
   3.8983341e-01   6.0799672e-01
   3.9531537e-01   6.0251477e-01
   4.0057778e-01   5.9725236e-01
   4.0562503e-01   5.9220513e-01
   4.1046151e-01   5.8736866e-01
   4.1509165e-01   5.8273852e-01
   4.1951988e-01   5.7831030e-01
   4.2375059e-01   5.7407961e-01
   4.2778814e-01   5.7004207e-01
   4.3163684e-01   5.6619339e-01
   4.3530095e-01   5.6252930e-01
   4.3878469e-01   5.5904557e-01
   4.4209224e-01   5.5573803e-01
   4.4522775e-01   5.5260253e-01
   4.4819533e-01   5.4963496e-01
   4.5099911e-01   5.4683119e-01
   4.5364320e-01   5.4418712e-01
   4.5613173e-01   5.4169859e-01
   4.5846890e-01   5.3936143e-01
   4.6065892e-01   5.3717141e-01
   4.6270611e-01   5.3512423e-01
   4.6461483e-01   5.3321551e-01
   4.6638958e-01   5.3144077e-01
   4.6803493e-01   5.2979542e-01
   4.6955560e-01   5.2827476e-01
   4.7095640e-01   5.2687396e-01
   4.7224229e-01   5.2558807e-01
   4.7341836e-01   5.2441200e-01
   4.7448979e-01   5.2334057e-01
   4.7551020e-01   5.2232017e-01
   4.7653061e-01   5.2129976e-01
   4.7755101e-01   5.2027935e-01
   4.7857142e-01   5.1925894e-01
   4.7959183e-01   5.1823854e-01
   4.8061224e-01   5.1721813e-01
   4.8163264e-01   5.1619772e-01
   4.8265305e-01   5.1517731e-01
   4.8367346e-01   5.1415690e-01
   4.8469387e-01   5.1313649e-01
   4.8571428e-01   5.1211608e-01
   4.8673468e-01   5.1109568e-01
   4.8775509e-01   5.1007527e-01
   4.8877550e-01   5.0905486e-01
   4.8979591e-01   5.0803445e-01
   4.9081631e-01   5.0701404e-01
   4.9183672e-01   5.0599363e-01
   4.9285713e-01   5.0497322e-01
   4.9387754e-01   5.0395281e-01
   4.9489795e-01   5.0293239e-01
   4.9591835e-01   5.0191198e-01
   4.9693876e-01   5.0089157e-01
   4.9795917e-01   4.9987116e-01
   4.9897958e-01   4.9885075e-01
   4.9999999e-01   4.9783034e-01
   5.0102039e-01   4.9680993e-01
   5.0204080e-01   4.9578951e-01
   5.0306121e-01   4.9476910e-01
   5.0408162e-01   4.9374869e-01
   5.0510202e-01   4.9272828e-01
   5.0612243e-01   4.9170786e-01
   5.0714284e-01   4.9068745e-01
   5.0816325e-01   4.8966704e-01
   5.0918366e-01   4.8864662e-01
   5.1020406e-01   4.8762621e-01
   5.1122447e-01   4.8660580e-01
   5.1224488e-01   4.8558538e-01
   5.1326529e-01   4.8456497e-01
   5.1428569e-01   4.8354455e-01
   5.1530610e-01   4.8252414e-01
   5.1632651e-01   4.8150372e-01
   5.1734692e-01   4.8048331e-01
   5.1836733e-01   4.7946289e-01
   5.1938773e-01   4.7844248e-01
   5.2040814e-01   4.7742206e-01
   5.2142855e-01   4.7640165e-01
   5.2244896e-01   4.7538123e-01
   5.2346936e-01   4.7436082e-01
   5.2448977e-01   4.7334040e-01
   5.2551018e-01   4.7231999e-01
   5.2658161e-01   4.7124855e-01
   5.2775816e-01   4.7007200e-01
   5.2904612e-01   4.6878402e-01
   5.3045193e-01   4.6737820e-01
   5.3198198e-01   4.6584814e-01
   5.3364270e-01   4.6418740e-01
   5.3544056e-01   4.6238953e-01
   5.3738202e-01   4.6044806e-01
   5.3947351e-01   4.5835655e-01
   5.4172149e-01   4.5610856e-01
   5.4413234e-01   4.5369768e-01
   5.4671244e-01   4.5111757e-01
   5.4946809e-01   4.4836189e-01
   5.5240554e-01   4.4542442e-01
   5.5553097e-01   4.4229897e-01
   5.5885044e-01   4.3897947e-01
   5.6236994e-01   4.3545994e-01
   5.6609531e-01   4.3173454e-01
   5.7003225e-01   4.2779757e-01
   5.7418631e-01   4.2364349e-01
   5.7856282e-01   4.1926695e-01
   5.8316692e-01   4.1466282e-01
   5.8800348e-01   4.0982624e-01
   5.9307708e-01   4.0475261e-01
   5.9839198e-01   3.9943768e-01
   6.0395208e-01   3.9387756e-01
   6.0976083e-01   3.8806878e-01
   6.1582122e-01   3.8200836e-01
   6.2213572e-01   3.7569384e-01
   6.2870616e-01   3.6912337e-01
   6.3553376e-01   3.6229575e-01
   6.4261895e-01   3.5521054e-01
   6.4996138e-01   3.4786809e-01
   6.5755977e-01   3.4026966e-01
   6.6541190e-01   3.3241751e-01
   6.7351445e-01   3.2431494e-01
   6.8186295e-01   3.1596642e-01
   6.9045169e-01   3.0737766e-01
   6.9927363e-01   2.9855569e-01
   7.0832033e-01   2.8950897e-01
   7.1758182e-01   2.8024746e-01
   7.2704660e-01   2.7078266e-01
   7.3670151e-01   2.6112772e-01
   7.4653173e-01   2.5129748e-01
   7.5652070e-01   2.4130849e-01
   7.6665012e-01   2.3117904e-01
   7.7689995e-01   2.2092920e-01
   7.8724839e-01   2.1058073e-01
   7.9767200e-01   2.0015711e-01
   8.0814569e-01   1.8968339e-01
   8.1864287e-01   1.7918620e-01
   8.2913557e-01   1.6869348e-01
   8.3959460e-01   1.5823443e-01
   8.4998976e-01   1.4783926e-01
   8.6029005e-01   1.3753895e-01
   8.7046398e-01   1.2736500e-01
   8.8047982e-01   1.1734915e-01
   8.9030595e-01   1.0752300e-01
   8.9991120e-01   9.7917749e-02
   9.0926522e-01   8.8563711e-02
   9.1833887e-01   7.9490063e-02
   9.2710458e-01   7.0724337e-02
   9.3553675e-01   6.2292158e-02
   9.4361215e-01   5.4216747e-02
   9.5131019e-01   4.6518712e-02
   9.5861330e-01   3.9215583e-02
   9.6550719e-01   3.2321701e-02
   9.7198105e-01   2.5847818e-02
   9.7802776e-01   1.9801125e-02
   9.8364391e-01   1.4184946e-02
   9.8882992e-01   8.9989445e-03
   9.9359015e-01   4.2386953e-03
   9.9793230e-01  -1.0344604e-04


==> data/Couette_Pressure_Analytic_Results.dat <==
   0.0000000e+00   6.2500000e-01   1.0000000e+00   2.5000000e+00
   1.0010010e-03   6.2399900e-01   9.9899900e-01   2.4989990e+00
   2.0020020e-03   6.2299800e-01   9.9799800e-01   2.4979980e+00
   3.0030030e-03   6.2199700e-01   9.9699700e-01   2.4969970e+00
   4.0040040e-03   6.2099600e-01   9.9599600e-01   2.4959960e+00
   5.0050050e-03   6.1999500e-01   9.9499499e-01   2.4949950e+00
   6.0060060e-03   6.1899399e-01   9.9399399e-01   2.4939940e+00
   7.0070070e-03   6.1799299e-01   9.9299299e-01   2.4929930e+00
   8.0080080e-03   6.1699199e-01   9.9199199e-01   2.4919920e+00
   9.0090090e-03   6.1599099e-01   9.9099099e-01   2.4909910e+00
   1.0010010e-02   6.1498999e-01   9.8998999e-01   2.4899900e+00
   1.1011011e-02   6.1398899e-01   9.8898899e-01   2.4889890e+00
   1.2012012e-02   6.1298799e-01   9.8798799e-01   2.4879880e+00
   1.3013013e-02   6.1198699e-01   9.8698699e-01   2.4869870e+00
   1.4014014e-02   6.1098599e-01   9.8598599e-01   2.4859860e+00
   1.5015015e-02   6.0998499e-01   9.8498498e-01   2.4849850e+00
   1.6016016e-02   6.0898398e-01   9.8398398e-01   2.4839840e+00
   1.7017017e-02   6.0798298e-01   9.8298298e-01   2.4829830e+00
   1.8018018e-02   6.0698198e-01   9.8198198e-01   2.4819820e+00
   1.9019019e-02   6.0598098e-01   9.8098098e-01   2.4809810e+00
   2.0020020e-02   6.0497998e-01   9.7997998e-01   2.4799800e+00
   2.1021021e-02   6.0397898e-01   9.7897898e-01   2.4789790e+00
   2.2022022e-02   6.0297798e-01   9.7797798e-01   2.4779780e+00
   2.3023023e-02   6.0197698e-01   9.7697698e-01   2.4769770e+00
   2.4024024e-02   6.0097598e-01   9.7597598e-01   2.4759760e+00
   2.5025025e-02   5.9997498e-01   9.7497497e-01   2.4749750e+00
   2.6026026e-02   5.9897397e-01   9.7397397e-01   2.4739740e+00
   2.7027027e-02   5.9797297e-01   9.7297297e-01   2.4729730e+00
   2.8028028e-02   5.9697197e-01   9.7197197e-01   2.4719720e+00
   2.9029029e-02   5.9597097e-01   9.7097097e-01   2.4709710e+00
   3.0030030e-02   5.9496997e-01   9.6996997e-01   2.4699700e+00
   3.1031031e-02   5.9396897e-01   9.6896897e-01   2.4689690e+00
   3.2032032e-02   5.9296797e-01   9.6796797e-01   2.4679680e+00
   3.3033033e-02   5.9196697e-01   9.6696697e-01   2.4669670e+00
   3.4034034e-02   5.9096597e-01   9.6596597e-01   2.4659660e+00
   3.5035035e-02   5.8996497e-01   9.6496496e-01   2.4649650e+00
   3.6036036e-02   5.8896396e-01   9.6396396e-01   2.4639640e+00
   3.7037037e-02   5.8796296e-01   9.6296296e-01   2.4629630e+00
   3.8038038e-02   5.8696196e-01   9.6196196e-01   2.4619620e+00
   3.9039039e-02   5.8596096e-01   9.6096096e-01   2.4609610e+00
   4.0040040e-02   5.8495996e-01   9.5995996e-01   2.4599600e+00
   4.1041041e-02   5.8395896e-01   9.5895896e-01   2.4589590e+00
   4.2042042e-02   5.8295796e-01   9.5795796e-01   2.4579580e+00
   4.3043043e-02   5.8195696e-01   9.5695696e-01   2.4569570e+00
   4.4044044e-02   5.8095596e-01   9.5595596e-01   2.4559560e+00
   4.5045045e-02   5.7995496e-01   9.5495495e-01   2.4549550e+00
   4.6046046e-02   5.7895395e-01   9.5395395e-01   2.4539540e+00
   4.7047047e-02   5.7795295e-01   9.5295295e-01   2.4529530e+00
   4.8048048e-02   5.7695195e-01   9.5195195e-01   2.4519520e+00
   4.9049049e-02   5.7595095e-01   9.5095095e-01   2.4509509e+00
   5.0050050e-02   5.7494995e-01   9.4994995e-01   2.4499499e+00
   5.1051051e-02   5.7394895e-01   9.4894895e-01   2.4489489e+00
   5.2052052e-02   5.7294795e-01   9.4794795e-01   2.4479479e+00
   5.3053053e-02   5.7194695e-01   9.4694695e-01   2.4469469e+00
   5.4054054e-02   5.7094595e-01   9.4594595e-01   2.4459459e+00
   5.5055055e-02   5.6994495e-01   9.4494494e-01   2.4449449e+00
   5.6056056e-02   5.6894394e-01   9.4394394e-01   2.4439439e+00
   5.7057057e-02   5.6794294e-01   9.4294294e-01   2.4429429e+00
   5.8058058e-02   5.6694194e-01   9.4194194e-01   2.4419419e+00
   5.9059059e-02   5.6594094e-01   9.4094094e-01   2.4409409e+00
   6.0060060e-02   5.6493994e-01   9.3993994e-01   2.4399399e+00
   6.1061061e-02   5.6393894e-01   9.3893894e-01   2.4389389e+00
   6.2062062e-02   5.6293794e-01   9.3793794e-01   2.4379379e+00
   6.3063063e-02   5.6193694e-01   9.3693694e-01   2.4369369e+00
   6.4064064e-02   5.6093594e-01   9.3593594e-01   2.4359359e+00
   6.5065065e-02   5.5993494e-01   9.3493493e-01   2.4349349e+00
   6.6066066e-02   5.5893393e-01   9.3393393e-01   2.4339339e+00
   6.7067067e-02   5.5793293e-01   9.3293293e-01   2.4329329e+00
   6.8068068e-02   5.5693193e-01   9.3193193e-01   2.4319319e+00
   6.9069069e-02   5.5593093e-01   9.3093093e-01   2.4309309e+00
   7.0070070e-02   5.5492993e-01   9.2992993e-01   2.4299299e+00
   7.1071071e-02   5.5392893e-01   9.2892893e-01   2.4289289e+00
   7.2072072e-02   5.5292793e-01   9.2792793e-01   2.4279279e+00
   7.3073073e-02   5.5192693e-01   9.2692693e-01   2.4269269e+00
   7.4074074e-02   5.5092593e-01   9.2592593e-01   2.4259259e+00
   7.5075075e-02   5.4992493e-01   9.2492492e-01   2.4249249e+00
   7.6076076e-02   5.4892392e-01   9.2392392e-01   2.4239239e+00
   7.7077077e-02   5.4792292e-01   9.2292292e-01   2.4229229e+00
   7.8078078e-02   5.4692192e-01   9.2192192e-01   2.4219219e+00
   7.9079079e-02   5.4592092e-01   9.2092092e-01   2.4209209e+00
   8.0080080e-02   5.4491992e-01   9.1991992e-01   2.4199199e+00
   8.1081081e-02   5.4391892e-01   9.1891892e-01   2.4189189e+00
   8.2082082e-02   5.4291792e-01   9.1791792e-01   2.4179179e+00
   8.3083083e-02   5.4191692e-01   9.1691692e-01   2.4169169e+00
   8.4084084e-02   5.4091592e-01   9.1591592e-01   2.4159159e+00
   8.5085085e-02   5.3991492e-01   9.1491491e-01   2.4149149e+00
   8.6086086e-02   5.3891392e-01   9.1391391e-01   2.4139139e+00
   8.7087087e-02   5.3791291e-01   9.1291291e-01   2.4129129e+00
   8.8088088e-02   5.3691191e-01   9.1191191e-01   2.4119119e+00
   8.9089089e-02   5.3591091e-01   9.1091091e-01   2.4109109e+00
   9.0090090e-02   5.3490991e-01   9.0990991e-01   2.4099099e+00
   9.1091091e-02   5.3390891e-01   9.0890891e-01   2.4089089e+00
   9.2092092e-02   5.3290791e-01   9.0790791e-01   2.4079079e+00
   9.3093093e-02   5.3190691e-01   9.0690691e-01   2.4069069e+00
   9.4094094e-02   5.3090591e-01   9.0590591e-01   2.4059059e+00
   9.5095095e-02   5.2990491e-01   9.0490490e-01   2.4049049e+00
   9.6096096e-02   5.2890391e-01   9.0390390e-01   2.4039039e+00
   9.7097097e-02   5.2790290e-01   9.0290290e-01   2.4029029e+00
   9.8098098e-02   5.2690190e-01   9.0190190e-01   2.4019019e+00
   9.9099099e-02   5.2590090e-01   9.0090090e-01   2.4009009e+00
   1.0010010e-01   5.2489990e-01   8.9989990e-01   2.3998999e+00
   1.0110110e-01   5.2389890e-01   8.9889890e-01   2.3988989e+00
   1.0210210e-01   5.2289790e-01   8.9789790e-01   2.3978979e+00
   1.0310310e-01   5.2189690e-01   8.9689690e-01   2.3968969e+00
   1.0410410e-01   5.2089590e-01   8.9589590e-01   2.3958959e+00
   1.0510511e-01   5.1989490e-01   8.9489489e-01   2.3948949e+00
   1.0610611e-01   5.1889390e-01   8.9389389e-01   2.3938939e+00
   1.0710711e-01   5.1789290e-01   8.9289289e-01   2.3928929e+00
   1.0810811e-01   5.1689189e-01   8.9189189e-01   2.3918919e+00
   1.0910911e-01   5.1589089e-01   8.9089089e-01   2.3908909e+00
   1.1011011e-01   5.1488989e-01   8.8988989e-01   2.3898899e+00
   1.1111111e-01   5.1388889e-01   8.8888889e-01   2.3888889e+00
   1.1211211e-01   5.1288789e-01   8.8788789e-01   2.3878879e+00
   1.1311311e-01   5.1188689e-01   8.8688689e-01   2.3868869e+00
   1.1411411e-01   5.1088589e-01   8.8588589e-01   2.3858859e+00
   1.1511512e-01   5.0988489e-01   8.8488488e-01   2.3848849e+00
   1.1611612e-01   5.0888389e-01   8.8388388e-01   2.3838839e+00
   1.1711712e-01   5.0788289e-01   8.8288288e-01   2.3828829e+00
   1.1811812e-01   5.0688189e-01   8.8188188e-01   2.3818819e+00
   1.1911912e-01   5.0588089e-01   8.8088088e-01   2.3808809e+00
   1.2012012e-01   5.0487988e-01   8.7987988e-01   2.3798799e+00
   1.2112112e-01   5.0387888e-01   8.7887888e-01   2.3788789e+00
   1.2212212e-01   5.0287788e-01   8.7787788e-01   2.3778779e+00
   1.2312312e-01   5.0187688e-01   8.7687688e-01   2.3768769e+00
   1.2412412e-01   5.0087588e-01   8.7587588e-01   2.3758759e+00
   1.2512513e-01   4.9987488e-01   8.7487487e-01   2.3748749e+00
   1.2612613e-01   4.9887388e-01   8.7387387e-01   2.3738739e+00
   1.2712713e-01   4.9787288e-01   8.7287287e-01   2.3728728e+00
   1.2812813e-01   4.9687188e-01   8.7187187e-01   2.3718718e+00
   1.2912913e-01   4.9587088e-01   8.7087087e-01   2.3708708e+00
   1.3013013e-01   4.9486988e-01   8.6986987e-01   2.3698698e+00
   1.3113113e-01   4.9386888e-01   8.6886887e-01   2.3688688e+00
   1.3213213e-01   4.9286788e-01   8.6786787e-01   2.3678678e+00
   1.3313313e-01   4.9186687e-01   8.6686687e-01   2.3668668e+00
   1.3413413e-01   4.9086587e-01   8.6586587e-01   2.3658658e+00
   1.3513514e-01   4.8986487e-01   8.6486486e-01   2.3648648e+00
   1.3613614e-01   4.8886387e-01   8.6386386e-01   2.3638638e+00
   1.3713714e-01   4.8786287e-01   8.6286286e-01   2.3628628e+00
   1.3813814e-01   4.8686187e-01   8.6186186e-01   2.3618618e+00
   1.3913914e-01   4.8586087e-01   8.6086086e-01   2.3608608e+00
   1.4014014e-01   4.8485987e-01   8.5985986e-01   2.3598598e+00
   1.4114114e-01   4.8385887e-01   8.5885886e-01   2.3588588e+00
   1.4214214e-01   4.8285787e-01   8.5785786e-01   2.3578578e+00
   1.4314314e-01   4.8185687e-01   8.5685686e-01   2.3568568e+00
   1.4414414e-01   4.8085587e-01   8.5585586e-01   2.3558558e+00
   1.4514515e-01   4.7985487e-01   8.5485485e-01   2.3548548e+00
   1.4614615e-01   4.7885387e-01   8.5385385e-01   2.3538538e+00
   1.4714715e-01   4.7785287e-01   8.5285285e-01   2.3528528e+00
   1.4814815e-01   4.7685187e-01   8.5185185e-01   2.3518518e+00
   1.4914915e-01   4.7585087e-01   8.5085085e-01   2.3508508e+00
   1.5015015e-01   4.7484987e-01   8.4984985e-01   2.3498498e+00
   1.5115115e-01   4.7384887e-01   8.4884885e-01   2.3488488e+00
   1.5215215e-01   4.7284786e-01   8.4784785e-01   2.3478478e+00
   1.5315315e-01   4.7184686e-01   8.4684685e-01   2.3468468e+00
   1.5415415e-01   4.7084586e-01   8.4584585e-01   2.3458458e+00
   1.5515516e-01   4.6984486e-01   8.4484484e-01   2.3448448e+00
   1.5615616e-01   4.6884386e-01   8.4384384e-01   2.3438438e+00
   1.5715716e-01   4.6784286e-01   8.4284284e-01   2.3428428e+00
   1.5815816e-01   4.6684186e-01   8.4184184e-01   2.3418418e+00
   1.5915916e-01   4.6584086e-01   8.4084084e-01   2.3408408e+00
   1.6016016e-01   4.6483986e-01   8.3983984e-01   2.3398397e+00
   1.6116116e-01   4.6383886e-01   8.3883884e-01   2.3388387e+00
   1.6216216e-01   4.6283786e-01   8.3783784e-01   2.3378377e+00
   1.6316316e-01   4.6183686e-01   8.3683684e-01   2.3368367e+00
   1.6416416e-01   4.6083586e-01   8.3583584e-01   2.3358357e+00
   1.6516517e-01   4.5983486e-01   8.3483483e-01   2.3348347e+00
   1.6616617e-01   4.5883386e-01   8.3383383e-01   2.3338337e+00
   1.6716717e-01   4.5783286e-01   8.3283283e-01   2.3328327e+00
   1.6816817e-01   4.5683186e-01   8.3183183e-01   2.3318317e+00
   1.6916917e-01   4.5583086e-01   8.3083083e-01   2.3308307e+00
   1.7017017e-01   4.5482986e-01   8.2982983e-01   2.3298297e+00
   1.7117117e-01   4.5382887e-01   8.2882883e-01   2.3288287e+00
   1.7217217e-01   4.5282787e-01   8.2782783e-01   2.3278277e+00
   1.7317317e-01   4.5182687e-01   8.2682683e-01   2.3268267e+00
   1.7417417e-01   4.5082587e-01   8.2582583e-01   2.3258257e+00
   1.7517518e-01   4.4982487e-01   8.2482482e-01   2.3248247e+00
   1.7617618e-01   4.4882387e-01   8.2382382e-01   2.3238236e+00
   1.7717718e-01   4.4782287e-01   8.2282282e-01   2.3228226e+00
   1.7817818e-01   4.4682187e-01   8.2182182e-01   2.3218216e+00
   1.7917918e-01   4.4582087e-01   8.2082082e-01   2.3208206e+00
   1.8018018e-01   4.4481987e-01   8.1981982e-01   2.3198196e+00
   1.8118118e-01   4.4381887e-01   8.1881882e-01   2.3188186e+00
   1.8218218e-01   4.4281787e-01   8.1781782e-01   2.3178176e+00
   1.8318318e-01   4.4181688e-01   8.1681682e-01   2.3168166e+00
   1.8418418e-01   4.4081588e-01   8.1581582e-01   2.3158156e+00
   1.8518519e-01   4.3981488e-01   8.1481481e-01   2.3148146e+00
   1.8618619e-01   4.3881388e-01   8.1381381e-01   2.3138135e+00
   1.8718719e-01   4.3781288e-01   8.1281281e-01   2.3128125e+00
   1.8818819e-01   4.3681188e-01   8.1181181e-01   2.3118115e+00
   1.8918919e-01   4.3581089e-01   8.1081081e-01   2.3108105e+00
   1.9019019e-01   4.3480989e-01   8.0980981e-01   2.3098095e+00
   1.9119119e-01   4.3380889e-01   8.0880881e-01   2.3088085e+00
   1.9219219e-01   4.3280789e-01   8.0780781e-01   2.3078075e+00
   1.9319319e-01   4.3180689e-01   8.0680681e-01   2.3068065e+00
   1.9419419e-01   4.3080590e-01   8.0580581e-01   2.3058054e+00
   1.9519520e-01   4.2980490e-01   8.0480480e-01   2.3048044e+00
   1.9619620e-01   4.2880390e-01   8.0380380e-01   2.3038034e+00
   1.9719720e-01   4.2780291e-01   8.0280280e-01   2.3028024e+00
   1.9819820e-01   4.2680191e-01   8.0180180e-01   2.3018014e+00
   1.9919920e-01   4.2580091e-01   8.0080080e-01   2.3008004e+00
   2.0020020e-01   4.2479992e-01   7.9979980e-01   2.2997993e+00
   2.0120120e-01   4.2379892e-01   7.9879880e-01   2.2987983e+00
   2.0220220e-01   4.2279792e-01   7.9779780e-01   2.2977973e+00
   2.0320320e-01   4.2179693e-01   7.9679680e-01   2.2967963e+00
   2.0420420e-01   4.2079593e-01   7.9579580e-01   2.2957953e+00
   2.0520521e-01   4.1979494e-01   7.9479479e-01   2.2947942e+00
   2.0620621e-01   4.1879394e-01   7.9379379e-01   2.2937932e+00
   2.0720721e-01   4.1779295e-01   7.9279279e-01   2.2927922e+00
   2.0820821e-01   4.1679195e-01   7.9179179e-01   2.2917912e+00
   2.0920921e-01   4.1579096e-01   7.9079079e-01   2.2907901e+00
   2.1021021e-01   4.1478996e-01   7.8978979e-01   2.2897891e+00
   2.1121121e-01   4.1378897e-01   7.8878879e-01   2.2887881e+00
   2.1221221e-01   4.1278798e-01   7.8778779e-01   2.2877870e+00
   2.1321321e-01   4.1178698e-01   7.8678679e-01   2.2867860e+00
   2.1421421e-01   4.1078599e-01   7.8578579e-01   2.2857850e+00
   2.1521522e-01   4.0978500e-01   7.8478478e-01   2.2847839e+00
   2.1621622e-01   4.0878400e-01   7.8378378e-01   2.2837829e+00
   2.1721722e-01   4.0778301e-01   7.8278278e-01   2.2827819e+00
   2.1821822e-01   4.0678202e-01   7.8178178e-01   2.2817808e+00
   2.1921922e-01   4.0578103e-01   7.8078078e-01   2.2807798e+00
   2.2022022e-01   4.0478004e-01   7.7977978e-01   2.2797787e+00
   2.2122122e-01   4.0377905e-01   7.7877878e-01   2.2787777e+00
   2.2222222e-01   4.0277806e-01   7.7777778e-01   2.2777767e+00
   2.2322322e-01   4.0177707e-01   7.7677678e-01   2.2767756e+00
   2.2422422e-01   4.0077608e-01   7.7577578e-01   2.2757746e+00
   2.2522523e-01   3.9977509e-01   7.7477477e-01   2.2747735e+00
   2.2622623e-01   3.9877410e-01   7.7377377e-01   2.2737725e+00
   2.2722723e-01   3.9777312e-01   7.7277277e-01   2.2727714e+00
   2.2822823e-01   3.9677213e-01   7.7177177e-01   2.2717703e+00
   2.2922923e-01   3.9577114e-01   7.7077077e-01   2.2707693e+00
   2.3023023e-01   3.9477016e-01   7.6976977e-01   2.2697682e+00
   2.3123123e-01   3.9376917e-01   7.6876877e-01   2.2687672e+00
   2.3223223e-01   3.9276819e-01   7.6776777e-01   2.2677661e+00
   2.3323323e-01   3.9176720e-01   7.6676677e-01   2.2667650e+00
   2.3423423e-01   3.9076622e-01   7.6576577e-01   2.2657640e+00
   2.3523524e-01   3.8976524e-01   7.6476476e-01   2.2647629e+00
   2.3623624e-01   3.8876425e-01   7.6376376e-01   2.2637618e+00
   2.3723724e-01   3.8776327e-01   7.6276276e-01   2.2627607e+00
   2.3823824e-01   3.8676229e-01   7.6176176e-01   2.2617596e+00
   2.3923924e-01   3.8576131e-01   7.6076076e-01   2.2607585e+00
   2.4024024e-01   3.8476034e-01   7.5975976e-01   2.2597575e+00
   2.4124124e-01   3.8375936e-01   7.5875876e-01   2.2587564e+00
   2.4224224e-01   3.8275838e-01   7.5775776e-01   2.2577553e+00
   2.4324324e-01   3.8175741e-01   7.5675676e-01   2.2567542e+00
   2.4424424e-01   3.8075643e-01   7.5575576e-01   2.2557531e+00
   2.4524525e-01   3.7975546e-01   7.5475475e-01   2.2547519e+00
   2.4624625e-01   3.7875449e-01   7.5375375e-01   2.2537508e+00
   2.4724725e-01   3.7775352e-01   7.5275275e-01   2.2527497e+00
   2.4824825e-01   3.7675255e-01   7.5175175e-01   2.2517486e+00
   2.4924925e-01   3.7575158e-01   7.5075075e-01   2.2507474e+00
   2.5025025e-01   3.7475061e-01   7.4974975e-01   2.2497463e+00
   2.5125125e-01   3.7374964e-01   7.4874875e-01   2.2487452e+00
   2.5225225e-01   3.7274868e-01   7.4774775e-01   2.2477440e+00
   2.5325325e-01   3.7174772e-01   7.4674675e-01   2.2467429e+00
   2.5425425e-01   3.7074675e-01   7.4574575e-01   2.2457417e+00
   2.5525526e-01   3.6974580e-01   7.4474474e-01   2.2447405e+00
   2.5625626e-01   3.6874484e-01   7.4374374e-01   2.2437394e+00
   2.5725726e-01   3.6774388e-01   7.4274274e-01   2.2427382e+00
   2.5825826e-01   3.6674293e-01   7.4174174e-01   2.2417370e+00
   2.5925926e-01   3.6574197e-01   7.4074074e-01   2.2407358e+00
   2.6026026e-01   3.6474102e-01   7.3973974e-01   2.2397346e+00
   2.6126126e-01   3.6374007e-01   7.3873874e-01   2.2387334e+00
   2.6226226e-01   3.6273913e-01   7.3773774e-01   2.2377322e+00
   2.6326326e-01   3.6173818e-01   7.3673674e-01   2.2367309e+00
   2.6426426e-01   3.6073724e-01   7.3573574e-01   2.2357297e+00
   2.6526527e-01   3.5973630e-01   7.3473473e-01   2.2347285e+00
   2.6626627e-01   3.5873537e-01   7.3373373e-01   2.2337272e+00
   2.6726727e-01   3.5773443e-01   7.3273273e-01   2.2327259e+00
   2.6826827e-01   3.5673350e-01   7.3173173e-01   2.2317247e+00
   2.6926927e-01   3.5573257e-01   7.3073073e-01   2.2307234e+00
   2.7027027e-01   3.5473164e-01   7.2972973e-01   2.2297221e+00
   2.7127127e-01   3.5373072e-01   7.2872873e-01   2.2287208e+00
   2.7227227e-01   3.5272980e-01   7.2772773e-01   2.2277194e+00
   2.7327327e-01   3.5172889e-01   7.2672673e-01   2.2267181e+00
   2.7427427e-01   3.5072797e-01   7.2572573e-01   2.2257167e+00
   2.7527528e-01   3.4972706e-01   7.2472472e-01   2.2247154e+00
   2.7627628e-01   3.4872616e-01   7.2372372e-01   2.2237140e+00
   2.7727728e-01   3.4772526e-01   7.2272272e-01   2.2227126e+00
   2.7827828e-01   3.4672436e-01   7.2172172e-01   2.2217112e+00
   2.7927928e-01   3.4572347e-01   7.2072072e-01   2.2207097e+00
   2.8028028e-01   3.4472258e-01   7.1971972e-01   2.2197083e+00
   2.8128128e-01   3.4372169e-01   7.1871872e-01   2.2187068e+00
   2.8228228e-01   3.4272081e-01   7.1771772e-01   2.2177053e+00
   2.8328328e-01   3.4171994e-01   7.1671672e-01   2.2167038e+00
   2.8428428e-01   3.4071907e-01   7.1571572e-01   2.2157023e+00
   2.8528529e-01   3.3971821e-01   7.1471471e-01   2.2147007e+00
   2.8628629e-01   3.3871735e-01   7.1371371e-01   2.2136992e+00
   2.8728729e-01   3.3771650e-01   7.1271271e-01   2.2126976e+00
   2.8828829e-01   3.3671565e-01   7.1171171e-01   2.2116960e+00
   2.8928929e-01   3.3571481e-01   7.1071071e-01   2.2106943e+00
   2.9029029e-01   3.3471397e-01   7.0970971e-01   2.2096926e+00
   2.9129129e-01   3.3371315e-01   7.0870871e-01   2.2086910e+00
   2.9229229e-01   3.3271233e-01   7.0770771e-01   2.2076892e+00
   2.9329329e-01   3.3171152e-01   7.0670671e-01   2.2066875e+00
   2.9429429e-01   3.3071071e-01   7.0570571e-01   2.2056857e+00
   2.9529530e-01   3.2970991e-01   7.0470470e-01   2.2046839e+00
   2.9629630e-01   3.2870913e-01   7.0370370e-01   2.2036820e+00
   2.9729730e-01   3.2770835e-01   7.0270270e-01   2.2026801e+00
   2.9829830e-01   3.2670758e-01   7.0170170e-01   2.2016782e+00
   2.9929930e-01   3.2570682e-01   7.0070070e-01   2.2006762e+00
   3.0030030e-01   3.2470606e-01   6.9969970e-01   2.1996742e+00
   3.0130130e-01   3.2370532e-01   6.9869870e-01   2.1986722e+00
   3.0230230e-01   3.2270459e-01   6.9769770e-01   2.1976701e+00
   3.0330330e-01   3.2170387e-01   6.9669670e-01   2.1966680e+00
   3.0430430e-01   3.2070317e-01   6.9569570e-01   2.1956658e+00
   3.0530531e-01   3.1970247e-01   6.9469469e-01   2.1946636e+00
   3.0630631e-01   3.1870179e-01   6.9369369e-01   2.1936613e+00
   3.0730731e-01   3.1770112e-01   6.9269269e-01   2.1926590e+00
   3.0830831e-01   3.1670046e-01   6.9169169e-01   2.1916566e+00
   3.0930931e-01   3.1569982e-01   6.9069069e-01   2.1906542e+00
   3.1031031e-01   3.1469919e-01   6.8968969e-01   2.1896517e+00
   3.1131131e-01   3.1369857e-01   6.8868869e-01   2.1886491e+00
   3.1231231e-01   3.1269798e-01   6.8768769e-01   2.1876465e+00
   3.1331331e-01   3.1169740e-01   6.8668669e-01   2.1866438e+00
   3.1431431e-01   3.1069683e-01   6.8568569e-01   2.1856411e+00
   3.1531532e-01   3.0969629e-01   6.8468468e-01   2.1846383e+00
   3.1631632e-01   3.0869576e-01   6.8368368e-01   2.1836354e+00
   3.1731732e-01   3.0769525e-01   6.8268268e-01   2.1826324e+00
   3.1831832e-01   3.0669476e-01   6.8168168e-01   2.1816293e+00
   3.1931932e-01   3.0569430e-01   6.8068068e-01   2.1806262e+00
   3.2032032e-01   3.0469385e-01   6.7967968e-01   2.1796230e+00
   3.2132132e-01   3.0369343e-01   6.7867868e-01   2.1786197e+00
   3.2232232e-01   3.0269303e-01   6.7767768e-01   2.1776163e+00
   3.2332332e-01   3.0169266e-01   6.7667668e-01   2.1766127e+00
   3.2432432e-01   3.0069231e-01   6.7567568e-01   2.1756091e+00
   3.2532533e-01   2.9969199e-01   6.7467467e-01   2.1746054e+00
   3.2632633e-01   2.9869169e-01   6.7367367e-01   2.1736016e+00
   3.2732733e-01   2.9769143e-01   6.7267267e-01   2.1725976e+00
   3.2832833e-01   2.9669119e-01   6.7167167e-01   2.1715936e+00
   3.2932933e-01   2.9569099e-01   6.7067067e-01   2.1705894e+00
   3.3033033e-01   2.9469082e-01   6.6966967e-01   2.1695851e+00
   3.3133133e-01   2.9369068e-01   6.6866867e-01   2.1685806e+00
   3.3233233e-01   2.9269058e-01   6.6766767e-01   2.1675760e+00
   3.3333333e-01   2.9169051e-01   6.6666667e-01   2.1665713e+00
   3.3433433e-01   2.9069049e-01   6.6566567e-01   2.1655664e+00
   3.3533534e-01   2.8969050e-01   6.6466466e-01   2.1645613e+00
   3.3633634e-01   2.8869055e-01   6.6366366e-01   2.1635561e+00
   3.3733734e-01   2.8769065e-01   6.6266266e-01   2.1625507e+00
   3.3833834e-01   2.8669079e-01   6.6166166e-01   2.1615451e+00
   3.3933934e-01   2.8569098e-01   6.6066066e-01   2.1605394e+00
   3.4034034e-01   2.8469121e-01   6.5965966e-01   2.1595334e+00
   3.4134134e-01   2.8369150e-01   6.5865866e-01   2.1585273e+00
   3.4234234e-01   2.8269184e-01   6.5765766e-01   2.1575209e+00
   3.4334334e-01   2.8169223e-01   6.5665666e-01   2.1565143e+00
   3.4434434e-01   2.8069269e-01   6.5565566e-01   2.1555075e+00
   3.4534535e-01   2.7969320e-01   6.5465465e-01   2.1545005e+00
   3.4634635e-01   2.7869377e-01   6.5365365e-01   2.1534932e+00
   3.4734735e-01   2.7769440e-01   6.5265265e-01   2.1524856e+00
   3.4834835e-01   2.7669511e-01   6.5165165e-01   2.1514778e+00
   3.4934935e-01   2.7569588e-01   6.5065065e-01   2.1504697e+00
   3.5035035e-01   2.7469672e-01   6.4964965e-01   2.1494614e+00
   3.5135135e-01   2.7369764e-01   6.4864865e-01   2.1484527e+00
   3.5235235e-01   2.7269864e-01   6.4764765e-01   2.1474437e+00
   3.5335335e-01   2.7169972e-01   6.4664665e-01   2.1464344e+00
   3.5435435e-01   2.7070088e-01   6.4564565e-01   2.1454247e+00
   3.5535536e-01   2.6970214e-01   6.4464464e-01   2.1444147e+00
   3.5635636e-01   2.6870348e-01   6.4364364e-01   2.1434043e+00
   3.5735736e-01   2.6770492e-01   6.4264264e-01   2.1423935e+00
   3.5835836e-01   2.6670646e-01   6.4164164e-01   2.1413824e+00
   3.5935936e-01   2.6570810e-01   6.4064064e-01   2.1403708e+00
   3.6036036e-01   2.6470985e-01   6.3963964e-01   2.1393588e+00
   3.6136136e-01   2.6371171e-01   6.3863864e-01   2.1383463e+00
   3.6236236e-01   2.6271369e-01   6.3763764e-01   2.1373334e+00
   3.6336336e-01   2.6171579e-01   6.3663664e-01   2.1363200e+00
   3.6436436e-01   2.6071801e-01   6.3563564e-01   2.1353061e+00
   3.6536537e-01   2.5972037e-01   6.3463463e-01   2.1342917e+00
   3.6636637e-01   2.5872286e-01   6.3363363e-01   2.1332767e+00
   3.6736737e-01   2.5772550e-01   6.3263263e-01   2.1322612e+00
   3.6836837e-01   2.5672828e-01   6.3163163e-01   2.1312450e+00
   3.6936937e-01   2.5573122e-01   6.3063063e-01   2.1302283e+00
   3.7037037e-01   2.5473432e-01   6.2962963e-01   2.1292109e+00
   3.7137137e-01   2.5373758e-01   6.2862863e-01   2.1281928e+00
   3.7237237e-01   2.5274102e-01   6.2762763e-01   2.1271741e+00
   3.7337337e-01   2.5174463e-01   6.2662663e-01   2.1261546e+00
   3.7437437e-01   2.5074844e-01   6.2562563e-01   2.1251344e+00
   3.7537538e-01   2.4975244e-01   6.2462462e-01   2.1241134e+00
   3.7637638e-01   2.4875664e-01   6.2362362e-01   2.1230916e+00
   3.7737738e-01   2.4776105e-01   6.2262262e-01   2.1220689e+00
   3.7837838e-01   2.4676568e-01   6.2162162e-01   2.1210454e+00
   3.7937938e-01   2.4577054e-01   6.2062062e-01   2.1200209e+00
   3.8038038e-01   2.4477564e-01   6.1961962e-01   2.1189955e+00
   3.8138138e-01   2.4378099e-01   6.1861862e-01   2.1179691e+00
   3.8238238e-01   2.4278659e-01   6.1761762e-01   2.1169417e+00
   3.8338338e-01   2.4179246e-01   6.1661662e-01   2.1159132e+00
   3.8438438e-01   2.4079861e-01   6.1561562e-01   2.1148836e+00
   3.8538539e-01   2.3980504e-01   6.1461461e-01   2.1138529e+00
   3.8638639e-01   2.3881178e-01   6.1361361e-01   2.1128209e+00
   3.8738739e-01   2.3781883e-01   6.1261261e-01   2.1117877e+00
   3.8838839e-01   2.3682621e-01   6.1161161e-01   2.1107532e+00
   3.8938939e-01   2.3583392e-01   6.1061061e-01   2.1097174e+00
   3.9039039e-01   2.3484199e-01   6.0960961e-01   2.1086801e+00
   3.9139139e-01   2.3385042e-01   6.0860861e-01   2.1076414e+00
   3.9239239e-01   2.3285923e-01   6.0760761e-01   2.1066011e+00
   3.9339339e-01   2.3186844e-01   6.0660661e-01   2.1055593e+00
   3.9439439e-01   2.3087805e-01   6.0560561e-01   2.1045158e+00
   3.9539540e-01   2.2988810e-01   6.0460460e-01   2.1034706e+00
   3.9639640e-01   2.2889859e-01   6.0360360e-01   2.1024237e+00
   3.9739740e-01   2.2790954e-01   6.0260260e-01   2.1013748e+00
   3.9839840e-01   2.2692097e-01   6.0160160e-01   2.1003241e+00
   3.9939940e-01   2.2593290e-01   6.0060060e-01   2.0992714e+00
   4.0040040e-01   2.2494535e-01   5.9959960e-01   2.0982166e+00
   4.0140140e-01   2.2395834e-01   5.9859860e-01   2.0971596e+00
   4.0240240e-01   2.2297189e-01   5.9759760e-01   2.0961004e+00
   4.0340340e-01   2.2198603e-01   5.9659660e-01   2.0950389e+00
   4.0440440e-01   2.2100076e-01   5.9559560e-01   2.0939749e+00
   4.0540541e-01   2.2001613e-01   5.9459459e-01   2.0929085e+00
   4.0640641e-01   2.1903215e-01   5.9359359e-01   2.0918394e+00
   4.0740741e-01   2.1804885e-01   5.9259259e-01   2.0907676e+00
   4.0840841e-01   2.1706625e-01   5.9159159e-01   2.0896929e+00
   4.0940941e-01   2.1608439e-01   5.9059059e-01   2.0886154e+00
   4.1041041e-01   2.1510329e-01   5.8958959e-01   2.0875348e+00
   4.1141141e-01   2.1412298e-01   5.8858859e-01   2.0864510e+00
   4.1241241e-01   2.1314349e-01   5.8758759e-01   2.0853640e+00
   4.1341341e-01   2.1216485e-01   5.8658659e-01   2.0842735e+00
   4.1441441e-01   2.1118710e-01   5.8558559e-01   2.0831795e+00
   4.1541542e-01   2.1021026e-01   5.8458458e-01   2.0820819e+00
   4.1641642e-01   2.0923438e-01   5.8358358e-01   2.0809804e+00
   4.1741742e-01   2.0825949e-01   5.8258258e-01   2.0798749e+00
   4.1841842e-01   2.0728563e-01   5.8158158e-01   2.0787654e+00
   4.1941942e-01   2.0631284e-01   5.8058058e-01   2.0776515e+00
   4.2042042e-01   2.0534115e-01   5.7957958e-01   2.0765333e+00
   4.2142142e-01   2.0437062e-01   5.7857858e-01   2.0754104e+00
   4.2242242e-01   2.0340127e-01   5.7757758e-01   2.0742828e+00
   4.2342342e-01   2.0243316e-01   5.7657658e-01   2.0731502e+00
   4.2442442e-01   2.0146634e-01   5.7557558e-01   2.0720125e+00
   4.2542543e-01   2.0050084e-01   5.7457457e-01   2.0708695e+00
   4.2642643e-01   1.9953673e-01   5.7357357e-01   2.0697210e+00
   4.2742743e-01   1.9857404e-01   5.7257257e-01   2.0685667e+00
   4.2842843e-01   1.9761284e-01   5.7157157e-01   2.0674065e+00
   4.2942943e-01   1.9665317e-01   5.7057057e-01   2.0662402e+00
   4.3043043e-01   1.9569509e-01   5.6956957e-01   2.0650675e+00
   4.3143143e-01   1.9473866e-01   5.6856857e-01   2.0638882e+00
   4.3243243e-01   1.9378395e-01   5.6756757e-01   2.0627020e+00
   4.3343343e-01   1.9283100e-01   5.6656657e-01   2.0615088e+00
   4.3443443e-01   1.9187988e-01   5.6556557e-01   2.0603083e+00
   4.3543544e-01   1.9093067e-01   5.6456456e-01   2.0591002e+00
   4.3643644e-01   1.8998341e-01   5.6356356e-01   2.0578842e+00
   4.3743744e-01   1.8903819e-01   5.6256256e-01   2.0566601e+00
   4.3843844e-01   1.8809507e-01   5.6156156e-01   2.0554275e+00
   4.3943944e-01   1.8715413e-01   5.6056056e-01   2.0541863e+00
   4.4044044e-01   1.8621543e-01   5.5955956e-01   2.0529361e+00
   4.4144144e-01   1.8527907e-01   5.5855856e-01   2.0516765e+00
   4.4244244e-01   1.8434511e-01   5.5755756e-01   2.0504074e+00
   4.4344344e-01   1.8341363e-01   5.5655656e-01   2.0491283e+00
   4.4444444e-01   1.8248472e-01   5.5555556e-01   2.0478389e+00
   4.4544545e-01   1.8155846e-01   5.5455455e-01   2.0465389e+00
   4.4644645e-01   1.8063494e-01   5.5355355e-01   2.0452280e+00
   4.4744745e-01   1.7971425e-01   5.5255255e-01   2.0439058e+00
   4.4844845e-01   1.7879647e-01   5.5155155e-01   2.0425719e+00
   4.4944945e-01   1.7788170e-01   5.5055055e-01   2.0412259e+00
   4.5045045e-01   1.7697004e-01   5.4954955e-01   2.0398676e+00
   4.5145145e-01   1.7606158e-01   5.4854855e-01   2.0384964e+00
   4.5245245e-01   1.7515641e-01   5.4754755e-01   2.0371121e+00
   4.5345345e-01   1.7425465e-01   5.4654655e-01   2.0357142e+00
   4.5445445e-01   1.7335638e-01   5.4554555e-01   2.0343022e+00
   4.5545546e-01   1.7246171e-01   5.4454454e-01   2.0328759e+00
   4.5645646e-01   1.7157075e-01   5.4354354e-01   2.0314347e+00
   4.5745746e-01   1.7068361e-01   5.4254254e-01   2.0299783e+00
   4.5845846e-01   1.6980038e-01   5.4154154e-01   2.0285062e+00
   4.5945946e-01   1.6892119e-01   5.4054054e-01   2.0270179e+00
   4.6046046e-01   1.6804614e-01   5.3953954e-01   2.0255132e+00
   4.6146146e-01   1.6717534e-01   5.3853854e-01   2.0239913e+00
   4.6246246e-01   1.6630890e-01   5.3753754e-01   2.0224521e+00
   4.6346346e-01   1.6544695e-01   5.3653654e-01   2.0208949e+00
   4.6446446e-01   1.6458959e-01   5.3553554e-01   2.0193193e+00
   4.6546547e-01   1.6373694e-01   5.3453453e-01   2.0177249e+00
   4.6646647e-01   1.6288911e-01   5.3353353e-01   2.0161112e+00
   4.6746747e-01   1.6204622e-01   5.3253253e-01   2.0144778e+00
   4.6846847e-01   1.6120838e-01   5.3153153e-01   2.0128241e+00
   4.6946947e-01   1.6037572e-01   5.3053053e-01   2.0111498e+00
   4.7047047e-01   1.5954835e-01   5.2952953e-01   2.0094543e+00
   4.7147147e-01   1.5872637e-01   5.2852853e-01   2.0077372e+00
   4.7247247e-01   1.5790991e-01   5.2752753e-01   2.0059980e+00
   4.7347347e-01   1.5709908e-01   5.2652653e-01   2.0042363e+00
   4.7447447e-01   1.5629399e-01   5.2552553e-01   2.0024517e+00
   4.7547548e-01   1.5549476e-01   5.2452452e-01   2.0006436e+00
   4.7647648e-01   1.5470148e-01   5.2352352e-01   1.9988117e+00
   4.7747748e-01   1.5391428e-01   5.2252252e-01   1.9969555e+00
   4.7847848e-01   1.5313325e-01   5.2152152e-01   1.9950746e+00
   4.7947948e-01   1.5235849e-01   5.2052052e-01   1.9931686e+00
   4.8048048e-01   1.5159012e-01   5.1951952e-01   1.9912371e+00
   4.8148148e-01   1.5082822e-01   5.1851852e-01   1.9892797e+00
   4.8248248e-01   1.5007290e-01   5.1751752e-01   1.9872960e+00
   4.8348348e-01   1.4932423e-01   5.1651652e-01   1.9852856e+00
   4.8448448e-01   1.4858232e-01   5.1551552e-01   1.9832483e+00
   4.8548549e-01   1.4784725e-01   5.1451451e-01   1.9811836e+00
   4.8648649e-01   1.4711908e-01   5.1351351e-01   1.9790912e+00
   4.8748749e-01   1.4639791e-01   5.1251251e-01   1.9769709e+00
   4.8848849e-01   1.4568381e-01   5.1151151e-01   1.9748223e+00
   4.8948949e-01   1.4497683e-01   5.1051051e-01   1.9726452e+00
   4.9049049e-01   1.4427704e-01   5.0950951e-01   1.9704394e+00
   4.9149149e-01   1.4358451e-01   5.0850851e-01   1.9682045e+00
   4.9249249e-01   1.4289927e-01   5.0750751e-01   1.9659404e+00
   4.9349349e-01   1.4222138e-01   5.0650651e-01   1.9636470e+00
   4.9449449e-01   1.4155089e-01   5.0550551e-01   1.9613240e+00
   4.9549550e-01   1.4088781e-01   5.0450450e-01   1.9589713e+00
   4.9649650e-01   1.4023219e-01   5.0350350e-01   1.9565888e+00
   4.9749750e-01   1.3958405e-01   5.0250250e-01   1.9541763e+00
   4.9849850e-01   1.3894340e-01   5.0150150e-01   1.9517339e+00
   4.9949950e-01   1.3831026e-01   5.0050050e-01   1.9492615e+00
   5.0050050e-01   1.3768464e-01   4.9949950e-01   1.9467590e+00
   5.0150150e-01   1.3706652e-01   4.9849850e-01   1.9442264e+00
   5.0250250e-01   1.3645592e-01   4.9749750e-01   1.9416638e+00
   5.0350350e-01   1.3585281e-01   4.9649650e-01   1.9390712e+00
   5.0450450e-01   1.3525718e-01   4.9549550e-01   1.9364488e+00
   5.0550551e-01   1.3466900e-01   4.9449449e-01   1.9337965e+00
   5.0650651e-01   1.3408825e-01   4.9349349e-01   1.9311145e+00
   5.0750751e-01   1.3351489e-01   4.9249249e-01   1.9284029e+00
   5.0850851e-01   1.3294887e-01   4.9149149e-01   1.9256620e+00
   5.0950951e-01   1.3239016e-01   4.9049049e-01   1.9228918e+00
   5.1051051e-01   1.3183869e-01   4.8948949e-01   1.9200927e+00
   5.1151151e-01   1.3129442e-01   4.8848849e-01   1.9172648e+00
   5.1251251e-01   1.3075727e-01   4.8748749e-01   1.9144083e+00
   5.1351351e-01   1.3022719e-01   4.8648649e-01   1.9115237e+00
   5.1451451e-01   1.2970410e-01   4.8548549e-01   1.9086110e+00
   5.1551552e-01   1.2918793e-01   4.8448448e-01   1.9056707e+00
   5.1651652e-01   1.2867859e-01   4.8348348e-01   1.9027031e+00
   5.1751752e-01   1.2817600e-01   4.8248248e-01   1.8997084e+00
   5.1851852e-01   1.2768008e-01   4.8148148e-01   1.8966871e+00
   5.1951952e-01   1.2719072e-01   4.8048048e-01   1.8936395e+00
   5.2052052e-01   1.2670784e-01   4.7947948e-01   1.8905660e+00
   5.2152152e-01   1.2623134e-01   4.7847848e-01   1.8874670e+00
   5.2252252e-01   1.2576112e-01   4.7747748e-01   1.8843429e+00
   5.2352352e-01   1.2529708e-01   4.7647648e-01   1.8811941e+00
   5.2452452e-01   1.2483910e-01   4.7547548e-01   1.8780210e+00
   5.2552553e-01   1.2438709e-01   4.7447447e-01   1.8748240e+00
   5.2652653e-01   1.2394092e-01   4.7347347e-01   1.8716037e+00
   5.2752753e-01   1.2350050e-01   4.7247247e-01   1.8683604e+00
   5.2852853e-01   1.2306571e-01   4.7147147e-01   1.8650945e+00
   5.2952953e-01   1.2263643e-01   4.7047047e-01   1.8618066e+00
   5.3053053e-01   1.2221256e-01   4.6946947e-01   1.8584971e+00
   5.3153153e-01   1.2179397e-01   4.6846847e-01   1.8551665e+00
   5.3253253e-01   1.2138055e-01   4.6746747e-01   1.8518151e+00
   5.3353353e-01   1.2097219e-01   4.6646647e-01   1.8484436e+00
   5.3453453e-01   1.2056877e-01   4.6546547e-01   1.8450523e+00
   5.3553554e-01   1.2017017e-01   4.6446446e-01   1.8416416e+00
   5.3653654e-01   1.1977628e-01   4.6346346e-01   1.8382122e+00
   5.3753754e-01   1.1938698e-01   4.6246246e-01   1.8347644e+00
   5.3853854e-01   1.1900216e-01   4.6146146e-01   1.8312987e+00
   5.3953954e-01   1.1862171e-01   4.6046046e-01   1.8278155e+00
   5.4054054e-01   1.1824551e-01   4.5945946e-01   1.8243152e+00
   5.4154154e-01   1.1787345e-01   4.5845846e-01   1.8207985e+00
   5.4254254e-01   1.1750543e-01   4.5745746e-01   1.8172656e+00
   5.4354354e-01   1.1714132e-01   4.5645646e-01   1.8137170e+00
   5.4454454e-01   1.1678103e-01   4.5545546e-01   1.8101532e+00
   5.4554555e-01   1.1642444e-01   4.5445445e-01   1.8065745e+00
   5.4654655e-01   1.1607146e-01   4.5345345e-01   1.8029814e+00
   5.4754755e-01   1.1572198e-01   4.5245245e-01   1.7993743e+00
   5.4854855e-01   1.1537589e-01   4.5145145e-01   1.7957537e+00
   5.4954955e-01   1.1503311e-01   4.5045045e-01   1.7921198e+00
   5.5055055e-01   1.1469352e-01   4.4944945e-01   1.7884732e+00
   5.5155155e-01   1.1435703e-01   4.4844845e-01   1.7848141e+00
   5.5255255e-01   1.1402356e-01   4.4744745e-01   1.7811430e+00
   5.5355355e-01   1.1369300e-01   4.4644645e-01   1.7774602e+00
   5.5455455e-01   1.1336527e-01   4.4544545e-01   1.7737662e+00
   5.5555556e-01   1.1304027e-01   4.4444444e-01   1.7700611e+00
   5.5655656e-01   1.1271793e-01   4.4344344e-01   1.7663455e+00
   5.5755756e-01   1.1239816e-01   4.4244244e-01   1.7626196e+00
   5.5855856e-01   1.1208087e-01   4.4144144e-01   1.7588837e+00
   5.5955956e-01   1.1176599e-01   4.4044044e-01   1.7551383e+00
   5.6056056e-01   1.1145343e-01   4.3943944e-01   1.7513835e+00
   5.6156156e-01   1.1114312e-01   4.3843844e-01   1.7476197e+00
   5.6256256e-01   1.1083499e-01   4.3743744e-01   1.7438472e+00
   5.6356356e-01   1.1052896e-01   4.3643644e-01   1.7400664e+00
   5.6456456e-01   1.1022496e-01   4.3543544e-01   1.7362773e+00
   5.6556557e-01   1.0992293e-01   4.3443443e-01   1.7324805e+00
   5.6656657e-01   1.0962279e-01   4.3343343e-01   1.7286760e+00
   5.6756757e-01   1.0932449e-01   4.3243243e-01   1.7248642e+00
   5.6856857e-01   1.0902795e-01   4.3143143e-01   1.7210453e+00
   5.6956957e-01   1.0873313e-01   4.3043043e-01   1.7172196e+00
   5.7057057e-01   1.0843995e-01   4.2942943e-01   1.7133873e+00
   5.7157157e-01   1.0814837e-01   4.2842843e-01   1.7095487e+00
   5.7257257e-01   1.0785832e-01   4.2742743e-01   1.7057038e+00
   5.7357357e-01   1.0756976e-01   4.2642643e-01   1.7018531e+00
   5.7457457e-01   1.0728262e-01   4.2542543e-01   1.6979966e+00
   5.7557558e-01   1.0699687e-01   4.2442442e-01   1.6941346e+00
   5.7657658e-01   1.0671244e-01   4.2342342e-01   1.6902673e+00
   5.7757758e-01   1.0642930e-01   4.2242242e-01   1.6863949e+00
   5.7857858e-01   1.0614739e-01   4.2142142e-01   1.6825175e+00
   5.7957958e-01   1.0586668e-01   4.2042042e-01   1.6786354e+00
   5.8058058e-01   1.0558711e-01   4.1941942e-01   1.6747486e+00
   5.8158158e-01   1.0530866e-01   4.1841842e-01   1.6708575e+00
   5.8258258e-01   1.0503127e-01   4.1741742e-01   1.6669620e+00
   5.8358358e-01   1.0475490e-01   4.1641642e-01   1.6630625e+00
   5.8458458e-01   1.0447953e-01   4.1541542e-01   1.6591590e+00
   5.8558559e-01   1.0420511e-01   4.1441441e-01   1.6552516e+00
   5.8658659e-01   1.0393161e-01   4.1341341e-01   1.6513406e+00
   5.8758759e-01   1.0365900e-01   4.1241241e-01   1.6474261e+00
   5.8858859e-01   1.0338724e-01   4.1141141e-01   1.6435081e+00
   5.8958959e-01   1.0311630e-01   4.1041041e-01   1.6395868e+00
   5.9059059e-01   1.0284615e-01   4.0940941e-01   1.6356624e+00
   5.9159159e-01   1.0257676e-01   4.0840841e-01   1.6317350e+00
   5.9259259e-01   1.0230811e-01   4.0740741e-01   1.6278046e+00
   5.9359359e-01   1.0204016e-01   4.0640641e-01   1.6238714e+00
   5.9459459e-01   1.0177289e-01   4.0540541e-01   1.6199355e+00
   5.9559560e-01   1.0150627e-01   4.0440440e-01   1.6159969e+00
   5.9659660e-01   1.0124028e-01   4.0340340e-01   1.6120559e+00
   5.9759760e-01   1.0097490e-01   4.0240240e-01   1.6081124e+00
   5.9859860e-01   1.0071010e-01   4.0140140e-01   1.6041666e+00
   5.9959960e-01   1.0044586e-01   4.0040040e-01   1.6002186e+00
   6.0060060e-01   1.0018215e-01   3.9939940e-01   1.5962684e+00
   6.0160160e-01   9.9918971e-02   3.9839840e-01   1.5923161e+00
   6.0260260e-01   9.9656288e-02   3.9739740e-01   1.5883618e+00
   6.0360360e-01   9.9394085e-02   3.9639640e-01   1.5844056e+00
   6.0460460e-01   9.9132344e-02   3.9539540e-01   1.5804476e+00
   6.0560561e-01   9.8871047e-02   3.9439439e-01   1.5764878e+00
   6.0660661e-01   9.8610178e-02   3.9339339e-01   1.5725263e+00
   6.0760761e-01   9.8349720e-02   3.9239239e-01   1.5685631e+00
   6.0860861e-01   9.8089657e-02   3.9139139e-01   1.5645983e+00
   6.0960961e-01   9.7829975e-02   3.9039039e-01   1.5606321e+00
   6.1061061e-01   9.7570658e-02   3.8938939e-01   1.5566643e+00
   6.1161161e-01   9.7311693e-02   3.8838839e-01   1.5526952e+00
   6.1261261e-01   9.7053066e-02   3.8738739e-01   1.5487247e+00
   6.1361361e-01   9.6794765e-02   3.8638639e-01   1.5447529e+00
   6.1461461e-01   9.6536776e-02   3.8538539e-01   1.5407798e+00
   6.1561562e-01   9.6279088e-02   3.8438438e-01   1.5368056e+00
   6.1661662e-01   9.6021689e-02   3.8338338e-01   1.5328302e+00
   6.1761762e-01   9.5764568e-02   3.8238238e-01   1.5288536e+00
   6.1861862e-01   9.5507714e-02   3.8138138e-01   1.5248760e+00
   6.1961962e-01   9.5251118e-02   3.8038038e-01   1.5208974e+00
   6.2062062e-01   9.4994768e-02   3.7937938e-01   1.5169178e+00
   6.2162162e-01   9.4738656e-02   3.7837838e-01   1.5129373e+00
   6.2262262e-01   9.4482772e-02   3.7737738e-01   1.5089558e+00
   6.2362362e-01   9.4227108e-02   3.7637638e-01   1.5049734e+00
   6.2462462e-01   9.3971655e-02   3.7537538e-01   1.5009903e+00
   6.2562563e-01   9.3716405e-02   3.7437437e-01   1.4970063e+00
   6.2662663e-01   9.3461349e-02   3.7337337e-01   1.4930215e+00
   6.2762763e-01   9.3206481e-02   3.7237237e-01   1.4890359e+00
   6.2862863e-01   9.2951794e-02   3.7137137e-01   1.4850497e+00
   6.2962963e-01   9.2697279e-02   3.7037037e-01   1.4810627e+00
   6.3063063e-01   9.2442931e-02   3.6936937e-01   1.4770751e+00
   6.3163163e-01   9.2188743e-02   3.6836837e-01   1.4730869e+00
   6.3263263e-01   9.1934709e-02   3.6736737e-01   1.4690980e+00
   6.3363363e-01   9.1680822e-02   3.6636637e-01   1.4651085e+00
   6.3463463e-01   9.1427078e-02   3.6536537e-01   1.4611185e+00
   6.3563564e-01   9.1173470e-02   3.6436436e-01   1.4571279e+00
   6.3663664e-01   9.0919993e-02   3.6336336e-01   1.4531368e+00
   6.3763764e-01   9.0666642e-02   3.6236236e-01   1.4491452e+00
   6.3863864e-01   9.0413413e-02   3.6136136e-01   1.4451532e+00
   6.3963964e-01   9.0160300e-02   3.6036036e-01   1.4411606e+00
   6.4064064e-01   8.9907299e-02   3.5935936e-01   1.4371676e+00
   6.4164164e-01   8.9654406e-02   3.5835836e-01   1.4331742e+00
   6.4264264e-01   8.9401616e-02   3.5735736e-01   1.4291803e+00
   6.4364364e-01   8.9148925e-02   3.5635636e-01   1.4251861e+00
   6.4464464e-01   8.8896330e-02   3.5535536e-01   1.4211915e+00
   6.4564565e-01   8.8643826e-02   3.5435435e-01   1.4171965e+00
   6.4664665e-01   8.8391411e-02   3.5335335e-01   1.4132011e+00
   6.4764765e-01   8.8139081e-02   3.5235235e-01   1.4092054e+00
   6.4864865e-01   8.7886832e-02   3.5135135e-01   1.4052094e+00
   6.4964965e-01   8.7634661e-02   3.5035035e-01   1.4012131e+00
   6.5065065e-01   8.7382565e-02   3.4934935e-01   1.3972165e+00
   6.5165165e-01   8.7130542e-02   3.4834835e-01   1.3932196e+00
   6.5265265e-01   8.6878588e-02   3.4734735e-01   1.3892224e+00
   6.5365365e-01   8.6626701e-02   3.4634635e-01   1.3852249e+00
   6.5465465e-01   8.6374878e-02   3.4534535e-01   1.3812272e+00
   6.5565566e-01   8.6123116e-02   3.4434434e-01   1.3772293e+00
   6.5665666e-01   8.5871414e-02   3.4334334e-01   1.3732311e+00
   6.5765766e-01   8.5619769e-02   3.4234234e-01   1.3692326e+00
   6.5865866e-01   8.5368178e-02   3.4134134e-01   1.3652340e+00
   6.5965966e-01   8.5116640e-02   3.4034034e-01   1.3612351e+00
   6.6066066e-01   8.4865152e-02   3.3933934e-01   1.3572361e+00
   6.6166166e-01   8.4613713e-02   3.3833834e-01   1.3532368e+00
   6.6266266e-01   8.4362320e-02   3.3733734e-01   1.3492374e+00
   6.6366366e-01   8.4110972e-02   3.3633634e-01   1.3452378e+00
   6.6466466e-01   8.3859667e-02   3.3533534e-01   1.3412380e+00
   6.6566567e-01   8.3608404e-02   3.3433433e-01   1.3372381e+00
   6.6666667e-01   8.3357180e-02   3.3333333e-01   1.3332379e+00
   6.6766767e-01   8.3105994e-02   3.3233233e-01   1.3292377e+00
   6.6866867e-01   8.2854845e-02   3.3133133e-01   1.3252373e+00
   6.6966967e-01   8.2603732e-02   3.3033033e-01   1.3212367e+00
   6.7067067e-01   8.2352652e-02   3.2932933e-01   1.3172360e+00
   6.7167167e-01   8.2101604e-02   3.2832833e-01   1.3132352e+00
   6.7267267e-01   8.1850588e-02   3.2732733e-01   1.3092343e+00
   6.7367367e-01   8.1599602e-02   3.2632633e-01   1.3052332e+00
   6.7467467e-01   8.1348645e-02   3.2532533e-01   1.3012320e+00
   6.7567568e-01   8.1097716e-02   3.2432432e-01   1.2972308e+00
   6.7667668e-01   8.0846813e-02   3.2332332e-01   1.2932294e+00
   6.7767768e-01   8.0595935e-02   3.2232232e-01   1.2892279e+00
   6.7867868e-01   8.0345083e-02   3.2132132e-01   1.2852263e+00
   6.7967968e-01   8.0094254e-02   3.2032032e-01   1.2812246e+00
   6.8068068e-01   7.9843447e-02   3.1931932e-01   1.2772228e+00
   6.8168168e-01   7.9592663e-02   3.1831832e-01   1.2732209e+00
   6.8268268e-01   7.9341899e-02   3.1731732e-01   1.2692190e+00
   6.8368368e-01   7.9091156e-02   3.1631632e-01   1.2652170e+00
   6.8468468e-01   7.8840432e-02   3.1531532e-01   1.2612148e+00
   6.8568569e-01   7.8589726e-02   3.1431431e-01   1.2572127e+00
   6.8668669e-01   7.8339038e-02   3.1331331e-01   1.2532104e+00
   6.8768769e-01   7.8088368e-02   3.1231231e-01   1.2492081e+00
   6.8868869e-01   7.7837714e-02   3.1131131e-01   1.2452057e+00
   6.8968969e-01   7.7587076e-02   3.1031031e-01   1.2412032e+00
   6.9069069e-01   7.7336453e-02   3.0930931e-01   1.2372007e+00
   6.9169169e-01   7.7085845e-02   3.0830831e-01   1.2331982e+00
   6.9269269e-01   7.6835250e-02   3.0730731e-01   1.2291955e+00
   6.9369369e-01   7.6584669e-02   3.0630631e-01   1.2251929e+00
   6.9469469e-01   7.6334102e-02   3.0530531e-01   1.2211901e+00
   6.9569570e-01   7.6083546e-02   3.0430430e-01   1.2171873e+00
   6.9669670e-01   7.5833003e-02   3.0330330e-01   1.2131845e+00
   6.9769770e-01   7.5582471e-02   3.0230230e-01   1.2091816e+00
   6.9869870e-01   7.5331950e-02   3.0130130e-01   1.2051787e+00
   6.9969970e-01   7.5081440e-02   3.0030030e-01   1.2011757e+00
   7.0070070e-01   7.4830940e-02   2.9929930e-01   1.1971727e+00
   7.0170170e-01   7.4580450e-02   2.9829830e-01   1.1931697e+00
   7.0270270e-01   7.4329969e-02   2.9729730e-01   1.1891666e+00
   7.0370370e-01   7.4079497e-02   2.9629630e-01   1.1851635e+00
   7.0470470e-01   7.3829034e-02   2.9529530e-01   1.1811603e+00
   7.0570571e-01   7.3578579e-02   2.9429429e-01   1.1771572e+00
   7.0670671e-01   7.3328133e-02   2.9329329e-01   1.1731539e+00
   7.0770771e-01   7.3077694e-02   2.9229229e-01   1.1691507e+00
   7.0870871e-01   7.2827262e-02   2.9129129e-01   1.1651474e+00
   7.0970971e-01   7.2576838e-02   2.9029029e-01   1.1611441e+00
   7.1071071e-01   7.2326420e-02   2.8928929e-01   1.1571408e+00
   7.1171171e-01   7.2076009e-02   2.8828829e-01   1.1531374e+00
   7.1271271e-01   7.1825604e-02   2.8728729e-01   1.1491340e+00
   7.1371371e-01   7.1575205e-02   2.8628629e-01   1.1451306e+00
   7.1471471e-01   7.1324813e-02   2.8528529e-01   1.1411272e+00
   7.1571572e-01   7.1074425e-02   2.8428428e-01   1.1371237e+00
   7.1671672e-01   7.0824043e-02   2.8328328e-01   1.1331202e+00
   7.1771772e-01   7.0573667e-02   2.8228228e-01   1.1291167e+00
   7.1871872e-01   7.0323295e-02   2.8128128e-01   1.1251132e+00
   7.1971972e-01   7.0072928e-02   2.8028028e-01   1.1211097e+00
   7.2072072e-01   6.9822566e-02   2.7927928e-01   1.1171061e+00
   7.2172172e-01   6.9572208e-02   2.7827828e-01   1.1131026e+00
   7.2272272e-01   6.9321854e-02   2.7727728e-01   1.1090990e+00
   7.2372372e-01   6.9071504e-02   2.7627628e-01   1.1050954e+00
   7.2472472e-01   6.8821158e-02   2.7527528e-01   1.1010917e+00
   7.2572573e-01   6.8570816e-02   2.7427427e-01   1.0970881e+00
   7.2672673e-01   6.8320478e-02   2.7327327e-01   1.0930845e+00
   7.2772773e-01   6.8070143e-02   2.7227227e-01   1.0890808e+00
   7.2872873e-01   6.7819811e-02   2.7127127e-01   1.0850771e+00
   7.2972973e-01   6.7569483e-02   2.7027027e-01   1.0810734e+00
   7.3073073e-01   6.7319157e-02   2.6926927e-01   1.0770697e+00
   7.3173173e-01   6.7068835e-02   2.6826827e-01   1.0730660e+00
   7.3273273e-01   6.6818515e-02   2.6726727e-01   1.0690623e+00
   7.3373373e-01   6.6568198e-02   2.6626627e-01   1.0650585e+00
   7.3473473e-01   6.6317884e-02   2.6526527e-01   1.0610548e+00
   7.3573574e-01   6.6067572e-02   2.6426426e-01   1.0570510e+00
   7.3673674e-01   6.5817263e-02   2.6326326e-01   1.0530473e+00
   7.3773774e-01   6.5566956e-02   2.6226226e-01   1.0490435e+00
   7.3873874e-01   6.5316651e-02   2.6126126e-01   1.0450397e+00
   7.3973974e-01   6.5066348e-02   2.6026026e-01   1.0410359e+00
   7.4074074e-01   6.4816048e-02   2.5925926e-01   1.0370321e+00
   7.4174174e-01   6.4565749e-02   2.5825826e-01   1.0330283e+00
   7.4274274e-01   6.4315452e-02   2.5725726e-01   1.0290245e+00
   7.4374374e-01   6.4065157e-02   2.5625626e-01   1.0250207e+00
   7.4474474e-01   6.3814864e-02   2.5525526e-01   1.0210168e+00
   7.4574575e-01   6.3564573e-02   2.5425425e-01   1.0170130e+00
   7.4674675e-01   6.3314283e-02   2.5325325e-01   1.0130091e+00
   7.4774775e-01   6.3063994e-02   2.5225225e-01   1.0090053e+00
   7.4874875e-01   6.2813708e-02   2.5125125e-01   1.0050014e+00
   7.4974975e-01   6.2563422e-02   2.5025025e-01   1.0009976e+00
   7.5075075e-01   6.2313138e-02   2.4924925e-01   9.9699369e-01
   7.5175175e-01   6.2062856e-02   2.4824825e-01   9.9298982e-01
   7.5275275e-01   6.1812574e-02   2.4724725e-01   9.8898594e-01
   7.5375375e-01   6.1562294e-02   2.4624625e-01   9.8498205e-01
   7.5475475e-01   6.1312015e-02   2.4524525e-01   9.8097817e-01
   7.5575576e-01   6.1061737e-02   2.4424424e-01   9.7697427e-01
   7.5675676e-01   6.0811460e-02   2.4324324e-01   9.7297037e-01
   7.5775776e-01   6.0561185e-02   2.4224224e-01   9.6896647e-01
   7.5875876e-01   6.0310910e-02   2.4124124e-01   9.6496257e-01
   7.5975976e-01   6.0060636e-02   2.4024024e-01   9.6095866e-01
   7.6076076e-01   5.9810363e-02   2.3923924e-01   9.5695474e-01
   7.6176176e-01   5.9560091e-02   2.3823824e-01   9.5295083e-01
   7.6276276e-01   5.9309820e-02   2.3723724e-01   9.4894691e-01
   7.6376376e-01   5.9059550e-02   2.3623624e-01   9.4494298e-01
   7.6476476e-01   5.8809280e-02   2.3523524e-01   9.4093905e-01
   7.6576577e-01   5.8559012e-02   2.3423423e-01   9.3693512e-01
   7.6676677e-01   5.8308744e-02   2.3323323e-01   9.3293119e-01
   7.6776777e-01   5.8058476e-02   2.3223223e-01   9.2892726e-01
   7.6876877e-01   5.7808210e-02   2.3123123e-01   9.2492332e-01
   7.6976977e-01   5.7557944e-02   2.3023023e-01   9.2091938e-01
   7.7077077e-01   5.7307678e-02   2.2922923e-01   9.1691543e-01
   7.7177177e-01   5.7057413e-02   2.2822823e-01   9.1291149e-01
   7.7277277e-01   5.6807149e-02   2.2722723e-01   9.0890754e-01
   7.7377377e-01   5.6556885e-02   2.2622623e-01   9.0490359e-01
   7.7477477e-01   5.6306622e-02   2.2522523e-01   9.0089964e-01
   7.7577578e-01   5.6056360e-02   2.2422422e-01   8.9689568e-01
   7.7677678e-01   5.5806097e-02   2.2322322e-01   8.9289173e-01
   7.7777778e-01   5.5555836e-02   2.2222222e-01   8.8888777e-01
   7.7877878e-01   5.5305574e-02   2.2122122e-01   8.8488381e-01
   7.7977978e-01   5.5055314e-02   2.2022022e-01   8.8087985e-01
   7.8078078e-01   5.4805053e-02   2.1921922e-01   8.7687588e-01
   7.8178178e-01   5.4554793e-02   2.1821822e-01   8.7287192e-01
   7.8278278e-01   5.4304534e-02   2.1721722e-01   8.6886795e-01
   7.8378378e-01   5.4054274e-02   2.1621622e-01   8.6486398e-01
   7.8478478e-01   5.3804015e-02   2.1521522e-01   8.6086001e-01
   7.8578579e-01   5.3553757e-02   2.1421421e-01   8.5685604e-01
   7.8678679e-01   5.3303499e-02   2.1321321e-01   8.5285207e-01
   7.8778779e-01   5.3053241e-02   2.1221221e-01   8.4884810e-01
   7.8878879e-01   5.2802983e-02   2.1121121e-01   8.4484412e-01
   7.8978979e-01   5.2552726e-02   2.1021021e-01   8.4084015e-01
   7.9079079e-01   5.2302469e-02   2.0920921e-01   8.3683617e-01
   7.9179179e-01   5.2052212e-02   2.0820821e-01   8.3283219e-01
   7.9279279e-01   5.1801955e-02   2.0720721e-01   8.2882821e-01
   7.9379379e-01   5.1551699e-02   2.0620621e-01   8.2482423e-01
   7.9479479e-01   5.1301443e-02   2.0520521e-01   8.2082025e-01
   7.9579580e-01   5.1051187e-02   2.0420420e-01   8.1681627e-01
   7.9679680e-01   5.0800932e-02   2.0320320e-01   8.1281229e-01
   7.9779780e-01   5.0550676e-02   2.0220220e-01   8.0880831e-01
   7.9879880e-01   5.0300421e-02   2.0120120e-01   8.0480432e-01
   7.9979980e-01   5.0050166e-02   2.0020020e-01   8.0080034e-01
   8.0080080e-01   4.9799911e-02   1.9919920e-01   7.9679635e-01
   8.0180180e-01   4.9549657e-02   1.9819820e-01   7.9279236e-01
   8.0280280e-01   4.9299402e-02   1.9719720e-01   7.8878838e-01
   8.0380380e-01   4.9049148e-02   1.9619620e-01   7.8478439e-01
   8.0480480e-01   4.8798894e-02   1.9519520e-01   7.8078040e-01
   8.0580581e-01   4.8548640e-02   1.9419419e-01   7.7677641e-01
   8.0680681e-01   4.8298386e-02   1.9319319e-01   7.7277242e-01
   8.0780781e-01   4.8048132e-02   1.9219219e-01   7.6876843e-01
   8.0880881e-01   4.7797879e-02   1.9119119e-01   7.6476444e-01
   8.0980981e-01   4.7547625e-02   1.9019019e-01   7.6076045e-01
   8.1081081e-01   4.7297372e-02   1.8918919e-01   7.5675646e-01
   8.1181181e-01   4.7047119e-02   1.8818819e-01   7.5275247e-01
   8.1281281e-01   4.6796866e-02   1.8718719e-01   7.4874847e-01
   8.1381381e-01   4.6546613e-02   1.8618619e-01   7.4474448e-01
   8.1481481e-01   4.6296360e-02   1.8518519e-01   7.4074049e-01
   8.1581582e-01   4.6046107e-02   1.8418418e-01   7.3673649e-01
   8.1681682e-01   4.5795855e-02   1.8318318e-01   7.3273250e-01
   8.1781782e-01   4.5545602e-02   1.8218218e-01   7.2872850e-01
   8.1881882e-01   4.5295350e-02   1.8118118e-01   7.2472451e-01
   8.1981982e-01   4.5045097e-02   1.8018018e-01   7.2072051e-01
   8.2082082e-01   4.4794845e-02   1.7917918e-01   7.1671652e-01
   8.2182182e-01   4.4544593e-02   1.7817818e-01   7.1271252e-01
   8.2282282e-01   4.4294340e-02   1.7717718e-01   7.0870852e-01
   8.2382382e-01   4.4044088e-02   1.7617618e-01   7.0470453e-01
   8.2482482e-01   4.3793836e-02   1.7517518e-01   7.0070053e-01
   8.2582583e-01   4.3543585e-02   1.7417417e-01   6.9669653e-01
   8.2682683e-01   4.3293333e-02   1.7317317e-01   6.9269254e-01
   8.2782783e-01   4.3043081e-02   1.7217217e-01   6.8868854e-01
   8.2882883e-01   4.2792829e-02   1.7117117e-01   6.8468454e-01
   8.2982983e-01   4.2542577e-02   1.7017017e-01   6.8068054e-01
   8.3083083e-01   4.2292326e-02   1.6916917e-01   6.7667654e-01
   8.3183183e-01   4.2042074e-02   1.6816817e-01   6.7267254e-01
   8.3283283e-01   4.1791823e-02   1.6716717e-01   6.6866854e-01
   8.3383383e-01   4.1541571e-02   1.6616617e-01   6.6466455e-01
   8.3483483e-01   4.1291320e-02   1.6516517e-01   6.6066055e-01
   8.3583584e-01   4.1041068e-02   1.6416416e-01   6.5665655e-01
   8.3683684e-01   4.0790817e-02   1.6316316e-01   6.5265255e-01
   8.3783784e-01   4.0540566e-02   1.6216216e-01   6.4864855e-01
   8.3883884e-01   4.0290315e-02   1.6116116e-01   6.4464455e-01
   8.3983984e-01   4.0040063e-02   1.6016016e-01   6.4064055e-01
   8.4084084e-01   3.9789812e-02   1.5915916e-01   6.3663655e-01
   8.4184184e-01   3.9539561e-02   1.5815816e-01   6.3263255e-01
   8.4284284e-01   3.9289310e-02   1.5715716e-01   6.2862855e-01
   8.4384384e-01   3.9039059e-02   1.5615616e-01   6.2462455e-01
   8.4484484e-01   3.8788808e-02   1.5515516e-01   6.2062054e-01
   8.4584585e-01   3.8538557e-02   1.5415415e-01   6.1661654e-01
   8.4684685e-01   3.8288306e-02   1.5315315e-01   6.1261254e-01
   8.4784785e-01   3.8038055e-02   1.5215215e-01   6.0860854e-01
   8.4884885e-01   3.7787804e-02   1.5115115e-01   6.0460454e-01
   8.4984985e-01   3.7537553e-02   1.5015015e-01   6.0060054e-01
   8.5085085e-01   3.7287302e-02   1.4914915e-01   5.9659654e-01
   8.5185185e-01   3.7037051e-02   1.4814815e-01   5.9259253e-01
   8.5285285e-01   3.6786801e-02   1.4714715e-01   5.8858853e-01
   8.5385385e-01   3.6536550e-02   1.4614615e-01   5.8458453e-01
   8.5485485e-01   3.6286299e-02   1.4514515e-01   5.8058053e-01
   8.5585586e-01   3.6036048e-02   1.4414414e-01   5.7657653e-01
   8.5685686e-01   3.5785798e-02   1.4314314e-01   5.7257253e-01
   8.5785786e-01   3.5535547e-02   1.4214214e-01   5.6856852e-01
   8.5885886e-01   3.5285296e-02   1.4114114e-01   5.6456452e-01
   8.5985986e-01   3.5035046e-02   1.4014014e-01   5.6056052e-01
   8.6086086e-01   3.4784795e-02   1.3913914e-01   5.5655652e-01
   8.6186186e-01   3.4534544e-02   1.3813814e-01   5.5255251e-01
   8.6286286e-01   3.4284294e-02   1.3713714e-01   5.4854851e-01
   8.6386386e-01   3.4034043e-02   1.3613614e-01   5.4454451e-01
   8.6486486e-01   3.3783792e-02   1.3513514e-01   5.4054051e-01
   8.6586587e-01   3.3533542e-02   1.3413413e-01   5.3653650e-01
   8.6686687e-01   3.3283291e-02   1.3313313e-01   5.3253250e-01
   8.6786787e-01   3.3033041e-02   1.3213213e-01   5.2852850e-01
   8.6886887e-01   3.2782790e-02   1.3113113e-01   5.2452450e-01
   8.6986987e-01   3.2532540e-02   1.3013013e-01   5.2052049e-01
   8.7087087e-01   3.2282289e-02   1.2912913e-01   5.1651649e-01
   8.7187187e-01   3.2032038e-02   1.2812813e-01   5.1251249e-01
   8.7287287e-01   3.1781788e-02   1.2712713e-01   5.0850848e-01
   8.7387387e-01   3.1531537e-02   1.2612613e-01   5.0450448e-01
   8.7487487e-01   3.1281287e-02   1.2512513e-01   5.0050048e-01
   8.7587588e-01   3.1031037e-02   1.2412412e-01   4.9649647e-01
   8.7687688e-01   3.0780786e-02   1.2312312e-01   4.9249247e-01
   8.7787788e-01   3.0530536e-02   1.2212212e-01   4.8848847e-01
   8.7887888e-01   3.0280285e-02   1.2112112e-01   4.8448446e-01
   8.7987988e-01   3.0030035e-02   1.2012012e-01   4.8048046e-01
   8.8088088e-01   2.9779784e-02   1.1911912e-01   4.7647646e-01
   8.8188188e-01   2.9529534e-02   1.1811812e-01   4.7247246e-01
   8.8288288e-01   2.9279283e-02   1.1711712e-01   4.6846845e-01
   8.8388388e-01   2.9029033e-02   1.1611612e-01   4.6446445e-01
   8.8488488e-01   2.8778783e-02   1.1511512e-01   4.6046045e-01
   8.8588589e-01   2.8528532e-02   1.1411411e-01   4.5645644e-01
   8.8688689e-01   2.8278282e-02   1.1311311e-01   4.5245244e-01
   8.8788789e-01   2.8028031e-02   1.1211211e-01   4.4844843e-01
   8.8888889e-01   2.7777781e-02   1.1111111e-01   4.4444443e-01
   8.8988989e-01   2.7527531e-02   1.1011011e-01   4.4044043e-01
   8.9089089e-01   2.7277280e-02   1.0910911e-01   4.3643642e-01
   8.9189189e-01   2.7027030e-02   1.0810811e-01   4.3243242e-01
   8.9289289e-01   2.6776780e-02   1.0710711e-01   4.2842842e-01
   8.9389389e-01   2.6526529e-02   1.0610611e-01   4.2442441e-01
   8.9489489e-01   2.6276279e-02   1.0510511e-01   4.2042041e-01
   8.9589590e-01   2.6026028e-02   1.0410410e-01   4.1641641e-01
   8.9689690e-01   2.5775778e-02   1.0310310e-01   4.1241240e-01
   8.9789790e-01   2.5525528e-02   1.0210210e-01   4.0840840e-01
   8.9889890e-01   2.5275277e-02   1.0110110e-01   4.0440440e-01
   8.9989990e-01   2.5025027e-02   1.0010010e-01   4.0040039e-01
   9.0090090e-01   2.4774777e-02   9.9099099e-02   3.9639639e-01
   9.0190190e-01   2.4524526e-02   9.8098098e-02   3.9239238e-01
   9.0290290e-01   2.4274276e-02   9.7097097e-02   3.8838838e-01
   9.0390390e-01   2.4024026e-02   9.6096096e-02   3.8438438e-01
   9.0490490e-01   2.3773775e-02   9.5095095e-02   3.8038037e-01
   9.0590591e-01   2.3523525e-02   9.4094094e-02   3.7637637e-01
   9.0690691e-01   2.3273275e-02   9.3093093e-02   3.7237237e-01
   9.0790791e-01   2.3023025e-02   9.2092092e-02   3.6836836e-01
   9.0890891e-01   2.2772774e-02   9.1091091e-02   3.6436436e-01
   9.0990991e-01   2.2522524e-02   9.0090090e-02   3.6036035e-01
   9.1091091e-01   2.2272274e-02   8.9089089e-02   3.5635635e-01
   9.1191191e-01   2.2022023e-02   8.8088088e-02   3.5235235e-01
   9.1291291e-01   2.1771773e-02   8.7087087e-02   3.4834834e-01
   9.1391391e-01   2.1521523e-02   8.6086086e-02   3.4434434e-01
   9.1491491e-01   2.1271272e-02   8.5085085e-02   3.4034034e-01
   9.1591592e-01   2.1021022e-02   8.4084084e-02   3.3633633e-01
   9.1691692e-01   2.0770772e-02   8.3083083e-02   3.3233233e-01
   9.1791792e-01   2.0520522e-02   8.2082082e-02   3.2832832e-01
   9.1891892e-01   2.0270271e-02   8.1081081e-02   3.2432432e-01
   9.1991992e-01   2.0020021e-02   8.0080080e-02   3.2032032e-01
   9.2092092e-01   1.9769771e-02   7.9079079e-02   3.1631631e-01
   9.2192192e-01   1.9519520e-02   7.8078078e-02   3.1231231e-01
   9.2292292e-01   1.9269270e-02   7.7077077e-02   3.0830831e-01
   9.2392392e-01   1.9019020e-02   7.6076076e-02   3.0430430e-01
   9.2492492e-01   1.8768770e-02   7.5075075e-02   3.0030030e-01
   9.2592593e-01   1.8518519e-02   7.4074074e-02   2.9629629e-01
   9.2692693e-01   1.8268269e-02   7.3073073e-02   2.9229229e-01
   9.2792793e-01   1.8018019e-02   7.2072072e-02   2.8828829e-01
   9.2892893e-01   1.7767768e-02   7.1071071e-02   2.8428428e-01
   9.2992993e-01   1.7517518e-02   7.0070070e-02   2.8028028e-01
   9.3093093e-01   1.7267268e-02   6.9069069e-02   2.7627627e-01
   9.3193193e-01   1.7017018e-02   6.8068068e-02   2.7227227e-01
   9.3293293e-01   1.6766767e-02   6.7067067e-02   2.6826827e-01
   9.3393393e-01   1.6516517e-02   6.6066066e-02   2.6426426e-01
   9.3493493e-01   1.6266267e-02   6.5065065e-02   2.6026026e-01
   9.3593594e-01   1.6016016e-02   6.4064064e-02   2.5625625e-01
   9.3693694e-01   1.5765766e-02   6.3063063e-02   2.5225225e-01
   9.3793794e-01   1.5515516e-02   6.2062062e-02   2.4824825e-01
   9.3893894e-01   1.5265266e-02   6.1061061e-02   2.4424424e-01
   9.3993994e-01   1.5015015e-02   6.0060060e-02   2.4024024e-01
   9.4094094e-01   1.4764765e-02   5.9059059e-02   2.3623623e-01
   9.4194194e-01   1.4514515e-02   5.8058058e-02   2.3223223e-01
   9.4294294e-01   1.4264265e-02   5.7057057e-02   2.2822823e-01
   9.4394394e-01   1.4014014e-02   5.6056056e-02   2.2422422e-01
   9.4494494e-01   1.3763764e-02   5.5055055e-02   2.2022022e-01
   9.4594595e-01   1.3513514e-02   5.4054054e-02   2.1621622e-01
   9.4694695e-01   1.3263264e-02   5.3053053e-02   2.1221221e-01
   9.4794795e-01   1.3013013e-02   5.2052052e-02   2.0820821e-01
   9.4894895e-01   1.2762763e-02   5.1051051e-02   2.0420420e-01
   9.4994995e-01   1.2512513e-02   5.0050050e-02   2.0020020e-01
   9.5095095e-01   1.2262262e-02   4.9049049e-02   1.9619620e-01
   9.5195195e-01   1.2012012e-02   4.8048048e-02   1.9219219e-01
   9.5295295e-01   1.1761762e-02   4.7047047e-02   1.8818819e-01
   9.5395395e-01   1.1511512e-02   4.6046046e-02   1.8418418e-01
   9.5495495e-01   1.1261261e-02   4.5045045e-02   1.8018018e-01
   9.5595596e-01   1.1011011e-02   4.4044044e-02   1.7617618e-01
   9.5695696e-01   1.0760761e-02   4.3043043e-02   1.7217217e-01
   9.5795796e-01   1.0510511e-02   4.2042042e-02   1.6816817e-01
   9.5895896e-01   1.0260260e-02   4.1041041e-02   1.6416416e-01
   9.5995996e-01   1.0010010e-02   4.0040040e-02   1.6016016e-01
   9.6096096e-01   9.7597599e-03   3.9039039e-02   1.5615616e-01
   9.6196196e-01   9.5095096e-03   3.8038038e-02   1.5215215e-01
   9.6296296e-01   9.2592594e-03   3.7037037e-02   1.4814815e-01
   9.6396396e-01   9.0090091e-03   3.6036036e-02   1.4414414e-01
   9.6496496e-01   8.7587589e-03   3.5035035e-02   1.4014014e-01
   9.6596597e-01   8.5085086e-03   3.4034034e-02   1.3613614e-01
   9.6696697e-01   8.2582584e-03   3.3033033e-02   1.3213213e-01
   9.6796797e-01   8.0080081e-03   3.2032032e-02   1.2812813e-01
   9.6896897e-01   7.7577579e-03   3.1031031e-02   1.2412412e-01
   9.6996997e-01   7.5075076e-03   3.0030030e-02   1.2012012e-01
   9.7097097e-01   7.2572573e-03   2.9029029e-02   1.1611612e-01
   9.7197197e-01   7.0070071e-03   2.8028028e-02   1.1211211e-01
   9.7297297e-01   6.7567568e-03   2.7027027e-02   1.0810811e-01
   9.7397397e-01   6.5065066e-03   2.6026026e-02   1.0410410e-01
   9.7497497e-01   6.2562563e-03   2.5025025e-02   1.0010010e-01
   9.7597598e-01   6.0060061e-03   2.4024024e-02   9.6096096e-02
   9.7697698e-01   5.7557558e-03   2.3023023e-02   9.2092092e-02
   9.7797798e-01   5.5055056e-03   2.2022022e-02   8.8088088e-02
   9.7897898e-01   5.2552553e-03   2.1021021e-02   8.4084084e-02
   9.7997998e-01   5.0050051e-03   2.0020020e-02   8.0080080e-02
   9.8098098e-01   4.7547548e-03   1.9019019e-02   7.6076076e-02
   9.8198198e-01   4.5045045e-03   1.8018018e-02   7.2072072e-02
   9.8298298e-01   4.2542543e-03   1.7017017e-02   6.8068068e-02
   9.8398398e-01   4.0040040e-03   1.6016016e-02   6.4064064e-02
   9.8498498e-01   3.7537538e-03   1.5015015e-02   6.0060060e-02
   9.8598599e-01   3.5035035e-03   1.4014014e-02   5.6056056e-02
   9.8698699e-01   3.2532533e-03   1.3013013e-02   5.2052052e-02
   9.8798799e-01   3.0030030e-03   1.2012012e-02   4.8048048e-02
   9.8898899e-01   2.7527528e-03   1.1011011e-02   4.4044044e-02
   9.8998999e-01   2.5025025e-03   1.0010010e-02   4.0040040e-02
   9.9099099e-01   2.2522523e-03   9.0090090e-03   3.6036036e-02
   9.9199199e-01   2.0020020e-03   8.0080080e-03   3.2032032e-02
   9.9299299e-01   1.7517518e-03   7.0070070e-03   2.8028028e-02
   9.9399399e-01   1.5015015e-03   6.0060060e-03   2.4024024e-02
   9.9499499e-01   1.2512513e-03   5.0050050e-03   2.0020020e-02
   9.9599600e-01   1.0010010e-03   4.0040040e-03   1.6016016e-02
   9.9699700e-01   7.5075076e-04   3.0030030e-03   1.2012012e-02
   9.9799800e-01   5.0050050e-04   2.0020020e-03   8.0080080e-03
   9.9899900e-01   2.5025025e-04   1.0010010e-03   4.0040040e-03
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/Couette_Pressure_FreSCo_rhoD_m_05_Results.dat <==
   2.4373350e-03   6.2194208e-01
   7.5557384e-03   6.1682371e-01
   1.3163558e-02   6.1121585e-01
   1.9262189e-02   6.0511724e-01
   2.5847735e-02   5.9853167e-01
   3.2910864e-02   5.9146855e-01
   4.0437094e-02   5.8394230e-01
   4.8407098e-02   5.7597230e-01
   5.6797117e-02   5.6758227e-01
   6.5579447e-02   5.5879995e-01
   7.4722998e-02   5.4965639e-01
   8.4193893e-02   5.4018550e-01
   9.3956090e-02   5.3042329e-01
   1.0397200e-01   5.2040738e-01
   1.1420311e-01   5.1017626e-01
   1.2461054e-01   4.9976883e-01
   1.3515560e-01   4.8922376e-01
   1.4580029e-01   4.7857907e-01
   1.5650769e-01   4.6787167e-01
   1.6724237e-01   4.5713700e-01
   1.7797066e-01   4.4640870e-01
   1.8866095e-01   4.3571844e-01
   1.9928379e-01   4.2509563e-01
   2.0981209e-01   4.1456738e-01
   2.2022116e-01   4.0415838e-01
   2.3048875e-01   3.9389092e-01
   2.4059501e-01   3.8378484e-01
   2.5052248e-01   3.7385766e-01
   2.6025597e-01   3.6412458e-01
   2.6978249e-01   3.5459865e-01
   2.7909113e-01   3.4529086e-01
   2.8817289e-01   3.3621029e-01
   2.9702058e-01   3.2736428e-01
   3.0562865e-01   3.1875853e-01
   3.1399303e-01   3.1039730e-01
   3.2211102e-01   3.0228358e-01
   3.2998109e-01   2.9441919e-01
   3.3760280e-01   2.8680498e-01
   3.4497662e-01   2.7944095e-01
   3.5210383e-01   2.7232637e-01
   3.5898638e-01   2.6545993e-01
   3.6562683e-01   2.5883982e-01
   3.7202819e-01   2.5246387e-01
   3.7819389e-01   2.4632957e-01
   3.8412763e-01   2.4043422e-01
   3.8983341e-01   2.3477492e-01
   3.9531537e-01   2.2934862e-01
   4.0057778e-01   2.2415220e-01
   4.0562503e-01   2.1918241e-01
   4.1046151e-01   2.1443592e-01
   4.1509165e-01   2.0990930e-01
   4.1951988e-01   2.0559900e-01
   4.2375059e-01   2.0150132e-01
   4.2778814e-01   1.9761237e-01
   4.3163684e-01   1.9392809e-01
   4.3530095e-01   1.9044415e-01
   4.3878469e-01   1.8715600e-01
   4.4209224e-01   1.8405881e-01
   4.4522775e-01   1.8114748e-01
   4.4819533e-01   1.7841662e-01
   4.5099911e-01   1.7586058e-01
   4.5364320e-01   1.7347349e-01
   4.5613173e-01   1.7124923e-01
   4.5846890e-01   1.6918152e-01
   4.6065892e-01   1.6726391e-01
   4.6270611e-01   1.6548986e-01
   4.6461483e-01   1.6385276e-01
   4.6638958e-01   1.6234597e-01
   4.6803493e-01   1.6096287e-01
   4.6955560e-01   1.5969687e-01
   4.7095640e-01   1.5854147e-01
   4.7224229e-01   1.5749024e-01
   4.7341836e-01   1.5653689e-01
   4.7448979e-01   1.5567521e-01
   4.7551020e-01   1.5486069e-01
   4.7653061e-01   1.5405234e-01
   4.7755101e-01   1.5325030e-01
   4.7857142e-01   1.5245468e-01
   4.7959183e-01   1.5166560e-01
   4.8061224e-01   1.5088315e-01
   4.8163264e-01   1.5010744e-01
   4.8265305e-01   1.4933857e-01
   4.8367346e-01   1.4857664e-01
   4.8469387e-01   1.4782173e-01
   4.8571428e-01   1.4707395e-01
   4.8673468e-01   1.4633337e-01
   4.8775509e-01   1.4560007e-01
   4.8877550e-01   1.4487413e-01
   4.8979591e-01   1.4415562e-01
   4.9081631e-01   1.4344460e-01
   4.9183672e-01   1.4274113e-01
   4.9285713e-01   1.4204526e-01
   4.9387754e-01   1.4135704e-01
   4.9489795e-01   1.4067652e-01
   4.9591835e-01   1.4000372e-01
   4.9693876e-01   1.3933869e-01
   4.9795917e-01   1.3868143e-01
   4.9897958e-01   1.3803196e-01
   4.9999999e-01   1.3739031e-01
   5.0102039e-01   1.3675646e-01
   5.0204080e-01   1.3613041e-01
   5.0306121e-01   1.3551217e-01
   5.0408162e-01   1.3490170e-01
   5.0510202e-01   1.3429899e-01
   5.0612243e-01   1.3370401e-01
   5.0714284e-01   1.3311671e-01
   5.0816325e-01   1.3253708e-01
   5.0918366e-01   1.3196504e-01
   5.1020406e-01   1.3140056e-01
   5.1122447e-01   1.3084356e-01
   5.1224488e-01   1.3029400e-01
   5.1326529e-01   1.2975179e-01
   5.1428569e-01   1.2921686e-01
   5.1530610e-01   1.2868914e-01
   5.1632651e-01   1.2816853e-01
   5.1734692e-01   1.2765496e-01
   5.1836733e-01   1.2714832e-01
   5.1938773e-01   1.2664852e-01
   5.2040814e-01   1.2615547e-01
   5.2142855e-01   1.2566905e-01
   5.2244896e-01   1.2518916e-01
   5.2346936e-01   1.2471569e-01
   5.2448977e-01   1.2424853e-01
   5.2551018e-01   1.2378754e-01
   5.2658161e-01   1.2330994e-01
   5.2775816e-01   1.2279299e-01
   5.2904612e-01   1.2223597e-01
   5.3045193e-01   1.2163827e-01
   5.3198198e-01   1.2099961e-01
   5.3364270e-01   1.2031991e-01
   5.3544056e-01   1.1959936e-01
   5.3738202e-01   1.1883833e-01
   5.3947351e-01   1.1803739e-01
   5.4172149e-01   1.1719723e-01
   5.4413234e-01   1.1631865e-01
   5.4671244e-01   1.1540247e-01
   5.4946809e-01   1.1444946e-01
   5.5240554e-01   1.1346031e-01
   5.5553097e-01   1.1243555e-01
   5.5885044e-01   1.1137546e-01
   5.6236994e-01   1.1028007e-01
   5.6609531e-01   1.0914911e-01
   5.7003225e-01   1.0798195e-01
   5.7418631e-01   1.0677766e-01
   5.7856282e-01   1.0553495e-01
   5.8316692e-01   1.0425228e-01
   5.8800348e-01   1.0292781e-01
   5.9307708e-01   1.0155956e-01
   5.9839198e-01   1.0014538e-01
   6.0395208e-01   9.8683086e-02
   6.0976083e-01   9.7170498e-02
   6.1582122e-01   9.5605517e-02
   6.2213572e-01   9.3986186e-02
   6.2870616e-01   9.2310749e-02
   6.3553376e-01   9.0577697e-02
   6.4261895e-01   8.8785807e-02
   6.4996138e-01   8.6934180e-02
   6.5755977e-01   8.5022263e-02
   6.6541190e-01   8.3049871e-02
   6.7351445e-01   8.1017205e-02
   6.8186295e-01   7.8924860e-02
   6.9045169e-01   7.6773842e-02
   6.9927363e-01   7.4565572e-02
   7.0832033e-01   7.2301899e-02
   7.1758182e-01   6.9985104e-02
   7.2704660e-01   6.7617908e-02
   7.3670151e-01   6.5203481e-02
   7.4653173e-01   6.2745443e-02
   7.5652070e-01   6.0247869e-02
   7.6665012e-01   5.7715288e-02
   7.7689995e-01   5.5152679e-02
   7.8724839e-01   5.2565463e-02
   7.9767200e-01   4.9959492e-02
   8.0814569e-01   4.7341022e-02
   8.1864287e-01   4.4716695e-02
   8.2913557e-01   4.2093498e-02
   8.3959460e-01   3.9478726e-02
   8.4998976e-01   3.6879925e-02
   8.6029005e-01   3.4304845e-02
   8.7046398e-01   3.1761355e-02
   8.8047982e-01   2.9257392e-02
   8.9030595e-01   2.6800854e-02
   8.9991120e-01   2.4399541e-02
   9.0926522e-01   2.2061031e-02
   9.1833887e-01   1.9792621e-02
   9.2710458e-01   1.7601189e-02
   9.3553675e-01   1.5493146e-02
   9.4361215e-01   1.3474292e-02
   9.5131019e-01   1.1549786e-02
   9.5861330e-01   9.7240015e-03
   9.6550719e-01   8.0005352e-03
   9.7198105e-01   6.3820592e-03
   9.7802776e-01   4.8703921e-03
   9.8364391e-01   3.4663375e-03
   9.8882992e-01   2.1698468e-03
   9.9359015e-01   9.7976568e-04
   9.9793230e-01  -1.0575160e-04


==> data/Couette_Pressure_FreSCo_rhoD_p_05_Results.dat <==
   2.4373350e-03   2.4892082e+00
   7.5557384e-03   2.4840898e+00
   1.3163558e-02   2.4784820e+00
   1.9262189e-02   2.4723834e+00
   2.5847735e-02   2.4657978e+00
   3.2910864e-02   2.4587347e+00
   4.0437094e-02   2.4512084e+00
   4.8407098e-02   2.4432384e+00
   5.6797117e-02   2.4348484e+00
   6.5579447e-02   2.4260661e+00
   7.4722998e-02   2.4169225e+00
   8.4193893e-02   2.4074516e+00
   9.3956090e-02   2.3976894e+00
   1.0397200e-01   2.3876735e+00
   1.1420311e-01   2.3774424e+00
   1.2461054e-01   2.3670349e+00
   1.3515560e-01   2.3564899e+00
   1.4580029e-01   2.3458451e+00
   1.5650769e-01   2.3351377e+00
   1.6724237e-01   2.3244030e+00
   1.7797066e-01   2.3136746e+00
   1.8866095e-01   2.3029842e+00
   1.9928379e-01   2.2923612e+00
   2.0981209e-01   2.2818326e+00
   2.2022116e-01   2.2714231e+00
   2.3048875e-01   2.2611550e+00
   2.4059501e-01   2.2510479e+00
   2.5052248e-01   2.2411193e+00
   2.6025597e-01   2.2313841e+00
   2.6978249e-01   2.2218551e+00
   2.7909113e-01   2.2125430e+00
   2.8817289e-01   2.2034564e+00
   2.9702058e-01   2.1946020e+00
   3.0562865e-01   2.1859846e+00
   3.1399303e-01   2.1776075e+00
   3.2211102e-01   2.1694725e+00
   3.2998109e-01   2.1615796e+00
   3.3760280e-01   2.1539279e+00
   3.4497662e-01   2.1465149e+00
   3.5210383e-01   2.1393372e+00
   3.5898638e-01   2.1323901e+00
   3.6562683e-01   2.1256683e+00
   3.7202819e-01   2.1191653e+00
   3.7819389e-01   2.1128741e+00
   3.8412763e-01   2.1067868e+00
   3.8983341e-01   2.1008952e+00
   3.9531537e-01   2.0951906e+00
   4.0057778e-01   2.0896643e+00
   4.0562503e-01   2.0843073e+00
   4.1046151e-01   2.0791110e+00
   4.1509165e-01   2.0740668e+00
   4.1951988e-01   2.0691669e+00
   4.2375059e-01   2.0644042e+00
   4.2778814e-01   2.0597724e+00
   4.3163684e-01   2.0552662e+00
   4.3530095e-01   2.0508815e+00
   4.3878469e-01   2.0466154e+00
   4.4209224e-01   2.0424665e+00
   4.4522775e-01   2.0384344e+00
   4.4819533e-01   2.0345200e+00
   4.5099911e-01   2.0307254e+00
   4.5364320e-01   2.0270534e+00
   4.5613173e-01   2.0235078e+00
   4.5846890e-01   2.0200929e+00
   4.6065892e-01   2.0168133e+00
   4.6270611e-01   2.0136736e+00
   4.6461483e-01   2.0106784e+00
   4.6638958e-01   2.0078319e+00
   4.6803493e-01   2.0051376e+00
   4.6955560e-01   2.0025983e+00
   4.7095640e-01   2.0002159e+00
   4.7224229e-01   1.9979914e+00
   4.7341836e-01   1.9959245e+00
   4.7448979e-01   1.9940141e+00
   4.7551020e-01   1.9921702e+00
   4.7653061e-01   1.9903016e+00
   4.7755101e-01   1.9884077e+00
   4.7857142e-01   1.9864882e+00
   4.7959183e-01   1.9845425e+00
   4.8061224e-01   1.9825703e+00
   4.8163264e-01   1.9805711e+00
   4.8265305e-01   1.9785445e+00
   4.8367346e-01   1.9764902e+00
   4.8469387e-01   1.9744078e+00
   4.8571428e-01   1.9722969e+00
   4.8673468e-01   1.9701572e+00
   4.8775509e-01   1.9679884e+00
   4.8877550e-01   1.9657901e+00
   4.8979591e-01   1.9635622e+00
   4.9081631e-01   1.9613042e+00
   4.9183672e-01   1.9590161e+00
   4.9285713e-01   1.9566975e+00
   4.9387754e-01   1.9543483e+00
   4.9489795e-01   1.9519684e+00
   4.9591835e-01   1.9495575e+00
   4.9693876e-01   1.9471156e+00
   4.9795917e-01   1.9446426e+00
   4.9897958e-01   1.9421384e+00
   4.9999999e-01   1.9396030e+00
   5.0102039e-01   1.9370364e+00
   5.0204080e-01   1.9344385e+00
   5.0306121e-01   1.9318094e+00
   5.0408162e-01   1.9291493e+00
   5.0510202e-01   1.9264581e+00
   5.0612243e-01   1.9237359e+00
   5.0714284e-01   1.9209831e+00
   5.0816325e-01   1.9181996e+00
   5.0918366e-01   1.9153856e+00
   5.1020406e-01   1.9125415e+00
   5.1122447e-01   1.9096674e+00
   5.1224488e-01   1.9067636e+00
   5.1326529e-01   1.9038304e+00
   5.1428569e-01   1.9008681e+00
   5.1530610e-01   1.8978769e+00
   5.1632651e-01   1.8948572e+00
   5.1734692e-01   1.8918095e+00
   5.1836733e-01   1.8887340e+00
   5.1938773e-01   1.8856311e+00
   5.2040814e-01   1.8825012e+00
   5.2142855e-01   1.8793449e+00
   5.2244896e-01   1.8761623e+00
   5.2346936e-01   1.8729541e+00
   5.2448977e-01   1.8697207e+00
   5.2551018e-01   1.8664625e+00
   5.2658161e-01   1.8630158e+00
   5.2775816e-01   1.8592008e+00
   5.2904612e-01   1.8549890e+00
   5.3045193e-01   1.8503507e+00
   5.3198198e-01   1.8452551e+00
   5.3364270e-01   1.8396701e+00
   5.3544056e-01   1.8335630e+00
   5.3738202e-01   1.8268997e+00
   5.3947351e-01   1.8196459e+00
   5.4172149e-01   1.8117666e+00
   5.4413234e-01   1.8032265e+00
   5.4671244e-01   1.7939907e+00
   5.4946809e-01   1.7840243e+00
   5.5240554e-01   1.7732935e+00
   5.5553097e-01   1.7617653e+00
   5.5885044e-01   1.7494081e+00
   5.6236994e-01   1.7361919e+00
   5.6609531e-01   1.7220887e+00
   5.7003225e-01   1.7070724e+00
   5.7418631e-01   1.6911191e+00
   5.7856282e-01   1.6742071e+00
   5.8316692e-01   1.6563171e+00
   5.8800348e-01   1.6374319e+00
   5.9307708e-01   1.6175367e+00
   5.9839198e-01   1.5966186e+00
   6.0395208e-01   1.5746670e+00
   6.0976083e-01   1.5516734e+00
   6.1582122e-01   1.5276311e+00
   6.2213572e-01   1.5025357e+00
   6.2870616e-01   1.4763850e+00
   6.3553376e-01   1.4491790e+00
   6.4261895e-01   1.4209204e+00
   6.4996138e-01   1.3916145e+00
   6.5755977e-01   1.3612700e+00
   6.6541190e-01   1.3298987e+00
   6.7351445e-01   1.2975165e+00
   6.8186295e-01   1.2641432e+00
   6.9045169e-01   1.2298034e+00
   6.9927363e-01   1.1945265e+00
   7.0832033e-01   1.1583476e+00
   7.1758182e-01   1.1213071e+00
   7.2704660e-01   1.0834519e+00
   7.3670151e-01   1.0448348e+00
   7.4653173e-01   1.0055158e+00
   7.5652070e-01   9.6556105e-01
   7.6665012e-01   9.2504414e-01
   7.7689995e-01   8.8404530e-01
   7.8724839e-01   8.4265181e-01
   7.9767200e-01   8.0095751e-01
   8.0814569e-01   7.5906283e-01
   8.1864287e-01   7.1707410e-01
   8.2913557e-01   6.7510329e-01
   8.3959460e-01   6.3326711e-01
   8.4998976e-01   5.9168644e-01
   8.6029005e-01   5.5048518e-01
   8.7046398e-01   5.0978940e-01
   8.8047982e-01   4.6972597e-01
   8.9030595e-01   4.3042140e-01
   8.9991120e-01   3.9200035e-01
   9.0926522e-01   3.5458421e-01
   9.1833887e-01   3.1828959e-01
   9.2710458e-01   2.8322671e-01
   9.3553675e-01   2.4949796e-01
   9.4361215e-01   2.1719635e-01
   9.5131019e-01   1.8640418e-01
   9.5861330e-01   1.5719170e-01
   9.6550719e-01   1.2961614e-01
   9.7198105e-01   1.0372065e-01
   9.7802776e-01   7.9533848e-02
   9.8364391e-01   5.7069199e-02
   9.8882992e-01   3.6325154e-02
   9.9359015e-01   1.7284244e-02
   9.9793230e-01  -8.4386935e-05


==> data/Couette_Velocity_Analytic_Results.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0010010e-03   4.1777561e-04   1.0010010e-03   1.6711003e-03
   2.0020020e-03   8.3555028e-04   2.0020020e-03   3.3422015e-03
   3.0030030e-03   1.2533260e-03   3.0030030e-03   5.0133017e-03
   4.0040040e-03   1.6711012e-03   4.0040040e-03   6.6844024e-03
   5.0050050e-03   2.0888764e-03   5.0050050e-03   8.3555031e-03
   6.0060060e-03   2.5066513e-03   6.0060060e-03   1.0026604e-02
   7.0070070e-03   2.9244267e-03   7.0070070e-03   1.1697705e-02
   8.0080080e-03   3.3422018e-03   8.0080080e-03   1.3368805e-02
   9.0090090e-03   3.7599772e-03   9.0090090e-03   1.5039906e-02
   1.0010010e-02   4.1777520e-03   1.0010010e-02   1.6711007e-02
   1.1011011e-02   4.5955275e-03   1.1011011e-02   1.8382107e-02
   1.2012012e-02   5.0133026e-03   1.2012012e-02   2.0053208e-02
   1.3013013e-02   5.4310779e-03   1.3013013e-02   2.1724309e-02
   1.4014014e-02   5.8488530e-03   1.4014014e-02   2.3395410e-02
   1.5015015e-02   6.2666280e-03   1.5015015e-02   2.5066510e-02
   1.6016016e-02   6.6844032e-03   1.6016016e-02   2.6737611e-02
   1.7017017e-02   7.1021782e-03   1.7017017e-02   2.8408712e-02
   1.8018018e-02   7.5199537e-03   1.8018018e-02   3.0079812e-02
   1.9019019e-02   7.9377288e-03   1.9019019e-02   3.1750913e-02
   2.0020020e-02   8.3555038e-03   2.0020020e-02   3.3422014e-02
   2.1021021e-02   8.7732792e-03   2.1021021e-02   3.5093115e-02
   2.2022022e-02   9.1910544e-03   2.2022022e-02   3.6764215e-02
   2.3023023e-02   9.6088296e-03   2.3023023e-02   3.8435316e-02
   2.4024024e-02   1.0026605e-02   2.4024024e-02   4.0106417e-02
   2.5025025e-02   1.0444380e-02   2.5025025e-02   4.1777517e-02
   2.6026026e-02   1.0862155e-02   2.6026026e-02   4.3448618e-02
   2.7027027e-02   1.1279930e-02   2.7027027e-02   4.5119719e-02
   2.8028028e-02   1.1697705e-02   2.8028028e-02   4.6790819e-02
   2.9029029e-02   1.2115481e-02   2.9029029e-02   4.8461920e-02
   3.0030030e-02   1.2533256e-02   3.0030030e-02   5.0133021e-02
   3.1031031e-02   1.2951031e-02   3.1031031e-02   5.1804122e-02
   3.2032032e-02   1.3368806e-02   3.2032032e-02   5.3475222e-02
   3.3033033e-02   1.3786581e-02   3.3033033e-02   5.5146323e-02
   3.4034034e-02   1.4204356e-02   3.4034034e-02   5.6817424e-02
   3.5035035e-02   1.4622132e-02   3.5035035e-02   5.8488524e-02
   3.6036036e-02   1.5039907e-02   3.6036036e-02   6.0159625e-02
   3.7037037e-02   1.5457682e-02   3.7037037e-02   6.1830726e-02
   3.8038038e-02   1.5875457e-02   3.8038038e-02   6.3501826e-02
   3.9039039e-02   1.6293232e-02   3.9039039e-02   6.5172927e-02
   4.0040040e-02   1.6711008e-02   4.0040040e-02   6.6844028e-02
   4.1041041e-02   1.7128783e-02   4.1041041e-02   6.8515128e-02
   4.2042042e-02   1.7546558e-02   4.2042042e-02   7.0186229e-02
   4.3043043e-02   1.7964333e-02   4.3043043e-02   7.1857330e-02
   4.4044044e-02   1.8382108e-02   4.4044044e-02   7.3528430e-02
   4.5045045e-02   1.8799883e-02   4.5045045e-02   7.5199531e-02
   4.6046046e-02   1.9217659e-02   4.6046046e-02   7.6870632e-02
   4.7047047e-02   1.9635434e-02   4.7047047e-02   7.8541732e-02
   4.8048048e-02   2.0053209e-02   4.8048048e-02   8.0212833e-02
   4.9049049e-02   2.0470984e-02   4.9049049e-02   8.1883934e-02
   5.0050050e-02   2.0888759e-02   5.0050050e-02   8.3555034e-02
   5.1051051e-02   2.1306535e-02   5.1051051e-02   8.5226135e-02
   5.2052052e-02   2.1724310e-02   5.2052052e-02   8.6897236e-02
   5.3053053e-02   2.2142085e-02   5.3053053e-02   8.8568336e-02
   5.4054054e-02   2.2559860e-02   5.4054054e-02   9.0239437e-02
   5.5055055e-02   2.2977635e-02   5.5055055e-02   9.1910538e-02
   5.6056056e-02   2.3395411e-02   5.6056056e-02   9.3581638e-02
   5.7057057e-02   2.3813186e-02   5.7057057e-02   9.5252739e-02
   5.8058058e-02   2.4230961e-02   5.8058058e-02   9.6923840e-02
   5.9059059e-02   2.4648736e-02   5.9059059e-02   9.8594940e-02
   6.0060060e-02   2.5066511e-02   6.0060060e-02   1.0026604e-01
   6.1061061e-02   2.5484287e-02   6.1061061e-02   1.0193714e-01
   6.2062062e-02   2.5902062e-02   6.2062062e-02   1.0360824e-01
   6.3063063e-02   2.6319837e-02   6.3063063e-02   1.0527934e-01
   6.4064064e-02   2.6737612e-02   6.4064064e-02   1.0695044e-01
   6.5065065e-02   2.7155387e-02   6.5065065e-02   1.0862154e-01
   6.6066066e-02   2.7573162e-02   6.6066066e-02   1.1029264e-01
   6.7067067e-02   2.7990938e-02   6.7067067e-02   1.1196374e-01
   6.8068068e-02   2.8408713e-02   6.8068068e-02   1.1363485e-01
   6.9069069e-02   2.8826488e-02   6.9069069e-02   1.1530595e-01
   7.0070070e-02   2.9244263e-02   7.0070070e-02   1.1697705e-01
   7.1071071e-02   2.9662038e-02   7.1071071e-02   1.1864815e-01
   7.2072072e-02   3.0079814e-02   7.2072072e-02   1.2031925e-01
   7.3073073e-02   3.0497589e-02   7.3073073e-02   1.2199035e-01
   7.4074074e-02   3.0915364e-02   7.4074074e-02   1.2366145e-01
   7.5075075e-02   3.1333139e-02   7.5075075e-02   1.2533255e-01
   7.6076076e-02   3.1750914e-02   7.6076076e-02   1.2700365e-01
   7.7077077e-02   3.2168690e-02   7.7077077e-02   1.2867475e-01
   7.8078078e-02   3.2586465e-02   7.8078078e-02   1.3034585e-01
   7.9079079e-02   3.3004240e-02   7.9079079e-02   1.3201695e-01
   8.0080080e-02   3.3422015e-02   8.0080080e-02   1.3368805e-01
   8.1081081e-02   3.3839790e-02   8.1081081e-02   1.3535915e-01
   8.2082082e-02   3.4257566e-02   8.2082082e-02   1.3703025e-01
   8.3083083e-02   3.4675341e-02   8.3083083e-02   1.3870135e-01
   8.4084084e-02   3.5093116e-02   8.4084084e-02   1.4037245e-01
   8.5085085e-02   3.5510891e-02   8.5085085e-02   1.4204355e-01
   8.6086086e-02   3.5928666e-02   8.6086086e-02   1.4371465e-01
   8.7087087e-02   3.6346442e-02   8.7087087e-02   1.4538575e-01
   8.8088088e-02   3.6764217e-02   8.8088088e-02   1.4705686e-01
   8.9089089e-02   3.7181992e-02   8.9089089e-02   1.4872796e-01
   9.0090090e-02   3.7599767e-02   9.0090090e-02   1.5039906e-01
   9.1091091e-02   3.8017542e-02   9.1091091e-02   1.5207016e-01
   9.2092092e-02   3.8435318e-02   9.2092092e-02   1.5374126e-01
   9.3093093e-02   3.8853093e-02   9.3093093e-02   1.5541236e-01
   9.4094094e-02   3.9270868e-02   9.4094094e-02   1.5708346e-01
   9.5095095e-02   3.9688643e-02   9.5095095e-02   1.5875456e-01
   9.6096096e-02   4.0106418e-02   9.6096096e-02   1.6042566e-01
   9.7097097e-02   4.0524194e-02   9.7097097e-02   1.6209676e-01
   9.8098098e-02   4.0941969e-02   9.8098098e-02   1.6376786e-01
   9.9099099e-02   4.1359744e-02   9.9099099e-02   1.6543896e-01
   1.0010010e-01   4.1777519e-02   1.0010010e-01   1.6711006e-01
   1.0110110e-01   4.2195295e-02   1.0110110e-01   1.6878116e-01
   1.0210210e-01   4.2613070e-02   1.0210210e-01   1.7045226e-01
   1.0310310e-01   4.3030845e-02   1.0310310e-01   1.7212336e-01
   1.0410410e-01   4.3448620e-02   1.0410410e-01   1.7379446e-01
   1.0510511e-01   4.3866395e-02   1.0510511e-01   1.7546556e-01
   1.0610611e-01   4.4284171e-02   1.0610611e-01   1.7713666e-01
   1.0710711e-01   4.4701946e-02   1.0710711e-01   1.7880776e-01
   1.0810811e-01   4.5119721e-02   1.0810811e-01   1.8047886e-01
   1.0910911e-01   4.5537496e-02   1.0910911e-01   1.8214996e-01
   1.1011011e-01   4.5955272e-02   1.1011011e-01   1.8382106e-01
   1.1111111e-01   4.6373047e-02   1.1111111e-01   1.8549216e-01
   1.1211211e-01   4.6790822e-02   1.1211211e-01   1.8716326e-01
   1.1311311e-01   4.7208597e-02   1.1311311e-01   1.8883436e-01
   1.1411411e-01   4.7626373e-02   1.1411411e-01   1.9050546e-01
   1.1511512e-01   4.8044148e-02   1.1511512e-01   1.9217656e-01
   1.1611612e-01   4.8461923e-02   1.1611612e-01   1.9384766e-01
   1.1711712e-01   4.8879698e-02   1.1711712e-01   1.9551876e-01
   1.1811812e-01   4.9297474e-02   1.1811812e-01   1.9718986e-01
   1.1911912e-01   4.9715249e-02   1.1911912e-01   1.9886096e-01
   1.2012012e-01   5.0133024e-02   1.2012012e-01   2.0053206e-01
   1.2112112e-01   5.0550799e-02   1.2112112e-01   2.0220316e-01
   1.2212212e-01   5.0968575e-02   1.2212212e-01   2.0387425e-01
   1.2312312e-01   5.1386350e-02   1.2312312e-01   2.0554535e-01
   1.2412412e-01   5.1804125e-02   1.2412412e-01   2.0721645e-01
   1.2512513e-01   5.2221900e-02   1.2512513e-01   2.0888755e-01
   1.2612613e-01   5.2639676e-02   1.2612613e-01   2.1055865e-01
   1.2712713e-01   5.3057451e-02   1.2712713e-01   2.1222975e-01
   1.2812813e-01   5.3475226e-02   1.2812813e-01   2.1390085e-01
   1.2912913e-01   5.3893002e-02   1.2912913e-01   2.1557195e-01
   1.3013013e-01   5.4310777e-02   1.3013013e-01   2.1724305e-01
   1.3113113e-01   5.4728552e-02   1.3113113e-01   2.1891415e-01
   1.3213213e-01   5.5146327e-02   1.3213213e-01   2.2058525e-01
   1.3313313e-01   5.5564103e-02   1.3313313e-01   2.2225634e-01
   1.3413413e-01   5.5981878e-02   1.3413413e-01   2.2392744e-01
   1.3513514e-01   5.6399653e-02   1.3513514e-01   2.2559854e-01
   1.3613614e-01   5.6817429e-02   1.3613614e-01   2.2726964e-01
   1.3713714e-01   5.7235204e-02   1.3713714e-01   2.2894074e-01
   1.3813814e-01   5.7652979e-02   1.3813814e-01   2.3061184e-01
   1.3913914e-01   5.8070755e-02   1.3913914e-01   2.3228293e-01
   1.4014014e-01   5.8488530e-02   1.4014014e-01   2.3395403e-01
   1.4114114e-01   5.8906305e-02   1.4114114e-01   2.3562513e-01
   1.4214214e-01   5.9324081e-02   1.4214214e-01   2.3729623e-01
   1.4314314e-01   5.9741856e-02   1.4314314e-01   2.3896732e-01
   1.4414414e-01   6.0159632e-02   1.4414414e-01   2.4063842e-01
   1.4514515e-01   6.0577407e-02   1.4514515e-01   2.4230952e-01
   1.4614615e-01   6.0995182e-02   1.4614615e-01   2.4398062e-01
   1.4714715e-01   6.1412958e-02   1.4714715e-01   2.4565171e-01
   1.4814815e-01   6.1830733e-02   1.4814815e-01   2.4732281e-01
   1.4914915e-01   6.2248509e-02   1.4914915e-01   2.4899391e-01
   1.5015015e-01   6.2666284e-02   1.5015015e-01   2.5066500e-01
   1.5115115e-01   6.3084059e-02   1.5115115e-01   2.5233610e-01
   1.5215215e-01   6.3501835e-02   1.5215215e-01   2.5400720e-01
   1.5315315e-01   6.3919610e-02   1.5315315e-01   2.5567829e-01
   1.5415415e-01   6.4337386e-02   1.5415415e-01   2.5734939e-01
   1.5515516e-01   6.4755161e-02   1.5515516e-01   2.5902048e-01
   1.5615616e-01   6.5172937e-02   1.5615616e-01   2.6069158e-01
   1.5715716e-01   6.5590712e-02   1.5715716e-01   2.6236268e-01
   1.5815816e-01   6.6008488e-02   1.5815816e-01   2.6403377e-01
   1.5915916e-01   6.6426264e-02   1.5915916e-01   2.6570487e-01
   1.6016016e-01   6.6844039e-02   1.6016016e-01   2.6737596e-01
   1.6116116e-01   6.7261815e-02   1.6116116e-01   2.6904705e-01
   1.6216216e-01   6.7679590e-02   1.6216216e-01   2.7071815e-01
   1.6316316e-01   6.8097366e-02   1.6316316e-01   2.7238924e-01
   1.6416416e-01   6.8515142e-02   1.6416416e-01   2.7406034e-01
   1.6516517e-01   6.8932917e-02   1.6516517e-01   2.7573143e-01
   1.6616617e-01   6.9350693e-02   1.6616617e-01   2.7740252e-01
   1.6716717e-01   6.9768469e-02   1.6716717e-01   2.7907361e-01
   1.6816817e-01   7.0186244e-02   1.6816817e-01   2.8074471e-01
   1.6916917e-01   7.0604020e-02   1.6916917e-01   2.8241580e-01
   1.7017017e-01   7.1021796e-02   1.7017017e-01   2.8408689e-01
   1.7117117e-01   7.1439571e-02   1.7117117e-01   2.8575798e-01
   1.7217217e-01   7.1857347e-02   1.7217217e-01   2.8742907e-01
   1.7317317e-01   7.2275123e-02   1.7317317e-01   2.8910016e-01
   1.7417417e-01   7.2692899e-02   1.7417417e-01   2.9077125e-01
   1.7517518e-01   7.3110675e-02   1.7517518e-01   2.9244234e-01
   1.7617618e-01   7.3528451e-02   1.7617618e-01   2.9411343e-01
   1.7717718e-01   7.3946227e-02   1.7717718e-01   2.9578452e-01
   1.7817818e-01   7.4364003e-02   1.7817818e-01   2.9745561e-01
   1.7917918e-01   7.4781779e-02   1.7917918e-01   2.9912670e-01
   1.8018018e-01   7.5199555e-02   1.8018018e-01   3.0079778e-01
   1.8118118e-01   7.5617331e-02   1.8118118e-01   3.0246887e-01
   1.8218218e-01   7.6035107e-02   1.8218218e-01   3.0413996e-01
   1.8318318e-01   7.6452883e-02   1.8318318e-01   3.0581104e-01
   1.8418418e-01   7.6870659e-02   1.8418418e-01   3.0748213e-01
   1.8518519e-01   7.7288435e-02   1.8518519e-01   3.0915321e-01
   1.8618619e-01   7.7706212e-02   1.8618619e-01   3.1082429e-01
   1.8718719e-01   7.8123988e-02   1.8718719e-01   3.1249538e-01
   1.8818819e-01   7.8541764e-02   1.8818819e-01   3.1416646e-01
   1.8918919e-01   7.8959541e-02   1.8918919e-01   3.1583754e-01
   1.9019019e-01   7.9377317e-02   1.9019019e-01   3.1750862e-01
   1.9119119e-01   7.9795094e-02   1.9119119e-01   3.1917970e-01
   1.9219219e-01   8.0212870e-02   1.9219219e-01   3.2085078e-01
   1.9319319e-01   8.0630647e-02   1.9319319e-01   3.2252185e-01
   1.9419419e-01   8.1048424e-02   1.9419419e-01   3.2419293e-01
   1.9519520e-01   8.1466200e-02   1.9519520e-01   3.2586401e-01
   1.9619620e-01   8.1883977e-02   1.9619620e-01   3.2753508e-01
   1.9719720e-01   8.2301754e-02   1.9719720e-01   3.2920616e-01
   1.9819820e-01   8.2719531e-02   1.9819820e-01   3.3087723e-01
   1.9919920e-01   8.3137308e-02   1.9919920e-01   3.3254830e-01
   2.0020020e-01   8.3555085e-02   2.0020020e-01   3.3421937e-01
   2.0120120e-01   8.3972862e-02   2.0120120e-01   3.3589044e-01
   2.0220220e-01   8.4390639e-02   2.0220220e-01   3.3756151e-01
   2.0320320e-01   8.4808417e-02   2.0320320e-01   3.3923257e-01
   2.0420420e-01   8.5226194e-02   2.0420420e-01   3.4090364e-01
   2.0520521e-01   8.5643972e-02   2.0520521e-01   3.4257470e-01
   2.0620621e-01   8.6061749e-02   2.0620621e-01   3.4424576e-01
   2.0720721e-01   8.6479527e-02   2.0720721e-01   3.4591682e-01
   2.0820821e-01   8.6897305e-02   2.0820821e-01   3.4758788e-01
   2.0920921e-01   8.7315083e-02   2.0920921e-01   3.4925894e-01
   2.1021021e-01   8.7732861e-02   2.1021021e-01   3.5093000e-01
   2.1121121e-01   8.8150639e-02   2.1121121e-01   3.5260105e-01
   2.1221221e-01   8.8568417e-02   2.1221221e-01   3.5427210e-01
   2.1321321e-01   8.8986195e-02   2.1321321e-01   3.5594315e-01
   2.1421421e-01   8.9403974e-02   2.1421421e-01   3.5761420e-01
   2.1521522e-01   8.9821753e-02   2.1521522e-01   3.5928524e-01
   2.1621622e-01   9.0239531e-02   2.1621622e-01   3.6095629e-01
   2.1721722e-01   9.0657310e-02   2.1721722e-01   3.6262733e-01
   2.1821822e-01   9.1075089e-02   2.1821822e-01   3.6429836e-01
   2.1921922e-01   9.1492869e-02   2.1921922e-01   3.6596940e-01
   2.2022022e-01   9.1910648e-02   2.2022022e-01   3.6764043e-01
   2.2122122e-01   9.2328428e-02   2.2122122e-01   3.6931146e-01
   2.2222222e-01   9.2746208e-02   2.2222222e-01   3.7098249e-01
   2.2322322e-01   9.3163987e-02   2.2322322e-01   3.7265351e-01
   2.2422422e-01   9.3581768e-02   2.2422422e-01   3.7432454e-01
   2.2522523e-01   9.3999548e-02   2.2522523e-01   3.7599555e-01
   2.2622623e-01   9.4417329e-02   2.2622623e-01   3.7766657e-01
   2.2722723e-01   9.4835109e-02   2.2722723e-01   3.7933758e-01
   2.2822823e-01   9.5252890e-02   2.2822823e-01   3.8100859e-01
   2.2922923e-01   9.5670672e-02   2.2922923e-01   3.8267959e-01
   2.3023023e-01   9.6088453e-02   2.3023023e-01   3.8435059e-01
   2.3123123e-01   9.6506235e-02   2.3123123e-01   3.8602158e-01
   2.3223223e-01   9.6924017e-02   2.3223223e-01   3.8769258e-01
   2.3323323e-01   9.7341799e-02   2.3323323e-01   3.8936356e-01
   2.3423423e-01   9.7759582e-02   2.3423423e-01   3.9103454e-01
   2.3523524e-01   9.8177365e-02   2.3523524e-01   3.9270552e-01
   2.3623624e-01   9.8595148e-02   2.3623624e-01   3.9437649e-01
   2.3723724e-01   9.9012932e-02   2.3723724e-01   3.9604746e-01
   2.3823824e-01   9.9430715e-02   2.3823824e-01   3.9771842e-01
   2.3923924e-01   9.9848500e-02   2.3923924e-01   3.9938938e-01
   2.4024024e-01   1.0026628e-01   2.4024024e-01   4.0106033e-01
   2.4124124e-01   1.0068407e-01   2.4124124e-01   4.0273127e-01
   2.4224224e-01   1.0110185e-01   2.4224224e-01   4.0440221e-01
   2.4324324e-01   1.0151964e-01   2.4324324e-01   4.0607314e-01
   2.4424424e-01   1.0193743e-01   2.4424424e-01   4.0774406e-01
   2.4524525e-01   1.0235521e-01   2.4524525e-01   4.0941498e-01
   2.4624625e-01   1.0277300e-01   2.4624625e-01   4.1108589e-01
   2.4724725e-01   1.0319079e-01   2.4724725e-01   4.1275679e-01
   2.4824825e-01   1.0360858e-01   2.4824825e-01   4.1442768e-01
   2.4924925e-01   1.0402637e-01   2.4924925e-01   4.1609857e-01
   2.5025025e-01   1.0444415e-01   2.5025025e-01   4.1776944e-01
   2.5125125e-01   1.0486194e-01   2.5125125e-01   4.1944031e-01
   2.5225225e-01   1.0527973e-01   2.5225225e-01   4.2111116e-01
   2.5325325e-01   1.0569753e-01   2.5325325e-01   4.2278201e-01
   2.5425425e-01   1.0611532e-01   2.5425425e-01   4.2445285e-01
   2.5525526e-01   1.0653311e-01   2.5525526e-01   4.2612367e-01
   2.5625626e-01   1.0695090e-01   2.5625626e-01   4.2779449e-01
   2.5725726e-01   1.0736870e-01   2.5725726e-01   4.2946529e-01
   2.5825826e-01   1.0778649e-01   2.5825826e-01   4.3113608e-01
   2.5925926e-01   1.0820429e-01   2.5925926e-01   4.3280686e-01
   2.6026026e-01   1.0862208e-01   2.6026026e-01   4.3447762e-01
   2.6126126e-01   1.0903988e-01   2.6126126e-01   4.3614837e-01
   2.6226226e-01   1.0945768e-01   2.6226226e-01   4.3781911e-01
   2.6326326e-01   1.0987548e-01   2.6326326e-01   4.3948983e-01
   2.6426426e-01   1.1029328e-01   2.6426426e-01   4.4116054e-01
   2.6526527e-01   1.1071108e-01   2.6526527e-01   4.4283123e-01
   2.6626627e-01   1.1112888e-01   2.6626627e-01   4.4450190e-01
   2.6726727e-01   1.1154668e-01   2.6726727e-01   4.4617256e-01
   2.6826827e-01   1.1196449e-01   2.6826827e-01   4.4784319e-01
   2.6926927e-01   1.1238229e-01   2.6926927e-01   4.4951381e-01
   2.7027027e-01   1.1280010e-01   2.7027027e-01   4.5118441e-01
   2.7127127e-01   1.1321791e-01   2.7127127e-01   4.5285499e-01
   2.7227227e-01   1.1363572e-01   2.7227227e-01   4.5452555e-01
   2.7327327e-01   1.1405353e-01   2.7327327e-01   4.5619608e-01
   2.7427427e-01   1.1447134e-01   2.7427427e-01   4.5786659e-01
   2.7527528e-01   1.1488915e-01   2.7527528e-01   4.5953708e-01
   2.7627628e-01   1.1530697e-01   2.7627628e-01   4.6120754e-01
   2.7727728e-01   1.1572478e-01   2.7727728e-01   4.6287798e-01
   2.7827828e-01   1.1614260e-01   2.7827828e-01   4.6454839e-01
   2.7927928e-01   1.1656042e-01   2.7927928e-01   4.6621877e-01
   2.8028028e-01   1.1697824e-01   2.8028028e-01   4.6788912e-01
   2.8128128e-01   1.1739607e-01   2.8128128e-01   4.6955945e-01
   2.8228228e-01   1.1781389e-01   2.8228228e-01   4.7122973e-01
   2.8328328e-01   1.1823172e-01   2.8328328e-01   4.7289999e-01
   2.8428428e-01   1.1864955e-01   2.8428428e-01   4.7457021e-01
   2.8528529e-01   1.1906738e-01   2.8528529e-01   4.7624040e-01
   2.8628629e-01   1.1948522e-01   2.8628629e-01   4.7791055e-01
   2.8728729e-01   1.1990306e-01   2.8728729e-01   4.7958066e-01
   2.8828829e-01   1.2032090e-01   2.8828829e-01   4.8125073e-01
   2.8928929e-01   1.2073874e-01   2.8928929e-01   4.8292076e-01
   2.9029029e-01   1.2115658e-01   2.9029029e-01   4.8459074e-01
   2.9129129e-01   1.2157443e-01   2.9129129e-01   4.8626068e-01
   2.9229229e-01   1.2199228e-01   2.9229229e-01   4.8793057e-01
   2.9329329e-01   1.2241014e-01   2.9329329e-01   4.8960041e-01
   2.9429429e-01   1.2282799e-01   2.9429429e-01   4.9127020e-01
   2.9529530e-01   1.2324585e-01   2.9529530e-01   4.9293994e-01
   2.9629630e-01   1.2366372e-01   2.9629630e-01   4.9460962e-01
   2.9729730e-01   1.2408159e-01   2.9729730e-01   4.9627924e-01
   2.9829830e-01   1.2449946e-01   2.9829830e-01   4.9794880e-01
   2.9929930e-01   1.2491733e-01   2.9929930e-01   4.9961830e-01
   3.0030030e-01   1.2533521e-01   3.0030030e-01   5.0128774e-01
   3.0130130e-01   1.2575310e-01   3.0130130e-01   5.0295710e-01
   3.0230230e-01   1.2617098e-01   3.0230230e-01   5.0462640e-01
   3.0330330e-01   1.2658888e-01   3.0330330e-01   5.0629562e-01
   3.0430430e-01   1.2700677e-01   3.0430430e-01   5.0796477e-01
   3.0530531e-01   1.2742468e-01   3.0530531e-01   5.0963383e-01
   3.0630631e-01   1.2784258e-01   3.0630631e-01   5.1130282e-01
   3.0730731e-01   1.2826050e-01   3.0730731e-01   5.1297171e-01
   3.0830831e-01   1.2867842e-01   3.0830831e-01   5.1464052e-01
   3.0930931e-01   1.2909634e-01   3.0930931e-01   5.1630923e-01
   3.1031031e-01   1.2951427e-01   3.1031031e-01   5.1797785e-01
   3.1131131e-01   1.2993221e-01   3.1131131e-01   5.1964636e-01
   3.1231231e-01   1.3035015e-01   3.1231231e-01   5.2131477e-01
   3.1331331e-01   1.3076810e-01   3.1331331e-01   5.2298307e-01
   3.1431431e-01   1.3118606e-01   3.1431431e-01   5.2465125e-01
   3.1531532e-01   1.3160403e-01   3.1531532e-01   5.2631932e-01
   3.1631632e-01   1.3202200e-01   3.1631632e-01   5.2798726e-01
   3.1731732e-01   1.3243998e-01   3.1731732e-01   5.2965508e-01
   3.1831832e-01   1.3285797e-01   3.1831832e-01   5.3132276e-01
   3.1931932e-01   1.3327597e-01   3.1931932e-01   5.3299030e-01
   3.2032032e-01   1.3369398e-01   3.2032032e-01   5.3465769e-01
   3.2132132e-01   1.3411199e-01   3.2132132e-01   5.3632494e-01
   3.2232232e-01   1.3453002e-01   3.2232232e-01   5.3799202e-01
   3.2332332e-01   1.3494806e-01   3.2332332e-01   5.3965895e-01
   3.2432432e-01   1.3536610e-01   3.2432432e-01   5.4132570e-01
   3.2532533e-01   1.3578416e-01   3.2532533e-01   5.4299228e-01
   3.2632633e-01   1.3620223e-01   3.2632633e-01   5.4465867e-01
   3.2732733e-01   1.3662032e-01   3.2732733e-01   5.4632487e-01
   3.2832833e-01   1.3703841e-01   3.2832833e-01   5.4799088e-01
   3.2932933e-01   1.3745652e-01   3.2932933e-01   5.4965667e-01
   3.3033033e-01   1.3787464e-01   3.3033033e-01   5.5132225e-01
   3.3133133e-01   1.3829278e-01   3.3133133e-01   5.5298760e-01
   3.3233233e-01   1.3871093e-01   3.3233233e-01   5.5465273e-01
   3.3333333e-01   1.3912909e-01   3.3333333e-01   5.5631760e-01
   3.3433433e-01   1.3954727e-01   3.3433433e-01   5.5798223e-01
   3.3533534e-01   1.3996547e-01   3.3533534e-01   5.5964659e-01
   3.3633634e-01   1.4038369e-01   3.3633634e-01   5.6131068e-01
   3.3733734e-01   1.4080192e-01   3.3733734e-01   5.6297448e-01
   3.3833834e-01   1.4122018e-01   3.3833834e-01   5.6463799e-01
   3.3933934e-01   1.4163845e-01   3.3933934e-01   5.6630119e-01
   3.4034034e-01   1.4205674e-01   3.4034034e-01   5.6796406e-01
   3.4134134e-01   1.4247505e-01   3.4134134e-01   5.6962661e-01
   3.4234234e-01   1.4289339e-01   3.4234234e-01   5.7128881e-01
   3.4334334e-01   1.4331175e-01   3.4334334e-01   5.7295064e-01
   3.4434434e-01   1.4373013e-01   3.4434434e-01   5.7461210e-01
   3.4534535e-01   1.4414854e-01   3.4534535e-01   5.7627317e-01
   3.4634635e-01   1.4456697e-01   3.4634635e-01   5.7793383e-01
   3.4734735e-01   1.4498543e-01   3.4734735e-01   5.7959408e-01
   3.4834835e-01   1.4540392e-01   3.4834835e-01   5.8125388e-01
   3.4934935e-01   1.4582243e-01   3.4934935e-01   5.8291322e-01
   3.5035035e-01   1.4624098e-01   3.5035035e-01   5.8457209e-01
   3.5135135e-01   1.4665956e-01   3.5135135e-01   5.8623046e-01
   3.5235235e-01   1.4707817e-01   3.5235235e-01   5.8788832e-01
   3.5335335e-01   1.4749681e-01   3.5335335e-01   5.8954565e-01
   3.5435435e-01   1.4791549e-01   3.5435435e-01   5.9120241e-01
   3.5535536e-01   1.4833421e-01   3.5535536e-01   5.9285860e-01
   3.5635636e-01   1.4875297e-01   3.5635636e-01   5.9451419e-01
   3.5735736e-01   1.4917176e-01   3.5735736e-01   5.9616915e-01
   3.5835836e-01   1.4959060e-01   3.5835836e-01   5.9782346e-01
   3.5935936e-01   1.5000948e-01   3.5935936e-01   5.9947710e-01
   3.6036036e-01   1.5042841e-01   3.6036036e-01   6.0113003e-01
   3.6136136e-01   1.5084738e-01   3.6136136e-01   6.0278223e-01
   3.6236236e-01   1.5126641e-01   3.6236236e-01   6.0443367e-01
   3.6336336e-01   1.5168548e-01   3.6336336e-01   6.0608432e-01
   3.6436436e-01   1.5210460e-01   3.6436436e-01   6.0773415e-01
   3.6536537e-01   1.5252379e-01   3.6536537e-01   6.0938313e-01
   3.6636637e-01   1.5294302e-01   3.6636637e-01   6.1103122e-01
   3.6736737e-01   1.5336232e-01   3.6736737e-01   6.1267838e-01
   3.6836837e-01   1.5378168e-01   3.6836837e-01   6.1432459e-01
   3.6936937e-01   1.5420111e-01   3.6936937e-01   6.1596980e-01
   3.7037037e-01   1.5462060e-01   3.7037037e-01   6.1761398e-01
   3.7137137e-01   1.5504016e-01   3.7137137e-01   6.1925708e-01
   3.7237237e-01   1.5545980e-01   3.7237237e-01   6.2089907e-01
   3.7337337e-01   1.5587951e-01   3.7337337e-01   6.2253989e-01
   3.7437437e-01   1.5629930e-01   3.7437437e-01   6.2417951e-01
   3.7537538e-01   1.5671917e-01   3.7537538e-01   6.2581788e-01
   3.7637638e-01   1.5713913e-01   3.7637638e-01   6.2745494e-01
   3.7737738e-01   1.5755918e-01   3.7737738e-01   6.2909065e-01
   3.7837838e-01   1.5797932e-01   3.7837838e-01   6.3072497e-01
   3.7937938e-01   1.5839955e-01   3.7937938e-01   6.3235782e-01
   3.8038038e-01   1.5881989e-01   3.8038038e-01   6.3398916e-01
   3.8138138e-01   1.5924033e-01   3.8138138e-01   6.3561893e-01
   3.8238238e-01   1.5966088e-01   3.8238238e-01   6.3724707e-01
   3.8338338e-01   1.6008154e-01   3.8338338e-01   6.3887351e-01
   3.8438438e-01   1.6050232e-01   3.8438438e-01   6.4049820e-01
   3.8538539e-01   1.6092323e-01   3.8538539e-01   6.4212107e-01
   3.8638639e-01   1.6134426e-01   3.8638639e-01   6.4374205e-01
   3.8738739e-01   1.6176542e-01   3.8738739e-01   6.4536106e-01
   3.8838839e-01   1.6218672e-01   3.8838839e-01   6.4697803e-01
   3.8938939e-01   1.6260816e-01   3.8938939e-01   6.4859290e-01
   3.9039039e-01   1.6302976e-01   3.9039039e-01   6.5020557e-01
   3.9139139e-01   1.6345151e-01   3.9139139e-01   6.5181598e-01
   3.9239239e-01   1.6387342e-01   3.9239239e-01   6.5342403e-01
   3.9339339e-01   1.6429550e-01   3.9339339e-01   6.5502963e-01
   3.9439439e-01   1.6471775e-01   3.9439439e-01   6.5663271e-01
   3.9539540e-01   1.6514019e-01   3.9539540e-01   6.5823316e-01
   3.9639640e-01   1.6556282e-01   3.9639640e-01   6.5983090e-01
   3.9739740e-01   1.6598564e-01   3.9739740e-01   6.6142582e-01
   3.9839840e-01   1.6640867e-01   3.9839840e-01   6.6301783e-01
   3.9939940e-01   1.6683191e-01   3.9939940e-01   6.6460682e-01
   4.0040040e-01   1.6725538e-01   4.0040040e-01   6.6619268e-01
   4.0140140e-01   1.6767907e-01   4.0140140e-01   6.6777530e-01
   4.0240240e-01   1.6810301e-01   4.0240240e-01   6.6935458e-01
   4.0340340e-01   1.6852720e-01   4.0340340e-01   6.7093039e-01
   4.0440440e-01   1.6895165e-01   4.0440440e-01   6.7250261e-01
   4.0540541e-01   1.6937637e-01   4.0540541e-01   6.7407112e-01
   4.0640641e-01   1.6980137e-01   4.0640641e-01   6.7563580e-01
   4.0740741e-01   1.7022667e-01   4.0740741e-01   6.7719652e-01
   4.0840841e-01   1.7065227e-01   4.0840841e-01   6.7875313e-01
   4.0940941e-01   1.7107818e-01   4.0940941e-01   6.8030552e-01
   4.1041041e-01   1.7150443e-01   4.1041041e-01   6.8185353e-01
   4.1141141e-01   1.7193103e-01   4.1141141e-01   6.8339702e-01
   4.1241241e-01   1.7235798e-01   4.1241241e-01   6.8493585e-01
   4.1341341e-01   1.7278530e-01   4.1341341e-01   6.8646987e-01
   4.1441441e-01   1.7321301e-01   4.1441441e-01   6.8799892e-01
   4.1541542e-01   1.7364112e-01   4.1541542e-01   6.8952285e-01
   4.1641642e-01   1.7406965e-01   4.1641642e-01   6.9104150e-01
   4.1741742e-01   1.7449861e-01   4.1741742e-01   6.9255471e-01
   4.1841842e-01   1.7492803e-01   4.1841842e-01   6.9406230e-01
   4.1941942e-01   1.7535792e-01   4.1941942e-01   6.9556413e-01
   4.2042042e-01   1.7578830e-01   4.2042042e-01   6.9706000e-01
   4.2142142e-01   1.7621919e-01   4.2142142e-01   6.9854975e-01
   4.2242242e-01   1.7665061e-01   4.2242242e-01   7.0003320e-01
   4.2342342e-01   1.7708258e-01   4.2342342e-01   7.0151017e-01
   4.2442442e-01   1.7751512e-01   4.2442442e-01   7.0298048e-01
   4.2542543e-01   1.7794826e-01   4.2542543e-01   7.0444395e-01
   4.2642643e-01   1.7838202e-01   4.2642643e-01   7.0590039e-01
   4.2742743e-01   1.7881642e-01   4.2742743e-01   7.0734961e-01
   4.2842843e-01   1.7925149e-01   4.2842843e-01   7.0879142e-01
   4.2942943e-01   1.7968726e-01   4.2942943e-01   7.1022564e-01
   4.3043043e-01   1.8012375e-01   4.3043043e-01   7.1165208e-01
   4.3143143e-01   1.8056100e-01   4.3143143e-01   7.1307053e-01
   4.3243243e-01   1.8099903e-01   4.3243243e-01   7.1448080e-01
   4.3343343e-01   1.8143787e-01   4.3343343e-01   7.1588272e-01
   4.3443443e-01   1.8187756e-01   4.3443443e-01   7.1727607e-01
   4.3543544e-01   1.8231812e-01   4.3543544e-01   7.1866067e-01
   4.3643644e-01   1.8275960e-01   4.3643644e-01   7.2003632e-01
   4.3743744e-01   1.8320203e-01   4.3743744e-01   7.2140284e-01
   4.3843844e-01   1.8364545e-01   4.3843844e-01   7.2276003e-01
   4.3943944e-01   1.8408989e-01   4.3943944e-01   7.2410771e-01
   4.4044044e-01   1.8453539e-01   4.4044044e-01   7.2544568e-01
   4.4144144e-01   1.8498201e-01   4.4144144e-01   7.2677378e-01
   4.4244244e-01   1.8542977e-01   4.4244244e-01   7.2809180e-01
   4.4344344e-01   1.8587873e-01   4.4344344e-01   7.2939959e-01
   4.4444444e-01   1.8632893e-01   4.4444444e-01   7.3069696e-01
   4.4544545e-01   1.8678041e-01   4.4544545e-01   7.3198374e-01
   4.4644645e-01   1.8723324e-01   4.4644645e-01   7.3325977e-01
   4.4744745e-01   1.8768745e-01   4.4744745e-01   7.3452489e-01
   4.4844845e-01   1.8814311e-01   4.4844845e-01   7.3577895e-01
   4.4944945e-01   1.8860027e-01   4.4944945e-01   7.3702179e-01
   4.5045045e-01   1.8905899e-01   4.5045045e-01   7.3825327e-01
   4.5145145e-01   1.8951932e-01   4.5145145e-01   7.3947325e-01
   4.5245245e-01   1.8998133e-01   4.5245245e-01   7.4068161e-01
   4.5345345e-01   1.9044508e-01   4.5345345e-01   7.4187823e-01
   4.5445445e-01   1.9091063e-01   4.5445445e-01   7.4306298e-01
   4.5545546e-01   1.9137806e-01   4.5545546e-01   7.4423576e-01
   4.5645646e-01   1.9184744e-01   4.5645646e-01   7.4539648e-01
   4.5745746e-01   1.9231883e-01   4.5745746e-01   7.4654504e-01
   4.5845846e-01   1.9279232e-01   4.5845846e-01   7.4768136e-01
   4.5945946e-01   1.9326797e-01   4.5945946e-01   7.4880538e-01
   4.6046046e-01   1.9374588e-01   4.6046046e-01   7.4991701e-01
   4.6146146e-01   1.9422612e-01   4.6146146e-01   7.5101623e-01
   4.6246246e-01   1.9470878e-01   4.6246246e-01   7.5210297e-01
   4.6346346e-01   1.9519395e-01   4.6346346e-01   7.5317721e-01
   4.6446446e-01   1.9568172e-01   4.6446446e-01   7.5423892e-01
   4.6546547e-01   1.9617219e-01   4.6546547e-01   7.5528809e-01
   4.6646647e-01   1.9666544e-01   4.6646647e-01   7.5632472e-01
   4.6746747e-01   1.9716158e-01   4.6746747e-01   7.5734881e-01
   4.6846847e-01   1.9766072e-01   4.6846847e-01   7.5836037e-01
   4.6946947e-01   1.9816296e-01   4.6946947e-01   7.5935944e-01
   4.7047047e-01   1.9866841e-01   4.7047047e-01   7.6034605e-01
   4.7147147e-01   1.9917718e-01   4.7147147e-01   7.6132025e-01
   4.7247247e-01   1.9968938e-01   4.7247247e-01   7.6228208e-01
   4.7347347e-01   2.0020514e-01   4.7347347e-01   7.6323163e-01
   4.7447447e-01   2.0072458e-01   4.7447447e-01   7.6416895e-01
   4.7547548e-01   2.0124783e-01   4.7547548e-01   7.6509414e-01
   4.7647648e-01   2.0177500e-01   4.7647648e-01   7.6600729e-01
   4.7747748e-01   2.0230624e-01   4.7747748e-01   7.6690849e-01
   4.7847848e-01   2.0284168e-01   4.7847848e-01   7.6779786e-01
   4.7947948e-01   2.0338146e-01   4.7947948e-01   7.6867551e-01
   4.8048048e-01   2.0392573e-01   4.8048048e-01   7.6954156e-01
   4.8148148e-01   2.0447461e-01   4.8148148e-01   7.7039616e-01
   4.8248248e-01   2.0502828e-01   4.8248248e-01   7.7123943e-01
   4.8348348e-01   2.0558687e-01   4.8348348e-01   7.7207152e-01
   4.8448448e-01   2.0615054e-01   4.8448448e-01   7.7289258e-01
   4.8548549e-01   2.0671946e-01   4.8548549e-01   7.7370278e-01
   4.8648649e-01   2.0729377e-01   4.8648649e-01   7.7450225e-01
   4.8748749e-01   2.0787366e-01   4.8748749e-01   7.7529119e-01
   4.8848849e-01   2.0845928e-01   4.8848849e-01   7.7606975e-01
   4.8948949e-01   2.0905081e-01   4.8948949e-01   7.7683811e-01
   4.9049049e-01   2.0964842e-01   4.9049049e-01   7.7759645e-01
   4.9149149e-01   2.1025228e-01   4.9149149e-01   7.7834496e-01
   4.9249249e-01   2.1086258e-01   4.9249249e-01   7.7908380e-01
   4.9349349e-01   2.1147949e-01   4.9349349e-01   7.7981318e-01
   4.9449449e-01   2.1210320e-01   4.9449449e-01   7.8053328e-01
   4.9549550e-01   2.1273390e-01   4.9549550e-01   7.8124429e-01
   4.9649650e-01   2.1337176e-01   4.9649650e-01   7.8194640e-01
   4.9749750e-01   2.1401699e-01   4.9749750e-01   7.8263981e-01
   4.9849850e-01   2.1466976e-01   4.9849850e-01   7.8332470e-01
   4.9949950e-01   2.1533028e-01   4.9949950e-01   7.8400127e-01
   5.0050050e-01   2.1599873e-01   5.0050050e-01   7.8466972e-01
   5.0150150e-01   2.1667530e-01   5.0150150e-01   7.8533024e-01
   5.0250250e-01   2.1736019e-01   5.0250250e-01   7.8598301e-01
   5.0350350e-01   2.1805360e-01   5.0350350e-01   7.8662824e-01
   5.0450450e-01   2.1875571e-01   5.0450450e-01   7.8726610e-01
   5.0550551e-01   2.1946672e-01   5.0550551e-01   7.8789680e-01
   5.0650651e-01   2.2018682e-01   5.0650651e-01   7.8852051e-01
   5.0750751e-01   2.2091620e-01   5.0750751e-01   7.8913742e-01
   5.0850851e-01   2.2165504e-01   5.0850851e-01   7.8974772e-01
   5.0950951e-01   2.2240355e-01   5.0950951e-01   7.9035158e-01
   5.1051051e-01   2.2316189e-01   5.1051051e-01   7.9094919e-01
   5.1151151e-01   2.2393025e-01   5.1151151e-01   7.9154072e-01
   5.1251251e-01   2.2470881e-01   5.1251251e-01   7.9212634e-01
   5.1351351e-01   2.2549775e-01   5.1351351e-01   7.9270623e-01
   5.1451451e-01   2.2629723e-01   5.1451451e-01   7.9328054e-01
   5.1551552e-01   2.2710742e-01   5.1551552e-01   7.9384946e-01
   5.1651652e-01   2.2792848e-01   5.1651652e-01   7.9441313e-01
   5.1751752e-01   2.2876057e-01   5.1751752e-01   7.9497172e-01
   5.1851852e-01   2.2960384e-01   5.1851852e-01   7.9552539e-01
   5.1951952e-01   2.3045844e-01   5.1951952e-01   7.9607427e-01
   5.2052052e-01   2.3132449e-01   5.2052052e-01   7.9661854e-01
   5.2152152e-01   2.3220214e-01   5.2152152e-01   7.9715832e-01
   5.2252252e-01   2.3309151e-01   5.2252252e-01   7.9769376e-01
   5.2352352e-01   2.3399271e-01   5.2352352e-01   7.9822500e-01
   5.2452452e-01   2.3490586e-01   5.2452452e-01   7.9875217e-01
   5.2552553e-01   2.3583105e-01   5.2552553e-01   7.9927542e-01
   5.2652653e-01   2.3676837e-01   5.2652653e-01   7.9979486e-01
   5.2752753e-01   2.3771792e-01   5.2752753e-01   8.0031062e-01
   5.2852853e-01   2.3867975e-01   5.2852853e-01   8.0082282e-01
   5.2952953e-01   2.3965395e-01   5.2952953e-01   8.0133159e-01
   5.3053053e-01   2.4064056e-01   5.3053053e-01   8.0183704e-01
   5.3153153e-01   2.4163963e-01   5.3153153e-01   8.0233928e-01
   5.3253253e-01   2.4265119e-01   5.3253253e-01   8.0283842e-01
   5.3353353e-01   2.4367528e-01   5.3353353e-01   8.0333456e-01
   5.3453453e-01   2.4471191e-01   5.3453453e-01   8.0382781e-01
   5.3553554e-01   2.4576108e-01   5.3553554e-01   8.0431828e-01
   5.3653654e-01   2.4682279e-01   5.3653654e-01   8.0480605e-01
   5.3753754e-01   2.4789703e-01   5.3753754e-01   8.0529122e-01
   5.3853854e-01   2.4898377e-01   5.3853854e-01   8.0577388e-01
   5.3953954e-01   2.5008299e-01   5.3953954e-01   8.0625412e-01
   5.4054054e-01   2.5119462e-01   5.4054054e-01   8.0673203e-01
   5.4154154e-01   2.5231864e-01   5.4154154e-01   8.0720768e-01
   5.4254254e-01   2.5345496e-01   5.4254254e-01   8.0768117e-01
   5.4354354e-01   2.5460352e-01   5.4354354e-01   8.0815256e-01
   5.4454454e-01   2.5576424e-01   5.4454454e-01   8.0862194e-01
   5.4554555e-01   2.5693702e-01   5.4554555e-01   8.0908937e-01
   5.4654655e-01   2.5812177e-01   5.4654655e-01   8.0955492e-01
   5.4754755e-01   2.5931839e-01   5.4754755e-01   8.1001867e-01
   5.4854855e-01   2.6052675e-01   5.4854855e-01   8.1048068e-01
   5.4954955e-01   2.6174673e-01   5.4954955e-01   8.1094101e-01
   5.5055055e-01   2.6297821e-01   5.5055055e-01   8.1139973e-01
   5.5155155e-01   2.6422105e-01   5.5155155e-01   8.1185689e-01
   5.5255255e-01   2.6547511e-01   5.5255255e-01   8.1231255e-01
   5.5355355e-01   2.6674023e-01   5.5355355e-01   8.1276676e-01
   5.5455455e-01   2.6801626e-01   5.5455455e-01   8.1321959e-01
   5.5555556e-01   2.6930304e-01   5.5555556e-01   8.1367107e-01
   5.5655656e-01   2.7060041e-01   5.5655656e-01   8.1412127e-01
   5.5755756e-01   2.7190820e-01   5.5755756e-01   8.1457023e-01
   5.5855856e-01   2.7322622e-01   5.5855856e-01   8.1501799e-01
   5.5955956e-01   2.7455432e-01   5.5955956e-01   8.1546461e-01
   5.6056056e-01   2.7589229e-01   5.6056056e-01   8.1591011e-01
   5.6156156e-01   2.7723997e-01   5.6156156e-01   8.1635455e-01
   5.6256256e-01   2.7859716e-01   5.6256256e-01   8.1679797e-01
   5.6356356e-01   2.7996368e-01   5.6356356e-01   8.1724040e-01
   5.6456456e-01   2.8133933e-01   5.6456456e-01   8.1768188e-01
   5.6556557e-01   2.8272393e-01   5.6556557e-01   8.1812244e-01
   5.6656657e-01   2.8411728e-01   5.6656657e-01   8.1856213e-01
   5.6756757e-01   2.8551920e-01   5.6756757e-01   8.1900097e-01
   5.6856857e-01   2.8692947e-01   5.6856857e-01   8.1943900e-01
   5.6956957e-01   2.8834792e-01   5.6956957e-01   8.1987625e-01
   5.7057057e-01   2.8977436e-01   5.7057057e-01   8.2031274e-01
   5.7157157e-01   2.9120858e-01   5.7157157e-01   8.2074851e-01
   5.7257257e-01   2.9265039e-01   5.7257257e-01   8.2118358e-01
   5.7357357e-01   2.9409961e-01   5.7357357e-01   8.2161798e-01
   5.7457457e-01   2.9555605e-01   5.7457457e-01   8.2205174e-01
   5.7557558e-01   2.9701952e-01   5.7557558e-01   8.2248488e-01
   5.7657658e-01   2.9848983e-01   5.7657658e-01   8.2291742e-01
   5.7757758e-01   2.9996680e-01   5.7757758e-01   8.2334939e-01
   5.7857858e-01   3.0145025e-01   5.7857858e-01   8.2378081e-01
   5.7957958e-01   3.0294000e-01   5.7957958e-01   8.2421170e-01
   5.8058058e-01   3.0443587e-01   5.8058058e-01   8.2464208e-01
   5.8158158e-01   3.0593770e-01   5.8158158e-01   8.2507197e-01
   5.8258258e-01   3.0744529e-01   5.8258258e-01   8.2550139e-01
   5.8358358e-01   3.0895850e-01   5.8358358e-01   8.2593035e-01
   5.8458458e-01   3.1047715e-01   5.8458458e-01   8.2635888e-01
   5.8558559e-01   3.1200108e-01   5.8558559e-01   8.2678699e-01
   5.8658659e-01   3.1353013e-01   5.8658659e-01   8.2721470e-01
   5.8758759e-01   3.1506415e-01   5.8758759e-01   8.2764202e-01
   5.8858859e-01   3.1660298e-01   5.8858859e-01   8.2806897e-01
   5.8958959e-01   3.1814647e-01   5.8958959e-01   8.2849557e-01
   5.9059059e-01   3.1969448e-01   5.9059059e-01   8.2892182e-01
   5.9159159e-01   3.2124687e-01   5.9159159e-01   8.2934773e-01
   5.9259259e-01   3.2280348e-01   5.9259259e-01   8.2977333e-01
   5.9359359e-01   3.2436420e-01   5.9359359e-01   8.3019863e-01
   5.9459459e-01   3.2592888e-01   5.9459459e-01   8.3062363e-01
   5.9559560e-01   3.2749739e-01   5.9559560e-01   8.3104835e-01
   5.9659660e-01   3.2906961e-01   5.9659660e-01   8.3147280e-01
   5.9759760e-01   3.3064542e-01   5.9759760e-01   8.3189699e-01
   5.9859860e-01   3.3222470e-01   5.9859860e-01   8.3232093e-01
   5.9959960e-01   3.3380732e-01   5.9959960e-01   8.3274462e-01
   6.0060060e-01   3.3539318e-01   6.0060060e-01   8.3316809e-01
   6.0160160e-01   3.3698217e-01   6.0160160e-01   8.3359133e-01
   6.0260260e-01   3.3857418e-01   6.0260260e-01   8.3401436e-01
   6.0360360e-01   3.4016910e-01   6.0360360e-01   8.3443719e-01
   6.0460460e-01   3.4176684e-01   6.0460460e-01   8.3485981e-01
   6.0560561e-01   3.4336729e-01   6.0560561e-01   8.3528225e-01
   6.0660661e-01   3.4497037e-01   6.0660661e-01   8.3570450e-01
   6.0760761e-01   3.4657598e-01   6.0760761e-01   8.3612658e-01
   6.0860861e-01   3.4818402e-01   6.0860861e-01   8.3654849e-01
   6.0960961e-01   3.4979443e-01   6.0960961e-01   8.3697024e-01
   6.1061061e-01   3.5140710e-01   6.1061061e-01   8.3739184e-01
   6.1161161e-01   3.5302197e-01   6.1161161e-01   8.3781328e-01
   6.1261261e-01   3.5463894e-01   6.1261261e-01   8.3823458e-01
   6.1361361e-01   3.5625795e-01   6.1361361e-01   8.3865574e-01
   6.1461461e-01   3.5787893e-01   6.1461461e-01   8.3907677e-01
   6.1561562e-01   3.5950180e-01   6.1561562e-01   8.3949768e-01
   6.1661662e-01   3.6112649e-01   6.1661662e-01   8.3991846e-01
   6.1761762e-01   3.6275293e-01   6.1761762e-01   8.4033912e-01
   6.1861862e-01   3.6438107e-01   6.1861862e-01   8.4075967e-01
   6.1961962e-01   3.6601084e-01   6.1961962e-01   8.4118011e-01
   6.2062062e-01   3.6764218e-01   6.2062062e-01   8.4160045e-01
   6.2162162e-01   3.6927504e-01   6.2162162e-01   8.4202068e-01
   6.2262262e-01   3.7090935e-01   6.2262262e-01   8.4244082e-01
   6.2362362e-01   3.7254506e-01   6.2362362e-01   8.4286087e-01
   6.2462462e-01   3.7418212e-01   6.2462462e-01   8.4328083e-01
   6.2562563e-01   3.7582049e-01   6.2562563e-01   8.4370070e-01
   6.2662663e-01   3.7746011e-01   6.2662663e-01   8.4412049e-01
   6.2762763e-01   3.7910093e-01   6.2762763e-01   8.4454020e-01
   6.2862863e-01   3.8074292e-01   6.2862863e-01   8.4495984e-01
   6.2962963e-01   3.8238602e-01   6.2962963e-01   8.4537940e-01
   6.3063063e-01   3.8403020e-01   6.3063063e-01   8.4579889e-01
   6.3163163e-01   3.8567541e-01   6.3163163e-01   8.4621832e-01
   6.3263263e-01   3.8732162e-01   6.3263263e-01   8.4663768e-01
   6.3363363e-01   3.8896878e-01   6.3363363e-01   8.4705698e-01
   6.3463463e-01   3.9061687e-01   6.3463463e-01   8.4747621e-01
   6.3563564e-01   3.9226585e-01   6.3563564e-01   8.4789540e-01
   6.3663664e-01   3.9391568e-01   6.3663664e-01   8.4831452e-01
   6.3763764e-01   3.9556633e-01   6.3763764e-01   8.4873360e-01
   6.3863864e-01   3.9721777e-01   6.3863864e-01   8.4915262e-01
   6.3963964e-01   3.9886997e-01   6.3963964e-01   8.4957159e-01
   6.4064064e-01   4.0052290e-01   6.4064064e-01   8.4999052e-01
   6.4164164e-01   4.0217654e-01   6.4164164e-01   8.5040940e-01
   6.4264264e-01   4.0383085e-01   6.4264264e-01   8.5082824e-01
   6.4364364e-01   4.0548581e-01   6.4364364e-01   8.5124703e-01
   6.4464464e-01   4.0714140e-01   6.4464464e-01   8.5166579e-01
   6.4564565e-01   4.0879759e-01   6.4564565e-01   8.5208451e-01
   6.4664665e-01   4.1045435e-01   6.4664665e-01   8.5250319e-01
   6.4764765e-01   4.1211168e-01   6.4764765e-01   8.5292183e-01
   6.4864865e-01   4.1376954e-01   6.4864865e-01   8.5334044e-01
   6.4964965e-01   4.1542791e-01   6.4964965e-01   8.5375902e-01
   6.5065065e-01   4.1708678e-01   6.5065065e-01   8.5417757e-01
   6.5165165e-01   4.1874612e-01   6.5165165e-01   8.5459608e-01
   6.5265265e-01   4.2040592e-01   6.5265265e-01   8.5501457e-01
   6.5365365e-01   4.2206617e-01   6.5365365e-01   8.5543303e-01
   6.5465465e-01   4.2372683e-01   6.5465465e-01   8.5585146e-01
   6.5565566e-01   4.2538790e-01   6.5565566e-01   8.5626987e-01
   6.5665666e-01   4.2704936e-01   6.5665666e-01   8.5668825e-01
   6.5765766e-01   4.2871119e-01   6.5765766e-01   8.5710661e-01
   6.5865866e-01   4.3037339e-01   6.5865866e-01   8.5752495e-01
   6.5965966e-01   4.3203594e-01   6.5965966e-01   8.5794326e-01
   6.6066066e-01   4.3369881e-01   6.6066066e-01   8.5836155e-01
   6.6166166e-01   4.3536201e-01   6.6166166e-01   8.5877982e-01
   6.6266266e-01   4.3702552e-01   6.6266266e-01   8.5919808e-01
   6.6366366e-01   4.3868932e-01   6.6366366e-01   8.5961631e-01
   6.6466466e-01   4.4035341e-01   6.6466466e-01   8.6003453e-01
   6.6566567e-01   4.4201777e-01   6.6566567e-01   8.6045273e-01
   6.6666667e-01   4.4368240e-01   6.6666667e-01   8.6087091e-01
   6.6766767e-01   4.4534727e-01   6.6766767e-01   8.6128907e-01
   6.6866867e-01   4.4701240e-01   6.6866867e-01   8.6170722e-01
   6.6966967e-01   4.4867775e-01   6.6966967e-01   8.6212536e-01
   6.7067067e-01   4.5034333e-01   6.7067067e-01   8.6254348e-01
   6.7167167e-01   4.5200912e-01   6.7167167e-01   8.6296159e-01
   6.7267267e-01   4.5367513e-01   6.7267267e-01   8.6337968e-01
   6.7367367e-01   4.5534133e-01   6.7367367e-01   8.6379777e-01
   6.7467467e-01   4.5700772e-01   6.7467467e-01   8.6421584e-01
   6.7567568e-01   4.5867430e-01   6.7567568e-01   8.6463390e-01
   6.7667668e-01   4.6034105e-01   6.7667668e-01   8.6505194e-01
   6.7767768e-01   4.6200798e-01   6.7767768e-01   8.6546998e-01
   6.7867868e-01   4.6367506e-01   6.7867868e-01   8.6588801e-01
   6.7967968e-01   4.6534231e-01   6.7967968e-01   8.6630602e-01
   6.8068068e-01   4.6700970e-01   6.8068068e-01   8.6672403e-01
   6.8168168e-01   4.6867724e-01   6.8168168e-01   8.6714203e-01
   6.8268268e-01   4.7034492e-01   6.8268268e-01   8.6756002e-01
   6.8368368e-01   4.7201274e-01   6.8368368e-01   8.6797800e-01
   6.8468468e-01   4.7368068e-01   6.8468468e-01   8.6839597e-01
   6.8568569e-01   4.7534875e-01   6.8568569e-01   8.6881394e-01
   6.8668669e-01   4.7701693e-01   6.8668669e-01   8.6923190e-01
   6.8768769e-01   4.7868523e-01   6.8768769e-01   8.6964985e-01
   6.8868869e-01   4.8035364e-01   6.8868869e-01   8.7006779e-01
   6.8968969e-01   4.8202215e-01   6.8968969e-01   8.7048573e-01
   6.9069069e-01   4.8369077e-01   6.9069069e-01   8.7090366e-01
   6.9169169e-01   4.8535948e-01   6.9169169e-01   8.7132158e-01
   6.9269269e-01   4.8702829e-01   6.9269269e-01   8.7173950e-01
   6.9369369e-01   4.8869718e-01   6.9369369e-01   8.7215742e-01
   6.9469469e-01   4.9036617e-01   6.9469469e-01   8.7257532e-01
   6.9569570e-01   4.9203523e-01   6.9569570e-01   8.7299323e-01
   6.9669670e-01   4.9370438e-01   6.9669670e-01   8.7341112e-01
   6.9769770e-01   4.9537360e-01   6.9769770e-01   8.7382902e-01
   6.9869870e-01   4.9704290e-01   6.9869870e-01   8.7424691e-01
   6.9969970e-01   4.9871226e-01   6.9969970e-01   8.7466479e-01
   7.0070070e-01   5.0038170e-01   7.0070070e-01   8.7508267e-01
   7.0170170e-01   5.0205120e-01   7.0170170e-01   8.7550054e-01
   7.0270270e-01   5.0372076e-01   7.0270270e-01   8.7591841e-01
   7.0370370e-01   5.0539038e-01   7.0370370e-01   8.7633628e-01
   7.0470470e-01   5.0706006e-01   7.0470470e-01   8.7675415e-01
   7.0570571e-01   5.0872980e-01   7.0570571e-01   8.7717201e-01
   7.0670671e-01   5.1039959e-01   7.0670671e-01   8.7758986e-01
   7.0770771e-01   5.1206943e-01   7.0770771e-01   8.7800772e-01
   7.0870871e-01   5.1373932e-01   7.0870871e-01   8.7842557e-01
   7.0970971e-01   5.1540926e-01   7.0970971e-01   8.7884342e-01
   7.1071071e-01   5.1707924e-01   7.1071071e-01   8.7926126e-01
   7.1171171e-01   5.1874927e-01   7.1171171e-01   8.7967910e-01
   7.1271271e-01   5.2041934e-01   7.1271271e-01   8.8009694e-01
   7.1371371e-01   5.2208945e-01   7.1371371e-01   8.8051478e-01
   7.1471471e-01   5.2375960e-01   7.1471471e-01   8.8093262e-01
   7.1571572e-01   5.2542979e-01   7.1571572e-01   8.8135045e-01
   7.1671672e-01   5.2710001e-01   7.1671672e-01   8.8176828e-01
   7.1771772e-01   5.2877027e-01   7.1771772e-01   8.8218611e-01
   7.1871872e-01   5.3044055e-01   7.1871872e-01   8.8260393e-01
   7.1971972e-01   5.3211088e-01   7.1971972e-01   8.8302176e-01
   7.2072072e-01   5.3378123e-01   7.2072072e-01   8.8343958e-01
   7.2172172e-01   5.3545161e-01   7.2172172e-01   8.8385740e-01
   7.2272272e-01   5.3712202e-01   7.2272272e-01   8.8427522e-01
   7.2372372e-01   5.3879246e-01   7.2372372e-01   8.8469303e-01
   7.2472472e-01   5.4046292e-01   7.2472472e-01   8.8511085e-01
   7.2572573e-01   5.4213341e-01   7.2572573e-01   8.8552866e-01
   7.2672673e-01   5.4380392e-01   7.2672673e-01   8.8594647e-01
   7.2772773e-01   5.4547445e-01   7.2772773e-01   8.8636428e-01
   7.2872873e-01   5.4714501e-01   7.2872873e-01   8.8678209e-01
   7.2972973e-01   5.4881559e-01   7.2972973e-01   8.8719990e-01
   7.3073073e-01   5.5048619e-01   7.3073073e-01   8.8761771e-01
   7.3173173e-01   5.5215681e-01   7.3173173e-01   8.8803551e-01
   7.3273273e-01   5.5382744e-01   7.3273273e-01   8.8845332e-01
   7.3373373e-01   5.5549810e-01   7.3373373e-01   8.8887112e-01
   7.3473473e-01   5.5716877e-01   7.3473473e-01   8.8928892e-01
   7.3573574e-01   5.5883946e-01   7.3573574e-01   8.8970672e-01
   7.3673674e-01   5.6051017e-01   7.3673674e-01   8.9012452e-01
   7.3773774e-01   5.6218089e-01   7.3773774e-01   8.9054232e-01
   7.3873874e-01   5.6385163e-01   7.3873874e-01   8.9096012e-01
   7.3973974e-01   5.6552238e-01   7.3973974e-01   8.9137792e-01
   7.4074074e-01   5.6719314e-01   7.4074074e-01   8.9179571e-01
   7.4174174e-01   5.6886392e-01   7.4174174e-01   8.9221351e-01
   7.4274274e-01   5.7053471e-01   7.4274274e-01   8.9263130e-01
   7.4374374e-01   5.7220551e-01   7.4374374e-01   8.9304910e-01
   7.4474474e-01   5.7387633e-01   7.4474474e-01   8.9346689e-01
   7.4574575e-01   5.7554715e-01   7.4574575e-01   8.9388468e-01
   7.4674675e-01   5.7721799e-01   7.4674675e-01   8.9430247e-01
   7.4774775e-01   5.7888884e-01   7.4774775e-01   8.9472027e-01
   7.4874875e-01   5.8055969e-01   7.4874875e-01   8.9513806e-01
   7.4974975e-01   5.8223056e-01   7.4974975e-01   8.9555585e-01
   7.5075075e-01   5.8390143e-01   7.5075075e-01   8.9597363e-01
   7.5175175e-01   5.8557232e-01   7.5175175e-01   8.9639142e-01
   7.5275275e-01   5.8724321e-01   7.5275275e-01   8.9680921e-01
   7.5375375e-01   5.8891411e-01   7.5375375e-01   8.9722700e-01
   7.5475475e-01   5.9058502e-01   7.5475475e-01   8.9764479e-01
   7.5575576e-01   5.9225594e-01   7.5575576e-01   8.9806257e-01
   7.5675676e-01   5.9392686e-01   7.5675676e-01   8.9848036e-01
   7.5775776e-01   5.9559779e-01   7.5775776e-01   8.9889815e-01
   7.5875876e-01   5.9726873e-01   7.5875876e-01   8.9931593e-01
   7.5975976e-01   5.9893967e-01   7.5975976e-01   8.9973372e-01
   7.6076076e-01   6.0061062e-01   7.6076076e-01   9.0015150e-01
   7.6176176e-01   6.0228158e-01   7.6176176e-01   9.0056928e-01
   7.6276276e-01   6.0395254e-01   7.6276276e-01   9.0098707e-01
   7.6376376e-01   6.0562351e-01   7.6376376e-01   9.0140485e-01
   7.6476476e-01   6.0729448e-01   7.6476476e-01   9.0182264e-01
   7.6576577e-01   6.0896546e-01   7.6576577e-01   9.0224042e-01
   7.6676677e-01   6.1063644e-01   7.6676677e-01   9.0265820e-01
   7.6776777e-01   6.1230742e-01   7.6776777e-01   9.0307598e-01
   7.6876877e-01   6.1397841e-01   7.6876877e-01   9.0349377e-01
   7.6976977e-01   6.1564941e-01   7.6976977e-01   9.0391155e-01
   7.7077077e-01   6.1732041e-01   7.7077077e-01   9.0432933e-01
   7.7177177e-01   6.1899141e-01   7.7177177e-01   9.0474711e-01
   7.7277277e-01   6.2066242e-01   7.7277277e-01   9.0516489e-01
   7.7377377e-01   6.2233343e-01   7.7377377e-01   9.0558267e-01
   7.7477477e-01   6.2400445e-01   7.7477477e-01   9.0600045e-01
   7.7577578e-01   6.2567546e-01   7.7577578e-01   9.0641823e-01
   7.7677678e-01   6.2734649e-01   7.7677678e-01   9.0683601e-01
   7.7777778e-01   6.2901751e-01   7.7777778e-01   9.0725379e-01
   7.7877878e-01   6.3068854e-01   7.7877878e-01   9.0767157e-01
   7.7977978e-01   6.3235957e-01   7.7977978e-01   9.0808935e-01
   7.8078078e-01   6.3403060e-01   7.8078078e-01   9.0850713e-01
   7.8178178e-01   6.3570164e-01   7.8178178e-01   9.0892491e-01
   7.8278278e-01   6.3737267e-01   7.8278278e-01   9.0934269e-01
   7.8378378e-01   6.3904371e-01   7.8378378e-01   9.0976047e-01
   7.8478478e-01   6.4071476e-01   7.8478478e-01   9.1017825e-01
   7.8578579e-01   6.4238580e-01   7.8578579e-01   9.1059603e-01
   7.8678679e-01   6.4405685e-01   7.8678679e-01   9.1101380e-01
   7.8778779e-01   6.4572790e-01   7.8778779e-01   9.1143158e-01
   7.8878879e-01   6.4739895e-01   7.8878879e-01   9.1184936e-01
   7.8978979e-01   6.4907000e-01   7.8978979e-01   9.1226714e-01
   7.9079079e-01   6.5074106e-01   7.9079079e-01   9.1268492e-01
   7.9179179e-01   6.5241212e-01   7.9179179e-01   9.1310270e-01
   7.9279279e-01   6.5408318e-01   7.9279279e-01   9.1352047e-01
   7.9379379e-01   6.5575424e-01   7.9379379e-01   9.1393825e-01
   7.9479479e-01   6.5742530e-01   7.9479479e-01   9.1435603e-01
   7.9579580e-01   6.5909636e-01   7.9579580e-01   9.1477381e-01
   7.9679680e-01   6.6076743e-01   7.9679680e-01   9.1519158e-01
   7.9779780e-01   6.6243849e-01   7.9779780e-01   9.1560936e-01
   7.9879880e-01   6.6410956e-01   7.9879880e-01   9.1602714e-01
   7.9979980e-01   6.6578063e-01   7.9979980e-01   9.1644492e-01
   8.0080080e-01   6.6745170e-01   8.0080080e-01   9.1686269e-01
   8.0180180e-01   6.6912277e-01   8.0180180e-01   9.1728047e-01
   8.0280280e-01   6.7079384e-01   8.0280280e-01   9.1769825e-01
   8.0380380e-01   6.7246492e-01   8.0380380e-01   9.1811602e-01
   8.0480480e-01   6.7413599e-01   8.0480480e-01   9.1853380e-01
   8.0580581e-01   6.7580707e-01   8.0580581e-01   9.1895158e-01
   8.0680681e-01   6.7747815e-01   8.0680681e-01   9.1936935e-01
   8.0780781e-01   6.7914922e-01   8.0780781e-01   9.1978713e-01
   8.0880881e-01   6.8082030e-01   8.0880881e-01   9.2020491e-01
   8.0980981e-01   6.8249138e-01   8.0980981e-01   9.2062268e-01
   8.1081081e-01   6.8416246e-01   8.1081081e-01   9.2104046e-01
   8.1181181e-01   6.8583354e-01   8.1181181e-01   9.2145824e-01
   8.1281281e-01   6.8750462e-01   8.1281281e-01   9.2187601e-01
   8.1381381e-01   6.8917571e-01   8.1381381e-01   9.2229379e-01
   8.1481481e-01   6.9084679e-01   8.1481481e-01   9.2271156e-01
   8.1581582e-01   6.9251787e-01   8.1581582e-01   9.2312934e-01
   8.1681682e-01   6.9418896e-01   8.1681682e-01   9.2354712e-01
   8.1781782e-01   6.9586004e-01   8.1781782e-01   9.2396489e-01
   8.1881882e-01   6.9753113e-01   8.1881882e-01   9.2438267e-01
   8.1981982e-01   6.9920222e-01   8.1981982e-01   9.2480045e-01
   8.2082082e-01   7.0087330e-01   8.2082082e-01   9.2521822e-01
   8.2182182e-01   7.0254439e-01   8.2182182e-01   9.2563600e-01
   8.2282282e-01   7.0421548e-01   8.2282282e-01   9.2605377e-01
   8.2382382e-01   7.0588657e-01   8.2382382e-01   9.2647155e-01
   8.2482482e-01   7.0755766e-01   8.2482482e-01   9.2688933e-01
   8.2582583e-01   7.0922875e-01   8.2582583e-01   9.2730710e-01
   8.2682683e-01   7.1089984e-01   8.2682683e-01   9.2772488e-01
   8.2782783e-01   7.1257093e-01   8.2782783e-01   9.2814265e-01
   8.2882883e-01   7.1424202e-01   8.2882883e-01   9.2856043e-01
   8.2982983e-01   7.1591311e-01   8.2982983e-01   9.2897820e-01
   8.3083083e-01   7.1758420e-01   8.3083083e-01   9.2939598e-01
   8.3183183e-01   7.1925529e-01   8.3183183e-01   9.2981376e-01
   8.3283283e-01   7.2092639e-01   8.3283283e-01   9.3023153e-01
   8.3383383e-01   7.2259748e-01   8.3383383e-01   9.3064931e-01
   8.3483483e-01   7.2426857e-01   8.3483483e-01   9.3106708e-01
   8.3583584e-01   7.2593966e-01   8.3583584e-01   9.3148486e-01
   8.3683684e-01   7.2761076e-01   8.3683684e-01   9.3190263e-01
   8.3783784e-01   7.2928185e-01   8.3783784e-01   9.3232041e-01
   8.3883884e-01   7.3095295e-01   8.3883884e-01   9.3273819e-01
   8.3983984e-01   7.3262404e-01   8.3983984e-01   9.3315596e-01
   8.4084084e-01   7.3429513e-01   8.4084084e-01   9.3357374e-01
   8.4184184e-01   7.3596623e-01   8.4184184e-01   9.3399151e-01
   8.4284284e-01   7.3763732e-01   8.4284284e-01   9.3440929e-01
   8.4384384e-01   7.3930842e-01   8.4384384e-01   9.3482706e-01
   8.4484484e-01   7.4097952e-01   8.4484484e-01   9.3524484e-01
   8.4584585e-01   7.4265061e-01   8.4584585e-01   9.3566261e-01
   8.4684685e-01   7.4432171e-01   8.4684685e-01   9.3608039e-01
   8.4784785e-01   7.4599280e-01   8.4784785e-01   9.3649817e-01
   8.4884885e-01   7.4766390e-01   8.4884885e-01   9.3691594e-01
   8.4984985e-01   7.4933500e-01   8.4984985e-01   9.3733372e-01
   8.5085085e-01   7.5100609e-01   8.5085085e-01   9.3775149e-01
   8.5185185e-01   7.5267719e-01   8.5185185e-01   9.3816927e-01
   8.5285285e-01   7.5434829e-01   8.5285285e-01   9.3858704e-01
   8.5385385e-01   7.5601938e-01   8.5385385e-01   9.3900482e-01
   8.5485485e-01   7.5769048e-01   8.5485485e-01   9.3942259e-01
   8.5585586e-01   7.5936158e-01   8.5585586e-01   9.3984037e-01
   8.5685686e-01   7.6103268e-01   8.5685686e-01   9.4025814e-01
   8.5785786e-01   7.6270377e-01   8.5785786e-01   9.4067592e-01
   8.5885886e-01   7.6437487e-01   8.5885886e-01   9.4109369e-01
   8.5985986e-01   7.6604597e-01   8.5985986e-01   9.4151147e-01
   8.6086086e-01   7.6771707e-01   8.6086086e-01   9.4192925e-01
   8.6186186e-01   7.6938816e-01   8.6186186e-01   9.4234702e-01
   8.6286286e-01   7.7105926e-01   8.6286286e-01   9.4276480e-01
   8.6386386e-01   7.7273036e-01   8.6386386e-01   9.4318257e-01
   8.6486486e-01   7.7440146e-01   8.6486486e-01   9.4360035e-01
   8.6586587e-01   7.7607256e-01   8.6586587e-01   9.4401812e-01
   8.6686687e-01   7.7774366e-01   8.6686687e-01   9.4443590e-01
   8.6786787e-01   7.7941475e-01   8.6786787e-01   9.4485367e-01
   8.6886887e-01   7.8108585e-01   8.6886887e-01   9.4527145e-01
   8.6986987e-01   7.8275695e-01   8.6986987e-01   9.4568922e-01
   8.7087087e-01   7.8442805e-01   8.7087087e-01   9.4610700e-01
   8.7187187e-01   7.8609915e-01   8.7187187e-01   9.4652477e-01
   8.7287287e-01   7.8777025e-01   8.7287287e-01   9.4694255e-01
   8.7387387e-01   7.8944135e-01   8.7387387e-01   9.4736032e-01
   8.7487487e-01   7.9111245e-01   8.7487487e-01   9.4777810e-01
   8.7587588e-01   7.9278355e-01   8.7587588e-01   9.4819588e-01
   8.7687688e-01   7.9445465e-01   8.7687688e-01   9.4861365e-01
   8.7787788e-01   7.9612575e-01   8.7787788e-01   9.4903143e-01
   8.7887888e-01   7.9779684e-01   8.7887888e-01   9.4944920e-01
   8.7987988e-01   7.9946794e-01   8.7987988e-01   9.4986698e-01
   8.8088088e-01   8.0113904e-01   8.8088088e-01   9.5028475e-01
   8.8188188e-01   8.0281014e-01   8.8188188e-01   9.5070253e-01
   8.8288288e-01   8.0448124e-01   8.8288288e-01   9.5112030e-01
   8.8388388e-01   8.0615234e-01   8.8388388e-01   9.5153808e-01
   8.8488488e-01   8.0782344e-01   8.8488488e-01   9.5195585e-01
   8.8588589e-01   8.0949454e-01   8.8588589e-01   9.5237363e-01
   8.8688689e-01   8.1116564e-01   8.8688689e-01   9.5279140e-01
   8.8788789e-01   8.1283674e-01   8.8788789e-01   9.5320918e-01
   8.8888889e-01   8.1450784e-01   8.8888889e-01   9.5362695e-01
   8.8988989e-01   8.1617894e-01   8.8988989e-01   9.5404473e-01
   8.9089089e-01   8.1785004e-01   8.9089089e-01   9.5446250e-01
   8.9189189e-01   8.1952114e-01   8.9189189e-01   9.5488028e-01
   8.9289289e-01   8.2119224e-01   8.9289289e-01   9.5529805e-01
   8.9389389e-01   8.2286334e-01   8.9389389e-01   9.5571583e-01
   8.9489489e-01   8.2453444e-01   8.9489489e-01   9.5613360e-01
   8.9589590e-01   8.2620554e-01   8.9589590e-01   9.5655138e-01
   8.9689690e-01   8.2787664e-01   8.9689690e-01   9.5696916e-01
   8.9789790e-01   8.2954774e-01   8.9789790e-01   9.5738693e-01
   8.9889890e-01   8.3121884e-01   8.9889890e-01   9.5780471e-01
   8.9989990e-01   8.3288994e-01   8.9989990e-01   9.5822248e-01
   9.0090090e-01   8.3456104e-01   9.0090090e-01   9.5864026e-01
   9.0190190e-01   8.3623214e-01   9.0190190e-01   9.5905803e-01
   9.0290290e-01   8.3790324e-01   9.0290290e-01   9.5947581e-01
   9.0390390e-01   8.3957434e-01   9.0390390e-01   9.5989358e-01
   9.0490490e-01   8.4124544e-01   9.0490490e-01   9.6031136e-01
   9.0590591e-01   8.4291654e-01   9.0590591e-01   9.6072913e-01
   9.0690691e-01   8.4458764e-01   9.0690691e-01   9.6114691e-01
   9.0790791e-01   8.4625874e-01   9.0790791e-01   9.6156468e-01
   9.0890891e-01   8.4792984e-01   9.0890891e-01   9.6198246e-01
   9.0990991e-01   8.4960094e-01   9.0990991e-01   9.6240023e-01
   9.1091091e-01   8.5127204e-01   9.1091091e-01   9.6281801e-01
   9.1191191e-01   8.5294314e-01   9.1191191e-01   9.6323578e-01
   9.1291291e-01   8.5461424e-01   9.1291291e-01   9.6365356e-01
   9.1391391e-01   8.5628535e-01   9.1391391e-01   9.6407133e-01
   9.1491491e-01   8.5795645e-01   9.1491491e-01   9.6448911e-01
   9.1591592e-01   8.5962755e-01   9.1591592e-01   9.6490688e-01
   9.1691692e-01   8.6129865e-01   9.1691692e-01   9.6532466e-01
   9.1791792e-01   8.6296975e-01   9.1791792e-01   9.6574243e-01
   9.1891892e-01   8.6464085e-01   9.1891892e-01   9.6616021e-01
   9.1991992e-01   8.6631195e-01   9.1991992e-01   9.6657799e-01
   9.2092092e-01   8.6798305e-01   9.2092092e-01   9.6699576e-01
   9.2192192e-01   8.6965415e-01   9.2192192e-01   9.6741354e-01
   9.2292292e-01   8.7132525e-01   9.2292292e-01   9.6783131e-01
   9.2392392e-01   8.7299635e-01   9.2392392e-01   9.6824909e-01
   9.2492492e-01   8.7466745e-01   9.2492492e-01   9.6866686e-01
   9.2592593e-01   8.7633855e-01   9.2592593e-01   9.6908464e-01
   9.2692693e-01   8.7800965e-01   9.2692693e-01   9.6950241e-01
   9.2792793e-01   8.7968075e-01   9.2792793e-01   9.6992019e-01
   9.2892893e-01   8.8135185e-01   9.2892893e-01   9.7033796e-01
   9.2992993e-01   8.8302295e-01   9.2992993e-01   9.7075574e-01
   9.3093093e-01   8.8469405e-01   9.3093093e-01   9.7117351e-01
   9.3193193e-01   8.8636515e-01   9.3193193e-01   9.7159129e-01
   9.3293293e-01   8.8803625e-01   9.3293293e-01   9.7200906e-01
   9.3393393e-01   8.8970736e-01   9.3393393e-01   9.7242684e-01
   9.3493493e-01   8.9137846e-01   9.3493493e-01   9.7284461e-01
   9.3593594e-01   8.9304956e-01   9.3593594e-01   9.7326239e-01
   9.3693694e-01   8.9472066e-01   9.3693694e-01   9.7368016e-01
   9.3793794e-01   8.9639176e-01   9.3793794e-01   9.7409794e-01
   9.3893894e-01   8.9806286e-01   9.3893894e-01   9.7451571e-01
   9.3993994e-01   8.9973396e-01   9.3993994e-01   9.7493349e-01
   9.4094094e-01   9.0140506e-01   9.4094094e-01   9.7535126e-01
   9.4194194e-01   9.0307616e-01   9.4194194e-01   9.7576904e-01
   9.4294294e-01   9.0474726e-01   9.4294294e-01   9.7618681e-01
   9.4394394e-01   9.0641836e-01   9.4394394e-01   9.7660459e-01
   9.4494494e-01   9.0808946e-01   9.4494494e-01   9.7702236e-01
   9.4594595e-01   9.0976056e-01   9.4594595e-01   9.7744014e-01
   9.4694695e-01   9.1143166e-01   9.4694695e-01   9.7785792e-01
   9.4794795e-01   9.1310276e-01   9.4794795e-01   9.7827569e-01
   9.4894895e-01   9.1477386e-01   9.4894895e-01   9.7869347e-01
   9.4994995e-01   9.1644497e-01   9.4994995e-01   9.7911124e-01
   9.5095095e-01   9.1811607e-01   9.5095095e-01   9.7952902e-01
   9.5195195e-01   9.1978717e-01   9.5195195e-01   9.7994679e-01
   9.5295295e-01   9.2145827e-01   9.5295295e-01   9.8036457e-01
   9.5395395e-01   9.2312937e-01   9.5395395e-01   9.8078234e-01
   9.5495495e-01   9.2480047e-01   9.5495495e-01   9.8120012e-01
   9.5595596e-01   9.2647157e-01   9.5595596e-01   9.8161789e-01
   9.5695696e-01   9.2814267e-01   9.5695696e-01   9.8203567e-01
   9.5795796e-01   9.2981377e-01   9.5795796e-01   9.8245344e-01
   9.5895896e-01   9.3148487e-01   9.5895896e-01   9.8287122e-01
   9.5995996e-01   9.3315597e-01   9.5995996e-01   9.8328899e-01
   9.6096096e-01   9.3482707e-01   9.6096096e-01   9.8370677e-01
   9.6196196e-01   9.3649817e-01   9.6196196e-01   9.8412454e-01
   9.6296296e-01   9.3816927e-01   9.6296296e-01   9.8454232e-01
   9.6396396e-01   9.3984037e-01   9.6396396e-01   9.8496009e-01
   9.6496496e-01   9.4151148e-01   9.6496496e-01   9.8537787e-01
   9.6596597e-01   9.4318258e-01   9.6596597e-01   9.8579564e-01
   9.6696697e-01   9.4485368e-01   9.6696697e-01   9.8621342e-01
   9.6796797e-01   9.4652478e-01   9.6796797e-01   9.8663119e-01
   9.6896897e-01   9.4819588e-01   9.6896897e-01   9.8704897e-01
   9.6996997e-01   9.4986698e-01   9.6996997e-01   9.8746674e-01
   9.7097097e-01   9.5153808e-01   9.7097097e-01   9.8788452e-01
   9.7197197e-01   9.5320918e-01   9.7197197e-01   9.8830229e-01
   9.7297297e-01   9.5488028e-01   9.7297297e-01   9.8872007e-01
   9.7397397e-01   9.5655138e-01   9.7397397e-01   9.8913785e-01
   9.7497497e-01   9.5822248e-01   9.7497497e-01   9.8955562e-01
   9.7597598e-01   9.5989358e-01   9.7597598e-01   9.8997340e-01
   9.7697698e-01   9.6156468e-01   9.7697698e-01   9.9039117e-01
   9.7797798e-01   9.6323578e-01   9.7797798e-01   9.9080895e-01
   9.7897898e-01   9.6490689e-01   9.7897898e-01   9.9122672e-01
   9.7997998e-01   9.6657799e-01   9.7997998e-01   9.9164450e-01
   9.8098098e-01   9.6824909e-01   9.8098098e-01   9.9206227e-01
   9.8198198e-01   9.6992019e-01   9.8198198e-01   9.9248005e-01
   9.8298298e-01   9.7159129e-01   9.8298298e-01   9.9289782e-01
   9.8398398e-01   9.7326239e-01   9.8398398e-01   9.9331560e-01
   9.8498498e-01   9.7493349e-01   9.8498498e-01   9.9373337e-01
   9.8598599e-01   9.7660459e-01   9.8598599e-01   9.9415115e-01
   9.8698699e-01   9.7827569e-01   9.8698699e-01   9.9456892e-01
   9.8798799e-01   9.7994679e-01   9.8798799e-01   9.9498670e-01
   9.8898899e-01   9.8161789e-01   9.8898899e-01   9.9540447e-01
   9.8998999e-01   9.8328899e-01   9.8998999e-01   9.9582225e-01
   9.9099099e-01   9.8496009e-01   9.9099099e-01   9.9624002e-01
   9.9199199e-01   9.8663119e-01   9.9199199e-01   9.9665780e-01
   9.9299299e-01   9.8830230e-01   9.9299299e-01   9.9707557e-01
   9.9399399e-01   9.8997340e-01   9.9399399e-01   9.9749335e-01
   9.9499499e-01   9.9164450e-01   9.9499499e-01   9.9791112e-01
   9.9599600e-01   9.9331560e-01   9.9599600e-01   9.9832890e-01
   9.9699700e-01   9.9498670e-01   9.9699700e-01   9.9874667e-01
   9.9799800e-01   9.9665780e-01   9.9799800e-01   9.9916445e-01
   9.9899900e-01   9.9832890e-01   9.9899900e-01   9.9958222e-01
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/Couette_Velocity_FreSCo_muD_0_Results.dat <==
   2.4373350e-03   2.4373374e-03
   7.5557384e-03   7.5557406e-03
   1.3163558e-02   1.3163554e-02
   1.9262189e-02   1.9262174e-02
   2.5847735e-02   2.5847703e-02
   3.2910864e-02   3.2910814e-02
   4.0437094e-02   4.0437028e-02
   4.8407098e-02   4.8407023e-02
   5.6797117e-02   5.6797037e-02
   6.5579447e-02   6.5579367e-02
   7.4722998e-02   7.4722921e-02
   8.4193893e-02   8.4193821e-02
   9.3956090e-02   9.3956023e-02
   1.0397200e-01   1.0397194e-01
   1.1420311e-01   1.1420305e-01
   1.2461054e-01   1.2461049e-01
   1.3515560e-01   1.3515555e-01
   1.4580029e-01   1.4580024e-01
   1.5650769e-01   1.5650765e-01
   1.6724237e-01   1.6724233e-01
   1.7797066e-01   1.7797063e-01
   1.8866095e-01   1.8866091e-01
   1.9928379e-01   1.9928376e-01
   2.0981209e-01   2.0981206e-01
   2.2022116e-01   2.2022114e-01
   2.3048875e-01   2.3048873e-01
   2.4059501e-01   2.4059499e-01
   2.5052248e-01   2.5052245e-01
   2.6025597e-01   2.6025595e-01
   2.6978249e-01   2.6978247e-01
   2.7909113e-01   2.7909111e-01
   2.8817289e-01   2.8817288e-01
   2.9702058e-01   2.9702057e-01
   3.0562865e-01   3.0562864e-01
   3.1399303e-01   3.1399302e-01
   3.2211102e-01   3.2211101e-01
   3.2998109e-01   3.2998109e-01
   3.3760280e-01   3.3760280e-01
   3.4497662e-01   3.4497662e-01
   3.5210383e-01   3.5210382e-01
   3.5898638e-01   3.5898638e-01
   3.6562683e-01   3.6562683e-01
   3.7202819e-01   3.7202819e-01
   3.7819389e-01   3.7819389e-01
   3.8412763e-01   3.8412764e-01
   3.8983341e-01   3.8983341e-01
   3.9531537e-01   3.9531537e-01
   4.0057778e-01   4.0057779e-01
   4.0562503e-01   4.0562503e-01
   4.1046151e-01   4.1046151e-01
   4.1509165e-01   4.1509166e-01
   4.1951988e-01   4.1951989e-01
   4.2375059e-01   4.2375060e-01
   4.2778814e-01   4.2778815e-01
   4.3163684e-01   4.3163684e-01
   4.3530095e-01   4.3530095e-01
   4.3878469e-01   4.3878470e-01
   4.4209224e-01   4.4209225e-01
   4.4522775e-01   4.4522776e-01
   4.4819533e-01   4.4819534e-01
   4.5099911e-01   4.5099912e-01
   4.5364320e-01   4.5364320e-01
   4.5613173e-01   4.5613174e-01
   4.5846890e-01   4.5846891e-01
   4.6065892e-01   4.6065893e-01
   4.6270611e-01   4.6270612e-01
   4.6461483e-01   4.6461484e-01
   4.6638958e-01   4.6638959e-01
   4.6803493e-01   4.6803494e-01
   4.6955560e-01   4.6955561e-01
   4.7095640e-01   4.7095641e-01
   4.7224229e-01   4.7224230e-01
   4.7341836e-01   4.7341837e-01
   4.7448979e-01   4.7448980e-01
   4.7551020e-01   4.7551021e-01
   4.7653061e-01   4.7653062e-01
   4.7755101e-01   4.7755102e-01
   4.7857142e-01   4.7857143e-01
   4.7959183e-01   4.7959184e-01
   4.8061224e-01   4.8061225e-01
   4.8163264e-01   4.8163266e-01
   4.8265305e-01   4.8265306e-01
   4.8367346e-01   4.8367347e-01
   4.8469387e-01   4.8469388e-01
   4.8571428e-01   4.8571429e-01
   4.8673468e-01   4.8673469e-01
   4.8775509e-01   4.8775510e-01
   4.8877550e-01   4.8877551e-01
   4.8979591e-01   4.8979592e-01
   4.9081631e-01   4.9081633e-01
   4.9183672e-01   4.9183673e-01
   4.9285713e-01   4.9285714e-01
   4.9387754e-01   4.9387755e-01
   4.9489795e-01   4.9489796e-01
   4.9591835e-01   4.9591837e-01
   4.9693876e-01   4.9693877e-01
   4.9795917e-01   4.9795918e-01
   4.9897958e-01   4.9897959e-01
   4.9999999e-01   5.0000000e-01
   5.0102039e-01   5.0102041e-01
   5.0204080e-01   5.0204081e-01
   5.0306121e-01   5.0306122e-01
   5.0408162e-01   5.0408163e-01
   5.0510202e-01   5.0510204e-01
   5.0612243e-01   5.0612244e-01
   5.0714284e-01   5.0714285e-01
   5.0816325e-01   5.0816326e-01
   5.0918366e-01   5.0918367e-01
   5.1020406e-01   5.1020408e-01
   5.1122447e-01   5.1122448e-01
   5.1224488e-01   5.1224489e-01
   5.1326529e-01   5.1326530e-01
   5.1428569e-01   5.1428571e-01
   5.1530610e-01   5.1530612e-01
   5.1632651e-01   5.1632652e-01
   5.1734692e-01   5.1734693e-01
   5.1836733e-01   5.1836734e-01
   5.1938773e-01   5.1938775e-01
   5.2040814e-01   5.2040816e-01
   5.2142855e-01   5.2142856e-01
   5.2244896e-01   5.2244897e-01
   5.2346936e-01   5.2346938e-01
   5.2448977e-01   5.2448979e-01
   5.2551018e-01   5.2551019e-01
   5.2658161e-01   5.2658162e-01
   5.2775816e-01   5.2775817e-01
   5.2904612e-01   5.2904614e-01
   5.3045193e-01   5.3045194e-01
   5.3198198e-01   5.3198199e-01
   5.3364270e-01   5.3364272e-01
   5.3544056e-01   5.3544058e-01
   5.3738202e-01   5.3738203e-01
   5.3947351e-01   5.3947353e-01
   5.4172149e-01   5.4172150e-01
   5.4413234e-01   5.4413236e-01
   5.4671244e-01   5.4671245e-01
   5.4946809e-01   5.4946810e-01
   5.5240554e-01   5.5240556e-01
   5.5553097e-01   5.5553098e-01
   5.5885044e-01   5.5885046e-01
   5.6236994e-01   5.6236996e-01
   5.6609531e-01   5.6609533e-01
   5.7003225e-01   5.7003227e-01
   5.7418631e-01   5.7418633e-01
   5.7856282e-01   5.7856284e-01
   5.8316692e-01   5.8316694e-01
   5.8800348e-01   5.8800350e-01
   5.9307708e-01   5.9307710e-01
   5.9839198e-01   5.9839201e-01
   6.0395208e-01   6.0395210e-01
   6.0976083e-01   6.0976085e-01
   6.1582122e-01   6.1582125e-01
   6.2213572e-01   6.2213574e-01
   6.2870616e-01   6.2870619e-01
   6.3553376e-01   6.3553378e-01
   6.4261895e-01   6.4261897e-01
   6.4996138e-01   6.4996140e-01
   6.5755977e-01   6.5755980e-01
   6.6541190e-01   6.6541193e-01
   6.7351445e-01   6.7351447e-01
   6.8186295e-01   6.8186297e-01
   6.9045169e-01   6.9045172e-01
   6.9927363e-01   6.9927366e-01
   7.0832033e-01   7.0832036e-01
   7.1758182e-01   7.1758185e-01
   7.2704660e-01   7.2704663e-01
   7.3670151e-01   7.3670154e-01
   7.4653173e-01   7.4653176e-01
   7.5652070e-01   7.5652074e-01
   7.6665012e-01   7.6665016e-01
   7.7689995e-01   7.7689998e-01
   7.8724839e-01   7.8724843e-01
   7.9767200e-01   7.9767204e-01
   8.0814569e-01   8.0814573e-01
   8.1864287e-01   8.1864291e-01
   8.2913557e-01   8.2913561e-01
   8.3959460e-01   8.3959464e-01
   8.4998976e-01   8.4998979e-01
   8.6029005e-01   8.6029009e-01
   8.7046398e-01   8.7046402e-01
   8.8047982e-01   8.8047986e-01
   8.9030595e-01   8.9030599e-01
   8.9991120e-01   8.9991124e-01
   9.0926522e-01   9.0926526e-01
   9.1833887e-01   9.1833891e-01
   9.2710458e-01   9.2710462e-01
   9.3553675e-01   9.3553679e-01
   9.4361215e-01   9.4361218e-01
   9.5131019e-01   9.5131021e-01
   9.5861330e-01   9.5861332e-01
   9.6550719e-01   9.6550719e-01
   9.7198105e-01   9.7198105e-01
   9.7802776e-01   9.7802774e-01
   9.8364391e-01   9.8364389e-01
   9.8882992e-01   9.8882990e-01
   9.9359015e-01   9.9359013e-01
   9.9793230e-01   9.9793230e-01


==> data/Couette_Velocity_FreSCo_muD_m_025_Results.dat <==
   2.4373350e-03   1.0197589e-03
   7.5557384e-03   3.1612634e-03
   1.3163558e-02   5.5075565e-03
   1.9262189e-02   8.0592220e-03
   2.5847735e-02   1.0814634e-02
   3.2910864e-02   1.3769893e-02
   4.0437094e-02   1.6918939e-02
   4.8407098e-02   2.0253690e-02
   5.6797117e-02   2.3764203e-02
   6.5579447e-02   2.7438888e-02
   7.4722998e-02   3.1264733e-02
   8.4193893e-02   3.5227563e-02
   9.3956090e-02   3.9312292e-02
   1.0397200e-01   4.3503188e-02
   1.1420311e-01   4.7784129e-02
   1.2461054e-01   5.2138843e-02
   1.3515560e-01   5.6551136e-02
   1.4580029e-01   6.1005095e-02
   1.5650769e-01   6.5485269e-02
   1.6724237e-01   6.9976825e-02
   1.7797066e-01   7.4465673e-02
   1.8866095e-01   7.8938572e-02
   1.9928379e-01   8.3383206e-02
   2.0981209e-01   8.7788234e-02
   2.2022116e-01   9.2143326e-02
   2.3048875e-01   9.6439170e-02
   2.4059501e-01   1.0066747e-01
   2.5052248e-01   1.0482094e-01
   2.6025597e-01   1.0889322e-01
   2.6978249e-01   1.1287892e-01
   2.7909113e-01   1.1677350e-01
   2.8817289e-01   1.2057323e-01
   2.9702058e-01   1.2427516e-01
   3.0562865e-01   1.2787703e-01
   3.1399303e-01   1.3137725e-01
   3.2211102e-01   1.3477478e-01
   3.2998109e-01   1.3806914e-01
   3.3760280e-01   1.4126029e-01
   3.4497662e-01   1.4434865e-01
   3.5210383e-01   1.4733498e-01
   3.5898638e-01   1.5022040e-01
   3.6562683e-01   1.5300626e-01
   3.7202819e-01   1.5569421e-01
   3.7819389e-01   1.5828608e-01
   3.8412763e-01   1.6078385e-01
   3.8983341e-01   1.6318967e-01
   3.9531537e-01   1.6550576e-01
   4.0057778e-01   1.6773443e-01
   4.0562503e-01   1.6987802e-01
   4.1046151e-01   1.7193890e-01
   4.1509165e-01   1.7391939e-01
   4.1951988e-01   1.7582180e-01
   4.2375059e-01   1.7764836e-01
   4.2778814e-01   1.7940120e-01
   4.3163684e-01   1.8108235e-01
   4.3530095e-01   1.8269372e-01
   4.3878469e-01   1.8423707e-01
   4.4209224e-01   1.8571402e-01
   4.4522775e-01   1.8712603e-01
   4.4819533e-01   1.8847443e-01
   4.5099911e-01   1.8976039e-01
   4.5364320e-01   1.9098496e-01
   4.5613173e-01   1.9214908e-01
   4.5846890e-01   1.9325362e-01
   4.6065892e-01   1.9429935e-01
   4.6270611e-01   1.9528706e-01
   4.6461483e-01   1.9621749e-01
   4.6638958e-01   1.9709144e-01
   4.6803493e-01   1.9790976e-01
   4.6955560e-01   1.9867339e-01
   4.7095640e-01   1.9938341e-01
   4.7224229e-01   2.0004099e-01
   4.7341836e-01   2.0064750e-01
   4.7448979e-01   2.0120446e-01
   4.7551020e-01   2.0173885e-01
   4.7653061e-01   2.0227733e-01
   4.7755101e-01   2.0282004e-01
   4.7857142e-01   2.0336713e-01
   4.7959183e-01   2.0391874e-01
   4.8061224e-01   2.0447503e-01
   4.8163264e-01   2.0503615e-01
   4.8265305e-01   2.0560225e-01
   4.8367346e-01   2.0617350e-01
   4.8469387e-01   2.0675006e-01
   4.8571428e-01   2.0733211e-01
   4.8673468e-01   2.0791981e-01
   4.8775509e-01   2.0851334e-01
   4.8877550e-01   2.0911288e-01
   4.8979591e-01   2.0971861e-01
   4.9081631e-01   2.1033072e-01
   4.9183672e-01   2.1094938e-01
   4.9285713e-01   2.1157480e-01
   4.9387754e-01   2.1220717e-01
   4.9489795e-01   2.1284667e-01
   4.9591835e-01   2.1349350e-01
   4.9693876e-01   2.1414788e-01
   4.9795917e-01   2.1480998e-01
   4.9897958e-01   2.1548003e-01
   4.9999999e-01   2.1615821e-01
   5.0102039e-01   2.1684474e-01
   5.0204080e-01   2.1753982e-01
   5.0306121e-01   2.1824365e-01
   5.0408162e-01   2.1895644e-01
   5.0510202e-01   2.1967838e-01
   5.0612243e-01   2.2040970e-01
   5.0714284e-01   2.2115058e-01
   5.0816325e-01   2.2190123e-01
   5.0918366e-01   2.2266184e-01
   5.1020406e-01   2.2343261e-01
   5.1122447e-01   2.2421374e-01
   5.1224488e-01   2.2500541e-01
   5.1326529e-01   2.2580782e-01
   5.1428569e-01   2.2662113e-01
   5.1530610e-01   2.2744553e-01
   5.1632651e-01   2.2828120e-01
   5.1734692e-01   2.2912828e-01
   5.1836733e-01   2.2998696e-01
   5.1938773e-01   2.3085738e-01
   5.2040814e-01   2.3173968e-01
   5.2142855e-01   2.3263402e-01
   5.2244896e-01   2.3354051e-01
   5.2346936e-01   2.3445929e-01
   5.2448977e-01   2.3539047e-01
   5.2551018e-01   2.3633415e-01
   5.2658161e-01   2.3733825e-01
   5.2775816e-01   2.3845696e-01
   5.2904612e-01   2.3970107e-01
   5.3045193e-01   2.4108235e-01
   5.3198198e-01   2.4261357e-01
   5.3364270e-01   2.4430856e-01
   5.3544056e-01   2.4618234e-01
   5.3738202e-01   2.4825109e-01
   5.3947351e-01   2.5053223e-01
   5.4172149e-01   2.5304439e-01
   5.4413234e-01   2.5580732e-01
   5.4671244e-01   2.5884178e-01
   5.4946809e-01   2.6216937e-01
   5.5240554e-01   2.6581224e-01
   5.5553097e-01   2.6979279e-01
   5.5885044e-01   2.7413323e-01
   5.6236994e-01   2.7885518e-01
   5.6609531e-01   2.8397913e-01
   5.7003225e-01   2.8952404e-01
   5.7418631e-01   2.9550684e-01
   5.7856282e-01   3.0194217e-01
   5.8316692e-01   3.0884204e-01
   5.8800348e-01   3.1621583e-01
   5.9307708e-01   3.2407020e-01
   5.9839198e-01   3.3240932e-01
   6.0395208e-01   3.4123506e-01
   6.0976083e-01   3.5054730e-01
   6.1582122e-01   3.6034422e-01
   6.2213572e-01   3.7062264e-01
   6.2870616e-01   3.8137823e-01
   6.3553376e-01   3.9260573e-01
   6.4261895e-01   4.0429905e-01
   6.4996138e-01   4.1645134e-01
   6.5755977e-01   4.2905490e-01
   6.6541190e-01   4.4210112e-01
   6.7351445e-01   4.5558034e-01
   6.8186295e-01   4.6948163e-01
   6.9045169e-01   4.8379262e-01
   6.9927363e-01   4.9849927e-01
   7.0832033e-01   5.1358564e-01
   7.1758182e-01   5.2903370e-01
   7.2704660e-01   5.4482314e-01
   7.3670151e-01   5.6093116e-01
   7.4653173e-01   5.7733238e-01
   7.5652070e-01   5.9399869e-01
   7.6665012e-01   6.1089920e-01
   7.7689995e-01   6.2800020e-01
   7.8724839e-01   6.4526514e-01
   7.9767200e-01   6.6265474e-01
   8.0814569e-01   6.8012706e-01
   8.1864287e-01   6.9763767e-01
   8.2913557e-01   7.1513985e-01
   8.3959460e-01   7.3258490e-01
   8.4998976e-01   7.4992243e-01
   8.6029005e-01   7.6710075e-01
   8.7046398e-01   7.8406734e-01
   8.8047982e-01   8.0076934e-01
   8.9030595e-01   8.1715404e-01
   8.9991120e-01   8.3316953e-01
   9.0926522e-01   8.4876527e-01
   9.1833887e-01   8.6389273e-01
   9.2710458e-01   8.7850603e-01
   9.3553675e-01   8.9256258e-01
   9.4361215e-01   9.0602372e-01
   9.5131019e-01   9.1885522e-01
   9.5861330e-01   9.3102789e-01
   9.6550719e-01   9.4251799e-01
   9.7198105e-01   9.5330759e-01
   9.7802776e-01   9.6338487e-01
   9.8364391e-01   9.7274428e-01
   9.8882992e-01   9.8138656e-01
   9.9359015e-01   9.8931901e-01
   9.9793230e-01   9.9655459e-01


==> data/Couette_Velocity_FreSCo_muD_p_4_Results.dat <==
   2.4373350e-03   4.0721430e-03
   7.5557384e-03   1.2623526e-02
   1.3163558e-02   2.1992291e-02
   1.9262189e-02   3.2180681e-02
   2.5847735e-02   4.3182096e-02
   3.2910864e-02   5.4980856e-02
   4.0437094e-02   6.7552672e-02
   4.8407098e-02   8.0865163e-02
   5.6797117e-02   9.4878542e-02
   6.5579447e-02   1.0954644e-01
   7.4722998e-02   1.2481684e-01
   8.4193893e-02   1.4063308e-01
   9.3956090e-02   1.5693489e-01
   1.0397200e-01   1.7365943e-01
   1.1420311e-01   1.9074231e-01
   1.2461054e-01   2.0811859e-01
   1.3515560e-01   2.2572362e-01
   1.4580029e-01   2.4349391e-01
   1.5650769e-01   2.6136783e-01
   1.6724237e-01   2.7928619e-01
   1.7797066e-01   2.9719282e-01
   1.8866095e-01   3.1503490e-01
   1.9928379e-01   3.3276331e-01
   2.0981209e-01   3.5033282e-01
   2.2022116e-01   3.6770219e-01
   2.3048875e-01   3.8483423e-01
   2.4059501e-01   4.0169575e-01
   2.5052248e-01   4.1825747e-01
   2.6025597e-01   4.3449385e-01
   2.6978249e-01   4.5038292e-01
   2.7909113e-01   4.6590605e-01
   2.8817289e-01   4.8104766e-01
   2.9702058e-01   4.9579498e-01
   3.0562865e-01   5.1013772e-01
   3.1399303e-01   5.2406781e-01
   3.2211102e-01   5.3757905e-01
   3.2998109e-01   5.5066687e-01
   3.3760280e-01   5.6332800e-01
   3.4497662e-01   5.7556020e-01
   3.5210383e-01   5.8736206e-01
   3.5898638e-01   5.9873273e-01
   3.6562683e-01   6.0967180e-01
   3.7202819e-01   6.2017915e-01
   3.7819389e-01   6.3025487e-01
   3.8412763e-01   6.3989926e-01
   3.8983341e-01   6.4911285e-01
   3.9531537e-01   6.5789654e-01
   4.0057778e-01   6.6625174e-01
   4.0562503e-01   6.7418054e-01
   4.1046151e-01   6.8168596e-01
   4.1509165e-01   6.8877220e-01
   4.1951988e-01   6.9544479e-01
   4.2375059e-01   7.0171081e-01
   4.2778814e-01   7.0757900e-01
   4.3163684e-01   7.1305977e-01
   4.3530095e-01   7.1816518e-01
   4.3878469e-01   7.2290878e-01
   4.4209224e-01   7.2730548e-01
   4.4522775e-01   7.3137122e-01
   4.4819533e-01   7.3512276e-01
   4.5099911e-01   7.3857731e-01
   4.5364320e-01   7.4175231e-01
   4.5613173e-01   7.4466511e-01
   4.5846890e-01   7.4733275e-01
   4.6065892e-01   7.4977179e-01
   4.6270611e-01   7.5199814e-01
   4.6461483e-01   7.5402697e-01
   4.6638958e-01   7.5587266e-01
   4.6803493e-01   7.5754871e-01
   4.6955560e-01   7.5906783e-01
   4.7095640e-01   7.6044187e-01
   4.7224229e-01   7.6168193e-01
   4.7341836e-01   7.6279838e-01
   4.7448979e-01   7.6380085e-01
   4.7551020e-01   7.6474299e-01
   4.7653061e-01   7.6567265e-01
   4.7755101e-01   7.6658994e-01
   4.7857142e-01   7.6749496e-01
   4.7959183e-01   7.6838786e-01
   4.8061224e-01   7.6926874e-01
   4.8163264e-01   7.7013777e-01
   4.8265305e-01   7.7099508e-01
   4.8367346e-01   7.7184083e-01
   4.8469387e-01   7.7267517e-01
   4.8571428e-01   7.7349828e-01
   4.8673468e-01   7.7431032e-01
   4.8775509e-01   7.7511148e-01
   4.8877550e-01   7.7590193e-01
   4.8979591e-01   7.7668186e-01
   4.9081631e-01   7.7745146e-01
   4.9183672e-01   7.7821092e-01
   4.9285713e-01   7.7896044e-01
   4.9387754e-01   7.7970022e-01
   4.9489795e-01   7.8043045e-01
   4.9591835e-01   7.8115134e-01
   4.9693876e-01   7.8186309e-01
   4.9795917e-01   7.8256591e-01
   4.9897958e-01   7.8325999e-01
   4.9999999e-01   7.8394555e-01
   5.0102039e-01   7.8462279e-01
   5.0204080e-01   7.8529190e-01
   5.0306121e-01   7.8595310e-01
   5.0408162e-01   7.8660658e-01
   5.0510202e-01   7.8725255e-01
   5.0612243e-01   7.8789120e-01
   5.0714284e-01   7.8852274e-01
   5.0816325e-01   7.8914734e-01
   5.0918366e-01   7.8976521e-01
   5.1020406e-01   7.9037654e-01
   5.1122447e-01   7.9098152e-01
   5.1224488e-01   7.9158032e-01
   5.1326529e-01   7.9217312e-01
   5.1428569e-01   7.9276012e-01
   5.1530610e-01   7.9334147e-01
   5.1632651e-01   7.9391736e-01
   5.1734692e-01   7.9448795e-01
   5.1836733e-01   7.9505341e-01
   5.1938773e-01   7.9561389e-01
   5.2040814e-01   7.9616956e-01
   5.2142855e-01   7.9672057e-01
   5.2244896e-01   7.9726707e-01
   5.2346936e-01   7.9780920e-01
   5.2448977e-01   7.9834712e-01
   5.2551018e-01   7.9888095e-01
   5.2658161e-01   7.9943732e-01
   5.2775816e-01   8.0004345e-01
   5.2904612e-01   8.0070143e-01
   5.3045193e-01   8.0141324e-01
   5.3198198e-01   8.0218078e-01
   5.3364270e-01   8.0300584e-01
   5.3544056e-01   8.0389013e-01
   5.3738202e-01   8.0483529e-01
   5.3947351e-01   8.0584292e-01
   5.4172149e-01   8.0691459e-01
   5.4413234e-01   8.0805187e-01
   5.4671244e-01   8.0925634e-01
   5.4946809e-01   8.1052964e-01
   5.5240554e-01   8.1187346e-01
   5.5553097e-01   8.1328960e-01
   5.5885044e-01   8.1477994e-01
   5.6236994e-01   8.1634646e-01
   5.6609531e-01   8.1799127e-01
   5.7003225e-01   8.1971656e-01
   5.7418631e-01   8.2152464e-01
   5.7856282e-01   8.2341784e-01
   5.8316692e-01   8.2539858e-01
   5.8800348e-01   8.2746927e-01
   5.9307708e-01   8.2963227e-01
   5.9839198e-01   8.3188992e-01
   6.0395208e-01   8.3424442e-01
   6.0976083e-01   8.3669781e-01
   6.1582122e-01   8.3925197e-01
   6.2213572e-01   8.4190849e-01
   6.2870616e-01   8.4466874e-01
   6.3553376e-01   8.4753373e-01
   6.4261895e-01   8.5050412e-01
   6.4996138e-01   8.5358020e-01
   6.5755977e-01   8.5676180e-01
   6.6541190e-01   8.6004831e-01
   6.7351445e-01   8.6343861e-01
   6.8186295e-01   8.6693106e-01
   6.9045169e-01   8.7052346e-01
   6.9927363e-01   8.7421301e-01
   7.0832033e-01   8.7799630e-01
   7.1758182e-01   8.8186925e-01
   7.2704660e-01   8.8582712e-01
   7.3670151e-01   8.8986448e-01
   7.4653173e-01   8.9397516e-01
   7.5652070e-01   8.9815227e-01
   7.6665012e-01   9.0238819e-01
   7.7689995e-01   9.0667454e-01
   7.8724839e-01   9.1100223e-01
   7.9767200e-01   9.1536147e-01
   8.0814569e-01   9.1974176e-01
   8.1864287e-01   9.2413200e-01
   8.2913557e-01   9.2852048e-01
   8.3959460e-01   9.3289499e-01
   8.4998976e-01   9.3724291e-01
   8.6029005e-01   9.4155128e-01
   8.7046398e-01   9.4580690e-01
   8.8047982e-01   9.4999650e-01
   8.9030595e-01   9.5410686e-01
   8.9991120e-01   9.5812492e-01
   9.0926522e-01   9.6203798e-01
   9.1833887e-01   9.6583385e-01
   9.2710458e-01   9.6950098e-01
   9.3553675e-01   9.7302865e-01
   9.4361215e-01   9.7640714e-01
   9.5131019e-01   9.7962782e-01
   9.5861330e-01   9.8268332e-01
   9.6550719e-01   9.8556767e-01
   9.7198105e-01   9.8827633e-01
   9.7802776e-01   9.9080631e-01
   9.8364391e-01   9.9315619e-01
   9.8882992e-01   9.9532611e-01
   9.9359015e-01   9.9731791e-01
   9.9793230e-01   9.9913480e-01


==> data/Double_Well_Potential.dat <==
  -2.0000000e-01   9.2160000e-01  -1.0000000e+00   1.0000000e+00
  -1.9857143e-01   9.0631954e-01  -9.8965134e-01   9.9508699e-01
  -1.9714286e-01   8.9119765e-01  -9.7935360e-01   9.9018401e-01
  -1.9571429e-01   8.7623354e-01  -9.6910667e-01   9.8529107e-01
  -1.9428571e-01   8.6142643e-01  -9.5891045e-01   9.8040816e-01
  -1.9285714e-01   8.4677555e-01  -9.4876484e-01   9.7553530e-01
  -1.9142857e-01   8.3228012e-01  -9.3866972e-01   9.7067247e-01
  -1.9000000e-01   8.1793936e-01  -9.2862500e-01   9.6581967e-01
  -1.8857143e-01   8.0375250e-01  -9.1863057e-01   9.6097692e-01
  -1.8714286e-01   7.8971877e-01  -9.0868633e-01   9.5614420e-01
  -1.8571429e-01   7.7583740e-01  -8.9879217e-01   9.5132151e-01
  -1.8428571e-01   7.6210762e-01  -8.8894799e-01   9.4650887e-01
  -1.8285714e-01   7.4852866e-01  -8.7915369e-01   9.4170626e-01
  -1.8142857e-01   7.3509976e-01  -8.6940915e-01   9.3691368e-01
  -1.8000000e-01   7.2182016e-01  -8.5971429e-01   9.3213115e-01
  -1.7857143e-01   7.0868909e-01  -8.5006898e-01   9.2735865e-01
  -1.7714286e-01   6.9570579e-01  -8.4047314e-01   9.2259619e-01
  -1.7571429e-01   6.8286950e-01  -8.3092665e-01   9.1784376e-01
  -1.7428571e-01   6.7017947e-01  -8.2142940e-01   9.1310137e-01
  -1.7285714e-01   6.5763494e-01  -8.1198131e-01   9.0836902e-01
  -1.7142857e-01   6.4523515e-01  -8.0258226e-01   9.0364670e-01
  -1.7000000e-01   6.3297936e-01  -7.9323214e-01   8.9893443e-01
  -1.6857143e-01   6.2086681e-01  -7.8393086e-01   8.9423218e-01
  -1.6714286e-01   6.0889675e-01  -7.7467831e-01   8.8953998e-01
  -1.6571429e-01   5.9706844e-01  -7.6547439e-01   8.8485781e-01
  -1.6428571e-01   5.8538113e-01  -7.5631898e-01   8.8018568e-01
  -1.6285714e-01   5.7383408e-01  -7.4721200e-01   8.7552359e-01
  -1.6142857e-01   5.6242653e-01  -7.3815332e-01   8.7087153e-01
  -1.6000000e-01   5.5115776e-01  -7.2914286e-01   8.6622951e-01
  -1.5857143e-01   5.4002702e-01  -7.2018050e-01   8.6159752e-01
  -1.5714286e-01   5.2903357e-01  -7.1126614e-01   8.5697558e-01
  -1.5571429e-01   5.1817668e-01  -7.0239968e-01   8.5236367e-01
  -1.5428571e-01   5.0745561e-01  -6.9358101e-01   8.4776179e-01
  -1.5285714e-01   4.9686962e-01  -6.8481003e-01   8.4316996e-01
  -1.5142857e-01   4.8641800e-01  -6.7608663e-01   8.3858816e-01
  -1.5000000e-01   4.7610000e-01  -6.6741071e-01   8.3401639e-01
  -1.4857143e-01   4.6591490e-01  -6.5878217e-01   8.2945467e-01
  -1.4714286e-01   4.5586197e-01  -6.5020091e-01   8.2490298e-01
  -1.4571429e-01   4.4594049e-01  -6.4166681e-01   8.2036132e-01
  -1.4428571e-01   4.3614972e-01  -6.3317977e-01   8.1582971e-01
  -1.4285714e-01   4.2648896e-01  -6.2473969e-01   8.1130813e-01
  -1.4142857e-01   4.1695748e-01  -6.1634647e-01   8.0679659e-01
  -1.4000000e-01   4.0755456e-01  -6.0800000e-01   8.0229508e-01
  -1.3857143e-01   3.9827948e-01  -5.9970018e-01   7.9780361e-01
  -1.3714286e-01   3.8913153e-01  -5.9144690e-01   7.9332218e-01
  -1.3571429e-01   3.8011000e-01  -5.8324006e-01   7.8885079e-01
  -1.3428571e-01   3.7121416e-01  -5.7507955e-01   7.8438943e-01
  -1.3285714e-01   3.6244332e-01  -5.6696527e-01   7.7993811e-01
  -1.3142857e-01   3.5379675e-01  -5.5889713e-01   7.7549682e-01
  -1.3000000e-01   3.4527376e-01  -5.5087500e-01   7.7106557e-01
  -1.2857143e-01   3.3687364e-01  -5.4289879e-01   7.6664436e-01
  -1.2714286e-01   3.2859567e-01  -5.3496840e-01   7.6223319e-01
  -1.2571429e-01   3.2043917e-01  -5.2708372e-01   7.5783205e-01
  -1.2428571e-01   3.1240343e-01  -5.1924464e-01   7.5344095e-01
  -1.2285714e-01   3.0448774e-01  -5.1145106e-01   7.4905989e-01
  -1.2142857e-01   2.9669142e-01  -5.0370288e-01   7.4468886e-01
  -1.2000000e-01   2.8901376e-01  -4.9600000e-01   7.4032787e-01
  -1.1857143e-01   2.8145407e-01  -4.8834231e-01   7.3597692e-01
  -1.1714286e-01   2.7401165e-01  -4.8072970e-01   7.3163600e-01
  -1.1571429e-01   2.6668582e-01  -4.7316207e-01   7.2730512e-01
  -1.1428571e-01   2.5947589e-01  -4.6563932e-01   7.2298428e-01
  -1.1285714e-01   2.5238115e-01  -4.5816134e-01   7.1867347e-01
  -1.1142857e-01   2.4540094e-01  -4.5072803e-01   7.1437270e-01
  -1.1000000e-01   2.3853456e-01  -4.4333929e-01   7.1008197e-01
  -1.0857143e-01   2.3178133e-01  -4.3599500e-01   7.0580127e-01
  -1.0714286e-01   2.2514057e-01  -4.2869507e-01   7.0153061e-01
  -1.0571429e-01   2.1861159e-01  -4.2143940e-01   6.9726999e-01
  -1.0428571e-01   2.1219372e-01  -4.1422787e-01   6.9301940e-01
  -1.0285714e-01   2.0588628e-01  -4.0706039e-01   6.8877886e-01
  -1.0142857e-01   1.9968860e-01  -3.9993685e-01   6.8454834e-01
  -1.0000000e-01   1.9360000e-01  -3.9285714e-01   6.8032787e-01
  -9.8571429e-02   1.8761981e-01  -3.8582117e-01   6.7611743e-01
  -9.7142857e-02   1.8174735e-01  -3.7882882e-01   6.7191703e-01
  -9.5714286e-02   1.7598196e-01  -3.7188000e-01   6.6772666e-01
  -9.4285714e-02   1.7032297e-01  -3.6497459e-01   6.6354634e-01
  -9.2857143e-02   1.6476972e-01  -3.5811251e-01   6.5937605e-01
  -9.1428571e-02   1.5932154e-01  -3.5129363e-01   6.5521579e-01
  -9.0000000e-02   1.5397776e-01  -3.4451786e-01   6.5106557e-01
  -8.8571429e-02   1.4873773e-01  -3.3778509e-01   6.4692539e-01
  -8.7142857e-02   1.4360078e-01  -3.3109522e-01   6.4279525e-01
  -8.5714286e-02   1.3856626e-01  -3.2444815e-01   6.3867514e-01
  -8.4285714e-02   1.3363352e-01  -3.1784376e-01   6.3456507e-01
  -8.2857143e-02   1.2880189e-01  -3.1128197e-01   6.3046504e-01
  -8.1428571e-02   1.2407072e-01  -3.0476265e-01   6.2637504e-01
  -8.0000000e-02   1.1943936e-01  -2.9828571e-01   6.2229508e-01
  -7.8571429e-02   1.1490716e-01  -2.9185105e-01   6.1822516e-01
  -7.7142857e-02   1.1047348e-01  -2.8545856e-01   6.1416527e-01
  -7.5714286e-02   1.0613766e-01  -2.7910813e-01   6.1011542e-01
  -7.4285714e-02   1.0189906e-01  -2.7279967e-01   6.0607561e-01
  -7.2857143e-02   9.7757041e-02  -2.6653306e-01   6.0204583e-01
  -7.1428571e-02   9.3710954e-02  -2.6030820e-01   5.9802610e-01
  -7.0000000e-02   8.9760160e-02  -2.5412500e-01   5.9401639e-01
  -6.8571429e-02   8.5904021e-02  -2.4798334e-01   5.9001673e-01
  -6.7142857e-02   8.2141900e-02  -2.4188312e-01   5.8602710e-01
  -6.5714286e-02   7.8473160e-02  -2.3582424e-01   5.8204751e-01
  -6.4285714e-02   7.4897168e-02  -2.2980659e-01   5.7807795e-01
  -6.2857143e-02   7.1413291e-02  -2.2383007e-01   5.7411843e-01
  -6.1428571e-02   6.8020898e-02  -2.1789458e-01   5.7016895e-01
  -6.0000000e-02   6.4719360e-02  -2.1200000e-01   5.6622951e-01
  -5.8571429e-02   6.1508049e-02  -2.0614624e-01   5.6230010e-01
  -5.7142857e-02   5.8386339e-02  -2.0033319e-01   5.5838073e-01
  -5.5714286e-02   5.5353605e-02  -1.9456076e-01   5.5447140e-01
  -5.4285714e-02   5.2409225e-02  -1.8882882e-01   5.5057210e-01
  -5.2857143e-02   4.9552577e-02  -1.8313729e-01   5.4668284e-01
  -5.1428571e-02   4.6783041e-02  -1.7748605e-01   5.4280361e-01
  -5.0000000e-02   4.4100000e-02  -1.7187500e-01   5.3893443e-01
  -4.8571429e-02   4.1502836e-02  -1.6630404e-01   5.3507528e-01
  -4.7142857e-02   3.8990935e-02  -1.6077306e-01   5.3122616e-01
  -4.5714286e-02   3.6563684e-02  -1.5528197e-01   5.2738709e-01
  -4.4285714e-02   3.4220470e-02  -1.4983064e-01   5.2355805e-01
  -4.2857143e-02   3.1960683e-02  -1.4441899e-01   5.1973904e-01
  -4.1428571e-02   2.9783716e-02  -1.3904691e-01   5.1593008e-01
  -4.0000000e-02   2.7688960e-02  -1.3371429e-01   5.1213115e-01
  -3.8571429e-02   2.5675811e-02  -1.2842102e-01   5.0834225e-01
  -3.7142857e-02   2.3743665e-02  -1.2316701e-01   5.0456340e-01
  -3.5714286e-02   2.1891920e-02  -1.1795216e-01   5.0079458e-01
  -3.4285714e-02   2.0119975e-02  -1.1277634e-01   4.9703580e-01
  -3.2857143e-02   1.8427231e-02  -1.0763947e-01   4.9328705e-01
  -3.1428571e-02   1.6813092e-02  -1.0254144e-01   4.8954834e-01
  -3.0000000e-02   1.5276960e-02  -9.7482143e-02   4.8581967e-01
  -2.8571429e-02   1.3818242e-02  -9.2461474e-02   4.8210104e-01
  -2.7142857e-02   1.2436346e-02  -8.7479332e-02   4.7839244e-01
  -2.5714286e-02   1.1130681e-02  -8.2535610e-02   4.7469388e-01
  -2.4285714e-02   9.9006561e-03  -7.7630206e-02   4.7100535e-01
  -2.2857143e-02   8.7456850e-03  -7.2763015e-02   4.6732687e-01
  -2.1428571e-02   7.6651812e-03  -6.7933934e-02   4.6365841e-01
  -2.0000000e-02   6.6585600e-03  -6.3142857e-02   4.6000000e-01
  -1.8571429e-02   5.7252386e-03  -5.8389681e-02   4.5635162e-01
  -1.7142857e-02   4.8646355e-03  -5.3674302e-02   4.5271328e-01
  -1.5714286e-02   4.0761710e-03  -4.8996616e-02   4.4908498e-01
  -1.4285714e-02   3.3592670e-03  -4.4356518e-02   4.4546671e-01
  -1.2857143e-02   2.7133468e-03  -3.9753905e-02   4.4185848e-01
  -1.1428571e-02   2.1378356e-03  -3.5188671e-02   4.3826029e-01
  -1.0000000e-02   1.6321600e-03  -3.0660714e-02   4.3467213e-01
  -8.5714286e-03   1.1957482e-03  -2.6169929e-02   4.3109401e-01
  -7.1428571e-03   8.2802999e-04  -2.1716212e-02   4.2752593e-01
  -5.7142857e-03   5.2843688e-04  -1.7299459e-02   4.2396788e-01
  -4.2857143e-03   2.9640190e-04  -1.2919565e-02   4.2041987e-01
  -2.8571429e-03   1.3135967e-04  -8.5764265e-03   4.1688190e-01
  -1.4285714e-03   3.2746422e-05  -4.2699396e-03   4.1335396e-01
   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.0983607e-01
   1.4285714e-03   3.2559833e-05   4.2334965e-03   4.0632820e-01
   2.8571429e-03   1.2986696e-04   8.4306539e-03   4.0283038e-01
   4.2857143e-03   2.9136400e-04   1.2591576e-02   3.9934259e-01
   5.7142857e-03   5.1649519e-04   1.6716368e-02   3.9586484e-01
   7.1428571e-03   8.0470637e-04   2.0805133e-02   3.9239712e-01
   8.5714286e-03   1.1554450e-03   2.4857976e-02   3.8893944e-01
   1.0000000e-02   1.5681600e-03   2.8875000e-02   3.8549180e-01
   1.1428571e-02   2.0423021e-03   3.2856310e-02   3.8205420e-01
   1.2857143e-02   2.5773235e-03   3.6802010e-02   3.7862663e-01
   1.4285714e-02   3.1726781e-03   4.0712203e-02   3.7520910e-01
   1.5714286e-02   3.8278211e-03   4.4586995e-02   3.7180161e-01
   1.7142857e-02   4.5422098e-03   4.8426489e-02   3.6840415e-01
   1.8571429e-02   5.3153027e-03   5.2230789e-02   3.6501673e-01
   2.0000000e-02   6.1465600e-03   5.6000000e-02   3.6163934e-01
   2.1428571e-02   7.0354436e-03   5.9734225e-02   3.5827200e-01
   2.2857143e-02   7.9814168e-03   6.3433569e-02   3.5491469e-01
   2.4285714e-02   8.9839448e-03   6.7098136e-02   3.5156741e-01
   2.5714286e-02   1.0042494e-02   7.0728030e-02   3.4823018e-01
   2.7142857e-02   1.1156533e-02   7.4323355e-02   3.4490298e-01
   2.8571429e-02   1.2325531e-02   7.7884215e-02   3.4158581e-01
   3.0000000e-02   1.3548960e-02   8.1410714e-02   3.3827869e-01
   3.1428571e-02   1.4826293e-02   8.4902957e-02   3.3498160e-01
   3.2857143e-02   1.6157004e-02   8.8361047e-02   3.3169455e-01
   3.4285714e-02   1.7540570e-02   9.1785090e-02   3.2841753e-01
   3.5714286e-02   1.8976468e-02   9.5175187e-02   3.2515055e-01
   3.7142857e-02   2.0464178e-02   9.8531445e-02   3.2189361e-01
   3.8571429e-02   2.2003181e-02   1.0185397e-01   3.1864670e-01
   4.0000000e-02   2.3592960e-02   1.0514286e-01   3.1540984e-01
   4.1428571e-02   2.5232998e-02   1.0839822e-01   3.1218300e-01
   4.2857143e-02   2.6922782e-02   1.1162016e-01   3.0896621e-01
   4.4285714e-02   2.8661799e-02   1.1480878e-01   3.0575945e-01
   4.5714286e-02   3.0449538e-02   1.1796418e-01   3.0256273e-01
   4.7142857e-02   3.2285489e-02   1.2108647e-01   2.9937605e-01
   4.8571429e-02   3.4169145e-02   1.2417576e-01   2.9619940e-01
   5.0000000e-02   3.6100000e-02   1.2723214e-01   2.9303279e-01
   5.1428571e-02   3.8077549e-02   1.3025573e-01   2.8987621e-01
   5.2857143e-02   4.0101289e-02   1.3324662e-01   2.8672968e-01
   5.4285714e-02   4.2170718e-02   1.3620491e-01   2.8359317e-01
   5.5714286e-02   4.4285337e-02   1.3913073e-01   2.8046671e-01
   5.7142857e-02   4.6444648e-02   1.4202416e-01   2.7735028e-01
   5.8571429e-02   4.8648154e-02   1.4488531e-01   2.7424389e-01
   6.0000000e-02   5.0895360e-02   1.4771429e-01   2.7114754e-01
   6.1428571e-02   5.3185773e-02   1.5051119e-01   2.6806122e-01
   6.2857143e-02   5.5518900e-02   1.5327613e-01   2.6498494e-01
   6.4285714e-02   5.7894252e-02   1.5600921e-01   2.6191870e-01
   6.5714286e-02   6.0311341e-02   1.5871054e-01   2.5886250e-01
   6.7142857e-02   6.2769678e-02   1.6138021e-01   2.5581633e-01
   6.8571429e-02   6.5268779e-02   1.6401833e-01   2.5278019e-01
   7.0000000e-02   6.7808160e-02   1.6662500e-01   2.4975410e-01
   7.1428571e-02   7.0387339e-02   1.6920033e-01   2.4673804e-01
   7.2857143e-02   7.3005834e-02   1.7174443e-01   2.4373202e-01
   7.4285714e-02   7.5663168e-02   1.7425739e-01   2.4073603e-01
   7.5714286e-02   7.8358863e-02   1.7673933e-01   2.3775008e-01
   7.7142857e-02   8.1092442e-02   1.7919034e-01   2.3477417e-01
   7.8571429e-02   8.3863432e-02   1.8161053e-01   2.3180830e-01
   8.0000000e-02   8.6671360e-02   1.8400000e-01   2.2885246e-01
   8.1428571e-02   8.9515755e-02   1.8635886e-01   2.2590666e-01
   8.2857143e-02   9.2396148e-02   1.8868721e-01   2.2297089e-01
   8.4285714e-02   9.5312071e-02   1.9098516e-01   2.2004517e-01
   8.5714286e-02   9.8263057e-02   1.9325281e-01   2.1712947e-01
   8.7142857e-02   1.0124864e-01   1.9549026e-01   2.1422382e-01
   8.8571429e-02   1.0426836e-01   1.9769763e-01   2.1132820e-01
   9.0000000e-02   1.0732176e-01   1.9987500e-01   2.0844262e-01
   9.1428571e-02   1.1040837e-01   2.0202249e-01   2.0556708e-01
   9.2857143e-02   1.1352774e-01   2.0414020e-01   2.0270157e-01
   9.4285714e-02   1.1667941e-01   2.0622824e-01   1.9984610e-01
   9.5714286e-02   1.1986292e-01   2.0828670e-01   1.9700067e-01
   9.7142857e-02   1.2307782e-01   2.1031570e-01   1.9416527e-01
   9.8571429e-02   1.2632367e-01   2.1231534e-01   1.9133991e-01
   1.0000000e-01   1.2960000e-01   2.1428571e-01   1.8852459e-01
   1.0142857e-01   1.3290637e-01   2.1622694e-01   1.8571930e-01
   1.0285714e-01   1.3624234e-01   2.1813911e-01   1.8292405e-01
   1.0428571e-01   1.3960746e-01   2.2002233e-01   1.8013884e-01
   1.0571429e-01   1.4300128e-01   2.2187672e-01   1.7736367e-01
   1.0714286e-01   1.4642337e-01   2.2370236e-01   1.7459853e-01
   1.0857143e-01   1.4987327e-01   2.2549938e-01   1.7184343e-01
   1.1000000e-01   1.5335056e-01   2.2726786e-01   1.6909836e-01
   1.1142857e-01   1.5685479e-01   2.2900791e-01   1.6636333e-01
   1.1285714e-01   1.6038554e-01   2.3071965e-01   1.6363834e-01
   1.1428571e-01   1.6394236e-01   2.3240317e-01   1.6092339e-01
   1.1571429e-01   1.6752482e-01   2.3405857e-01   1.5821847e-01
   1.1714286e-01   1.7113249e-01   2.3568596e-01   1.5552359e-01
   1.1857143e-01   1.7476495e-01   2.3728545e-01   1.5283874e-01
   1.2000000e-01   1.7842176e-01   2.3885714e-01   1.5016393e-01
   1.2142857e-01   1.8210250e-01   2.4040113e-01   1.4749916e-01
   1.2285714e-01   1.8580674e-01   2.4191753e-01   1.4484443e-01
   1.2428571e-01   1.8953406e-01   2.4340645e-01   1.4219973e-01
   1.2571429e-01   1.9328405e-01   2.4486797e-01   1.3956507e-01
   1.2714286e-01   1.9705627e-01   2.4630222e-01   1.3694045e-01
   1.2857143e-01   2.0085031e-01   2.4770929e-01   1.3432586e-01
   1.3000000e-01   2.0466576e-01   2.4908929e-01   1.3172131e-01
   1.3142857e-01   2.0850220e-01   2.5044232e-01   1.2912680e-01
   1.3285714e-01   2.1235921e-01   2.5176848e-01   1.2654232e-01
   1.3428571e-01   2.1623639e-01   2.5306789e-01   1.2396788e-01
   1.3571429e-01   2.2013332e-01   2.5434064e-01   1.2140348e-01
   1.3714286e-01   2.2404960e-01   2.5558684e-01   1.1884911e-01
   1.3857143e-01   2.2798481e-01   2.5680659e-01   1.1630478e-01
   1.4000000e-01   2.3193856e-01   2.5800000e-01   1.1377049e-01
   1.4142857e-01   2.3591044e-01   2.5916717e-01   1.1124624e-01
   1.4285714e-01   2.3990004e-01   2.6030820e-01   1.0873202e-01
   1.4428571e-01   2.4390697e-01   2.6142321e-01   1.0622784e-01
   1.4571429e-01   2.4793083e-01   2.6251229e-01   1.0373369e-01
   1.4714286e-01   2.5197122e-01   2.6357554e-01   1.0124958e-01
   1.4857143e-01   2.5602774e-01   2.6461308e-01   9.8775510e-02
   1.5000000e-01   2.6010000e-01   2.6562500e-01   9.6311475e-02
   1.5142857e-01   2.6418761e-01   2.6661141e-01   9.3857477e-02
   1.5285714e-01   2.6829017e-01   2.6757242e-01   9.1413516e-02
   1.5428571e-01   2.7240730e-01   2.6850812e-01   8.8979592e-02
   1.5571429e-01   2.7653861e-01   2.6941863e-01   8.6555704e-02
   1.5714286e-01   2.8068372e-01   2.7030404e-01   8.4141853e-02
   1.5857143e-01   2.8484223e-01   2.7116446e-01   8.1738039e-02
   1.6000000e-01   2.8901376e-01   2.7200000e-01   7.9344262e-02
   1.6142857e-01   2.9319794e-01   2.7281076e-01   7.6960522e-02
   1.6285714e-01   2.9739438e-01   2.7359683e-01   7.4586818e-02
   1.6428571e-01   3.0160271e-01   2.7435834e-01   7.2223152e-02
   1.6571429e-01   3.0582254e-01   2.7509538e-01   6.9869522e-02
   1.6714286e-01   3.1005351e-01   2.7580805e-01   6.7525928e-02
   1.6857143e-01   3.1429524e-01   2.7649646e-01   6.5192372e-02
   1.7000000e-01   3.1854736e-01   2.7716071e-01   6.2868852e-02
   1.7142857e-01   3.2280950e-01   2.7780092e-01   6.0555370e-02
   1.7285714e-01   3.2708128e-01   2.7841717e-01   5.8251924e-02
   1.7428571e-01   3.3136235e-01   2.7900958e-01   5.5958515e-02
   1.7571429e-01   3.3565233e-01   2.7957825e-01   5.3675142e-02
   1.7714286e-01   3.3995087e-01   2.8012328e-01   5.1401807e-02
   1.7857143e-01   3.4425760e-01   2.8064478e-01   4.9138508e-02
   1.8000000e-01   3.4857216e-01   2.8114286e-01   4.6885246e-02
   1.8142857e-01   3.5289419e-01   2.8161761e-01   4.4642021e-02
   1.8285714e-01   3.5722333e-01   2.8206914e-01   4.2408832e-02
   1.8428571e-01   3.6155924e-01   2.8249755e-01   4.0185681e-02
   1.8571429e-01   3.6590154e-01   2.8290296e-01   3.7972566e-02
   1.8714286e-01   3.7024990e-01   2.8328545e-01   3.5769488e-02
   1.8857143e-01   3.7460395e-01   2.8364515e-01   3.3576447e-02
   1.9000000e-01   3.7896336e-01   2.8398214e-01   3.1393443e-02
   1.9142857e-01   3.8332777e-01   2.8429654e-01   2.9220475e-02
   1.9285714e-01   3.8769683e-01   2.8458845e-01   2.7057544e-02
   1.9428571e-01   3.9207021e-01   2.8485798e-01   2.4904650e-02
   1.9571429e-01   3.9644756e-01   2.8510522e-01   2.2761793e-02
   1.9714286e-01   4.0082853e-01   2.8533028e-01   2.0628973e-02
   1.9857143e-01   4.0521279e-01   2.8553327e-01   1.8506189e-02
   2.0000000e-01   4.0960000e-01   2.8571429e-01   1.6393443e-02
   2.0142857e-01   4.1398982e-01   2.8587344e-01   1.4290733e-02
   2.0285714e-01   4.1838192e-01   2.8601083e-01   1.2198060e-02
   2.0428571e-01   4.2277596e-01   2.8612656e-01   1.0115423e-02
   2.0571429e-01   4.2717162e-01   2.8622074e-01   8.0428237e-03
   2.0714286e-01   4.3156855e-01   2.8629347e-01   5.9802610e-03
   2.0857143e-01   4.3596644e-01   2.8634486e-01   3.9277350e-03
   2.1000000e-01   4.4036496e-01   2.8637500e-01   1.8852459e-03
   2.1142857e-01   4.4476378e-01   2.8638401e-01  -1.4720642e-04
   2.1285714e-01   4.4916257e-01   2.8637198e-01  -2.1696219e-03
   2.1428571e-01   4.5356102e-01   2.8633903e-01  -4.1820007e-03
   2.1571429e-01   4.5795880e-01   2.8628525e-01  -6.1843426e-03
   2.1714286e-01   4.6235559e-01   2.8621075e-01  -8.1766477e-03
   2.1857143e-01   4.6675109e-01   2.8611563e-01  -1.0158916e-02
   2.2000000e-01   4.7114496e-01   2.8600000e-01  -1.2131148e-02
   2.2142857e-01   4.7553690e-01   2.8586396e-01  -1.4093342e-02
   2.2285714e-01   4.7992660e-01   2.8570762e-01  -1.6045500e-02
   2.2428571e-01   4.8431374e-01   2.8553108e-01  -1.7987621e-02
   2.2571429e-01   4.8869801e-01   2.8533444e-01  -1.9919706e-02
   2.2714286e-01   4.9307911e-01   2.8511782e-01  -2.1841753e-02
   2.2857143e-01   4.9745673e-01   2.8488130e-01  -2.3753764e-02
   2.3000000e-01   5.0183056e-01   2.8462500e-01  -2.5655738e-02
   2.3142857e-01   5.0620031e-01   2.8434902e-01  -2.7547675e-02
   2.3285714e-01   5.1056566e-01   2.8405347e-01  -2.9429575e-02
   2.3428571e-01   5.1492633e-01   2.8373844e-01  -3.1301439e-02
   2.3571429e-01   5.1928201e-01   2.8340405e-01  -3.3163265e-02
   2.3714286e-01   5.2363240e-01   2.8305040e-01  -3.5015055e-02
   2.3857143e-01   5.2797722e-01   2.8267758e-01  -3.6856808e-02
   2.4000000e-01   5.3231616e-01   2.8228571e-01  -3.8688525e-02
   2.4142857e-01   5.3664894e-01   2.8187490e-01  -4.0510204e-02
   2.4285714e-01   5.4097526e-01   2.8144523e-01  -4.2321847e-02
   2.4428571e-01   5.4529484e-01   2.8099682e-01  -4.4123453e-02
   2.4571429e-01   5.4960739e-01   2.8052978e-01  -4.5915022e-02
   2.4714286e-01   5.5391262e-01   2.8004420e-01  -4.7696554e-02
   2.4857143e-01   5.5821025e-01   2.7954019e-01  -4.9468050e-02
   2.5000000e-01   5.6250000e-01   2.7901786e-01  -5.1229508e-02
   2.5142857e-01   5.6678159e-01   2.7847730e-01  -5.2980930e-02
   2.5285714e-01   5.7105473e-01   2.7791863e-01  -5.4722315e-02
   2.5428571e-01   5.7531915e-01   2.7734194e-01  -5.6453663e-02
   2.5571429e-01   5.7957458e-01   2.7674734e-01  -5.8174975e-02
   2.5714286e-01   5.8382074e-01   2.7613494e-01  -5.9886250e-02
   2.5857143e-01   5.8805736e-01   2.7550484e-01  -6.1587487e-02
   2.6000000e-01   5.9228416e-01   2.7485714e-01  -6.3278689e-02
   2.6142857e-01   5.9650088e-01   2.7419195e-01  -6.4959853e-02
   2.6285714e-01   6.0070725e-01   2.7350937e-01  -6.6630980e-02
   2.6428571e-01   6.0490300e-01   2.7280951e-01  -6.8292071e-02
   2.6571429e-01   6.0908787e-01   2.7209246e-01  -6.9943125e-02
   2.6714286e-01   6.1326159e-01   2.7135834e-01  -7.1584142e-02
   2.6857143e-01   6.1742391e-01   2.7060725e-01  -7.3215122e-02
   2.7000000e-01   6.2157456e-01   2.6983929e-01  -7.4836066e-02
   2.7142857e-01   6.2571329e-01   2.6905456e-01  -7.6446972e-02
   2.7285714e-01   6.2983983e-01   2.6825318e-01  -7.8047842e-02
   2.7428571e-01   6.3395394e-01   2.6743524e-01  -7.9638675e-02
   2.7571429e-01   6.3805536e-01   2.6660084e-01  -8.1219471e-02
   2.7714286e-01   6.4214383e-01   2.6575010e-01  -8.2790231e-02
   2.7857143e-01   6.4621912e-01   2.6488312e-01  -8.4350953e-02
   2.8000000e-01   6.5028096e-01   2.6400000e-01  -8.5901639e-02
   2.8142857e-01   6.5432911e-01   2.6310084e-01  -8.7442288e-02
   2.8285714e-01   6.5836334e-01   2.6218576e-01  -8.8972901e-02
   2.8428571e-01   6.6238338e-01   2.6125484e-01  -9.0493476e-02
   2.8571429e-01   6.6638900e-01   2.6030820e-01  -9.2004015e-02
   2.8714286e-01   6.7037997e-01   2.5934595e-01  -9.3504517e-02
   2.8857143e-01   6.7435603e-01   2.5836818e-01  -9.4994982e-02
   2.9000000e-01   6.7831696e-01   2.5737500e-01  -9.6475410e-02
   2.9142857e-01   6.8226251e-01   2.5636651e-01  -9.7945801e-02
   2.9285714e-01   6.8619246e-01   2.5534283e-01  -9.9406156e-02
   2.9428571e-01   6.9010657e-01   2.5430404e-01  -1.0085647e-01
   2.9571429e-01   6.9400460e-01   2.5325026e-01  -1.0229675e-01
   2.9714286e-01   6.9788634e-01   2.5218159e-01  -1.0372700e-01
   2.9857143e-01   7.0175155e-01   2.5109814e-01  -1.0514721e-01
   3.0000000e-01   7.0560000e-01   2.5000000e-01  -1.0655738e-01
   3.0142857e-01   7.0943147e-01   2.4888729e-01  -1.0795751e-01
   3.0285714e-01   7.1324574e-01   2.4776010e-01  -1.0934761e-01
   3.0428571e-01   7.1704259e-01   2.4661854e-01  -1.1072767e-01
   3.0571429e-01   7.2082179e-01   2.4546272e-01  -1.1209769e-01
   3.0714286e-01   7.2458313e-01   2.4429274e-01  -1.1345768e-01
   3.0857143e-01   7.2832639e-01   2.4310870e-01  -1.1480763e-01
   3.1000000e-01   7.3205136e-01   2.4191071e-01  -1.1614754e-01
   3.1142857e-01   7.3575782e-01   2.4069888e-01  -1.1747742e-01
   3.1285714e-01   7.3944556e-01   2.3947329e-01  -1.1879726e-01
   3.1428571e-01   7.4311437e-01   2.3823407e-01  -1.2010706e-01
   3.1571429e-01   7.4676404e-01   2.3698131e-01  -1.2140683e-01
   3.1714286e-01   7.5039437e-01   2.3571512e-01  -1.2269655e-01
   3.1857143e-01   7.5400514e-01   2.3443560e-01  -1.2397625e-01
   3.2000000e-01   7.5759616e-01   2.3314286e-01  -1.2524590e-01
   3.2142857e-01   7.6116722e-01   2.3183700e-01  -1.2650552e-01
   3.2285714e-01   7.6471813e-01   2.3051812e-01  -1.2775510e-01
   3.2428571e-01   7.6824867e-01   2.2918633e-01  -1.2899465e-01
   3.2571429e-01   7.7175866e-01   2.2784173e-01  -1.3022416e-01
   3.2714286e-01   7.7524791e-01   2.2648443e-01  -1.3144363e-01
   3.2857143e-01   7.7871620e-01   2.2511454e-01  -1.3265306e-01
   3.3000000e-01   7.8216336e-01   2.2373214e-01  -1.3385246e-01
   3.3142857e-01   7.8558919e-01   2.2233736e-01  -1.3504182e-01
   3.3285714e-01   7.8899350e-01   2.2093029e-01  -1.3622114e-01
   3.3428571e-01   7.9237611e-01   2.1951104e-01  -1.3739043e-01
   3.3571429e-01   7.9573682e-01   2.1807971e-01  -1.3854968e-01
   3.3714286e-01   7.9907545e-01   2.1663640e-01  -1.3969890e-01
   3.3857143e-01   8.0239183e-01   2.1518123e-01  -1.4083807e-01
   3.4000000e-01   8.0568576e-01   2.1371429e-01  -1.4196721e-01
   3.4142857e-01   8.0895707e-01   2.1223568e-01  -1.4308632e-01
   3.4285714e-01   8.1220558e-01   2.1074552e-01  -1.4419538e-01
   3.4428571e-01   8.1543111e-01   2.0924391e-01  -1.4529441e-01
   3.4571429e-01   8.1863350e-01   2.0773095e-01  -1.4638341e-01
   3.4714286e-01   8.2181255e-01   2.0620674e-01  -1.4746236e-01
   3.4857143e-01   8.2496811e-01   2.0467139e-01  -1.4853128e-01
   3.5000000e-01   8.2810000e-01   2.0312500e-01  -1.4959016e-01
   3.5142857e-01   8.3120805e-01   2.0156768e-01  -1.5063901e-01
   3.5285714e-01   8.3429210e-01   1.9999953e-01  -1.5167782e-01
   3.5428571e-01   8.3735198e-01   1.9842066e-01  -1.5270659e-01
   3.5571429e-01   8.4038753e-01   1.9683116e-01  -1.5372533e-01
   3.5714286e-01   8.4339858e-01   1.9523115e-01  -1.5473402e-01
   3.5857143e-01   8.4638498e-01   1.9362073e-01  -1.5573269e-01
   3.6000000e-01   8.4934656e-01   1.9200000e-01  -1.5672131e-01
   3.6142857e-01   8.5228317e-01   1.9036906e-01  -1.5769990e-01
   3.6285714e-01   8.5519465e-01   1.8872803e-01  -1.5866845e-01
   3.6428571e-01   8.5808084e-01   1.8707700e-01  -1.5962697e-01
   3.6571429e-01   8.6094160e-01   1.8541608e-01  -1.6057544e-01
   3.6714286e-01   8.6377677e-01   1.8374537e-01  -1.6151388e-01
   3.6857143e-01   8.6658621e-01   1.8206497e-01  -1.6244229e-01
   3.7000000e-01   8.6936976e-01   1.8037500e-01  -1.6336066e-01
   3.7142857e-01   8.7212728e-01   1.7867555e-01  -1.6426899e-01
   3.7285714e-01   8.7485862e-01   1.7696673e-01  -1.6516728e-01
   3.7428571e-01   8.7756365e-01   1.7524865e-01  -1.6605554e-01
   3.7571429e-01   8.8024222e-01   1.7352140e-01  -1.6693376e-01
   3.7714286e-01   8.8289418e-01   1.7178509e-01  -1.6780194e-01
   3.7857143e-01   8.8551941e-01   1.7003983e-01  -1.6866009e-01
   3.8000000e-01   8.8811776e-01   1.6828571e-01  -1.6950820e-01
   3.8142857e-01   8.9068910e-01   1.6652286e-01  -1.7034627e-01
   3.8285714e-01   8.9323330e-01   1.6475135e-01  -1.7117431e-01
   3.8428571e-01   8.9575022e-01   1.6297131e-01  -1.7199231e-01
   3.8571429e-01   8.9823973e-01   1.6118284e-01  -1.7280027e-01
   3.8714286e-01   9.0070171e-01   1.5938604e-01  -1.7359819e-01
   3.8857143e-01   9.0313603e-01   1.5758101e-01  -1.7438608e-01
   3.9000000e-01   9.0554256e-01   1.5576786e-01  -1.7516393e-01
   3.9142857e-01   9.0792118e-01   1.5394669e-01  -1.7593175e-01
   3.9285714e-01   9.1027176e-01   1.5211761e-01  -1.7668953e-01
   3.9428571e-01   9.1259419e-01   1.5028072e-01  -1.7743727e-01
   3.9571429e-01   9.1488835e-01   1.4843612e-01  -1.7817497e-01
   3.9714286e-01   9.1715411e-01   1.4658392e-01  -1.7890264e-01
   3.9857143e-01   9.1939137e-01   1.4472423e-01  -1.7962027e-01
   4.0000000e-01   9.2160000e-01   1.4285714e-01  -1.8032787e-01
   4.0142857e-01   9.2377990e-01   1.4098277e-01  -1.8102543e-01
   4.0285714e-01   9.2593095e-01   1.3910121e-01  -1.8171295e-01
   4.0428571e-01   9.2805305e-01   1.3721257e-01  -1.8239043e-01
   4.0571429e-01   9.3014609e-01   1.3531695e-01  -1.8305788e-01
   4.0714286e-01   9.3220995e-01   1.3341446e-01  -1.8371529e-01
   4.0857143e-01   9.3424455e-01   1.3150521e-01  -1.8436266e-01
   4.1000000e-01   9.3624976e-01   1.2958929e-01  -1.8500000e-01
   4.1142857e-01   9.3822550e-01   1.2766681e-01  -1.8562730e-01
   4.1285714e-01   9.4017165e-01   1.2573787e-01  -1.8624456e-01
   4.1428571e-01   9.4208813e-01   1.2380258e-01  -1.8685179e-01
   4.1571429e-01   9.4397483e-01   1.2186105e-01  -1.8744898e-01
   4.1714286e-01   9.4583167e-01   1.1991337e-01  -1.8803613e-01
   4.1857143e-01   9.4765854e-01   1.1795965e-01  -1.8861325e-01
   4.2000000e-01   9.4945536e-01   1.1600000e-01  -1.8918033e-01
   4.2142857e-01   9.5122203e-01   1.1403452e-01  -1.8973737e-01
   4.2285714e-01   9.5295847e-01   1.1206331e-01  -1.9028438e-01
   4.2428571e-01   9.5466459e-01   1.1008647e-01  -1.9082134e-01
   4.2571429e-01   9.5634030e-01   1.0810412e-01  -1.9134828e-01
   4.2714286e-01   9.5798552e-01   1.0611636e-01  -1.9186517e-01
   4.2857143e-01   9.5960017e-01   1.0412328e-01  -1.9237203e-01
   4.3000000e-01   9.6118416e-01   1.0212500e-01  -1.9286885e-01
   4.3142857e-01   9.6273742e-01   1.0012162e-01  -1.9335564e-01
   4.3285714e-01   9.6425987e-01   9.8113234e-02  -1.9383239e-01
   4.3428571e-01   9.6575143e-01   9.6099958e-02  -1.9429910e-01
   4.3571429e-01   9.6721204e-01   9.4081893e-02  -1.9475577e-01
   4.3714286e-01   9.6864161e-01   9.2059142e-02  -1.9520241e-01
   4.3857143e-01   9.7004007e-01   9.0031810e-02  -1.9563901e-01
   4.4000000e-01   9.7140736e-01   8.8000000e-02  -1.9606557e-01
   4.4142857e-01   9.7274341e-01   8.5963817e-02  -1.9648210e-01
   4.4285714e-01   9.7404815e-01   8.3923365e-02  -1.9688859e-01
   4.4428571e-01   9.7532151e-01   8.1878748e-02  -1.9728505e-01
   4.4571429e-01   9.7656344e-01   7.9830071e-02  -1.9767146e-01
   4.4714286e-01   9.7777387e-01   7.7777436e-02  -1.9804784e-01
   4.4857143e-01   9.7895274e-01   7.5720950e-02  -1.9841419e-01
   4.5000000e-01   9.8010000e-01   7.3660714e-02  -1.9877049e-01
   4.5142857e-01   9.8121558e-01   7.1596835e-02  -1.9911676e-01
   4.5285714e-01   9.8229944e-01   6.9529415e-02  -1.9945299e-01
   4.5428571e-01   9.8335151e-01   6.7458559e-02  -1.9977919e-01
   4.5571429e-01   9.8437175e-01   6.5384371e-02  -2.0009535e-01
   4.5714286e-01   9.8536010e-01   6.3306955e-02  -2.0040147e-01
   4.5857143e-01   9.8631652e-01   6.1226416e-02  -2.0069756e-01
   4.6000000e-01   9.8724096e-01   5.9142857e-02  -2.0098361e-01
   4.6142857e-01   9.8813337e-01   5.7056383e-02  -2.0125962e-01
   4.6285714e-01   9.8899372e-01   5.4967097e-02  -2.0152559e-01
   4.6428571e-01   9.8982195e-01   5.2875104e-02  -2.0178153e-01
   4.6571429e-01   9.9061803e-01   5.0780508e-02  -2.0202743e-01
   4.6714286e-01   9.9138191e-01   4.8683413e-02  -2.0226330e-01
   4.6857143e-01   9.9211357e-01   4.6583923e-02  -2.0248913e-01
   4.7000000e-01   9.9281296e-01   4.4482143e-02  -2.0270492e-01
   4.7142857e-01   9.9348005e-01   4.2378176e-02  -2.0291067e-01
   4.7285714e-01   9.9411481e-01   4.0272126e-02  -2.0310639e-01
   4.7428571e-01   9.9471720e-01   3.8164098e-02  -2.0329207e-01
   4.7571429e-01   9.9528720e-01   3.6054196e-02  -2.0346771e-01
   4.7714286e-01   9.9582478e-01   3.3942524e-02  -2.0363332e-01
   4.7857143e-01   9.9632990e-01   3.1829186e-02  -2.0378889e-01
   4.8000000e-01   9.9680256e-01   2.9714286e-02  -2.0393443e-01
   4.8142857e-01   9.9724272e-01   2.7597928e-02  -2.0406992e-01
   4.8285714e-01   9.9765036e-01   2.5480217e-02  -2.0419538e-01
   4.8428571e-01   9.9802547e-01   2.3361256e-02  -2.0431081e-01
   4.8571429e-01   9.9836801e-01   2.1241150e-02  -2.0441619e-01
   4.8714286e-01   9.9867799e-01   1.9120002e-02  -2.0451154e-01
   4.8857143e-01   9.9895537e-01   1.6997918e-02  -2.0459686e-01
   4.9000000e-01   9.9920016e-01   1.4875000e-02  -2.0467213e-01
   4.9142857e-01   9.9941233e-01   1.2751354e-02  -2.0473737e-01
   4.9285714e-01   9.9959188e-01   1.0627082e-02  -2.0479257e-01
   4.9428571e-01   9.9973879e-01   8.5022907e-03  -2.0483774e-01
   4.9571429e-01   9.9985307e-01   6.3770825e-03  -2.0487287e-01
   4.9714286e-01   9.9993469e-01   4.2515618e-03  -2.0489796e-01
   4.9857143e-01   9.9998367e-01   2.1258330e-03  -2.0491301e-01
   5.0000000e-01   1.0000000e+00   1.6521176e-16  -2.0491803e-01
   5.0142857e-01   9.9998367e-01  -2.1258330e-03  -2.0491301e-01
   5.0285714e-01   9.9993469e-01  -4.2515618e-03  -2.0489796e-01
   5.0428571e-01   9.9985307e-01  -6.3770825e-03  -2.0487287e-01
   5.0571429e-01   9.9973879e-01  -8.5022907e-03  -2.0483774e-01
   5.0714286e-01   9.9959188e-01  -1.0627082e-02  -2.0479257e-01
   5.0857143e-01   9.9941233e-01  -1.2751354e-02  -2.0473737e-01
   5.1000000e-01   9.9920016e-01  -1.4875000e-02  -2.0467213e-01
   5.1142857e-01   9.9895537e-01  -1.6997918e-02  -2.0459686e-01
   5.1285714e-01   9.9867799e-01  -1.9120002e-02  -2.0451154e-01
   5.1428571e-01   9.9836801e-01  -2.1241150e-02  -2.0441619e-01
   5.1571429e-01   9.9802547e-01  -2.3361256e-02  -2.0431081e-01
   5.1714286e-01   9.9765036e-01  -2.5480217e-02  -2.0419538e-01
   5.1857143e-01   9.9724272e-01  -2.7597928e-02  -2.0406992e-01
   5.2000000e-01   9.9680256e-01  -2.9714286e-02  -2.0393443e-01
   5.2142857e-01   9.9632990e-01  -3.1829186e-02  -2.0378889e-01
   5.2285714e-01   9.9582478e-01  -3.3942524e-02  -2.0363332e-01
   5.2428571e-01   9.9528720e-01  -3.6054196e-02  -2.0346771e-01
   5.2571429e-01   9.9471720e-01  -3.8164098e-02  -2.0329207e-01
   5.2714286e-01   9.9411481e-01  -4.0272126e-02  -2.0310639e-01
   5.2857143e-01   9.9348005e-01  -4.2378176e-02  -2.0291067e-01
   5.3000000e-01   9.9281296e-01  -4.4482143e-02  -2.0270492e-01
   5.3142857e-01   9.9211357e-01  -4.6583923e-02  -2.0248913e-01
   5.3285714e-01   9.9138191e-01  -4.8683413e-02  -2.0226330e-01
   5.3428571e-01   9.9061803e-01  -5.0780508e-02  -2.0202743e-01
   5.3571429e-01   9.8982195e-01  -5.2875104e-02  -2.0178153e-01
   5.3714286e-01   9.8899372e-01  -5.4967097e-02  -2.0152559e-01
   5.3857143e-01   9.8813337e-01  -5.7056383e-02  -2.0125962e-01
   5.4000000e-01   9.8724096e-01  -5.9142857e-02  -2.0098361e-01
   5.4142857e-01   9.8631652e-01  -6.1226416e-02  -2.0069756e-01
   5.4285714e-01   9.8536010e-01  -6.3306955e-02  -2.0040147e-01
   5.4428571e-01   9.8437175e-01  -6.5384371e-02  -2.0009535e-01
   5.4571429e-01   9.8335151e-01  -6.7458559e-02  -1.9977919e-01
   5.4714286e-01   9.8229944e-01  -6.9529415e-02  -1.9945299e-01
   5.4857143e-01   9.8121558e-01  -7.1596835e-02  -1.9911676e-01
   5.5000000e-01   9.8010000e-01  -7.3660714e-02  -1.9877049e-01
   5.5142857e-01   9.7895274e-01  -7.5720950e-02  -1.9841419e-01
   5.5285714e-01   9.7777387e-01  -7.7777436e-02  -1.9804784e-01
   5.5428571e-01   9.7656344e-01  -7.9830071e-02  -1.9767146e-01
   5.5571429e-01   9.7532151e-01  -8.1878748e-02  -1.9728505e-01
   5.5714286e-01   9.7404815e-01  -8.3923365e-02  -1.9688859e-01
   5.5857143e-01   9.7274341e-01  -8.5963817e-02  -1.9648210e-01
   5.6000000e-01   9.7140736e-01  -8.8000000e-02  -1.9606557e-01
   5.6142857e-01   9.7004007e-01  -9.0031810e-02  -1.9563901e-01
   5.6285714e-01   9.6864161e-01  -9.2059142e-02  -1.9520241e-01
   5.6428571e-01   9.6721204e-01  -9.4081893e-02  -1.9475577e-01
   5.6571429e-01   9.6575143e-01  -9.6099958e-02  -1.9429910e-01
   5.6714286e-01   9.6425987e-01  -9.8113234e-02  -1.9383239e-01
   5.6857143e-01   9.6273742e-01  -1.0012162e-01  -1.9335564e-01
   5.7000000e-01   9.6118416e-01  -1.0212500e-01  -1.9286885e-01
   5.7142857e-01   9.5960017e-01  -1.0412328e-01  -1.9237203e-01
   5.7285714e-01   9.5798552e-01  -1.0611636e-01  -1.9186517e-01
   5.7428571e-01   9.5634030e-01  -1.0810412e-01  -1.9134828e-01
   5.7571429e-01   9.5466459e-01  -1.1008647e-01  -1.9082134e-01
   5.7714286e-01   9.5295847e-01  -1.1206331e-01  -1.9028438e-01
   5.7857143e-01   9.5122203e-01  -1.1403452e-01  -1.8973737e-01
   5.8000000e-01   9.4945536e-01  -1.1600000e-01  -1.8918033e-01
   5.8142857e-01   9.4765854e-01  -1.1795965e-01  -1.8861325e-01
   5.8285714e-01   9.4583167e-01  -1.1991337e-01  -1.8803613e-01
   5.8428571e-01   9.4397483e-01  -1.2186105e-01  -1.8744898e-01
   5.8571429e-01   9.4208813e-01  -1.2380258e-01  -1.8685179e-01
   5.8714286e-01   9.4017165e-01  -1.2573787e-01  -1.8624456e-01
   5.8857143e-01   9.3822550e-01  -1.2766681e-01  -1.8562730e-01
   5.9000000e-01   9.3624976e-01  -1.2958929e-01  -1.8500000e-01
   5.9142857e-01   9.3424455e-01  -1.3150521e-01  -1.8436266e-01
   5.9285714e-01   9.3220995e-01  -1.3341446e-01  -1.8371529e-01
   5.9428571e-01   9.3014609e-01  -1.3531695e-01  -1.8305788e-01
   5.9571429e-01   9.2805305e-01  -1.3721257e-01  -1.8239043e-01
   5.9714286e-01   9.2593095e-01  -1.3910121e-01  -1.8171295e-01
   5.9857143e-01   9.2377990e-01  -1.4098277e-01  -1.8102543e-01
   6.0000000e-01   9.2160000e-01  -1.4285714e-01  -1.8032787e-01
   6.0142857e-01   9.1939137e-01  -1.4472423e-01  -1.7962027e-01
   6.0285714e-01   9.1715411e-01  -1.4658392e-01  -1.7890264e-01
   6.0428571e-01   9.1488835e-01  -1.4843612e-01  -1.7817497e-01
   6.0571429e-01   9.1259419e-01  -1.5028072e-01  -1.7743727e-01
   6.0714286e-01   9.1027176e-01  -1.5211761e-01  -1.7668953e-01
   6.0857143e-01   9.0792118e-01  -1.5394669e-01  -1.7593175e-01
   6.1000000e-01   9.0554256e-01  -1.5576786e-01  -1.7516393e-01
   6.1142857e-01   9.0313603e-01  -1.5758101e-01  -1.7438608e-01
   6.1285714e-01   9.0070171e-01  -1.5938604e-01  -1.7359819e-01
   6.1428571e-01   8.9823973e-01  -1.6118284e-01  -1.7280027e-01
   6.1571429e-01   8.9575022e-01  -1.6297131e-01  -1.7199231e-01
   6.1714286e-01   8.9323330e-01  -1.6475135e-01  -1.7117431e-01
   6.1857143e-01   8.9068910e-01  -1.6652286e-01  -1.7034627e-01
   6.2000000e-01   8.8811776e-01  -1.6828571e-01  -1.6950820e-01
   6.2142857e-01   8.8551941e-01  -1.7003983e-01  -1.6866009e-01
   6.2285714e-01   8.8289418e-01  -1.7178509e-01  -1.6780194e-01
   6.2428571e-01   8.8024222e-01  -1.7352140e-01  -1.6693376e-01
   6.2571429e-01   8.7756365e-01  -1.7524865e-01  -1.6605554e-01
   6.2714286e-01   8.7485862e-01  -1.7696673e-01  -1.6516728e-01
   6.2857143e-01   8.7212728e-01  -1.7867555e-01  -1.6426899e-01
   6.3000000e-01   8.6936976e-01  -1.8037500e-01  -1.6336066e-01
   6.3142857e-01   8.6658621e-01  -1.8206497e-01  -1.6244229e-01
   6.3285714e-01   8.6377677e-01  -1.8374537e-01  -1.6151388e-01
   6.3428571e-01   8.6094160e-01  -1.8541608e-01  -1.6057544e-01
   6.3571429e-01   8.5808084e-01  -1.8707700e-01  -1.5962697e-01
   6.3714286e-01   8.5519465e-01  -1.8872803e-01  -1.5866845e-01
   6.3857143e-01   8.5228317e-01  -1.9036906e-01  -1.5769990e-01
   6.4000000e-01   8.4934656e-01  -1.9200000e-01  -1.5672131e-01
   6.4142857e-01   8.4638498e-01  -1.9362073e-01  -1.5573269e-01
   6.4285714e-01   8.4339858e-01  -1.9523115e-01  -1.5473402e-01
   6.4428571e-01   8.4038753e-01  -1.9683116e-01  -1.5372533e-01
   6.4571429e-01   8.3735198e-01  -1.9842066e-01  -1.5270659e-01
   6.4714286e-01   8.3429210e-01  -1.9999953e-01  -1.5167782e-01
   6.4857143e-01   8.3120805e-01  -2.0156768e-01  -1.5063901e-01
   6.5000000e-01   8.2810000e-01  -2.0312500e-01  -1.4959016e-01
   6.5142857e-01   8.2496811e-01  -2.0467139e-01  -1.4853128e-01
   6.5285714e-01   8.2181255e-01  -2.0620674e-01  -1.4746236e-01
   6.5428571e-01   8.1863350e-01  -2.0773095e-01  -1.4638341e-01
   6.5571429e-01   8.1543111e-01  -2.0924391e-01  -1.4529441e-01
   6.5714286e-01   8.1220558e-01  -2.1074552e-01  -1.4419538e-01
   6.5857143e-01   8.0895707e-01  -2.1223568e-01  -1.4308632e-01
   6.6000000e-01   8.0568576e-01  -2.1371429e-01  -1.4196721e-01
   6.6142857e-01   8.0239183e-01  -2.1518123e-01  -1.4083807e-01
   6.6285714e-01   7.9907545e-01  -2.1663640e-01  -1.3969890e-01
   6.6428571e-01   7.9573682e-01  -2.1807971e-01  -1.3854968e-01
   6.6571429e-01   7.9237611e-01  -2.1951104e-01  -1.3739043e-01
   6.6714286e-01   7.8899350e-01  -2.2093029e-01  -1.3622114e-01
   6.6857143e-01   7.8558919e-01  -2.2233736e-01  -1.3504182e-01
   6.7000000e-01   7.8216336e-01  -2.2373214e-01  -1.3385246e-01
   6.7142857e-01   7.7871620e-01  -2.2511454e-01  -1.3265306e-01
   6.7285714e-01   7.7524791e-01  -2.2648443e-01  -1.3144363e-01
   6.7428571e-01   7.7175866e-01  -2.2784173e-01  -1.3022416e-01
   6.7571429e-01   7.6824867e-01  -2.2918633e-01  -1.2899465e-01
   6.7714286e-01   7.6471813e-01  -2.3051812e-01  -1.2775510e-01
   6.7857143e-01   7.6116722e-01  -2.3183700e-01  -1.2650552e-01
   6.8000000e-01   7.5759616e-01  -2.3314286e-01  -1.2524590e-01
   6.8142857e-01   7.5400514e-01  -2.3443560e-01  -1.2397625e-01
   6.8285714e-01   7.5039437e-01  -2.3571512e-01  -1.2269655e-01
   6.8428571e-01   7.4676404e-01  -2.3698131e-01  -1.2140683e-01
   6.8571429e-01   7.4311437e-01  -2.3823407e-01  -1.2010706e-01
   6.8714286e-01   7.3944556e-01  -2.3947329e-01  -1.1879726e-01
   6.8857143e-01   7.3575782e-01  -2.4069888e-01  -1.1747742e-01
   6.9000000e-01   7.3205136e-01  -2.4191071e-01  -1.1614754e-01
   6.9142857e-01   7.2832639e-01  -2.4310870e-01  -1.1480763e-01
   6.9285714e-01   7.2458313e-01  -2.4429274e-01  -1.1345768e-01
   6.9428571e-01   7.2082179e-01  -2.4546272e-01  -1.1209769e-01
   6.9571429e-01   7.1704259e-01  -2.4661854e-01  -1.1072767e-01
   6.9714286e-01   7.1324574e-01  -2.4776010e-01  -1.0934761e-01
   6.9857143e-01   7.0943147e-01  -2.4888729e-01  -1.0795751e-01
   7.0000000e-01   7.0560000e-01  -2.5000000e-01  -1.0655738e-01
   7.0142857e-01   7.0175155e-01  -2.5109814e-01  -1.0514721e-01
   7.0285714e-01   6.9788634e-01  -2.5218159e-01  -1.0372700e-01
   7.0428571e-01   6.9400460e-01  -2.5325026e-01  -1.0229675e-01
   7.0571429e-01   6.9010657e-01  -2.5430404e-01  -1.0085647e-01
   7.0714286e-01   6.8619246e-01  -2.5534283e-01  -9.9406156e-02
   7.0857143e-01   6.8226251e-01  -2.5636651e-01  -9.7945801e-02
   7.1000000e-01   6.7831696e-01  -2.5737500e-01  -9.6475410e-02
   7.1142857e-01   6.7435603e-01  -2.5836818e-01  -9.4994982e-02
   7.1285714e-01   6.7037997e-01  -2.5934595e-01  -9.3504517e-02
   7.1428571e-01   6.6638900e-01  -2.6030820e-01  -9.2004015e-02
   7.1571429e-01   6.6238338e-01  -2.6125484e-01  -9.0493476e-02
   7.1714286e-01   6.5836334e-01  -2.6218576e-01  -8.8972901e-02
   7.1857143e-01   6.5432911e-01  -2.6310084e-01  -8.7442288e-02
   7.2000000e-01   6.5028096e-01  -2.6400000e-01  -8.5901639e-02
   7.2142857e-01   6.4621912e-01  -2.6488312e-01  -8.4350953e-02
   7.2285714e-01   6.4214383e-01  -2.6575010e-01  -8.2790231e-02
   7.2428571e-01   6.3805536e-01  -2.6660084e-01  -8.1219471e-02
   7.2571429e-01   6.3395394e-01  -2.6743524e-01  -7.9638675e-02
   7.2714286e-01   6.2983983e-01  -2.6825318e-01  -7.8047842e-02
   7.2857143e-01   6.2571329e-01  -2.6905456e-01  -7.6446972e-02
   7.3000000e-01   6.2157456e-01  -2.6983929e-01  -7.4836066e-02
   7.3142857e-01   6.1742391e-01  -2.7060725e-01  -7.3215122e-02
   7.3285714e-01   6.1326159e-01  -2.7135834e-01  -7.1584142e-02
   7.3428571e-01   6.0908787e-01  -2.7209246e-01  -6.9943125e-02
   7.3571429e-01   6.0490300e-01  -2.7280951e-01  -6.8292071e-02
   7.3714286e-01   6.0070725e-01  -2.7350937e-01  -6.6630980e-02
   7.3857143e-01   5.9650088e-01  -2.7419195e-01  -6.4959853e-02
   7.4000000e-01   5.9228416e-01  -2.7485714e-01  -6.3278689e-02
   7.4142857e-01   5.8805736e-01  -2.7550484e-01  -6.1587487e-02
   7.4285714e-01   5.8382074e-01  -2.7613494e-01  -5.9886250e-02
   7.4428571e-01   5.7957458e-01  -2.7674734e-01  -5.8174975e-02
   7.4571429e-01   5.7531915e-01  -2.7734194e-01  -5.6453663e-02
   7.4714286e-01   5.7105473e-01  -2.7791863e-01  -5.4722315e-02
   7.4857143e-01   5.6678159e-01  -2.7847730e-01  -5.2980930e-02
   7.5000000e-01   5.6250000e-01  -2.7901786e-01  -5.1229508e-02
   7.5142857e-01   5.5821025e-01  -2.7954019e-01  -4.9468050e-02
   7.5285714e-01   5.5391262e-01  -2.8004420e-01  -4.7696554e-02
   7.5428571e-01   5.4960739e-01  -2.8052978e-01  -4.5915022e-02
   7.5571429e-01   5.4529484e-01  -2.8099682e-01  -4.4123453e-02
   7.5714286e-01   5.4097526e-01  -2.8144523e-01  -4.2321847e-02
   7.5857143e-01   5.3664894e-01  -2.8187490e-01  -4.0510204e-02
   7.6000000e-01   5.3231616e-01  -2.8228571e-01  -3.8688525e-02
   7.6142857e-01   5.2797722e-01  -2.8267758e-01  -3.6856808e-02
   7.6285714e-01   5.2363240e-01  -2.8305040e-01  -3.5015055e-02
   7.6428571e-01   5.1928201e-01  -2.8340405e-01  -3.3163265e-02
   7.6571429e-01   5.1492633e-01  -2.8373844e-01  -3.1301439e-02
   7.6714286e-01   5.1056566e-01  -2.8405347e-01  -2.9429575e-02
   7.6857143e-01   5.0620031e-01  -2.8434902e-01  -2.7547675e-02
   7.7000000e-01   5.0183056e-01  -2.8462500e-01  -2.5655738e-02
   7.7142857e-01   4.9745673e-01  -2.8488130e-01  -2.3753764e-02
   7.7285714e-01   4.9307911e-01  -2.8511782e-01  -2.1841753e-02
   7.7428571e-01   4.8869801e-01  -2.8533444e-01  -1.9919706e-02
   7.7571429e-01   4.8431374e-01  -2.8553108e-01  -1.7987621e-02
   7.7714286e-01   4.7992660e-01  -2.8570762e-01  -1.6045500e-02
   7.7857143e-01   4.7553690e-01  -2.8586396e-01  -1.4093342e-02
   7.8000000e-01   4.7114496e-01  -2.8600000e-01  -1.2131148e-02
   7.8142857e-01   4.6675109e-01  -2.8611563e-01  -1.0158916e-02
   7.8285714e-01   4.6235559e-01  -2.8621075e-01  -8.1766477e-03
   7.8428571e-01   4.5795880e-01  -2.8628525e-01  -6.1843426e-03
   7.8571429e-01   4.5356102e-01  -2.8633903e-01  -4.1820007e-03
   7.8714286e-01   4.4916257e-01  -2.8637198e-01  -2.1696219e-03
   7.8857143e-01   4.4476378e-01  -2.8638401e-01  -1.4720642e-04
   7.9000000e-01   4.4036496e-01  -2.8637500e-01   1.8852459e-03
   7.9142857e-01   4.3596644e-01  -2.8634486e-01   3.9277350e-03
   7.9285714e-01   4.3156855e-01  -2.8629347e-01   5.9802610e-03
   7.9428571e-01   4.2717162e-01  -2.8622074e-01   8.0428237e-03
   7.9571429e-01   4.2277596e-01  -2.8612656e-01   1.0115423e-02
   7.9714286e-01   4.1838192e-01  -2.8601083e-01   1.2198060e-02
   7.9857143e-01   4.1398982e-01  -2.8587344e-01   1.4290733e-02
   8.0000000e-01   4.0960000e-01  -2.8571429e-01   1.6393443e-02
   8.0142857e-01   4.0521279e-01  -2.8553327e-01   1.8506189e-02
   8.0285714e-01   4.0082853e-01  -2.8533028e-01   2.0628973e-02
   8.0428571e-01   3.9644756e-01  -2.8510522e-01   2.2761793e-02
   8.0571429e-01   3.9207021e-01  -2.8485798e-01   2.4904650e-02
   8.0714286e-01   3.8769683e-01  -2.8458845e-01   2.7057544e-02
   8.0857143e-01   3.8332777e-01  -2.8429654e-01   2.9220475e-02
   8.1000000e-01   3.7896336e-01  -2.8398214e-01   3.1393443e-02
   8.1142857e-01   3.7460395e-01  -2.8364515e-01   3.3576447e-02
   8.1285714e-01   3.7024990e-01  -2.8328545e-01   3.5769488e-02
   8.1428571e-01   3.6590154e-01  -2.8290296e-01   3.7972566e-02
   8.1571429e-01   3.6155924e-01  -2.8249755e-01   4.0185681e-02
   8.1714286e-01   3.5722333e-01  -2.8206914e-01   4.2408832e-02
   8.1857143e-01   3.5289419e-01  -2.8161761e-01   4.4642021e-02
   8.2000000e-01   3.4857216e-01  -2.8114286e-01   4.6885246e-02
   8.2142857e-01   3.4425760e-01  -2.8064478e-01   4.9138508e-02
   8.2285714e-01   3.3995087e-01  -2.8012328e-01   5.1401807e-02
   8.2428571e-01   3.3565233e-01  -2.7957825e-01   5.3675142e-02
   8.2571429e-01   3.3136235e-01  -2.7900958e-01   5.5958515e-02
   8.2714286e-01   3.2708128e-01  -2.7841717e-01   5.8251924e-02
   8.2857143e-01   3.2280950e-01  -2.7780092e-01   6.0555370e-02
   8.3000000e-01   3.1854736e-01  -2.7716071e-01   6.2868852e-02
   8.3142857e-01   3.1429524e-01  -2.7649646e-01   6.5192372e-02
   8.3285714e-01   3.1005351e-01  -2.7580805e-01   6.7525928e-02
   8.3428571e-01   3.0582254e-01  -2.7509538e-01   6.9869522e-02
   8.3571429e-01   3.0160271e-01  -2.7435834e-01   7.2223152e-02
   8.3714286e-01   2.9739438e-01  -2.7359683e-01   7.4586818e-02
   8.3857143e-01   2.9319794e-01  -2.7281076e-01   7.6960522e-02
   8.4000000e-01   2.8901376e-01  -2.7200000e-01   7.9344262e-02
   8.4142857e-01   2.8484223e-01  -2.7116446e-01   8.1738039e-02
   8.4285714e-01   2.8068372e-01  -2.7030404e-01   8.4141853e-02
   8.4428571e-01   2.7653861e-01  -2.6941863e-01   8.6555704e-02
   8.4571429e-01   2.7240730e-01  -2.6850812e-01   8.8979592e-02
   8.4714286e-01   2.6829017e-01  -2.6757242e-01   9.1413516e-02
   8.4857143e-01   2.6418761e-01  -2.6661141e-01   9.3857477e-02
   8.5000000e-01   2.6010000e-01  -2.6562500e-01   9.6311475e-02
   8.5142857e-01   2.5602774e-01  -2.6461308e-01   9.8775510e-02
   8.5285714e-01   2.5197122e-01  -2.6357554e-01   1.0124958e-01
   8.5428571e-01   2.4793083e-01  -2.6251229e-01   1.0373369e-01
   8.5571429e-01   2.4390697e-01  -2.6142321e-01   1.0622784e-01
   8.5714286e-01   2.3990004e-01  -2.6030820e-01   1.0873202e-01
   8.5857143e-01   2.3591044e-01  -2.5916717e-01   1.1124624e-01
   8.6000000e-01   2.3193856e-01  -2.5800000e-01   1.1377049e-01
   8.6142857e-01   2.2798481e-01  -2.5680659e-01   1.1630478e-01
   8.6285714e-01   2.2404960e-01  -2.5558684e-01   1.1884911e-01
   8.6428571e-01   2.2013332e-01  -2.5434064e-01   1.2140348e-01
   8.6571429e-01   2.1623639e-01  -2.5306789e-01   1.2396788e-01
   8.6714286e-01   2.1235921e-01  -2.5176848e-01   1.2654232e-01
   8.6857143e-01   2.0850220e-01  -2.5044232e-01   1.2912680e-01
   8.7000000e-01   2.0466576e-01  -2.4908929e-01   1.3172131e-01
   8.7142857e-01   2.0085031e-01  -2.4770929e-01   1.3432586e-01
   8.7285714e-01   1.9705627e-01  -2.4630222e-01   1.3694045e-01
   8.7428571e-01   1.9328405e-01  -2.4486797e-01   1.3956507e-01
   8.7571429e-01   1.8953406e-01  -2.4340645e-01   1.4219973e-01
   8.7714286e-01   1.8580674e-01  -2.4191753e-01   1.4484443e-01
   8.7857143e-01   1.8210250e-01  -2.4040113e-01   1.4749916e-01
   8.8000000e-01   1.7842176e-01  -2.3885714e-01   1.5016393e-01
   8.8142857e-01   1.7476495e-01  -2.3728545e-01   1.5283874e-01
   8.8285714e-01   1.7113249e-01  -2.3568596e-01   1.5552359e-01
   8.8428571e-01   1.6752482e-01  -2.3405857e-01   1.5821847e-01
   8.8571429e-01   1.6394236e-01  -2.3240317e-01   1.6092339e-01
   8.8714286e-01   1.6038554e-01  -2.3071965e-01   1.6363834e-01
   8.8857143e-01   1.5685479e-01  -2.2900791e-01   1.6636333e-01
   8.9000000e-01   1.5335056e-01  -2.2726786e-01   1.6909836e-01
   8.9142857e-01   1.4987327e-01  -2.2549938e-01   1.7184343e-01
   8.9285714e-01   1.4642337e-01  -2.2370236e-01   1.7459853e-01
   8.9428571e-01   1.4300128e-01  -2.2187672e-01   1.7736367e-01
   8.9571429e-01   1.3960746e-01  -2.2002233e-01   1.8013884e-01
   8.9714286e-01   1.3624234e-01  -2.1813911e-01   1.8292405e-01
   8.9857143e-01   1.3290637e-01  -2.1622694e-01   1.8571930e-01
   9.0000000e-01   1.2960000e-01  -2.1428571e-01   1.8852459e-01
   9.0142857e-01   1.2632367e-01  -2.1231534e-01   1.9133991e-01
   9.0285714e-01   1.2307782e-01  -2.1031570e-01   1.9416527e-01
   9.0428571e-01   1.1986292e-01  -2.0828670e-01   1.9700067e-01
   9.0571429e-01   1.1667941e-01  -2.0622824e-01   1.9984610e-01
   9.0714286e-01   1.1352774e-01  -2.0414020e-01   2.0270157e-01
   9.0857143e-01   1.1040837e-01  -2.0202249e-01   2.0556708e-01
   9.1000000e-01   1.0732176e-01  -1.9987500e-01   2.0844262e-01
   9.1142857e-01   1.0426836e-01  -1.9769763e-01   2.1132820e-01
   9.1285714e-01   1.0124864e-01  -1.9549026e-01   2.1422382e-01
   9.1428571e-01   9.8263057e-02  -1.9325281e-01   2.1712947e-01
   9.1571429e-01   9.5312071e-02  -1.9098516e-01   2.2004517e-01
   9.1714286e-01   9.2396148e-02  -1.8868721e-01   2.2297089e-01
   9.1857143e-01   8.9515755e-02  -1.8635886e-01   2.2590666e-01
   9.2000000e-01   8.6671360e-02  -1.8400000e-01   2.2885246e-01
   9.2142857e-01   8.3863432e-02  -1.8161053e-01   2.3180830e-01
   9.2285714e-01   8.1092442e-02  -1.7919034e-01   2.3477417e-01
   9.2428571e-01   7.8358863e-02  -1.7673933e-01   2.3775008e-01
   9.2571429e-01   7.5663168e-02  -1.7425739e-01   2.4073603e-01
   9.2714286e-01   7.3005834e-02  -1.7174443e-01   2.4373202e-01
   9.2857143e-01   7.0387339e-02  -1.6920033e-01   2.4673804e-01
   9.3000000e-01   6.7808160e-02  -1.6662500e-01   2.4975410e-01
   9.3142857e-01   6.5268779e-02  -1.6401833e-01   2.5278019e-01
   9.3285714e-01   6.2769678e-02  -1.6138021e-01   2.5581633e-01
   9.3428571e-01   6.0311341e-02  -1.5871054e-01   2.5886250e-01
   9.3571429e-01   5.7894252e-02  -1.5600921e-01   2.6191870e-01
   9.3714286e-01   5.5518900e-02  -1.5327613e-01   2.6498494e-01
   9.3857143e-01   5.3185773e-02  -1.5051119e-01   2.6806122e-01
   9.4000000e-01   5.0895360e-02  -1.4771429e-01   2.7114754e-01
   9.4142857e-01   4.8648154e-02  -1.4488531e-01   2.7424389e-01
   9.4285714e-01   4.6444648e-02  -1.4202416e-01   2.7735028e-01
   9.4428571e-01   4.4285337e-02  -1.3913073e-01   2.8046671e-01
   9.4571429e-01   4.2170718e-02  -1.3620491e-01   2.8359317e-01
   9.4714286e-01   4.0101289e-02  -1.3324662e-01   2.8672968e-01
   9.4857143e-01   3.8077549e-02  -1.3025573e-01   2.8987621e-01
   9.5000000e-01   3.6100000e-02  -1.2723214e-01   2.9303279e-01
   9.5142857e-01   3.4169145e-02  -1.2417576e-01   2.9619940e-01
   9.5285714e-01   3.2285489e-02  -1.2108647e-01   2.9937605e-01
   9.5428571e-01   3.0449538e-02  -1.1796418e-01   3.0256273e-01
   9.5571429e-01   2.8661799e-02  -1.1480878e-01   3.0575945e-01
   9.5714286e-01   2.6922782e-02  -1.1162016e-01   3.0896621e-01
   9.5857143e-01   2.5232998e-02  -1.0839822e-01   3.1218300e-01
   9.6000000e-01   2.3592960e-02  -1.0514286e-01   3.1540984e-01
   9.6142857e-01   2.2003181e-02  -1.0185397e-01   3.1864670e-01
   9.6285714e-01   2.0464178e-02  -9.8531445e-02   3.2189361e-01
   9.6428571e-01   1.8976468e-02  -9.5175187e-02   3.2515055e-01
   9.6571429e-01   1.7540570e-02  -9.1785090e-02   3.2841753e-01
   9.6714286e-01   1.6157004e-02  -8.8361047e-02   3.3169455e-01
   9.6857143e-01   1.4826293e-02  -8.4902957e-02   3.3498160e-01
   9.7000000e-01   1.3548960e-02  -8.1410714e-02   3.3827869e-01
   9.7142857e-01   1.2325531e-02  -7.7884215e-02   3.4158581e-01
   9.7285714e-01   1.1156533e-02  -7.4323355e-02   3.4490298e-01
   9.7428571e-01   1.0042494e-02  -7.0728030e-02   3.4823018e-01
   9.7571429e-01   8.9839448e-03  -6.7098136e-02   3.5156741e-01
   9.7714286e-01   7.9814168e-03  -6.3433569e-02   3.5491469e-01
   9.7857143e-01   7.0354436e-03  -5.9734225e-02   3.5827200e-01
   9.8000000e-01   6.1465600e-03  -5.6000000e-02   3.6163934e-01
   9.8142857e-01   5.3153027e-03  -5.2230789e-02   3.6501673e-01
   9.8285714e-01   4.5422098e-03  -4.8426489e-02   3.6840415e-01
   9.8428571e-01   3.8278211e-03  -4.4586995e-02   3.7180161e-01
   9.8571429e-01   3.1726781e-03  -4.0712203e-02   3.7520910e-01
   9.8714286e-01   2.5773235e-03  -3.6802010e-02   3.7862663e-01
   9.8857143e-01   2.0423021e-03  -3.2856310e-02   3.8205420e-01
   9.9000000e-01   1.5681600e-03  -2.8875000e-02   3.8549180e-01
   9.9142857e-01   1.1554450e-03  -2.4857976e-02   3.8893944e-01
   9.9285714e-01   8.0470637e-04  -2.0805133e-02   3.9239712e-01
   9.9428571e-01   5.1649519e-04  -1.6716368e-02   3.9586484e-01
   9.9571429e-01   2.9136400e-04  -1.2591576e-02   3.9934259e-01
   9.9714286e-01   1.2986696e-04  -8.4306539e-03   4.0283038e-01
   9.9857143e-01   3.2559833e-05  -4.2334965e-03   4.0632820e-01
   1.0000000e+00   0.0000000e+00   0.0000000e+00   4.0983607e-01
   1.0014286e+00   3.2746422e-05   4.2699396e-03   4.1335396e-01
   1.0028571e+00   1.3135967e-04   8.5764265e-03   4.1688190e-01
   1.0042857e+00   2.9640190e-04   1.2919565e-02   4.2041987e-01
   1.0057143e+00   5.2843688e-04   1.7299459e-02   4.2396788e-01
   1.0071429e+00   8.2802999e-04   2.1716212e-02   4.2752593e-01
   1.0085714e+00   1.1957482e-03   2.6169929e-02   4.3109401e-01
   1.0100000e+00   1.6321600e-03   3.0660714e-02   4.3467213e-01
   1.0114286e+00   2.1378356e-03   3.5188671e-02   4.3826029e-01
   1.0128571e+00   2.7133468e-03   3.9753905e-02   4.4185848e-01
   1.0142857e+00   3.3592670e-03   4.4356518e-02   4.4546671e-01
   1.0157143e+00   4.0761710e-03   4.8996616e-02   4.4908498e-01
   1.0171429e+00   4.8646355e-03   5.3674302e-02   4.5271328e-01
   1.0185714e+00   5.7252386e-03   5.8389681e-02   4.5635162e-01
   1.0200000e+00   6.6585600e-03   6.3142857e-02   4.6000000e-01
   1.0214286e+00   7.6651812e-03   6.7933934e-02   4.6365841e-01
   1.0228571e+00   8.7456850e-03   7.2763015e-02   4.6732687e-01
   1.0242857e+00   9.9006561e-03   7.7630206e-02   4.7100535e-01
   1.0257143e+00   1.1130681e-02   8.2535610e-02   4.7469388e-01
   1.0271429e+00   1.2436346e-02   8.7479332e-02   4.7839244e-01
   1.0285714e+00   1.3818242e-02   9.2461474e-02   4.8210104e-01
   1.0300000e+00   1.5276960e-02   9.7482143e-02   4.8581967e-01
   1.0314286e+00   1.6813092e-02   1.0254144e-01   4.8954834e-01
   1.0328571e+00   1.8427231e-02   1.0763947e-01   4.9328705e-01
   1.0342857e+00   2.0119975e-02   1.1277634e-01   4.9703580e-01
   1.0357143e+00   2.1891920e-02   1.1795216e-01   5.0079458e-01
   1.0371429e+00   2.3743665e-02   1.2316701e-01   5.0456340e-01
   1.0385714e+00   2.5675811e-02   1.2842102e-01   5.0834225e-01
   1.0400000e+00   2.7688960e-02   1.3371429e-01   5.1213115e-01
   1.0414286e+00   2.9783716e-02   1.3904691e-01   5.1593008e-01
   1.0428571e+00   3.1960683e-02   1.4441899e-01   5.1973904e-01
   1.0442857e+00   3.4220470e-02   1.4983064e-01   5.2355805e-01
   1.0457143e+00   3.6563684e-02   1.5528197e-01   5.2738709e-01
   1.0471429e+00   3.8990935e-02   1.6077306e-01   5.3122616e-01
   1.0485714e+00   4.1502836e-02   1.6630404e-01   5.3507528e-01
   1.0500000e+00   4.4100000e-02   1.7187500e-01   5.3893443e-01
   1.0514286e+00   4.6783041e-02   1.7748605e-01   5.4280361e-01
   1.0528571e+00   4.9552577e-02   1.8313729e-01   5.4668284e-01
   1.0542857e+00   5.2409225e-02   1.8882882e-01   5.5057210e-01
   1.0557143e+00   5.5353605e-02   1.9456076e-01   5.5447140e-01
   1.0571429e+00   5.8386339e-02   2.0033319e-01   5.5838073e-01
   1.0585714e+00   6.1508049e-02   2.0614624e-01   5.6230010e-01
   1.0600000e+00   6.4719360e-02   2.1200000e-01   5.6622951e-01
   1.0614286e+00   6.8020898e-02   2.1789458e-01   5.7016895e-01
   1.0628571e+00   7.1413291e-02   2.2383007e-01   5.7411843e-01
   1.0642857e+00   7.4897168e-02   2.2980659e-01   5.7807795e-01
   1.0657143e+00   7.8473160e-02   2.3582424e-01   5.8204751e-01
   1.0671429e+00   8.2141900e-02   2.4188312e-01   5.8602710e-01
   1.0685714e+00   8.5904021e-02   2.4798334e-01   5.9001673e-01
   1.0700000e+00   8.9760160e-02   2.5412500e-01   5.9401639e-01
   1.0714286e+00   9.3710954e-02   2.6030820e-01   5.9802610e-01
   1.0728571e+00   9.7757041e-02   2.6653306e-01   6.0204583e-01
   1.0742857e+00   1.0189906e-01   2.7279967e-01   6.0607561e-01
   1.0757143e+00   1.0613766e-01   2.7910813e-01   6.1011542e-01
   1.0771429e+00   1.1047348e-01   2.8545856e-01   6.1416527e-01
   1.0785714e+00   1.1490716e-01   2.9185105e-01   6.1822516e-01
   1.0800000e+00   1.1943936e-01   2.9828571e-01   6.2229508e-01
   1.0814286e+00   1.2407072e-01   3.0476265e-01   6.2637504e-01
   1.0828571e+00   1.2880189e-01   3.1128197e-01   6.3046504e-01
   1.0842857e+00   1.3363352e-01   3.1784376e-01   6.3456507e-01
   1.0857143e+00   1.3856626e-01   3.2444815e-01   6.3867514e-01
   1.0871429e+00   1.4360078e-01   3.3109522e-01   6.4279525e-01
   1.0885714e+00   1.4873773e-01   3.3778509e-01   6.4692539e-01
   1.0900000e+00   1.5397776e-01   3.4451786e-01   6.5106557e-01
   1.0914286e+00   1.5932154e-01   3.5129363e-01   6.5521579e-01
   1.0928571e+00   1.6476972e-01   3.5811251e-01   6.5937605e-01
   1.0942857e+00   1.7032297e-01   3.6497459e-01   6.6354634e-01
   1.0957143e+00   1.7598196e-01   3.7188000e-01   6.6772666e-01
   1.0971429e+00   1.8174735e-01   3.7882882e-01   6.7191703e-01
   1.0985714e+00   1.8761981e-01   3.8582117e-01   6.7611743e-01
   1.1000000e+00   1.9360000e-01   3.9285714e-01   6.8032787e-01
   1.1014286e+00   1.9968860e-01   3.9993685e-01   6.8454834e-01
   1.1028571e+00   2.0588628e-01   4.0706039e-01   6.8877886e-01
   1.1042857e+00   2.1219372e-01   4.1422787e-01   6.9301940e-01
   1.1057143e+00   2.1861159e-01   4.2143940e-01   6.9726999e-01
   1.1071429e+00   2.2514057e-01   4.2869507e-01   7.0153061e-01
   1.1085714e+00   2.3178133e-01   4.3599500e-01   7.0580127e-01
   1.1100000e+00   2.3853456e-01   4.4333929e-01   7.1008197e-01
   1.1114286e+00   2.4540094e-01   4.5072803e-01   7.1437270e-01
   1.1128571e+00   2.5238115e-01   4.5816134e-01   7.1867347e-01
   1.1142857e+00   2.5947589e-01   4.6563932e-01   7.2298428e-01
   1.1157143e+00   2.6668582e-01   4.7316207e-01   7.2730512e-01
   1.1171429e+00   2.7401165e-01   4.8072970e-01   7.3163600e-01
   1.1185714e+00   2.8145407e-01   4.8834231e-01   7.3597692e-01
   1.1200000e+00   2.8901376e-01   4.9600000e-01   7.4032787e-01
   1.1214286e+00   2.9669142e-01   5.0370288e-01   7.4468886e-01
   1.1228571e+00   3.0448774e-01   5.1145106e-01   7.4905989e-01
   1.1242857e+00   3.1240343e-01   5.1924464e-01   7.5344095e-01
   1.1257143e+00   3.2043917e-01   5.2708372e-01   7.5783205e-01
   1.1271429e+00   3.2859567e-01   5.3496840e-01   7.6223319e-01
   1.1285714e+00   3.3687364e-01   5.4289879e-01   7.6664436e-01
   1.1300000e+00   3.4527376e-01   5.5087500e-01   7.7106557e-01
   1.1314286e+00   3.5379675e-01   5.5889713e-01   7.7549682e-01
   1.1328571e+00   3.6244332e-01   5.6696527e-01   7.7993811e-01
   1.1342857e+00   3.7121416e-01   5.7507955e-01   7.8438943e-01
   1.1357143e+00   3.8011000e-01   5.8324006e-01   7.8885079e-01
   1.1371429e+00   3.8913153e-01   5.9144690e-01   7.9332218e-01
   1.1385714e+00   3.9827948e-01   5.9970018e-01   7.9780361e-01
   1.1400000e+00   4.0755456e-01   6.0800000e-01   8.0229508e-01
   1.1414286e+00   4.1695748e-01   6.1634647e-01   8.0679659e-01
   1.1428571e+00   4.2648896e-01   6.2473969e-01   8.1130813e-01
   1.1442857e+00   4.3614972e-01   6.3317977e-01   8.1582971e-01
   1.1457143e+00   4.4594049e-01   6.4166681e-01   8.2036132e-01
   1.1471429e+00   4.5586197e-01   6.5020091e-01   8.2490298e-01
   1.1485714e+00   4.6591490e-01   6.5878217e-01   8.2945467e-01
   1.1500000e+00   4.7610000e-01   6.6741071e-01   8.3401639e-01
   1.1514286e+00   4.8641800e-01   6.7608663e-01   8.3858816e-01
   1.1528571e+00   4.9686962e-01   6.8481003e-01   8.4316996e-01
   1.1542857e+00   5.0745561e-01   6.9358101e-01   8.4776179e-01
   1.1557143e+00   5.1817668e-01   7.0239968e-01   8.5236367e-01
   1.1571429e+00   5.2903357e-01   7.1126614e-01   8.5697558e-01
   1.1585714e+00   5.4002702e-01   7.2018050e-01   8.6159752e-01
   1.1600000e+00   5.5115776e-01   7.2914286e-01   8.6622951e-01
   1.1614286e+00   5.6242653e-01   7.3815332e-01   8.7087153e-01
   1.1628571e+00   5.7383408e-01   7.4721200e-01   8.7552359e-01
   1.1642857e+00   5.8538113e-01   7.5631898e-01   8.8018568e-01
   1.1657143e+00   5.9706844e-01   7.6547439e-01   8.8485781e-01
   1.1671429e+00   6.0889675e-01   7.7467831e-01   8.8953998e-01
   1.1685714e+00   6.2086681e-01   7.8393086e-01   8.9423218e-01
   1.1700000e+00   6.3297936e-01   7.9323214e-01   8.9893443e-01
   1.1714286e+00   6.4523515e-01   8.0258226e-01   9.0364670e-01
   1.1728571e+00   6.5763494e-01   8.1198131e-01   9.0836902e-01
   1.1742857e+00   6.7017947e-01   8.2142940e-01   9.1310137e-01
   1.1757143e+00   6.8286950e-01   8.3092665e-01   9.1784376e-01
   1.1771429e+00   6.9570579e-01   8.4047314e-01   9.2259619e-01
   1.1785714e+00   7.0868909e-01   8.5006898e-01   9.2735865e-01
   1.1800000e+00   7.2182016e-01   8.5971429e-01   9.3213115e-01
   1.1814286e+00   7.3509976e-01   8.6940915e-01   9.3691368e-01
   1.1828571e+00   7.4852866e-01   8.7915369e-01   9.4170626e-01
   1.1842857e+00   7.6210762e-01   8.8894799e-01   9.4650887e-01
   1.1857143e+00   7.7583740e-01   8.9879217e-01   9.5132151e-01
   1.1871429e+00   7.8971877e-01   9.0868633e-01   9.5614420e-01
   1.1885714e+00   8.0375250e-01   9.1863057e-01   9.6097692e-01
   1.1900000e+00   8.1793936e-01   9.2862500e-01   9.6581967e-01
   1.1914286e+00   8.3228012e-01   9.3866972e-01   9.7067247e-01
   1.1928571e+00   8.4677555e-01   9.4876484e-01   9.7553530e-01
   1.1942857e+00   8.6142643e-01   9.5891045e-01   9.8040816e-01
   1.1957143e+00   8.7623354e-01   9.6910667e-01   9.8529107e-01
   1.1971429e+00   8.9119765e-01   9.7935360e-01   9.9018401e-01
   1.1985714e+00   9.0631954e-01   9.8965134e-01   9.9508699e-01
   1.2000000e+00   9.2160000e-01   1.0000000e+00   1.0000000e+00


==> data/Duncan_Foil_Experimental_Data.dat <==
  -6.7253834e-05  -5.0274890e-04
   1.6107293e-01  -4.0364039e-03
   3.1622753e-01  -7.5696350e-03
   4.6526202e-01  -1.2108788e-02
   6.2021485e-01  -1.7151537e-02
   7.7510043e-01  -2.2697460e-02
   9.1196198e-01  -2.8745283e-02
   1.0666458e+00  -3.5800724e-02
   1.2094257e+00  -4.2352144e-02
   1.3403017e+00  -4.8399543e-02
   1.4951872e+00  -5.3945466e-02
   1.6383706e+00  -5.7477849e-02
   1.7943995e+00  -5.4469834e-02
   1.9268896e+00  -4.8441086e-02
   2.0357063e+00  -4.0397951e-02
   2.1506431e+00  -3.1348895e-02
   2.2417048e+00  -2.1794970e-02
   2.3327665e+00  -1.2241046e-02
   2.4180443e+00  -1.1771785e-03
   2.4973366e+00   9.8871124e-03
   2.5945184e+00   2.0446959e-02
   2.6854456e+00   2.8994538e-02
   2.7941278e+00   3.6031327e-02
   2.9379165e+00   3.7027499e-02
   3.0449846e+00   3.1988141e-02
   3.1217885e+00   2.4435038e-02
   3.2163473e+00   1.5371145e-02
   3.2869639e+00   6.3089476e-03
   3.3873066e+00  -4.2648876e-03
   3.4760144e+00  -1.2322011e-02
   3.5766934e+00  -2.0379982e-02
   3.7012475e+00  -2.8942822e-02
   3.8381090e+00  -3.4990645e-02
   3.9695230e+00  -3.7012662e-02
   4.1020131e+00  -3.0983915e-02
   4.2050459e+00  -2.1430838e-02
   4.3020932e+00  -1.1877337e-02
   4.3990733e+00  -2.8270088e-03
   4.4841494e+00   6.7273398e-03
   4.5753456e+00   1.7287610e-02
   4.6903496e+00   2.6839839e-02
   4.8051519e+00   3.4882550e-02
   4.9369694e+00   3.5879570e-02
   5.0502249e+00   3.2349306e-02
   5.1509039e+00   2.4291335e-02
   5.2398134e+00   1.7743730e-02
   5.3284540e+00   9.1834335e-03
   5.4051234e+00   6.2398514e-04
   5.4996150e+00  -8.9430806e-03
   5.5885246e+00  -1.5490686e-02
   5.6832852e+00  -2.3045060e-02
   5.7902188e+00  -2.9090764e-02
   5.9215655e+00  -3.1615954e-02
   6.0418154e+00  -2.7599049e-02
   6.1564159e+00  -2.1065857e-02
   6.2531942e+00  -1.3525048e-02
   6.3502415e+00  -3.9715468e-03
   6.4594617e+00   7.0906247e-03
   6.5445378e+00   1.6644973e-02
   6.6296812e+00   2.6702495e-02
   6.7444835e+00   3.4745205e-02
   6.8469783e+00   4.0272900e-02
   6.9845796e+00   3.9759977e-02
   7.0852586e+00   3.1702006e-02
   7.1619280e+00   2.3142558e-02
   7.2385301e+00   1.4079937e-02
   7.3092811e+00   6.0240848e-03
   7.3743829e+00   4.8452107e-04


==> data/Duncan_Foil_With_TL_CaC1E-01.dat <==
  -2.3630542e+01   1.5007586e-04
  -2.3630542e+01   1.5007586e-04
  -2.2399113e+01   1.1307980e-04
  -2.2399113e+01   1.1307980e-04
  -2.1167734e+01  -2.0957340e-05
  -2.1167734e+01  -2.0957340e-05
  -1.9936355e+01  -1.0302365e-04
  -1.9936355e+01  -1.0302365e-04
  -1.8705025e+01  -1.2651330e-04
  -1.8705025e+01  -1.2651330e-04
  -1.7473842e+01  -1.1476847e-04
  -1.7473842e+01  -1.1476847e-04
  -1.6242857e+01  -1.0625369e-04
  -1.6242857e+01  -1.0625369e-04
  -1.5012118e+01  -1.1256650e-04
  -1.5012118e+01  -1.1256650e-04
  -1.3781626e+01  -1.2254926e-04
  -1.3781626e+01  -1.2254926e-04
  -1.2551527e+01  -1.2489852e-04
  -1.2551527e+01  -1.2489852e-04
  -1.1934335e+01  -1.1711773e-04
  -1.1934335e+01  -1.1711773e-04
  -1.1317537e+01  -1.1095172e-04
  -1.1317537e+01  -1.1095172e-04
  -1.0701034e+01  -1.1770493e-04
  -1.0701034e+01  -1.1770493e-04
  -1.0084778e+01  -1.3267931e-04
  -1.0084778e+01  -1.3267931e-04
  -9.4687685e+00  -1.4545172e-04
  -9.4687685e+00  -1.4545172e-04
  -8.8530049e+00  -1.5088374e-04
  -8.8530049e+00  -1.5088374e-04
  -8.2374877e+00  -1.5675616e-04
  -8.2374877e+00  -1.5675616e-04
  -7.6221675e+00  -1.7070296e-04
  -7.6221675e+00  -1.7070296e-04
  -7.0071429e+00  -1.9272463e-04
  -7.0071429e+00  -1.9272463e-04
  -6.3924138e+00  -2.2560985e-04
  -6.3924138e+00  -2.2560985e-04
  -5.7780788e+00  -2.5570591e-04
  -5.7780788e+00  -2.5570591e-04
  -5.4687685e+00  -2.7919507e-04
  -5.4687685e+00  -2.7919507e-04
  -5.1598522e+00  -3.1046552e-04
  -5.1598522e+00  -3.1046552e-04
  -4.8512808e+00  -3.5333399e-04
  -4.8512808e+00  -3.5333399e-04
  -4.5430049e+00  -4.0427685e-04
  -4.5430049e+00  -4.0427685e-04
  -4.2350739e+00  -4.5874335e-04
  -4.2350739e+00  -4.5874335e-04
  -3.9274384e+00  -5.1688177e-04
  -3.9274384e+00  -5.1688177e-04
  -3.6202266e+00  -5.8441379e-04
  -3.6202266e+00  -5.8441379e-04
  -3.3135123e+00  -6.6721182e-04
  -3.3135123e+00  -6.6721182e-04
  -3.0074384e+00  -7.9273399e-04
  -3.0074384e+00  -7.9273399e-04
  -2.7021576e+00  -9.1253202e-04
  -2.7021576e+00  -9.1253202e-04
  -2.5478818e+00  -1.0039951e-03
  -2.5478818e+00  -1.0039951e-03
  -2.3946158e+00  -1.0873793e-03
  -2.3946158e+00  -1.0873793e-03
  -2.3164433e+00  -1.1414089e-03
  -2.3164433e+00  -1.1414089e-03
  -2.2392956e+00  -1.2042414e-03
  -2.2392956e+00  -1.2042414e-03
  -2.1735517e+00  -1.2572414e-03
  -2.1735517e+00  -1.2572414e-03
  -2.1631084e+00  -1.2656059e-03
  -2.1631084e+00  -1.2656059e-03
  -2.1234236e+00  -1.3070099e-03
  -2.1234236e+00  -1.3070099e-03
  -2.0841429e+00  -1.3425369e-03
  -2.0841429e+00  -1.3425369e-03
  -2.0634335e+00  -1.3638227e-03
  -2.0634335e+00  -1.3638227e-03
  -2.0428621e+00  -1.3856995e-03
  -2.0428621e+00  -1.3856995e-03
  -2.0225911e+00  -1.4071330e-03
  -2.0225911e+00  -1.4071330e-03
  -2.0027586e+00  -1.4287143e-03
  -2.0027586e+00  -1.4287143e-03
  -1.9831576e+00  -1.4505862e-03
  -1.9831576e+00  -1.4505862e-03
  -1.9637143e+00  -1.4730493e-03
  -1.9637143e+00  -1.4730493e-03
  -1.9443645e+00  -1.4958030e-03
  -1.9443645e+00  -1.4958030e-03
  -1.9250690e+00  -1.5191478e-03
  -1.9250690e+00  -1.5191478e-03
  -1.9058030e+00  -1.5429310e-03
  -1.9058030e+00  -1.5429310e-03
  -1.8865517e+00  -1.5671527e-03
  -1.8865517e+00  -1.5671527e-03
  -1.8673005e+00  -1.5918177e-03
  -1.8673005e+00  -1.5918177e-03
  -1.8480591e+00  -1.6170690e-03
  -1.8480591e+00  -1.6170690e-03
  -1.8288177e+00  -1.6427635e-03
  -1.8288177e+00  -1.6427635e-03
  -1.8095714e+00  -1.6690394e-03
  -1.8095714e+00  -1.6690394e-03
  -1.7903300e+00  -1.6956108e-03
  -1.7903300e+00  -1.6956108e-03
  -1.7710887e+00  -1.7227734e-03
  -1.7710887e+00  -1.7227734e-03
  -1.7518424e+00  -1.7503744e-03
  -1.7518424e+00  -1.7503744e-03
  -1.7326010e+00  -1.7785616e-03
  -1.7326010e+00  -1.7785616e-03
  -1.7133596e+00  -1.8070394e-03
  -1.7133596e+00  -1.8070394e-03
  -1.6941133e+00  -1.8361084e-03
  -1.6941133e+00  -1.8361084e-03
  -1.6748719e+00  -1.8654729e-03
  -1.6748719e+00  -1.8654729e-03
  -1.6556305e+00  -1.8955665e-03
  -1.6556305e+00  -1.8955665e-03
  -1.6363892e+00  -1.9259557e-03
  -1.6363892e+00  -1.9259557e-03
  -1.6171429e+00  -1.9569360e-03
  -1.6171429e+00  -1.9569360e-03
  -1.5979015e+00  -1.9882020e-03
  -1.5979015e+00  -1.9882020e-03
  -1.5786601e+00  -2.0200640e-03
  -1.5786601e+00  -2.0200640e-03
  -1.5594138e+00  -2.0523596e-03
  -1.5594138e+00  -2.0523596e-03
  -1.5401724e+00  -2.0850985e-03
  -1.5401724e+00  -2.0850985e-03
  -1.5209310e+00  -2.1184236e-03
  -1.5209310e+00  -2.1184236e-03
  -1.5016897e+00  -2.1523350e-03
  -1.5016897e+00  -2.1523350e-03
  -1.4824433e+00  -2.1865419e-03
  -1.4824433e+00  -2.1865419e-03
  -1.4632020e+00  -2.2214828e-03
  -1.4632020e+00  -2.2214828e-03
  -1.4439606e+00  -2.2568670e-03
  -1.4439606e+00  -2.2568670e-03
  -1.4247143e+00  -2.2926847e-03
  -1.4247143e+00  -2.2926847e-03
  -1.4054729e+00  -2.3290936e-03
  -1.4054729e+00  -2.3290936e-03
  -1.3862315e+00  -2.3660936e-03
  -1.3862315e+00  -2.3660936e-03
  -1.3669901e+00  -2.4036749e-03
  -1.3669901e+00  -2.4036749e-03
  -1.3477438e+00  -2.4418473e-03
  -1.3477438e+00  -2.4418473e-03
  -1.3285025e+00  -2.4806010e-03
  -1.3285025e+00  -2.4806010e-03
  -1.3092611e+00  -2.5199458e-03
  -1.3092611e+00  -2.5199458e-03
  -1.2900148e+00  -2.5601724e-03
  -1.2900148e+00  -2.5601724e-03
  -1.2707734e+00  -2.6008424e-03
  -1.2707734e+00  -2.6008424e-03
  -1.2515320e+00  -2.6423892e-03
  -1.2515320e+00  -2.6423892e-03
  -1.2322906e+00  -2.6845222e-03
  -1.2322906e+00  -2.6845222e-03
  -1.2130443e+00  -2.7275369e-03
  -1.2130443e+00  -2.7275369e-03
  -1.1938030e+00  -2.7711379e-03
  -1.1938030e+00  -2.7711379e-03
  -1.1745616e+00  -2.8157685e-03
  -1.1745616e+00  -2.8157685e-03
  -1.1553153e+00  -2.8611330e-03
  -1.1553153e+00  -2.8611330e-03
  -1.1360739e+00  -2.9073793e-03
  -1.1360739e+00  -2.9073793e-03
  -1.1168325e+00  -2.9546502e-03
  -1.1168325e+00  -2.9546502e-03
  -1.0975911e+00  -3.0028030e-03
  -1.0975911e+00  -3.0028030e-03
  -1.0783448e+00  -3.0518374e-03
  -1.0783448e+00  -3.0518374e-03
  -1.0591034e+00  -3.1020493e-03
  -1.0591034e+00  -3.1020493e-03
  -1.0398621e+00  -3.1532857e-03
  -1.0398621e+00  -3.1532857e-03
  -1.0206158e+00  -3.2056946e-03
  -1.0206158e+00  -3.2056946e-03
  -1.0013744e+00  -3.2591330e-03
  -1.0013744e+00  -3.2591330e-03
  -9.8213300e-01  -3.3138916e-03
  -9.8213300e-01  -3.3138916e-03
  -9.6288670e-01  -3.3699754e-03
  -9.6288670e-01  -3.3699754e-03
  -9.4364532e-01  -3.4272315e-03
  -9.4364532e-01  -3.4272315e-03
  -9.2440394e-01  -3.4859557e-03
  -9.2440394e-01  -3.4859557e-03
  -9.0516256e-01  -3.5460000e-03
  -9.0516256e-01  -3.5460000e-03
  -8.8591626e-01  -3.6076601e-03
  -8.8591626e-01  -3.6076601e-03
  -8.6667488e-01  -3.6707882e-03
  -8.6667488e-01  -3.6707882e-03
  -8.4743350e-01  -3.7355320e-03
  -8.4743350e-01  -3.7355320e-03
  -8.2818719e-01  -3.8018867e-03
  -8.2818719e-01  -3.8018867e-03
  -8.0894581e-01  -3.8700099e-03
  -8.0894581e-01  -3.8700099e-03
  -7.8970443e-01  -3.9398916e-03
  -7.8970443e-01  -3.9398916e-03
  -7.7046305e-01  -4.0116798e-03
  -7.7046305e-01  -4.0116798e-03
  -7.5121675e-01  -4.0853793e-03
  -7.5121675e-01  -4.0853793e-03
  -7.3197537e-01  -4.1611330e-03
  -7.3197537e-01  -4.1611330e-03
  -7.1273399e-01  -4.2389409e-03
  -7.1273399e-01  -4.2389409e-03
  -6.9348768e-01  -4.3188030e-03
  -6.9348768e-01  -4.3188030e-03
  -6.7424631e-01  -4.4010197e-03
  -6.7424631e-01  -4.4010197e-03
  -6.5500493e-01  -4.4855813e-03
  -6.5500493e-01  -4.4855813e-03
  -6.3576355e-01  -4.5724926e-03
  -6.3576355e-01  -4.5724926e-03
  -6.1651724e-01  -4.6618966e-03
  -6.1651724e-01  -4.6618966e-03
  -5.9727586e-01  -4.7539458e-03
  -5.9727586e-01  -4.7539458e-03
  -5.7803448e-01  -4.8486404e-03
  -5.7803448e-01  -4.8486404e-03
  -5.5878818e-01  -4.9459606e-03
  -5.5878818e-01  -4.9459606e-03
  -5.3954680e-01  -5.0464039e-03
  -5.3954680e-01  -5.0464039e-03
  -5.2030542e-01  -5.1496059e-03
  -5.2030542e-01  -5.1496059e-03
  -5.0106404e-01  -5.2559113e-03
  -5.0106404e-01  -5.2559113e-03
  -4.8181773e-01  -5.3652709e-03
  -4.8181773e-01  -5.3652709e-03
  -4.6257635e-01  -5.4780296e-03
  -4.6257635e-01  -5.4780296e-03
  -4.4333498e-01  -5.5941379e-03
  -4.4333498e-01  -5.5941379e-03
  -4.2408867e-01  -5.7136453e-03
  -4.2408867e-01  -5.7136453e-03
  -4.0484729e-01  -5.8366502e-03
  -4.0484729e-01  -5.8366502e-03
  -3.8560591e-01  -5.9634975e-03
  -3.8560591e-01  -5.9634975e-03
  -3.7022660e-01  -6.0678818e-03
  -3.7022660e-01  -6.0678818e-03
  -3.6636453e-01  -6.0941872e-03
  -3.6636453e-01  -6.0941872e-03
  -3.4711823e-01  -6.2286700e-03
  -3.4711823e-01  -6.2286700e-03
  -3.2787685e-01  -6.3669458e-03
  -3.2787685e-01  -6.3669458e-03
  -3.0863547e-01  -6.5095074e-03
  -3.0863547e-01  -6.5095074e-03
  -2.8938916e-01  -6.6560099e-03
  -2.8938916e-01  -6.6560099e-03
  -2.7014778e-01  -6.8069458e-03
  -2.7014778e-01  -6.8069458e-03
  -2.5090640e-01  -6.9622660e-03
  -2.5090640e-01  -6.9622660e-03
  -2.3166502e-01  -7.1222660e-03
  -2.3166502e-01  -7.1222660e-03
  -2.1241872e-01  -7.2868473e-03
  -2.1241872e-01  -7.2868473e-03
  -1.9317734e-01  -7.4562562e-03
  -1.9317734e-01  -7.4562562e-03
  -1.7393596e-01  -7.6306897e-03
  -1.7393596e-01  -7.6306897e-03
  -1.5468966e-01  -7.8102463e-03
  -1.5468966e-01  -7.8102463e-03
  -1.3544828e-01  -7.9950739e-03
  -1.3544828e-01  -7.9950739e-03
  -1.1620690e-01  -8.1853202e-03
  -1.1620690e-01  -8.1853202e-03
  -9.6960591e-02  -8.3811823e-03
  -9.6960591e-02  -8.3811823e-03
  -7.7719212e-02  -8.5827586e-03
  -7.7719212e-02  -8.5827586e-03
  -5.8477833e-02  -8.7903448e-03
  -5.8477833e-02  -8.7903448e-03
  -3.9236453e-02  -9.0040887e-03
  -3.9236453e-02  -9.0040887e-03
  -1.9990148e-02  -9.2239901e-03
  -1.9990148e-02  -9.2239901e-03
  -7.4876847e-04  -9.4503941e-03
  -7.4876847e-04  -9.4503941e-03
   1.8492611e-02  -9.6834975e-03
   1.8492611e-02  -9.6834975e-03
   3.7738916e-02  -9.9235468e-03
   3.7738916e-02  -9.9235468e-03
   5.6980296e-02  -1.0170640e-02
   5.6980296e-02  -1.0170640e-02
   7.6221675e-02  -1.0424926e-02
   7.6221675e-02  -1.0424926e-02
   9.5463054e-02  -1.0686798e-02
   9.5463054e-02  -1.0686798e-02
   1.0914778e-01  -1.0878522e-02
   1.0914778e-01  -1.0878522e-02
   1.1470936e-01  -1.0956502e-02
   1.1470936e-01  -1.0956502e-02
   1.3395074e-01  -1.1233695e-02
   1.3395074e-01  -1.1233695e-02
   1.5319212e-01  -1.1518325e-02
   1.5319212e-01  -1.1518325e-02
   1.7243842e-01  -1.1810936e-02
   1.7243842e-01  -1.1810936e-02
   1.9167980e-01  -1.2111281e-02
   1.9167980e-01  -1.2111281e-02
   2.1092118e-01  -1.2419901e-02
   2.1092118e-01  -1.2419901e-02
   2.3016256e-01  -1.2736995e-02
   2.3016256e-01  -1.2736995e-02
   2.4940887e-01  -1.3062611e-02
   2.4940887e-01  -1.3062611e-02
   2.6865025e-01  -1.3397044e-02
   2.6865025e-01  -1.3397044e-02
   2.8789163e-01  -1.3740591e-02
   2.8789163e-01  -1.3740591e-02
   3.0713793e-01  -1.4093399e-02
   3.0713793e-01  -1.4093399e-02
   3.2637931e-01  -1.4456010e-02
   3.2637931e-01  -1.4456010e-02
   3.4562069e-01  -1.4828325e-02
   3.4562069e-01  -1.4828325e-02
   3.6486207e-01  -1.5211034e-02
   3.6486207e-01  -1.5211034e-02
   3.8410837e-01  -1.5604039e-02
   3.8410837e-01  -1.5604039e-02
   3.8816256e-01  -1.5689212e-02
   3.8816256e-01  -1.5689212e-02
   4.0334975e-01  -1.6007635e-02
   4.0334975e-01  -1.6007635e-02
   4.2259113e-01  -1.6420887e-02
   4.2259113e-01  -1.6420887e-02
   4.4183744e-01  -1.6843990e-02
   4.4183744e-01  -1.6843990e-02
   4.6107882e-01  -1.7277094e-02
   4.6107882e-01  -1.7277094e-02
   4.8032020e-01  -1.7720443e-02
   4.8032020e-01  -1.7720443e-02
   4.9956158e-01  -1.8174384e-02
   4.9956158e-01  -1.8174384e-02
   5.1880690e-01  -1.8639064e-02
   5.1880690e-01  -1.8639064e-02
   5.3804975e-01  -1.9114680e-02
   5.3804975e-01  -1.9114680e-02
   5.5729261e-01  -1.9601527e-02
   5.5729261e-01  -1.9601527e-02
   5.7653498e-01  -2.0099951e-02
   5.7653498e-01  -2.0099951e-02
   5.9162660e-01  -2.0500000e-02
   5.9162660e-01  -2.0500000e-02
   5.9577783e-01  -2.0610099e-02
   5.9577783e-01  -2.0610099e-02
   6.1502069e-01  -2.1130837e-02
   6.1502069e-01  -2.1130837e-02
   6.3426355e-01  -2.1661576e-02
   6.3426355e-01  -2.1661576e-02
   6.5350640e-01  -2.2202414e-02
   6.5350640e-01  -2.2202414e-02
   6.7274926e-01  -2.2753547e-02
   6.7274926e-01  -2.2753547e-02
   6.9199212e-01  -2.3314926e-02
   6.9199212e-01  -2.3314926e-02
   7.1123498e-01  -2.3887044e-02
   7.1123498e-01  -2.3887044e-02
   7.3047783e-01  -2.4469704e-02
   7.3047783e-01  -2.4469704e-02
   7.4972020e-01  -2.5063399e-02
   7.4972020e-01  -2.5063399e-02
   7.5758670e-01  -2.5310640e-02
   7.5758670e-01  -2.5310640e-02
   7.6896305e-01  -2.5667833e-02
   7.6896305e-01  -2.5667833e-02
   7.8820591e-01  -2.6280640e-02
   7.8820591e-01  -2.6280640e-02
   8.0744877e-01  -2.6901478e-02
   8.0744877e-01  -2.6901478e-02
   8.2669163e-01  -2.7530394e-02
   8.2669163e-01  -2.7530394e-02
   8.4593448e-01  -2.8167291e-02
   8.4593448e-01  -2.8167291e-02
   8.6517734e-01  -2.8812217e-02
   8.6517734e-01  -2.8812217e-02
   8.8442020e-01  -2.9465369e-02
   8.8442020e-01  -2.9465369e-02
   9.0351921e-01  -3.0121429e-02
   9.0351921e-01  -3.0121429e-02
   9.0366305e-01  -3.0126453e-02
   9.0366305e-01  -3.0126453e-02
   9.2290542e-01  -3.0793842e-02
   9.2290542e-01  -3.0793842e-02
   9.4214828e-01  -3.1465172e-02
   9.4214828e-01  -3.1465172e-02
   9.6139123e-01  -3.2140394e-02
   9.6139123e-01  -3.2140394e-02
   9.8063404e-01  -3.2819064e-02
   9.8063404e-01  -3.2819064e-02
   9.9987685e-01  -3.3500985e-02
   9.9987685e-01  -3.3500985e-02
   1.0191197e+00  -3.4186010e-02
   1.0191197e+00  -3.4186010e-02
   1.0383625e+00  -3.4873695e-02
   1.0383625e+00  -3.4873695e-02
   1.0399923e+00  -3.4932118e-02
   1.0399923e+00  -3.4932118e-02
   1.0576054e+00  -3.5562365e-02
   1.0576054e+00  -3.5562365e-02
   1.0768483e+00  -3.6248818e-02
   1.0768483e+00  -3.6248818e-02
   1.0960906e+00  -3.6932365e-02
   1.0960906e+00  -3.6932365e-02
   1.1153335e+00  -3.7612562e-02
   1.1153335e+00  -3.7612562e-02
   1.1345764e+00  -3.8288916e-02
   1.1345764e+00  -3.8288916e-02
   1.1538192e+00  -3.8960690e-02
   1.1538192e+00  -3.8960690e-02
   1.1730621e+00  -3.9627094e-02
   1.1730621e+00  -3.9627094e-02
   1.1764433e+00  -3.9743054e-02
   1.1764433e+00  -3.9743054e-02
   1.1923049e+00  -4.0286404e-02
   1.1923049e+00  -4.0286404e-02
   1.2115478e+00  -4.0934828e-02
   1.2115478e+00  -4.0934828e-02
   1.2307906e+00  -4.1571576e-02
   1.2307906e+00  -4.1571576e-02
   1.2500335e+00  -4.2195665e-02
   1.2500335e+00  -4.2195665e-02
   1.2692759e+00  -4.2805764e-02
   1.2692759e+00  -4.2805764e-02
   1.2885187e+00  -4.3401379e-02
   1.2885187e+00  -4.3401379e-02
   1.3077616e+00  -4.3980690e-02
   1.3077616e+00  -4.3980690e-02
   1.3270044e+00  -4.4542562e-02
   1.3270044e+00  -4.4542562e-02
   1.3274192e+00  -4.4554286e-02
   1.3274192e+00  -4.4554286e-02
   1.3462473e+00  -4.5084877e-02
   1.3462473e+00  -4.5084877e-02
   1.3654901e+00  -4.5604433e-02
   1.3654901e+00  -4.5604433e-02
   1.3847330e+00  -4.6099901e-02
   1.3847330e+00  -4.6099901e-02
   1.4039759e+00  -4.6569704e-02
   1.4039759e+00  -4.6569704e-02
   1.4232187e+00  -4.7012759e-02
   1.4232187e+00  -4.7012759e-02
   1.4424611e+00  -4.7427192e-02
   1.4424611e+00  -4.7427192e-02
   1.4617039e+00  -4.7811675e-02
   1.4617039e+00  -4.7811675e-02
   1.4809468e+00  -4.8164187e-02
   1.4809468e+00  -4.8164187e-02
   1.5001921e+00  -4.8483350e-02
   1.5001921e+00  -4.8483350e-02
   1.5194335e+00  -4.8767291e-02
   1.5194335e+00  -4.8767291e-02
   1.5386749e+00  -4.9014483e-02
   1.5386749e+00  -4.9014483e-02
   1.5579163e+00  -4.9222660e-02
   1.5579163e+00  -4.9222660e-02
   1.5743892e+00  -4.9366502e-02
   1.5743892e+00  -4.9366502e-02
   1.5771626e+00  -4.9391133e-02
   1.5771626e+00  -4.9391133e-02
   1.5964039e+00  -4.9515271e-02
   1.5964039e+00  -4.9515271e-02
   1.6156453e+00  -4.9600985e-02
   1.6156453e+00  -4.9600985e-02
   1.6348916e+00  -4.9634975e-02
   1.6348916e+00  -4.9634975e-02
   1.6541330e+00  -4.9617241e-02
   1.6541330e+00  -4.9617241e-02
   1.6733744e+00  -4.9562069e-02
   1.6733744e+00  -4.9562069e-02
   1.6926158e+00  -4.9456158e-02
   1.6926158e+00  -4.9456158e-02
   1.7034483e+00  -4.9366502e-02
   1.7034483e+00  -4.9366502e-02
   1.7118621e+00  -4.9297044e-02
   1.7118621e+00  -4.9297044e-02
   1.7311034e+00  -4.9084975e-02
   1.7311034e+00  -4.9084975e-02
   1.7503448e+00  -4.8819704e-02
   1.7503448e+00  -4.8819704e-02
   1.7695911e+00  -4.8499803e-02
   1.7695911e+00  -4.8499803e-02
   1.7888325e+00  -4.8124384e-02
   1.7888325e+00  -4.8124384e-02
   1.8080739e+00  -4.7692906e-02
   1.8080739e+00  -4.7692906e-02
   1.8273153e+00  -4.7204187e-02
   1.8273153e+00  -4.7204187e-02
   1.8465616e+00  -4.6657192e-02
   1.8465616e+00  -4.6657192e-02
   1.8658030e+00  -4.6051281e-02
   1.8658030e+00  -4.6051281e-02
   1.8850443e+00  -4.5385222e-02
   1.8850443e+00  -4.5385222e-02
   1.9042906e+00  -4.4657635e-02
   1.9042906e+00  -4.4657635e-02
   1.9068128e+00  -4.4554286e-02
   1.9068128e+00  -4.4554286e-02
   1.9235320e+00  -4.3869261e-02
   1.9235320e+00  -4.3869261e-02
   1.9427734e+00  -4.3022611e-02
   1.9427734e+00  -4.3022611e-02
   1.9620148e+00  -4.2116502e-02
   1.9620148e+00  -4.2116502e-02
   1.9812611e+00  -4.1149901e-02
   1.9812611e+00  -4.1149901e-02
   2.0005025e+00  -4.0121527e-02
   2.0005025e+00  -4.0121527e-02
   2.0071970e+00  -3.9743054e-02
   2.0071970e+00  -3.9743054e-02
   2.0197438e+00  -3.9031626e-02
   2.0197438e+00  -3.9031626e-02
   2.0389901e+00  -3.7885616e-02
   2.0389901e+00  -3.7885616e-02
   2.0582315e+00  -3.6682512e-02
   2.0582315e+00  -3.6682512e-02
   2.0774729e+00  -3.5420394e-02
   2.0774729e+00  -3.5420394e-02
   2.0846010e+00  -3.4932118e-02
   2.0846010e+00  -3.4932118e-02
   2.0967143e+00  -3.4099113e-02
   2.0967143e+00  -3.4099113e-02
   2.1159606e+00  -3.2726601e-02
   2.1159606e+00  -3.2726601e-02
   2.1352020e+00  -3.1301379e-02
   2.1352020e+00  -3.1301379e-02
   2.1505517e+00  -3.0121429e-02
   2.1505517e+00  -3.0121429e-02
   2.1544433e+00  -2.9820345e-02
   2.1544433e+00  -2.9820345e-02
   2.1736897e+00  -2.8291478e-02
   2.1736897e+00  -2.8291478e-02
   2.1929310e+00  -2.6717537e-02
   2.1929310e+00  -2.6717537e-02
   2.2096207e+00  -2.5310640e-02
   2.2096207e+00  -2.5310640e-02
   2.2121724e+00  -2.5094236e-02
   2.2121724e+00  -2.5094236e-02
   2.2314138e+00  -2.3430000e-02
   2.2314138e+00  -2.3430000e-02
   2.2506601e+00  -2.1728768e-02
   2.2506601e+00  -2.1728768e-02
   2.2642512e+00  -2.0500000e-02
   2.2642512e+00  -2.0500000e-02
   2.2699015e+00  -1.9986305e-02
   2.2699015e+00  -1.9986305e-02
   2.2891429e+00  -1.8213892e-02
   2.2891429e+00  -1.8213892e-02
   2.3083892e+00  -1.6412808e-02
   2.3083892e+00  -1.6412808e-02
   2.3160148e+00  -1.5689212e-02
   2.3160148e+00  -1.5689212e-02
   2.3276305e+00  -1.4581970e-02
   2.3276305e+00  -1.4581970e-02
   2.3468719e+00  -1.2735517e-02
   2.3468719e+00  -1.2735517e-02
   2.3660296e+00  -1.0878522e-02
   2.3660296e+00  -1.0878522e-02
   2.3661182e+00  -1.0870049e-02
   2.3661182e+00  -1.0870049e-02
   2.3853596e+00  -8.9913300e-03
   2.3853596e+00  -8.9913300e-03
   2.4046010e+00  -7.1093596e-03
   2.4046010e+00  -7.1093596e-03
   2.4152463e+00  -6.0678818e-03
   2.4152463e+00  -6.0678818e-03
   2.4238424e+00  -5.2212315e-03
   2.4238424e+00  -5.2212315e-03
   2.4430887e+00  -3.3413448e-03
   2.4430887e+00  -3.3413448e-03
   2.4623300e+00  -1.4711429e-03
   2.4623300e+00  -1.4711429e-03
   2.4645567e+00  -1.2572414e-03
   2.4645567e+00  -1.2572414e-03
   2.4815714e+00   3.8585172e-04
   2.4815714e+00   3.8585172e-04
   2.5008177e+00   2.2156847e-03
   2.5008177e+00   2.2156847e-03
   2.5151084e+00   3.5535616e-03
   2.5151084e+00   3.5535616e-03
   2.5200591e+00   4.0199754e-03
   2.5200591e+00   4.0199754e-03
   2.5393005e+00   5.7862562e-03
   2.5393005e+00   5.7862562e-03
   2.5585419e+00   7.5072906e-03
   2.5585419e+00   7.5072906e-03
   2.5684187e+00   8.3642365e-03
   2.5684187e+00   8.3642365e-03
   2.5777882e+00   9.1822167e-03
   2.5777882e+00   9.1822167e-03
   2.5970296e+00   1.0796552e-02
   2.5970296e+00   1.0796552e-02
   2.6162709e+00   1.2345074e-02
   2.6162709e+00   1.2345074e-02
   2.6270837e+00   1.3174877e-02
   2.6270837e+00   1.3174877e-02
   2.6355172e+00   1.3825665e-02
   2.6355172e+00   1.3825665e-02
   2.6547586e+00   1.5225074e-02
   2.6547586e+00   1.5225074e-02
   2.6740000e+00   1.6536946e-02
   2.6740000e+00   1.6536946e-02
   2.6932414e+00   1.7757980e-02
   2.6932414e+00   1.7757980e-02
   2.6971478e+00   1.7985665e-02
   2.6971478e+00   1.7985665e-02
   2.7124877e+00   1.8882956e-02
   2.7124877e+00   1.8882956e-02
   2.7317291e+00   1.9900936e-02
   2.7317291e+00   1.9900936e-02
   2.7509704e+00   2.0808079e-02
   2.7509704e+00   2.0808079e-02
   2.7702167e+00   2.1600690e-02
   2.7702167e+00   2.1600690e-02
   2.7894581e+00   2.2274828e-02
   2.7894581e+00   2.2274828e-02
   2.8076404e+00   2.2796453e-02
   2.8076404e+00   2.2796453e-02
   2.8086995e+00   2.2826995e-02
   2.8086995e+00   2.2826995e-02
   2.8279409e+00   2.3254384e-02
   2.8279409e+00   2.3254384e-02
   2.8471872e+00   2.3552217e-02
   2.8471872e+00   2.3552217e-02
   2.8664286e+00   2.3722266e-02
   2.8664286e+00   2.3722266e-02
   2.8856700e+00   2.3752759e-02
   2.8856700e+00   2.3752759e-02
   2.9049163e+00   2.3659704e-02
   2.9049163e+00   2.3659704e-02
   2.9241576e+00   2.3449901e-02
   2.9241576e+00   2.3449901e-02
   2.9433990e+00   2.3106108e-02
   2.9433990e+00   2.3106108e-02
   2.9560837e+00   2.2796453e-02
   2.9560837e+00   2.2796453e-02
   2.9626404e+00   2.2637044e-02
   2.9626404e+00   2.2637044e-02
   2.9818867e+00   2.2048325e-02
   2.9818867e+00   2.2048325e-02
   3.0011281e+00   2.1344384e-02
   3.0011281e+00   2.1344384e-02
   3.0203695e+00   2.0530000e-02
   3.0203695e+00   2.0530000e-02
   3.0396158e+00   1.9610099e-02
   3.0396158e+00   1.9610099e-02
   3.0588571e+00   1.8589064e-02
   3.0588571e+00   1.8589064e-02
   3.0692315e+00   1.7985665e-02
   3.0692315e+00   1.7985665e-02
   3.0780985e+00   1.7472709e-02
   3.0780985e+00   1.7472709e-02
   3.0973448e+00   1.6272414e-02
   3.0973448e+00   1.6272414e-02
   3.1165862e+00   1.4993695e-02
   3.1165862e+00   1.4993695e-02
   3.1358276e+00   1.3640837e-02
   3.1358276e+00   1.3640837e-02
   3.1421133e+00   1.3174877e-02
   3.1421133e+00   1.3174877e-02
   3.1550690e+00   1.2220887e-02
   3.1550690e+00   1.2220887e-02
   3.1743153e+00   1.0747241e-02
   3.1743153e+00   1.0747241e-02
   3.1935567e+00   9.2234975e-03
   3.1935567e+00   9.2234975e-03
   3.2040591e+00   8.3642365e-03
   3.2040591e+00   8.3642365e-03
   3.2127980e+00   7.6534975e-03
   3.2127980e+00   7.6534975e-03
   3.2320443e+00   6.0527094e-03
   3.2320443e+00   6.0527094e-03
   3.2512857e+00   4.4248719e-03
   3.2512857e+00   4.4248719e-03
   3.2614089e+00   3.5535616e-03
   3.2614089e+00   3.5535616e-03
   3.2705271e+00   2.7728276e-03
   3.2705271e+00   2.7728276e-03
   3.2897685e+00   1.1119704e-03
   3.2897685e+00   1.1119704e-03
   3.3090148e+00  -5.5475862e-04
   3.3090148e+00  -5.5475862e-04
   3.3170788e+00  -1.2572414e-03
   3.3170788e+00  -1.2572414e-03
   3.3282562e+00  -2.2251527e-03
   3.3282562e+00  -2.2251527e-03
   3.3474975e+00  -3.8838079e-03
   3.3474975e+00  -3.8838079e-03
   3.3667438e+00  -5.5294089e-03
   3.3667438e+00  -5.5294089e-03
   3.3730788e+00  -6.0678818e-03
   3.3730788e+00  -6.0678818e-03
   3.3859852e+00  -7.1592611e-03
   3.3859852e+00  -7.1592611e-03
   3.4052266e+00  -8.7602463e-03
   3.4052266e+00  -8.7602463e-03
   3.4244680e+00  -1.0331970e-02
   3.4244680e+00  -1.0331970e-02
   3.4312759e+00  -1.0878522e-02
   3.4312759e+00  -1.0878522e-02
   3.4437143e+00  -1.1872463e-02
   3.4437143e+00  -1.1872463e-02
   3.4629557e+00  -1.3368424e-02
   3.4629557e+00  -1.3368424e-02
   3.4821970e+00  -1.4819951e-02
   3.4821970e+00  -1.4819951e-02
   3.4940739e+00  -1.5689212e-02
   3.4940739e+00  -1.5689212e-02
   3.5014433e+00  -1.6226946e-02
   3.5014433e+00  -1.6226946e-02
   3.5206847e+00  -1.7578177e-02
   3.5206847e+00  -1.7578177e-02
   3.5399261e+00  -1.8870985e-02
   3.5399261e+00  -1.8870985e-02
   3.5591675e+00  -2.0105517e-02
   3.5591675e+00  -2.0105517e-02
   3.5656256e+00  -2.0500000e-02
   3.5656256e+00  -2.0500000e-02
   3.5784138e+00  -2.1279409e-02
   3.5784138e+00  -2.1279409e-02
   3.5976552e+00  -2.2383842e-02
   3.5976552e+00  -2.2383842e-02
   3.6168966e+00  -2.3417537e-02
   3.6168966e+00  -2.3417537e-02
   3.6361429e+00  -2.4380148e-02
   3.6361429e+00  -2.4380148e-02
   3.6553842e+00  -2.5270591e-02
   3.6553842e+00  -2.5270591e-02
   3.6563300e+00  -2.5310640e-02
   3.6563300e+00  -2.5310640e-02
   3.6746256e+00  -2.6085517e-02
   3.6746256e+00  -2.6085517e-02
   3.6938670e+00  -2.6820000e-02
   3.6938670e+00  -2.6820000e-02
   3.7131133e+00  -2.7473448e-02
   3.7131133e+00  -2.7473448e-02
   3.7323547e+00  -2.8045123e-02
   3.7323547e+00  -2.8045123e-02
   3.7515961e+00  -2.8534138e-02
   3.7515961e+00  -2.8534138e-02
   3.7708424e+00  -2.8938768e-02
   3.7708424e+00  -2.8938768e-02
   3.7900837e+00  -2.9259951e-02
   3.7900837e+00  -2.9259951e-02
   3.8093251e+00  -2.9491921e-02
   3.8093251e+00  -2.9491921e-02
   3.8285665e+00  -2.9647833e-02
   3.8285665e+00  -2.9647833e-02
   3.8478128e+00  -2.9705665e-02
   3.8478128e+00  -2.9705665e-02
   3.8670542e+00  -2.9666059e-02
   3.8670542e+00  -2.9666059e-02
   3.8862956e+00  -2.9557980e-02
   3.8862956e+00  -2.9557980e-02
   3.9055419e+00  -2.9360985e-02
   3.9055419e+00  -2.9360985e-02
   3.9247833e+00  -2.9074089e-02
   3.9247833e+00  -2.9074089e-02
   3.9440246e+00  -2.8700640e-02
   3.9440246e+00  -2.8700640e-02
   3.9632660e+00  -2.8241576e-02
   3.9632660e+00  -2.8241576e-02
   3.9825123e+00  -2.7697783e-02
   3.9825123e+00  -2.7697783e-02
   4.0017537e+00  -2.7069852e-02
   4.0017537e+00  -2.7069852e-02
   4.0209951e+00  -2.6358867e-02
   4.0209951e+00  -2.6358867e-02
   4.0402414e+00  -2.5564778e-02
   4.0402414e+00  -2.5564778e-02
   4.0458374e+00  -2.5310640e-02
   4.0458374e+00  -2.5310640e-02
   4.0594828e+00  -2.4690099e-02
   4.0594828e+00  -2.4690099e-02
   4.0787241e+00  -2.3739507e-02
   4.0787241e+00  -2.3739507e-02
   4.0979704e+00  -2.2714187e-02
   4.0979704e+00  -2.2714187e-02
   4.1172118e+00  -2.1614729e-02
   4.1172118e+00  -2.1614729e-02
   4.1354877e+00  -2.0500000e-02
   4.1354877e+00  -2.0500000e-02
   4.1364532e+00  -2.0440985e-02
   4.1364532e+00  -2.0440985e-02
   4.1556946e+00  -1.9199113e-02
   4.1556946e+00  -1.9199113e-02
   4.1749409e+00  -1.7894581e-02
   4.1749409e+00  -1.7894581e-02
   4.1941823e+00  -1.6526897e-02
   4.1941823e+00  -1.6526897e-02
   4.2054729e+00  -1.5689212e-02
   4.2054729e+00  -1.5689212e-02
   4.2134236e+00  -1.5096404e-02
   4.2134236e+00  -1.5096404e-02
   4.2326700e+00  -1.3613892e-02
   4.2326700e+00  -1.3613892e-02
   4.2519113e+00  -1.2081232e-02
   4.2519113e+00  -1.2081232e-02
   4.2665419e+00  -1.0878522e-02
   4.2665419e+00  -1.0878522e-02
   4.2711527e+00  -1.0497438e-02
   4.2711527e+00  -1.0497438e-02
   4.2903941e+00  -8.8731034e-03
   4.2903941e+00  -8.8731034e-03
   4.3096404e+00  -7.2133005e-03
   4.3096404e+00  -7.2133005e-03
   4.3226502e+00  -6.0678818e-03
   4.3226502e+00  -6.0678818e-03
   4.3288818e+00  -5.5159113e-03
   4.3288818e+00  -5.5159113e-03
   4.3481232e+00  -3.7939606e-03
   4.3481232e+00  -3.7939606e-03
   4.3673695e+00  -2.0529458e-03
   4.3673695e+00  -2.0529458e-03
   4.3760887e+00  -1.2572414e-03
   4.3760887e+00  -1.2572414e-03
   4.3866108e+00  -2.9182069e-04
   4.3866108e+00  -2.9182069e-04
   4.4058522e+00   1.4744433e-03
   4.4058522e+00   1.4744433e-03
   4.4250936e+00   3.2439409e-03
   4.4250936e+00   3.2439409e-03
   4.4284778e+00   3.5535616e-03
   4.4284778e+00   3.5535616e-03
   4.4443399e+00   5.0121182e-03
   4.4443399e+00   5.0121182e-03
   4.4635813e+00   6.7642857e-03
   4.4635813e+00   6.7642857e-03
   4.4813300e+00   8.3642365e-03
   4.4813300e+00   8.3642365e-03
   4.4828227e+00   8.5001478e-03
   4.4828227e+00   8.5001478e-03
   4.5020690e+00   1.0209754e-02
   4.5020690e+00   1.0209754e-02
   4.5213103e+00   1.1881773e-02
   4.5213103e+00   1.1881773e-02
   4.5365665e+00   1.3174877e-02
   4.5365665e+00   1.3174877e-02
   4.5405517e+00   1.3515025e-02
   4.5405517e+00   1.3515025e-02
   4.5597931e+00   1.5097044e-02
   4.5597931e+00   1.5097044e-02
   4.5790394e+00   1.6618128e-02
   4.5790394e+00   1.6618128e-02
   4.5971034e+00   1.7985665e-02
   4.5971034e+00   1.7985665e-02
   4.5982808e+00   1.8075369e-02
   4.5982808e+00   1.8075369e-02
   4.6175222e+00   1.9459212e-02
   4.6175222e+00   1.9459212e-02
   4.6367685e+00   2.0758030e-02
   4.6367685e+00   2.0758030e-02
   4.6560099e+00   2.1967586e-02
   4.6560099e+00   2.1967586e-02
   4.6703251e+00   2.2796453e-02
   4.6703251e+00   2.2796453e-02
   4.6752512e+00   2.3083054e-02
   4.6752512e+00   2.3083054e-02
   4.6944926e+00   2.4094828e-02
   4.6944926e+00   2.4094828e-02
   4.7137389e+00   2.4995074e-02
   4.7137389e+00   2.4995074e-02
   4.7329803e+00   2.5779803e-02
   4.7329803e+00   2.5779803e-02
   4.7522217e+00   2.6444236e-02
   4.7522217e+00   2.6444236e-02
   4.7714680e+00   2.6985517e-02
   4.7714680e+00   2.6985517e-02
   4.7907094e+00   2.7396897e-02
   4.7907094e+00   2.7396897e-02
   4.8048571e+00   2.7607241e-02
   4.8048571e+00   2.7607241e-02
   4.8099507e+00   2.7683153e-02
   4.8099507e+00   2.7683153e-02
   4.8291970e+00   2.7830985e-02
   4.8291970e+00   2.7830985e-02
   4.8484384e+00   2.7833350e-02
   4.8484384e+00   2.7833350e-02
   4.8676798e+00   2.7719409e-02
   4.8676798e+00   2.7719409e-02
   4.8766650e+00   2.7607241e-02
   4.8766650e+00   2.7607241e-02
   4.8869212e+00   2.7479704e-02
   4.8869212e+00   2.7479704e-02
   4.9061675e+00   2.7101921e-02
   4.9061675e+00   2.7101921e-02
   4.9254089e+00   2.6596207e-02
   4.9254089e+00   2.6596207e-02
   4.9446502e+00   2.5966798e-02
   4.9446502e+00   2.5966798e-02
   4.9638966e+00   2.5218670e-02
   4.9638966e+00   2.5218670e-02
   4.9831379e+00   2.4356453e-02
   4.9831379e+00   2.4356453e-02
   5.0023793e+00   2.3384433e-02
   5.0023793e+00   2.3384433e-02
   5.0128670e+00   2.2796453e-02
   5.0128670e+00   2.2796453e-02
   5.0216207e+00   2.2308473e-02
   5.0216207e+00   2.2308473e-02
   5.0408670e+00   2.1139409e-02
   5.0408670e+00   2.1139409e-02
   5.0601084e+00   1.9883596e-02
   5.0601084e+00   1.9883596e-02
   5.0793498e+00   1.8545468e-02
   5.0793498e+00   1.8545468e-02
   5.0869409e+00   1.7985665e-02
   5.0869409e+00   1.7985665e-02
   5.0985961e+00   1.7131675e-02
   5.0985961e+00   1.7131675e-02
   5.1178374e+00   1.5656404e-02
   5.1178374e+00   1.5656404e-02
   5.1370788e+00   1.4123695e-02
   5.1370788e+00   1.4123695e-02
   5.1485665e+00   1.3174877e-02
   5.1485665e+00   1.3174877e-02
   5.1563202e+00   1.2537586e-02
   5.1563202e+00   1.2537586e-02
   5.1755665e+00   1.0913695e-02
   5.1755665e+00   1.0913695e-02
   5.1948079e+00   9.2566502e-03
   5.1948079e+00   9.2566502e-03
   5.2049557e+00   8.3642365e-03
   5.2049557e+00   8.3642365e-03
   5.2140493e+00   7.5688177e-03
   5.2140493e+00   7.5688177e-03
   5.2332956e+00   5.8668473e-03
   5.2332956e+00   5.8668473e-03
   5.2525369e+00   4.1531281e-03
   5.2525369e+00   4.1531281e-03
   5.2592118e+00   3.5535616e-03
   5.2592118e+00   3.5535616e-03
   5.2717783e+00   2.4313498e-03
   5.2717783e+00   2.4313498e-03
   5.2910197e+00   7.1705419e-04
   5.2910197e+00   7.1705419e-04
   5.3102660e+00  -9.9004433e-04
   5.3102660e+00  -9.9004433e-04
   5.3132857e+00  -1.2572414e-03
   5.3132857e+00  -1.2572414e-03
   5.3295074e+00  -2.6832020e-03
   5.3295074e+00  -2.6832020e-03
   5.3487488e+00  -4.3502217e-03
   5.3487488e+00  -4.3502217e-03
   5.3679951e+00  -5.9931527e-03
   5.3679951e+00  -5.9931527e-03
   5.3688818e+00  -6.0678818e-03
   5.3688818e+00  -6.0678818e-03
   5.3872365e+00  -7.6051232e-03
   5.3872365e+00  -7.6051232e-03
   5.4064778e+00  -9.1751232e-03
   5.4064778e+00  -9.1751232e-03
   5.4257192e+00  -1.0705025e-02
   5.4257192e+00  -1.0705025e-02
   5.4279606e+00  -1.0878522e-02
   5.4279606e+00  -1.0878522e-02
   5.4449655e+00  -1.2190000e-02
   5.4449655e+00  -1.2190000e-02
   5.4642069e+00  -1.3619310e-02
   5.4642069e+00  -1.3619310e-02
   5.4834483e+00  -1.4994039e-02
   5.4834483e+00  -1.4994039e-02
   5.4935714e+00  -1.5689212e-02
   5.4935714e+00  -1.5689212e-02
   5.5026946e+00  -1.6314039e-02
   5.5026946e+00  -1.6314039e-02
   5.5219360e+00  -1.7568374e-02
   5.5219360e+00  -1.7568374e-02
   5.5411773e+00  -1.8755468e-02
   5.5411773e+00  -1.8755468e-02
   5.5604236e+00  -1.9875468e-02
   5.5604236e+00  -1.9875468e-02
   5.5718473e+00  -2.0500000e-02
   5.5718473e+00  -2.0500000e-02
   5.5796650e+00  -2.0926897e-02
   5.5796650e+00  -2.0926897e-02
   5.5989064e+00  -2.1903054e-02
   5.5989064e+00  -2.1903054e-02
   5.6181478e+00  -2.2801232e-02
   5.6181478e+00  -2.2801232e-02
   5.6373941e+00  -2.3621182e-02
   5.6373941e+00  -2.3621182e-02
   5.6566355e+00  -2.4361970e-02
   5.6566355e+00  -2.4361970e-02
   5.6758768e+00  -2.5022463e-02
   5.6758768e+00  -2.5022463e-02
   5.6854631e+00  -2.5310640e-02
   5.6854631e+00  -2.5310640e-02
   5.6951232e+00  -2.5601182e-02
   5.6951232e+00  -2.5601182e-02
   5.7143645e+00  -2.6095222e-02
   5.7143645e+00  -2.6095222e-02
   5.7336059e+00  -2.6502463e-02
   5.7336059e+00  -2.6502463e-02
   5.7528473e+00  -2.6825123e-02
   5.7528473e+00  -2.6825123e-02
   5.7720936e+00  -2.7056798e-02
   5.7720936e+00  -2.7056798e-02
   5.7913350e+00  -2.7211823e-02
   5.7913350e+00  -2.7211823e-02
   5.8105764e+00  -2.7269360e-02
   5.8105764e+00  -2.7269360e-02
   5.8298227e+00  -2.7229163e-02
   5.8298227e+00  -2.7229163e-02
   5.8490640e+00  -2.7120099e-02
   5.8490640e+00  -2.7120099e-02
   5.8683054e+00  -2.6922167e-02
   5.8683054e+00  -2.6922167e-02
   5.8875468e+00  -2.6634433e-02
   5.8875468e+00  -2.6634433e-02
   5.9067931e+00  -2.6259901e-02
   5.9067931e+00  -2.6259901e-02
   5.9260345e+00  -2.5799360e-02
   5.9260345e+00  -2.5799360e-02
   5.9432512e+00  -2.5310640e-02
   5.9432512e+00  -2.5310640e-02
   5.9452709e+00  -2.5253547e-02
   5.9452709e+00  -2.5253547e-02
   5.9645320e+00  -2.4624778e-02
   5.9645320e+00  -2.4624778e-02
   5.9837438e+00  -2.3915369e-02
   5.9837438e+00  -2.3915369e-02
   6.0030049e+00  -2.3126700e-02
   6.0030049e+00  -2.3126700e-02
   6.0222660e+00  -2.2259655e-02
   6.0222660e+00  -2.2259655e-02
   6.0414778e+00  -2.1315222e-02
   6.0414778e+00  -2.1315222e-02
   6.0568473e+00  -2.0500000e-02
   6.0568473e+00  -2.0500000e-02
   6.0607389e+00  -2.0293596e-02
   6.0607389e+00  -2.0293596e-02
   6.0800000e+00  -1.9201478e-02
   6.0800000e+00  -1.9201478e-02
   6.0992118e+00  -1.8042709e-02
   6.0992118e+00  -1.8042709e-02
   6.1184729e+00  -1.6816995e-02
   6.1184729e+00  -1.6816995e-02
   6.1352709e+00  -1.5689212e-02
   6.1352709e+00  -1.5689212e-02
   6.1376847e+00  -1.5524039e-02
   6.1376847e+00  -1.5524039e-02
   6.1569458e+00  -1.4172808e-02
   6.1569458e+00  -1.4172808e-02
   6.1762069e+00  -1.2767833e-02
   6.1762069e+00  -1.2767833e-02
   6.1954187e+00  -1.1308719e-02
   6.1954187e+00  -1.1308719e-02
   6.2009360e+00  -1.0878522e-02
   6.2009360e+00  -1.0878522e-02
   6.2146798e+00  -9.7986207e-03
   6.2146798e+00  -9.7986207e-03
   6.2339409e+00  -8.2486207e-03
   6.2339409e+00  -8.2486207e-03
   6.2531527e+00  -6.6585222e-03
   6.2531527e+00  -6.6585222e-03
   6.2601478e+00  -6.0678818e-03
   6.2601478e+00  -6.0678818e-03
   6.2724138e+00  -5.0306897e-03
   6.2724138e+00  -5.0306897e-03
   6.2916256e+00  -3.3783448e-03
   6.2916256e+00  -3.3783448e-03
   6.3108867e+00  -1.7020739e-03
   6.3108867e+00  -1.7020739e-03
   6.3159606e+00  -1.2572414e-03
   6.3159606e+00  -1.2572414e-03
   6.3301478e+00  -5.2487192e-06
   6.3301478e+00  -5.2487192e-06
   6.3493596e+00   1.6986207e-03
   6.3493596e+00   1.6986207e-03
   6.3686207e+00   3.4095419e-03
   6.3686207e+00   3.4095419e-03
   6.3702463e+00   3.5535616e-03
   6.3702463e+00   3.5535616e-03
   6.3878818e+00   5.1202956e-03
   6.3878818e+00   5.1202956e-03
   6.4070936e+00   6.8183251e-03
   6.4070936e+00   6.8183251e-03
   6.4247783e+00   8.3642365e-03
   6.4247783e+00   8.3642365e-03
   6.4263547e+00   8.5035468e-03
   6.4263547e+00   8.5035468e-03
   6.4455665e+00   1.0165419e-02
   6.4455665e+00   1.0165419e-02
   6.4648276e+00   1.1793251e-02
   6.4648276e+00   1.1793251e-02
   6.4815271e+00   1.3174877e-02
   6.4815271e+00   1.3174877e-02
   6.4840887e+00   1.3385813e-02
   6.4840887e+00   1.3385813e-02
   6.5033005e+00   1.4931872e-02
   6.5033005e+00   1.4931872e-02
   6.5225616e+00   1.6420985e-02
   6.5225616e+00   1.6420985e-02
   6.5418227e+00   1.7850148e-02
   6.5418227e+00   1.7850148e-02
   6.5437438e+00   1.7985665e-02
   6.5437438e+00   1.7985665e-02
   6.5610345e+00   1.9211970e-02
   6.5610345e+00   1.9211970e-02
   6.5802956e+00   2.0493300e-02
   6.5802956e+00   2.0493300e-02
   6.5995567e+00   2.1690246e-02
   6.5995567e+00   2.1690246e-02
   6.6187685e+00   2.2796453e-02
   6.6187685e+00   2.2796453e-02
   6.6187685e+00   2.2797635e-02
   6.6187685e+00   2.2797635e-02
   6.6380296e+00   2.3808424e-02
   6.6380296e+00   2.3808424e-02
   6.6572414e+00   2.4712906e-02
   6.6572414e+00   2.4712906e-02
   6.6765025e+00   2.5506995e-02
   6.6765025e+00   2.5506995e-02
   6.6957635e+00   2.6186749e-02
   6.6957635e+00   2.6186749e-02
   6.7149754e+00   2.6747389e-02
   6.7149754e+00   2.6747389e-02
   6.7342365e+00   2.7187094e-02
   6.7342365e+00   2.7187094e-02
   6.7534975e+00   2.7499064e-02
   6.7534975e+00   2.7499064e-02
   6.7643842e+00   2.7607241e-02
   6.7643842e+00   2.7607241e-02
   6.7727094e+00   2.7689901e-02
   6.7727094e+00   2.7689901e-02
   6.7919704e+00   2.7740148e-02
   6.7919704e+00   2.7740148e-02
   6.8111823e+00   2.7660690e-02
   6.8111823e+00   2.7660690e-02
   6.8166010e+00   2.7607241e-02
   6.8166010e+00   2.7607241e-02
   6.8304433e+00   2.7470148e-02
   6.8304433e+00   2.7470148e-02
   6.8497044e+00   2.7146700e-02
   6.8497044e+00   2.7146700e-02
   6.8689163e+00   2.6697783e-02
   6.8689163e+00   2.6697783e-02
   6.8881773e+00   2.6128177e-02
   6.8881773e+00   2.6128177e-02
   6.9074384e+00   2.5441970e-02
   6.9074384e+00   2.5441970e-02
   6.9266502e+00   2.4643892e-02
   6.9266502e+00   2.4643892e-02
   6.9459113e+00   2.3738079e-02
   6.9459113e+00   2.3738079e-02
   6.9638424e+00   2.2796453e-02
   6.9638424e+00   2.2796453e-02
   6.9651232e+00   2.2729212e-02
   6.9651232e+00   2.2729212e-02
   6.9843842e+00   2.1626404e-02
   6.9843842e+00   2.1626404e-02
   7.0036453e+00   2.0437685e-02
   7.0036453e+00   2.0437685e-02
   7.0228571e+00   1.9167931e-02
   7.0228571e+00   1.9167931e-02
   7.0397537e+00   1.7985665e-02
   7.0397537e+00   1.7985665e-02
   7.0421182e+00   1.7821084e-02
   7.0421182e+00   1.7821084e-02
   7.0613793e+00   1.6409360e-02
   7.0613793e+00   1.6409360e-02
   7.0805911e+00   1.4941429e-02
   7.0805911e+00   1.4941429e-02
   7.0998522e+00   1.3420049e-02
   7.0998522e+00   1.3420049e-02
   7.1028571e+00   1.3174877e-02
   7.1028571e+00   1.3174877e-02
   7.1190640e+00   1.1853596e-02
   7.1190640e+00   1.1853596e-02
   7.1383251e+00   1.0255271e-02
   7.1383251e+00   1.0255271e-02
   7.1575862e+00   8.6264039e-03
   7.1575862e+00   8.6264039e-03
   7.1605911e+00   8.3642365e-03
   7.1605911e+00   8.3642365e-03
   7.1767980e+00   6.9740887e-03
   7.1767980e+00   6.9740887e-03
   7.1960591e+00   5.3120197e-03
   7.1960591e+00   5.3120197e-03
   7.2153202e+00   3.6401773e-03
   7.2153202e+00   3.6401773e-03
   7.2163054e+00   3.5535616e-03
   7.2163054e+00   3.5535616e-03
   7.2345320e+00   1.9668424e-03
   7.2345320e+00   1.9668424e-03
   7.2537931e+00   3.0349163e-04
   7.2537931e+00   3.0349163e-04
   7.2719212e+00  -1.2572414e-03
   7.2719212e+00  -1.2572414e-03
   7.2730542e+00  -1.3510493e-03
   7.2730542e+00  -1.3510493e-03
   7.2922660e+00  -2.9863596e-03
   7.2922660e+00  -2.9863596e-03
   7.3115271e+00  -4.5945123e-03
   7.3115271e+00  -4.5945123e-03
   7.3294089e+00  -6.0678818e-03
   7.3294089e+00  -6.0678818e-03
   7.3307389e+00  -6.1769951e-03
   7.3307389e+00  -6.1769951e-03
   7.3500000e+00  -7.7249261e-03
   7.3500000e+00  -7.7249261e-03
   7.3692611e+00  -9.2300000e-03
   7.3692611e+00  -9.2300000e-03
   7.3884729e+00  -1.0693399e-02
   7.3884729e+00  -1.0693399e-02
   7.3909852e+00  -1.0878522e-02
   7.3909852e+00  -1.0878522e-02
   7.4077340e+00  -1.2111034e-02
   7.4077340e+00  -1.2111034e-02
   7.4269951e+00  -1.3472365e-02
   7.4269951e+00  -1.3472365e-02
   7.4462069e+00  -1.4777488e-02
   7.4462069e+00  -1.4777488e-02
   7.4602463e+00  -1.5689212e-02
   7.4602463e+00  -1.5689212e-02
   7.4654680e+00  -1.6027143e-02
   7.4654680e+00  -1.6027143e-02
   7.4846798e+00  -1.7212956e-02
   7.4846798e+00  -1.7212956e-02
   7.5039409e+00  -1.8330296e-02
   7.5039409e+00  -1.8330296e-02
   7.5232020e+00  -1.9379409e-02
   7.5232020e+00  -1.9379409e-02
   7.5424138e+00  -2.0359655e-02
   7.5424138e+00  -2.0359655e-02
   7.5454187e+00  -2.0500000e-02
   7.5454187e+00  -2.0500000e-02
   7.5616749e+00  -2.1268128e-02
   7.5616749e+00  -2.1268128e-02
   7.5809360e+00  -2.2099064e-02
   7.5809360e+00  -2.2099064e-02
   7.6001478e+00  -2.2851429e-02
   7.6001478e+00  -2.2851429e-02
   7.6194089e+00  -2.3524877e-02
   7.6194089e+00  -2.3524877e-02
   7.6386207e+00  -2.4118276e-02
   7.6386207e+00  -2.4118276e-02
   7.6578818e+00  -2.4630788e-02
   7.6578818e+00  -2.4630788e-02
   7.6771429e+00  -2.5060640e-02
   7.6771429e+00  -2.5060640e-02
   7.6909852e+00  -2.5310640e-02
   7.6909852e+00  -2.5310640e-02
   7.6963547e+00  -2.5408276e-02
   7.6963547e+00  -2.5408276e-02
   7.7156158e+00  -2.5668867e-02
   7.7156158e+00  -2.5668867e-02
   7.7348768e+00  -2.5849606e-02
   7.7348768e+00  -2.5849606e-02
   7.7540887e+00  -2.5939015e-02
   7.7540887e+00  -2.5939015e-02
   7.7733498e+00  -2.5934286e-02
   7.7733498e+00  -2.5934286e-02
   7.7926108e+00  -2.5857980e-02
   7.7926108e+00  -2.5857980e-02
   7.8118227e+00  -2.5699261e-02
   7.8118227e+00  -2.5699261e-02
   7.8310837e+00  -2.5450099e-02
   7.8310837e+00  -2.5450099e-02
   7.8391133e+00  -2.5310640e-02
   7.8391133e+00  -2.5310640e-02
   7.8502956e+00  -2.5115813e-02
   7.8502956e+00  -2.5115813e-02
   7.8695567e+00  -2.4698177e-02
   7.8695567e+00  -2.4698177e-02
   7.8888177e+00  -2.4198719e-02
   7.8888177e+00  -2.4198719e-02
   7.9080296e+00  -2.3618227e-02
   7.9080296e+00  -2.3618227e-02
   7.9272906e+00  -2.2958325e-02
   7.9272906e+00  -2.2958325e-02
   7.9465517e+00  -2.2219557e-02
   7.9465517e+00  -2.2219557e-02
   7.9657635e+00  -2.1403448e-02
   7.9657635e+00  -2.1403448e-02
   7.9850246e+00  -2.0510443e-02
   7.9850246e+00  -2.0510443e-02
   7.9852217e+00  -2.0500000e-02
   7.9852217e+00  -2.0500000e-02
   8.0042365e+00  -1.9544138e-02
   8.0042365e+00  -1.9544138e-02
   8.0234975e+00  -1.8509852e-02
   8.0234975e+00  -1.8509852e-02
   8.0427586e+00  -1.7408473e-02
   8.0427586e+00  -1.7408473e-02
   8.0619704e+00  -1.6240345e-02
   8.0619704e+00  -1.6240345e-02
   8.0705911e+00  -1.5689212e-02
   8.0705911e+00  -1.5689212e-02
   8.0812315e+00  -1.5007143e-02
   8.0812315e+00  -1.5007143e-02
   8.1004926e+00  -1.3718424e-02
   8.1004926e+00  -1.3718424e-02
   8.1197044e+00  -1.2375419e-02
   8.1197044e+00  -1.2375419e-02
   8.1389655e+00  -1.0977783e-02
   8.1389655e+00  -1.0977783e-02
   8.1402956e+00  -1.0878522e-02
   8.1402956e+00  -1.0878522e-02
   8.1581773e+00  -9.5318719e-03
   8.1581773e+00  -9.5318719e-03
   8.1774384e+00  -8.0464532e-03
   8.1774384e+00  -8.0464532e-03
   8.1966995e+00  -6.5203448e-03
   8.1966995e+00  -6.5203448e-03
   8.2022660e+00  -6.0678818e-03
   8.2022660e+00  -6.0678818e-03
   8.2159113e+00  -4.9575862e-03
   8.2159113e+00  -4.9575862e-03
   8.2351724e+00  -3.3699754e-03
   8.2351724e+00  -3.3699754e-03
   8.2544335e+00  -1.7580049e-03
   8.2544335e+00  -1.7580049e-03
   8.2603448e+00  -1.2572414e-03
   8.2603448e+00  -1.2572414e-03
   8.2736453e+00  -1.2563251e-04
   8.2736453e+00  -1.2563251e-04
   8.2929064e+00   1.5143744e-03
   8.2929064e+00   1.5143744e-03
   8.3121182e+00   3.1614335e-03
   8.3121182e+00   3.1614335e-03
   8.3167488e+00   3.5535616e-03
   8.3167488e+00   3.5535616e-03
   8.3313793e+00   4.8106897e-03
   8.3313793e+00   4.8106897e-03
   8.3506404e+00   6.4481773e-03
   8.3506404e+00   6.4481773e-03
   8.3698522e+00   8.0728079e-03
   8.3698522e+00   8.0728079e-03
   8.3733498e+00   8.3642365e-03
   8.3733498e+00   8.3642365e-03
   8.3891133e+00   9.6788670e-03
   8.3891133e+00   9.6788670e-03
   8.4083744e+00   1.1252266e-02
   8.4083744e+00   1.1252266e-02
   8.4275862e+00   1.2790936e-02
   8.4275862e+00   1.2790936e-02
   8.4325616e+00   1.3174877e-02
   8.4325616e+00   1.3174877e-02
   8.4468473e+00   1.4289606e-02
   8.4468473e+00   1.4289606e-02
   8.4661084e+00   1.5733744e-02
   8.4661084e+00   1.5733744e-02
   8.4853202e+00   1.7119951e-02
   8.4853202e+00   1.7119951e-02
   8.4979310e+00   1.7985665e-02
   8.4979310e+00   1.7985665e-02
   8.5045813e+00   1.8444138e-02
   8.5045813e+00   1.8444138e-02
   8.5237931e+00   1.9694236e-02
   8.5237931e+00   1.9694236e-02
   8.5430542e+00   2.0862857e-02
   8.5430542e+00   2.0862857e-02
   8.5623153e+00   2.1946010e-02
   8.5623153e+00   2.1946010e-02
   8.5788177e+00   2.2796453e-02
   8.5788177e+00   2.2796453e-02
   8.5815271e+00   2.2938719e-02
   8.5815271e+00   2.2938719e-02
   8.6007882e+00   2.3833547e-02
   8.6007882e+00   2.3833547e-02
   8.6200493e+00   2.4622759e-02
   8.6200493e+00   2.4622759e-02
   8.6392611e+00   2.5303399e-02
   8.6392611e+00   2.5303399e-02
   8.6585222e+00   2.5870197e-02
   8.6585222e+00   2.5870197e-02
   8.6777340e+00   2.6323842e-02
   8.6777340e+00   2.6323842e-02
   8.6969951e+00   2.6652266e-02
   8.6969951e+00   2.6652266e-02
   8.7162562e+00   2.6876158e-02
   8.7162562e+00   2.6876158e-02
   8.7354680e+00   2.6962167e-02
   8.7354680e+00   2.6962167e-02
   8.7547291e+00   2.6908867e-02
   8.7547291e+00   2.6908867e-02
   8.7739901e+00   2.6761478e-02
   8.7739901e+00   2.6761478e-02
   8.7932020e+00   2.6491379e-02
   8.7932020e+00   2.6491379e-02
   8.8124631e+00   2.6097340e-02
   8.8124631e+00   2.6097340e-02
   8.8316749e+00   2.5586749e-02
   8.8316749e+00   2.5586749e-02
   8.8509360e+00   2.4963350e-02
   8.8509360e+00   2.4963350e-02
   8.8701970e+00   2.4231232e-02
   8.8701970e+00   2.4231232e-02
   8.8894089e+00   2.3394138e-02
   8.8894089e+00   2.3394138e-02
   8.9016749e+00   2.2796453e-02
   8.9016749e+00   2.2796453e-02
   8.9086700e+00   2.2456749e-02
   8.9086700e+00   2.2456749e-02
   8.9279310e+00   2.1428177e-02
   8.9279310e+00   2.1428177e-02
   8.9471429e+00   2.0314778e-02
   8.9471429e+00   2.0314778e-02
   8.9664039e+00   1.9120788e-02
   8.9664039e+00   1.9120788e-02
   8.9835961e+00   1.7985665e-02
   8.9835961e+00   1.7985665e-02
   8.9856158e+00   1.7850443e-02
   8.9856158e+00   1.7850443e-02
   9.0048768e+00   1.6514926e-02
   9.0048768e+00   1.6514926e-02
   9.0241379e+00   1.5122709e-02
   9.0241379e+00   1.5122709e-02
   9.0433498e+00   1.3676946e-02
   9.0433498e+00   1.3676946e-02
   9.0498030e+00   1.3174877e-02
   9.0498030e+00   1.3174877e-02
   9.0626108e+00   1.2183744e-02
   9.0626108e+00   1.2183744e-02
   9.0818719e+00   1.0656946e-02
   9.0818719e+00   1.0656946e-02
   9.1010837e+00   9.0994581e-03
   9.1010837e+00   9.0994581e-03
   9.1100000e+00   8.3642365e-03
   9.1100000e+00   8.3642365e-03
   9.1203448e+00   7.5143350e-03
   9.1203448e+00   7.5143350e-03
   9.1396059e+00   5.9171921e-03
   9.1396059e+00   5.9171921e-03
   9.1588177e+00   4.3099212e-03
   9.1588177e+00   4.3099212e-03
   9.1678325e+00   3.5535616e-03
   9.1678325e+00   3.5535616e-03
   9.1780788e+00   2.6956059e-03
   9.1780788e+00   2.6956059e-03
   9.1972906e+00   1.0881872e-03
   9.1972906e+00   1.0881872e-03
   9.2165517e+00  -5.1041872e-04
   9.2165517e+00  -5.1041872e-04
   9.2256158e+00  -1.2572414e-03
   9.2256158e+00  -1.2572414e-03
   9.2358128e+00  -2.0969901e-03
   9.2358128e+00  -2.0969901e-03
   9.2550246e+00  -3.6586010e-03
   9.2550246e+00  -3.6586010e-03
   9.2742857e+00  -5.1942365e-03
   9.2742857e+00  -5.1942365e-03
   9.2854187e+00  -6.0678818e-03
   9.2854187e+00  -6.0678818e-03
   9.2935468e+00  -6.7034483e-03
   9.2935468e+00  -6.7034483e-03
   9.3127586e+00  -8.1731527e-03
   9.3127586e+00  -8.1731527e-03
   9.3320197e+00  -9.6008867e-03
   9.3320197e+00  -9.6008867e-03
   9.3497537e+00  -1.0878522e-02
   9.3497537e+00  -1.0878522e-02
   9.3512315e+00  -1.0987488e-02
   9.3512315e+00  -1.0987488e-02
   9.3704926e+00  -1.2325222e-02
   9.3704926e+00  -1.2325222e-02
   9.3897537e+00  -1.3607143e-02
   9.3897537e+00  -1.3607143e-02
   9.4089655e+00  -1.4833744e-02
   9.4089655e+00  -1.4833744e-02
   9.4230542e+00  -1.5689212e-02
   9.4230542e+00  -1.5689212e-02
   9.4282266e+00  -1.6004532e-02
   9.4282266e+00  -1.6004532e-02
   9.4474877e+00  -1.7111626e-02
   9.4474877e+00  -1.7111626e-02
   9.4666995e+00  -1.8151182e-02
   9.4666995e+00  -1.8151182e-02
   9.4859606e+00  -1.9123054e-02
   9.4859606e+00  -1.9123054e-02
   9.5051724e+00  -2.0026404e-02
   9.5051724e+00  -2.0026404e-02
   9.5161084e+00  -2.0500000e-02
   9.5161084e+00  -2.0500000e-02
   9.5244335e+00  -2.0859704e-02
   9.5244335e+00  -2.0859704e-02
   9.5436946e+00  -2.1617635e-02
   9.5436946e+00  -2.1617635e-02
   9.5629064e+00  -2.2298276e-02
   9.5629064e+00  -2.2298276e-02
   9.5821675e+00  -2.2901232e-02
   9.5821675e+00  -2.2901232e-02
   9.6014286e+00  -2.3425320e-02
   9.6014286e+00  -2.3425320e-02
   9.6206404e+00  -2.3869852e-02
   9.6206404e+00  -2.3869852e-02
   9.6399015e+00  -2.4233793e-02
   9.6399015e+00  -2.4233793e-02
   9.6591626e+00  -2.4516847e-02
   9.6591626e+00  -2.4516847e-02
   9.6783744e+00  -2.4716502e-02
   9.6783744e+00  -2.4716502e-02
   9.6976355e+00  -2.4837783e-02
   9.6976355e+00  -2.4837783e-02
   9.7168473e+00  -2.4868473e-02
   9.7168473e+00  -2.4868473e-02
   9.7361084e+00  -2.4816502e-02
   9.7361084e+00  -2.4816502e-02
   9.7553695e+00  -2.4692118e-02
   9.7553695e+00  -2.4692118e-02
   9.7745813e+00  -2.4481330e-02
   9.7745813e+00  -2.4481330e-02
   9.7938424e+00  -2.4187833e-02
   9.7938424e+00  -2.4187833e-02
   9.8131034e+00  -2.3813498e-02
   9.8131034e+00  -2.3813498e-02
   9.8323153e+00  -2.3359113e-02
   9.8323153e+00  -2.3359113e-02
   9.8515764e+00  -2.2825764e-02
   9.8515764e+00  -2.2825764e-02
   9.8707882e+00  -2.2214581e-02
   9.8707882e+00  -2.2214581e-02
   9.8900493e+00  -2.1526207e-02
   9.8900493e+00  -2.1526207e-02
   9.9093103e+00  -2.0761626e-02
   9.9093103e+00  -2.0761626e-02
   9.9153202e+00  -2.0500000e-02
   9.9153202e+00  -2.0500000e-02
   9.9285222e+00  -1.9923054e-02
   9.9285222e+00  -1.9923054e-02
   9.9477833e+00  -1.9015320e-02
   9.9477833e+00  -1.9015320e-02
   9.9670443e+00  -1.8040049e-02
   9.9670443e+00  -1.8040049e-02
   9.9862562e+00  -1.6998424e-02
   9.9862562e+00  -1.6998424e-02
   1.0005517e+01  -1.5890788e-02
   1.0005517e+01  -1.5890788e-02
   1.0008818e+01  -1.5689212e-02
   1.0008818e+01  -1.5689212e-02
   1.0024729e+01  -1.4721281e-02
   1.0024729e+01  -1.4721281e-02
   1.0043990e+01  -1.3497340e-02
   1.0043990e+01  -1.3497340e-02
   1.0063251e+01  -1.2219655e-02
   1.0063251e+01  -1.2219655e-02
   1.0082463e+01  -1.0888227e-02
   1.0082463e+01  -1.0888227e-02
   1.0082611e+01  -1.0878522e-02
   1.0082611e+01  -1.0878522e-02
   1.0101724e+01  -9.5098522e-03
   1.0101724e+01  -9.5098522e-03
   1.0120985e+01  -8.0921182e-03
   1.0120985e+01  -8.0921182e-03
   1.0140197e+01  -6.6345813e-03
   1.0140197e+01  -6.6345813e-03
   1.0147537e+01  -6.0678818e-03
   1.0147537e+01  -6.0678818e-03
   1.0159458e+01  -5.1404926e-03
   1.0159458e+01  -5.1404926e-03
   1.0178670e+01  -3.6211675e-03
   1.0178670e+01  -3.6211675e-03
   1.0197931e+01  -2.0774631e-03
   1.0197931e+01  -2.0774631e-03
   1.0208030e+01  -1.2572414e-03
   1.0208030e+01  -1.2572414e-03
   1.0217192e+01  -5.1291626e-04
   1.0217192e+01  -5.1291626e-04
   1.0236404e+01   1.0605862e-03
   1.0236404e+01   1.0605862e-03
   1.0255665e+01   2.6406995e-03
   1.0255665e+01   2.6406995e-03
   1.0266798e+01   3.5535616e-03
   1.0266798e+01   3.5535616e-03
   1.0274926e+01   4.2255074e-03
   1.0274926e+01   4.2255074e-03
   1.0294138e+01   5.8013793e-03
   1.0294138e+01   5.8013793e-03
   1.0313399e+01   7.3639901e-03
   1.0313399e+01   7.3639901e-03
   1.0325862e+01   8.3642365e-03
   1.0325862e+01   8.3642365e-03
   1.0332660e+01   8.9116749e-03
   1.0332660e+01   8.9116749e-03
   1.0351872e+01   1.0431133e-02
   1.0351872e+01   1.0431133e-02
   1.0371133e+01   1.1916404e-02
   1.0371133e+01   1.1916404e-02
   1.0387833e+01   1.3174877e-02
   1.0387833e+01   1.3174877e-02
   1.0390345e+01   1.3365123e-02
   1.0390345e+01   1.3365123e-02
   1.0409606e+01   1.4766995e-02
   1.0409606e+01   1.4766995e-02
   1.0428867e+01   1.6112365e-02
   1.0428867e+01   1.6112365e-02
   1.0448079e+01   1.7398128e-02
   1.0448079e+01   1.7398128e-02
   1.0457389e+01   1.7985665e-02
   1.0457389e+01   1.7985665e-02
   1.0467340e+01   1.8619458e-02
   1.0467340e+01   1.8619458e-02
   1.0486601e+01   1.9764532e-02
   1.0486601e+01   1.9764532e-02
   1.0505813e+01   2.0827882e-02
   1.0505813e+01   2.0827882e-02
   1.0525074e+01   2.1805369e-02
   1.0525074e+01   2.1805369e-02
   1.0544286e+01   2.2692365e-02
   1.0544286e+01   2.2692365e-02
   1.0546847e+01   2.2796453e-02
   1.0546847e+01   2.2796453e-02
   1.0563547e+01   2.3483251e-02
   1.0563547e+01   2.3483251e-02
   1.0582808e+01   2.4170887e-02
   1.0582808e+01   2.4170887e-02
   1.0602020e+01   2.4751675e-02
   1.0602020e+01   2.4751675e-02
   1.0621281e+01   2.5223498e-02
   1.0621281e+01   2.5223498e-02
   1.0640542e+01   2.5580985e-02
   1.0640542e+01   2.5580985e-02
   1.0659754e+01   2.5829409e-02
   1.0659754e+01   2.5829409e-02
   1.0679015e+01   2.5956256e-02
   1.0679015e+01   2.5956256e-02
   1.0698227e+01   2.5956256e-02
   1.0698227e+01   2.5956256e-02
   1.0717488e+01   2.5855961e-02
   1.0717488e+01   2.5855961e-02
   1.0736749e+01   2.5645616e-02
   1.0736749e+01   2.5645616e-02
   1.0755961e+01   2.5314384e-02
   1.0755961e+01   2.5314384e-02
   1.0775222e+01   2.4870739e-02
   1.0775222e+01   2.4870739e-02
   1.0794483e+01   2.4318276e-02
   1.0794483e+01   2.4318276e-02
   1.0813695e+01   2.3660148e-02
   1.0813695e+01   2.3660148e-02
   1.0832956e+01   2.2899655e-02
   1.0832956e+01   2.2899655e-02
   1.0835271e+01   2.2796453e-02
   1.0835271e+01   2.2796453e-02
   1.0852167e+01   2.2043202e-02
   1.0852167e+01   2.2043202e-02
   1.0871429e+01   2.1097586e-02
   1.0871429e+01   2.1097586e-02
   1.0890690e+01   2.0067734e-02
   1.0890690e+01   2.0067734e-02
   1.0909901e+01   1.8957833e-02
   1.0909901e+01   1.8957833e-02
   1.0925665e+01   1.7985665e-02
   1.0925665e+01   1.7985665e-02
   1.0929163e+01   1.7772069e-02
   1.0929163e+01   1.7772069e-02
   1.0948424e+01   1.6521232e-02
   1.0948424e+01   1.6521232e-02
   1.0967635e+01   1.5212857e-02
   1.0967635e+01   1.5212857e-02
   1.0986897e+01   1.3850197e-02
   1.0986897e+01   1.3850197e-02
   1.0996059e+01   1.3174877e-02
   1.0996059e+01   1.3174877e-02
   1.1006158e+01   1.2437882e-02
   1.1006158e+01   1.2437882e-02
   1.1025369e+01   1.0989901e-02
   1.1025369e+01   1.0989901e-02
   1.1044631e+01   9.5100493e-03
   1.1044631e+01   9.5100493e-03
   1.1059212e+01   8.3642365e-03
   1.1059212e+01   8.3642365e-03
   1.1063842e+01   8.0001478e-03
   1.1063842e+01   8.0001478e-03
   1.1083103e+01   6.4731527e-03
   1.1083103e+01   6.4731527e-03
   1.1102365e+01   4.9356158e-03
   1.1102365e+01   4.9356158e-03
   1.1119507e+01   3.5535616e-03
   1.1119507e+01   3.5535616e-03
   1.1121576e+01   3.3876650e-03
   1.1121576e+01   3.3876650e-03
   1.1140837e+01   1.8402956e-03
   1.1140837e+01   1.8402956e-03
   1.1160099e+01   3.0158325e-04
   1.1160099e+01   3.0158325e-04
   1.1179310e+01  -1.2283202e-03
   1.1179310e+01  -1.2283202e-03
   1.1179704e+01  -1.2572414e-03
   1.1179704e+01  -1.2572414e-03
   1.1198571e+01  -2.7419261e-03
   1.1198571e+01  -2.7419261e-03
   1.1217783e+01  -4.2298374e-03
   1.1217783e+01  -4.2298374e-03
   1.1237044e+01  -5.6923645e-03
   1.1237044e+01  -5.6923645e-03
   1.1242069e+01  -6.0678818e-03
   1.1242069e+01  -6.0678818e-03
   1.1256305e+01  -7.1261084e-03
   1.1256305e+01  -7.1261084e-03
   1.1275517e+01  -8.5190148e-03
   1.1275517e+01  -8.5190148e-03
   1.1294778e+01  -9.8708374e-03
   1.1294778e+01  -9.8708374e-03
   1.1309557e+01  -1.0878522e-02
   1.1309557e+01  -1.0878522e-02
   1.1314039e+01  -1.1181724e-02
   1.1314039e+01  -1.1181724e-02
   1.1333251e+01  -1.2442512e-02
   1.1333251e+01  -1.2442512e-02
   1.1352512e+01  -1.3648424e-02
   1.1352512e+01  -1.3648424e-02
   1.1371724e+01  -1.4799655e-02
   1.1371724e+01  -1.4799655e-02
   1.1387389e+01  -1.5689212e-02
   1.1387389e+01  -1.5689212e-02
   1.1390985e+01  -1.5895468e-02
   1.1390985e+01  -1.5895468e-02
   1.1410246e+01  -1.6929163e-02
   1.1410246e+01  -1.6929163e-02
   1.1429458e+01  -1.7896502e-02
   1.1429458e+01  -1.7896502e-02
   1.1448719e+01  -1.8796847e-02
   1.1448719e+01  -1.8796847e-02
   1.1467980e+01  -1.9629557e-02
   1.1467980e+01  -1.9629557e-02
   1.1487192e+01  -2.0393251e-02
   1.1487192e+01  -2.0393251e-02
   1.1490148e+01  -2.0500000e-02
   1.1490148e+01  -2.0500000e-02
   1.1506453e+01  -2.1085468e-02
   1.1506453e+01  -2.1085468e-02
   1.1525714e+01  -2.1702217e-02
   1.1525714e+01  -2.1702217e-02
   1.1544926e+01  -2.2242611e-02
   1.1544926e+01  -2.2242611e-02
   1.1564187e+01  -2.2706552e-02
   1.1564187e+01  -2.2706552e-02
   1.1583399e+01  -2.3091921e-02
   1.1583399e+01  -2.3091921e-02
   1.1602660e+01  -2.3401084e-02
   1.1602660e+01  -2.3401084e-02
   1.1621921e+01  -2.3626749e-02
   1.1621921e+01  -2.3626749e-02
   1.1641133e+01  -2.3784729e-02
   1.1641133e+01  -2.3784729e-02
   1.1660394e+01  -2.3851527e-02
   1.1660394e+01  -2.3851527e-02
   1.1679655e+01  -2.3825813e-02
   1.1679655e+01  -2.3825813e-02
   1.1698867e+01  -2.3741527e-02
   1.1698867e+01  -2.3741527e-02
   1.1718128e+01  -2.3577438e-02
   1.1718128e+01  -2.3577438e-02
   1.1737340e+01  -2.3329754e-02
   1.1737340e+01  -2.3329754e-02
   1.1756601e+01  -2.3002956e-02
   1.1756601e+01  -2.3002956e-02
   1.1775862e+01  -2.2598621e-02
   1.1775862e+01  -2.2598621e-02
   1.1795074e+01  -2.2117685e-02
   1.1795074e+01  -2.2117685e-02
   1.1814335e+01  -2.1560099e-02
   1.1814335e+01  -2.1560099e-02
   1.1833596e+01  -2.0926897e-02
   1.1833596e+01  -2.0926897e-02
   1.1845222e+01  -2.0500000e-02
   1.1845222e+01  -2.0500000e-02
   1.1852808e+01  -2.0219901e-02
   1.1852808e+01  -2.0219901e-02
   1.1872069e+01  -1.9442956e-02
   1.1872069e+01  -1.9442956e-02
   1.1891281e+01  -1.8598374e-02
   1.1891281e+01  -1.8598374e-02
   1.1910542e+01  -1.7687143e-02
   1.1910542e+01  -1.7687143e-02
   1.1929803e+01  -1.6710394e-02
   1.1929803e+01  -1.6710394e-02
   1.1948670e+01  -1.5689212e-02
   1.1948670e+01  -1.5689212e-02
   1.1949015e+01  -1.5668916e-02
   1.1949015e+01  -1.5668916e-02
   1.1968276e+01  -1.4568325e-02
   1.1968276e+01  -1.4568325e-02
   1.1987537e+01  -1.3413645e-02
   1.1987537e+01  -1.3413645e-02
   1.2006749e+01  -1.2206010e-02
   1.2006749e+01  -1.2206010e-02
   1.2026010e+01  -1.0945764e-02
   1.2026010e+01  -1.0945764e-02
   1.2026995e+01  -1.0878522e-02
   1.2026995e+01  -1.0878522e-02
   1.2045222e+01  -9.6385714e-03
   1.2045222e+01  -9.6385714e-03
   1.2064483e+01  -8.2925123e-03
   1.2064483e+01  -8.2925123e-03
   1.2083744e+01  -6.9077833e-03
   1.2083744e+01  -6.9077833e-03
   1.2095123e+01  -6.0678818e-03
   1.2095123e+01  -6.0678818e-03
   1.2102956e+01  -5.4853695e-03
   1.2102956e+01  -5.4853695e-03
   1.2122217e+01  -4.0370788e-03
   1.2122217e+01  -4.0370788e-03
   1.2141478e+01  -2.5659015e-03
   1.2141478e+01  -2.5659015e-03
   1.2158325e+01  -1.2572414e-03
   1.2158325e+01  -1.2572414e-03
   1.2160690e+01  -1.0722611e-03
   1.2160690e+01  -1.0722611e-03
   1.2179951e+01   4.3385862e-04
   1.2179951e+01   4.3385862e-04
   1.2199212e+01   1.9458473e-03
   1.2199212e+01   1.9458473e-03
   1.2218424e+01   3.4628325e-03
   1.2218424e+01   3.4628325e-03
   1.2219606e+01   3.5535616e-03
   1.2219606e+01   3.5535616e-03
   1.2237685e+01   4.9777340e-03
   1.2237685e+01   4.9777340e-03
   1.2256897e+01   6.4791626e-03
   1.2256897e+01   6.4791626e-03
   1.2276158e+01   7.9659113e-03
   1.2276158e+01   7.9659113e-03
   1.2281379e+01   8.3642365e-03
   1.2281379e+01   8.3642365e-03
   1.2295419e+01   9.4333005e-03
   1.2295419e+01   9.4333005e-03
   1.2314631e+01   1.0867882e-02
   1.2314631e+01   1.0867882e-02
   1.2333892e+01   1.2266847e-02
   1.2333892e+01   1.2266847e-02
   1.2346749e+01   1.3174877e-02
   1.2346749e+01   1.3174877e-02
   1.2353153e+01   1.3627044e-02
   1.2353153e+01   1.3627044e-02
   1.2372365e+01   1.4936749e-02
   1.2372365e+01   1.4936749e-02
   1.2391626e+01   1.6189015e-02
   1.2391626e+01   1.6189015e-02
   1.2410837e+01   1.7380493e-02
   1.2410837e+01   1.7380493e-02
   1.2421232e+01   1.7985665e-02
   1.2421232e+01   1.7985665e-02
   1.2430099e+01   1.8506847e-02
   1.2430099e+01   1.8506847e-02
   1.2449360e+01   1.9557094e-02
   1.2449360e+01   1.9557094e-02
   1.2468571e+01   2.0526207e-02
   1.2468571e+01   2.0526207e-02
   1.2487833e+01   2.1409704e-02
   1.2487833e+01   2.1409704e-02
   1.2507094e+01   2.2203941e-02
   1.2507094e+01   2.2203941e-02
   1.2523350e+01   2.2796453e-02
   1.2523350e+01   2.2796453e-02
   1.2526305e+01   2.2904828e-02
   1.2526305e+01   2.2904828e-02
   1.2545567e+01   2.3507044e-02
   1.2545567e+01   2.3507044e-02
   1.2564778e+01   2.4004877e-02
   1.2564778e+01   2.4004877e-02
   1.2584039e+01   2.4399015e-02
   1.2584039e+01   2.4399015e-02
   1.2603300e+01   2.4681330e-02
   1.2603300e+01   2.4681330e-02
   1.2622512e+01   2.4864729e-02
   1.2622512e+01   2.4864729e-02
   1.2641773e+01   2.4926207e-02
   1.2641773e+01   2.4926207e-02
   1.2661034e+01   2.4869409e-02
   1.2661034e+01   2.4869409e-02
   1.2680246e+01   2.4722906e-02
   1.2680246e+01   2.4722906e-02
   1.2699507e+01   2.4464384e-02
   1.2699507e+01   2.4464384e-02
   1.2718768e+01   2.4095714e-02
   1.2718768e+01   2.4095714e-02
   1.2737980e+01   2.3621823e-02
   1.2737980e+01   2.3621823e-02
   1.2757241e+01   2.3045616e-02
   1.2757241e+01   2.3045616e-02
   1.2764335e+01   2.2796453e-02
   1.2764335e+01   2.2796453e-02
   1.2776453e+01   2.2371034e-02
   1.2776453e+01   2.2371034e-02
   1.2795714e+01   2.1604089e-02
   1.2795714e+01   2.1604089e-02
   1.2814975e+01   2.0749064e-02
   1.2814975e+01   2.0749064e-02
   1.2834187e+01   1.9810493e-02
   1.2834187e+01   1.9810493e-02
   1.2853448e+01   1.8792512e-02
   1.2853448e+01   1.8792512e-02
   1.2867635e+01   1.7985665e-02
   1.2867635e+01   1.7985665e-02
   1.2872709e+01   1.7698966e-02
   1.2872709e+01   1.7698966e-02
   1.2891921e+01   1.6540345e-02
   1.2891921e+01   1.6540345e-02
   1.2911182e+01   1.5323005e-02
   1.2911182e+01   1.5323005e-02
   1.2930394e+01   1.4050296e-02
   1.2930394e+01   1.4050296e-02
   1.2943103e+01   1.3174877e-02
   1.2943103e+01   1.3174877e-02
   1.2949655e+01   1.2726355e-02
   1.2949655e+01   1.2726355e-02
   1.2968916e+01   1.1363399e-02
   1.2968916e+01   1.1363399e-02
   1.2988128e+01   9.9670936e-03
   1.2988128e+01   9.9670936e-03
   1.3007389e+01   8.5395074e-03
   1.3007389e+01   8.5395074e-03
   1.3009704e+01   8.3642365e-03
   1.3009704e+01   8.3642365e-03
   1.3026650e+01   7.0878325e-03
   1.3026650e+01   7.0878325e-03
   1.3045862e+01   5.6241379e-03
   1.3045862e+01   5.6241379e-03
   1.3065123e+01   4.1490197e-03
   1.3065123e+01   4.1490197e-03
   1.3072808e+01   3.5535616e-03
   1.3072808e+01   3.5535616e-03
   1.3084335e+01   2.6663892e-03
   1.3084335e+01   2.6663892e-03
   1.3103596e+01   1.1891921e-03
   1.3103596e+01   1.1891921e-03
   1.3122857e+01  -2.8066305e-04
   1.3122857e+01  -2.8066305e-04
   1.3135714e+01  -1.2572414e-03
   1.3135714e+01  -1.2572414e-03
   1.3142069e+01  -1.7409754e-03
   1.3142069e+01  -1.7409754e-03
   1.3161330e+01  -3.1807389e-03
   1.3161330e+01  -3.1807389e-03
   1.3180591e+01  -4.5958325e-03
   1.3180591e+01  -4.5958325e-03
   1.3199803e+01  -5.9864039e-03
   1.3199803e+01  -5.9864039e-03
   1.3200985e+01  -6.0678818e-03
   1.3200985e+01  -6.0678818e-03
   1.3219064e+01  -7.3461576e-03
   1.3219064e+01  -7.3461576e-03
   1.3238276e+01  -8.6655172e-03
   1.3238276e+01  -8.6655172e-03
   1.3257537e+01  -9.9448276e-03
   1.3257537e+01  -9.9448276e-03
   1.3272020e+01  -1.0878522e-02
   1.3272020e+01  -1.0878522e-02
   1.3276798e+01  -1.1183596e-02
   1.3276798e+01  -1.1183596e-02
   1.3296010e+01  -1.2373054e-02
   1.3296010e+01  -1.2373054e-02
   1.3315271e+01  -1.3508621e-02
   1.3315271e+01  -1.3508621e-02
   1.3334532e+01  -1.4590345e-02
   1.3334532e+01  -1.4590345e-02
   1.3353744e+01  -1.5617094e-02
   1.3353744e+01  -1.5617094e-02
   1.3355172e+01  -1.5689212e-02
   1.3355172e+01  -1.5689212e-02
   1.3373005e+01  -1.6585025e-02
   1.3373005e+01  -1.6585025e-02
   1.3392266e+01  -1.7488079e-02
   1.3392266e+01  -1.7488079e-02
   1.3411478e+01  -1.8325320e-02
   1.3411478e+01  -1.8325320e-02
   1.3430739e+01  -1.9096059e-02
   1.3430739e+01  -1.9096059e-02
   1.3449951e+01  -1.9799261e-02
   1.3449951e+01  -1.9799261e-02
   1.3469212e+01  -2.0433202e-02
   1.3469212e+01  -2.0433202e-02
   1.3471478e+01  -2.0500000e-02
   1.3471478e+01  -2.0500000e-02
   1.3488473e+01  -2.0996059e-02
   1.3488473e+01  -2.0996059e-02
   1.3507685e+01  -2.1484631e-02
   1.3507685e+01  -2.1484631e-02
   1.3526946e+01  -2.1898522e-02
   1.3526946e+01  -2.1898522e-02
   1.3546207e+01  -2.2236897e-02
   1.3546207e+01  -2.2236897e-02
   1.3565419e+01  -2.2499852e-02
   1.3565419e+01  -2.2499852e-02
   1.3584680e+01  -2.2684975e-02
   1.3584680e+01  -2.2684975e-02
   1.3603892e+01  -2.2796995e-02
   1.3603892e+01  -2.2796995e-02
   1.3623153e+01  -2.2825468e-02
   1.3623153e+01  -2.2825468e-02
   1.3642414e+01  -2.2776995e-02
   1.3642414e+01  -2.2776995e-02
   1.3661626e+01  -2.2661478e-02
   1.3661626e+01  -2.2661478e-02
   1.3680887e+01  -2.2465616e-02
   1.3680887e+01  -2.2465616e-02
   1.3700148e+01  -2.2192857e-02
   1.3700148e+01  -2.2192857e-02
   1.3719360e+01  -2.1844483e-02
   1.3719360e+01  -2.1844483e-02
   1.3738621e+01  -2.1421232e-02
   1.3738621e+01  -2.1421232e-02
   1.3757833e+01  -2.0923990e-02
   1.3757833e+01  -2.0923990e-02
   1.3772167e+01  -2.0500000e-02
   1.3772167e+01  -2.0500000e-02
   1.3777094e+01  -2.0353350e-02
   1.3777094e+01  -2.0353350e-02
   1.3796355e+01  -1.9712365e-02
   1.3796355e+01  -1.9712365e-02
   1.3815567e+01  -1.9003399e-02
   1.3815567e+01  -1.9003399e-02
   1.3834828e+01  -1.8227833e-02
   1.3834828e+01  -1.8227833e-02
   1.3854089e+01  -1.7386749e-02
   1.3854089e+01  -1.7386749e-02
   1.3873300e+01  -1.6481379e-02
   1.3873300e+01  -1.6481379e-02
   1.3889064e+01  -1.5689212e-02
   1.3889064e+01  -1.5689212e-02
   1.3892562e+01  -1.5512709e-02
   1.3892562e+01  -1.5512709e-02
   1.3911773e+01  -1.4486700e-02
   1.3911773e+01  -1.4486700e-02
   1.3931034e+01  -1.3407340e-02
   1.3931034e+01  -1.3407340e-02
   1.3950296e+01  -1.2275567e-02
   1.3950296e+01  -1.2275567e-02
   1.3969507e+01  -1.1092167e-02
   1.3969507e+01  -1.1092167e-02
   1.3972857e+01  -1.0878522e-02
   1.3972857e+01  -1.0878522e-02
   1.3988768e+01  -9.8614286e-03
   1.3988768e+01  -9.8614286e-03
   1.4008030e+01  -8.5918227e-03
   1.4008030e+01  -8.5918227e-03
   1.4027241e+01  -7.2844828e-03
   1.4027241e+01  -7.2844828e-03
   1.4044680e+01  -6.0678818e-03
   1.4044680e+01  -6.0678818e-03
   1.4046502e+01  -5.9393103e-03
   1.4046502e+01  -5.9393103e-03
   1.4065764e+01  -4.5655911e-03
   1.4065764e+01  -4.5655911e-03
   1.4084975e+01  -3.1689951e-03
   1.4084975e+01  -3.1689951e-03
   1.4104236e+01  -1.7502266e-03
   1.4104236e+01  -1.7502266e-03
   1.4110837e+01  -1.2572414e-03
   1.4110837e+01  -1.2572414e-03
   1.4123448e+01  -3.1442956e-04
   1.4123448e+01  -3.1442956e-04
   1.4142709e+01   1.1278276e-03
   1.4142709e+01   1.1278276e-03
   1.4161970e+01   2.5747833e-03
   1.4161970e+01   2.5747833e-03
   1.4174975e+01   3.5535616e-03
   1.4174975e+01   3.5535616e-03
   1.4181182e+01   4.0248177e-03
   1.4181182e+01   4.0248177e-03
   1.4200443e+01   5.4656158e-03
   1.4200443e+01   5.4656158e-03
   1.4219704e+01   6.8918719e-03
   1.4219704e+01   6.8918719e-03
   1.4238916e+01   8.3019704e-03
   1.4238916e+01   8.3019704e-03
   1.4239803e+01   8.3642365e-03
   1.4239803e+01   8.3642365e-03
   1.4258177e+01   9.6884236e-03
   1.4258177e+01   9.6884236e-03
   1.4277389e+01   1.1040542e-02
   1.4277389e+01   1.1040542e-02
   1.4296650e+01   1.2355665e-02
   1.4296650e+01   1.2355665e-02
   1.4309015e+01   1.3174877e-02
   1.4309015e+01   1.3174877e-02
   1.4315911e+01   1.3630542e-02
   1.4315911e+01   1.3630542e-02
   1.4335123e+01   1.4854089e-02
   1.4335123e+01   1.4854089e-02
   1.4354384e+01   1.6019901e-02
   1.4354384e+01   1.6019901e-02
   1.4373645e+01   1.7124483e-02
   1.4373645e+01   1.7124483e-02
   1.4389557e+01   1.7985665e-02
   1.4389557e+01   1.7985665e-02
   1.4392857e+01   1.8163892e-02
   1.4392857e+01   1.8163892e-02
   1.4412118e+01   1.9130049e-02
   1.4412118e+01   1.9130049e-02
   1.4431330e+01   2.0016059e-02
   1.4431330e+01   2.0016059e-02
   1.4450591e+01   2.0818374e-02
   1.4450591e+01   2.0818374e-02
   1.4469852e+01   2.1533300e-02
   1.4469852e+01   2.1533300e-02
   1.4489064e+01   2.2157537e-02
   1.4489064e+01   2.2157537e-02
   1.4508325e+01   2.2687241e-02
   1.4508325e+01   2.2687241e-02
   1.4513202e+01   2.2796453e-02
   1.4513202e+01   2.2796453e-02
   1.4527586e+01   2.3119458e-02
   1.4527586e+01   2.3119458e-02
   1.4546798e+01   2.3449901e-02
   1.4546798e+01   2.3449901e-02
   1.4566059e+01   2.3679212e-02
   1.4566059e+01   2.3679212e-02
   1.4585320e+01   2.3802857e-02
   1.4585320e+01   2.3802857e-02
   1.4604532e+01   2.3814433e-02
   1.4604532e+01   2.3814433e-02
   1.4623793e+01   2.3731182e-02
   1.4623793e+01   2.3731182e-02
   1.4643005e+01   2.3551527e-02
   1.4643005e+01   2.3551527e-02
   1.4662266e+01   2.3263153e-02
   1.4662266e+01   2.3263153e-02
   1.4681527e+01   2.2873103e-02
   1.4681527e+01   2.2873103e-02
   1.4684532e+01   2.2796453e-02
   1.4684532e+01   2.2796453e-02
   1.4700739e+01   2.2385123e-02
   1.4700739e+01   2.2385123e-02
   1.4720000e+01   2.1803153e-02
   1.4720000e+01   2.1803153e-02
   1.4739261e+01   2.1130788e-02
   1.4739261e+01   2.1130788e-02
   1.4758473e+01   2.0371921e-02
   1.4758473e+01   2.0371921e-02
   1.4777734e+01   1.9530246e-02
   1.4777734e+01   1.9530246e-02
   1.4796946e+01   1.8609754e-02
   1.4796946e+01   1.8609754e-02
   1.4809015e+01   1.7985665e-02
   1.4809015e+01   1.7985665e-02
   1.4816207e+01   1.7614384e-02
   1.4816207e+01   1.7614384e-02
   1.4835468e+01   1.6553547e-02
   1.4835468e+01   1.6553547e-02
   1.4854680e+01   1.5432660e-02
   1.4854680e+01   1.5432660e-02
   1.4873941e+01   1.4255665e-02
   1.4873941e+01   1.4255665e-02
   1.4890837e+01   1.3174877e-02
   1.4890837e+01   1.3174877e-02
   1.4893202e+01   1.3025714e-02
   1.4893202e+01   1.3025714e-02
   1.4912414e+01   1.1753005e-02
   1.4912414e+01   1.1753005e-02
   1.4931675e+01   1.0444926e-02
   1.4931675e+01   1.0444926e-02
   1.4950887e+01   9.1042857e-03
   1.4950887e+01   9.1042857e-03
   1.4961281e+01   8.3642365e-03
   1.4961281e+01   8.3642365e-03
   1.4970148e+01   7.7343842e-03
   1.4970148e+01   7.7343842e-03
   1.4989409e+01   6.3477833e-03
   1.4989409e+01   6.3477833e-03
   1.5008621e+01   4.9488177e-03
   1.5008621e+01   4.9488177e-03
   1.5027685e+01   3.5535616e-03
   1.5027685e+01   3.5535616e-03
   1.5027882e+01   3.5382906e-03
   1.5027882e+01   3.5382906e-03
   1.5047143e+01   2.1251034e-03
   1.5047143e+01   2.1251034e-03
   1.5066355e+01   7.1808374e-04
   1.5066355e+01   7.1808374e-04
   1.5085616e+01  -6.8189163e-04
   1.5085616e+01  -6.8189163e-04
   1.5093547e+01  -1.2572414e-03
   1.5093547e+01  -1.2572414e-03
   1.5104828e+01  -2.0717389e-03
   1.5104828e+01  -2.0717389e-03
   1.5124089e+01  -3.4397094e-03
   1.5124089e+01  -3.4397094e-03
   1.5143350e+01  -4.7838966e-03
   1.5143350e+01  -4.7838966e-03
   1.5162069e+01  -6.0678818e-03
   1.5162069e+01  -6.0678818e-03
   1.5162562e+01  -6.1039901e-03
   1.5162562e+01  -6.1039901e-03
   1.5181823e+01  -7.3928571e-03
   1.5181823e+01  -7.3928571e-03
   1.5201084e+01  -8.6425123e-03
   1.5201084e+01  -8.6425123e-03
   1.5220296e+01  -9.8528079e-03
   1.5220296e+01  -9.8528079e-03
   1.5237192e+01  -1.0878522e-02
   1.5237192e+01  -1.0878522e-02
   1.5239557e+01  -1.1023300e-02
   1.5239557e+01  -1.1023300e-02
   1.5258818e+01  -1.2146700e-02
   1.5258818e+01  -1.2146700e-02
   1.5278030e+01  -1.3217685e-02
   1.5278030e+01  -1.3217685e-02
   1.5297291e+01  -1.4235616e-02
   1.5297291e+01  -1.4235616e-02
   1.5316502e+01  -1.5199606e-02
   1.5316502e+01  -1.5199606e-02
   1.5326897e+01  -1.5689212e-02
   1.5326897e+01  -1.5689212e-02
   1.5335764e+01  -1.6107882e-02
   1.5335764e+01  -1.6107882e-02
   1.5355025e+01  -1.6954089e-02
   1.5355025e+01  -1.6954089e-02
   1.5374236e+01  -1.7736158e-02
   1.5374236e+01  -1.7736158e-02
   1.5393498e+01  -1.8453350e-02
   1.5393498e+01  -1.8453350e-02
   1.5412759e+01  -1.9104877e-02
   1.5412759e+01  -1.9104877e-02
   1.5431970e+01  -1.9689015e-02
   1.5431970e+01  -1.9689015e-02
   1.5451232e+01  -2.0204335e-02
   1.5451232e+01  -2.0204335e-02
   1.5463990e+01  -2.0500000e-02
   1.5463990e+01  -2.0500000e-02
   1.5470443e+01  -2.0650345e-02
   1.5470443e+01  -2.0650345e-02
   1.5489704e+01  -2.1024089e-02
   1.5489704e+01  -2.1024089e-02
   1.5508966e+01  -2.1325813e-02
   1.5508966e+01  -2.1325813e-02
   1.5528177e+01  -2.1552463e-02
   1.5528177e+01  -2.1552463e-02
   1.5547438e+01  -2.1709557e-02
   1.5547438e+01  -2.1709557e-02
   1.5566700e+01  -2.1788522e-02
   1.5566700e+01  -2.1788522e-02
   1.5585911e+01  -2.1786502e-02
   1.5585911e+01  -2.1786502e-02
   1.5605172e+01  -2.1721724e-02
   1.5605172e+01  -2.1721724e-02
   1.5624384e+01  -2.1586256e-02
   1.5624384e+01  -2.1586256e-02
   1.5643645e+01  -2.1372906e-02
   1.5643645e+01  -2.1372906e-02
   1.5662906e+01  -2.1086059e-02
   1.5662906e+01  -2.1086059e-02
   1.5682118e+01  -2.0726502e-02
   1.5682118e+01  -2.0726502e-02
   1.5692266e+01  -2.0500000e-02
   1.5692266e+01  -2.0500000e-02
   1.5701379e+01  -2.0295369e-02
   1.5701379e+01  -2.0295369e-02
   1.5720640e+01  -1.9794581e-02
   1.5720640e+01  -1.9794581e-02
   1.5739852e+01  -1.9225714e-02
   1.5739852e+01  -1.9225714e-02
   1.5759113e+01  -1.8590148e-02
   1.5759113e+01  -1.8590148e-02
   1.5778374e+01  -1.7889261e-02
   1.5778374e+01  -1.7889261e-02
   1.5797586e+01  -1.7124138e-02
   1.5797586e+01  -1.7124138e-02
   1.5816847e+01  -1.6295961e-02
   1.5816847e+01  -1.6295961e-02
   1.5829951e+01  -1.5689212e-02
   1.5829951e+01  -1.5689212e-02
   1.5836059e+01  -1.5406158e-02
   1.5836059e+01  -1.5406158e-02
   1.5855320e+01  -1.4460246e-02
   1.5855320e+01  -1.4460246e-02
   1.5874581e+01  -1.3461379e-02
   1.5874581e+01  -1.3461379e-02
   1.5893793e+01  -1.2410936e-02
   1.5893793e+01  -1.2410936e-02
   1.5913054e+01  -1.1309704e-02
   1.5913054e+01  -1.1309704e-02
   1.5920296e+01  -1.0878522e-02
   1.5920296e+01  -1.0878522e-02
   1.5932315e+01  -1.0160640e-02
   1.5932315e+01  -1.0160640e-02
   1.5951527e+01  -8.9720690e-03
   1.5951527e+01  -8.9720690e-03
   1.5970788e+01  -7.7462069e-03
   1.5970788e+01  -7.7462069e-03
   1.5990000e+01  -6.4836453e-03
   1.5990000e+01  -6.4836453e-03
   1.5996207e+01  -6.0678818e-03
   1.5996207e+01  -6.0678818e-03
   1.6009261e+01  -5.1877833e-03
   1.6009261e+01  -5.1877833e-03
   1.6028522e+01  -3.8692759e-03
   1.6028522e+01  -3.8692759e-03
   1.6047734e+01  -2.5291970e-03
   1.6047734e+01  -2.5291970e-03
   1.6065764e+01  -1.2572414e-03
   1.6065764e+01  -1.2572414e-03
   1.6066995e+01  -1.1687143e-03
   1.6066995e+01  -1.1687143e-03
   1.6086256e+01   2.0322069e-04
   1.6086256e+01   2.0322069e-04
   1.6105468e+01   1.5798522e-03
   1.6105468e+01   1.5798522e-03
   1.6124729e+01   2.9597143e-03
   1.6124729e+01   2.9597143e-03
   1.6133005e+01   3.5535616e-03
   1.6133005e+01   3.5535616e-03
   1.6143941e+01   4.3395764e-03
   1.6143941e+01   4.3395764e-03
   1.6163202e+01   5.7070936e-03
   1.6163202e+01   5.7070936e-03
   1.6182463e+01   7.0592118e-03
   1.6182463e+01   7.0592118e-03
   1.6201281e+01   8.3642365e-03
   1.6201281e+01   8.3642365e-03
   1.6201675e+01   8.3938916e-03
   1.6201675e+01   8.3938916e-03
   1.6220936e+01   9.7028079e-03
   1.6220936e+01   9.7028079e-03
   1.6240197e+01   1.0976847e-02
   1.6240197e+01   1.0976847e-02
   1.6259409e+01   1.2212956e-02
   1.6259409e+01   1.2212956e-02
   1.6274926e+01   1.3174877e-02
   1.6274926e+01   1.3174877e-02
   1.6278670e+01   1.3408571e-02
   1.6278670e+01   1.3408571e-02
   1.6297882e+01   1.4553990e-02
   1.6297882e+01   1.4553990e-02
   1.6317143e+01   1.5642167e-02
   1.6317143e+01   1.5642167e-02
   1.6336404e+01   1.6669360e-02
   1.6336404e+01   1.6669360e-02
   1.6355616e+01   1.7632315e-02
   1.6355616e+01   1.7632315e-02
   1.6363251e+01   1.7985665e-02
   1.6363251e+01   1.7985665e-02
   1.6374877e+01   1.8525911e-02
   1.6374877e+01   1.8525911e-02
   1.6394138e+01   1.9342167e-02
   1.6394138e+01   1.9342167e-02
   1.6413350e+01   2.0077389e-02
   1.6413350e+01   2.0077389e-02
   1.6432611e+01   2.0728227e-02
   1.6432611e+01   2.0728227e-02
   1.6451872e+01   2.1291675e-02
   1.6451872e+01   2.1291675e-02
   1.6471084e+01   2.1763941e-02
   1.6471084e+01   2.1763941e-02
   1.6490345e+01   2.2145222e-02
   1.6490345e+01   2.2145222e-02
   1.6509557e+01   2.2426502e-02
   1.6509557e+01   2.2426502e-02
   1.6528818e+01   2.2623793e-02
   1.6528818e+01   2.2623793e-02
   1.6548079e+01   2.2709704e-02
   1.6548079e+01   2.2709704e-02
   1.6567291e+01   2.2682857e-02
   1.6567291e+01   2.2682857e-02
   1.6586552e+01   2.2583153e-02
   1.6586552e+01   2.2583153e-02
   1.6605813e+01   2.2385862e-02
   1.6605813e+01   2.2385862e-02
   1.6625025e+01   2.2086946e-02
   1.6625025e+01   2.2086946e-02
   1.6644286e+01   2.1693793e-02
   1.6644286e+01   2.1693793e-02
   1.6663498e+01   2.1209458e-02
   1.6663498e+01   2.1209458e-02
   1.6682759e+01   2.0636749e-02
   1.6682759e+01   2.0636749e-02
   1.6702020e+01   1.9979212e-02
   1.6702020e+01   1.9979212e-02
   1.6721232e+01   1.9240148e-02
   1.6721232e+01   1.9240148e-02
   1.6740493e+01   1.8422709e-02
   1.6740493e+01   1.8422709e-02
   1.6749901e+01   1.7985665e-02
   1.6749901e+01   1.7985665e-02
   1.6759754e+01   1.7531133e-02
   1.6759754e+01   1.7531133e-02
   1.6778966e+01   1.6573793e-02
   1.6778966e+01   1.6573793e-02
   1.6798227e+01   1.5555074e-02
   1.6798227e+01   1.5555074e-02
   1.6817438e+01   1.4479113e-02
   1.6817438e+01   1.4479113e-02
   1.6836700e+01   1.3348966e-02
   1.6836700e+01   1.3348966e-02
   1.6839557e+01   1.3174877e-02
   1.6839557e+01   1.3174877e-02
   1.6855961e+01   1.2171576e-02
   1.6855961e+01   1.2171576e-02
   1.6875172e+01   1.0956700e-02
   1.6875172e+01   1.0956700e-02
   1.6894433e+01   9.7073892e-03
   1.6894433e+01   9.7073892e-03
   1.6913695e+01   8.4258621e-03
   1.6913695e+01   8.4258621e-03
   1.6914581e+01   8.3642365e-03
   1.6914581e+01   8.3642365e-03
   1.6932906e+01   7.1202956e-03
   1.6932906e+01   7.1202956e-03
   1.6952167e+01   5.8000493e-03
   1.6952167e+01   5.8000493e-03
   1.6971379e+01   4.4668621e-03
   1.6971379e+01   4.4668621e-03
   1.6984483e+01   3.5535616e-03
   1.6984483e+01   3.5535616e-03
   1.6990640e+01   3.1228227e-03
   1.6990640e+01   3.1228227e-03
   1.7009901e+01   1.7795123e-03
   1.7009901e+01   1.7795123e-03
   1.7029113e+01   4.4163941e-04
   1.7029113e+01   4.4163941e-04
   1.7048374e+01  -8.8933498e-04
   1.7048374e+01  -8.8933498e-04
   1.7053744e+01  -1.2572414e-03
   1.7053744e+01  -1.2572414e-03
   1.7067635e+01  -2.2097389e-03
   1.7067635e+01  -2.2097389e-03
   1.7086847e+01  -3.5087094e-03
   1.7086847e+01  -3.5087094e-03
   1.7106108e+01  -4.7847783e-03
   1.7106108e+01  -4.7847783e-03
   1.7125369e+01  -6.0371921e-03
   1.7125369e+01  -6.0371921e-03
   1.7125813e+01  -6.0678818e-03
   1.7125813e+01  -6.0678818e-03
   1.7144581e+01  -7.2597044e-03
   1.7144581e+01  -7.2597044e-03
   1.7163842e+01  -8.4444335e-03
   1.7163842e+01  -8.4444335e-03
   1.7183054e+01  -9.5907389e-03
   1.7183054e+01  -9.5907389e-03
   1.7202315e+01  -1.0697685e-02
   1.7202315e+01  -1.0697685e-02
   1.7205567e+01  -1.0878522e-02
   1.7205567e+01  -1.0878522e-02
   1.7221576e+01  -1.1761478e-02
   1.7221576e+01  -1.1761478e-02
   1.7240788e+01  -1.2774581e-02
   1.7240788e+01  -1.2774581e-02
   1.7260049e+01  -1.3735764e-02
   1.7260049e+01  -1.3735764e-02
   1.7279310e+01  -1.4644187e-02
   1.7279310e+01  -1.4644187e-02
   1.7298522e+01  -1.5498473e-02
   1.7298522e+01  -1.5498473e-02
   1.7303103e+01  -1.5689212e-02
   1.7303103e+01  -1.5689212e-02
   1.7317783e+01  -1.6296256e-02
   1.7317783e+01  -1.6296256e-02
   1.7336995e+01  -1.7031921e-02
   1.7336995e+01  -1.7031921e-02
   1.7356256e+01  -1.7704581e-02
   1.7356256e+01  -1.7704581e-02
   1.7375517e+01  -1.8313251e-02
   1.7375517e+01  -1.8313251e-02
   1.7394729e+01  -1.8857044e-02
   1.7394729e+01  -1.8857044e-02
   1.7413990e+01  -1.9334483e-02
   1.7413990e+01  -1.9334483e-02
   1.7433251e+01  -1.9745123e-02
   1.7433251e+01  -1.9745123e-02
   1.7452463e+01  -2.0086749e-02
   1.7452463e+01  -2.0086749e-02
   1.7471724e+01  -2.0360837e-02
   1.7471724e+01  -2.0360837e-02
   1.7485074e+01  -2.0500000e-02
   1.7485074e+01  -2.0500000e-02
   1.7490936e+01  -2.0561232e-02
   1.7490936e+01  -2.0561232e-02
   1.7510197e+01  -2.0700985e-02
   1.7510197e+01  -2.0700985e-02
   1.7529458e+01  -2.0759852e-02
   1.7529458e+01  -2.0759852e-02
   1.7548670e+01  -2.0736650e-02
   1.7548670e+01  -2.0736650e-02
   1.7567931e+01  -2.0661330e-02
   1.7567931e+01  -2.0661330e-02
   1.7587192e+01  -2.0515123e-02
   1.7587192e+01  -2.0515123e-02
   1.7588473e+01  -2.0500000e-02
   1.7588473e+01  -2.0500000e-02
   1.7606404e+01  -2.0294483e-02
   1.7606404e+01  -2.0294483e-02
   1.7625665e+01  -2.0003645e-02
   1.7625665e+01  -2.0003645e-02
   1.7644926e+01  -1.9644384e-02
   1.7644926e+01  -1.9644384e-02
   1.7664138e+01  -1.9217931e-02
   1.7664138e+01  -1.9217931e-02
   1.7683399e+01  -1.8724926e-02
   1.7683399e+01  -1.8724926e-02
   1.7702611e+01  -1.8166749e-02
   1.7702611e+01  -1.8166749e-02
   1.7721872e+01  -1.7544729e-02
   1.7721872e+01  -1.7544729e-02
   1.7741133e+01  -1.6859852e-02
   1.7741133e+01  -1.6859852e-02
   1.7760345e+01  -1.6113350e-02
   1.7760345e+01  -1.6113350e-02
   1.7770493e+01  -1.5689212e-02
   1.7770493e+01  -1.5689212e-02
   1.7779606e+01  -1.5306601e-02
   1.7779606e+01  -1.5306601e-02
   1.7798867e+01  -1.4445123e-02
   1.7798867e+01  -1.4445123e-02
   1.7818079e+01  -1.3531084e-02
   1.7818079e+01  -1.3531084e-02
   1.7837340e+01  -1.2565961e-02
   1.7837340e+01  -1.2565961e-02
   1.7856552e+01  -1.1551084e-02
   1.7856552e+01  -1.1551084e-02
   1.7868768e+01  -1.0878522e-02
   1.7868768e+01  -1.0878522e-02
   1.7875813e+01  -1.0487882e-02
   1.7875813e+01  -1.0487882e-02
   1.7895074e+01  -9.3840394e-03
   1.7895074e+01  -9.3840394e-03
   1.7914286e+01  -8.2430049e-03
   1.7914286e+01  -8.2430049e-03
   1.7933547e+01  -7.0659113e-03
   1.7933547e+01  -7.0659113e-03
   1.7949409e+01  -6.0678818e-03
   1.7949409e+01  -6.0678818e-03
   1.7952808e+01  -5.8539901e-03
   1.7952808e+01  -5.8539901e-03
   1.7972020e+01  -4.6153596e-03
   1.7972020e+01  -4.6153596e-03
   1.7991281e+01  -3.3555862e-03
   1.7991281e+01  -3.3555862e-03
   1.8010493e+01  -2.0757044e-03
   1.8010493e+01  -2.0757044e-03
   1.8022660e+01  -1.2572414e-03
   1.8022660e+01  -1.2572414e-03
   1.8029754e+01  -7.7805419e-04
   1.8029754e+01  -7.7805419e-04
   1.8049015e+01   5.2723153e-04
   1.8049015e+01   5.2723153e-04
   1.8068227e+01   1.8360345e-03
   1.8068227e+01   1.8360345e-03
   1.8087488e+01   3.1468966e-03
   1.8087488e+01   3.1468966e-03
   1.8093498e+01   3.5535616e-03
   1.8093498e+01   3.5535616e-03
   1.8106749e+01   4.4552611e-03
   1.8106749e+01   4.4552611e-03
   1.8125961e+01   5.7502463e-03
   1.8125961e+01   5.7502463e-03
   1.8145222e+01   7.0286700e-03
   1.8145222e+01   7.0286700e-03
   1.8164433e+01   8.2886207e-03
   1.8164433e+01   8.2886207e-03
   1.8165616e+01   8.3642365e-03
   1.8165616e+01   8.3642365e-03
   1.8183695e+01   9.5231034e-03
   1.8183695e+01   9.5231034e-03
   1.8202956e+01   1.0722709e-02
   1.8202956e+01   1.0722709e-02
   1.8222167e+01   1.1884286e-02
   1.8222167e+01   1.1884286e-02
   1.8241429e+01   1.3004877e-02
   1.8241429e+01   1.3004877e-02
   1.8244483e+01   1.3174877e-02
   1.8244483e+01   1.3174877e-02
   1.8260690e+01   1.4078916e-02
   1.8260690e+01   1.4078916e-02
   1.8279901e+01   1.5096749e-02
   1.8279901e+01   1.5096749e-02
   1.8299163e+01   1.6054975e-02
   1.8299163e+01   1.6054975e-02
   1.8318424e+01   1.6950197e-02
   1.8318424e+01   1.6950197e-02
   1.8337635e+01   1.7778670e-02
   1.8337635e+01   1.7778670e-02
   1.8342906e+01   1.7985665e-02
   1.8342906e+01   1.7985665e-02
   1.8356897e+01   1.8536059e-02
   1.8356897e+01   1.8536059e-02
   1.8376108e+01   1.9215616e-02
   1.8376108e+01   1.9215616e-02
   1.8395369e+01   1.9814335e-02
   1.8395369e+01   1.9814335e-02
   1.8414631e+01   2.0329754e-02
   1.8414631e+01   2.0329754e-02
   1.8433842e+01   2.0758473e-02
   1.8433842e+01   2.0758473e-02
   1.8453103e+01   2.1101084e-02
   1.8453103e+01   2.1101084e-02
   1.8472365e+01   2.1349212e-02
   1.8472365e+01   2.1349212e-02
   1.8491576e+01   2.1518177e-02
   1.8491576e+01   2.1518177e-02
   1.8510837e+01   2.1583399e-02
   1.8510837e+01   2.1583399e-02
   1.8530049e+01   2.1543892e-02
   1.8530049e+01   2.1543892e-02
   1.8549310e+01   2.1434089e-02
   1.8549310e+01   2.1434089e-02
   1.8568571e+01   2.1231773e-02
   1.8568571e+01   2.1231773e-02
   1.8587783e+01   2.0936108e-02
   1.8587783e+01   2.0936108e-02
   1.8607044e+01   2.0552020e-02
   1.8607044e+01   2.0552020e-02
   1.8626305e+01   2.0082414e-02
   1.8626305e+01   2.0082414e-02
   1.8645517e+01   1.9529655e-02
   1.8645517e+01   1.9529655e-02
   1.8664778e+01   1.8896749e-02
   1.8664778e+01   1.8896749e-02
   1.8683990e+01   1.8186798e-02
   1.8683990e+01   1.8186798e-02
   1.8688916e+01   1.7985665e-02
   1.8688916e+01   1.7985665e-02
   1.8703251e+01   1.7403842e-02
   1.8703251e+01   1.7403842e-02
   1.8722512e+01   1.6554581e-02
   1.8722512e+01   1.6554581e-02
   1.8741724e+01   1.5643005e-02
   1.8741724e+01   1.5643005e-02
   1.8760985e+01   1.4672906e-02
   1.8760985e+01   1.4672906e-02
   1.8780246e+01   1.3647586e-02
   1.8780246e+01   1.3647586e-02
   1.8788670e+01   1.3174877e-02
   1.8788670e+01   1.3174877e-02
   1.8799458e+01   1.2571626e-02
   1.8799458e+01   1.2571626e-02
   1.8818719e+01   1.1454828e-02
   1.8818719e+01   1.1454828e-02
   1.8837931e+01   1.0301232e-02
   1.8837931e+01   1.0301232e-02
   1.8857192e+01   9.1139901e-03
   1.8857192e+01   9.1139901e-03
   1.8869015e+01   8.3642365e-03
   1.8869015e+01   8.3642365e-03
   1.8876453e+01   7.8960591e-03
   1.8876453e+01   7.8960591e-03
   1.8895665e+01   6.6585714e-03
   1.8895665e+01   6.6585714e-03
   1.8914926e+01   5.4060099e-03
   1.8914926e+01   5.4060099e-03
   1.8934187e+01   4.1402118e-03
   1.8934187e+01   4.1402118e-03
   1.8943005e+01   3.5535616e-03
   1.8943005e+01   3.5535616e-03
   1.8953399e+01   2.8648768e-03
   1.8953399e+01   2.8648768e-03
   1.8972660e+01   1.5910099e-03
   1.8972660e+01   1.5910099e-03
   1.8991921e+01   3.2169606e-04
   1.8991921e+01   3.2169606e-04
   1.9011133e+01  -9.4115764e-04
   1.9011133e+01  -9.4115764e-04
   1.9015961e+01  -1.2572414e-03
   1.9015961e+01  -1.2572414e-03
   1.9030394e+01  -2.1935911e-03
   1.9030394e+01  -2.1935911e-03
   1.9049606e+01  -3.4259113e-03
   1.9049606e+01  -3.4259113e-03
   1.9068867e+01  -4.6363547e-03
   1.9068867e+01  -4.6363547e-03
   1.9088128e+01  -5.8237438e-03
   1.9088128e+01  -5.8237438e-03
   1.9092167e+01  -6.0678818e-03
   1.9092167e+01  -6.0678818e-03
   1.9107340e+01  -6.9838424e-03
   1.9107340e+01  -6.9838424e-03
   1.9126601e+01  -8.1079803e-03
   1.9126601e+01  -8.1079803e-03
   1.9145862e+01  -9.1946305e-03
   1.9145862e+01  -9.1946305e-03
   1.9165074e+01  -1.0243153e-02
   1.9165074e+01  -1.0243153e-02
   1.9177192e+01  -1.0878522e-02
   1.9177192e+01  -1.0878522e-02
   1.9184335e+01  -1.1251576e-02
   1.9184335e+01  -1.1251576e-02
   1.9203547e+01  -1.2212611e-02
   1.9203547e+01  -1.2212611e-02
   1.9222808e+01  -1.3123547e-02
   1.9222808e+01  -1.3123547e-02
   1.9242069e+01  -1.3983251e-02
   1.9242069e+01  -1.3983251e-02
   1.9261281e+01  -1.4790296e-02
   1.9261281e+01  -1.4790296e-02
   1.9280542e+01  -1.5543399e-02
   1.9280542e+01  -1.5543399e-02
   1.9284581e+01  -1.5689212e-02
   1.9284581e+01  -1.5689212e-02
   1.9299803e+01  -1.6240345e-02
   1.9299803e+01  -1.6240345e-02
   1.9319015e+01  -1.6876453e-02
   1.9319015e+01  -1.6876453e-02
   1.9338276e+01  -1.7450493e-02
   1.9338276e+01  -1.7450493e-02
   1.9357488e+01  -1.7962118e-02
   1.9357488e+01  -1.7962118e-02
   1.9376749e+01  -1.8410296e-02
   1.9376749e+01  -1.8410296e-02
   1.9396010e+01  -1.8793941e-02
   1.9396010e+01  -1.8793941e-02
   1.9415222e+01  -1.9111626e-02
   1.9415222e+01  -1.9111626e-02
   1.9434483e+01  -1.9364729e-02
   1.9434483e+01  -1.9364729e-02
   1.9453744e+01  -1.9547635e-02
   1.9453744e+01  -1.9547635e-02
   1.9472956e+01  -1.9672266e-02
   1.9472956e+01  -1.9672266e-02
   1.9492217e+01  -1.9720739e-02
   1.9492217e+01  -1.9720739e-02
   1.9511478e+01  -1.9692118e-02
   1.9511478e+01  -1.9692118e-02
   1.9530690e+01  -1.9611970e-02
   1.9530690e+01  -1.9611970e-02
   1.9549951e+01  -1.9463645e-02
   1.9549951e+01  -1.9463645e-02
   1.9569163e+01  -1.9245665e-02
   1.9569163e+01  -1.9245665e-02
   1.9588424e+01  -1.8961429e-02
   1.9588424e+01  -1.8961429e-02
   1.9607685e+01  -1.8611724e-02
   1.9607685e+01  -1.8611724e-02
   1.9626897e+01  -1.8197586e-02
   1.9626897e+01  -1.8197586e-02
   1.9646158e+01  -1.7720148e-02
   1.9646158e+01  -1.7720148e-02
   1.9665419e+01  -1.7180345e-02
   1.9665419e+01  -1.7180345e-02
   1.9684631e+01  -1.6579310e-02
   1.9684631e+01  -1.6579310e-02
   1.9703892e+01  -1.5918079e-02
   1.9703892e+01  -1.5918079e-02
   1.9710000e+01  -1.5689212e-02
   1.9710000e+01  -1.5689212e-02
   1.9723103e+01  -1.5198571e-02
   1.9723103e+01  -1.5198571e-02
   1.9742365e+01  -1.4425172e-02
   1.9742365e+01  -1.4425172e-02
   1.9761626e+01  -1.3599803e-02
   1.9761626e+01  -1.3599803e-02
   1.9780837e+01  -1.2723941e-02
   1.9780837e+01  -1.2723941e-02
   1.9800099e+01  -1.1798916e-02
   1.9800099e+01  -1.1798916e-02
   1.9818276e+01  -1.0878522e-02
   1.9818276e+01  -1.0878522e-02
   1.9819360e+01  -1.0825862e-02
   1.9819360e+01  -1.0825862e-02
   1.9838571e+01  -9.8103448e-03
   1.9838571e+01  -9.8103448e-03
   1.9857833e+01  -8.7575862e-03
   1.9857833e+01  -8.7575862e-03
   1.9877044e+01  -7.6690148e-03
   1.9877044e+01  -7.6690148e-03
   1.9896305e+01  -6.5459113e-03
   1.9896305e+01  -6.5459113e-03
   1.9904286e+01  -6.0678818e-03
   1.9904286e+01  -6.0678818e-03
   1.9915567e+01  -5.3910837e-03
   1.9915567e+01  -5.3910837e-03
   1.9934778e+01  -4.2136897e-03
   1.9934778e+01  -4.2136897e-03
   1.9954039e+01  -3.0161626e-03
   1.9954039e+01  -3.0161626e-03
   1.9973300e+01  -1.7999951e-03
   1.9973300e+01  -1.7999951e-03
   1.9981773e+01  -1.2572414e-03
   1.9981773e+01  -1.2572414e-03
   1.9992512e+01  -5.6840887e-04
   1.9992512e+01  -5.6840887e-04
   2.0011773e+01   6.6860591e-04
   2.0011773e+01   6.6860591e-04
   2.0030985e+01   1.9084138e-03
   2.0030985e+01   1.9084138e-03
   2.0050246e+01   3.1489507e-03
   2.0050246e+01   3.1489507e-03
   2.0056552e+01   3.5535616e-03
   2.0056552e+01   3.5535616e-03
   2.0069507e+01   4.3862611e-03
   2.0069507e+01   4.3862611e-03
   2.0088719e+01   5.6094581e-03
   2.0088719e+01   5.6094581e-03
   2.0107980e+01   6.8159606e-03
   2.0107980e+01   6.8159606e-03
   2.0127241e+01   8.0030542e-03
   2.0127241e+01   8.0030542e-03
   2.0133202e+01   8.3642365e-03
   2.0133202e+01   8.3642365e-03
   2.0146453e+01   9.1663547e-03
   2.0146453e+01   9.1663547e-03
   2.0165714e+01   1.0295616e-02
   2.0165714e+01   1.0295616e-02
   2.0184975e+01   1.1387586e-02
   2.0184975e+01   1.1387586e-02
   2.0204187e+01   1.2438768e-02
   2.0204187e+01   1.2438768e-02
   2.0218276e+01   1.3174877e-02
   2.0218276e+01   1.3174877e-02
   2.0223448e+01   1.3446158e-02
   2.0223448e+01   1.3446158e-02
   2.0242660e+01   1.4401330e-02
   2.0242660e+01   1.4401330e-02
   2.0261921e+01   1.5298768e-02
   2.0261921e+01   1.5298768e-02
   2.0281182e+01   1.6135419e-02
   2.0281182e+01   1.6135419e-02
   2.0300394e+01   1.6907931e-02
   2.0300394e+01   1.6907931e-02
   2.0319655e+01   1.7612611e-02
   2.0319655e+01   1.7612611e-02
   2.0330985e+01   1.7985665e-02
   2.0330985e+01   1.7985665e-02
   2.0338916e+01   1.8246404e-02
   2.0338916e+01   1.8246404e-02
   2.0358128e+01   1.8803990e-02
   2.0358128e+01   1.8803990e-02
   2.0377389e+01   1.9282562e-02
   2.0377389e+01   1.9282562e-02
   2.0396601e+01   1.9679261e-02
   2.0396601e+01   1.9679261e-02
   2.0415862e+01   1.9994581e-02
   2.0415862e+01   1.9994581e-02
   2.0435123e+01   2.0221429e-02
   2.0435123e+01   2.0221429e-02
   2.0454335e+01   2.0372512e-02
   2.0454335e+01   2.0372512e-02
   2.0473596e+01   2.0427389e-02
   2.0473596e+01   2.0427389e-02
   2.0492857e+01   2.0386749e-02
   2.0492857e+01   2.0386749e-02
   2.0512069e+01   2.0277783e-02
   2.0512069e+01   2.0277783e-02
   2.0531330e+01   2.0081675e-02
   2.0531330e+01   2.0081675e-02
   2.0550542e+01   1.9798621e-02
   2.0550542e+01   1.9798621e-02
   2.0569803e+01   1.9432906e-02
   2.0569803e+01   1.9432906e-02
   2.0589064e+01   1.8986601e-02
   2.0589064e+01   1.8986601e-02
   2.0608276e+01   1.8462069e-02
   2.0608276e+01   1.8462069e-02
   2.0623547e+01   1.7985665e-02
   2.0623547e+01   1.7985665e-02
   2.0627537e+01   1.7861921e-02
   2.0627537e+01   1.7861921e-02
   2.0646798e+01   1.7190837e-02
   2.0646798e+01   1.7190837e-02
   2.0666010e+01   1.6453103e-02
   2.0666010e+01   1.6453103e-02
   2.0685271e+01   1.5652414e-02
   2.0685271e+01   1.5652414e-02
   2.0704483e+01   1.4792118e-02
   2.0704483e+01   1.4792118e-02
   2.0723744e+01   1.3875567e-02
   2.0723744e+01   1.3875567e-02
   2.0737635e+01   1.3174877e-02
   2.0737635e+01   1.3174877e-02
   2.0743005e+01   1.2906207e-02
   2.0743005e+01   1.2906207e-02
   2.0762217e+01   1.1892315e-02
   2.0762217e+01   1.1892315e-02
   2.0781478e+01   1.0839261e-02
   2.0781478e+01   1.0839261e-02
   2.0800739e+01   9.7502463e-03
   2.0800739e+01   9.7502463e-03
   2.0819951e+01   8.6278818e-03
   2.0819951e+01   8.6278818e-03
   2.0824384e+01   8.3642365e-03
   2.0824384e+01   8.3642365e-03
   2.0839212e+01   7.4779310e-03
   2.0839212e+01   7.4779310e-03
   2.0858473e+01   6.3097537e-03
   2.0858473e+01   6.3097537e-03
   2.0877685e+01   5.1262069e-03
   2.0877685e+01   5.1262069e-03
   2.0896946e+01   3.9290985e-03
   2.0896946e+01   3.9290985e-03
   2.0902906e+01   3.5535616e-03
   2.0902906e+01   3.5535616e-03
   2.0916158e+01   2.7233498e-03
   2.0916158e+01   2.7233498e-03
   2.0935419e+01   1.5186355e-03
   2.0935419e+01   1.5186355e-03
   2.0954680e+01   3.1758522e-04
   2.0954680e+01   3.1758522e-04
   2.0973892e+01  -8.7744335e-04
   2.0973892e+01  -8.7744335e-04
   2.0980049e+01  -1.2572414e-03
   2.0980049e+01  -1.2572414e-03
   2.0993153e+01  -2.0635172e-03
   2.0993153e+01  -2.0635172e-03
   2.1012414e+01  -3.2310936e-03
   2.1012414e+01  -3.2310936e-03
   2.1031626e+01  -4.3778227e-03
   2.1031626e+01  -4.3778227e-03
   2.1050887e+01  -5.5023645e-03
   2.1050887e+01  -5.5023645e-03
   2.1060739e+01  -6.0678818e-03
   2.1060739e+01  -6.0678818e-03
   2.1070099e+01  -6.6027094e-03
   2.1070099e+01  -6.6027094e-03
   2.1089360e+01  -7.6697537e-03
   2.1089360e+01  -7.6697537e-03
   2.1108621e+01  -8.7009360e-03
   2.1108621e+01  -8.7009360e-03
   2.1127833e+01  -9.6951232e-03
   2.1127833e+01  -9.6951232e-03
   2.1147094e+01  -1.0650985e-02
   2.1147094e+01  -1.0650985e-02
   2.1151872e+01  -1.0878522e-02
   2.1151872e+01  -1.0878522e-02
   2.1166355e+01  -1.1565320e-02
   2.1166355e+01  -1.1565320e-02
   2.1185567e+01  -1.2431626e-02
   2.1185567e+01  -1.2431626e-02
   2.1204828e+01  -1.3248621e-02
   2.1204828e+01  -1.3248621e-02
   2.1224039e+01  -1.4015123e-02
   2.1224039e+01  -1.4015123e-02
   2.1243300e+01  -1.4729655e-02
   2.1243300e+01  -1.4729655e-02
   2.1262562e+01  -1.5390887e-02
   2.1262562e+01  -1.5390887e-02
   2.1272020e+01  -1.5689212e-02
   2.1272020e+01  -1.5689212e-02
   2.1281773e+01  -1.5997044e-02
   2.1281773e+01  -1.5997044e-02
   2.1301034e+01  -1.6544532e-02
   2.1301034e+01  -1.6544532e-02
   2.1320296e+01  -1.7031921e-02
   2.1320296e+01  -1.7031921e-02
   2.1339507e+01  -1.7458522e-02
   2.1339507e+01  -1.7458522e-02
   2.1358768e+01  -1.7823645e-02
   2.1358768e+01  -1.7823645e-02
   2.1377980e+01  -1.8125813e-02
   2.1377980e+01  -1.8125813e-02
   2.1397241e+01  -1.8366404e-02
   2.1397241e+01  -1.8366404e-02
   2.1416502e+01  -1.8540099e-02
   2.1416502e+01  -1.8540099e-02
   2.1435714e+01  -1.8658571e-02
   2.1435714e+01  -1.8658571e-02
   2.1454975e+01  -1.8704680e-02
   2.1454975e+01  -1.8704680e-02
   2.1474236e+01  -1.8677340e-02
   2.1474236e+01  -1.8677340e-02
   2.1493448e+01  -1.8601182e-02
   2.1493448e+01  -1.8601182e-02
   2.1512709e+01  -1.8460246e-02
   2.1512709e+01  -1.8460246e-02
   2.1531970e+01  -1.8253054e-02
   2.1531970e+01  -1.8253054e-02
   2.1551182e+01  -1.7982660e-02
   2.1551182e+01  -1.7982660e-02
   2.1570443e+01  -1.7649852e-02
   2.1570443e+01  -1.7649852e-02
   2.1589655e+01  -1.7255665e-02
   2.1589655e+01  -1.7255665e-02
   2.1608916e+01  -1.6800837e-02
   2.1608916e+01  -1.6800837e-02
   2.1628177e+01  -1.6286404e-02
   2.1628177e+01  -1.6286404e-02
   2.1647389e+01  -1.5713251e-02
   2.1647389e+01  -1.5713251e-02
   2.1648128e+01  -1.5689212e-02
   2.1648128e+01  -1.5689212e-02
   2.1666650e+01  -1.5083892e-02
   2.1666650e+01  -1.5083892e-02
   2.1685911e+01  -1.4401379e-02
   2.1685911e+01  -1.4401379e-02
   2.1705123e+01  -1.3667340e-02
   2.1705123e+01  -1.3667340e-02
   2.1724384e+01  -1.2883251e-02
   2.1724384e+01  -1.2883251e-02
   2.1743596e+01  -1.2050690e-02
   2.1743596e+01  -1.2050690e-02
   2.1762857e+01  -1.1170837e-02
   2.1762857e+01  -1.1170837e-02
   2.1768966e+01  -1.0878522e-02
   2.1768966e+01  -1.0878522e-02
   2.1782118e+01  -1.0246552e-02
   2.1782118e+01  -1.0246552e-02
   2.1801330e+01  -9.2841872e-03
   2.1801330e+01  -9.2841872e-03
   2.1820591e+01  -8.2859113e-03
   2.1820591e+01  -8.2859113e-03
   2.1839852e+01  -7.2532512e-03
   2.1839852e+01  -7.2532512e-03
   2.1859064e+01  -6.1875369e-03
   2.1859064e+01  -6.1875369e-03
   2.1861182e+01  -6.0678818e-03
   2.1861182e+01  -6.0678818e-03
   2.1878325e+01  -5.0934975e-03
   2.1878325e+01  -5.0934975e-03
   2.1897586e+01  -3.9787931e-03
   2.1897586e+01  -3.9787931e-03
   2.1916798e+01  -2.8449852e-03
   2.1916798e+01  -2.8449852e-03
   2.1936059e+01  -1.6935567e-03
   2.1936059e+01  -1.6935567e-03
   2.1943251e+01  -1.2572414e-03
   2.1943251e+01  -1.2572414e-03
   2.1955271e+01  -5.2847783e-04
   2.1955271e+01  -5.2847783e-04
   2.1974532e+01   6.4115271e-04
   2.1974532e+01   6.4115271e-04
   2.1993793e+01   1.8129852e-03
   2.1993793e+01   1.8129852e-03
   2.2013005e+01   2.9846749e-03
   2.2013005e+01   2.9846749e-03
   2.2022414e+01   3.5535616e-03
   2.2022414e+01   3.5535616e-03
   2.2032266e+01   4.1532759e-03
   2.2032266e+01   4.1532759e-03
   2.2051527e+01   5.3085222e-03
   2.2051527e+01   5.3085222e-03
   2.2070739e+01   6.4467488e-03
   2.2070739e+01   6.4467488e-03
   2.2090000e+01   7.5657143e-03
   2.2090000e+01   7.5657143e-03
   2.2104039e+01   8.3642365e-03
   2.2104039e+01   8.3642365e-03
   2.2109212e+01   8.6620690e-03
   2.2109212e+01   8.6620690e-03
   2.2128473e+01   9.7276355e-03
   2.2128473e+01   9.7276355e-03
   2.2147734e+01   1.0756601e-02
   2.2147734e+01   1.0756601e-02
   2.2166946e+01   1.1746108e-02
   2.2166946e+01   1.1746108e-02
   2.2186207e+01   1.2692906e-02
   2.2186207e+01   1.2692906e-02
   2.2196502e+01   1.3174877e-02
   2.2196502e+01   1.3174877e-02
   2.2205468e+01   1.3593251e-02
   2.2205468e+01   1.3593251e-02
   2.2224680e+01   1.4439606e-02
   2.2224680e+01   1.4439606e-02
   2.2243941e+01   1.5227685e-02
   2.2243941e+01   1.5227685e-02
   2.2263153e+01   1.5954532e-02
   2.2263153e+01   1.5954532e-02
   2.2282414e+01   1.6617241e-02
   2.2282414e+01   1.6617241e-02
   2.2301675e+01   1.7212857e-02
   2.2301675e+01   1.7212857e-02
   2.2320887e+01   1.7738128e-02
   2.2320887e+01   1.7738128e-02
   2.2331429e+01   1.7985665e-02
   2.2331429e+01   1.7985665e-02
   2.2340148e+01   1.8191034e-02
   2.2340148e+01   1.8191034e-02
   2.2359409e+01   1.8567044e-02
   2.2359409e+01   1.8567044e-02
   2.2378621e+01   1.8866650e-02
   2.2378621e+01   1.8866650e-02
   2.2397882e+01   1.9082906e-02
   2.2397882e+01   1.9082906e-02
   2.2417094e+01   1.9229310e-02
   2.2417094e+01   1.9229310e-02
   2.2436355e+01   1.9284778e-02
   2.2436355e+01   1.9284778e-02
   2.2455616e+01   1.9249113e-02
   2.2455616e+01   1.9249113e-02
   2.2474828e+01   1.9151182e-02
   2.2474828e+01   1.9151182e-02
   2.2494089e+01   1.8972069e-02
   2.2494089e+01   1.8972069e-02
   2.2513350e+01   1.8710887e-02
   2.2513350e+01   1.8710887e-02
   2.2532562e+01   1.8371626e-02
   2.2532562e+01   1.8371626e-02
   2.2550443e+01   1.7985665e-02
   2.2550443e+01   1.7985665e-02
   2.2551823e+01   1.7956601e-02
   2.2551823e+01   1.7956601e-02
   2.2571034e+01   1.7468768e-02
   2.2571034e+01   1.7468768e-02
   2.2590296e+01   1.6911478e-02
   2.2590296e+01   1.6911478e-02
   2.2609557e+01   1.6287537e-02
   2.2609557e+01   1.6287537e-02
   2.2628768e+01   1.5600148e-02
   2.2628768e+01   1.5600148e-02
   2.2648030e+01   1.4852611e-02
   2.2648030e+01   1.4852611e-02
   2.2667291e+01   1.4047931e-02
   2.2667291e+01   1.4047931e-02
   2.2686502e+01   1.3188966e-02
   2.2686502e+01   1.3188966e-02
   2.2686798e+01   1.3174877e-02
   2.2686798e+01   1.3174877e-02
   2.2705764e+01   1.2281970e-02
   2.2705764e+01   1.2281970e-02
   2.2725025e+01   1.1333153e-02
   2.2725025e+01   1.1333153e-02
   2.2744236e+01   1.0346010e-02
   2.2744236e+01   1.0346010e-02
   2.2763498e+01   9.3233005e-03
   2.2763498e+01   9.3233005e-03
   2.2780985e+01   8.3642365e-03
   2.2780985e+01   8.3642365e-03
   2.2782709e+01   8.2680296e-03
   2.2782709e+01   8.2680296e-03
   2.2801970e+01   7.1878325e-03
   2.2801970e+01   7.1878325e-03
   2.2821232e+01   6.0892611e-03
   2.2821232e+01   6.0892611e-03
   2.2840443e+01   4.9748276e-03
   2.2840443e+01   4.9748276e-03
   2.2859704e+01   3.8467389e-03
   2.2859704e+01   3.8467389e-03
   2.2864631e+01   3.5535616e-03
   2.2864631e+01   3.5535616e-03
   2.2878966e+01   2.7098473e-03
   2.2878966e+01   2.7098473e-03
   2.2898177e+01   1.5730985e-03
   2.2898177e+01   1.5730985e-03
   2.2917438e+01   4.3899655e-04
   2.2917438e+01   4.3899655e-04
   2.2936650e+01  -6.9011330e-04
   2.2936650e+01  -6.9011330e-04
   2.2946404e+01  -1.2572414e-03
   2.2946404e+01  -1.2572414e-03
   2.2955911e+01  -1.8120345e-03
   2.2955911e+01  -1.8120345e-03
   2.2975172e+01  -2.9176552e-03
   2.2975172e+01  -2.9176552e-03
   2.2994384e+01  -4.0038966e-03
   2.2994384e+01  -4.0038966e-03
   2.3013645e+01  -5.0691626e-03
   2.3013645e+01  -5.0691626e-03
   2.3032069e+01  -6.0678818e-03
   2.3032069e+01  -6.0678818e-03
   2.3032906e+01  -6.1120690e-03
   2.3032906e+01  -6.1120690e-03
   2.3052118e+01  -7.1265517e-03
   2.3052118e+01  -7.1265517e-03
   2.3071379e+01  -8.1069458e-03
   2.3071379e+01  -8.1069458e-03
   2.3090640e+01  -9.0517734e-03
   2.3090640e+01  -9.0517734e-03
   2.3109852e+01  -9.9599507e-03
   2.3109852e+01  -9.9599507e-03
   2.3129113e+01  -1.0829803e-02
   2.3129113e+01  -1.0829803e-02
   2.3130246e+01  -1.0878522e-02
   2.3130246e+01  -1.0878522e-02
   2.3148325e+01  -1.1657389e-02
   2.3148325e+01  -1.1657389e-02
   2.3167586e+01  -1.2437833e-02
   2.3167586e+01  -1.2437833e-02
   2.3186847e+01  -1.3169951e-02
   2.3186847e+01  -1.3169951e-02
   2.3206059e+01  -1.3852463e-02
   2.3206059e+01  -1.3852463e-02
   2.3225320e+01  -1.4484039e-02
   2.3225320e+01  -1.4484039e-02
   2.3244581e+01  -1.5063350e-02
   2.3244581e+01  -1.5063350e-02
   2.3263793e+01  -1.5588916e-02
   2.3263793e+01  -1.5588916e-02
   2.3267882e+01  -1.5689212e-02
   2.3267882e+01  -1.5689212e-02
   2.3283054e+01  -1.6059015e-02
   2.3283054e+01  -1.6059015e-02
   2.3302266e+01  -1.6471232e-02
   2.3302266e+01  -1.6471232e-02
   2.3321527e+01  -1.6824926e-02
   2.3321527e+01  -1.6824926e-02
   2.3340788e+01  -1.7118522e-02
   2.3340788e+01  -1.7118522e-02
   2.3360000e+01  -1.7353744e-02
   2.3360000e+01  -1.7353744e-02
   2.3379261e+01  -1.7525320e-02
   2.3379261e+01  -1.7525320e-02
   2.3398522e+01  -1.7644828e-02
   2.3398522e+01  -1.7644828e-02
   2.3417734e+01  -1.7694926e-02
   2.3417734e+01  -1.7694926e-02
   2.3436995e+01  -1.7674631e-02
   2.3436995e+01  -1.7674631e-02
   2.3456207e+01  -1.7609458e-02
   2.3456207e+01  -1.7609458e-02
   2.3475468e+01  -1.7483054e-02
   2.3475468e+01  -1.7483054e-02
   2.3494729e+01  -1.7293103e-02
   2.3494729e+01  -1.7293103e-02
   2.3513941e+01  -1.7042906e-02
   2.3513941e+01  -1.7042906e-02
   2.3533202e+01  -1.6733300e-02
   2.3533202e+01  -1.6733300e-02
   2.3552463e+01  -1.6365123e-02
   2.3552463e+01  -1.6365123e-02
   2.3571675e+01  -1.5939064e-02
   2.3571675e+01  -1.5939064e-02
   2.3581675e+01  -1.5689212e-02
   2.3581675e+01  -1.5689212e-02
   2.3590936e+01  -1.5456207e-02
   2.3590936e+01  -1.5456207e-02
   2.3610148e+01  -1.4919310e-02
   2.3610148e+01  -1.4919310e-02
   2.3629409e+01  -1.4329901e-02
   2.3629409e+01  -1.4329901e-02
   2.3648670e+01  -1.3689507e-02
   2.3648670e+01  -1.3689507e-02
   2.3667882e+01  -1.2999655e-02
   2.3667882e+01  -1.2999655e-02
   2.3687143e+01  -1.2261773e-02
   2.3687143e+01  -1.2261773e-02
   2.3706404e+01  -1.1477389e-02
   2.3706404e+01  -1.1477389e-02
   2.3720296e+01  -1.0878522e-02
   2.3720296e+01  -1.0878522e-02
   2.3725616e+01  -1.0647931e-02
   2.3725616e+01  -1.0647931e-02
   2.3744877e+01  -9.7786700e-03
   2.3744877e+01  -9.7786700e-03
   2.3764089e+01  -8.8731034e-03
   2.3764089e+01  -8.8731034e-03
   2.3783350e+01  -7.9328079e-03
   2.3783350e+01  -7.9328079e-03
   2.3802611e+01  -6.9594581e-03
   2.3802611e+01  -6.9594581e-03
   2.3819704e+01  -6.0678818e-03
   2.3819704e+01  -6.0678818e-03
   2.3821823e+01  -5.9546798e-03
   2.3821823e+01  -5.9546798e-03
   2.3841084e+01  -4.9245419e-03
   2.3841084e+01  -4.9245419e-03
   2.3860345e+01  -3.8744138e-03
   2.3860345e+01  -3.8744138e-03
   2.3879557e+01  -2.8059310e-03
   2.3879557e+01  -2.8059310e-03
   2.3898818e+01  -1.7210099e-03
   2.3898818e+01  -1.7210099e-03
   2.3906946e+01  -1.2572414e-03
   2.3906946e+01  -1.2572414e-03
   2.3918079e+01  -6.2272906e-04
   2.3918079e+01  -6.2272906e-04
   2.3937291e+01   4.7966305e-04
   2.3937291e+01   4.7966305e-04
   2.3956552e+01   1.5839655e-03
   2.3956552e+01   1.5839655e-03
   2.3975764e+01   2.6876798e-03
   2.3975764e+01   2.6876798e-03
   2.3990936e+01   3.5535616e-03
   2.3990936e+01   3.5535616e-03
   2.3995025e+01   3.7886010e-03
   2.3995025e+01   3.7886010e-03
   2.4014286e+01   4.8783695e-03
   2.4014286e+01   4.8783695e-03
   2.4033498e+01   5.9516749e-03
   2.4033498e+01   5.9516749e-03
   2.4052759e+01   7.0059113e-03
   2.4052759e+01   7.0059113e-03
   2.4072020e+01   8.0384236e-03
   2.4072020e+01   8.0384236e-03
   2.4078227e+01   8.3642365e-03
   2.4078227e+01   8.3642365e-03
   2.4091232e+01   9.0449754e-03
   2.4091232e+01   9.0449754e-03
   2.4110493e+01   1.0016847e-02
   2.4110493e+01   1.0016847e-02
   2.4129704e+01   1.0951133e-02
   2.4129704e+01   1.0951133e-02
   2.4148966e+01   1.1844483e-02
   2.4148966e+01   1.1844483e-02
   2.4168227e+01   1.2693793e-02
   2.4168227e+01   1.2693793e-02
   2.4179754e+01   1.3174877e-02
   2.4179754e+01   1.3174877e-02
   2.4187438e+01   1.3495665e-02
   2.4187438e+01   1.3495665e-02
   2.4206700e+01   1.4243645e-02
   2.4206700e+01   1.4243645e-02
   2.4225961e+01   1.4933941e-02
   2.4225961e+01   1.4933941e-02
   2.4245172e+01   1.5563744e-02
   2.4245172e+01   1.5563744e-02
   2.4264433e+01   1.6130443e-02
   2.4264433e+01   1.6130443e-02
   2.4283645e+01   1.6631478e-02
   2.4283645e+01   1.6631478e-02
   2.4302906e+01   1.7064729e-02
   2.4302906e+01   1.7064729e-02
   2.4322167e+01   1.7427192e-02
   2.4322167e+01   1.7427192e-02
   2.4341379e+01   1.7719212e-02
   2.4341379e+01   1.7719212e-02
   2.4360640e+01   1.7933695e-02
   2.4360640e+01   1.7933695e-02
   2.4367291e+01   1.7985665e-02
   2.4367291e+01   1.7985665e-02
   2.4379901e+01   1.8083744e-02
   2.4379901e+01   1.8083744e-02
   2.4399113e+01   1.8147586e-02
   2.4399113e+01   1.8147586e-02
   2.4418374e+01   1.8124828e-02
   2.4418374e+01   1.8124828e-02
   2.4437586e+01   1.8046305e-02
   2.4437586e+01   1.8046305e-02
   2.4445172e+01   1.7985665e-02
   2.4445172e+01   1.7985665e-02
   2.4456847e+01   1.7892315e-02
   2.4456847e+01   1.7892315e-02
   2.4476108e+01   1.7660197e-02
   2.4476108e+01   1.7660197e-02
   2.4495320e+01   1.7355419e-02
   2.4495320e+01   1.7355419e-02
   2.4514581e+01   1.6980000e-02
   2.4514581e+01   1.6980000e-02
   2.4533842e+01   1.6536502e-02
   2.4533842e+01   1.6536502e-02
   2.4553054e+01   1.6027094e-02
   2.4553054e+01   1.6027094e-02
   2.4572315e+01   1.5454680e-02
   2.4572315e+01   1.5454680e-02
   2.4591576e+01   1.4821626e-02
   2.4591576e+01   1.4821626e-02
   2.4610788e+01   1.4131034e-02
   2.4610788e+01   1.4131034e-02
   2.4630049e+01   1.3385369e-02
   2.4630049e+01   1.3385369e-02
   2.4635123e+01   1.3174877e-02
   2.4635123e+01   1.3174877e-02
   2.4649261e+01   1.2589113e-02
   2.4649261e+01   1.2589113e-02
   2.4668522e+01   1.1748473e-02
   2.4668522e+01   1.1748473e-02
   2.4687783e+01   1.0866897e-02
   2.4687783e+01   1.0866897e-02
   2.4706995e+01   9.9473892e-03
   2.4706995e+01   9.9473892e-03
   2.4726256e+01   8.9931527e-03
   2.4726256e+01   8.9931527e-03
   2.4738522e+01   8.3642365e-03
   2.4738522e+01   8.3642365e-03
   2.4745517e+01   8.0071921e-03
   2.4745517e+01   8.0071921e-03
   2.4764729e+01   6.9977340e-03
   2.4764729e+01   6.9977340e-03
   2.4783990e+01   5.9691626e-03
   2.4783990e+01   5.9691626e-03
   2.4803202e+01   4.9243202e-03
   2.4803202e+01   4.9243202e-03
   2.4822463e+01   3.8655320e-03
   2.4822463e+01   3.8655320e-03
   2.4828079e+01   3.5535616e-03
   2.4828079e+01   3.5535616e-03
   2.4841724e+01   2.7969015e-03
   2.4841724e+01   2.7969015e-03
   2.4860936e+01   1.7272512e-03
   2.4860936e+01   1.7272512e-03
   2.4880197e+01   6.5921182e-04
   2.4880197e+01   6.5921182e-04
   2.4899458e+01  -4.0530443e-04
   2.4899458e+01  -4.0530443e-04
   2.4914926e+01  -1.2572414e-03
   2.4914926e+01  -1.2572414e-03
   2.4918670e+01  -1.4640936e-03
   2.4918670e+01  -1.4640936e-03
   2.4937931e+01  -2.5101133e-03
   2.4937931e+01  -2.5101133e-03
   2.4957192e+01  -3.5383645e-03
   2.4957192e+01  -3.5383645e-03
   2.4976404e+01  -4.5469458e-03
   2.4976404e+01  -4.5469458e-03
   2.4995665e+01  -5.5345320e-03
   2.4995665e+01  -5.5345320e-03
   2.5006305e+01  -6.0678818e-03
   2.5006305e+01  -6.0678818e-03
   2.5014877e+01  -6.4984729e-03
   2.5014877e+01  -6.4984729e-03
   2.5034138e+01  -7.4319212e-03
   2.5034138e+01  -7.4319212e-03
   2.5053399e+01  -8.3315271e-03
   2.5053399e+01  -8.3315271e-03
   2.5072611e+01  -9.1964039e-03
   2.5072611e+01  -9.1964039e-03
   2.5091872e+01  -1.0024680e-02
   2.5091872e+01  -1.0024680e-02
   2.5111133e+01  -1.0814975e-02
   2.5111133e+01  -1.0814975e-02
   2.5112759e+01  -1.0878522e-02
   2.5112759e+01  -1.0878522e-02
   2.5130345e+01  -1.1563842e-02
   2.5130345e+01  -1.1563842e-02
   2.5149606e+01  -1.2266798e-02
   2.5149606e+01  -1.2266798e-02
   2.5168818e+01  -1.2922562e-02
   2.5168818e+01  -1.2922562e-02
   2.5188079e+01  -1.3530049e-02
   2.5188079e+01  -1.3530049e-02
   2.5207340e+01  -1.4088079e-02
   2.5207340e+01  -1.4088079e-02
   2.5226552e+01  -1.4595172e-02
   2.5226552e+01  -1.4595172e-02
   2.5245813e+01  -1.5050296e-02
   2.5245813e+01  -1.5050296e-02
   2.5265074e+01  -1.5451970e-02
   2.5265074e+01  -1.5451970e-02
   2.5278177e+01  -1.5689212e-02
   2.5278177e+01  -1.5689212e-02
   2.5284286e+01  -1.5799458e-02
   2.5284286e+01  -1.5799458e-02
   2.5303547e+01  -1.6090591e-02
   2.5303547e+01  -1.6090591e-02
   2.5322759e+01  -1.6325468e-02
   2.5322759e+01  -1.6325468e-02
   2.5342020e+01  -1.6501478e-02
   2.5342020e+01  -1.6501478e-02
   2.5361281e+01  -1.6623793e-02
   2.5361281e+01  -1.6623793e-02
   2.5380493e+01  -1.6684286e-02
   2.5380493e+01  -1.6684286e-02
   2.5399754e+01  -1.6681034e-02
   2.5399754e+01  -1.6681034e-02
   2.5419015e+01  -1.6629360e-02
   2.5419015e+01  -1.6629360e-02
   2.5438227e+01  -1.6522069e-02
   2.5438227e+01  -1.6522069e-02
   2.5457488e+01  -1.6353793e-02
   2.5457488e+01  -1.6353793e-02
   2.5476700e+01  -1.6128177e-02
   2.5476700e+01  -1.6128177e-02
   2.5495961e+01  -1.5846010e-02
   2.5495961e+01  -1.5846010e-02
   2.5504877e+01  -1.5689212e-02
   2.5504877e+01  -1.5689212e-02
   2.5515222e+01  -1.5508177e-02
   2.5515222e+01  -1.5508177e-02
   2.5534433e+01  -1.5116207e-02
   2.5534433e+01  -1.5116207e-02
   2.5553695e+01  -1.4671527e-02
   2.5553695e+01  -1.4671527e-02
   2.5572956e+01  -1.4175320e-02
   2.5572956e+01  -1.4175320e-02
   2.5592167e+01  -1.3629015e-02
   2.5592167e+01  -1.3629015e-02
   2.5611429e+01  -1.3033842e-02
   2.5611429e+01  -1.3033842e-02
   2.5630640e+01  -1.2391429e-02
   2.5630640e+01  -1.2391429e-02
   2.5649901e+01  -1.1702857e-02
   2.5649901e+01  -1.1702857e-02
   2.5669163e+01  -1.0969704e-02
   2.5669163e+01  -1.0969704e-02
   2.5671429e+01  -1.0878522e-02
   2.5671429e+01  -1.0878522e-02
   2.5688374e+01  -1.0194877e-02
   2.5688374e+01  -1.0194877e-02
   2.5707635e+01  -9.3831527e-03
   2.5707635e+01  -9.3831527e-03
   2.5726897e+01  -8.5360591e-03
   2.5726897e+01  -8.5360591e-03
   2.5746108e+01  -7.6556158e-03
   2.5746108e+01  -7.6556158e-03
   2.5765369e+01  -6.7434975e-03
   2.5765369e+01  -6.7434975e-03
   2.5779163e+01  -6.0678818e-03
   2.5779163e+01  -6.0678818e-03
   2.5784631e+01  -5.8012808e-03
   2.5784631e+01  -5.8012808e-03
   2.5803842e+01  -4.8357192e-03
   2.5803842e+01  -4.8357192e-03
   2.5823103e+01  -3.8506305e-03
   2.5823103e+01  -3.8506305e-03
   2.5842315e+01  -2.8480690e-03
   2.5842315e+01  -2.8480690e-03
   2.5861576e+01  -1.8295025e-03
   2.5861576e+01  -1.8295025e-03
   2.5872266e+01  -1.2572414e-03
   2.5872266e+01  -1.2572414e-03
   2.5880837e+01  -7.9772414e-04
   2.5880837e+01  -7.9772414e-04
   2.5900049e+01   2.3845517e-04
   2.5900049e+01   2.3845517e-04
   2.5919310e+01   1.2763990e-03
   2.5919310e+01   1.2763990e-03
   2.5938571e+01   2.3139015e-03
   2.5938571e+01   2.3139015e-03
   2.5957783e+01   3.3483202e-03
   2.5957783e+01   3.3483202e-03
   2.5961626e+01   3.5535616e-03
   2.5961626e+01   3.5535616e-03
   2.5977044e+01   4.3752512e-03
   2.5977044e+01   4.3752512e-03
   2.5996256e+01   5.3867488e-03
   2.5996256e+01   5.3867488e-03
   2.6015517e+01   6.3799507e-03
   2.6015517e+01   6.3799507e-03
   2.6034778e+01   7.3524138e-03
   2.6034778e+01   7.3524138e-03
   2.6053990e+01   8.3010837e-03
   2.6053990e+01   8.3010837e-03
   2.6055320e+01   8.3642365e-03
   2.6055320e+01   8.3642365e-03
   2.6073251e+01   9.2209852e-03
   2.6073251e+01   9.2209852e-03
   2.6092512e+01   1.0105074e-02
   2.6092512e+01   1.0105074e-02
   2.6111724e+01   1.0950690e-02
   2.6111724e+01   1.0950690e-02
   2.6130985e+01   1.1754926e-02
   2.6130985e+01   1.1754926e-02
   2.6150197e+01   1.2514680e-02
   2.6150197e+01   1.2514680e-02
   2.6168079e+01   1.3174877e-02
   2.6168079e+01   1.3174877e-02
   2.6169458e+01   1.3226847e-02
   2.6169458e+01   1.3226847e-02
   2.6188719e+01   1.3886897e-02
   2.6188719e+01   1.3886897e-02
   2.6207931e+01   1.4490443e-02
   2.6207931e+01   1.4490443e-02
   2.6227192e+01   1.5035074e-02
   2.6227192e+01   1.5035074e-02
   2.6246453e+01   1.5518670e-02
   2.6246453e+01   1.5518670e-02
   2.6265665e+01   1.5939163e-02
   2.6265665e+01   1.5939163e-02
   2.6284926e+01   1.6294138e-02
   2.6284926e+01   1.6294138e-02
   2.6304138e+01   1.6582759e-02
   2.6304138e+01   1.6582759e-02
   2.6323399e+01   1.6802217e-02
   2.6323399e+01   1.6802217e-02
   2.6342660e+01   1.6954335e-02
   2.6342660e+01   1.6954335e-02
   2.6361872e+01   1.7034335e-02
   2.6361872e+01   1.7034335e-02
   2.6381133e+01   1.7038325e-02
   2.6381133e+01   1.7038325e-02
   2.6400394e+01   1.6980000e-02
   2.6400394e+01   1.6980000e-02
   2.6419606e+01   1.6855813e-02
   2.6419606e+01   1.6855813e-02
   2.6438867e+01   1.6658522e-02
   2.6438867e+01   1.6658522e-02
   2.6458128e+01   1.6393054e-02
   2.6458128e+01   1.6393054e-02
   2.6477340e+01   1.6061281e-02
   2.6477340e+01   1.6061281e-02
   2.6496601e+01   1.5665172e-02
   2.6496601e+01   1.5665172e-02
   2.6515813e+01   1.5206847e-02
   2.6515813e+01   1.5206847e-02
   2.6535074e+01   1.4688325e-02
   2.6535074e+01   1.4688325e-02
   2.6554335e+01   1.4112266e-02
   2.6554335e+01   1.4112266e-02
   2.6573547e+01   1.3480837e-02
   2.6573547e+01   1.3480837e-02
   2.6582167e+01   1.3174877e-02
   2.6582167e+01   1.3174877e-02
   2.6592808e+01   1.2797143e-02
   2.6592808e+01   1.2797143e-02
   2.6612069e+01   1.2066897e-02
   2.6612069e+01   1.2066897e-02
   2.6631281e+01   1.1293350e-02
   2.6631281e+01   1.1293350e-02
   2.6650542e+01   1.0479754e-02
   2.6650542e+01   1.0479754e-02
   2.6669754e+01   9.6288177e-03
   2.6669754e+01   9.6288177e-03
   2.6689015e+01   8.7435468e-03
   2.6689015e+01   8.7435468e-03
   2.6696995e+01   8.3642365e-03
   2.6696995e+01   8.3642365e-03
   2.6708276e+01   7.8276355e-03
   2.6708276e+01   7.8276355e-03
   2.6727488e+01   6.8886207e-03
   2.6727488e+01   6.8886207e-03
   2.6746749e+01   5.9299507e-03
   2.6746749e+01   5.9299507e-03
   2.6766010e+01   4.9542857e-03
   2.6766010e+01   4.9542857e-03
   2.6785222e+01   3.9641872e-03
   2.6785222e+01   3.9641872e-03
   2.6793103e+01   3.5535616e-03
   2.6793103e+01   3.5535616e-03
   2.6804483e+01   2.9627980e-03
   2.6804483e+01   2.9627980e-03
   2.6823744e+01   1.9587685e-03
   2.6823744e+01   1.9587685e-03
   2.6842956e+01   9.5488670e-04
   2.6842956e+01   9.5488670e-04
   2.6862217e+01  -4.6942611e-05
   2.6862217e+01  -4.6942611e-05
   2.6881429e+01  -1.0439261e-03
   2.6881429e+01  -1.0439261e-03
   2.6885616e+01  -1.2572414e-03
   2.6885616e+01  -1.2572414e-03
   2.6900690e+01  -2.0325419e-03
   2.6900690e+01  -2.0325419e-03
   2.6919951e+01  -3.0054483e-03
   2.6919951e+01  -3.0054483e-03
   2.6939163e+01  -3.9607340e-03
   2.6939163e+01  -3.9607340e-03
   2.6958424e+01  -4.8963547e-03
   2.6958424e+01  -4.8963547e-03
   2.6977685e+01  -5.8105419e-03
   2.6977685e+01  -5.8105419e-03
   2.6983202e+01  -6.0678818e-03
   2.6983202e+01  -6.0678818e-03
   2.6996897e+01  -6.7003448e-03
   2.6996897e+01  -6.7003448e-03
   2.7016158e+01  -7.5590148e-03
   2.7016158e+01  -7.5590148e-03
   2.7035369e+01  -8.3849754e-03
   2.7035369e+01  -8.3849754e-03
   2.7054631e+01  -9.1766010e-03
   2.7054631e+01  -9.1766010e-03
   2.7073892e+01  -9.9322167e-03
   2.7073892e+01  -9.9322167e-03
   2.7093103e+01  -1.0650394e-02
   2.7093103e+01  -1.0650394e-02
   2.7099606e+01  -1.0878522e-02
   2.7099606e+01  -1.0878522e-02
   2.7112365e+01  -1.1328670e-02
   2.7112365e+01  -1.1328670e-02
   2.7131626e+01  -1.1962857e-02
   2.7131626e+01  -1.1962857e-02
   2.7150837e+01  -1.2551281e-02
   2.7150837e+01  -1.2551281e-02
   2.7170099e+01  -1.3093005e-02
   2.7170099e+01  -1.3093005e-02
   2.7189310e+01  -1.3586749e-02
   2.7189310e+01  -1.3586749e-02
   2.7208571e+01  -1.4031576e-02
   2.7208571e+01  -1.4031576e-02
   2.7227833e+01  -1.4426059e-02
   2.7227833e+01  -1.4426059e-02
   2.7247044e+01  -1.4769458e-02
   2.7247044e+01  -1.4769458e-02
   2.7266305e+01  -1.5060837e-02
   2.7266305e+01  -1.5060837e-02
   2.7285567e+01  -1.5299113e-02
   2.7285567e+01  -1.5299113e-02
   2.7304778e+01  -1.5484089e-02
   2.7304778e+01  -1.5484089e-02
   2.7324039e+01  -1.5614039e-02
   2.7324039e+01  -1.5614039e-02
   2.7342808e+01  -1.5689212e-02
   2.7342808e+01  -1.5689212e-02
   2.7343251e+01  -1.5691084e-02
   2.7343251e+01  -1.5691084e-02
   2.7362512e+01  -1.5708867e-02
   2.7362512e+01  -1.5708867e-02
   2.7373054e+01  -1.5689212e-02
   2.7373054e+01  -1.5689212e-02
   2.7381773e+01  -1.5672906e-02
   2.7381773e+01  -1.5672906e-02
   2.7400985e+01  -1.5588473e-02
   2.7400985e+01  -1.5588473e-02
   2.7420246e+01  -1.5446946e-02
   2.7420246e+01  -1.5446946e-02
   2.7439507e+01  -1.5250985e-02
   2.7439507e+01  -1.5250985e-02
   2.7458719e+01  -1.5001675e-02
   2.7458719e+01  -1.5001675e-02
   2.7477980e+01  -1.4700296e-02
   2.7477980e+01  -1.4700296e-02
   2.7497192e+01  -1.4347340e-02
   2.7497192e+01  -1.4347340e-02
   2.7516453e+01  -1.3944236e-02
   2.7516453e+01  -1.3944236e-02
   2.7535714e+01  -1.3491921e-02
   2.7535714e+01  -1.3491921e-02
   2.7554926e+01  -1.2991724e-02
   2.7554926e+01  -1.2991724e-02
   2.7574187e+01  -1.2444877e-02
   2.7574187e+01  -1.2444877e-02
   2.7593448e+01  -1.1852463e-02
   2.7593448e+01  -1.1852463e-02
   2.7612660e+01  -1.1216059e-02
   2.7612660e+01  -1.1216059e-02
   2.7622266e+01  -1.0878522e-02
   2.7622266e+01  -1.0878522e-02
   2.7631921e+01  -1.0537192e-02
   2.7631921e+01  -1.0537192e-02
   2.7651182e+01  -9.8203448e-03
   2.7651182e+01  -9.8203448e-03
   2.7670394e+01  -9.0674877e-03
   2.7670394e+01  -9.0674877e-03
   2.7689655e+01  -8.2807389e-03
   2.7689655e+01  -8.2807389e-03
   2.7708867e+01  -7.4615764e-03
   2.7708867e+01  -7.4615764e-03
   2.7728128e+01  -6.6118227e-03
   2.7728128e+01  -6.6118227e-03
   2.7740049e+01  -6.0678818e-03
   2.7740049e+01  -6.0678818e-03
   2.7747389e+01  -5.7333005e-03
   2.7747389e+01  -5.7333005e-03
   2.7766601e+01  -4.8324926e-03
   2.7766601e+01  -4.8324926e-03
   2.7785862e+01  -3.9122906e-03
   2.7785862e+01  -3.9122906e-03
   2.7805123e+01  -2.9753498e-03
   2.7805123e+01  -2.9753498e-03
   2.7824335e+01  -2.0228522e-03
   2.7824335e+01  -2.0228522e-03
   2.7839606e+01  -1.2572414e-03
   2.7839606e+01  -1.2572414e-03
   2.7843596e+01  -1.0566995e-03
   2.7843596e+01  -1.0566995e-03
   2.7862808e+01  -8.4966502e-05
   2.7862808e+01  -8.4966502e-05
   2.7882069e+01   8.8852709e-04
   2.7882069e+01   8.8852709e-04
   2.7901330e+01   1.8618719e-03
   2.7901330e+01   1.8618719e-03
   2.7920542e+01   2.8327241e-03
   2.7920542e+01   2.8327241e-03
   2.7934926e+01   3.5535616e-03
   2.7934926e+01   3.5535616e-03
   2.7939803e+01   3.7982906e-03
   2.7939803e+01   3.7982906e-03
   2.7959064e+01   4.7515271e-03
   2.7959064e+01   4.7515271e-03
   2.7978276e+01   5.6878818e-03
   2.7978276e+01   5.6878818e-03
   2.7997537e+01   6.6046798e-03
   2.7997537e+01   6.6046798e-03
   2.8016798e+01   7.4995074e-03
   2.8016798e+01   7.4995074e-03
   2.8035911e+01   8.3642365e-03
   2.8035911e+01   8.3642365e-03
   2.8036010e+01   8.3692118e-03
   2.8036010e+01   8.3692118e-03
   2.8055271e+01   9.2089655e-03
   2.8055271e+01   9.2089655e-03
   2.8074483e+01   1.0012611e-02
   2.8074483e+01   1.0012611e-02
   2.8093744e+01   1.0777635e-02
   2.8093744e+01   1.0777635e-02
   2.8113005e+01   1.1501379e-02
   2.8113005e+01   1.1501379e-02
   2.8132217e+01   1.2181133e-02
   2.8132217e+01   1.2181133e-02
   2.8151478e+01   1.2813842e-02
   2.8151478e+01   1.2813842e-02
   2.8163399e+01   1.3174877e-02
   2.8163399e+01   1.3174877e-02
   2.8170739e+01   1.3396995e-02
   2.8170739e+01   1.3396995e-02
   2.8189951e+01   1.3926108e-02
   2.8189951e+01   1.3926108e-02
   2.8209212e+01   1.4398522e-02
   2.8209212e+01   1.4398522e-02
   2.8228424e+01   1.4812365e-02
   2.8228424e+01   1.4812365e-02
   2.8247685e+01   1.5166059e-02
   2.8247685e+01   1.5166059e-02
   2.8266946e+01   1.5457438e-02
   2.8266946e+01   1.5457438e-02
   2.8286158e+01   1.5686650e-02
   2.8286158e+01   1.5686650e-02
   2.8305419e+01   1.5849901e-02
   2.8305419e+01   1.5849901e-02
   2.8324680e+01   1.5952956e-02
   2.8324680e+01   1.5952956e-02
   2.8343892e+01   1.5984335e-02
   2.8343892e+01   1.5984335e-02
   2.8363153e+01   1.5947783e-02
   2.8363153e+01   1.5947783e-02
   2.8382365e+01   1.5856650e-02
   2.8382365e+01   1.5856650e-02
   2.8401626e+01   1.5698374e-02
   2.8401626e+01   1.5698374e-02
   2.8420887e+01   1.5475517e-02
   2.8420887e+01   1.5475517e-02
   2.8440099e+01   1.5190246e-02
   2.8440099e+01   1.5190246e-02
   2.8459360e+01   1.4844089e-02
   2.8459360e+01   1.4844089e-02
   2.8478621e+01   1.4439064e-02
   2.8478621e+01   1.4439064e-02
   2.8497833e+01   1.3976749e-02
   2.8497833e+01   1.3976749e-02
   2.8517094e+01   1.3459360e-02
   2.8517094e+01   1.3459360e-02
   2.8526700e+01   1.3174877e-02
   2.8526700e+01   1.3174877e-02
   2.8536305e+01   1.2889458e-02
   2.8536305e+01   1.2889458e-02
   2.8555567e+01   1.2271379e-02
   2.8555567e+01   1.2271379e-02
   2.8574828e+01   1.1608276e-02
   2.8574828e+01   1.1608276e-02
   2.8594039e+01   1.0902709e-02
   2.8594039e+01   1.0902709e-02
   2.8613300e+01   1.0157931e-02
   2.8613300e+01   1.0157931e-02
   2.8632562e+01   9.3764532e-03
   2.8632562e+01   9.3764532e-03
   2.8651773e+01   8.5610837e-03
   2.8651773e+01   8.5610837e-03
   2.8656256e+01   8.3642365e-03
   2.8656256e+01   8.3642365e-03
   2.8671034e+01   7.7157635e-03
   2.8671034e+01   7.7157635e-03
   2.8690246e+01   6.8470936e-03
   2.8690246e+01   6.8470936e-03
   2.8709507e+01   5.9581281e-03
   2.8709507e+01   5.9581281e-03
   2.8728768e+01   5.0514778e-03
   2.8728768e+01   5.0514778e-03
   2.8747980e+01   4.1296404e-03
   2.8747980e+01   4.1296404e-03
   2.8759852e+01   3.5535616e-03
   2.8759852e+01   3.5535616e-03
   2.8767241e+01   3.1951970e-03
   2.8767241e+01   3.1951970e-03
   2.8786502e+01   2.2557635e-03
   2.8786502e+01   2.2557635e-03
   2.8805714e+01   1.3150099e-03
   2.8805714e+01   1.3150099e-03
   2.8824975e+01   3.7484089e-04
   2.8824975e+01   3.7484089e-04
   2.8844236e+01  -5.6165517e-04
   2.8844236e+01  -5.6165517e-04
   2.8858571e+01  -1.2572414e-03
   2.8858571e+01  -1.2572414e-03
   2.8863448e+01  -1.4930148e-03
   2.8863448e+01  -1.4930148e-03
   2.8882709e+01  -2.4127783e-03
   2.8882709e+01  -2.4127783e-03
   2.8901921e+01  -3.3166847e-03
   2.8901921e+01  -3.3166847e-03
   2.8921182e+01  -4.2029704e-03
   2.8921182e+01  -4.2029704e-03
   2.8940443e+01  -5.0699015e-03
   2.8940443e+01  -5.0699015e-03
   2.8959655e+01  -5.9153695e-03
   2.8959655e+01  -5.9153695e-03
   2.8963251e+01  -6.0678818e-03
   2.8963251e+01  -6.0678818e-03
   2.8978916e+01  -6.7360099e-03
   2.8978916e+01  -6.7360099e-03
   2.8998177e+01  -7.5264532e-03
   2.8998177e+01  -7.5264532e-03
   2.9017389e+01  -8.2850246e-03
   2.9017389e+01  -8.2850246e-03
   2.9036650e+01  -9.0099507e-03
   2.9036650e+01  -9.0099507e-03
   2.9055862e+01  -9.6999507e-03
   2.9055862e+01  -9.6999507e-03
   2.9075123e+01  -1.0353251e-02
   2.9075123e+01  -1.0353251e-02
   2.9091576e+01  -1.0878522e-02
   2.9091576e+01  -1.0878522e-02
   2.9094384e+01  -1.0968374e-02
   2.9094384e+01  -1.0968374e-02
   2.9113596e+01  -1.1542118e-02
   2.9113596e+01  -1.1542118e-02
   2.9132857e+01  -1.2071823e-02
   2.9132857e+01  -1.2071823e-02
   2.9152118e+01  -1.2556601e-02
   2.9152118e+01  -1.2556601e-02
   2.9171330e+01  -1.2995369e-02
   2.9171330e+01  -1.2995369e-02
   2.9190591e+01  -1.3387241e-02
   2.9190591e+01  -1.3387241e-02
   2.9209803e+01  -1.3730887e-02
   2.9209803e+01  -1.3730887e-02
   2.9229064e+01  -1.4026158e-02
   2.9229064e+01  -1.4026158e-02
   2.9248325e+01  -1.4271182e-02
   2.9248325e+01  -1.4271182e-02
   2.9267537e+01  -1.4467143e-02
   2.9267537e+01  -1.4467143e-02
   2.9286798e+01  -1.4609557e-02
   2.9286798e+01  -1.4609557e-02
   2.9306059e+01  -1.4708079e-02
   2.9306059e+01  -1.4708079e-02
   2.9325271e+01  -1.4748276e-02
   2.9325271e+01  -1.4748276e-02
   2.9344532e+01  -1.4729064e-02
   2.9344532e+01  -1.4729064e-02
   2.9363744e+01  -1.4671527e-02
   2.9363744e+01  -1.4671527e-02
   2.9383005e+01  -1.4562414e-02
   2.9383005e+01  -1.4562414e-02
   2.9402266e+01  -1.4400049e-02
   2.9402266e+01  -1.4400049e-02
   2.9421478e+01  -1.4187192e-02
   2.9421478e+01  -1.4187192e-02
   2.9440739e+01  -1.3924532e-02
   2.9440739e+01  -1.3924532e-02
   2.9460000e+01  -1.3613153e-02
   2.9460000e+01  -1.3613153e-02
   2.9479212e+01  -1.3254089e-02
   2.9479212e+01  -1.3254089e-02
   2.9498473e+01  -1.2847980e-02
   2.9498473e+01  -1.2847980e-02
   2.9517734e+01  -1.2396108e-02
   2.9517734e+01  -1.2396108e-02
   2.9536946e+01  -1.1899606e-02
   2.9536946e+01  -1.1899606e-02
   2.9556207e+01  -1.1359655e-02
   2.9556207e+01  -1.1359655e-02
   2.9572118e+01  -1.0878522e-02
   2.9572118e+01  -1.0878522e-02
   2.9575419e+01  -1.0777241e-02
   2.9575419e+01  -1.0777241e-02
   2.9594680e+01  -1.0155813e-02
   2.9594680e+01  -1.0155813e-02
   2.9613941e+01  -9.4979310e-03
   2.9613941e+01  -9.4979310e-03
   2.9633153e+01  -8.8053202e-03
   2.9633153e+01  -8.8053202e-03
   2.9652414e+01  -8.0797537e-03
   2.9652414e+01  -8.0797537e-03
   2.9671675e+01  -7.3228079e-03
   2.9671675e+01  -7.3228079e-03
   2.9690887e+01  -6.5362069e-03
   2.9690887e+01  -6.5362069e-03
   2.9701970e+01  -6.0678818e-03
   2.9701970e+01  -6.0678818e-03
   2.9710148e+01  -5.7218719e-03
   2.9710148e+01  -5.7218719e-03
   2.9729360e+01  -4.8857833e-03
   2.9729360e+01  -4.8857833e-03
   2.9748621e+01  -4.0306158e-03
   2.9748621e+01  -4.0306158e-03
   2.9767882e+01  -3.1585714e-03
   2.9767882e+01  -3.1585714e-03
   2.9787094e+01  -2.2716946e-03
   2.9787094e+01  -2.2716946e-03
   2.9806355e+01  -1.3717537e-03
   2.9806355e+01  -1.3717537e-03
   2.9808768e+01  -1.2572414e-03
   2.9808768e+01  -1.2572414e-03
   2.9825616e+01  -4.6314729e-04
   2.9825616e+01  -4.6314729e-04
   2.9844828e+01   4.4765862e-04
   2.9844828e+01   4.4765862e-04
   2.9864089e+01   1.3589064e-03
   2.9864089e+01   1.3589064e-03
   2.9883350e+01   2.2680936e-03
   2.9883350e+01   2.2680936e-03
   2.9902562e+01   3.1728818e-03
   2.9902562e+01   3.1728818e-03
   2.9910739e+01   3.5535616e-03
   2.9910739e+01   3.5535616e-03
   2.9921823e+01   4.0700345e-03
   2.9921823e+01   4.0700345e-03
   2.9941034e+01   4.9525123e-03
   2.9941034e+01   4.9525123e-03
   2.9960296e+01   5.8170443e-03
   2.9960296e+01   5.8170443e-03
   2.9979557e+01   6.6613793e-03
   2.9979557e+01   6.6613793e-03
   2.9998768e+01   7.4826108e-03
   2.9998768e+01   7.4826108e-03
   3.0018030e+01   8.2781773e-03
   3.0018030e+01   8.2781773e-03
   3.0020197e+01   8.3642365e-03
   3.0020197e+01   8.3642365e-03
   3.0037291e+01   9.0437931e-03
   3.0037291e+01   9.0437931e-03
   3.0056502e+01   9.7738916e-03
   3.0056502e+01   9.7738916e-03
   3.0075764e+01   1.0465813e-02
   3.0075764e+01   1.0465813e-02
   3.0094975e+01   1.1117192e-02
   3.0094975e+01   1.1117192e-02
   3.0114236e+01   1.1725419e-02
   3.0114236e+01   1.1725419e-02
   3.0133498e+01   1.2288128e-02
   3.0133498e+01   1.2288128e-02
   3.0152709e+01   1.2802562e-02
   3.0152709e+01   1.2802562e-02
   3.0168177e+01   1.3174877e-02
   3.0168177e+01   1.3174877e-02
   3.0171970e+01   1.3266749e-02
   3.0171970e+01   1.3266749e-02
   3.0191232e+01   1.3677537e-02
   3.0191232e+01   1.3677537e-02
   3.0210443e+01   1.4032660e-02
   3.0210443e+01   1.4032660e-02
   3.0229704e+01   1.4330394e-02
   3.0229704e+01   1.4330394e-02
   3.0248916e+01   1.4570887e-02
   3.0248916e+01   1.4570887e-02
   3.0268177e+01   1.4749704e-02
   3.0268177e+01   1.4749704e-02
   3.0287438e+01   1.4874335e-02
   3.0287438e+01   1.4874335e-02
   3.0306650e+01   1.4932463e-02
   3.0306650e+01   1.4932463e-02
   3.0325911e+01   1.4922611e-02
   3.0325911e+01   1.4922611e-02
   3.0345172e+01   1.4865222e-02
   3.0345172e+01   1.4865222e-02
   3.0364384e+01   1.4748670e-02
   3.0364384e+01   1.4748670e-02
   3.0383645e+01   1.4568818e-02
   3.0383645e+01   1.4568818e-02
   3.0402857e+01   1.4330394e-02
   3.0402857e+01   1.4330394e-02
   3.0422118e+01   1.4034581e-02
   3.0422118e+01   1.4034581e-02
   3.0441379e+01   1.3682808e-02
   3.0441379e+01   1.3682808e-02
   3.0460591e+01   1.3276749e-02
   3.0460591e+01   1.3276749e-02
   3.0464877e+01   1.3174877e-02
   3.0464877e+01   1.3174877e-02
   3.0479852e+01   1.2818867e-02
   3.0479852e+01   1.2818867e-02
   3.0499113e+01   1.2312069e-02
   3.0499113e+01   1.2312069e-02
   3.0518325e+01   1.1758867e-02
   3.0518325e+01   1.1758867e-02
   3.0537586e+01   1.1161970e-02
   3.0537586e+01   1.1161970e-02
   3.0556798e+01   1.0523941e-02
   3.0556798e+01   1.0523941e-02
   3.0576059e+01   9.8472906e-03
   3.0576059e+01   9.8472906e-03
   3.0595320e+01   9.1345320e-03
   3.0595320e+01   9.1345320e-03
   3.0614532e+01   8.3879803e-03
   3.0614532e+01   8.3879803e-03
   3.0615123e+01   8.3642365e-03
   3.0615123e+01   8.3642365e-03
   3.0633793e+01   7.6127094e-03
   3.0633793e+01   7.6127094e-03
   3.0653054e+01   6.8134483e-03
   3.0653054e+01   6.8134483e-03
   3.0672266e+01   5.9931034e-03
   3.0672266e+01   5.9931034e-03
   3.0691527e+01   5.1542365e-03
   3.0691527e+01   5.1542365e-03
   3.0710788e+01   4.2993498e-03
   3.0710788e+01   4.2993498e-03
   3.0727291e+01   3.5535616e-03
   3.0727291e+01   3.5535616e-03
   3.0730000e+01   3.4309754e-03
   3.0730000e+01   3.4309754e-03
   3.0749261e+01   2.5546700e-03
   3.0749261e+01   2.5546700e-03
   3.0768473e+01   1.6757192e-03
   3.0768473e+01   1.6757192e-03
   3.0787734e+01   7.9574384e-04
   3.0787734e+01   7.9574384e-04
   3.0806995e+01  -8.2617241e-05
   3.0806995e+01  -8.2617241e-05
   3.0826207e+01  -9.5716256e-04
   3.0826207e+01  -9.5716256e-04
   3.0832857e+01  -1.2572414e-03
   3.0832857e+01  -1.2572414e-03
   3.0845468e+01  -1.8249507e-03
   3.0845468e+01  -1.8249507e-03
   3.0864729e+01  -2.6796749e-03
   3.0864729e+01  -2.6796749e-03
   3.0883941e+01  -3.5188374e-03
   3.0883941e+01  -3.5188374e-03
   3.0903202e+01  -4.3406798e-03
   3.0903202e+01  -4.3406798e-03
   3.0922414e+01  -5.1433005e-03
   3.0922414e+01  -5.1433005e-03
   3.0941675e+01  -5.9247291e-03
   3.0941675e+01  -5.9247291e-03
   3.0945320e+01  -6.0678818e-03
   3.0945320e+01  -6.0678818e-03
   3.0960936e+01  -6.6820197e-03
   3.0960936e+01  -6.6820197e-03
   3.0980148e+01  -7.4099015e-03
   3.0980148e+01  -7.4099015e-03
   3.0999409e+01  -8.1070936e-03
   3.0999409e+01  -8.1070936e-03
   3.1018670e+01  -8.7718227e-03
   3.1018670e+01  -8.7718227e-03
   3.1037882e+01  -9.4026601e-03
   3.1037882e+01  -9.4026601e-03
   3.1057143e+01  -9.9981281e-03
   3.1057143e+01  -9.9981281e-03
   3.1076355e+01  -1.0556749e-02
   3.1076355e+01  -1.0556749e-02
   3.1088276e+01  -1.0878522e-02
   3.1088276e+01  -1.0878522e-02
   3.1095616e+01  -1.1076749e-02
   3.1095616e+01  -1.1076749e-02
   3.1114877e+01  -1.1555172e-02
   3.1114877e+01  -1.1555172e-02
   3.1134089e+01  -1.1990788e-02
   3.1134089e+01  -1.1990788e-02
   3.1153350e+01  -1.2382463e-02
   3.1153350e+01  -1.2382463e-02
   3.1172611e+01  -1.2729360e-02
   3.1172611e+01  -1.2729360e-02
   3.1191823e+01  -1.3030640e-02
   3.1191823e+01  -1.3030640e-02
   3.1211084e+01  -1.3285616e-02
   3.1211084e+01  -1.3285616e-02
   3.1230296e+01  -1.3493498e-02
   3.1230296e+01  -1.3493498e-02
   3.1249557e+01  -1.3654138e-02
   3.1249557e+01  -1.3654138e-02
   3.1268818e+01  -1.3766453e-02
   3.1268818e+01  -1.3766453e-02
   3.1288030e+01  -1.3831478e-02
   3.1288030e+01  -1.3831478e-02
   3.1307291e+01  -1.3844532e-02
   3.1307291e+01  -1.3844532e-02
   3.1326552e+01  -1.3811084e-02
   3.1326552e+01  -1.3811084e-02
   3.1345764e+01  -1.3734286e-02
   3.1345764e+01  -1.3734286e-02
   3.1365025e+01  -1.3606847e-02
   3.1365025e+01  -1.3606847e-02
   3.1384286e+01  -1.3431576e-02
   3.1384286e+01  -1.3431576e-02
   3.1403498e+01  -1.3209163e-02
   3.1403498e+01  -1.3209163e-02
   3.1422759e+01  -1.2940493e-02
   3.1422759e+01  -1.2940493e-02
   3.1441970e+01  -1.2626453e-02
   3.1441970e+01  -1.2626453e-02
   3.1461232e+01  -1.2267488e-02
   3.1461232e+01  -1.2267488e-02
   3.1480493e+01  -1.1864975e-02
   3.1480493e+01  -1.1864975e-02
   3.1499704e+01  -1.1419852e-02
   3.1499704e+01  -1.1419852e-02
   3.1518966e+01  -1.0932857e-02
   3.1518966e+01  -1.0932857e-02
   3.1520936e+01  -1.0878522e-02
   3.1520936e+01  -1.0878522e-02
   3.1538227e+01  -1.0406256e-02
   3.1538227e+01  -1.0406256e-02
   3.1557438e+01  -9.8428079e-03
   3.1557438e+01  -9.8428079e-03
   3.1576700e+01  -9.2439901e-03
   3.1576700e+01  -9.2439901e-03
   3.1595911e+01  -8.6115271e-03
   3.1595911e+01  -8.6115271e-03
   3.1615172e+01  -7.9468966e-03
   3.1615172e+01  -7.9468966e-03
   3.1634433e+01  -7.2519212e-03
   3.1634433e+01  -7.2519212e-03
   3.1653645e+01  -6.5281281e-03
   3.1653645e+01  -6.5281281e-03
   3.1665468e+01  -6.0678818e-03
   3.1665468e+01  -6.0678818e-03
   3.1672906e+01  -5.7776355e-03
   3.1672906e+01  -5.7776355e-03
   3.1692167e+01  -5.0051232e-03
   3.1692167e+01  -5.0051232e-03
   3.1711379e+01  -4.2139803e-03
   3.1711379e+01  -4.2139803e-03
   3.1730640e+01  -3.4056502e-03
   3.1730640e+01  -3.4056502e-03
   3.1749852e+01  -2.5827833e-03
   3.1749852e+01  -2.5827833e-03
   3.1769113e+01  -1.7467044e-03
   3.1769113e+01  -1.7467044e-03
   3.1780246e+01  -1.2572414e-03
   3.1780246e+01  -1.2572414e-03
   3.1788374e+01  -8.9975862e-04
   3.1788374e+01  -8.9975862e-04
   3.1807586e+01  -4.9291626e-05
   3.1807586e+01  -4.9291626e-05
   3.1826847e+01   8.0234975e-04
   3.1826847e+01   8.0234975e-04
   3.1846108e+01   1.6529655e-03
   3.1846108e+01   1.6529655e-03
   3.1865320e+01   2.5002020e-03
   3.1865320e+01   2.5002020e-03
   3.1884581e+01   3.3415665e-03
   3.1884581e+01   3.3415665e-03
   3.1889507e+01   3.5535616e-03
   3.1889507e+01   3.5535616e-03
   3.1903842e+01   4.1735369e-03
   3.1903842e+01   4.1735369e-03
   3.1923054e+01   4.9898030e-03
   3.1923054e+01   4.9898030e-03
   3.1942315e+01   5.7878325e-03
   3.1942315e+01   5.7878325e-03
   3.1961527e+01   6.5649261e-03
   3.1961527e+01   6.5649261e-03
   3.1980788e+01   7.3187685e-03
   3.1980788e+01   7.3187685e-03
   3.2000049e+01   8.0466502e-03
   3.2000049e+01   8.0466502e-03
   3.2008768e+01   8.3642365e-03
   3.2008768e+01   8.3642365e-03
   3.2019261e+01   8.7456158e-03
   3.2019261e+01   8.7456158e-03
   3.2038522e+01   9.4103941e-03
   3.2038522e+01   9.4103941e-03
   3.2057783e+01   1.0037833e-02
   3.2057783e+01   1.0037833e-02
   3.2076995e+01   1.0625961e-02
   3.2076995e+01   1.0625961e-02
   3.2096256e+01   1.1172512e-02
   3.2096256e+01   1.1172512e-02
   3.2115468e+01   1.1675074e-02
   3.2115468e+01   1.1675074e-02
   3.2134729e+01   1.2131773e-02
   3.2134729e+01   1.2131773e-02
   3.2153990e+01   1.2540345e-02
   3.2153990e+01   1.2540345e-02
   3.2173202e+01   1.2899015e-02
   3.2173202e+01   1.2899015e-02
   3.2190493e+01   1.3174877e-02
   3.2190493e+01   1.3174877e-02
   3.2192463e+01   1.3206158e-02
   3.2192463e+01   1.3206158e-02
   3.2211724e+01   1.3459655e-02
   3.2211724e+01   1.3459655e-02
   3.2230936e+01   1.3659360e-02
   3.2230936e+01   1.3659360e-02
   3.2250197e+01   1.3801724e-02
   3.2250197e+01   1.3801724e-02
   3.2269409e+01   1.3892759e-02
   3.2269409e+01   1.3892759e-02
   3.2288670e+01   1.3921823e-02
   3.2288670e+01   1.3921823e-02
   3.2307931e+01   1.3891429e-02
   3.2307931e+01   1.3891429e-02
   3.2327143e+01   1.3814680e-02
   3.2327143e+01   1.3814680e-02
   3.2346404e+01   1.3680197e-02
   3.2346404e+01   1.3680197e-02
   3.2365665e+01   1.3489458e-02
   3.2365665e+01   1.3489458e-02
   3.2384877e+01   1.3244729e-02
   3.2384877e+01   1.3244729e-02
   3.2389409e+01   1.3174877e-02
   3.2389409e+01   1.3174877e-02
   3.2404138e+01   1.2947291e-02
   3.2404138e+01   1.2947291e-02
   3.2423350e+01   1.2599360e-02
   3.2423350e+01   1.2599360e-02
   3.2442611e+01   1.2202562e-02
   3.2442611e+01   1.2202562e-02
   3.2461872e+01   1.1758719e-02
   3.2461872e+01   1.1758719e-02
   3.2481084e+01   1.1270443e-02
   3.2481084e+01   1.1270443e-02
   3.2500345e+01   1.0739606e-02
   3.2500345e+01   1.0739606e-02
   3.2519606e+01   1.0168670e-02
   3.2519606e+01   1.0168670e-02
   3.2538818e+01   9.5598522e-03
   3.2538818e+01   9.5598522e-03
   3.2558079e+01   8.9154680e-03
   3.2558079e+01   8.9154680e-03
   3.2573744e+01   8.3642365e-03
   3.2573744e+01   8.3642365e-03
   3.2577340e+01   8.2379803e-03
   3.2577340e+01   8.2379803e-03
   3.2596552e+01   7.5321182e-03
   3.2596552e+01   7.5321182e-03
   3.2615813e+01   6.8015764e-03
   3.2615813e+01   6.8015764e-03
   3.2635025e+01   6.0493103e-03
   3.2635025e+01   6.0493103e-03
   3.2654286e+01   5.2776847e-03
   3.2654286e+01   5.2776847e-03
   3.2673547e+01   4.4891773e-03
   3.2673547e+01   4.4891773e-03
   3.2692759e+01   3.6861281e-03
   3.2692759e+01   3.6861281e-03
   3.2695911e+01   3.5535616e-03
   3.2695911e+01   3.5535616e-03
   3.2712020e+01   2.8723645e-03
   3.2712020e+01   2.8723645e-03
   3.2731281e+01   2.0539015e-03
   3.2731281e+01   2.0539015e-03
   3.2750493e+01   1.2329409e-03
   3.2750493e+01   1.2329409e-03
   3.2769754e+01   4.1169015e-04
   3.2769754e+01   4.1169015e-04
   3.2788966e+01  -4.0721330e-04
   3.2788966e+01  -4.0721330e-04
   3.2808227e+01  -1.2221527e-03
   3.2808227e+01  -1.2221527e-03
   3.2809064e+01  -1.2572414e-03
   3.2809064e+01  -1.2572414e-03
   3.2827488e+01  -2.0291626e-03
   3.2827488e+01  -2.0291626e-03
   3.2846700e+01  -2.8228177e-03
   3.2846700e+01  -2.8228177e-03
   3.2865961e+01  -3.6014926e-03
   3.2865961e+01  -3.6014926e-03
   3.2885222e+01  -4.3631429e-03
   3.2885222e+01  -4.3631429e-03
   3.2904433e+01  -5.1060099e-03
   3.2904433e+01  -5.1060099e-03
   3.2923695e+01  -5.8282759e-03
   3.2923695e+01  -5.8282759e-03
   3.2930296e+01  -6.0678818e-03
   3.2930296e+01  -6.0678818e-03
   3.2942956e+01  -6.5273892e-03
   3.2942956e+01  -6.5273892e-03
   3.2962167e+01  -7.1987685e-03
   3.2962167e+01  -7.1987685e-03
   3.2981429e+01  -7.8404926e-03
   3.2981429e+01  -7.8404926e-03
   3.3000640e+01  -8.4510345e-03
   3.3000640e+01  -8.4510345e-03
   3.3019901e+01  -9.0291626e-03
   3.3019901e+01  -9.0291626e-03
   3.3039163e+01  -9.5733990e-03
   3.3039163e+01  -9.5733990e-03
   3.3058374e+01  -1.0082266e-02
   3.3058374e+01  -1.0082266e-02
   3.3077635e+01  -1.0554384e-02
   3.3077635e+01  -1.0554384e-02
   3.3092020e+01  -1.0878522e-02
   3.3092020e+01  -1.0878522e-02
   3.3096897e+01  -1.0988227e-02
   3.3096897e+01  -1.0988227e-02
   3.3116108e+01  -1.1381970e-02
   3.3116108e+01  -1.1381970e-02
   3.3135369e+01  -1.1733842e-02
   3.3135369e+01  -1.1733842e-02
   3.3154581e+01  -1.2043202e-02
   3.3154581e+01  -1.2043202e-02
   3.3173842e+01  -1.2309655e-02
   3.3173842e+01  -1.2309655e-02
   3.3193103e+01  -1.2531773e-02
   3.3193103e+01  -1.2531773e-02
   3.3212315e+01  -1.2710443e-02
   3.3212315e+01  -1.2710443e-02
   3.3231576e+01  -1.2842414e-02
   3.3231576e+01  -1.2842414e-02
   3.3250837e+01  -1.2934631e-02
   3.3250837e+01  -1.2934631e-02
   3.3270049e+01  -1.2976010e-02
   3.3270049e+01  -1.2976010e-02
   3.3289310e+01  -1.2966010e-02
   3.3289310e+01  -1.2966010e-02
   3.3308522e+01  -1.2921527e-02
   3.3308522e+01  -1.2921527e-02
   3.3327783e+01  -1.2832266e-02
   3.3327783e+01  -1.2832266e-02
   3.3347044e+01  -1.2695468e-02
   3.3347044e+01  -1.2695468e-02
   3.3366256e+01  -1.2513842e-02
   3.3366256e+01  -1.2513842e-02
   3.3385517e+01  -1.2288522e-02
   3.3385517e+01  -1.2288522e-02
   3.3404778e+01  -1.2019852e-02
   3.3404778e+01  -1.2019852e-02
   3.3423990e+01  -1.1708768e-02
   3.3423990e+01  -1.1708768e-02
   3.3443251e+01  -1.1355813e-02
   3.3443251e+01  -1.1355813e-02
   3.3462463e+01  -1.0962069e-02
   3.3462463e+01  -1.0962069e-02
   3.3466207e+01  -1.0878522e-02
   3.3466207e+01  -1.0878522e-02
   3.3481724e+01  -1.0529261e-02
   3.3481724e+01  -1.0529261e-02
   3.3500985e+01  -1.0059212e-02
   3.3500985e+01  -1.0059212e-02
   3.3520197e+01  -9.5533005e-03
   3.3520197e+01  -9.5533005e-03
   3.3539458e+01  -9.0132020e-03
   3.3539458e+01  -9.0132020e-03
   3.3558719e+01  -8.4406404e-03
   3.3558719e+01  -8.4406404e-03
   3.3577931e+01  -7.8367980e-03
   3.3577931e+01  -7.8367980e-03
   3.3597192e+01  -7.2033005e-03
   3.3597192e+01  -7.2033005e-03
   3.3616404e+01  -6.5419212e-03
   3.3616404e+01  -6.5419212e-03
   3.3629704e+01  -6.0678818e-03
   3.3629704e+01  -6.0678818e-03
   3.3635665e+01  -5.8542857e-03
   3.3635665e+01  -5.8542857e-03
   3.3654926e+01  -5.1448768e-03
   3.3654926e+01  -5.1448768e-03
   3.3674138e+01  -4.4164335e-03
   3.3674138e+01  -4.4164335e-03
   3.3693399e+01  -3.6710788e-03
   3.3693399e+01  -3.6710788e-03
   3.3712660e+01  -2.9104631e-03
   3.3712660e+01  -2.9104631e-03
   3.3731872e+01  -2.1367734e-03
   3.3731872e+01  -2.1367734e-03
   3.3751133e+01  -1.3519310e-03
   3.3751133e+01  -1.3519310e-03
   3.3753448e+01  -1.2572414e-03
   3.3753448e+01  -1.2572414e-03
   3.3770394e+01  -5.5974877e-04
   3.3770394e+01  -5.5974877e-04
   3.3789606e+01   2.3449113e-04
   3.3789606e+01   2.3449113e-04
   3.3808867e+01   1.0288768e-03
   3.3808867e+01   1.0288768e-03
   3.3828079e+01   1.8209163e-03
   3.3828079e+01   1.8209163e-03
   3.3847340e+01   2.6086946e-03
   3.3847340e+01   2.6086946e-03
   3.3866601e+01   3.3897192e-03
   3.3866601e+01   3.3897192e-03
   3.3870690e+01   3.5535616e-03
   3.3870690e+01   3.5535616e-03
   3.3885813e+01   4.1603251e-03
   3.3885813e+01   4.1603251e-03
   3.3905074e+01   4.9149261e-03
   3.3905074e+01   4.9149261e-03
   3.3924335e+01   5.6511823e-03
   3.3924335e+01   5.6511823e-03
   3.3943547e+01   6.3666995e-03
   3.3943547e+01   6.3666995e-03
   3.3962808e+01   7.0592118e-03
   3.3962808e+01   7.0592118e-03
   3.3982020e+01   7.7258621e-03
   3.3982020e+01   7.7258621e-03
   3.4001281e+01   8.3642365e-03
   3.4001281e+01   8.3642365e-03
   3.4001281e+01   8.3644828e-03
   3.4001281e+01   8.3644828e-03
   3.4020542e+01   8.9714286e-03
   3.4020542e+01   8.9714286e-03
   3.4039754e+01   9.5425123e-03
   3.4039754e+01   9.5425123e-03
   3.4059015e+01   1.0075862e-02
   3.4059015e+01   1.0075862e-02
   3.4078276e+01   1.0569458e-02
   3.4078276e+01   1.0569458e-02
   3.4097488e+01   1.1021330e-02
   3.4097488e+01   1.1021330e-02
   3.4116749e+01   1.1429606e-02
   3.4116749e+01   1.1429606e-02
   3.4135961e+01   1.1792512e-02
   3.4135961e+01   1.1792512e-02
   3.4155222e+01   1.2108424e-02
   3.4155222e+01   1.2108424e-02
   3.4174483e+01   1.2376059e-02
   3.4174483e+01   1.2376059e-02
   3.4193695e+01   1.2594089e-02
   3.4193695e+01   1.2594089e-02
   3.4212956e+01   1.2761133e-02
   3.4212956e+01   1.2761133e-02
   3.4232217e+01   1.2877438e-02
   3.4232217e+01   1.2877438e-02
   3.4251429e+01   1.2941429e-02
   3.4251429e+01   1.2941429e-02
   3.4270690e+01   1.2949360e-02
   3.4270690e+01   1.2949360e-02
   3.4289901e+01   1.2909163e-02
   3.4289901e+01   1.2909163e-02
   3.4309163e+01   1.2821182e-02
   3.4309163e+01   1.2821182e-02
   3.4328424e+01   1.2678818e-02
   3.4328424e+01   1.2678818e-02
   3.4347635e+01   1.2485911e-02
   3.4347635e+01   1.2485911e-02
   3.4366897e+01   1.2243350e-02
   3.4366897e+01   1.2243350e-02
   3.4386158e+01   1.1952956e-02
   3.4386158e+01   1.1952956e-02
   3.4405369e+01   1.1616207e-02
   3.4405369e+01   1.1616207e-02
   3.4424631e+01   1.1234483e-02
   3.4424631e+01   1.1234483e-02
   3.4443892e+01   1.0809754e-02
   3.4443892e+01   1.0809754e-02
   3.4463103e+01   1.0343941e-02
   3.4463103e+01   1.0343941e-02
   3.4482365e+01   9.8390640e-03
   3.4482365e+01   9.8390640e-03
   3.4501576e+01   9.2971921e-03
   3.4501576e+01   9.2971921e-03
   3.4520837e+01   8.7202463e-03
   3.4520837e+01   8.7202463e-03
   3.4532069e+01   8.3642365e-03
   3.4532069e+01   8.3642365e-03
   3.4540099e+01   8.1108374e-03
   3.4540099e+01   8.1108374e-03
   3.4559310e+01   7.4732020e-03
   3.4559310e+01   7.4732020e-03
   3.4578571e+01   6.8106897e-03
   3.4578571e+01   6.8106897e-03
   3.4597833e+01   6.1253695e-03
   3.4597833e+01   6.1253695e-03
   3.4617044e+01   5.4199507e-03
   3.4617044e+01   5.4199507e-03
   3.4636305e+01   4.6966158e-03
   3.4636305e+01   4.6966158e-03
   3.4655517e+01   3.9577241e-03
   3.4655517e+01   3.9577241e-03
   3.4665862e+01   3.5535616e-03
   3.4665862e+01   3.5535616e-03
   3.4674778e+01   3.2060640e-03
   3.4674778e+01   3.2060640e-03
   3.4694039e+01   2.4469113e-03
   3.4694039e+01   2.4469113e-03
   3.4713251e+01   1.6837931e-03
   3.4713251e+01   1.6837931e-03
   3.4732512e+01   9.1847783e-04
   3.4732512e+01   9.1847783e-04
   3.4751773e+01   1.5301182e-04
   3.4751773e+01   1.5301182e-04
   3.4770985e+01  -6.0980788e-04
   3.4770985e+01  -6.0980788e-04
   3.4787438e+01  -1.2572414e-03
   3.4787438e+01  -1.2572414e-03
   3.4790246e+01  -1.3683744e-03
   3.4790246e+01  -1.3683744e-03
   3.4809507e+01  -2.1179852e-03
   3.4809507e+01  -2.1179852e-03
   3.4828719e+01  -2.8551133e-03
   3.4828719e+01  -2.8551133e-03
   3.4847980e+01  -3.5775616e-03
   3.4847980e+01  -3.5775616e-03
   3.4867192e+01  -4.2837192e-03
   3.4867192e+01  -4.2837192e-03
   3.4886453e+01  -4.9716749e-03
   3.4886453e+01  -4.9716749e-03
   3.4905714e+01  -5.6398030e-03
   3.4905714e+01  -5.6398030e-03
   3.4918424e+01  -6.0678818e-03
   3.4918424e+01  -6.0678818e-03
   3.4924926e+01  -6.2862069e-03
   3.4924926e+01  -6.2862069e-03
   3.4944187e+01  -6.9066010e-03
   3.4944187e+01  -6.9066010e-03
   3.4963448e+01  -7.4988670e-03
   3.4963448e+01  -7.4988670e-03
   3.4982660e+01  -8.0615764e-03
   3.4982660e+01  -8.0615764e-03
   3.5001921e+01  -8.5931527e-03
   3.5001921e+01  -8.5931527e-03
   3.5021133e+01  -9.0926108e-03
   3.5021133e+01  -9.0926108e-03
   3.5040394e+01  -9.5584236e-03
   3.5040394e+01  -9.5584236e-03
   3.5059655e+01  -9.9893103e-03
   3.5059655e+01  -9.9893103e-03
   3.5078867e+01  -1.0384089e-02
   3.5078867e+01  -1.0384089e-02
   3.5098128e+01  -1.0741429e-02
   3.5098128e+01  -1.0741429e-02
   3.5106404e+01  -1.0878522e-02
   3.5106404e+01  -1.0878522e-02
   3.5117389e+01  -1.1060443e-02
   3.5117389e+01  -1.1060443e-02
   3.5136601e+01  -1.1339212e-02
   3.5136601e+01  -1.1339212e-02
   3.5155862e+01  -1.1577488e-02
   3.5155862e+01  -1.1577488e-02
   3.5175074e+01  -1.1774384e-02
   3.5175074e+01  -1.1774384e-02
   3.5194335e+01  -1.1930000e-02
   3.5194335e+01  -1.1930000e-02
   3.5213596e+01  -1.2041724e-02
   3.5213596e+01  -1.2041724e-02
   3.5232808e+01  -1.2115714e-02
   3.5232808e+01  -1.2115714e-02
   3.5252069e+01  -1.2142562e-02
   3.5252069e+01  -1.2142562e-02
   3.5271330e+01  -1.2122315e-02
   3.5271330e+01  -1.2122315e-02
   3.5290542e+01  -1.2068424e-02
   3.5290542e+01  -1.2068424e-02
   3.5309803e+01  -1.1971379e-02
   3.5309803e+01  -1.1971379e-02
   3.5329015e+01  -1.1830887e-02
   3.5329015e+01  -1.1830887e-02
   3.5348276e+01  -1.1648867e-02
   3.5348276e+01  -1.1648867e-02
   3.5367537e+01  -1.1425714e-02
   3.5367537e+01  -1.1425714e-02
   3.5386749e+01  -1.1162167e-02
   3.5386749e+01  -1.1162167e-02
   3.5404778e+01  -1.0878522e-02
   3.5404778e+01  -1.0878522e-02
   3.5406010e+01  -1.0859015e-02
   3.5406010e+01  -1.0859015e-02
   3.5425271e+01  -1.0517389e-02
   3.5425271e+01  -1.0517389e-02
   3.5444483e+01  -1.0138916e-02
   3.5444483e+01  -1.0138916e-02
   3.5463744e+01  -9.7246305e-03
   3.5463744e+01  -9.7246305e-03
   3.5482956e+01  -9.2759606e-03
   3.5482956e+01  -9.2759606e-03
   3.5502217e+01  -8.7942857e-03
   3.5502217e+01  -8.7942857e-03
   3.5521478e+01  -8.2808867e-03
   3.5521478e+01  -8.2808867e-03
   3.5540690e+01  -7.7370936e-03
   3.5540690e+01  -7.7370936e-03
   3.5559951e+01  -7.1645813e-03
   3.5559951e+01  -7.1645813e-03
   3.5579212e+01  -6.5649754e-03
   3.5579212e+01  -6.5649754e-03
   3.5594483e+01  -6.0678818e-03
   3.5594483e+01  -6.0678818e-03
   3.5598424e+01  -5.9395567e-03
   3.5598424e+01  -5.9395567e-03
   3.5617685e+01  -5.2920197e-03
   3.5617685e+01  -5.2920197e-03
   3.5636946e+01  -4.6253448e-03
   3.5636946e+01  -4.6253448e-03
   3.5656158e+01  -3.9415025e-03
   3.5656158e+01  -3.9415025e-03
   3.5675419e+01  -3.2422512e-03
   3.5675419e+01  -3.2422512e-03
   3.5694631e+01  -2.5294926e-03
   3.5694631e+01  -2.5294926e-03
   3.5713892e+01  -1.8052808e-03
   3.5713892e+01  -1.8052808e-03
   3.5728276e+01  -1.2572414e-03
   3.5728276e+01  -1.2572414e-03
   3.5733153e+01  -1.0713793e-03
   3.5733153e+01  -1.0713793e-03
   3.5752365e+01  -3.3307438e-04
   3.5752365e+01  -3.3307438e-04
   3.5771626e+01   4.0655172e-04
   3.5771626e+01   4.0655172e-04
   3.5790887e+01   1.1454433e-03
   3.5790887e+01   1.1454433e-03
   3.5810099e+01   1.8815468e-03
   3.5810099e+01   1.8815468e-03
   3.5829360e+01   2.6123645e-03
   3.5829360e+01   2.6123645e-03
   3.5848571e+01   3.3358424e-03
   3.5848571e+01   3.3358424e-03
   3.5854483e+01   3.5535616e-03
   3.5854483e+01   3.5535616e-03
   3.5867833e+01   4.0488966e-03
   3.5867833e+01   4.0488966e-03
   3.5887094e+01   4.7462414e-03
   3.5887094e+01   4.7462414e-03
   3.5906305e+01   5.4255172e-03
   3.5906305e+01   5.4255172e-03
   3.5925567e+01   6.0843842e-03
   3.5925567e+01   6.0843842e-03
   3.5944828e+01   6.7206897e-03
   3.5944828e+01   6.7206897e-03
   3.5964039e+01   7.3321182e-03
   3.5964039e+01   7.3321182e-03
   3.5983300e+01   7.9163054e-03
   3.5983300e+01   7.9163054e-03
   3.5998818e+01   8.3642365e-03
   3.5998818e+01   8.3642365e-03
   3.6002562e+01   8.4709360e-03
   3.6002562e+01   8.4709360e-03
   3.6021773e+01   8.9927094e-03
   3.6021773e+01   8.9927094e-03
   3.6041034e+01   9.4784729e-03
   3.6041034e+01   9.4784729e-03
   3.6060246e+01   9.9265517e-03
   3.6060246e+01   9.9265517e-03
   3.6079507e+01   1.0335271e-02
   3.6079507e+01   1.0335271e-02
   3.6098768e+01   1.0703054e-02
   3.6098768e+01   1.0703054e-02
   3.6117980e+01   1.1028079e-02
   3.6117980e+01   1.1028079e-02
   3.6137241e+01   1.1309360e-02
   3.6137241e+01   1.1309360e-02
   3.6156502e+01   1.1545271e-02
   3.6156502e+01   1.1545271e-02
   3.6175714e+01   1.1735862e-02
   3.6175714e+01   1.1735862e-02
   3.6194975e+01   1.1877635e-02
   3.6194975e+01   1.1877635e-02
   3.6214187e+01   1.1976453e-02
   3.6214187e+01   1.1976453e-02
   3.6233448e+01   1.2022266e-02
   3.6233448e+01   1.2022266e-02
   3.6252709e+01   1.2014335e-02
   3.6252709e+01   1.2014335e-02
   3.6271921e+01   1.1968670e-02
   3.6271921e+01   1.1968670e-02
   3.6291182e+01   1.1875911e-02
   3.6291182e+01   1.1875911e-02
   3.6310443e+01   1.1733202e-02
   3.6310443e+01   1.1733202e-02
   3.6329655e+01   1.1543793e-02
   3.6329655e+01   1.1543793e-02
   3.6348916e+01   1.1308916e-02
   3.6348916e+01   1.1308916e-02
   3.6368128e+01   1.1030000e-02
   3.6368128e+01   1.1030000e-02
   3.6387389e+01   1.0708177e-02
   3.6387389e+01   1.0708177e-02
   3.6406650e+01   1.0345123e-02
   3.6406650e+01   1.0345123e-02
   3.6425862e+01   9.9422660e-03
   3.6425862e+01   9.9422660e-03
   3.6445123e+01   9.5015271e-03
   3.6445123e+01   9.5015271e-03
   3.6464384e+01   9.0245813e-03
   3.6464384e+01   9.0245813e-03
   3.6483596e+01   8.5132020e-03
   3.6483596e+01   8.5132020e-03
   3.6488867e+01   8.3642365e-03
   3.6488867e+01   8.3642365e-03
   3.6502857e+01   7.9701970e-03
   3.6502857e+01   7.9701970e-03
   3.6522069e+01   7.3990640e-03
   3.6522069e+01   7.3990640e-03
   3.6541330e+01   6.8024631e-03
   3.6541330e+01   6.8024631e-03
   3.6560591e+01   6.1824631e-03
   3.6560591e+01   6.1824631e-03
   3.6579803e+01   5.5413793e-03
   3.6579803e+01   5.5413793e-03
   3.6599064e+01   4.8815961e-03
   3.6599064e+01   4.8815961e-03
   3.6618325e+01   4.2052463e-03
   3.6618325e+01   4.2052463e-03
   3.6636453e+01   3.5535616e-03
   3.6636453e+01   3.5535616e-03
   3.6637537e+01   3.5145074e-03
   3.6637537e+01   3.5145074e-03
   3.6656798e+01   2.8134926e-03
   3.6656798e+01   2.8134926e-03
   3.6676010e+01   2.1063103e-03
   3.6676010e+01   2.1063103e-03
   3.6695271e+01   1.3953153e-03
   3.6695271e+01   1.3953153e-03
   3.6714532e+01   6.8240887e-04
   3.6714532e+01   6.8240887e-04
   3.6733744e+01  -3.0353153e-05
   3.6733744e+01  -3.0353153e-05
   3.6753005e+01  -7.4061576e-04
   3.6753005e+01  -7.4061576e-04
   3.6767094e+01  -1.2572414e-03
   3.6767094e+01  -1.2572414e-03
   3.6772266e+01  -1.4464778e-03
   3.6772266e+01  -1.4464778e-03
   3.6791478e+01  -2.1435271e-03
   3.6791478e+01  -2.1435271e-03
   3.6810739e+01  -2.8285419e-03
   3.6810739e+01  -2.8285419e-03
   3.6830000e+01  -3.4996059e-03
   3.6830000e+01  -3.4996059e-03
   3.6849212e+01  -4.1552611e-03
   3.6849212e+01  -4.1552611e-03
   3.6868473e+01  -4.7935862e-03
   3.6868473e+01  -4.7935862e-03
   3.6887685e+01  -5.4128079e-03
   3.6887685e+01  -5.4128079e-03
   3.6906946e+01  -6.0113793e-03
   3.6906946e+01  -6.0113793e-03
   3.6908818e+01  -6.0678818e-03
   3.6908818e+01  -6.0678818e-03
   3.6926207e+01  -6.5864039e-03
   3.6926207e+01  -6.5864039e-03
   3.6945419e+01  -7.1350739e-03
   3.6945419e+01  -7.1350739e-03
   3.6964680e+01  -7.6556158e-03
   3.6964680e+01  -7.6556158e-03
   3.6983941e+01  -8.1466995e-03
   3.6983941e+01  -8.1466995e-03
   3.7003153e+01  -8.6073892e-03
   3.7003153e+01  -8.6073892e-03
   3.7022414e+01  -9.0364039e-03
   3.7022414e+01  -9.0364039e-03
   3.7041626e+01  -9.4323153e-03
   3.7041626e+01  -9.4323153e-03
   3.7060887e+01  -9.7941872e-03
   3.7060887e+01  -9.7941872e-03
   3.7080148e+01  -1.0120837e-02
   3.7080148e+01  -1.0120837e-02
   3.7099360e+01  -1.0411527e-02
   3.7099360e+01  -1.0411527e-02
   3.7118621e+01  -1.0665074e-02
   3.7118621e+01  -1.0665074e-02
   3.7137635e+01  -1.0878522e-02
   3.7137635e+01  -1.0878522e-02
   3.7137882e+01  -1.0880887e-02
   3.7137882e+01  -1.0880887e-02
   3.7157094e+01  -1.1058079e-02
   3.7157094e+01  -1.1058079e-02
   3.7176355e+01  -1.1196404e-02
   3.7176355e+01  -1.1196404e-02
   3.7195567e+01  -1.1294187e-02
   3.7195567e+01  -1.1294187e-02
   3.7214828e+01  -1.1354631e-02
   3.7214828e+01  -1.1354631e-02
   3.7234089e+01  -1.1371379e-02
   3.7234089e+01  -1.1371379e-02
   3.7253300e+01  -1.1347734e-02
   3.7253300e+01  -1.1347734e-02
   3.7272562e+01  -1.1289901e-02
   3.7272562e+01  -1.1289901e-02
   3.7291823e+01  -1.1190788e-02
   3.7291823e+01  -1.1190788e-02
   3.7311034e+01  -1.1051773e-02
   3.7311034e+01  -1.1051773e-02
   3.7329754e+01  -1.0878522e-02
   3.7329754e+01  -1.0878522e-02
   3.7330296e+01  -1.0873695e-02
   3.7330296e+01  -1.0873695e-02
   3.7349507e+01  -1.0657586e-02
   3.7349507e+01  -1.0657586e-02
   3.7368768e+01  -1.0404187e-02
   3.7368768e+01  -1.0404187e-02
   3.7388030e+01  -1.0114532e-02
   3.7388030e+01  -1.0114532e-02
   3.7407241e+01  -9.7893596e-03
   3.7407241e+01  -9.7893596e-03
   3.7426502e+01  -9.4298522e-03
   3.7426502e+01  -9.4298522e-03
   3.7445764e+01  -9.0370936e-03
   3.7445764e+01  -9.0370936e-03
   3.7464975e+01  -8.6122660e-03
   3.7464975e+01  -8.6122660e-03
   3.7484236e+01  -8.1568473e-03
   3.7484236e+01  -8.1568473e-03
   3.7503498e+01  -7.6717734e-03
   3.7503498e+01  -7.6717734e-03
   3.7522709e+01  -7.1588177e-03
   3.7522709e+01  -7.1588177e-03
   3.7541970e+01  -6.6190148e-03
   3.7541970e+01  -6.6190148e-03
   3.7560739e+01  -6.0678818e-03
   3.7560739e+01  -6.0678818e-03
   3.7561182e+01  -6.0540887e-03
   3.7561182e+01  -6.0540887e-03
   3.7580443e+01  -5.4665517e-03
   3.7580443e+01  -5.4665517e-03
   3.7599704e+01  -4.8597980e-03
   3.7599704e+01  -4.8597980e-03
   3.7618916e+01  -4.2352709e-03
   3.7618916e+01  -4.2352709e-03
   3.7638177e+01  -3.5951823e-03
   3.7638177e+01  -3.5951823e-03
   3.7657438e+01  -2.9408522e-03
   3.7657438e+01  -2.9408522e-03
   3.7676650e+01  -2.2744828e-03
   3.7676650e+01  -2.2744828e-03
   3.7695911e+01  -1.5978374e-03
   3.7695911e+01  -1.5978374e-03
   3.7705468e+01  -1.2572414e-03
   3.7705468e+01  -1.2572414e-03
   3.7715123e+01  -9.1297044e-04
   3.7715123e+01  -9.1297044e-04
   3.7734384e+01  -2.2531626e-04
   3.7734384e+01  -2.2531626e-04
   3.7753645e+01   4.6307340e-04
   3.7753645e+01   4.6307340e-04
   3.7772857e+01   1.1504335e-03
   3.7772857e+01   1.1504335e-03
   3.7792118e+01   1.8344187e-03
   3.7792118e+01   1.8344187e-03
   3.7811379e+01   2.5128276e-03
   3.7811379e+01   2.5128276e-03
   3.7830591e+01   3.1836010e-03
   3.7830591e+01   3.1836010e-03
   3.7841379e+01   3.5535616e-03
   3.7841379e+01   3.5535616e-03
   3.7849852e+01   3.8442414e-03
   3.7849852e+01   3.8442414e-03
   3.7869113e+01   4.4900591e-03
   3.7869113e+01   4.4900591e-03
   3.7888325e+01   5.1184236e-03
   3.7888325e+01   5.1184236e-03
   3.7907586e+01   5.7270936e-03
   3.7907586e+01   5.7270936e-03
   3.7926798e+01   6.3140394e-03
   3.7926798e+01   6.3140394e-03
   3.7946059e+01   6.8770443e-03
   3.7946059e+01   6.8770443e-03
   3.7965320e+01   7.4141872e-03
   3.7965320e+01   7.4141872e-03
   3.7984532e+01   7.9232020e-03
   3.7984532e+01   7.9232020e-03
   3.8002266e+01   8.3642365e-03
   3.8002266e+01   8.3642365e-03
   3.8003793e+01   8.4020690e-03
   3.8003793e+01   8.4020690e-03
   3.8023054e+01   8.8479310e-03
   3.8023054e+01   8.8479310e-03
   3.8042266e+01   9.2585714e-03
   3.8042266e+01   9.2585714e-03
   3.8061527e+01   9.6320690e-03
   3.8061527e+01   9.6320690e-03
   3.8080739e+01   9.9672414e-03
   3.8080739e+01   9.9672414e-03
   3.8100000e+01   1.0262611e-02
   3.8100000e+01   1.0262611e-02
   3.8119261e+01   1.0517340e-02
   3.8119261e+01   1.0517340e-02
   3.8138473e+01   1.0729606e-02
   3.8138473e+01   1.0729606e-02
   3.8157734e+01   1.0899901e-02
   3.8157734e+01   1.0899901e-02
   3.8176995e+01   1.1024532e-02
   3.8176995e+01   1.1024532e-02
   3.8196207e+01   1.1111330e-02
   3.8196207e+01   1.1111330e-02
   3.8215468e+01   1.1147438e-02
   3.8215468e+01   1.1147438e-02
   3.8234680e+01   1.1132906e-02
   3.8234680e+01   1.1132906e-02
   3.8253941e+01   1.1085320e-02
   3.8253941e+01   1.1085320e-02
   3.8273202e+01   1.0993547e-02
   3.8273202e+01   1.0993547e-02
   3.8292414e+01   1.0856010e-02
   3.8292414e+01   1.0856010e-02
   3.8311675e+01   1.0675419e-02
   3.8311675e+01   1.0675419e-02
   3.8330936e+01   1.0452857e-02
   3.8330936e+01   1.0452857e-02
   3.8350148e+01   1.0189507e-02
   3.8350148e+01   1.0189507e-02
   3.8369409e+01   9.8866502e-03
   3.8369409e+01   9.8866502e-03
   3.8388621e+01   9.5454187e-03
   3.8388621e+01   9.5454187e-03
   3.8407882e+01   9.1675369e-03
   3.8407882e+01   9.1675369e-03
   3.8427143e+01   8.7544335e-03
   3.8427143e+01   8.7544335e-03
   3.8443941e+01   8.3642365e-03
   3.8443941e+01   8.3642365e-03
   3.8446355e+01   8.3078325e-03
   3.8446355e+01   8.3078325e-03
   3.8465616e+01   7.8303941e-03
   3.8465616e+01   7.8303941e-03
   3.8484877e+01   7.3247783e-03
   3.8484877e+01   7.3247783e-03
   3.8504089e+01   6.7932020e-03
   3.8504089e+01   6.7932020e-03
   3.8523350e+01   6.2376847e-03
   3.8523350e+01   6.2376847e-03
   3.8542562e+01   5.6604433e-03
   3.8542562e+01   5.6604433e-03
   3.8561823e+01   5.0636453e-03
   3.8561823e+01   5.0636453e-03
   3.8581084e+01   4.4490985e-03
   3.8581084e+01   4.4490985e-03
   3.8600296e+01   3.8191379e-03
   3.8600296e+01   3.8191379e-03
   3.8608276e+01   3.5535616e-03
   3.8608276e+01   3.5535616e-03
   3.8619557e+01   3.1762611e-03
   3.8619557e+01   3.1762611e-03
   3.8638818e+01   2.5250148e-03
   3.8638818e+01   2.5250148e-03
   3.8658030e+01   1.8677488e-03
   3.8658030e+01   1.8677488e-03
   3.8677291e+01   1.2068079e-03
   3.8677291e+01   1.2068079e-03
   3.8696552e+01   5.4396552e-04
   3.8696552e+01   5.4396552e-04
   3.8715764e+01  -1.1843892e-04
   3.8715764e+01  -1.1843892e-04
   3.8735025e+01  -7.7864039e-04
   3.8735025e+01  -7.7864039e-04
   3.8749064e+01  -1.2572414e-03
   3.8749064e+01  -1.2572414e-03
   3.8754236e+01  -1.4345862e-03
   3.8754236e+01  -1.4345862e-03
   3.8773498e+01  -2.0823103e-03
   3.8773498e+01  -2.0823103e-03
   3.8792759e+01  -2.7185813e-03
   3.8792759e+01  -2.7185813e-03
   3.8811970e+01  -3.3420788e-03
   3.8811970e+01  -3.3420788e-03
   3.8831232e+01  -3.9507537e-03
   3.8831232e+01  -3.9507537e-03
   3.8850493e+01  -4.5431281e-03
   3.8850493e+01  -4.5431281e-03
   3.8869704e+01  -5.1175862e-03
   3.8869704e+01  -5.1175862e-03
   3.8888966e+01  -5.6723645e-03
   3.8888966e+01  -5.6723645e-03
   3.8903202e+01  -6.0678818e-03
   3.8903202e+01  -6.0678818e-03
   3.8908177e+01  -6.2057635e-03
   3.8908177e+01  -6.2057635e-03
   3.8927438e+01  -6.7150246e-03
   3.8927438e+01  -6.7150246e-03
   3.8946700e+01  -7.1977340e-03
   3.8946700e+01  -7.1977340e-03
   3.8965911e+01  -7.6531527e-03
   3.8965911e+01  -7.6531527e-03
   3.8985172e+01  -8.0796059e-03
   3.8985172e+01  -8.0796059e-03
   3.9004433e+01  -8.4763054e-03
   3.9004433e+01  -8.4763054e-03
   3.9023645e+01  -8.8418719e-03
   3.9023645e+01  -8.8418719e-03
   3.9042906e+01  -9.1755665e-03
   3.9042906e+01  -9.1755665e-03
   3.9062118e+01  -9.4762069e-03
   3.9062118e+01  -9.4762069e-03
   3.9081379e+01  -9.7431034e-03
   3.9081379e+01  -9.7431034e-03
   3.9100640e+01  -9.9753695e-03
   3.9100640e+01  -9.9753695e-03
   3.9119852e+01  -1.0172266e-02
   3.9119852e+01  -1.0172266e-02
   3.9139113e+01  -1.0333153e-02
   3.9139113e+01  -1.0333153e-02
   3.9158374e+01  -1.0457783e-02
   3.9158374e+01  -1.0457783e-02
   3.9177586e+01  -1.0545123e-02
   3.9177586e+01  -1.0545123e-02
   3.9196847e+01  -1.0596355e-02
   3.9196847e+01  -1.0596355e-02
   3.9216059e+01  -1.0607537e-02
   3.9216059e+01  -1.0607537e-02
   3.9235320e+01  -1.0582414e-02
   3.9235320e+01  -1.0582414e-02
   3.9254581e+01  -1.0524286e-02
   3.9254581e+01  -1.0524286e-02
   3.9273793e+01  -1.0427241e-02
   3.9273793e+01  -1.0427241e-02
   3.9293054e+01  -1.0293350e-02
   3.9293054e+01  -1.0293350e-02
   3.9312315e+01  -1.0123498e-02
   3.9312315e+01  -1.0123498e-02
   3.9331527e+01  -9.9182759e-03
   3.9331527e+01  -9.9182759e-03
   3.9350788e+01  -9.6783744e-03
   3.9350788e+01  -9.6783744e-03
   3.9370049e+01  -9.4045813e-03
   3.9370049e+01  -9.4045813e-03
   3.9389261e+01  -9.0978818e-03
   3.9389261e+01  -9.0978818e-03
   3.9408522e+01  -8.7592118e-03
   3.9408522e+01  -8.7592118e-03
   3.9427734e+01  -8.3895567e-03
   3.9427734e+01  -8.3895567e-03
   3.9446995e+01  -7.9900493e-03
   3.9446995e+01  -7.9900493e-03
   3.9466256e+01  -7.5619704e-03
   3.9466256e+01  -7.5619704e-03
   3.9485468e+01  -7.1064039e-03
   3.9485468e+01  -7.1064039e-03
   3.9504729e+01  -6.6247291e-03
   3.9504729e+01  -6.6247291e-03
   3.9523990e+01  -6.1182266e-03
   3.9523990e+01  -6.1182266e-03
   3.9525813e+01  -6.0678818e-03
   3.9525813e+01  -6.0678818e-03
   3.9543202e+01  -5.5891626e-03
   3.9543202e+01  -5.5891626e-03
   3.9562463e+01  -5.0403941e-03
   3.9562463e+01  -5.0403941e-03
   3.9581675e+01  -4.4738374e-03
   3.9581675e+01  -4.4738374e-03
   3.9600936e+01  -3.8908571e-03
   3.9600936e+01  -3.8908571e-03
   3.9620197e+01  -3.2931921e-03
   3.9620197e+01  -3.2931921e-03
   3.9639409e+01  -2.6827586e-03
   3.9639409e+01  -2.6827586e-03
   3.9658670e+01  -2.0613153e-03
   3.9658670e+01  -2.0613153e-03
   3.9677931e+01  -1.4304729e-03
   3.9677931e+01  -1.4304729e-03
   3.9683153e+01  -1.2572414e-03
   3.9683153e+01  -1.2572414e-03
   3.9697143e+01  -7.9288177e-04
   3.9697143e+01  -7.9288177e-04
   3.9716404e+01  -1.5323251e-04
   3.9716404e+01  -1.5323251e-04
   3.9735616e+01   4.8685665e-04
   3.9735616e+01   4.8685665e-04
   3.9754877e+01   1.1256256e-03
   3.9754877e+01   1.1256256e-03
   3.9774138e+01   1.7607241e-03
   3.9774138e+01   1.7607241e-03
   3.9793350e+01   2.3902414e-03
   3.9793350e+01   2.3902414e-03
   3.9812611e+01   3.0119803e-03
   3.9812611e+01   3.0119803e-03
   3.9829655e+01   3.5535616e-03
   3.9829655e+01   3.5535616e-03
   3.9831872e+01   3.6240296e-03
   3.9831872e+01   3.6240296e-03
   3.9851084e+01   4.2227192e-03
   3.9851084e+01   4.2227192e-03
   3.9870345e+01   4.8046700e-03
   3.9870345e+01   4.8046700e-03
   3.9889606e+01   5.3678325e-03
   3.9889606e+01   5.3678325e-03
   3.9908818e+01   5.9104433e-03
   3.9908818e+01   5.9104433e-03
   3.9928079e+01   6.4304433e-03
   3.9928079e+01   6.4304433e-03
   3.9947291e+01   6.9257635e-03
   3.9947291e+01   6.9257635e-03
   3.9966552e+01   7.3948276e-03
   3.9966552e+01   7.3948276e-03
   3.9985813e+01   7.8354187e-03
   3.9985813e+01   7.8354187e-03
   4.0005025e+01   8.2458621e-03
   4.0005025e+01   8.2458621e-03
   4.0011084e+01   8.3642365e-03
   4.0011084e+01   8.3642365e-03
   4.0024286e+01   8.6242365e-03
   4.0024286e+01   8.6242365e-03
   4.0043547e+01   8.9681773e-03
   4.0043547e+01   8.9681773e-03
   4.0062759e+01   9.2763547e-03
   4.0062759e+01   9.2763547e-03
   4.0082020e+01   9.5473399e-03
   4.0082020e+01   9.5473399e-03
   4.0101232e+01   9.7806404e-03
   4.0101232e+01   9.7806404e-03
   4.0120493e+01   9.9745813e-03
   4.0120493e+01   9.9745813e-03
   4.0139754e+01   1.0129754e-02
   4.0139754e+01   1.0129754e-02
   4.0158966e+01   1.0242512e-02
   4.0158966e+01   1.0242512e-02
   4.0178227e+01   1.0320000e-02
   4.0178227e+01   1.0320000e-02
   4.0197488e+01   1.0351133e-02
   4.0197488e+01   1.0351133e-02
   4.0216700e+01   1.0335419e-02
   4.0216700e+01   1.0335419e-02
   4.0235961e+01   1.0289015e-02
   4.0235961e+01   1.0289015e-02
   4.0255172e+01   1.0201379e-02
   4.0255172e+01   1.0201379e-02
   4.0274433e+01   1.0071773e-02
   4.0274433e+01   1.0071773e-02
   4.0293695e+01   9.9024631e-03
   4.0293695e+01   9.9024631e-03
   4.0312906e+01   9.6942857e-03
   4.0312906e+01   9.6942857e-03
   4.0332167e+01   9.4484236e-03
   4.0332167e+01   9.4484236e-03
   4.0351429e+01   9.1658128e-03
   4.0351429e+01   9.1658128e-03
   4.0370640e+01   8.8476355e-03
   4.0370640e+01   8.8476355e-03
   4.0389901e+01   8.4953202e-03
   4.0389901e+01   8.4953202e-03
   4.0396453e+01   8.3642365e-03
   4.0396453e+01   8.3642365e-03
   4.0409163e+01   8.1105419e-03
   4.0409163e+01   8.1105419e-03
   4.0428374e+01   7.6958128e-03
   4.0428374e+01   7.6958128e-03
   4.0447635e+01   7.2528571e-03
   4.0447635e+01   7.2528571e-03
   4.0466847e+01   6.7834975e-03
   4.0466847e+01   6.7834975e-03
   4.0486108e+01   6.2899507e-03
   4.0486108e+01   6.2899507e-03
   4.0505369e+01   5.7738916e-03
   4.0505369e+01   5.7738916e-03
   4.0524581e+01   5.2374877e-03
   4.0524581e+01   5.2374877e-03
   4.0543842e+01   4.6825222e-03
   4.0543842e+01   4.6825222e-03
   4.0563103e+01   4.1109951e-03
   4.0563103e+01   4.1109951e-03
   4.0581379e+01   3.5535616e-03
   4.0581379e+01   3.5535616e-03
   4.0582315e+01   3.5249310e-03
   4.0582315e+01   3.5249310e-03
   4.0601576e+01   2.9275665e-03
   4.0601576e+01   2.9275665e-03
   4.0620788e+01   2.3225616e-03
   4.0620788e+01   2.3225616e-03
   4.0640049e+01   1.7115419e-03
   4.0640049e+01   1.7115419e-03
   4.0659310e+01   1.0968522e-03
   4.0659310e+01   1.0968522e-03
   4.0678522e+01   4.8025025e-04
   4.0678522e+01   4.8025025e-04
   4.0697783e+01  -1.3605616e-04
   4.0697783e+01  -1.3605616e-04
   4.0717044e+01  -7.5045320e-04
   4.0717044e+01  -7.5045320e-04
   4.0733005e+01  -1.2572414e-03
   4.0733005e+01  -1.2572414e-03
   4.0736256e+01  -1.3610345e-03
   4.0736256e+01  -1.3610345e-03
   4.0755517e+01  -1.9642759e-03
   4.0755517e+01  -1.9642759e-03
   4.0774729e+01  -2.5570887e-03
   4.0774729e+01  -2.5570887e-03
   4.0793990e+01  -3.1380148e-03
   4.0793990e+01  -3.1380148e-03
   4.0813251e+01  -3.7054335e-03
   4.0813251e+01  -3.7054335e-03
   4.0832463e+01  -4.2572906e-03
   4.0832463e+01  -4.2572906e-03
   4.0851724e+01  -4.7925567e-03
   4.0851724e+01  -4.7925567e-03
   4.0870985e+01  -5.3094581e-03
   4.0870985e+01  -5.3094581e-03
   4.0890197e+01  -5.8064039e-03
   4.0890197e+01  -5.8064039e-03
   4.0900788e+01  -6.0678818e-03
   4.0900788e+01  -6.0678818e-03
   4.0909458e+01  -6.2819212e-03
   4.0909458e+01  -6.2819212e-03
   4.0928719e+01  -6.7333990e-03
   4.0928719e+01  -6.7333990e-03
   4.0947931e+01  -7.1588177e-03
   4.0947931e+01  -7.1588177e-03
   4.0967192e+01  -7.5575862e-03
   4.0967192e+01  -7.5575862e-03
   4.0986404e+01  -7.9285714e-03
   4.0986404e+01  -7.9285714e-03
   4.1005665e+01  -8.2704926e-03
   4.1005665e+01  -8.2704926e-03
   4.1024926e+01  -8.5826108e-03
   4.1024926e+01  -8.5826108e-03
   4.1044138e+01  -8.8640394e-03
   4.1044138e+01  -8.8640394e-03
   4.1063399e+01  -9.1138916e-03
   4.1063399e+01  -9.1138916e-03
   4.1082660e+01  -9.3314778e-03
   4.1082660e+01  -9.3314778e-03
   4.1101872e+01  -9.5163054e-03
   4.1101872e+01  -9.5163054e-03
   4.1121133e+01  -9.6675369e-03
   4.1121133e+01  -9.6675369e-03
   4.1140345e+01  -9.7852709e-03
   4.1140345e+01  -9.7852709e-03
   4.1159606e+01  -9.8682266e-03
   4.1159606e+01  -9.8682266e-03
   4.1178867e+01  -9.9182759e-03
   4.1178867e+01  -9.9182759e-03
   4.1198079e+01  -9.9308867e-03
   4.1198079e+01  -9.9308867e-03
   4.1217340e+01  -9.9093103e-03
   4.1217340e+01  -9.9093103e-03
   4.1236601e+01  -9.8574877e-03
   4.1236601e+01  -9.8574877e-03
   4.1255813e+01  -9.7701478e-03
   4.1255813e+01  -9.7701478e-03
   4.1275074e+01  -9.6484236e-03
   4.1275074e+01  -9.6484236e-03
   4.1294335e+01  -9.4935468e-03
   4.1294335e+01  -9.4935468e-03
   4.1313547e+01  -9.3060591e-03
   4.1313547e+01  -9.3060591e-03
   4.1332808e+01  -9.0863054e-03
   4.1332808e+01  -9.0863054e-03
   4.1352118e+01  -8.8352709e-03
   4.1352118e+01  -8.8352709e-03
   4.1371478e+01  -8.5522167e-03
   4.1371478e+01  -8.5522167e-03
   4.1390936e+01  -8.2405419e-03
   4.1390936e+01  -8.2405419e-03
   4.1410542e+01  -7.8902463e-03
   4.1410542e+01  -7.8902463e-03
   4.1430345e+01  -7.5243842e-03
   4.1430345e+01  -7.5243842e-03
   4.1450640e+01  -7.0811823e-03
   4.1450640e+01  -7.0811823e-03
   4.1471182e+01  -6.7030049e-03
   4.1471182e+01  -6.7030049e-03
   4.1491921e+01  -6.0910837e-03
   4.1491921e+01  -6.0910837e-03
   4.1493054e+01  -6.0678818e-03
   4.1493054e+01  -6.0678818e-03
   4.1531133e+01  -5.2903941e-03
   4.1531133e+01  -5.2903941e-03
   4.1570788e+01  -4.0797980e-03
   4.1570788e+01  -4.0797980e-03
   4.1646897e+01  -1.8096847e-03
   4.1646897e+01  -1.8096847e-03
   4.1667783e+01  -1.2572414e-03
   4.1667783e+01  -1.2572414e-03
   4.1723941e+01   2.2832512e-04
   4.1723941e+01   2.2832512e-04
   4.1801970e+01   3.0072808e-03
   4.1801970e+01   3.0072808e-03
   4.1823892e+01   3.5535616e-03
   4.1823892e+01   3.5535616e-03
   4.1955074e+01   6.8520690e-03
   4.1955074e+01   6.8520690e-03
   4.2057438e+01   8.3642365e-03
   4.2057438e+01   8.3642365e-03
   4.2109261e+01   9.1306897e-03
   4.2109261e+01   9.1306897e-03
   4.2264581e+01   8.6898522e-03
   4.2264581e+01   8.6898522e-03
   4.2290887e+01   8.3642365e-03
   4.2290887e+01   8.3642365e-03
   4.2572315e+01   4.9339901e-03
   4.2572315e+01   4.9339901e-03
   4.2622512e+01   3.5535616e-03
   4.2622512e+01   3.5535616e-03
   4.2796355e+01  -1.2572414e-03
   4.2796355e+01  -1.2572414e-03
   4.2881281e+01  -3.5884286e-03
   4.2881281e+01  -3.5884286e-03
   4.3322906e+01  -6.0678818e-03
   4.3322906e+01  -6.0678818e-03
   4.3496256e+01  -7.0358128e-03
   4.3496256e+01  -7.0358128e-03
   4.3582069e+01  -6.0678818e-03
   4.3582069e+01  -6.0678818e-03
   4.4001379e+01  -1.2572414e-03
   4.4001379e+01  -1.2572414e-03
   4.4112414e+01   2.7783399e-05
   4.4112414e+01   2.7783399e-05
   4.5341773e+01   2.4018374e-03
   4.5341773e+01   2.4018374e-03
   4.6572020e+01  -9.8065025e-04
   4.6572020e+01  -9.8065025e-04
   4.7803054e+01  -1.0704975e-03
   4.7803054e+01  -1.0704975e-03
   5.0261084e+01  -1.7510739e-04
   5.0261084e+01  -1.7510739e-04


==> data/Duncan_Foil_With_TL_CaC25E-03.dat <==
  -2.3630542e+01   3.0719606e-05
  -2.3630542e+01   3.0719606e-05
  -2.2399113e+01   2.2351429e-05
  -2.2399113e+01   2.2351429e-05
  -2.1167734e+01   2.2057833e-05
  -2.1167734e+01   2.2057833e-05
  -1.9936355e+01   4.3345222e-05
  -1.9936355e+01   4.3345222e-05
  -1.8705025e+01   1.3396059e-05
  -1.8705025e+01   1.3396059e-05
  -1.7473842e+01   1.3576946e-06
  -1.7473842e+01   1.3576946e-06
  -1.6242857e+01  -2.1657340e-06
  -1.6242857e+01  -2.1657340e-06
  -1.5012118e+01  -1.1561527e-05
  -1.5012118e+01  -1.1561527e-05
  -1.3781626e+01  -2.6682906e-05
  -1.3781626e+01  -2.6682906e-05
  -1.2551527e+01  -4.4887291e-05
  -1.2551527e+01  -4.4887291e-05
  -1.1934335e+01  -7.1312808e-05
  -1.1934335e+01  -7.1312808e-05
  -1.1317537e+01  -9.1866502e-05
  -1.1317537e+01  -9.1866502e-05
  -1.0701034e+01  -9.8032512e-05
  -1.0701034e+01  -9.8032512e-05
  -1.0084778e+01  -9.9500493e-05
  -1.0084778e+01  -9.9500493e-05
  -9.4687685e+00  -1.0948325e-04
  -9.4687685e+00  -1.0948325e-04
  -8.8530049e+00  -1.2592611e-04
  -8.8530049e+00  -1.2592611e-04
  -8.2374877e+00  -1.3869852e-04
  -8.2374877e+00  -1.3869852e-04
  -7.6221675e+00  -1.5264532e-04
  -7.6221675e+00  -1.5264532e-04
  -7.0071429e+00  -1.7319852e-04
  -7.0071429e+00  -1.7319852e-04
  -6.3924138e+00  -1.9903744e-04
  -6.3924138e+00  -1.9903744e-04
  -5.7780788e+00  -2.2267340e-04
  -5.7780788e+00  -2.2267340e-04
  -5.4687685e+00  -2.4396108e-04
  -5.4687685e+00  -2.4396108e-04
  -5.1598522e+00  -2.7567192e-04
  -5.1598522e+00  -2.7567192e-04
  -4.8512808e+00  -3.2147635e-04
  -4.8512808e+00  -3.2147635e-04
  -4.5430049e+00  -3.7535517e-04
  -4.5430049e+00  -3.7535517e-04
  -4.2350739e+00  -4.3187685e-04
  -4.2350739e+00  -4.3187685e-04
  -3.9274384e+00  -4.9500493e-04
  -3.9274384e+00  -4.9500493e-04
  -3.6202266e+00  -5.6650246e-04
  -3.6202266e+00  -5.6650246e-04
  -3.3135123e+00  -6.5913793e-04
  -3.3135123e+00  -6.5913793e-04
  -3.0074384e+00  -7.9244335e-04
  -3.0074384e+00  -7.9244335e-04
  -2.7021576e+00  -9.1267980e-04
  -2.7021576e+00  -9.1267980e-04
  -2.5478818e+00  -1.0054631e-03
  -2.5478818e+00  -1.0054631e-03
  -2.3946158e+00  -1.0879704e-03
  -2.3946158e+00  -1.0879704e-03
  -2.3164433e+00  -1.1455172e-03
  -2.3164433e+00  -1.1455172e-03
  -2.2392956e+00  -1.2126108e-03
  -2.2392956e+00  -1.2126108e-03
  -2.1855074e+00  -1.2572414e-03
  -2.1855074e+00  -1.2572414e-03
  -2.1631084e+00  -1.2758867e-03
  -2.1631084e+00  -1.2758867e-03
  -2.1234236e+00  -1.3194877e-03
  -2.1234236e+00  -1.3194877e-03
  -2.0841429e+00  -1.3567783e-03
  -2.0841429e+00  -1.3567783e-03
  -2.0634335e+00  -1.3793842e-03
  -2.0634335e+00  -1.3793842e-03
  -2.0428621e+00  -1.4021429e-03
  -2.0428621e+00  -1.4021429e-03
  -2.0225911e+00  -1.4247488e-03
  -2.0225911e+00  -1.4247488e-03
  -2.0027586e+00  -1.4476502e-03
  -2.0027586e+00  -1.4476502e-03
  -1.9831576e+00  -1.4708473e-03
  -1.9831576e+00  -1.4708473e-03
  -1.9637143e+00  -1.4943350e-03
  -1.9637143e+00  -1.4943350e-03
  -1.9443645e+00  -1.5181182e-03
  -1.9443645e+00  -1.5181182e-03
  -1.9250690e+00  -1.5424926e-03
  -1.9250690e+00  -1.5424926e-03
  -1.9058030e+00  -1.5671527e-03
  -1.9058030e+00  -1.5671527e-03
  -1.8865517e+00  -1.5924039e-03
  -1.8865517e+00  -1.5924039e-03
  -1.8673005e+00  -1.6180985e-03
  -1.8673005e+00  -1.6180985e-03
  -1.8480591e+00  -1.6443744e-03
  -1.8480591e+00  -1.6443744e-03
  -1.8288177e+00  -1.6709507e-03
  -1.8288177e+00  -1.6709507e-03
  -1.8095714e+00  -1.6981084e-03
  -1.8095714e+00  -1.6981084e-03
  -1.7903300e+00  -1.7257094e-03
  -1.7903300e+00  -1.7257094e-03
  -1.7710887e+00  -1.7537488e-03
  -1.7710887e+00  -1.7537488e-03
  -1.7518424e+00  -1.7823793e-03
  -1.7518424e+00  -1.7823793e-03
  -1.7326010e+00  -1.8113005e-03
  -1.7326010e+00  -1.8113005e-03
  -1.7133596e+00  -1.8408079e-03
  -1.7133596e+00  -1.8408079e-03
  -1.6941133e+00  -1.8707586e-03
  -1.6941133e+00  -1.8707586e-03
  -1.6748719e+00  -1.9010000e-03
  -1.6748719e+00  -1.9010000e-03
  -1.6556305e+00  -1.9318276e-03
  -1.6556305e+00  -1.9318276e-03
  -1.6363892e+00  -1.9630985e-03
  -1.6363892e+00  -1.9630985e-03
  -1.6171429e+00  -1.9948128e-03
  -1.6171429e+00  -1.9948128e-03
  -1.5979015e+00  -2.0269606e-03
  -1.5979015e+00  -2.0269606e-03
  -1.5786601e+00  -2.0595517e-03
  -1.5786601e+00  -2.0595517e-03
  -1.5594138e+00  -2.0925862e-03
  -1.5594138e+00  -2.0925862e-03
  -1.5401724e+00  -2.1260591e-03
  -1.5401724e+00  -2.1260591e-03
  -1.5209310e+00  -2.1601182e-03
  -1.5209310e+00  -2.1601182e-03
  -1.5016897e+00  -2.1944729e-03
  -1.5016897e+00  -2.1944729e-03
  -1.4824433e+00  -2.2292660e-03
  -1.4824433e+00  -2.2292660e-03
  -1.4632020e+00  -2.2646453e-03
  -1.4632020e+00  -2.2646453e-03
  -1.4439606e+00  -2.3003202e-03
  -1.4439606e+00  -2.3003202e-03
  -1.4247143e+00  -2.3365813e-03
  -1.4247143e+00  -2.3365813e-03
  -1.4054729e+00  -2.3732857e-03
  -1.4054729e+00  -2.3732857e-03
  -1.3862315e+00  -2.4105764e-03
  -1.3862315e+00  -2.4105764e-03
  -1.3669901e+00  -2.4483054e-03
  -1.3669901e+00  -2.4483054e-03
  -1.3477438e+00  -2.4866207e-03
  -1.3477438e+00  -2.4866207e-03
  -1.3285025e+00  -2.5253793e-03
  -1.3285025e+00  -2.5253793e-03
  -1.3092611e+00  -2.5647241e-03
  -1.3092611e+00  -2.5647241e-03
  -1.2900148e+00  -2.6046552e-03
  -1.2900148e+00  -2.6046552e-03
  -1.2707734e+00  -2.6450296e-03
  -1.2707734e+00  -2.6450296e-03
  -1.2515320e+00  -2.6862857e-03
  -1.2515320e+00  -2.6862857e-03
  -1.2322906e+00  -2.7279754e-03
  -1.2322906e+00  -2.7279754e-03
  -1.2130443e+00  -2.7704039e-03
  -1.2130443e+00  -2.7704039e-03
  -1.1938030e+00  -2.8134187e-03
  -1.1938030e+00  -2.8134187e-03
  -1.1745616e+00  -2.8573153e-03
  -1.1745616e+00  -2.8573153e-03
  -1.1553153e+00  -2.9017980e-03
  -1.1553153e+00  -2.9017980e-03
  -1.1360739e+00  -2.9471626e-03
  -1.1360739e+00  -2.9471626e-03
  -1.1168325e+00  -2.9932611e-03
  -1.1168325e+00  -2.9932611e-03
  -1.0975911e+00  -3.0402414e-03
  -1.0975911e+00  -3.0402414e-03
  -1.0783448e+00  -3.0879557e-03
  -1.0783448e+00  -3.0879557e-03
  -1.0591034e+00  -3.1366946e-03
  -1.0591034e+00  -3.1366946e-03
  -1.0398621e+00  -3.1864631e-03
  -1.0398621e+00  -3.1864631e-03
  -1.0206158e+00  -3.2371133e-03
  -1.0206158e+00  -3.2371133e-03
  -1.0013744e+00  -3.2889360e-03
  -1.0013744e+00  -3.2889360e-03
  -9.8213300e-01  -3.3416404e-03
  -9.8213300e-01  -3.3416404e-03
  -9.6288670e-01  -3.3956650e-03
  -9.6288670e-01  -3.3956650e-03
  -9.4364532e-01  -3.4508670e-03
  -9.4364532e-01  -3.4508670e-03
  -9.2440394e-01  -3.5072414e-03
  -9.2440394e-01  -3.5072414e-03
  -9.0516256e-01  -3.5649360e-03
  -9.0516256e-01  -3.5649360e-03
  -8.8591626e-01  -3.6239557e-03
  -8.8591626e-01  -3.6239557e-03
  -8.6667488e-01  -3.6844384e-03
  -8.6667488e-01  -3.6844384e-03
  -8.4743350e-01  -3.7463941e-03
  -8.4743350e-01  -3.7463941e-03
  -8.2818719e-01  -3.8099606e-03
  -8.2818719e-01  -3.8099606e-03
  -8.0894581e-01  -3.8751478e-03
  -8.0894581e-01  -3.8751478e-03
  -7.8970443e-01  -3.9419458e-03
  -7.8970443e-01  -3.9419458e-03
  -7.7046305e-01  -4.0106502e-03
  -7.7046305e-01  -4.0106502e-03
  -7.5121675e-01  -4.0811182e-03
  -7.5121675e-01  -4.0811182e-03
  -7.3197537e-01  -4.1536453e-03
  -7.3197537e-01  -4.1536453e-03
  -7.1273399e-01  -4.2280739e-03
  -7.1273399e-01  -4.2280739e-03
  -6.9348768e-01  -4.3048571e-03
  -6.9348768e-01  -4.3048571e-03
  -6.7424631e-01  -4.3836946e-03
  -6.7424631e-01  -4.3836946e-03
  -6.5500493e-01  -4.4650246e-03
  -6.5500493e-01  -4.4650246e-03
  -6.3576355e-01  -4.5487094e-03
  -6.3576355e-01  -4.5487094e-03
  -6.1651724e-01  -4.6351773e-03
  -6.1651724e-01  -4.6351773e-03
  -5.9727586e-01  -4.7241478e-03
  -5.9727586e-01  -4.7241478e-03
  -5.7803448e-01  -4.8161970e-03
  -5.7803448e-01  -4.8161970e-03
  -5.5878818e-01  -4.9110345e-03
  -5.5878818e-01  -4.9110345e-03
  -5.3954680e-01  -5.0091133e-03
  -5.3954680e-01  -5.0091133e-03
  -5.2030542e-01  -5.1103941e-03
  -5.2030542e-01  -5.1103941e-03
  -5.0106404e-01  -5.2152217e-03
  -5.0106404e-01  -5.2152217e-03
  -4.8181773e-01  -5.3236946e-03
  -4.8181773e-01  -5.3236946e-03
  -4.6257635e-01  -5.4358621e-03
  -4.6257635e-01  -5.4358621e-03
  -4.4333498e-01  -5.5521675e-03
  -4.4333498e-01  -5.5521675e-03
  -4.2408867e-01  -5.6726601e-03
  -4.2408867e-01  -5.6726601e-03
  -4.0484729e-01  -5.7976355e-03
  -4.0484729e-01  -5.7976355e-03
  -3.8560591e-01  -5.9270936e-03
  -3.8560591e-01  -5.9270936e-03
  -3.6636453e-01  -6.0617241e-03
  -3.6636453e-01  -6.0617241e-03
  -3.6551232e-01  -6.0678818e-03
  -3.6551232e-01  -6.0678818e-03
  -3.4711823e-01  -6.2005911e-03
  -3.4711823e-01  -6.2005911e-03
  -3.2787685e-01  -6.3425616e-03
  -3.2787685e-01  -6.3425616e-03
  -3.0863547e-01  -6.4877833e-03
  -3.0863547e-01  -6.4877833e-03
  -2.8938916e-01  -6.6365025e-03
  -2.8938916e-01  -6.6365025e-03
  -2.7014778e-01  -6.7885714e-03
  -2.7014778e-01  -6.7885714e-03
  -2.5090640e-01  -6.9443350e-03
  -2.5090640e-01  -6.9443350e-03
  -2.3166502e-01  -7.1039409e-03
  -2.3166502e-01  -7.1039409e-03
  -2.1241872e-01  -7.2674877e-03
  -2.1241872e-01  -7.2674877e-03
  -1.9317734e-01  -7.4351232e-03
  -1.9317734e-01  -7.4351232e-03
  -1.7393596e-01  -7.6070443e-03
  -1.7393596e-01  -7.6070443e-03
  -1.5468966e-01  -7.7833498e-03
  -1.5468966e-01  -7.7833498e-03
  -1.3544828e-01  -7.9645320e-03
  -1.3544828e-01  -7.9645320e-03
  -1.1620690e-01  -8.1506897e-03
  -1.1620690e-01  -8.1506897e-03
  -9.6960591e-02  -8.3421182e-03
  -9.6960591e-02  -8.3421182e-03
  -7.7719212e-02  -8.5391133e-03
  -7.7719212e-02  -8.5391133e-03
  -5.8477833e-02  -8.7421675e-03
  -5.8477833e-02  -8.7421675e-03
  -3.9236453e-02  -8.9516749e-03
  -3.9236453e-02  -8.9516749e-03
  -1.9990148e-02  -9.1677833e-03
  -1.9990148e-02  -9.1677833e-03
  -7.4876847e-04  -9.3913793e-03
  -7.4876847e-04  -9.3913793e-03
   1.8492611e-02  -9.6229064e-03
   1.8492611e-02  -9.6229064e-03
   3.7738916e-02  -9.8627586e-03
   3.7738916e-02  -9.8627586e-03
   5.6980296e-02  -1.0112069e-02
   5.6980296e-02  -1.0112069e-02
   7.6221675e-02  -1.0371330e-02
   7.6221675e-02  -1.0371330e-02
   9.5463054e-02  -1.0641429e-02
   9.5463054e-02  -1.0641429e-02
   1.1166010e-01  -1.0878522e-02
   1.1166010e-01  -1.0878522e-02
   1.1470936e-01  -1.0923448e-02
   1.1470936e-01  -1.0923448e-02
   1.3395074e-01  -1.1212266e-02
   1.3395074e-01  -1.1212266e-02
   1.5319212e-01  -1.1505123e-02
   1.5319212e-01  -1.1505123e-02
   1.7243842e-01  -1.1802414e-02
   1.7243842e-01  -1.1802414e-02
   1.9167980e-01  -1.2104680e-02
   1.9167980e-01  -1.2104680e-02
   2.1092118e-01  -1.2412562e-02
   2.1092118e-01  -1.2412562e-02
   2.3016256e-01  -1.2726897e-02
   2.3016256e-01  -1.2726897e-02
   2.4940887e-01  -1.3048227e-02
   2.4940887e-01  -1.3048227e-02
   2.6865025e-01  -1.3377980e-02
   2.6865025e-01  -1.3377980e-02
   2.8789163e-01  -1.3717094e-02
   2.8789163e-01  -1.3717094e-02
   3.0713793e-01  -1.4066946e-02
   3.0713793e-01  -1.4066946e-02
   3.2637931e-01  -1.4428818e-02
   3.2637931e-01  -1.4428818e-02
   3.4562069e-01  -1.4804680e-02
   3.4562069e-01  -1.4804680e-02
   3.6486207e-01  -1.5196355e-02
   3.6486207e-01  -1.5196355e-02
   3.8410837e-01  -1.5606108e-02
   3.8410837e-01  -1.5606108e-02
   3.8786207e-01  -1.5689212e-02
   3.8786207e-01  -1.5689212e-02
   4.0334975e-01  -1.6029951e-02
   4.0334975e-01  -1.6029951e-02
   4.2259113e-01  -1.6455813e-02
   4.2259113e-01  -1.6455813e-02
   4.4183744e-01  -1.6884975e-02
   4.4183744e-01  -1.6884975e-02
   4.6107882e-01  -1.7318768e-02
   4.6107882e-01  -1.7318768e-02
   4.8032020e-01  -1.7759212e-02
   4.8032020e-01  -1.7759212e-02
   4.9956158e-01  -1.8208571e-02
   4.9956158e-01  -1.8208571e-02
   5.1880690e-01  -1.8669261e-02
   5.1880690e-01  -1.8669261e-02
   5.3804975e-01  -1.9144236e-02
   5.3804975e-01  -1.9144236e-02
   5.5729261e-01  -1.9636749e-02
   5.5729261e-01  -1.9636749e-02
   5.7653498e-01  -2.0150591e-02
   5.7653498e-01  -2.0150591e-02
   5.8906798e-01  -2.0500000e-02
   5.8906798e-01  -2.0500000e-02
   5.9577783e-01  -2.0688079e-02
   5.9577783e-01  -2.0688079e-02
   6.1502069e-01  -2.1228768e-02
   6.1502069e-01  -2.1228768e-02
   6.3426355e-01  -2.1768424e-02
   6.3426355e-01  -2.1768424e-02
   6.5350640e-01  -2.2310296e-02
   6.5350640e-01  -2.2310296e-02
   6.7274926e-01  -2.2858030e-02
   6.7274926e-01  -2.2858030e-02
   6.9199212e-01  -2.3416059e-02
   6.9199212e-01  -2.3416059e-02
   7.1123498e-01  -2.3989064e-02
   7.1123498e-01  -2.3989064e-02
   7.3047783e-01  -2.4582167e-02
   7.3047783e-01  -2.4582167e-02
   7.4972020e-01  -2.5201429e-02
   7.4972020e-01  -2.5201429e-02
   7.5299852e-01  -2.5310640e-02
   7.5299852e-01  -2.5310640e-02
   7.6896305e-01  -2.5837685e-02
   7.6896305e-01  -2.5837685e-02
   7.8820591e-01  -2.6466059e-02
   7.8820591e-01  -2.6466059e-02
   8.0744877e-01  -2.7090985e-02
   8.0744877e-01  -2.7090985e-02
   8.2669163e-01  -2.7718325e-02
   8.2669163e-01  -2.7718325e-02
   8.4593448e-01  -2.8353990e-02
   8.4593448e-01  -2.8353990e-02
   8.6517734e-01  -2.9004680e-02
   8.6517734e-01  -2.9004680e-02
   8.8442020e-01  -2.9677931e-02
   8.8442020e-01  -2.9677931e-02
   8.9663842e-01  -3.0121429e-02
   8.9663842e-01  -3.0121429e-02
   9.0366305e-01  -3.0377931e-02
   9.0366305e-01  -3.0377931e-02
   9.2290542e-01  -3.1071034e-02
   9.2290542e-01  -3.1071034e-02
   9.4214828e-01  -3.1752365e-02
   9.4214828e-01  -3.1752365e-02
   9.6139123e-01  -3.2429163e-02
   9.6139123e-01  -3.2429163e-02
   9.8063404e-01  -3.3109015e-02
   9.8063404e-01  -3.3109015e-02
   9.9987685e-01  -3.3799458e-02
   9.9987685e-01  -3.3799458e-02
   1.0191197e+00  -3.4509163e-02
   1.0191197e+00  -3.4509163e-02
   1.0302598e+00  -3.4932118e-02
   1.0302598e+00  -3.4932118e-02
   1.0383625e+00  -3.5241133e-02
   1.0383625e+00  -3.5241133e-02
   1.0576054e+00  -3.5957882e-02
   1.0576054e+00  -3.5957882e-02
   1.0768483e+00  -3.6656404e-02
   1.0768483e+00  -3.6656404e-02
   1.0960906e+00  -3.7344778e-02
   1.0960906e+00  -3.7344778e-02
   1.1153335e+00  -3.8030640e-02
   1.1153335e+00  -3.8030640e-02
   1.1345764e+00  -3.8721970e-02
   1.1345764e+00  -3.8721970e-02
   1.1538192e+00  -3.9425665e-02
   1.1538192e+00  -3.9425665e-02
   1.1623581e+00  -3.9743054e-02
   1.1623581e+00  -3.9743054e-02
   1.1730621e+00  -4.0140591e-02
   1.1730621e+00  -4.0140591e-02
   1.1923049e+00  -4.0829754e-02
   1.1923049e+00  -4.0829754e-02
   1.2115478e+00  -4.1494187e-02
   1.2115478e+00  -4.1494187e-02
   1.2307906e+00  -4.2140887e-02
   1.2307906e+00  -4.2140887e-02
   1.2500335e+00  -4.2776010e-02
   1.2500335e+00  -4.2776010e-02
   1.2692759e+00  -4.3404778e-02
   1.2692759e+00  -4.3404778e-02
   1.2885187e+00  -4.4031773e-02
   1.2885187e+00  -4.4031773e-02
   1.3045542e+00  -4.4554286e-02
   1.3045542e+00  -4.4554286e-02
   1.3077616e+00  -4.4660148e-02
   1.3077616e+00  -4.4660148e-02
   1.3270044e+00  -4.5265271e-02
   1.3270044e+00  -4.5265271e-02
   1.3462473e+00  -4.5835665e-02
   1.3462473e+00  -4.5835665e-02
   1.3654901e+00  -4.6375764e-02
   1.3654901e+00  -4.6375764e-02
   1.3847330e+00  -4.6888867e-02
   1.3847330e+00  -4.6888867e-02
   1.4039759e+00  -4.7377438e-02
   1.4039759e+00  -4.7377438e-02
   1.4232187e+00  -4.7842512e-02
   1.4232187e+00  -4.7842512e-02
   1.4424611e+00  -4.8284877e-02
   1.4424611e+00  -4.8284877e-02
   1.4617039e+00  -4.8703695e-02
   1.4617039e+00  -4.8703695e-02
   1.4809468e+00  -4.9097734e-02
   1.4809468e+00  -4.9097734e-02
   1.4950936e+00  -4.9366502e-02
   1.4950936e+00  -4.9366502e-02
   1.5001921e+00  -4.9464532e-02
   1.5001921e+00  -4.9464532e-02
   1.5194335e+00  -4.9791626e-02
   1.5194335e+00  -4.9791626e-02
   1.5386749e+00  -5.0076847e-02
   1.5386749e+00  -5.0076847e-02
   1.5579163e+00  -5.0319704e-02
   1.5579163e+00  -5.0319704e-02
   1.5771626e+00  -5.0520197e-02
   1.5771626e+00  -5.0520197e-02
   1.5964039e+00  -5.0677833e-02
   1.5964039e+00  -5.0677833e-02
   1.6156453e+00  -5.0791133e-02
   1.6156453e+00  -5.0791133e-02
   1.6348916e+00  -5.0861576e-02
   1.6348916e+00  -5.0861576e-02
   1.6541330e+00  -5.0880296e-02
   1.6541330e+00  -5.0880296e-02
   1.6733744e+00  -5.0851724e-02
   1.6733744e+00  -5.0851724e-02
   1.6926158e+00  -5.0780296e-02
   1.6926158e+00  -5.0780296e-02
   1.7118621e+00  -5.0655665e-02
   1.7118621e+00  -5.0655665e-02
   1.7311034e+00  -5.0476847e-02
   1.7311034e+00  -5.0476847e-02
   1.7503448e+00  -5.0242857e-02
   1.7503448e+00  -5.0242857e-02
   1.7695911e+00  -4.9950739e-02
   1.7695911e+00  -4.9950739e-02
   1.7888325e+00  -4.9596059e-02
   1.7888325e+00  -4.9596059e-02
   1.7993448e+00  -4.9366502e-02
   1.7993448e+00  -4.9366502e-02
   1.8080739e+00  -4.9176010e-02
   1.8080739e+00  -4.9176010e-02
   1.8273153e+00  -4.8703103e-02
   1.8273153e+00  -4.8703103e-02
   1.8465616e+00  -4.8180788e-02
   1.8465616e+00  -4.8180788e-02
   1.8658030e+00  -4.7608227e-02
   1.8658030e+00  -4.7608227e-02
   1.8850443e+00  -4.6982069e-02
   1.8850443e+00  -4.6982069e-02
   1.9042906e+00  -4.6296453e-02
   1.9042906e+00  -4.6296453e-02
   1.9235320e+00  -4.5541281e-02
   1.9235320e+00  -4.5541281e-02
   1.9427734e+00  -4.4700936e-02
   1.9427734e+00  -4.4700936e-02
   1.9458325e+00  -4.4554286e-02
   1.9458325e+00  -4.4554286e-02
   1.9620148e+00  -4.3787340e-02
   1.9620148e+00  -4.3787340e-02
   1.9812611e+00  -4.2844680e-02
   1.9812611e+00  -4.2844680e-02
   2.0005025e+00  -4.1857980e-02
   2.0005025e+00  -4.1857980e-02
   2.0197438e+00  -4.0803153e-02
   2.0197438e+00  -4.0803153e-02
   2.0374089e+00  -3.9743054e-02
   2.0374089e+00  -3.9743054e-02
   2.0389901e+00  -3.9646010e-02
   2.0389901e+00  -3.9646010e-02
   2.0582315e+00  -3.8436897e-02
   2.0582315e+00  -3.8436897e-02
   2.0774729e+00  -3.7210148e-02
   2.0774729e+00  -3.7210148e-02
   2.0967143e+00  -3.5920739e-02
   2.0967143e+00  -3.5920739e-02
   2.1103399e+00  -3.4932118e-02
   2.1103399e+00  -3.4932118e-02
   2.1159606e+00  -3.4518522e-02
   2.1159606e+00  -3.4518522e-02
   2.1352020e+00  -3.3097438e-02
   2.1352020e+00  -3.3097438e-02
   2.1544433e+00  -3.1653399e-02
   2.1544433e+00  -3.1653399e-02
   2.1735271e+00  -3.0121429e-02
   2.1735271e+00  -3.0121429e-02
   2.1736897e+00  -3.0108079e-02
   2.1736897e+00  -3.0108079e-02
   2.1929310e+00  -2.8512118e-02
   2.1929310e+00  -2.8512118e-02
   2.2121724e+00  -2.6920099e-02
   2.2121724e+00  -2.6920099e-02
   2.2305222e+00  -2.5310640e-02
   2.2305222e+00  -2.5310640e-02
   2.2314138e+00  -2.5229606e-02
   2.2314138e+00  -2.5229606e-02
   2.2506601e+00  -2.3503842e-02
   2.2506601e+00  -2.3503842e-02
   2.2699015e+00  -2.1784729e-02
   2.2699015e+00  -2.1784729e-02
   2.2834926e+00  -2.0500000e-02
   2.2834926e+00  -2.0500000e-02
   2.2891429e+00  -1.9956798e-02
   2.2891429e+00  -1.9956798e-02
   2.3083892e+00  -1.8147685e-02
   2.3083892e+00  -1.8147685e-02
   2.3276305e+00  -1.6315468e-02
   2.3276305e+00  -1.6315468e-02
   2.3338768e+00  -1.5689212e-02
   2.3338768e+00  -1.5689212e-02
   2.3468719e+00  -1.4397143e-02
   2.3468719e+00  -1.4397143e-02
   2.3661182e+00  -1.2534286e-02
   2.3661182e+00  -1.2534286e-02
   2.3825911e+00  -1.0878522e-02
   2.3825911e+00  -1.0878522e-02
   2.3853596e+00  -1.0592857e-02
   2.3853596e+00  -1.0592857e-02
   2.4046010e+00  -8.6696552e-03
   2.4046010e+00  -8.6696552e-03
   2.4238424e+00  -6.7598030e-03
   2.4238424e+00  -6.7598030e-03
   2.4305468e+00  -6.0678818e-03
   2.4305468e+00  -6.0678818e-03
   2.4430887e+00  -4.7828670e-03
   2.4430887e+00  -4.7828670e-03
   2.4623300e+00  -2.8866798e-03
   2.4623300e+00  -2.8866798e-03
   2.4784729e+00  -1.2572414e-03
   2.4784729e+00  -1.2572414e-03
   2.4815714e+00  -9.3690148e-04
   2.4815714e+00  -9.3690148e-04
   2.5008177e+00   9.6501478e-04
   2.5008177e+00   9.6501478e-04
   2.5200591e+00   2.8258227e-03
   2.5200591e+00   2.8258227e-03
   2.5274039e+00   3.5535616e-03
   2.5274039e+00   3.5535616e-03
   2.5393005e+00   4.7252463e-03
   2.5393005e+00   4.7252463e-03
   2.5585419e+00   6.5152709e-03
   2.5585419e+00   6.5152709e-03
   2.5777882e+00   8.3054680e-03
   2.5777882e+00   8.3054680e-03
   2.5784138e+00   8.3642365e-03
   2.5784138e+00   8.3642365e-03
   2.5970296e+00   1.0059261e-02
   2.5970296e+00   1.0059261e-02
   2.6162709e+00   1.1704581e-02
   2.6162709e+00   1.1704581e-02
   2.6335419e+00   1.3174877e-02
   2.6335419e+00   1.3174877e-02
   2.6355172e+00   1.3347094e-02
   2.6355172e+00   1.3347094e-02
   2.6547586e+00   1.4906502e-02
   2.6547586e+00   1.4906502e-02
   2.6740000e+00   1.6350345e-02
   2.6740000e+00   1.6350345e-02
   2.6932414e+00   1.7750493e-02
   2.6932414e+00   1.7750493e-02
   2.6965764e+00   1.7985665e-02
   2.6965764e+00   1.7985665e-02
   2.7124877e+00   1.9088916e-02
   2.7124877e+00   1.9088916e-02
   2.7317291e+00   2.0283251e-02
   2.7317291e+00   2.0283251e-02
   2.7509704e+00   2.1374187e-02
   2.7509704e+00   2.1374187e-02
   2.7702167e+00   2.2387586e-02
   2.7702167e+00   2.2387586e-02
   2.7786502e+00   2.2796453e-02
   2.7786502e+00   2.2796453e-02
   2.7894581e+00   2.3318966e-02
   2.7894581e+00   2.3318966e-02
   2.8086995e+00   2.4108818e-02
   2.8086995e+00   2.4108818e-02
   2.8279409e+00   2.4766059e-02
   2.8279409e+00   2.4766059e-02
   2.8471872e+00   2.5299852e-02
   2.8471872e+00   2.5299852e-02
   2.8664286e+00   2.5712857e-02
   2.8664286e+00   2.5712857e-02
   2.8856700e+00   2.6003941e-02
   2.8856700e+00   2.6003941e-02
   2.9049163e+00   2.6172217e-02
   2.9049163e+00   2.6172217e-02
   2.9241576e+00   2.6204483e-02
   2.9241576e+00   2.6204483e-02
   2.9433990e+00   2.6117438e-02
   2.9433990e+00   2.6117438e-02
   2.9626404e+00   2.5918227e-02
   2.9626404e+00   2.5918227e-02
   2.9818867e+00   2.5590542e-02
   2.9818867e+00   2.5590542e-02
   3.0011281e+00   2.5143054e-02
   3.0011281e+00   2.5143054e-02
   3.0203695e+00   2.4577685e-02
   3.0203695e+00   2.4577685e-02
   3.0396158e+00   2.3891232e-02
   3.0396158e+00   2.3891232e-02
   3.0588571e+00   2.3073350e-02
   3.0588571e+00   2.3073350e-02
   3.0644581e+00   2.2796453e-02
   3.0644581e+00   2.2796453e-02
   3.0780985e+00   2.2128621e-02
   3.0780985e+00   2.2128621e-02
   3.0973448e+00   2.1116650e-02
   3.0973448e+00   2.1116650e-02
   3.1165862e+00   2.0030591e-02
   3.1165862e+00   2.0030591e-02
   3.1358276e+00   1.8843054e-02
   3.1358276e+00   1.8843054e-02
   3.1483399e+00   1.7985665e-02
   3.1483399e+00   1.7985665e-02
   3.1550690e+00   1.7520443e-02
   3.1550690e+00   1.7520443e-02
   3.1743153e+00   1.6161281e-02
   3.1743153e+00   1.6161281e-02
   3.1935567e+00   1.4761872e-02
   3.1935567e+00   1.4761872e-02
   3.2127980e+00   1.3255025e-02
   3.2127980e+00   1.3255025e-02
   3.2137537e+00   1.3174877e-02
   3.2137537e+00   1.3174877e-02
   3.2320443e+00   1.1682266e-02
   3.2320443e+00   1.1682266e-02
   3.2512857e+00   1.0119015e-02
   3.2512857e+00   1.0119015e-02
   3.2705271e+00   8.4718227e-03
   3.2705271e+00   8.4718227e-03
   3.2717192e+00   8.3642365e-03
   3.2717192e+00   8.3642365e-03
   3.2897685e+00   6.7761576e-03
   3.2897685e+00   6.7761576e-03
   3.3090148e+00   5.1135468e-03
   3.3090148e+00   5.1135468e-03
   3.3262808e+00   3.5535616e-03
   3.3262808e+00   3.5535616e-03
   3.3282562e+00   3.3703399e-03
   3.3282562e+00   3.3703399e-03
   3.3474975e+00   1.6337340e-03
   3.3474975e+00   1.6337340e-03
   3.3667438e+00  -6.9991626e-05
   3.3667438e+00  -6.9991626e-05
   3.3796453e+00  -1.2572414e-03
   3.3796453e+00  -1.2572414e-03
   3.3859852e+00  -1.8475616e-03
   3.3859852e+00  -1.8475616e-03
   3.4052266e+00  -3.5631773e-03
   3.4052266e+00  -3.5631773e-03
   3.4244680e+00  -5.2560591e-03
   3.4244680e+00  -5.2560591e-03
   3.4334286e+00  -6.0678818e-03
   3.4334286e+00  -6.0678818e-03
   3.4437143e+00  -6.9992611e-03
   3.4437143e+00  -6.9992611e-03
   3.4629557e+00  -8.6489655e-03
   3.4629557e+00  -8.6489655e-03
   3.4821970e+00  -1.0279557e-02
   3.4821970e+00  -1.0279557e-02
   3.4891330e+00  -1.0878522e-02
   3.4891330e+00  -1.0878522e-02
   3.5014433e+00  -1.1933645e-02
   3.5014433e+00  -1.1933645e-02
   3.5206847e+00  -1.3479704e-02
   3.5206847e+00  -1.3479704e-02
   3.5399261e+00  -1.4992611e-02
   3.5399261e+00  -1.4992611e-02
   3.5487143e+00  -1.5689212e-02
   3.5487143e+00  -1.5689212e-02
   3.5591675e+00  -1.6516749e-02
   3.5591675e+00  -1.6516749e-02
   3.5784138e+00  -1.7929507e-02
   3.5784138e+00  -1.7929507e-02
   3.5976552e+00  -1.9276798e-02
   3.5976552e+00  -1.9276798e-02
   3.6152463e+00  -2.0500000e-02
   3.6152463e+00  -2.0500000e-02
   3.6168966e+00  -2.0617734e-02
   3.6168966e+00  -2.0617734e-02
   3.6361429e+00  -2.1886601e-02
   3.6361429e+00  -2.1886601e-02
   3.6553842e+00  -2.3048768e-02
   3.6553842e+00  -2.3048768e-02
   3.6746256e+00  -2.4147044e-02
   3.6746256e+00  -2.4147044e-02
   3.6938670e+00  -2.5210542e-02
   3.6938670e+00  -2.5210542e-02
   3.6957635e+00  -2.5310640e-02
   3.6957635e+00  -2.5310640e-02
   3.7131133e+00  -2.6211034e-02
   3.7131133e+00  -2.6211034e-02
   3.7323547e+00  -2.7100246e-02
   3.7323547e+00  -2.7100246e-02
   3.7515961e+00  -2.7899803e-02
   3.7515961e+00  -2.7899803e-02
   3.7708424e+00  -2.8623399e-02
   3.7708424e+00  -2.8623399e-02
   3.7900837e+00  -2.9277438e-02
   3.7900837e+00  -2.9277438e-02
   3.8093251e+00  -2.9862906e-02
   3.8093251e+00  -2.9862906e-02
   3.8190739e+00  -3.0121429e-02
   3.8190739e+00  -3.0121429e-02
   3.8285665e+00  -3.0373645e-02
   3.8285665e+00  -3.0373645e-02
   3.8478128e+00  -3.0788276e-02
   3.8478128e+00  -3.0788276e-02
   3.8670542e+00  -3.1109458e-02
   3.8670542e+00  -3.1109458e-02
   3.8862956e+00  -3.1338079e-02
   3.8862956e+00  -3.1338079e-02
   3.9055419e+00  -3.1486502e-02
   3.9055419e+00  -3.1486502e-02
   3.9247833e+00  -3.1536404e-02
   3.9247833e+00  -3.1536404e-02
   3.9440246e+00  -3.1493251e-02
   3.9440246e+00  -3.1493251e-02
   3.9632660e+00  -3.1378571e-02
   3.9632660e+00  -3.1378571e-02
   3.9825123e+00  -3.1172906e-02
   3.9825123e+00  -3.1172906e-02
   4.0017537e+00  -3.0874286e-02
   4.0017537e+00  -3.0874286e-02
   4.0209951e+00  -3.0481429e-02
   4.0209951e+00  -3.0481429e-02
   4.0351182e+00  -3.0121429e-02
   4.0351182e+00  -3.0121429e-02
   4.0402414e+00  -2.9989901e-02
   4.0402414e+00  -2.9989901e-02
   4.0594828e+00  -2.9416453e-02
   4.0594828e+00  -2.9416453e-02
   4.0787241e+00  -2.8772266e-02
   4.0787241e+00  -2.8772266e-02
   4.0979704e+00  -2.8057291e-02
   4.0979704e+00  -2.8057291e-02
   4.1172118e+00  -2.7266305e-02
   4.1172118e+00  -2.7266305e-02
   4.1364532e+00  -2.6386897e-02
   4.1364532e+00  -2.6386897e-02
   4.1556946e+00  -2.5398128e-02
   4.1556946e+00  -2.5398128e-02
   4.1572414e+00  -2.5310640e-02
   4.1572414e+00  -2.5310640e-02
   4.1749409e+00  -2.4323498e-02
   4.1749409e+00  -2.4323498e-02
   4.1941823e+00  -2.3214778e-02
   4.1941823e+00  -2.3214778e-02
   4.2134236e+00  -2.2044729e-02
   4.2134236e+00  -2.2044729e-02
   4.2326700e+00  -2.0771724e-02
   4.2326700e+00  -2.0771724e-02
   4.2364532e+00  -2.0500000e-02
   4.2364532e+00  -2.0500000e-02
   4.2519113e+00  -1.9404778e-02
   4.2519113e+00  -1.9404778e-02
   4.2711527e+00  -1.8030246e-02
   4.2711527e+00  -1.8030246e-02
   4.2903941e+00  -1.6592365e-02
   4.2903941e+00  -1.6592365e-02
   4.3015961e+00  -1.5689212e-02
   4.3015961e+00  -1.5689212e-02
   4.3096404e+00  -1.5035320e-02
   4.3096404e+00  -1.5035320e-02
   4.3288818e+00  -1.3479261e-02
   4.3288818e+00  -1.3479261e-02
   4.3481232e+00  -1.1887438e-02
   4.3481232e+00  -1.1887438e-02
   4.3595468e+00  -1.0878522e-02
   4.3595468e+00  -1.0878522e-02
   4.3673695e+00  -1.0181626e-02
   4.3673695e+00  -1.0181626e-02
   4.3866108e+00  -8.4950739e-03
   4.3866108e+00  -8.4950739e-03
   4.4058522e+00  -6.7758128e-03
   4.4058522e+00  -6.7758128e-03
   4.4133448e+00  -6.0678818e-03
   4.4133448e+00  -6.0678818e-03
   4.4250936e+00  -4.9627094e-03
   4.4250936e+00  -4.9627094e-03
   4.4443399e+00  -3.1986502e-03
   4.4443399e+00  -3.1986502e-03
   4.4635813e+00  -1.3799704e-03
   4.4635813e+00  -1.3799704e-03
   4.4648276e+00  -1.2572414e-03
   4.4648276e+00  -1.2572414e-03
   4.4828227e+00   4.6982660e-04
   4.4828227e+00   4.6982660e-04
   4.5020690e+00   2.2698571e-03
   4.5020690e+00   2.2698571e-03
   4.5153054e+00   3.5535616e-03
   4.5153054e+00   3.5535616e-03
   4.5213103e+00   4.1441724e-03
   4.5213103e+00   4.1441724e-03
   4.5405517e+00   5.9580296e-03
   4.5405517e+00   5.9580296e-03
   4.5597931e+00   7.7564039e-03
   4.5597931e+00   7.7564039e-03
   4.5661182e+00   8.3642365e-03
   4.5661182e+00   8.3642365e-03
   4.5790394e+00   9.5944828e-03
   4.5790394e+00   9.5944828e-03
   4.5982808e+00   1.1331970e-02
   4.5982808e+00   1.1331970e-02
   4.6175222e+00   1.3074877e-02
   4.6175222e+00   1.3074877e-02
   4.6186158e+00   1.3174877e-02
   4.6186158e+00   1.3174877e-02
   4.6367685e+00   1.4791379e-02
   4.6367685e+00   1.4791379e-02
   4.6560099e+00   1.6401576e-02
   4.6560099e+00   1.6401576e-02
   4.6750246e+00   1.7985665e-02
   4.6750246e+00   1.7985665e-02
   4.6752512e+00   1.8005172e-02
   4.6752512e+00   1.8005172e-02
   4.6944926e+00   1.9545665e-02
   4.6944926e+00   1.9545665e-02
   4.7137389e+00   2.0965025e-02
   4.7137389e+00   2.0965025e-02
   4.7329803e+00   2.2331527e-02
   4.7329803e+00   2.2331527e-02
   4.7397192e+00   2.2796453e-02
   4.7397192e+00   2.2796453e-02
   4.7522217e+00   2.3652808e-02
   4.7522217e+00   2.3652808e-02
   4.7714680e+00   2.4831232e-02
   4.7714680e+00   2.4831232e-02
   4.7907094e+00   2.5897537e-02
   4.7907094e+00   2.5897537e-02
   4.8099507e+00   2.6876601e-02
   4.8099507e+00   2.6876601e-02
   4.8256108e+00   2.7607241e-02
   4.8256108e+00   2.7607241e-02
   4.8291970e+00   2.7776847e-02
   4.8291970e+00   2.7776847e-02
   4.8484384e+00   2.8549655e-02
   4.8484384e+00   2.8549655e-02
   4.8676798e+00   2.9181773e-02
   4.8676798e+00   2.9181773e-02
   4.8869212e+00   2.9684187e-02
   4.8869212e+00   2.9684187e-02
   4.9061675e+00   3.0055764e-02
   4.9061675e+00   3.0055764e-02
   4.9254089e+00   3.0317537e-02
   4.9254089e+00   3.0317537e-02
   4.9446502e+00   3.0430542e-02
   4.9446502e+00   3.0430542e-02
   4.9638966e+00   3.0397537e-02
   4.9638966e+00   3.0397537e-02
   4.9831379e+00   3.0268473e-02
   4.9831379e+00   3.0268473e-02
   5.0023793e+00   3.0012167e-02
   5.0023793e+00   3.0012167e-02
   5.0216207e+00   2.9622069e-02
   5.0216207e+00   2.9622069e-02
   5.0408670e+00   2.9104433e-02
   5.0408670e+00   2.9104433e-02
   5.0601084e+00   2.8455813e-02
   5.0601084e+00   2.8455813e-02
   5.0793498e+00   2.7665714e-02
   5.0793498e+00   2.7665714e-02
   5.0805616e+00   2.7607241e-02
   5.0805616e+00   2.7607241e-02
   5.0985961e+00   2.6754877e-02
   5.0985961e+00   2.6754877e-02
   5.1178374e+00   2.5767586e-02
   5.1178374e+00   2.5767586e-02
   5.1370788e+00   2.4693251e-02
   5.1370788e+00   2.4693251e-02
   5.1563202e+00   2.3504680e-02
   5.1563202e+00   2.3504680e-02
   5.1665911e+00   2.2796453e-02
   5.1665911e+00   2.2796453e-02
   5.1755665e+00   2.2176207e-02
   5.1755665e+00   2.2176207e-02
   5.1948079e+00   2.0812020e-02
   5.1948079e+00   2.0812020e-02
   5.2140493e+00   1.9392857e-02
   5.2140493e+00   1.9392857e-02
   5.2316207e+00   1.7985665e-02
   5.2316207e+00   1.7985665e-02
   5.2332956e+00   1.7848227e-02
   5.2332956e+00   1.7848227e-02
   5.2525369e+00   1.6256404e-02
   5.2525369e+00   1.6256404e-02
   5.2717783e+00   1.4655714e-02
   5.2717783e+00   1.4655714e-02
   5.2884975e+00   1.3174877e-02
   5.2884975e+00   1.3174877e-02
   5.2910197e+00   1.2945714e-02
   5.2910197e+00   1.2945714e-02
   5.3102660e+00   1.1221724e-02
   5.3102660e+00   1.1221724e-02
   5.3295074e+00   9.5024138e-03
   5.3295074e+00   9.5024138e-03
   5.3415911e+00   8.3642365e-03
   5.3415911e+00   8.3642365e-03
   5.3487488e+00   7.6834483e-03
   5.3487488e+00   7.6834483e-03
   5.3679951e+00   5.9098522e-03
   5.3679951e+00   5.9098522e-03
   5.3872365e+00   4.1242069e-03
   5.3872365e+00   4.1242069e-03
   5.3931330e+00   3.5535616e-03
   5.3931330e+00   3.5535616e-03
   5.4064778e+00   2.2770493e-03
   5.4064778e+00   2.2770493e-03
   5.4257192e+00   5.1019704e-04
   5.4257192e+00   5.1019704e-04
   5.4445468e+00  -1.2572414e-03
   5.4445468e+00  -1.2572414e-03
   5.4449655e+00  -1.2977586e-03
   5.4449655e+00  -1.2977586e-03
   5.4642069e+00  -3.0869261e-03
   5.4642069e+00  -3.0869261e-03
   5.4834483e+00  -4.8050394e-03
   5.4834483e+00  -4.8050394e-03
   5.4972857e+00  -6.0678818e-03
   5.4972857e+00  -6.0678818e-03
   5.5026946e+00  -6.5691133e-03
   5.5026946e+00  -6.5691133e-03
   5.5219360e+00  -8.2518227e-03
   5.5219360e+00  -8.2518227e-03
   5.5411773e+00  -9.8780296e-03
   5.5411773e+00  -9.8780296e-03
   5.5528571e+00  -1.0878522e-02
   5.5528571e+00  -1.0878522e-02
   5.5604236e+00  -1.1532266e-02
   5.5604236e+00  -1.1532266e-02
   5.5796650e+00  -1.3083054e-02
   5.5796650e+00  -1.3083054e-02
   5.5989064e+00  -1.4568177e-02
   5.5989064e+00  -1.4568177e-02
   5.6134138e+00  -1.5689212e-02
   5.6134138e+00  -1.5689212e-02
   5.6181478e+00  -1.6061379e-02
   5.6181478e+00  -1.6061379e-02
   5.6373941e+00  -1.7461626e-02
   5.6373941e+00  -1.7461626e-02
   5.6566355e+00  -1.8766601e-02
   5.6566355e+00  -1.8766601e-02
   5.6758768e+00  -2.0033892e-02
   5.6758768e+00  -2.0033892e-02
   5.6830985e+00  -2.0500000e-02
   5.6830985e+00  -2.0500000e-02
   5.6951232e+00  -2.1272069e-02
   5.6951232e+00  -2.1272069e-02
   5.7143645e+00  -2.2391626e-02
   5.7143645e+00  -2.2391626e-02
   5.7336059e+00  -2.3420640e-02
   5.7336059e+00  -2.3420640e-02
   5.7528473e+00  -2.4386650e-02
   5.7528473e+00  -2.4386650e-02
   5.7720936e+00  -2.5306256e-02
   5.7720936e+00  -2.5306256e-02
   5.7721872e+00  -2.5310640e-02
   5.7721872e+00  -2.5310640e-02
   5.7913350e+00  -2.6146749e-02
   5.7913350e+00  -2.6146749e-02
   5.8105764e+00  -2.6878128e-02
   5.8105764e+00  -2.6878128e-02
   5.8298227e+00  -2.7515567e-02
   5.8298227e+00  -2.7515567e-02
   5.8490640e+00  -2.8066995e-02
   5.8490640e+00  -2.8066995e-02
   5.8683054e+00  -2.8536207e-02
   5.8683054e+00  -2.8536207e-02
   5.8875468e+00  -2.8923054e-02
   5.8875468e+00  -2.8923054e-02
   5.9067931e+00  -2.9226059e-02
   5.9067931e+00  -2.9226059e-02
   5.9260345e+00  -2.9442020e-02
   5.9260345e+00  -2.9442020e-02
   5.9452709e+00  -2.9571232e-02
   5.9452709e+00  -2.9571232e-02
   5.9645320e+00  -2.9601281e-02
   5.9645320e+00  -2.9601281e-02
   5.9837438e+00  -2.9542709e-02
   5.9837438e+00  -2.9542709e-02
   6.0030049e+00  -2.9403842e-02
   6.0030049e+00  -2.9403842e-02
   6.0222660e+00  -2.9171133e-02
   6.0222660e+00  -2.9171133e-02
   6.0414778e+00  -2.8851379e-02
   6.0414778e+00  -2.8851379e-02
   6.0607389e+00  -2.8447685e-02
   6.0607389e+00  -2.8447685e-02
   6.0800000e+00  -2.7961872e-02
   6.0800000e+00  -2.7961872e-02
   6.0992118e+00  -2.7393448e-02
   6.0992118e+00  -2.7393448e-02
   6.1184729e+00  -2.6738227e-02
   6.1184729e+00  -2.6738227e-02
   6.1376847e+00  -2.5986995e-02
   6.1376847e+00  -2.5986995e-02
   6.1528571e+00  -2.5310640e-02
   6.1528571e+00  -2.5310640e-02
   6.1569458e+00  -2.5125665e-02
   6.1569458e+00  -2.5125665e-02
   6.1762069e+00  -2.4196355e-02
   6.1762069e+00  -2.4196355e-02
   6.1954187e+00  -2.3218177e-02
   6.1954187e+00  -2.3218177e-02
   6.2146798e+00  -2.2173054e-02
   6.2146798e+00  -2.2173054e-02
   6.2339409e+00  -2.1031724e-02
   6.2339409e+00  -2.1031724e-02
   6.2420690e+00  -2.0500000e-02
   6.2420690e+00  -2.0500000e-02
   6.2531527e+00  -1.9779015e-02
   6.2531527e+00  -1.9779015e-02
   6.2724138e+00  -1.8505862e-02
   6.2724138e+00  -1.8505862e-02
   6.2916256e+00  -1.7185911e-02
   6.2916256e+00  -1.7185911e-02
   6.3108867e+00  -1.5760246e-02
   6.3108867e+00  -1.5760246e-02
   6.3117734e+00  -1.5689212e-02
   6.3117734e+00  -1.5689212e-02
   6.3301478e+00  -1.4266453e-02
   6.3301478e+00  -1.4266453e-02
   6.3493596e+00  -1.2772956e-02
   6.3493596e+00  -1.2772956e-02
   6.3686207e+00  -1.1198571e-02
   6.3686207e+00  -1.1198571e-02
   6.3723153e+00  -1.0878522e-02
   6.3723153e+00  -1.0878522e-02
   6.3878818e+00  -9.5430049e-03
   6.3878818e+00  -9.5430049e-03
   6.4070936e+00  -7.9118227e-03
   6.4070936e+00  -7.9118227e-03
   6.4263547e+00  -6.2044335e-03
   6.4263547e+00  -6.2044335e-03
   6.4278325e+00  -6.0678818e-03
   6.4278325e+00  -6.0678818e-03
   6.4455665e+00  -4.4469704e-03
   6.4455665e+00  -4.4469704e-03
   6.4648276e+00  -2.7222512e-03
   6.4648276e+00  -2.7222512e-03
   6.4804433e+00  -1.2572414e-03
   6.4804433e+00  -1.2572414e-03
   6.4840887e+00  -9.1076847e-04
   6.4840887e+00  -9.1076847e-04
   6.5033005e+00   8.8015764e-04
   6.5033005e+00   8.8015764e-04
   6.5225616e+00   2.6568473e-03
   6.5225616e+00   2.6568473e-03
   6.5318719e+00   3.5535616e-03
   6.5318719e+00   3.5535616e-03
   6.5418227e+00   4.5072315e-03
   6.5418227e+00   4.5072315e-03
   6.5610345e+00   6.2824631e-03
   6.5610345e+00   6.2824631e-03
   6.5802956e+00   8.0701478e-03
   6.5802956e+00   8.0701478e-03
   6.5833498e+00   8.3642365e-03
   6.5833498e+00   8.3642365e-03
   6.5995567e+00   9.8754680e-03
   6.5995567e+00   9.8754680e-03
   6.6187685e+00   1.1589606e-02
   6.6187685e+00   1.1589606e-02
   6.6363547e+00   1.3174877e-02
   6.6363547e+00   1.3174877e-02
   6.6380296e+00   1.3328571e-02
   6.6380296e+00   1.3328571e-02
   6.6572414e+00   1.5013350e-02
   6.6572414e+00   1.5013350e-02
   6.6765025e+00   1.6609458e-02
   6.6765025e+00   1.6609458e-02
   6.6931034e+00   1.7985665e-02
   6.6931034e+00   1.7985665e-02
   6.6957635e+00   1.8211182e-02
   6.6957635e+00   1.8211182e-02
   6.7149754e+00   1.9729606e-02
   6.7149754e+00   1.9729606e-02
   6.7342365e+00   2.1139852e-02
   6.7342365e+00   2.1139852e-02
   6.7534975e+00   2.2507537e-02
   6.7534975e+00   2.2507537e-02
   6.7576847e+00   2.2796453e-02
   6.7576847e+00   2.2796453e-02
   6.7727094e+00   2.3820591e-02
   6.7727094e+00   2.3820591e-02
   6.7919704e+00   2.4992315e-02
   6.7919704e+00   2.4992315e-02
   6.8111823e+00   2.6059310e-02
   6.8111823e+00   2.6059310e-02
   6.8304433e+00   2.7045271e-02
   6.8304433e+00   2.7045271e-02
   6.8423645e+00   2.7607241e-02
   6.8423645e+00   2.7607241e-02
   6.8497044e+00   2.7953153e-02
   6.8497044e+00   2.7953153e-02
   6.8689163e+00   2.8725813e-02
   6.8689163e+00   2.8725813e-02
   6.8881773e+00   2.9362660e-02
   6.8881773e+00   2.9362660e-02
   6.9074384e+00   2.9872512e-02
   6.9074384e+00   2.9872512e-02
   6.9266502e+00   3.0257192e-02
   6.9266502e+00   3.0257192e-02
   6.9459113e+00   3.0522611e-02
   6.9459113e+00   3.0522611e-02
   6.9651232e+00   3.0650640e-02
   6.9651232e+00   3.0650640e-02
   6.9843842e+00   3.0642414e-02
   6.9843842e+00   3.0642414e-02
   7.0036453e+00   3.0526256e-02
   7.0036453e+00   3.0526256e-02
   7.0228571e+00   3.0287438e-02
   7.0228571e+00   3.0287438e-02
   7.0421182e+00   2.9916158e-02
   7.0421182e+00   2.9916158e-02
   7.0613793e+00   2.9419754e-02
   7.0613793e+00   2.9419754e-02
   7.0805911e+00   2.8797438e-02
   7.0805911e+00   2.8797438e-02
   7.0998522e+00   2.8040640e-02
   7.0998522e+00   2.8040640e-02
   7.1091626e+00   2.7607241e-02
   7.1091626e+00   2.7607241e-02
   7.1190640e+00   2.7144384e-02
   7.1190640e+00   2.7144384e-02
   7.1383251e+00   2.6166158e-02
   7.1383251e+00   2.6166158e-02
   7.1575862e+00   2.5110493e-02
   7.1575862e+00   2.5110493e-02
   7.1767980e+00   2.3954926e-02
   7.1767980e+00   2.3954926e-02
   7.1940887e+00   2.2796453e-02
   7.1940887e+00   2.2796453e-02
   7.1960591e+00   2.2660246e-02
   7.1960591e+00   2.2660246e-02
   7.2153202e+00   2.1294877e-02
   7.2153202e+00   2.1294877e-02
   7.2345320e+00   1.9897143e-02
   7.2345320e+00   1.9897143e-02
   7.2537931e+00   1.8402759e-02
   7.2537931e+00   1.8402759e-02
   7.2587685e+00   1.7985665e-02
   7.2587685e+00   1.7985665e-02
   7.2730542e+00   1.6804138e-02
   7.2730542e+00   1.6804138e-02
   7.2922660e+00   1.5218916e-02
   7.2922660e+00   1.5218916e-02
   7.3115271e+00   1.3562315e-02
   7.3115271e+00   1.3562315e-02
   7.3157635e+00   1.3174877e-02
   7.3157635e+00   1.3174877e-02
   7.3307389e+00   1.1823793e-02
   7.3307389e+00   1.1823793e-02
   7.3500000e+00   1.0124335e-02
   7.3500000e+00   1.0124335e-02
   7.3691133e+00   8.3642365e-03
   7.3691133e+00   8.3642365e-03
   7.3692611e+00   8.3506897e-03
   7.3692611e+00   8.3506897e-03
   7.3884729e+00   6.5584729e-03
   7.3884729e+00   6.5584729e-03
   7.4077340e+00   4.8062857e-03
   7.4077340e+00   4.8062857e-03
   7.4209360e+00   3.5535616e-03
   7.4209360e+00   3.5535616e-03
   7.4269951e+00   2.9751281e-03
   7.4269951e+00   2.9751281e-03
   7.4462069e+00   1.2024039e-03
   7.4462069e+00   1.2024039e-03
   7.4654680e+00  -5.5416749e-04
   7.4654680e+00  -5.5416749e-04
   7.4729064e+00  -1.2572414e-03
   7.4729064e+00  -1.2572414e-03
   7.4846798e+00  -2.3609557e-03
   7.4846798e+00  -2.3609557e-03
   7.5039409e+00  -4.0708424e-03
   7.5039409e+00  -4.0708424e-03
   7.5232020e+00  -5.7832512e-03
   7.5232020e+00  -5.7832512e-03
   7.5263054e+00  -6.0678818e-03
   7.5263054e+00  -6.0678818e-03
   7.5424138e+00  -7.4984236e-03
   7.5424138e+00  -7.4984236e-03
   7.5616749e+00  -9.1092118e-03
   7.5616749e+00  -9.1092118e-03
   7.5809360e+00  -1.0718966e-02
   7.5809360e+00  -1.0718966e-02
   7.5828079e+00  -1.0878522e-02
   7.5828079e+00  -1.0878522e-02
   7.6001478e+00  -1.2304089e-02
   7.6001478e+00  -1.2304089e-02
   7.6194089e+00  -1.3778177e-02
   7.6194089e+00  -1.3778177e-02
   7.6386207e+00  -1.5223645e-02
   7.6386207e+00  -1.5223645e-02
   7.6448768e+00  -1.5689212e-02
   7.6448768e+00  -1.5689212e-02
   7.6578818e+00  -1.6655665e-02
   7.6578818e+00  -1.6655665e-02
   7.6771429e+00  -1.7967241e-02
   7.6771429e+00  -1.7967241e-02
   7.6963547e+00  -1.9206897e-02
   7.6963547e+00  -1.9206897e-02
   7.7156158e+00  -2.0420591e-02
   7.7156158e+00  -2.0420591e-02
   7.7168966e+00  -2.0500000e-02
   7.7168966e+00  -2.0500000e-02
   7.7348768e+00  -2.1573448e-02
   7.7348768e+00  -2.1573448e-02
   7.7540887e+00  -2.2610246e-02
   7.7540887e+00  -2.2610246e-02
   7.7733498e+00  -2.3563153e-02
   7.7733498e+00  -2.3563153e-02
   7.7926108e+00  -2.4453300e-02
   7.7926108e+00  -2.4453300e-02
   7.8118227e+00  -2.5291724e-02
   7.8118227e+00  -2.5291724e-02
   7.8123153e+00  -2.5310640e-02
   7.8123153e+00  -2.5310640e-02
   7.8310837e+00  -2.6050296e-02
   7.8310837e+00  -2.6050296e-02
   7.8502956e+00  -2.6702857e-02
   7.8502956e+00  -2.6702857e-02
   7.8695567e+00  -2.7261034e-02
   7.8695567e+00  -2.7261034e-02
   7.8888177e+00  -2.7731675e-02
   7.8888177e+00  -2.7731675e-02
   7.9080296e+00  -2.8117340e-02
   7.9080296e+00  -2.8117340e-02
   7.9272906e+00  -2.8419064e-02
   7.9272906e+00  -2.8419064e-02
   7.9465517e+00  -2.8634286e-02
   7.9465517e+00  -2.8634286e-02
   7.9657635e+00  -2.8767438e-02
   7.9657635e+00  -2.8767438e-02
   7.9850246e+00  -2.8803990e-02
   7.9850246e+00  -2.8803990e-02
   8.0042365e+00  -2.8752315e-02
   8.0042365e+00  -2.8752315e-02
   8.0234975e+00  -2.8625320e-02
   8.0234975e+00  -2.8625320e-02
   8.0427586e+00  -2.8407586e-02
   8.0427586e+00  -2.8407586e-02
   8.0619704e+00  -2.8103103e-02
   8.0619704e+00  -2.8103103e-02
   8.0812315e+00  -2.7714236e-02
   8.0812315e+00  -2.7714236e-02
   8.1004926e+00  -2.7240443e-02
   8.1004926e+00  -2.7240443e-02
   8.1197044e+00  -2.6679212e-02
   8.1197044e+00  -2.6679212e-02
   8.1389655e+00  -2.6023990e-02
   8.1389655e+00  -2.6023990e-02
   8.1569951e+00  -2.5310640e-02
   8.1569951e+00  -2.5310640e-02
   8.1581773e+00  -2.5263103e-02
   8.1581773e+00  -2.5263103e-02
   8.1774384e+00  -2.4423054e-02
   8.1774384e+00  -2.4423054e-02
   8.1966995e+00  -2.3530887e-02
   8.1966995e+00  -2.3530887e-02
   8.2159113e+00  -2.2575862e-02
   8.2159113e+00  -2.2575862e-02
   8.2351724e+00  -2.1537488e-02
   8.2351724e+00  -2.1537488e-02
   8.2525123e+00  -2.0500000e-02
   8.2525123e+00  -2.0500000e-02
   8.2544335e+00  -2.0384335e-02
   8.2544335e+00  -2.0384335e-02
   8.2736453e+00  -1.9170345e-02
   8.2736453e+00  -1.9170345e-02
   8.2929064e+00  -1.7929951e-02
   8.2929064e+00  -1.7929951e-02
   8.3121182e+00  -1.6618522e-02
   8.3121182e+00  -1.6618522e-02
   8.3246798e+00  -1.5689212e-02
   8.3246798e+00  -1.5689212e-02
   8.3313793e+00  -1.5188719e-02
   8.3313793e+00  -1.5188719e-02
   8.3506404e+00  -1.3744138e-02
   8.3506404e+00  -1.3744138e-02
   8.3698522e+00  -1.2271478e-02
   8.3698522e+00  -1.2271478e-02
   8.3868966e+00  -1.0878522e-02
   8.3868966e+00  -1.0878522e-02
   8.3891133e+00  -1.0690788e-02
   8.3891133e+00  -1.0690788e-02
   8.4083744e+00  -9.0834975e-03
   8.4083744e+00  -9.0834975e-03
   8.4275862e+00  -7.4761084e-03
   8.4275862e+00  -7.4761084e-03
   8.4435468e+00  -6.0678818e-03
   8.4435468e+00  -6.0678818e-03
   8.4468473e+00  -5.7681281e-03
   8.4468473e+00  -5.7681281e-03
   8.4661084e+00  -4.0593941e-03
   8.4661084e+00  -4.0593941e-03
   8.4853202e+00  -2.3553744e-03
   8.4853202e+00  -2.3553744e-03
   8.4971429e+00  -1.2572414e-03
   8.4971429e+00  -1.2572414e-03
   8.5045813e+00  -5.5886700e-04
   8.5045813e+00  -5.5886700e-04
   8.5237931e+00   1.1911034e-03
   8.5237931e+00   1.1911034e-03
   8.5430542e+00   2.9513448e-03
   8.5430542e+00   2.9513448e-03
   8.5494089e+00   3.5535616e-03
   8.5494089e+00   3.5535616e-03
   8.5623153e+00   4.7717833e-03
   8.5623153e+00   4.7717833e-03
   8.5815271e+00   6.5147291e-03
   8.5815271e+00   6.5147291e-03
   8.6007882e+00   8.2872906e-03
   8.6007882e+00   8.2872906e-03
   8.6015764e+00   8.3642365e-03
   8.6015764e+00   8.3642365e-03
   8.6200493e+00   1.0054581e-02
   8.6200493e+00   1.0054581e-02
   8.6392611e+00   1.1740985e-02
   8.6392611e+00   1.1740985e-02
   8.6554187e+00   1.3174877e-02
   8.6554187e+00   1.3174877e-02
   8.6585222e+00   1.3458522e-02
   8.6585222e+00   1.3458522e-02
   8.6777340e+00   1.5108621e-02
   8.6777340e+00   1.5108621e-02
   8.6969951e+00   1.6678030e-02
   8.6969951e+00   1.6678030e-02
   8.7130049e+00   1.7985665e-02
   8.7130049e+00   1.7985665e-02
   8.7162562e+00   1.8254187e-02
   8.7162562e+00   1.8254187e-02
   8.7354680e+00   1.9743399e-02
   8.7354680e+00   1.9743399e-02
   8.7547291e+00   2.1127241e-02
   8.7547291e+00   2.1127241e-02
   8.7739901e+00   2.2467488e-02
   8.7739901e+00   2.2467488e-02
   8.7788177e+00   2.2796453e-02
   8.7788177e+00   2.2796453e-02
   8.7932020e+00   2.3756010e-02
   8.7932020e+00   2.3756010e-02
   8.8124631e+00   2.4905369e-02
   8.8124631e+00   2.4905369e-02
   8.8316749e+00   2.5948621e-02
   8.8316749e+00   2.5948621e-02
   8.8509360e+00   2.6908621e-02
   8.8509360e+00   2.6908621e-02
   8.8662069e+00   2.7607241e-02
   8.8662069e+00   2.7607241e-02
   8.8701970e+00   2.7792266e-02
   8.8701970e+00   2.7792266e-02
   8.8894089e+00   2.8550640e-02
   8.8894089e+00   2.8550640e-02
   8.9086700e+00   2.9173005e-02
   8.9086700e+00   2.9173005e-02
   8.9279310e+00   2.9668768e-02
   8.9279310e+00   2.9668768e-02
   8.9471429e+00   3.0038571e-02
   8.9471429e+00   3.0038571e-02
   8.9664039e+00   3.0296059e-02
   8.9664039e+00   3.0296059e-02
   8.9856158e+00   3.0413103e-02
   8.9856158e+00   3.0413103e-02
   9.0048768e+00   3.0392365e-02
   9.0048768e+00   3.0392365e-02
   9.0241379e+00   3.0272463e-02
   9.0241379e+00   3.0272463e-02
   9.0433498e+00   3.0029901e-02
   9.0433498e+00   3.0029901e-02
   9.0626108e+00   2.9656700e-02
   9.0626108e+00   2.9656700e-02
   9.0818719e+00   2.9159064e-02
   9.0818719e+00   2.9159064e-02
   9.1010837e+00   2.8534680e-02
   9.1010837e+00   2.8534680e-02
   9.1203448e+00   2.7774039e-02
   9.1203448e+00   2.7774039e-02
   9.1239409e+00   2.7607241e-02
   9.1239409e+00   2.7607241e-02
   9.1396059e+00   2.6888177e-02
   9.1396059e+00   2.6888177e-02
   9.1588177e+00   2.5926897e-02
   9.1588177e+00   2.5926897e-02
   9.1780788e+00   2.4883645e-02
   9.1780788e+00   2.4883645e-02
   9.1972906e+00   2.3735172e-02
   9.1972906e+00   2.3735172e-02
   9.2113793e+00   2.2796453e-02
   9.2113793e+00   2.2796453e-02
   9.2165517e+00   2.2446897e-02
   9.2165517e+00   2.2446897e-02
   9.2358128e+00   2.1107586e-02
   9.2358128e+00   2.1107586e-02
   9.2550246e+00   1.9727389e-02
   9.2550246e+00   1.9727389e-02
   9.2742857e+00   1.8243300e-02
   9.2742857e+00   1.8243300e-02
   9.2773892e+00   1.7985665e-02
   9.2773892e+00   1.7985665e-02
   9.2935468e+00   1.6669655e-02
   9.2935468e+00   1.6669655e-02
   9.3127586e+00   1.5107044e-02
   9.3127586e+00   1.5107044e-02
   9.3320197e+00   1.3466700e-02
   9.3320197e+00   1.3466700e-02
   9.3352217e+00   1.3174877e-02
   9.3352217e+00   1.3174877e-02
   9.3512315e+00   1.1754187e-02
   9.3512315e+00   1.1754187e-02
   9.3704926e+00   1.0078079e-02
   9.3704926e+00   1.0078079e-02
   9.3893596e+00   8.3642365e-03
   9.3893596e+00   8.3642365e-03
   9.3897537e+00   8.3263547e-03
   9.3897537e+00   8.3263547e-03
   9.4089655e+00   6.5595074e-03
   9.4089655e+00   6.5595074e-03
   9.4282266e+00   4.8318276e-03
   9.4282266e+00   4.8318276e-03
   9.4419212e+00   3.5535616e-03
   9.4419212e+00   3.5535616e-03
   9.4474877e+00   3.0268079e-03
   9.4474877e+00   3.0268079e-03
   9.4666995e+00   1.2763990e-03
   9.4666995e+00   1.2763990e-03
   9.4859606e+00  -4.5199015e-04
   9.4859606e+00  -4.5199015e-04
   9.4946305e+00  -1.2572414e-03
   9.4946305e+00  -1.2572414e-03
   9.5051724e+00  -2.2342562e-03
   9.5051724e+00  -2.2342562e-03
   9.5244335e+00  -3.9227143e-03
   9.5244335e+00  -3.9227143e-03
   9.5436946e+00  -5.6016256e-03
   9.5436946e+00  -5.6016256e-03
   9.5489163e+00  -6.0678818e-03
   9.5489163e+00  -6.0678818e-03
   9.5629064e+00  -7.2986207e-03
   9.5629064e+00  -7.2986207e-03
   9.5821675e+00  -8.8878325e-03
   9.5821675e+00  -8.8878325e-03
   9.6014286e+00  -1.0460887e-02
   9.6014286e+00  -1.0460887e-02
   9.6064532e+00  -1.0878522e-02
   9.6064532e+00  -1.0878522e-02
   9.6206404e+00  -1.2032167e-02
   9.6206404e+00  -1.2032167e-02
   9.6399015e+00  -1.3487931e-02
   9.6399015e+00  -1.3487931e-02
   9.6591626e+00  -1.4898916e-02
   9.6591626e+00  -1.4898916e-02
   9.6699507e+00  -1.5689212e-02
   9.6699507e+00  -1.5689212e-02
   9.6783744e+00  -1.6310197e-02
   9.6783744e+00  -1.6310197e-02
   9.6976355e+00  -1.7611970e-02
   9.6976355e+00  -1.7611970e-02
   9.7168473e+00  -1.8827833e-02
   9.7168473e+00  -1.8827833e-02
   9.7361084e+00  -2.0002906e-02
   9.7361084e+00  -2.0002906e-02
   9.7444828e+00  -2.0500000e-02
   9.7444828e+00  -2.0500000e-02
   9.7553695e+00  -2.1146108e-02
   9.7553695e+00  -2.1146108e-02
   9.7745813e+00  -2.2176552e-02
   9.7745813e+00  -2.2176552e-02
   9.7938424e+00  -2.3112611e-02
   9.7938424e+00  -2.3112611e-02
   9.8131034e+00  -2.3976601e-02
   9.8131034e+00  -2.3976601e-02
   9.8323153e+00  -2.4780837e-02
   9.8323153e+00  -2.4780837e-02
   9.8460099e+00  -2.5310640e-02
   9.8460099e+00  -2.5310640e-02
   9.8515764e+00  -2.5527931e-02
   9.8515764e+00  -2.5527931e-02
   9.8707882e+00  -2.6179606e-02
   9.8707882e+00  -2.6179606e-02
   9.8900493e+00  -2.6732217e-02
   9.8900493e+00  -2.6732217e-02
   9.9093103e+00  -2.7193645e-02
   9.9093103e+00  -2.7193645e-02
   9.9285222e+00  -2.7568128e-02
   9.9285222e+00  -2.7568128e-02
   9.9477833e+00  -2.7857783e-02
   9.9477833e+00  -2.7857783e-02
   9.9670443e+00  -2.8062167e-02
   9.9670443e+00  -2.8062167e-02
   9.9862562e+00  -2.8183399e-02
   9.9862562e+00  -2.8183399e-02
   1.0005517e+01  -2.8211182e-02
   1.0005517e+01  -2.8211182e-02
   1.0024729e+01  -2.8155813e-02
   1.0024729e+01  -2.8155813e-02
   1.0043990e+01  -2.8024433e-02
   1.0043990e+01  -2.8024433e-02
   1.0063251e+01  -2.7803054e-02
   1.0063251e+01  -2.7803054e-02
   1.0082463e+01  -2.7496059e-02
   1.0082463e+01  -2.7496059e-02
   1.0101724e+01  -2.7103793e-02
   1.0101724e+01  -2.7103793e-02
   1.0120985e+01  -2.6624433e-02
   1.0120985e+01  -2.6624433e-02
   1.0140197e+01  -2.6053054e-02
   1.0140197e+01  -2.6053054e-02
   1.0159458e+01  -2.5381133e-02
   1.0159458e+01  -2.5381133e-02
   1.0161232e+01  -2.5310640e-02
   1.0161232e+01  -2.5310640e-02
   1.0178670e+01  -2.4621232e-02
   1.0178670e+01  -2.4621232e-02
   1.0197931e+01  -2.3805714e-02
   1.0197931e+01  -2.3805714e-02
   1.0217192e+01  -2.2929113e-02
   1.0217192e+01  -2.2929113e-02
   1.0236404e+01  -2.1977783e-02
   1.0236404e+01  -2.1977783e-02
   1.0255665e+01  -2.0928227e-02
   1.0255665e+01  -2.0928227e-02
   1.0262808e+01  -2.0500000e-02
   1.0262808e+01  -2.0500000e-02
   1.0274926e+01  -1.9774335e-02
   1.0274926e+01  -1.9774335e-02
   1.0294138e+01  -1.8595123e-02
   1.0294138e+01  -1.8595123e-02
   1.0313399e+01  -1.7369261e-02
   1.0313399e+01  -1.7369261e-02
   1.0332660e+01  -1.6049754e-02
   1.0332660e+01  -1.6049754e-02
   1.0337488e+01  -1.5689212e-02
   1.0337488e+01  -1.5689212e-02
   1.0351872e+01  -1.4636158e-02
   1.0351872e+01  -1.4636158e-02
   1.0371133e+01  -1.3225025e-02
   1.0371133e+01  -1.3225025e-02
   1.0390345e+01  -1.1758670e-02
   1.0390345e+01  -1.1758670e-02
   1.0401133e+01  -1.0878522e-02
   1.0401133e+01  -1.0878522e-02
   1.0409606e+01  -1.0181182e-02
   1.0409606e+01  -1.0181182e-02
   1.0428867e+01  -8.6162069e-03
   1.0428867e+01  -8.6162069e-03
   1.0448079e+01  -7.0214286e-03
   1.0448079e+01  -7.0214286e-03
   1.0458916e+01  -6.0678818e-03
   1.0458916e+01  -6.0678818e-03
   1.0467340e+01  -5.3236946e-03
   1.0467340e+01  -5.3236946e-03
   1.0486601e+01  -3.6571330e-03
   1.0486601e+01  -3.6571330e-03
   1.0505813e+01  -1.9667685e-03
   1.0505813e+01  -1.9667685e-03
   1.0513498e+01  -1.2572414e-03
   1.0513498e+01  -1.2572414e-03
   1.0525074e+01  -1.9522020e-04
   1.0525074e+01  -1.9522020e-04
   1.0544286e+01   1.5179015e-03
   1.0544286e+01   1.5179015e-03
   1.0563547e+01   3.2647833e-03
   1.0563547e+01   3.2647833e-03
   1.0566601e+01   3.5535616e-03
   1.0566601e+01   3.5535616e-03
   1.0582808e+01   5.0468966e-03
   1.0582808e+01   5.0468966e-03
   1.0602020e+01   6.7576847e-03
   1.0602020e+01   6.7576847e-03
   1.0619704e+01   8.3642365e-03
   1.0619704e+01   8.3642365e-03
   1.0621281e+01   8.5132020e-03
   1.0621281e+01   8.5132020e-03
   1.0640542e+01   1.0235764e-02
   1.0640542e+01   1.0235764e-02
   1.0659754e+01   1.1891330e-02
   1.0659754e+01   1.1891330e-02
   1.0674433e+01   1.3174877e-02
   1.0674433e+01   1.3174877e-02
   1.0679015e+01   1.3580936e-02
   1.0679015e+01   1.3580936e-02
   1.0698227e+01   1.5192167e-02
   1.0698227e+01   1.5192167e-02
   1.0717488e+01   1.6728818e-02
   1.0717488e+01   1.6728818e-02
   1.0733202e+01   1.7985665e-02
   1.0733202e+01   1.7985665e-02
   1.0736749e+01   1.8271626e-02
   1.0736749e+01   1.8271626e-02
   1.0755961e+01   1.9726552e-02
   1.0755961e+01   1.9726552e-02
   1.0775222e+01   2.1076601e-02
   1.0775222e+01   2.1076601e-02
   1.0794483e+01   2.2379803e-02
   1.0794483e+01   2.2379803e-02
   1.0800788e+01   2.2796453e-02
   1.0800788e+01   2.2796453e-02
   1.0813695e+01   2.3636650e-02
   1.0813695e+01   2.3636650e-02
   1.0832956e+01   2.4757241e-02
   1.0832956e+01   2.4757241e-02
   1.0852167e+01   2.5768621e-02
   1.0852167e+01   2.5768621e-02
   1.0871429e+01   2.6692660e-02
   1.0871429e+01   2.6692660e-02
   1.0890690e+01   2.7537537e-02
   1.0890690e+01   2.7537537e-02
   1.0892463e+01   2.7607241e-02
   1.0892463e+01   2.7607241e-02
   1.0909901e+01   2.8276108e-02
   1.0909901e+01   2.8276108e-02
   1.0929163e+01   2.8877438e-02
   1.0929163e+01   2.8877438e-02
   1.0948424e+01   2.9352217e-02
   1.0948424e+01   2.9352217e-02
   1.0967635e+01   2.9699163e-02
   1.0967635e+01   2.9699163e-02
   1.0986897e+01   2.9942118e-02
   1.0986897e+01   2.9942118e-02
   1.1006158e+01   3.0041527e-02
   1.1006158e+01   3.0041527e-02
   1.1025369e+01   3.0000542e-02
   1.1025369e+01   3.0000542e-02
   1.1044631e+01   2.9868424e-02
   1.1044631e+01   2.9868424e-02
   1.1063842e+01   2.9613547e-02
   1.1063842e+01   2.9613547e-02
   1.1083103e+01   2.9230246e-02
   1.1083103e+01   2.9230246e-02
   1.1102365e+01   2.8722118e-02
   1.1102365e+01   2.8722118e-02
   1.1121576e+01   2.8084680e-02
   1.1121576e+01   2.8084680e-02
   1.1133498e+01   2.7607241e-02
   1.1133498e+01   2.7607241e-02
   1.1140837e+01   2.7310690e-02
   1.1140837e+01   2.7310690e-02
   1.1160099e+01   2.6443941e-02
   1.1160099e+01   2.6443941e-02
   1.1179310e+01   2.5498177e-02
   1.1179310e+01   2.5498177e-02
   1.1198571e+01   2.4462020e-02
   1.1198571e+01   2.4462020e-02
   1.1217783e+01   2.3309113e-02
   1.1217783e+01   2.3309113e-02
   1.1225468e+01   2.2796453e-02
   1.1225468e+01   2.2796453e-02
   1.1237044e+01   2.2029409e-02
   1.1237044e+01   2.2029409e-02
   1.1256305e+01   2.0720443e-02
   1.1256305e+01   2.0720443e-02
   1.1275517e+01   1.9354089e-02
   1.1275517e+01   1.9354089e-02
   1.1293251e+01   1.7985665e-02
   1.1293251e+01   1.7985665e-02
   1.1294778e+01   1.7866749e-02
   1.1294778e+01   1.7866749e-02
   1.1314039e+01   1.6332611e-02
   1.1314039e+01   1.6332611e-02
   1.1333251e+01   1.4793005e-02
   1.1333251e+01   1.4793005e-02
   1.1352315e+01   1.3174877e-02
   1.1352315e+01   1.3174877e-02
   1.1352512e+01   1.3157241e-02
   1.1352512e+01   1.3157241e-02
   1.1371724e+01   1.1484483e-02
   1.1371724e+01   1.1484483e-02
   1.1390985e+01   9.8337931e-03
   1.1390985e+01   9.8337931e-03
   1.1407291e+01   8.3642365e-03
   1.1407291e+01   8.3642365e-03
   1.1410246e+01   8.0948276e-03
   1.1410246e+01   8.0948276e-03
   1.1429458e+01   6.3681773e-03
   1.1429458e+01   6.3681773e-03
   1.1448719e+01   4.6652020e-03
   1.1448719e+01   4.6652020e-03
   1.1460788e+01   3.5535616e-03
   1.1460788e+01   3.5535616e-03
   1.1467980e+01   2.8848424e-03
   1.1467980e+01   2.8848424e-03
   1.1487192e+01   1.1683448e-03
   1.1487192e+01   1.1683448e-03
   1.1506453e+01  -5.3478818e-04
   1.1506453e+01  -5.3478818e-04
   1.1514384e+01  -1.2572414e-03
   1.1514384e+01  -1.2572414e-03
   1.1525714e+01  -2.2871084e-03
   1.1525714e+01  -2.2871084e-03
   1.1544926e+01  -3.9454680e-03
   1.1544926e+01  -3.9454680e-03
   1.1564187e+01  -5.5954680e-03
   1.1564187e+01  -5.5954680e-03
   1.1569557e+01  -6.0678818e-03
   1.1569557e+01  -6.0678818e-03
   1.1583399e+01  -7.2634975e-03
   1.1583399e+01  -7.2634975e-03
   1.1602660e+01  -8.8249754e-03
   1.1602660e+01  -8.8249754e-03
   1.1621921e+01  -1.0365616e-02
   1.1621921e+01  -1.0365616e-02
   1.1628276e+01  -1.0878522e-02
   1.1628276e+01  -1.0878522e-02
   1.1641133e+01  -1.1910739e-02
   1.1641133e+01  -1.1910739e-02
   1.1660394e+01  -1.3341872e-02
   1.1660394e+01  -1.3341872e-02
   1.1679655e+01  -1.4720690e-02
   1.1679655e+01  -1.4720690e-02
   1.1693202e+01  -1.5689212e-02
   1.1693202e+01  -1.5689212e-02
   1.1698867e+01  -1.6100985e-02
   1.1698867e+01  -1.6100985e-02
   1.1718128e+01  -1.7385567e-02
   1.1718128e+01  -1.7385567e-02
   1.1737340e+01  -1.8576059e-02
   1.1737340e+01  -1.8576059e-02
   1.1756601e+01  -1.9716601e-02
   1.1756601e+01  -1.9716601e-02
   1.1770148e+01  -2.0500000e-02
   1.1770148e+01  -2.0500000e-02
   1.1775862e+01  -2.0832217e-02
   1.1775862e+01  -2.0832217e-02
   1.1795074e+01  -2.1850936e-02
   1.1795074e+01  -2.1850936e-02
   1.1814335e+01  -2.2768374e-02
   1.1814335e+01  -2.2768374e-02
   1.1833596e+01  -2.3607094e-02
   1.1833596e+01  -2.3607094e-02
   1.1852808e+01  -2.4380148e-02
   1.1852808e+01  -2.4380148e-02
   1.1872069e+01  -2.5093350e-02
   1.1872069e+01  -2.5093350e-02
   1.1878522e+01  -2.5310640e-02
   1.1878522e+01  -2.5310640e-02
   1.1891281e+01  -2.5736700e-02
   1.1891281e+01  -2.5736700e-02
   1.1910542e+01  -2.6280345e-02
   1.1910542e+01  -2.6280345e-02
   1.1929803e+01  -2.6730148e-02
   1.1929803e+01  -2.6730148e-02
   1.1949015e+01  -2.7091576e-02
   1.1949015e+01  -2.7091576e-02
   1.1968276e+01  -2.7366995e-02
   1.1968276e+01  -2.7366995e-02
   1.1987537e+01  -2.7558325e-02
   1.1987537e+01  -2.7558325e-02
   1.2006749e+01  -2.7664138e-02
   1.2006749e+01  -2.7664138e-02
   1.2026010e+01  -2.7679557e-02
   1.2026010e+01  -2.7679557e-02
   1.2045222e+01  -2.7616749e-02
   1.2045222e+01  -2.7616749e-02
   1.2064483e+01  -2.7476404e-02
   1.2064483e+01  -2.7476404e-02
   1.2083744e+01  -2.7246650e-02
   1.2083744e+01  -2.7246650e-02
   1.2102956e+01  -2.6930985e-02
   1.2102956e+01  -2.6930985e-02
   1.2122217e+01  -2.6528867e-02
   1.2122217e+01  -2.6528867e-02
   1.2141478e+01  -2.6036453e-02
   1.2141478e+01  -2.6036453e-02
   1.2160690e+01  -2.5447340e-02
   1.2160690e+01  -2.5447340e-02
   1.2164532e+01  -2.5310640e-02
   1.2164532e+01  -2.5310640e-02
   1.2179951e+01  -2.4767143e-02
   1.2179951e+01  -2.4767143e-02
   1.2199212e+01  -2.4026502e-02
   1.2199212e+01  -2.4026502e-02
   1.2218424e+01  -2.3224483e-02
   1.2218424e+01  -2.3224483e-02
   1.2237685e+01  -2.2352463e-02
   1.2237685e+01  -2.2352463e-02
   1.2256897e+01  -2.1394089e-02
   1.2256897e+01  -2.1394089e-02
   1.2273054e+01  -2.0500000e-02
   1.2273054e+01  -2.0500000e-02
   1.2276158e+01  -2.0324138e-02
   1.2276158e+01  -2.0324138e-02
   1.2295419e+01  -1.9197931e-02
   1.2295419e+01  -1.9197931e-02
   1.2314631e+01  -1.8040788e-02
   1.2314631e+01  -1.8040788e-02
   1.2333892e+01  -1.6817291e-02
   1.2333892e+01  -1.6817291e-02
   1.2350197e+01  -1.5689212e-02
   1.2350197e+01  -1.5689212e-02
   1.2353153e+01  -1.5480887e-02
   1.2353153e+01  -1.5480887e-02
   1.2372365e+01  -1.4105419e-02
   1.2372365e+01  -1.4105419e-02
   1.2391626e+01  -1.2715419e-02
   1.2391626e+01  -1.2715419e-02
   1.2410837e+01  -1.1244975e-02
   1.2410837e+01  -1.1244975e-02
   1.2415369e+01  -1.0878522e-02
   1.2415369e+01  -1.0878522e-02
   1.2430099e+01  -9.6900985e-03
   1.2430099e+01  -9.6900985e-03
   1.2449360e+01  -8.1566995e-03
   1.2449360e+01  -8.1566995e-03
   1.2468571e+01  -6.5660099e-03
   1.2468571e+01  -6.5660099e-03
   1.2474286e+01  -6.0678818e-03
   1.2474286e+01  -6.0678818e-03
   1.2487833e+01  -4.8929754e-03
   1.2487833e+01  -4.8929754e-03
   1.2507094e+01  -3.2604532e-03
   1.2507094e+01  -3.2604532e-03
   1.2526305e+01  -1.5778719e-03
   1.2526305e+01  -1.5778719e-03
   1.2529803e+01  -1.2572414e-03
   1.2529803e+01  -1.2572414e-03
   1.2545567e+01   1.5829704e-04
   1.2545567e+01   1.5829704e-04
   1.2564778e+01   1.8395567e-03
   1.2564778e+01   1.8395567e-03
   1.2583793e+01   3.5535616e-03
   1.2583793e+01   3.5535616e-03
   1.2584039e+01   3.5758768e-03
   1.2584039e+01   3.5758768e-03
   1.2603300e+01   5.3123153e-03
   1.2603300e+01   5.3123153e-03
   1.2622512e+01   6.9928571e-03
   1.2622512e+01   6.9928571e-03
   1.2637833e+01   8.3642365e-03
   1.2637833e+01   8.3642365e-03
   1.2641773e+01   8.7265517e-03
   1.2641773e+01   8.7265517e-03
   1.2661034e+01   1.0404877e-02
   1.2661034e+01   1.0404877e-02
   1.2680246e+01   1.2028719e-02
   1.2680246e+01   1.2028719e-02
   1.2693596e+01   1.3174877e-02
   1.2693596e+01   1.3174877e-02
   1.2699507e+01   1.3686650e-02
   1.2699507e+01   1.3686650e-02
   1.2718768e+01   1.5257931e-02
   1.2718768e+01   1.5257931e-02
   1.2737980e+01   1.6759212e-02
   1.2737980e+01   1.6759212e-02
   1.2753695e+01   1.7985665e-02
   1.2753695e+01   1.7985665e-02
   1.2757241e+01   1.8265468e-02
   1.2757241e+01   1.8265468e-02
   1.2776453e+01   1.9684089e-02
   1.2776453e+01   1.9684089e-02
   1.2795714e+01   2.0997882e-02
   1.2795714e+01   2.0997882e-02
   1.2814975e+01   2.2260000e-02
   1.2814975e+01   2.2260000e-02
   1.2823399e+01   2.2796453e-02
   1.2823399e+01   2.2796453e-02
   1.2834187e+01   2.3481182e-02
   1.2834187e+01   2.3481182e-02
   1.2853448e+01   2.4571084e-02
   1.2853448e+01   2.4571084e-02
   1.2872709e+01   2.5548424e-02
   1.2872709e+01   2.5548424e-02
   1.2891921e+01   2.6433498e-02
   1.2891921e+01   2.6433498e-02
   1.2911182e+01   2.7234975e-02
   1.2911182e+01   2.7234975e-02
   1.2921281e+01   2.7607241e-02
   1.2921281e+01   2.7607241e-02
   1.2930394e+01   2.7944778e-02
   1.2930394e+01   2.7944778e-02
   1.2949655e+01   2.8524089e-02
   1.2949655e+01   2.8524089e-02
   1.2968916e+01   2.8975517e-02
   1.2968916e+01   2.8975517e-02
   1.2988128e+01   2.9300148e-02
   1.2988128e+01   2.9300148e-02
   1.3007389e+01   2.9516946e-02
   1.3007389e+01   2.9516946e-02
   1.3026650e+01   2.9595369e-02
   1.3026650e+01   2.9595369e-02
   1.3045862e+01   2.9541921e-02
   1.3045862e+01   2.9541921e-02
   1.3065123e+01   2.9393054e-02
   1.3065123e+01   2.9393054e-02
   1.3084335e+01   2.9120887e-02
   1.3084335e+01   2.9120887e-02
   1.3103596e+01   2.8721970e-02
   1.3103596e+01   2.8721970e-02
   1.3122857e+01   2.8196995e-02
   1.3122857e+01   2.8196995e-02
   1.3140099e+01   2.7607241e-02
   1.3140099e+01   2.7607241e-02
   1.3142069e+01   2.7538424e-02
   1.3142069e+01   2.7538424e-02
   1.3161330e+01   2.6771182e-02
   1.3161330e+01   2.6771182e-02
   1.3180591e+01   2.5921133e-02
   1.3180591e+01   2.5921133e-02
   1.3199803e+01   2.4985271e-02
   1.3199803e+01   2.4985271e-02
   1.3219064e+01   2.3948030e-02
   1.3219064e+01   2.3948030e-02
   1.3238030e+01   2.2796453e-02
   1.3238030e+01   2.2796453e-02
   1.3238276e+01   2.2779852e-02
   1.3238276e+01   2.2779852e-02
   1.3257537e+01   2.1528177e-02
   1.3257537e+01   2.1528177e-02
   1.3276798e+01   2.0244778e-02
   1.3276798e+01   2.0244778e-02
   1.3296010e+01   1.8883842e-02
   1.3296010e+01   1.8883842e-02
   1.3307685e+01   1.7985665e-02
   1.3307685e+01   1.7985665e-02
   1.3315271e+01   1.7398571e-02
   1.3315271e+01   1.7398571e-02
   1.3334532e+01   1.5906552e-02
   1.3334532e+01   1.5906552e-02
   1.3353744e+01   1.4384433e-02
   1.3353744e+01   1.4384433e-02
   1.3368079e+01   1.3174877e-02
   1.3368079e+01   1.3174877e-02
   1.3373005e+01   1.2752069e-02
   1.3373005e+01   1.2752069e-02
   1.3392266e+01   1.1125862e-02
   1.3392266e+01   1.1125862e-02
   1.3411478e+01   9.4964039e-03
   1.3411478e+01   9.4964039e-03
   1.3424187e+01   8.3642365e-03
   1.3424187e+01   8.3642365e-03
   1.3430739e+01   7.7728571e-03
   1.3430739e+01   7.7728571e-03
   1.3449951e+01   6.0892611e-03
   1.3449951e+01   6.0892611e-03
   1.3469212e+01   4.4082857e-03
   1.3469212e+01   4.4082857e-03
   1.3478621e+01   3.5535616e-03
   1.3478621e+01   3.5535616e-03
   1.3488473e+01   2.6552315e-03
   1.3488473e+01   2.6552315e-03
   1.3507685e+01   9.7602463e-04
   1.3507685e+01   9.7602463e-04
   1.3526946e+01  -7.0362069e-04
   1.3526946e+01  -7.0362069e-04
   1.3533103e+01  -1.2572414e-03
   1.3533103e+01  -1.2572414e-03
   1.3546207e+01  -2.4224680e-03
   1.3546207e+01  -2.4224680e-03
   1.3565419e+01  -4.0475025e-03
   1.3565419e+01  -4.0475025e-03
   1.3584680e+01  -5.6707882e-03
   1.3584680e+01  -5.6707882e-03
   1.3589310e+01  -6.0678818e-03
   1.3589310e+01  -6.0678818e-03
   1.3603892e+01  -7.3055172e-03
   1.3603892e+01  -7.3055172e-03
   1.3623153e+01  -8.8358621e-03
   1.3623153e+01  -8.8358621e-03
   1.3642414e+01  -1.0345468e-02
   1.3642414e+01  -1.0345468e-02
   1.3649113e+01  -1.0878522e-02
   1.3649113e+01  -1.0878522e-02
   1.3661626e+01  -1.1860246e-02
   1.3661626e+01  -1.1860246e-02
   1.3680887e+01  -1.3263153e-02
   1.3680887e+01  -1.3263153e-02
   1.3700148e+01  -1.4610148e-02
   1.3700148e+01  -1.4610148e-02
   1.3715616e+01  -1.5689212e-02
   1.3715616e+01  -1.5689212e-02
   1.3719360e+01  -1.5956700e-02
   1.3719360e+01  -1.5956700e-02
   1.3738621e+01  -1.7219409e-02
   1.3738621e+01  -1.7219409e-02
   1.3757833e+01  -1.8383448e-02
   1.3757833e+01  -1.8383448e-02
   1.3777094e+01  -1.9490985e-02
   1.3777094e+01  -1.9490985e-02
   1.3795123e+01  -2.0500000e-02
   1.3795123e+01  -2.0500000e-02
   1.3796355e+01  -2.0570887e-02
   1.3796355e+01  -2.0570887e-02
   1.3815567e+01  -2.1574631e-02
   1.3815567e+01  -2.1574631e-02
   1.3834828e+01  -2.2472365e-02
   1.3834828e+01  -2.2472365e-02
   1.3854089e+01  -2.3286305e-02
   1.3854089e+01  -2.3286305e-02
   1.3873300e+01  -2.4030049e-02
   1.3873300e+01  -2.4030049e-02
   1.3892562e+01  -2.4709754e-02
   1.3892562e+01  -2.4709754e-02
   1.3911330e+01  -2.5310640e-02
   1.3911330e+01  -2.5310640e-02
   1.3911773e+01  -2.5326207e-02
   1.3911773e+01  -2.5326207e-02
   1.3931034e+01  -2.5859261e-02
   1.3931034e+01  -2.5859261e-02
   1.3950296e+01  -2.6296453e-02
   1.3950296e+01  -2.6296453e-02
   1.3969507e+01  -2.6643842e-02
   1.3969507e+01  -2.6643842e-02
   1.3988768e+01  -2.6904286e-02
   1.3988768e+01  -2.6904286e-02
   1.4008030e+01  -2.7082069e-02
   1.4008030e+01  -2.7082069e-02
   1.4027241e+01  -2.7170887e-02
   1.4027241e+01  -2.7170887e-02
   1.4046502e+01  -2.7171330e-02
   1.4046502e+01  -2.7171330e-02
   1.4065764e+01  -2.7099064e-02
   1.4065764e+01  -2.7099064e-02
   1.4084975e+01  -2.6946404e-02
   1.4084975e+01  -2.6946404e-02
   1.4104236e+01  -2.6704483e-02
   1.4104236e+01  -2.6704483e-02
   1.4123448e+01  -2.6375911e-02
   1.4123448e+01  -2.6375911e-02
   1.4142709e+01  -2.5958522e-02
   1.4142709e+01  -2.5958522e-02
   1.4161970e+01  -2.5447340e-02
   1.4161970e+01  -2.5447340e-02
   1.4166305e+01  -2.5310640e-02
   1.4166305e+01  -2.5310640e-02
   1.4181182e+01  -2.4845862e-02
   1.4181182e+01  -2.4845862e-02
   1.4200443e+01  -2.4179754e-02
   1.4200443e+01  -2.4179754e-02
   1.4219704e+01  -2.3450591e-02
   1.4219704e+01  -2.3450591e-02
   1.4238916e+01  -2.2653399e-02
   1.4238916e+01  -2.2653399e-02
   1.4258177e+01  -2.1776946e-02
   1.4258177e+01  -2.1776946e-02
   1.4277389e+01  -2.0802118e-02
   1.4277389e+01  -2.0802118e-02
   1.4282808e+01  -2.0500000e-02
   1.4282808e+01  -2.0500000e-02
   1.4296650e+01  -1.9732020e-02
   1.4296650e+01  -1.9732020e-02
   1.4315911e+01  -1.8633892e-02
   1.4315911e+01  -1.8633892e-02
   1.4335123e+01  -1.7488079e-02
   1.4335123e+01  -1.7488079e-02
   1.4354384e+01  -1.6257044e-02
   1.4354384e+01  -1.6257044e-02
   1.4362562e+01  -1.5689212e-02
   1.4362562e+01  -1.5689212e-02
   1.4373645e+01  -1.4921527e-02
   1.4373645e+01  -1.4921527e-02
   1.4392857e+01  -1.3581182e-02
   1.4392857e+01  -1.3581182e-02
   1.4412118e+01  -1.2202463e-02
   1.4412118e+01  -1.2202463e-02
   1.4429360e+01  -1.0878522e-02
   1.4429360e+01  -1.0878522e-02
   1.4431330e+01  -1.0719409e-02
   1.4431330e+01  -1.0719409e-02
   1.4450591e+01  -9.2064039e-03
   1.4450591e+01  -9.2064039e-03
   1.4469852e+01  -7.6955665e-03
   1.4469852e+01  -7.6955665e-03
   1.4489064e+01  -6.1009360e-03
   1.4489064e+01  -6.1009360e-03
   1.4489458e+01  -6.0678818e-03
   1.4489458e+01  -6.0678818e-03
   1.4508325e+01  -4.4682562e-03
   1.4508325e+01  -4.4682562e-03
   1.4527586e+01  -2.8627488e-03
   1.4527586e+01  -2.8627488e-03
   1.4545961e+01  -1.2572414e-03
   1.4545961e+01  -1.2572414e-03
   1.4546798e+01  -1.1825123e-03
   1.4546798e+01  -1.1825123e-03
   1.4566059e+01   5.0726108e-04
   1.4566059e+01   5.0726108e-04
   1.4585320e+01   2.1609261e-03
   1.4585320e+01   2.1609261e-03
   1.4600936e+01   3.5535616e-03
   1.4600936e+01   3.5535616e-03
   1.4604532e+01   3.8841724e-03
   1.4604532e+01   3.8841724e-03
   1.4623793e+01   5.5732020e-03
   1.4623793e+01   5.5732020e-03
   1.4643005e+01   7.2249754e-03
   1.4643005e+01   7.2249754e-03
   1.4655911e+01   8.3642365e-03
   1.4655911e+01   8.3642365e-03
   1.4662266e+01   8.9320690e-03
   1.4662266e+01   8.9320690e-03
   1.4681527e+01   1.0567389e-02
   1.4681527e+01   1.0567389e-02
   1.4700739e+01   1.2159261e-02
   1.4700739e+01   1.2159261e-02
   1.4712808e+01   1.3174877e-02
   1.4712808e+01   1.3174877e-02
   1.4720000e+01   1.3783103e-02
   1.4720000e+01   1.3783103e-02
   1.4739261e+01   1.5314039e-02
   1.4739261e+01   1.5314039e-02
   1.4758473e+01   1.6778867e-02
   1.4758473e+01   1.6778867e-02
   1.4774384e+01   1.7985665e-02
   1.4774384e+01   1.7985665e-02
   1.4777734e+01   1.8246552e-02
   1.4777734e+01   1.8246552e-02
   1.4796946e+01   1.9628473e-02
   1.4796946e+01   1.9628473e-02
   1.4816207e+01   2.0904828e-02
   1.4816207e+01   2.0904828e-02
   1.4835468e+01   2.2124828e-02
   1.4835468e+01   2.2124828e-02
   1.4846404e+01   2.2796453e-02
   1.4846404e+01   2.2796453e-02
   1.4854680e+01   2.3307192e-02
   1.4854680e+01   2.3307192e-02
   1.4873941e+01   2.4366453e-02
   1.4873941e+01   2.4366453e-02
   1.4893202e+01   2.5309557e-02
   1.4893202e+01   2.5309557e-02
   1.4912414e+01   2.6156207e-02
   1.4912414e+01   2.6156207e-02
   1.4931675e+01   2.6914631e-02
   1.4931675e+01   2.6914631e-02
   1.4950887e+01   2.7584089e-02
   1.4950887e+01   2.7584089e-02
   1.4951724e+01   2.7607241e-02
   1.4951724e+01   2.7607241e-02
   1.4970148e+01   2.8141527e-02
   1.4970148e+01   2.8141527e-02
   1.4989409e+01   2.8569901e-02
   1.4989409e+01   2.8569901e-02
   1.5008621e+01   2.8872759e-02
   1.5008621e+01   2.8872759e-02
   1.5027882e+01   2.9062463e-02
   1.5027882e+01   2.9062463e-02
   1.5047143e+01   2.9118670e-02
   1.5047143e+01   2.9118670e-02
   1.5066355e+01   2.9052611e-02
   1.5066355e+01   2.9052611e-02
   1.5085616e+01   2.8885369e-02
   1.5085616e+01   2.8885369e-02
   1.5104828e+01   2.8593103e-02
   1.5104828e+01   2.8593103e-02
   1.5124089e+01   2.8174975e-02
   1.5124089e+01   2.8174975e-02
   1.5143350e+01   2.7627685e-02
   1.5143350e+01   2.7627685e-02
   1.5143941e+01   2.7607241e-02
   1.5143941e+01   2.7607241e-02
   1.5162562e+01   2.6964680e-02
   1.5162562e+01   2.6964680e-02
   1.5181823e+01   2.6212709e-02
   1.5181823e+01   2.6212709e-02
   1.5201084e+01   2.5373842e-02
   1.5201084e+01   2.5373842e-02
   1.5220296e+01   2.4440591e-02
   1.5220296e+01   2.4440591e-02
   1.5239557e+01   2.3394138e-02
   1.5239557e+01   2.3394138e-02
   1.5249360e+01   2.2796453e-02
   1.5249360e+01   2.2796453e-02
   1.5258818e+01   2.2219655e-02
   1.5258818e+01   2.2219655e-02
   1.5278030e+01   2.1004236e-02
   1.5278030e+01   2.1004236e-02
   1.5297291e+01   1.9738424e-02
   1.5297291e+01   1.9738424e-02
   1.5316502e+01   1.8374138e-02
   1.5316502e+01   1.8374138e-02
   1.5321576e+01   1.7985665e-02
   1.5321576e+01   1.7985665e-02
   1.5335764e+01   1.6910148e-02
   1.5335764e+01   1.6910148e-02
   1.5355025e+01   1.5453054e-02
   1.5355025e+01   1.5453054e-02
   1.5374236e+01   1.3940936e-02
   1.5374236e+01   1.3940936e-02
   1.5383350e+01   1.3174877e-02
   1.5383350e+01   1.3174877e-02
   1.5393498e+01   1.2325271e-02
   1.5393498e+01   1.2325271e-02
   1.5412759e+01   1.0740345e-02
   1.5412759e+01   1.0740345e-02
   1.5431970e+01   9.1268966e-03
   1.5431970e+01   9.1268966e-03
   1.5440591e+01   8.3642365e-03
   1.5440591e+01   8.3642365e-03
   1.5451232e+01   7.4275862e-03
   1.5451232e+01   7.4275862e-03
   1.5470443e+01   5.7838916e-03
   1.5470443e+01   5.7838916e-03
   1.5489704e+01   4.1212709e-03
   1.5489704e+01   4.1212709e-03
   1.5496010e+01   3.5535616e-03
   1.5496010e+01   3.5535616e-03
   1.5508966e+01   2.4011034e-03
   1.5508966e+01   2.4011034e-03
   1.5528177e+01   7.5830542e-04
   1.5528177e+01   7.5830542e-04
   1.5547438e+01  -9.0005419e-04
   1.5547438e+01  -9.0005419e-04
   1.5551478e+01  -1.2572414e-03
   1.5551478e+01  -1.2572414e-03
   1.5566700e+01  -2.5820493e-03
   1.5566700e+01  -2.5820493e-03
   1.5585911e+01  -4.1736108e-03
   1.5585911e+01  -4.1736108e-03
   1.5605172e+01  -5.7707389e-03
   1.5605172e+01  -5.7707389e-03
   1.5608670e+01  -6.0678818e-03
   1.5608670e+01  -6.0678818e-03
   1.5624384e+01  -7.3705419e-03
   1.5624384e+01  -7.3705419e-03
   1.5643645e+01  -8.8690148e-03
   1.5643645e+01  -8.8690148e-03
   1.5662906e+01  -1.0347980e-02
   1.5662906e+01  -1.0347980e-02
   1.5669754e+01  -1.0878522e-02
   1.5669754e+01  -1.0878522e-02
   1.5682118e+01  -1.1831626e-02
   1.5682118e+01  -1.1831626e-02
   1.5701379e+01  -1.3205172e-02
   1.5701379e+01  -1.3205172e-02
   1.5720640e+01  -1.4520591e-02
   1.5720640e+01  -1.4520591e-02
   1.5737833e+01  -1.5689212e-02
   1.5737833e+01  -1.5689212e-02
   1.5739852e+01  -1.5832167e-02
   1.5739852e+01  -1.5832167e-02
   1.5759113e+01  -1.7072167e-02
   1.5759113e+01  -1.7072167e-02
   1.5778374e+01  -1.8209901e-02
   1.5778374e+01  -1.8209901e-02
   1.5797586e+01  -1.9285862e-02
   1.5797586e+01  -1.9285862e-02
   1.5816847e+01  -2.0327340e-02
   1.5816847e+01  -2.0327340e-02
   1.5820148e+01  -2.0500000e-02
   1.5820148e+01  -2.0500000e-02
   1.5836059e+01  -2.1314039e-02
   1.5836059e+01  -2.1314039e-02
   1.5855320e+01  -2.2192857e-02
   1.5855320e+01  -2.2192857e-02
   1.5874581e+01  -2.2983842e-02
   1.5874581e+01  -2.2983842e-02
   1.5893793e+01  -2.3700443e-02
   1.5893793e+01  -2.3700443e-02
   1.5913054e+01  -2.4349655e-02
   1.5913054e+01  -2.4349655e-02
   1.5932315e+01  -2.4933054e-02
   1.5932315e+01  -2.4933054e-02
   1.5946453e+01  -2.5310640e-02
   1.5946453e+01  -2.5310640e-02
   1.5951527e+01  -2.5447488e-02
   1.5951527e+01  -2.5447488e-02
   1.5970788e+01  -2.5872660e-02
   1.5970788e+01  -2.5872660e-02
   1.5990000e+01  -2.6207635e-02
   1.5990000e+01  -2.6207635e-02
   1.6009261e+01  -2.6451379e-02
   1.6009261e+01  -2.6451379e-02
   1.6028522e+01  -2.6624433e-02
   1.6028522e+01  -2.6624433e-02
   1.6047734e+01  -2.6699310e-02
   1.6047734e+01  -2.6699310e-02
   1.6066995e+01  -2.6676108e-02
   1.6066995e+01  -2.6676108e-02
   1.6086256e+01  -2.6592906e-02
   1.6086256e+01  -2.6592906e-02
   1.6105468e+01  -2.6426552e-02
   1.6105468e+01  -2.6426552e-02
   1.6124729e+01  -2.6170345e-02
   1.6124729e+01  -2.6170345e-02
   1.6143941e+01  -2.5825961e-02
   1.6143941e+01  -2.5825961e-02
   1.6163202e+01  -2.5390099e-02
   1.6163202e+01  -2.5390099e-02
   1.6166108e+01  -2.5310640e-02
   1.6166108e+01  -2.5310640e-02
   1.6182463e+01  -2.4867143e-02
   1.6182463e+01  -2.4867143e-02
   1.6201675e+01  -2.4276207e-02
   1.6201675e+01  -2.4276207e-02
   1.6220936e+01  -2.3619557e-02
   1.6220936e+01  -2.3619557e-02
   1.6240197e+01  -2.2895320e-02
   1.6240197e+01  -2.2895320e-02
   1.6259409e+01  -2.2096256e-02
   1.6259409e+01  -2.2096256e-02
   1.6278670e+01  -2.1208670e-02
   1.6278670e+01  -2.1208670e-02
   1.6292414e+01  -2.0500000e-02
   1.6292414e+01  -2.0500000e-02
   1.6297882e+01  -2.0214433e-02
   1.6297882e+01  -2.0214433e-02
   1.6317143e+01  -1.9171084e-02
   1.6317143e+01  -1.9171084e-02
   1.6336404e+01  -1.8091724e-02
   1.6336404e+01  -1.8091724e-02
   1.6355616e+01  -1.6948374e-02
   1.6355616e+01  -1.6948374e-02
   1.6374877e+01  -1.5701379e-02
   1.6374877e+01  -1.5701379e-02
   1.6375074e+01  -1.5689212e-02
   1.6375074e+01  -1.5689212e-02
   1.6394138e+01  -1.4393005e-02
   1.6394138e+01  -1.4393005e-02
   1.6413350e+01  -1.3077734e-02
   1.6413350e+01  -1.3077734e-02
   1.6432611e+01  -1.1701576e-02
   1.6432611e+01  -1.1701576e-02
   1.6443300e+01  -1.0878522e-02
   1.6443300e+01  -1.0878522e-02
   1.6451872e+01  -1.0219803e-02
   1.6451872e+01  -1.0219803e-02
   1.6471084e+01  -8.7467488e-03
   1.6471084e+01  -8.7467488e-03
   1.6490345e+01  -7.2505911e-03
   1.6490345e+01  -7.2505911e-03
   1.6504680e+01  -6.0678818e-03
   1.6504680e+01  -6.0678818e-03
   1.6509557e+01  -5.6549261e-03
   1.6509557e+01  -5.6549261e-03
   1.6528818e+01  -4.0680542e-03
   1.6528818e+01  -4.0680542e-03
   1.6548079e+01  -2.4833941e-03
   1.6548079e+01  -2.4833941e-03
   1.6562217e+01  -1.2572414e-03
   1.6562217e+01  -1.2572414e-03
   1.6567291e+01  -8.1167488e-04
   1.6567291e+01  -8.1167488e-04
   1.6586552e+01   8.3200493e-04
   1.6586552e+01   8.3200493e-04
   1.6605813e+01   2.4617389e-03
   1.6605813e+01   2.4617389e-03
   1.6618177e+01   3.5535616e-03
   1.6618177e+01   3.5535616e-03
   1.6625025e+01   4.1639951e-03
   1.6625025e+01   4.1639951e-03
   1.6644286e+01   5.8097044e-03
   1.6644286e+01   5.8097044e-03
   1.6663498e+01   7.4341872e-03
   1.6663498e+01   7.4341872e-03
   1.6674236e+01   8.3642365e-03
   1.6674236e+01   8.3642365e-03
   1.6682759e+01   9.1107389e-03
   1.6682759e+01   9.1107389e-03
   1.6702020e+01   1.0705222e-02
   1.6702020e+01   1.0705222e-02
   1.6721232e+01   1.2264778e-02
   1.6721232e+01   1.2264778e-02
   1.6732315e+01   1.3174877e-02
   1.6732315e+01   1.3174877e-02
   1.6740493e+01   1.3853103e-02
   1.6740493e+01   1.3853103e-02
   1.6759754e+01   1.5345172e-02
   1.6759754e+01   1.5345172e-02
   1.6778966e+01   1.6773005e-02
   1.6778966e+01   1.6773005e-02
   1.6795369e+01   1.7985665e-02
   1.6795369e+01   1.7985665e-02
   1.6798227e+01   1.8201182e-02
   1.6798227e+01   1.8201182e-02
   1.6817438e+01   1.9547734e-02
   1.6817438e+01   1.9547734e-02
   1.6836700e+01   2.0787389e-02
   1.6836700e+01   2.0787389e-02
   1.6855961e+01   2.1965369e-02
   1.6855961e+01   2.1965369e-02
   1.6870000e+01   2.2796453e-02
   1.6870000e+01   2.2796453e-02
   1.6875172e+01   2.3106650e-02
   1.6875172e+01   2.3106650e-02
   1.6894433e+01   2.4137438e-02
   1.6894433e+01   2.4137438e-02
   1.6913695e+01   2.5048227e-02
   1.6913695e+01   2.5048227e-02
   1.6932906e+01   2.5858621e-02
   1.6932906e+01   2.5858621e-02
   1.6952167e+01   2.6577094e-02
   1.6952167e+01   2.6577094e-02
   1.6971379e+01   2.7203547e-02
   1.6971379e+01   2.7203547e-02
   1.6986108e+01   2.7607241e-02
   1.6986108e+01   2.7607241e-02
   1.6990640e+01   2.7731921e-02
   1.6990640e+01   2.7731921e-02
   1.7009901e+01   2.8139458e-02
   1.7009901e+01   2.8139458e-02
   1.7029113e+01   2.8422512e-02
   1.7029113e+01   2.8422512e-02
   1.7048374e+01   2.8586946e-02
   1.7048374e+01   2.8586946e-02
   1.7067635e+01   2.8621872e-02
   1.7067635e+01   2.8621872e-02
   1.7086847e+01   2.8542857e-02
   1.7086847e+01   2.8542857e-02
   1.7106108e+01   2.8357143e-02
   1.7106108e+01   2.8357143e-02
   1.7125369e+01   2.8043892e-02
   1.7125369e+01   2.8043892e-02
   1.7144433e+01   2.7607241e-02
   1.7144433e+01   2.7607241e-02
   1.7144581e+01   2.7604039e-02
   1.7144581e+01   2.7604039e-02
   1.7163842e+01   2.7048966e-02
   1.7163842e+01   2.7048966e-02
   1.7183054e+01   2.6398424e-02
   1.7183054e+01   2.6398424e-02
   1.7202315e+01   2.5657192e-02
   1.7202315e+01   2.5657192e-02
   1.7221576e+01   2.4823744e-02
   1.7221576e+01   2.4823744e-02
   1.7240788e+01   2.3886946e-02
   1.7240788e+01   2.3886946e-02
   1.7260049e+01   2.2824335e-02
   1.7260049e+01   2.2824335e-02
   1.7260493e+01   2.2796453e-02
   1.7260493e+01   2.2796453e-02
   1.7279310e+01   2.1672660e-02
   1.7279310e+01   2.1672660e-02
   1.7298522e+01   2.0485369e-02
   1.7298522e+01   2.0485369e-02
   1.7317783e+01   1.9229458e-02
   1.7317783e+01   1.9229458e-02
   1.7335222e+01   1.7985665e-02
   1.7335222e+01   1.7985665e-02
   1.7336995e+01   1.7854877e-02
   1.7336995e+01   1.7854877e-02
   1.7356256e+01   1.6433300e-02
   1.7356256e+01   1.6433300e-02
   1.7375517e+01   1.5003695e-02
   1.7375517e+01   1.5003695e-02
   1.7394729e+01   1.3495074e-02
   1.7394729e+01   1.3495074e-02
   1.7398571e+01   1.3174877e-02
   1.7398571e+01   1.3174877e-02
   1.7413990e+01   1.1912020e-02
   1.7413990e+01   1.1912020e-02
   1.7433251e+01   1.0361872e-02
   1.7433251e+01   1.0361872e-02
   1.7452463e+01   8.7597044e-03
   1.7452463e+01   8.7597044e-03
   1.7456995e+01   8.3642365e-03
   1.7456995e+01   8.3642365e-03
   1.7471724e+01   7.0953202e-03
   1.7471724e+01   7.0953202e-03
   1.7490936e+01   5.4871921e-03
   1.7490936e+01   5.4871921e-03
   1.7510197e+01   3.8405714e-03
   1.7510197e+01   3.8405714e-03
   1.7513448e+01   3.5535616e-03
   1.7513448e+01   3.5535616e-03
   1.7529458e+01   2.1593103e-03
   1.7529458e+01   2.1593103e-03
   1.7548670e+01   5.5057143e-04
   1.7548670e+01   5.5057143e-04
   1.7567931e+01  -1.0867931e-03
   1.7567931e+01  -1.0867931e-03
   1.7569901e+01  -1.2572414e-03
   1.7569901e+01  -1.2572414e-03
   1.7587192e+01  -2.7295911e-03
   1.7587192e+01  -2.7295911e-03
   1.7606404e+01  -4.2884138e-03
   1.7606404e+01  -4.2884138e-03
   1.7625665e+01  -5.8588177e-03
   1.7625665e+01  -5.8588177e-03
   1.7628177e+01  -6.0678818e-03
   1.7628177e+01  -6.0678818e-03
   1.7644926e+01  -7.4233990e-03
   1.7644926e+01  -7.4233990e-03
   1.7664138e+01  -8.8900000e-03
   1.7664138e+01  -8.8900000e-03
   1.7683399e+01  -1.0337833e-02
   1.7683399e+01  -1.0337833e-02
   1.7690542e+01  -1.0878522e-02
   1.7690542e+01  -1.0878522e-02
   1.7702611e+01  -1.1790246e-02
   1.7702611e+01  -1.1790246e-02
   1.7721872e+01  -1.3134877e-02
   1.7721872e+01  -1.3134877e-02
   1.7741133e+01  -1.4418867e-02
   1.7741133e+01  -1.4418867e-02
   1.7760296e+01  -1.5689212e-02
   1.7760296e+01  -1.5689212e-02
   1.7760345e+01  -1.5693892e-02
   1.7760345e+01  -1.5693892e-02
   1.7779606e+01  -1.6911970e-02
   1.7779606e+01  -1.6911970e-02
   1.7798867e+01  -1.8024631e-02
   1.7798867e+01  -1.8024631e-02
   1.7818079e+01  -1.9070197e-02
   1.7818079e+01  -1.9070197e-02
   1.7837340e+01  -2.0074828e-02
   1.7837340e+01  -2.0074828e-02
   1.7845813e+01  -2.0500000e-02
   1.7845813e+01  -2.0500000e-02
   1.7856552e+01  -2.1038916e-02
   1.7856552e+01  -2.1038916e-02
   1.7875813e+01  -2.1900837e-02
   1.7875813e+01  -2.1900837e-02
   1.7895074e+01  -2.2671034e-02
   1.7895074e+01  -2.2671034e-02
   1.7914286e+01  -2.3363054e-02
   1.7914286e+01  -2.3363054e-02
   1.7933547e+01  -2.3984680e-02
   1.7933547e+01  -2.3984680e-02
   1.7952808e+01  -2.4537980e-02
   1.7952808e+01  -2.4537980e-02
   1.7972020e+01  -2.5021724e-02
   1.7972020e+01  -2.5021724e-02
   1.7985616e+01  -2.5310640e-02
   1.7985616e+01  -2.5310640e-02
   1.7991281e+01  -2.5431773e-02
   1.7991281e+01  -2.5431773e-02
   1.8010493e+01  -2.5755025e-02
   1.8010493e+01  -2.5755025e-02
   1.8029754e+01  -2.5986847e-02
   1.8029754e+01  -2.5986847e-02
   1.8049015e+01  -2.6144680e-02
   1.8049015e+01  -2.6144680e-02
   1.8068227e+01  -2.6205911e-02
   1.8068227e+01  -2.6205911e-02
   1.8087488e+01  -2.6173005e-02
   1.8087488e+01  -2.6173005e-02
   1.8106749e+01  -2.6076108e-02
   1.8106749e+01  -2.6076108e-02
   1.8125961e+01  -2.5893941e-02
   1.8125961e+01  -2.5893941e-02
   1.8145222e+01  -2.5621872e-02
   1.8145222e+01  -2.5621872e-02
   1.8161773e+01  -2.5310640e-02
   1.8161773e+01  -2.5310640e-02
   1.8164433e+01  -2.5259704e-02
   1.8164433e+01  -2.5259704e-02
   1.8183695e+01  -2.4816355e-02
   1.8183695e+01  -2.4816355e-02
   1.8202956e+01  -2.4301773e-02
   1.8202956e+01  -2.4301773e-02
   1.8222167e+01  -2.3718966e-02
   1.8222167e+01  -2.3718966e-02
   1.8241429e+01  -2.3067389e-02
   1.8241429e+01  -2.3067389e-02
   1.8260690e+01  -2.2343350e-02
   1.8260690e+01  -2.2343350e-02
   1.8279901e+01  -2.1537044e-02
   1.8279901e+01  -2.1537044e-02
   1.8299163e+01  -2.0632266e-02
   1.8299163e+01  -2.0632266e-02
   1.8301724e+01  -2.0500000e-02
   1.8301724e+01  -2.0500000e-02
   1.8318424e+01  -1.9645271e-02
   1.8318424e+01  -1.9645271e-02
   1.8337635e+01  -1.8626700e-02
   1.8337635e+01  -1.8626700e-02
   1.8356897e+01  -1.7558522e-02
   1.8356897e+01  -1.7558522e-02
   1.8376108e+01  -1.6410788e-02
   1.8376108e+01  -1.6410788e-02
   1.8387241e+01  -1.5689212e-02
   1.8387241e+01  -1.5689212e-02
   1.8395369e+01  -1.5156256e-02
   1.8395369e+01  -1.5156256e-02
   1.8414631e+01  -1.3885369e-02
   1.8414631e+01  -1.3885369e-02
   1.8433842e+01  -1.2586946e-02
   1.8433842e+01  -1.2586946e-02
   1.8453103e+01  -1.1206798e-02
   1.8453103e+01  -1.1206798e-02
   1.8457389e+01  -1.0878522e-02
   1.8457389e+01  -1.0878522e-02
   1.8472365e+01  -9.7475369e-03
   1.8472365e+01  -9.7475369e-03
   1.8491576e+01  -8.3063054e-03
   1.8491576e+01  -8.3063054e-03
   1.8510837e+01  -6.8188177e-03
   1.8510837e+01  -6.8188177e-03
   1.8520000e+01  -6.0678818e-03
   1.8520000e+01  -6.0678818e-03
   1.8530049e+01  -5.2384236e-03
   1.8530049e+01  -5.2384236e-03
   1.8549310e+01  -3.6907537e-03
   1.8549310e+01  -3.6907537e-03
   1.8568571e+01  -2.1220936e-03
   1.8568571e+01  -2.1220936e-03
   1.8578670e+01  -1.2572414e-03
   1.8578670e+01  -1.2572414e-03
   1.8587783e+01  -4.7048818e-04
   1.8587783e+01  -4.7048818e-04
   1.8607044e+01   1.1325271e-03
   1.8607044e+01   1.1325271e-03
   1.8626305e+01   2.7408227e-03
   1.8626305e+01   2.7408227e-03
   1.8635616e+01   3.5535616e-03
   1.8635616e+01   3.5535616e-03
   1.8645517e+01   4.4151823e-03
   1.8645517e+01   4.4151823e-03
   1.8664778e+01   6.0212808e-03
   1.8664778e+01   6.0212808e-03
   1.8683990e+01   7.6191626e-03
   1.8683990e+01   7.6191626e-03
   1.8692759e+01   8.3642365e-03
   1.8692759e+01   8.3642365e-03
   1.8703251e+01   9.2619704e-03
   1.8703251e+01   9.2619704e-03
   1.8722512e+01   1.0817685e-02
   1.8722512e+01   1.0817685e-02
   1.8741724e+01   1.2344680e-02
   1.8741724e+01   1.2344680e-02
   1.8752069e+01   1.3174877e-02
   1.8752069e+01   1.3174877e-02
   1.8760985e+01   1.3897044e-02
   1.8760985e+01   1.3897044e-02
   1.8780246e+01   1.5351478e-02
   1.8780246e+01   1.5351478e-02
   1.8799458e+01   1.6742463e-02
   1.8799458e+01   1.6742463e-02
   1.8816749e+01   1.7985665e-02
   1.8816749e+01   1.7985665e-02
   1.8818719e+01   1.8130542e-02
   1.8818719e+01   1.8130542e-02
   1.8837931e+01   1.9443793e-02
   1.8837931e+01   1.9443793e-02
   1.8857192e+01   2.0648079e-02
   1.8857192e+01   2.0648079e-02
   1.8876453e+01   2.1785517e-02
   1.8876453e+01   2.1785517e-02
   1.8894187e+01   2.2796453e-02
   1.8894187e+01   2.2796453e-02
   1.8895665e+01   2.2883103e-02
   1.8895665e+01   2.2883103e-02
   1.8914926e+01   2.3887833e-02
   1.8914926e+01   2.3887833e-02
   1.8934187e+01   2.4769606e-02
   1.8934187e+01   2.4769606e-02
   1.8953399e+01   2.5546946e-02
   1.8953399e+01   2.5546946e-02
   1.8972660e+01   2.6229015e-02
   1.8972660e+01   2.6229015e-02
   1.8991921e+01   2.6816995e-02
   1.8991921e+01   2.6816995e-02
   1.9011133e+01   2.7306749e-02
   1.9011133e+01   2.7306749e-02
   1.9026207e+01   2.7607241e-02
   1.9026207e+01   2.7607241e-02
   1.9030394e+01   2.7690640e-02
   1.9030394e+01   2.7690640e-02
   1.9049606e+01   2.7956355e-02
   1.9049606e+01   2.7956355e-02
   1.9068867e+01   2.8097882e-02
   1.9068867e+01   2.8097882e-02
   1.9088128e+01   2.8112709e-02
   1.9088128e+01   2.8112709e-02
   1.9107340e+01   2.8020099e-02
   1.9107340e+01   2.8020099e-02
   1.9126601e+01   2.7815714e-02
   1.9126601e+01   2.7815714e-02
   1.9138670e+01   2.7607241e-02
   1.9138670e+01   2.7607241e-02
   1.9145862e+01   2.7482611e-02
   1.9145862e+01   2.7482611e-02
   1.9165074e+01   2.7037192e-02
   1.9165074e+01   2.7037192e-02
   1.9184335e+01   2.6490640e-02
   1.9184335e+01   2.6490640e-02
   1.9203547e+01   2.5849064e-02
   1.9203547e+01   2.5849064e-02
   1.9222808e+01   2.5114138e-02
   1.9222808e+01   2.5114138e-02
   1.9242069e+01   2.4280985e-02
   1.9242069e+01   2.4280985e-02
   1.9261281e+01   2.3335123e-02
   1.9261281e+01   2.3335123e-02
   1.9270985e+01   2.2796453e-02
   1.9270985e+01   2.2796453e-02
   1.9280542e+01   2.2266207e-02
   1.9280542e+01   2.2266207e-02
   1.9299803e+01   2.1150000e-02
   1.9299803e+01   2.1150000e-02
   1.9319015e+01   1.9983153e-02
   1.9319015e+01   1.9983153e-02
   1.9338276e+01   1.8729704e-02
   1.9338276e+01   1.8729704e-02
   1.9348719e+01   1.7985665e-02
   1.9348719e+01   1.7985665e-02
   1.9357488e+01   1.7359507e-02
   1.9357488e+01   1.7359507e-02
   1.9376749e+01   1.5980394e-02
   1.9376749e+01   1.5980394e-02
   1.9396010e+01   1.4570887e-02
   1.9396010e+01   1.4570887e-02
   1.9413842e+01   1.3174877e-02
   1.9413842e+01   1.3174877e-02
   1.9415222e+01   1.3061232e-02
   1.9415222e+01   1.3061232e-02
   1.9434483e+01   1.1524729e-02
   1.9434483e+01   1.1524729e-02
   1.9453744e+01   1.0003350e-02
   1.9453744e+01   1.0003350e-02
   1.9472956e+01   8.4091133e-03
   1.9472956e+01   8.4091133e-03
   1.9473498e+01   8.3642365e-03
   1.9473498e+01   8.3642365e-03
   1.9492217e+01   6.7885222e-03
   1.9492217e+01   6.7885222e-03
   1.9511478e+01   5.2117734e-03
   1.9511478e+01   5.2117734e-03
   1.9530690e+01   3.5798374e-03
   1.9530690e+01   3.5798374e-03
   1.9530985e+01   3.5535616e-03
   1.9530985e+01   3.5535616e-03
   1.9549951e+01   1.9418867e-03
   1.9549951e+01   1.9418867e-03
   1.9569163e+01   3.6485813e-04
   1.9569163e+01   3.6485813e-04
   1.9588424e+01  -1.2512217e-03
   1.9588424e+01  -1.2512217e-03
   1.9588473e+01  -1.2572414e-03
   1.9588473e+01  -1.2572414e-03
   1.9607685e+01  -2.8539409e-03
   1.9607685e+01  -2.8539409e-03
   1.9626897e+01  -4.3810542e-03
   1.9626897e+01  -4.3810542e-03
   1.9646158e+01  -5.9241872e-03
   1.9646158e+01  -5.9241872e-03
   1.9647931e+01  -6.0678818e-03
   1.9647931e+01  -6.0678818e-03
   1.9665419e+01  -7.4545320e-03
   1.9665419e+01  -7.4545320e-03
   1.9684631e+01  -8.8901478e-03
   1.9684631e+01  -8.8901478e-03
   1.9703892e+01  -1.0306453e-02
   1.9703892e+01  -1.0306453e-02
   1.9711626e+01  -1.0878522e-02
   1.9711626e+01  -1.0878522e-02
   1.9723103e+01  -1.1728424e-02
   1.9723103e+01  -1.1728424e-02
   1.9742365e+01  -1.3045468e-02
   1.9742365e+01  -1.3045468e-02
   1.9761626e+01  -1.4299064e-02
   1.9761626e+01  -1.4299064e-02
   1.9780837e+01  -1.5537389e-02
   1.9780837e+01  -1.5537389e-02
   1.9783251e+01  -1.5689212e-02
   1.9783251e+01  -1.5689212e-02
   1.9800099e+01  -1.6734187e-02
   1.9800099e+01  -1.6734187e-02
   1.9819360e+01  -1.7823793e-02
   1.9819360e+01  -1.7823793e-02
   1.9838571e+01  -1.8841034e-02
   1.9838571e+01  -1.8841034e-02
   1.9857833e+01  -1.9811330e-02
   1.9857833e+01  -1.9811330e-02
   1.9872020e+01  -2.0500000e-02
   1.9872020e+01  -2.0500000e-02
   1.9877044e+01  -2.0747094e-02
   1.9877044e+01  -2.0747094e-02
   1.9896305e+01  -2.1595074e-02
   1.9896305e+01  -2.1595074e-02
   1.9915567e+01  -2.2347438e-02
   1.9915567e+01  -2.2347438e-02
   1.9934778e+01  -2.3018374e-02
   1.9934778e+01  -2.3018374e-02
   1.9954039e+01  -2.3615714e-02
   1.9954039e+01  -2.3615714e-02
   1.9973300e+01  -2.4142759e-02
   1.9973300e+01  -2.4142759e-02
   1.9992512e+01  -2.4599360e-02
   1.9992512e+01  -2.4599360e-02
   2.0011773e+01  -2.4982808e-02
   2.0011773e+01  -2.4982808e-02
   2.0030985e+01  -2.5290099e-02
   2.0030985e+01  -2.5290099e-02
   2.0032759e+01  -2.5310640e-02
   2.0032759e+01  -2.5310640e-02
   2.0050246e+01  -2.5512365e-02
   2.0050246e+01  -2.5512365e-02
   2.0069507e+01  -2.5656108e-02
   2.0069507e+01  -2.5656108e-02
   2.0088719e+01  -2.5704680e-02
   2.0088719e+01  -2.5704680e-02
   2.0107980e+01  -2.5663596e-02
   2.0107980e+01  -2.5663596e-02
   2.0127241e+01  -2.5553744e-02
   2.0127241e+01  -2.5553744e-02
   2.0146453e+01  -2.5356010e-02
   2.0146453e+01  -2.5356010e-02
   2.0149507e+01  -2.5310640e-02
   2.0149507e+01  -2.5310640e-02
   2.0165714e+01  -2.5070887e-02
   2.0165714e+01  -2.5070887e-02
   2.0184975e+01  -2.4707537e-02
   2.0184975e+01  -2.4707537e-02
   2.0204187e+01  -2.4270493e-02
   2.0204187e+01  -2.4270493e-02
   2.0223448e+01  -2.3762414e-02
   2.0223448e+01  -2.3762414e-02
   2.0242660e+01  -2.3184532e-02
   2.0242660e+01  -2.3184532e-02
   2.0261921e+01  -2.2534926e-02
   2.0261921e+01  -2.2534926e-02
   2.0281182e+01  -2.1807192e-02
   2.0281182e+01  -2.1807192e-02
   2.0300394e+01  -2.0989754e-02
   2.0300394e+01  -2.0989754e-02
   2.0310739e+01  -2.0500000e-02
   2.0310739e+01  -2.0500000e-02
   2.0319655e+01  -2.0073645e-02
   2.0319655e+01  -2.0073645e-02
   2.0338916e+01  -1.9114680e-02
   2.0338916e+01  -1.9114680e-02
   2.0358128e+01  -1.8114483e-02
   2.0358128e+01  -1.8114483e-02
   2.0377389e+01  -1.7051724e-02
   2.0377389e+01  -1.7051724e-02
   2.0396601e+01  -1.5894433e-02
   2.0396601e+01  -1.5894433e-02
   2.0399754e+01  -1.5689212e-02
   2.0399754e+01  -1.5689212e-02
   2.0415862e+01  -1.4658719e-02
   2.0415862e+01  -1.4658719e-02
   2.0435123e+01  -1.3417340e-02
   2.0435123e+01  -1.3417340e-02
   2.0454335e+01  -1.2130246e-02
   2.0454335e+01  -1.2130246e-02
   2.0471773e+01  -1.0878522e-02
   2.0471773e+01  -1.0878522e-02
   2.0473596e+01  -1.0743350e-02
   2.0473596e+01  -1.0743350e-02
   2.0492857e+01  -9.3242857e-03
   2.0492857e+01  -9.3242857e-03
   2.0512069e+01  -7.9087192e-03
   2.0512069e+01  -7.9087192e-03
   2.0531330e+01  -6.4269951e-03
   2.0531330e+01  -6.4269951e-03
   2.0535714e+01  -6.0678818e-03
   2.0535714e+01  -6.0678818e-03
   2.0550542e+01  -4.8765320e-03
   2.0550542e+01  -4.8765320e-03
   2.0569803e+01  -3.3623399e-03
   2.0569803e+01  -3.3623399e-03
   2.0589064e+01  -1.8088030e-03
   2.0589064e+01  -1.8088030e-03
   2.0595567e+01  -1.2572414e-03
   2.0595567e+01  -1.2572414e-03
   2.0608276e+01  -1.8729261e-04
   2.0608276e+01  -1.8729261e-04
   2.0627537e+01   1.3793103e-03
   2.0627537e+01   1.3793103e-03
   2.0646798e+01   2.9655862e-03
   2.0646798e+01   2.9655862e-03
   2.0653645e+01   3.5535616e-03
   2.0653645e+01   3.5535616e-03
   2.0666010e+01   4.6064778e-03
   2.0666010e+01   4.6064778e-03
   2.0685271e+01   6.1752709e-03
   2.0685271e+01   6.1752709e-03
   2.0704483e+01   7.7443842e-03
   2.0704483e+01   7.7443842e-03
   2.0711921e+01   8.3642365e-03
   2.0711921e+01   8.3642365e-03
   2.0723744e+01   9.3513793e-03
   2.0723744e+01   9.3513793e-03
   2.0743005e+01   1.0869803e-02
   2.0743005e+01   1.0869803e-02
   2.0762217e+01   1.2361823e-02
   2.0762217e+01   1.2361823e-02
   2.0772562e+01   1.3174877e-02
   2.0772562e+01   1.3174877e-02
   2.0781478e+01   1.3877044e-02
   2.0781478e+01   1.3877044e-02
   2.0800739e+01   1.5295665e-02
   2.0800739e+01   1.5295665e-02
   2.0819951e+01   1.6648966e-02
   2.0819951e+01   1.6648966e-02
   2.0839113e+01   1.7985665e-02
   2.0839113e+01   1.7985665e-02
   2.0839212e+01   1.7993005e-02
   2.0839212e+01   1.7993005e-02
   2.0858473e+01   1.9276404e-02
   2.0858473e+01   1.9276404e-02
   2.0877685e+01   2.0446946e-02
   2.0877685e+01   2.0446946e-02
   2.0896946e+01   2.1544187e-02
   2.0896946e+01   2.1544187e-02
   2.0916158e+01   2.2593448e-02
   2.0916158e+01   2.2593448e-02
   2.0920099e+01   2.2796453e-02
   2.0920099e+01   2.2796453e-02
   2.0935419e+01   2.3574138e-02
   2.0935419e+01   2.3574138e-02
   2.0954680e+01   2.4430296e-02
   2.0954680e+01   2.4430296e-02
   2.0973892e+01   2.5178177e-02
   2.0973892e+01   2.5178177e-02
   2.0993153e+01   2.5827192e-02
   2.0993153e+01   2.5827192e-02
   2.1012414e+01   2.6379951e-02
   2.1012414e+01   2.6379951e-02
   2.1031626e+01   2.6834187e-02
   2.1031626e+01   2.6834187e-02
   2.1050887e+01   2.7183596e-02
   2.1050887e+01   2.7183596e-02
   2.1070099e+01   2.7427586e-02
   2.1070099e+01   2.7427586e-02
   2.1089360e+01   2.7547635e-02
   2.1089360e+01   2.7547635e-02
   2.1108621e+01   2.7542512e-02
   2.1108621e+01   2.7542512e-02
   2.1127833e+01   2.7437094e-02
   2.1127833e+01   2.7437094e-02
   2.1147094e+01   2.7220148e-02
   2.1147094e+01   2.7220148e-02
   2.1166355e+01   2.6885714e-02
   2.1166355e+01   2.6885714e-02
   2.1185567e+01   2.6445567e-02
   2.1185567e+01   2.6445567e-02
   2.1204828e+01   2.5906305e-02
   2.1204828e+01   2.5906305e-02
   2.1224039e+01   2.5271379e-02
   2.1224039e+01   2.5271379e-02
   2.1243300e+01   2.4538966e-02
   2.1243300e+01   2.4538966e-02
   2.1262562e+01   2.3700936e-02
   2.1262562e+01   2.3700936e-02
   2.1280690e+01   2.2796453e-02
   2.1280690e+01   2.2796453e-02
   2.1281773e+01   2.2739951e-02
   2.1281773e+01   2.2739951e-02
   2.1301034e+01   2.1696847e-02
   2.1301034e+01   2.1696847e-02
   2.1320296e+01   2.0610493e-02
   2.1320296e+01   2.0610493e-02
   2.1339507e+01   1.9457438e-02
   2.1339507e+01   1.9457438e-02
   2.1358768e+01   1.8200000e-02
   2.1358768e+01   1.8200000e-02
   2.1361773e+01   1.7985665e-02
   2.1361773e+01   1.7985665e-02
   2.1377980e+01   1.6857882e-02
   2.1377980e+01   1.6857882e-02
   2.1397241e+01   1.5515172e-02
   2.1397241e+01   1.5515172e-02
   2.1416502e+01   1.4119901e-02
   2.1416502e+01   1.4119901e-02
   2.1428670e+01   1.3174877e-02
   2.1428670e+01   1.3174877e-02
   2.1435714e+01   1.2619360e-02
   2.1435714e+01   1.2619360e-02
   2.1454975e+01   1.1130837e-02
   2.1454975e+01   1.1130837e-02
   2.1474236e+01   9.6338424e-03
   2.1474236e+01   9.6338424e-03
   2.1489704e+01   8.3642365e-03
   2.1489704e+01   8.3642365e-03
   2.1493448e+01   8.0490148e-03
   2.1493448e+01   8.0490148e-03
   2.1512709e+01   6.4779803e-03
   2.1512709e+01   6.4779803e-03
   2.1531970e+01   4.9299015e-03
   2.1531970e+01   4.9299015e-03
   2.1548374e+01   3.5535616e-03
   2.1548374e+01   3.5535616e-03
   2.1551182e+01   3.3136749e-03
   2.1551182e+01   3.3136749e-03
   2.1570443e+01   1.7224039e-03
   2.1570443e+01   1.7224039e-03
   2.1589655e+01   1.7606108e-04
   2.1589655e+01   1.7606108e-04
   2.1607044e+01  -1.2572414e-03
   2.1607044e+01  -1.2572414e-03
   2.1608916e+01  -1.4181429e-03
   2.1608916e+01  -1.4181429e-03
   2.1628177e+01  -2.9793153e-03
   2.1628177e+01  -2.9793153e-03
   2.1647389e+01  -4.4748621e-03
   2.1647389e+01  -4.4748621e-03
   2.1666650e+01  -5.9903941e-03
   2.1666650e+01  -5.9903941e-03
   2.1667635e+01  -6.0678818e-03
   2.1667635e+01  -6.0678818e-03
   2.1685911e+01  -7.4860591e-03
   2.1685911e+01  -7.4860591e-03
   2.1705123e+01  -8.8905911e-03
   2.1705123e+01  -8.8905911e-03
   2.1724384e+01  -1.0275468e-02
   2.1724384e+01  -1.0275468e-02
   2.1732709e+01  -1.0878522e-02
   2.1732709e+01  -1.0878522e-02
   2.1743596e+01  -1.1666897e-02
   2.1743596e+01  -1.1666897e-02
   2.1762857e+01  -1.2956798e-02
   2.1762857e+01  -1.2956798e-02
   2.1782118e+01  -1.4180591e-02
   2.1782118e+01  -1.4180591e-02
   2.1801330e+01  -1.5383399e-02
   2.1801330e+01  -1.5383399e-02
   2.1806305e+01  -1.5689212e-02
   2.1806305e+01  -1.5689212e-02
   2.1820591e+01  -1.6556995e-02
   2.1820591e+01  -1.6556995e-02
   2.1839852e+01  -1.7624877e-02
   2.1839852e+01  -1.7624877e-02
   2.1859064e+01  -1.8615862e-02
   2.1859064e+01  -1.8615862e-02
   2.1878325e+01  -1.9554384e-02
   2.1878325e+01  -1.9554384e-02
   2.1897586e+01  -2.0455665e-02
   2.1897586e+01  -2.0455665e-02
   2.1898571e+01  -2.0500000e-02
   2.1898571e+01  -2.0500000e-02
   2.1916798e+01  -2.1291429e-02
   2.1916798e+01  -2.1291429e-02
   2.1936059e+01  -2.2028571e-02
   2.1936059e+01  -2.2028571e-02
   2.1955271e+01  -2.2681133e-02
   2.1955271e+01  -2.2681133e-02
   2.1974532e+01  -2.3257685e-02
   2.1974532e+01  -2.3257685e-02
   2.1993793e+01  -2.3762118e-02
   2.1993793e+01  -2.3762118e-02
   2.2013005e+01  -2.4195320e-02
   2.2013005e+01  -2.4195320e-02
   2.2032266e+01  -2.4555468e-02
   2.2032266e+01  -2.4555468e-02
   2.2051527e+01  -2.4840542e-02
   2.2051527e+01  -2.4840542e-02
   2.2070739e+01  -2.5045665e-02
   2.2070739e+01  -2.5045665e-02
   2.2090000e+01  -2.5174433e-02
   2.2090000e+01  -2.5174433e-02
   2.2109212e+01  -2.5210985e-02
   2.2109212e+01  -2.5210985e-02
   2.2128473e+01  -2.5162956e-02
   2.2128473e+01  -2.5162956e-02
   2.2147734e+01  -2.5044039e-02
   2.2147734e+01  -2.5044039e-02
   2.2166946e+01  -2.4840296e-02
   2.2166946e+01  -2.4840296e-02
   2.2186207e+01  -2.4556355e-02
   2.2186207e+01  -2.4556355e-02
   2.2205468e+01  -2.4196798e-02
   2.2205468e+01  -2.4196798e-02
   2.2224680e+01  -2.3764433e-02
   2.2224680e+01  -2.3764433e-02
   2.2243941e+01  -2.3261034e-02
   2.2243941e+01  -2.3261034e-02
   2.2263153e+01  -2.2686010e-02
   2.2263153e+01  -2.2686010e-02
   2.2282414e+01  -2.2035468e-02
   2.2282414e+01  -2.2035468e-02
   2.2301675e+01  -2.1301724e-02
   2.2301675e+01  -2.1301724e-02
   2.2320246e+01  -2.0500000e-02
   2.2320246e+01  -2.0500000e-02
   2.2320887e+01  -2.0470788e-02
   2.2320887e+01  -2.0470788e-02
   2.2340148e+01  -1.9571576e-02
   2.2340148e+01  -1.9571576e-02
   2.2359409e+01  -1.8635517e-02
   2.2359409e+01  -1.8635517e-02
   2.2378621e+01  -1.7648374e-02
   2.2378621e+01  -1.7648374e-02
   2.2397882e+01  -1.6586946e-02
   2.2397882e+01  -1.6586946e-02
   2.2412759e+01  -1.5689212e-02
   2.2412759e+01  -1.5689212e-02
   2.2417094e+01  -1.5421724e-02
   2.2417094e+01  -1.5421724e-02
   2.2436355e+01  -1.4221823e-02
   2.2436355e+01  -1.4221823e-02
   2.2455616e+01  -1.3003596e-02
   2.2455616e+01  -1.3003596e-02
   2.2474828e+01  -1.1724039e-02
   2.2474828e+01  -1.1724039e-02
   2.2486650e+01  -1.0878522e-02
   2.2486650e+01  -1.0878522e-02
   2.2494089e+01  -1.0343448e-02
   2.2494089e+01  -1.0343448e-02
   2.2513350e+01  -8.9631034e-03
   2.2513350e+01  -8.9631034e-03
   2.2532562e+01  -7.5688670e-03
   2.2532562e+01  -7.5688670e-03
   2.2551823e+01  -6.0928571e-03
   2.2551823e+01  -6.0928571e-03
   2.2552118e+01  -6.0678818e-03
   2.2552118e+01  -6.0678818e-03
   2.2571034e+01  -4.5811527e-03
   2.2571034e+01  -4.5811527e-03
   2.2590296e+01  -3.0964680e-03
   2.2590296e+01  -3.0964680e-03
   2.2609557e+01  -1.5584926e-03
   2.2609557e+01  -1.5584926e-03
   2.2613153e+01  -1.2572414e-03
   2.2613153e+01  -1.2572414e-03
   2.2628768e+01   2.7636601e-05
   2.2628768e+01   2.7636601e-05
   2.2648030e+01   1.5610591e-03
   2.2648030e+01   1.5610591e-03
   2.2667291e+01   3.1238473e-03
   2.2667291e+01   3.1238473e-03
   2.2672365e+01   3.5535616e-03
   2.2672365e+01   3.5535616e-03
   2.2686502e+01   4.7295025e-03
   2.2686502e+01   4.7295025e-03
   2.2705764e+01   6.2634975e-03
   2.2705764e+01   6.2634975e-03
   2.2725025e+01   7.8022167e-03
   2.2725025e+01   7.8022167e-03
   2.2731872e+01   8.3642365e-03
   2.2731872e+01   8.3642365e-03
   2.2744236e+01   9.3739901e-03
   2.2744236e+01   9.3739901e-03
   2.2763498e+01   1.0857635e-02
   2.2763498e+01   1.0857635e-02
   2.2782709e+01   1.2313695e-02
   2.2782709e+01   1.2313695e-02
   2.2793990e+01   1.3174877e-02
   2.2793990e+01   1.3174877e-02
   2.2801970e+01   1.3792365e-02
   2.2801970e+01   1.3792365e-02
   2.2821232e+01   1.5179261e-02
   2.2821232e+01   1.5179261e-02
   2.2840443e+01   1.6496010e-02
   2.2840443e+01   1.6496010e-02
   2.2859704e+01   1.7794828e-02
   2.2859704e+01   1.7794828e-02
   2.2862562e+01   1.7985665e-02
   2.2862562e+01   1.7985665e-02
   2.2878966e+01   1.9051921e-02
   2.2878966e+01   1.9051921e-02
   2.2898177e+01   2.0193399e-02
   2.2898177e+01   2.0193399e-02
   2.2917438e+01   2.1254236e-02
   2.2917438e+01   2.1254236e-02
   2.2936650e+01   2.2258571e-02
   2.2936650e+01   2.2258571e-02
   2.2947586e+01   2.2796453e-02
   2.2947586e+01   2.2796453e-02
   2.2955911e+01   2.3210197e-02
   2.2955911e+01   2.3210197e-02
   2.2975172e+01   2.4047291e-02
   2.2975172e+01   2.4047291e-02
   2.2994384e+01   2.4771921e-02
   2.2994384e+01   2.4771921e-02
   2.3013645e+01   2.5394384e-02
   2.3013645e+01   2.5394384e-02
   2.3032906e+01   2.5918670e-02
   2.3032906e+01   2.5918670e-02
   2.3052118e+01   2.6344532e-02
   2.3052118e+01   2.6344532e-02
   2.3071379e+01   2.6665025e-02
   2.3071379e+01   2.6665025e-02
   2.3090640e+01   2.6892906e-02
   2.3090640e+01   2.6892906e-02
   2.3109852e+01   2.6993448e-02
   2.3109852e+01   2.6993448e-02
   2.3129113e+01   2.6967931e-02
   2.3129113e+01   2.6967931e-02
   2.3148325e+01   2.6857931e-02
   2.3148325e+01   2.6857931e-02
   2.3167586e+01   2.6639064e-02
   2.3167586e+01   2.6639064e-02
   2.3186847e+01   2.6307389e-02
   2.3186847e+01   2.6307389e-02
   2.3206059e+01   2.5873448e-02
   2.3206059e+01   2.5873448e-02
   2.3225320e+01   2.5340985e-02
   2.3225320e+01   2.5340985e-02
   2.3244581e+01   2.4710690e-02
   2.3244581e+01   2.4710690e-02
   2.3263793e+01   2.3978571e-02
   2.3263793e+01   2.3978571e-02
   2.3283054e+01   2.3133103e-02
   2.3283054e+01   2.3133103e-02
   2.3289803e+01   2.2796453e-02
   2.3289803e+01   2.2796453e-02
   2.3302266e+01   2.2176059e-02
   2.3302266e+01   2.2176059e-02
   2.3321527e+01   2.1169212e-02
   2.3321527e+01   2.1169212e-02
   2.3340788e+01   2.0106453e-02
   2.3340788e+01   2.0106453e-02
   2.3360000e+01   1.8962512e-02
   2.3360000e+01   1.8962512e-02
   2.3374975e+01   1.7985665e-02
   2.3374975e+01   1.7985665e-02
   2.3379261e+01   1.7702315e-02
   2.3379261e+01   1.7702315e-02
   2.3398522e+01   1.6406897e-02
   2.3398522e+01   1.6406897e-02
   2.3417734e+01   1.5093793e-02
   2.3417734e+01   1.5093793e-02
   2.3436995e+01   1.3709409e-02
   2.3436995e+01   1.3709409e-02
   2.3443941e+01   1.3174877e-02
   2.3443941e+01   1.3174877e-02
   2.3456207e+01   1.2235567e-02
   2.3456207e+01   1.2235567e-02
   2.3475468e+01   1.0787882e-02
   2.3475468e+01   1.0787882e-02
   2.3494729e+01   9.3126108e-03
   2.3494729e+01   9.3126108e-03
   2.3506404e+01   8.3642365e-03
   2.3506404e+01   8.3642365e-03
   2.3513941e+01   7.7492118e-03
   2.3513941e+01   7.7492118e-03
   2.3533202e+01   6.2219704e-03
   2.3533202e+01   6.2219704e-03
   2.3552463e+01   4.7010246e-03
   2.3552463e+01   4.7010246e-03
   2.3566355e+01   3.5535616e-03
   2.3566355e+01   3.5535616e-03
   2.3571675e+01   3.1082857e-03
   2.3571675e+01   3.1082857e-03
   2.3590936e+01   1.5585665e-03
   2.3590936e+01   1.5585665e-03
   2.3610148e+01   4.2317537e-05
   2.3610148e+01   4.2317537e-05
   2.3626207e+01  -1.2572414e-03
   2.3626207e+01  -1.2572414e-03
   2.3629409e+01  -1.5251675e-03
   2.3629409e+01  -1.5251675e-03
   2.3648670e+01  -3.0490493e-03
   2.3648670e+01  -3.0490493e-03
   2.3667882e+01  -4.5134729e-03
   2.3667882e+01  -4.5134729e-03
   2.3687143e+01  -5.9984729e-03
   2.3687143e+01  -5.9984729e-03
   2.3688030e+01  -6.0678818e-03
   2.3688030e+01  -6.0678818e-03
   2.3706404e+01  -7.4628571e-03
   2.3706404e+01  -7.4628571e-03
   2.3725616e+01  -8.8377340e-03
   2.3725616e+01  -8.8377340e-03
   2.3744877e+01  -1.0189852e-02
   2.3744877e+01  -1.0189852e-02
   2.3754631e+01  -1.0878522e-02
   2.3754631e+01  -1.0878522e-02
   2.3764089e+01  -1.1551675e-02
   2.3764089e+01  -1.1551675e-02
   2.3783350e+01  -1.2817143e-02
   2.3783350e+01  -1.2817143e-02
   2.3802611e+01  -1.4012463e-02
   2.3802611e+01  -1.4012463e-02
   2.3821823e+01  -1.5180049e-02
   2.3821823e+01  -1.5180049e-02
   2.3830345e+01  -1.5689212e-02
   2.3830345e+01  -1.5689212e-02
   2.3841084e+01  -1.6329852e-02
   2.3841084e+01  -1.6329852e-02
   2.3860345e+01  -1.7379704e-02
   2.3860345e+01  -1.7379704e-02
   2.3879557e+01  -1.8347635e-02
   2.3879557e+01  -1.8347635e-02
   2.3898818e+01  -1.9257241e-02
   2.3898818e+01  -1.9257241e-02
   2.3918079e+01  -2.0123596e-02
   2.3918079e+01  -2.0123596e-02
   2.3926897e+01  -2.0500000e-02
   2.3926897e+01  -2.0500000e-02
   2.3937291e+01  -2.0943645e-02
   2.3937291e+01  -2.0943645e-02
   2.3956552e+01  -2.1670049e-02
   2.3956552e+01  -2.1670049e-02
   2.3975764e+01  -2.2308818e-02
   2.3975764e+01  -2.2308818e-02
   2.3995025e+01  -2.2868768e-02
   2.3995025e+01  -2.2868768e-02
   2.4014286e+01  -2.3355025e-02
   2.4014286e+01  -2.3355025e-02
   2.4033498e+01  -2.3769015e-02
   2.4033498e+01  -2.3769015e-02
   2.4052759e+01  -2.4110493e-02
   2.4052759e+01  -2.4110493e-02
   2.4072020e+01  -2.4377685e-02
   2.4072020e+01  -2.4377685e-02
   2.4091232e+01  -2.4567635e-02
   2.4091232e+01  -2.4567635e-02
   2.4110493e+01  -2.4681576e-02
   2.4110493e+01  -2.4681576e-02
   2.4129704e+01  -2.4708128e-02
   2.4129704e+01  -2.4708128e-02
   2.4148966e+01  -2.4656897e-02
   2.4148966e+01  -2.4656897e-02
   2.4168227e+01  -2.4535222e-02
   2.4168227e+01  -2.4535222e-02
   2.4187438e+01  -2.4330985e-02
   2.4187438e+01  -2.4330985e-02
   2.4206700e+01  -2.4049852e-02
   2.4206700e+01  -2.4049852e-02
   2.4225961e+01  -2.3694729e-02
   2.4225961e+01  -2.3694729e-02
   2.4245172e+01  -2.3267340e-02
   2.4245172e+01  -2.3267340e-02
   2.4264433e+01  -2.2767931e-02
   2.4264433e+01  -2.2767931e-02
   2.4283645e+01  -2.2194483e-02
   2.4283645e+01  -2.2194483e-02
   2.4302906e+01  -2.1541921e-02
   2.4302906e+01  -2.1541921e-02
   2.4322167e+01  -2.0800493e-02
   2.4322167e+01  -2.0800493e-02
   2.4329113e+01  -2.0500000e-02
   2.4329113e+01  -2.0500000e-02
   2.4341379e+01  -1.9970296e-02
   2.4341379e+01  -1.9970296e-02
   2.4360640e+01  -1.9098276e-02
   2.4360640e+01  -1.9098276e-02
   2.4379901e+01  -1.8181576e-02
   2.4379901e+01  -1.8181576e-02
   2.4399113e+01  -1.7204433e-02
   2.4399113e+01  -1.7204433e-02
   2.4418374e+01  -1.6142414e-02
   2.4418374e+01  -1.6142414e-02
   2.4425911e+01  -1.5689212e-02
   2.4425911e+01  -1.5689212e-02
   2.4437586e+01  -1.4988177e-02
   2.4437586e+01  -1.4988177e-02
   2.4456847e+01  -1.3821626e-02
   2.4456847e+01  -1.3821626e-02
   2.4476108e+01  -1.2622956e-02
   2.4476108e+01  -1.2622956e-02
   2.4495320e+01  -1.1349507e-02
   2.4495320e+01  -1.1349507e-02
   2.4501970e+01  -1.0878522e-02
   2.4501970e+01  -1.0878522e-02
   2.4514581e+01  -9.9903448e-03
   2.4514581e+01  -9.9903448e-03
   2.4533842e+01  -8.6442365e-03
   2.4533842e+01  -8.6442365e-03
   2.4553054e+01  -7.2695074e-03
   2.4553054e+01  -7.2695074e-03
   2.4568916e+01  -6.0678818e-03
   2.4568916e+01  -6.0678818e-03
   2.4572315e+01  -5.8036453e-03
   2.4572315e+01  -5.8036453e-03
   2.4591576e+01  -4.3336305e-03
   2.4591576e+01  -4.3336305e-03
   2.4610788e+01  -2.8766946e-03
   2.4610788e+01  -2.8766946e-03
   2.4630049e+01  -1.3563350e-03
   2.4630049e+01  -1.3563350e-03
   2.4631232e+01  -1.2572414e-03
   2.4631232e+01  -1.2572414e-03
   2.4649261e+01   1.9176946e-04
   2.4649261e+01   1.9176946e-04
   2.4668522e+01   1.6933350e-03
   2.4668522e+01   1.6933350e-03
   2.4687783e+01   3.2299901e-03
   2.4687783e+01   3.2299901e-03
   2.4691675e+01   3.5535616e-03
   2.4691675e+01   3.5535616e-03
   2.4706995e+01   4.8002660e-03
   2.4706995e+01   4.8002660e-03
   2.4726256e+01   6.3007882e-03
   2.4726256e+01   6.3007882e-03
   2.4745517e+01   7.8066502e-03
   2.4745517e+01   7.8066502e-03
   2.4752463e+01   8.3642365e-03
   2.4752463e+01   8.3642365e-03
   2.4764729e+01   9.3441872e-03
   2.4764729e+01   9.3441872e-03
   2.4783990e+01   1.0794926e-02
   2.4783990e+01   1.0794926e-02
   2.4803202e+01   1.2214581e-02
   2.4803202e+01   1.2214581e-02
   2.4816108e+01   1.3174877e-02
   2.4816108e+01   1.3174877e-02
   2.4822463e+01   1.3656108e-02
   2.4822463e+01   1.3656108e-02
   2.4841724e+01   1.5014532e-02
   2.4841724e+01   1.5014532e-02
   2.4860936e+01   1.6296749e-02
   2.4860936e+01   1.6296749e-02
   2.4880197e+01   1.7551527e-02
   2.4880197e+01   1.7551527e-02
   2.4886946e+01   1.7985665e-02
   2.4886946e+01   1.7985665e-02
   2.4899458e+01   1.8781379e-02
   2.4899458e+01   1.8781379e-02
   2.4918670e+01   1.9898276e-02
   2.4918670e+01   1.9898276e-02
   2.4937931e+01   2.0926995e-02
   2.4937931e+01   2.0926995e-02
   2.4957192e+01   2.1891232e-02
   2.4957192e+01   2.1891232e-02
   2.4976256e+01   2.2796453e-02
   2.4976256e+01   2.2796453e-02
   2.4976404e+01   2.2803498e-02
   2.4976404e+01   2.2803498e-02
   2.4995665e+01   2.3627980e-02
   2.4995665e+01   2.3627980e-02
   2.5014877e+01   2.4335468e-02
   2.5014877e+01   2.4335468e-02
   2.5034138e+01   2.4937537e-02
   2.5034138e+01   2.4937537e-02
   2.5053399e+01   2.5439458e-02
   2.5053399e+01   2.5439458e-02
   2.5072611e+01   2.5843054e-02
   2.5072611e+01   2.5843054e-02
   2.5091872e+01   2.6141970e-02
   2.5091872e+01   2.6141970e-02
   2.5111133e+01   2.6353054e-02
   2.5111133e+01   2.6353054e-02
   2.5130345e+01   2.6440443e-02
   2.5130345e+01   2.6440443e-02
   2.5149606e+01   2.6405320e-02
   2.5149606e+01   2.6405320e-02
   2.5168818e+01   2.6291133e-02
   2.5168818e+01   2.6291133e-02
   2.5188079e+01   2.6071330e-02
   2.5188079e+01   2.6071330e-02
   2.5207340e+01   2.5743350e-02
   2.5207340e+01   2.5743350e-02
   2.5226552e+01   2.5314828e-02
   2.5226552e+01   2.5314828e-02
   2.5245813e+01   2.4787635e-02
   2.5245813e+01   2.4787635e-02
   2.5265074e+01   2.4160049e-02
   2.5265074e+01   2.4160049e-02
   2.5284286e+01   2.3425419e-02
   2.5284286e+01   2.3425419e-02
   2.5298522e+01   2.2796453e-02
   2.5298522e+01   2.2796453e-02
   2.5303547e+01   2.2572562e-02
   2.5303547e+01   2.2572562e-02
   2.5322759e+01   2.1648571e-02
   2.5322759e+01   2.1648571e-02
   2.5342020e+01   2.0671970e-02
   2.5342020e+01   2.0671970e-02
   2.5361281e+01   1.9627882e-02
   2.5361281e+01   1.9627882e-02
   2.5380493e+01   1.8489212e-02
   2.5380493e+01   1.8489212e-02
   2.5388276e+01   1.7985665e-02
   2.5388276e+01   1.7985665e-02
   2.5399754e+01   1.7246502e-02
   2.5399754e+01   1.7246502e-02
   2.5419015e+01   1.5993448e-02
   2.5419015e+01   1.5993448e-02
   2.5438227e+01   1.4705369e-02
   2.5438227e+01   1.4705369e-02
   2.5457488e+01   1.3329901e-02
   2.5457488e+01   1.3329901e-02
   2.5459507e+01   1.3174877e-02
   2.5459507e+01   1.3174877e-02
   2.5476700e+01   1.1895714e-02
   2.5476700e+01   1.1895714e-02
   2.5495961e+01   1.0483990e-02
   2.5495961e+01   1.0483990e-02
   2.5515222e+01   9.0291133e-03
   2.5515222e+01   9.0291133e-03
   2.5523547e+01   8.3642365e-03
   2.5523547e+01   8.3642365e-03
   2.5534433e+01   7.4955172e-03
   2.5534433e+01   7.4955172e-03
   2.5553695e+01   6.0079310e-03
   2.5553695e+01   6.0079310e-03
   2.5572956e+01   4.5138424e-03
   2.5572956e+01   4.5138424e-03
   2.5584778e+01   3.5535616e-03
   2.5584778e+01   3.5535616e-03
   2.5592167e+01   2.9492906e-03
   2.5592167e+01   2.9492906e-03
   2.5611429e+01   1.4377438e-03
   2.5611429e+01   1.4377438e-03
   2.5630640e+01  -4.8704335e-05
   2.5630640e+01  -4.8704335e-05
   2.5645862e+01  -1.2572414e-03
   2.5645862e+01  -1.2572414e-03
   2.5649901e+01  -1.5868276e-03
   2.5649901e+01  -1.5868276e-03
   2.5669163e+01  -3.0763547e-03
   2.5669163e+01  -3.0763547e-03
   2.5688374e+01  -4.5099507e-03
   2.5688374e+01  -4.5099507e-03
   2.5707635e+01  -5.9623153e-03
   2.5707635e+01  -5.9623153e-03
   2.5709015e+01  -6.0678818e-03
   2.5709015e+01  -6.0678818e-03
   2.5726897e+01  -7.3982759e-03
   2.5726897e+01  -7.3982759e-03
   2.5746108e+01  -8.7446798e-03
   2.5746108e+01  -8.7446798e-03
   2.5765369e+01  -1.0064187e-02
   2.5765369e+01  -1.0064187e-02
   2.5777192e+01  -1.0878522e-02
   2.5777192e+01  -1.0878522e-02
   2.5784631e+01  -1.1395616e-02
   2.5784631e+01  -1.1395616e-02
   2.5803842e+01  -1.2639951e-02
   2.5803842e+01  -1.2639951e-02
   2.5823103e+01  -1.3808719e-02
   2.5823103e+01  -1.3808719e-02
   2.5842315e+01  -1.4942660e-02
   2.5842315e+01  -1.4942660e-02
   2.5855172e+01  -1.5689212e-02
   2.5855172e+01  -1.5689212e-02
   2.5861576e+01  -1.6065025e-02
   2.5861576e+01  -1.6065025e-02
   2.5880837e+01  -1.7101084e-02
   2.5880837e+01  -1.7101084e-02
   2.5900049e+01  -1.8049458e-02
   2.5900049e+01  -1.8049458e-02
   2.5919310e+01  -1.8933547e-02
   2.5919310e+01  -1.8933547e-02
   2.5938571e+01  -1.9768571e-02
   2.5938571e+01  -1.9768571e-02
   2.5956305e+01  -2.0500000e-02
   2.5956305e+01  -2.0500000e-02
   2.5957783e+01  -2.0562709e-02
   2.5957783e+01  -2.0562709e-02
   2.5977044e+01  -2.1283103e-02
   2.5977044e+01  -2.1283103e-02
   2.5996256e+01  -2.1912167e-02
   2.5996256e+01  -2.1912167e-02
   2.6015517e+01  -2.2460049e-02
   2.6015517e+01  -2.2460049e-02
   2.6034778e+01  -2.2932020e-02
   2.6034778e+01  -2.2932020e-02
   2.6053990e+01  -2.3331232e-02
   2.6053990e+01  -2.3331232e-02
   2.6073251e+01  -2.3657734e-02
   2.6073251e+01  -2.3657734e-02
   2.6092512e+01  -2.3910837e-02
   2.6092512e+01  -2.3910837e-02
   2.6111724e+01  -2.4089064e-02
   2.6111724e+01  -2.4089064e-02
   2.6130985e+01  -2.4191823e-02
   2.6130985e+01  -2.4191823e-02
   2.6150197e+01  -2.4211182e-02
   2.6150197e+01  -2.4211182e-02
   2.6169458e+01  -2.4157586e-02
   2.6169458e+01  -2.4157586e-02
   2.6188719e+01  -2.4034581e-02
   2.6188719e+01  -2.4034581e-02
   2.6207931e+01  -2.3831379e-02
   2.6207931e+01  -2.3831379e-02
   2.6227192e+01  -2.3553350e-02
   2.6227192e+01  -2.3553350e-02
   2.6246453e+01  -2.3202167e-02
   2.6246453e+01  -2.3202167e-02
   2.6265665e+01  -2.2778621e-02
   2.6265665e+01  -2.2778621e-02
   2.6284926e+01  -2.2281675e-02
   2.6284926e+01  -2.2281675e-02
   2.6304138e+01  -2.1708227e-02
   2.6304138e+01  -2.1708227e-02
   2.6323399e+01  -2.1051429e-02
   2.6323399e+01  -2.1051429e-02
   2.6337586e+01  -2.0500000e-02
   2.6337586e+01  -2.0500000e-02
   2.6342660e+01  -2.0302118e-02
   2.6342660e+01  -2.0302118e-02
   2.6361872e+01  -1.9495813e-02
   2.6361872e+01  -1.9495813e-02
   2.6381133e+01  -1.8646798e-02
   2.6381133e+01  -1.8646798e-02
   2.6400394e+01  -1.7745567e-02
   2.6400394e+01  -1.7745567e-02
   2.6419606e+01  -1.6774877e-02
   2.6419606e+01  -1.6774877e-02
   2.6438867e+01  -1.5709163e-02
   2.6438867e+01  -1.5709163e-02
   2.6439212e+01  -1.5689212e-02
   2.6439212e+01  -1.5689212e-02
   2.6458128e+01  -1.4583448e-02
   2.6458128e+01  -1.4583448e-02
   2.6477340e+01  -1.3445222e-02
   2.6477340e+01  -1.3445222e-02
   2.6496601e+01  -1.2262512e-02
   2.6496601e+01  -1.2262512e-02
   2.6515813e+01  -1.0992759e-02
   2.6515813e+01  -1.0992759e-02
   2.6517438e+01  -1.0878522e-02
   2.6517438e+01  -1.0878522e-02
   2.6535074e+01  -9.6657635e-03
   2.6535074e+01  -9.6657635e-03
   2.6554335e+01  -8.3499015e-03
   2.6554335e+01  -8.3499015e-03
   2.6573547e+01  -6.9925123e-03
   2.6573547e+01  -6.9925123e-03
   2.6585911e+01  -6.0678818e-03
   2.6585911e+01  -6.0678818e-03
   2.6592808e+01  -5.5442365e-03
   2.6592808e+01  -5.5442365e-03
   2.6612069e+01  -4.1120985e-03
   2.6612069e+01  -4.1120985e-03
   2.6631281e+01  -2.6810000e-03
   2.6631281e+01  -2.6810000e-03
   2.6649557e+01  -1.2572414e-03
   2.6649557e+01  -1.2572414e-03
   2.6650542e+01  -1.1786946e-03
   2.6650542e+01  -1.1786946e-03
   2.6669754e+01   3.3035764e-04
   2.6669754e+01   3.3035764e-04
   2.6689015e+01   1.8012414e-03
   2.6689015e+01   1.8012414e-03
   2.6708276e+01   3.3114729e-03
   2.6708276e+01   3.3114729e-03
   2.6711232e+01   3.5535616e-03
   2.6711232e+01   3.5535616e-03
   2.6727488e+01   4.8472463e-03
   2.6727488e+01   4.8472463e-03
   2.6746749e+01   6.3151724e-03
   2.6746749e+01   6.3151724e-03
   2.6766010e+01   7.7881281e-03
   2.6766010e+01   7.7881281e-03
   2.6773350e+01   8.3642365e-03
   2.6773350e+01   8.3642365e-03
   2.6785222e+01   9.2925123e-03
   2.6785222e+01   9.2925123e-03
   2.6804483e+01   1.0711970e-02
   2.6804483e+01   1.0711970e-02
   2.6823744e+01   1.2095961e-02
   2.6823744e+01   1.2095961e-02
   2.6838571e+01   1.3174877e-02
   2.6838571e+01   1.3174877e-02
   2.6842956e+01   1.3499901e-02
   2.6842956e+01   1.3499901e-02
   2.6862217e+01   1.4832512e-02
   2.6862217e+01   1.4832512e-02
   2.6881429e+01   1.6082709e-02
   2.6881429e+01   1.6082709e-02
   2.6900690e+01   1.7296404e-02
   2.6900690e+01   1.7296404e-02
   2.6911773e+01   1.7985665e-02
   2.6911773e+01   1.7985665e-02
   2.6919951e+01   1.8494778e-02
   2.6919951e+01   1.8494778e-02
   2.6939163e+01   1.9591182e-02
   2.6939163e+01   1.9591182e-02
   2.6958424e+01   2.0592266e-02
   2.6958424e+01   2.0592266e-02
   2.6977685e+01   2.1521429e-02
   2.6977685e+01   2.1521429e-02
   2.6996897e+01   2.2391576e-02
   2.6996897e+01   2.2391576e-02
   2.7006552e+01   2.2796453e-02
   2.7006552e+01   2.2796453e-02
   2.7016158e+01   2.3197980e-02
   2.7016158e+01   2.3197980e-02
   2.7035369e+01   2.3893153e-02
   2.7035369e+01   2.3893153e-02
   2.7054631e+01   2.4479803e-02
   2.7054631e+01   2.4479803e-02
   2.7073892e+01   2.4964384e-02
   2.7073892e+01   2.4964384e-02
   2.7093103e+01   2.5350345e-02
   2.7093103e+01   2.5350345e-02
   2.7112365e+01   2.5632956e-02
   2.7112365e+01   2.5632956e-02
   2.7131626e+01   2.5828670e-02
   2.7131626e+01   2.5828670e-02
   2.7150837e+01   2.5905468e-02
   2.7150837e+01   2.5905468e-02
   2.7170099e+01   2.5866256e-02
   2.7170099e+01   2.5866256e-02
   2.7189310e+01   2.5748818e-02
   2.7189310e+01   2.5748818e-02
   2.7208571e+01   2.5528424e-02
   2.7208571e+01   2.5528424e-02
   2.7227833e+01   2.5203399e-02
   2.7227833e+01   2.5203399e-02
   2.7247044e+01   2.4778522e-02
   2.7247044e+01   2.4778522e-02
   2.7266305e+01   2.4254138e-02
   2.7266305e+01   2.4254138e-02
   2.7285567e+01   2.3626355e-02
   2.7285567e+01   2.3626355e-02
   2.7304778e+01   2.2886601e-02
   2.7304778e+01   2.2886601e-02
   2.7306847e+01   2.2796453e-02
   2.7306847e+01   2.2796453e-02
   2.7324039e+01   2.2050690e-02
   2.7324039e+01   2.2050690e-02
   2.7343251e+01   2.1159704e-02
   2.7343251e+01   2.1159704e-02
   2.7362512e+01   2.0207488e-02
   2.7362512e+01   2.0207488e-02
   2.7381773e+01   1.9177044e-02
   2.7381773e+01   1.9177044e-02
   2.7400985e+01   1.8040591e-02
   2.7400985e+01   1.8040591e-02
   2.7401872e+01   1.7985665e-02
   2.7401872e+01   1.7985665e-02
   2.7420246e+01   1.6834089e-02
   2.7420246e+01   1.6834089e-02
   2.7439507e+01   1.5616749e-02
   2.7439507e+01   1.5616749e-02
   2.7458719e+01   1.4349803e-02
   2.7458719e+01   1.4349803e-02
   2.7475320e+01   1.3174877e-02
   2.7475320e+01   1.3174877e-02
   2.7477980e+01   1.2983695e-02
   2.7477980e+01   1.2983695e-02
   2.7497192e+01   1.1596355e-02
   2.7497192e+01   1.1596355e-02
   2.7516453e+01   1.0217094e-02
   2.7516453e+01   1.0217094e-02
   2.7535714e+01   8.7817241e-03
   2.7535714e+01   8.7817241e-03
   2.7541034e+01   8.3642365e-03
   2.7541034e+01   8.3642365e-03
   2.7554926e+01   7.2833990e-03
   2.7554926e+01   7.2833990e-03
   2.7574187e+01   5.8323153e-03
   2.7574187e+01   5.8323153e-03
   2.7593448e+01   4.3649754e-03
   2.7593448e+01   4.3649754e-03
   2.7603645e+01   3.5535616e-03
   2.7603645e+01   3.5535616e-03
   2.7612660e+01   2.8314039e-03
   2.7612660e+01   2.8314039e-03
   2.7631921e+01   1.3556749e-03
   2.7631921e+01   1.3556749e-03
   2.7651182e+01  -1.0052808e-04
   2.7651182e+01  -1.0052808e-04
   2.7666010e+01  -1.2572414e-03
   2.7666010e+01  -1.2572414e-03
   2.7670394e+01  -1.6078227e-03
   2.7670394e+01  -1.6078227e-03
   2.7689655e+01  -3.0653448e-03
   2.7689655e+01  -3.0653448e-03
   2.7708867e+01  -4.4681084e-03
   2.7708867e+01  -4.4681084e-03
   2.7728128e+01  -5.8863054e-03
   2.7728128e+01  -5.8863054e-03
   2.7730542e+01  -6.0678818e-03
   2.7730542e+01  -6.0678818e-03
   2.7747389e+01  -7.2958128e-03
   2.7747389e+01  -7.2958128e-03
   2.7766601e+01  -8.6151724e-03
   2.7766601e+01  -8.6151724e-03
   2.7785862e+01  -9.9018227e-03
   2.7785862e+01  -9.9018227e-03
   2.7800394e+01  -1.0878522e-02
   2.7800394e+01  -1.0878522e-02
   2.7805123e+01  -1.1200788e-02
   2.7805123e+01  -1.1200788e-02
   2.7824335e+01  -1.2426946e-02
   2.7824335e+01  -1.2426946e-02
   2.7843596e+01  -1.3571330e-02
   2.7843596e+01  -1.3571330e-02
   2.7862808e+01  -1.4673153e-02
   2.7862808e+01  -1.4673153e-02
   2.7880837e+01  -1.5689212e-02
   2.7880837e+01  -1.5689212e-02
   2.7882069e+01  -1.5761576e-02
   2.7882069e+01  -1.5761576e-02
   2.7901330e+01  -1.6787635e-02
   2.7901330e+01  -1.6787635e-02
   2.7920542e+01  -1.7719852e-02
   2.7920542e+01  -1.7719852e-02
   2.7939803e+01  -1.8581773e-02
   2.7939803e+01  -1.8581773e-02
   2.7959064e+01  -1.9388966e-02
   2.7959064e+01  -1.9388966e-02
   2.7978276e+01  -2.0149852e-02
   2.7978276e+01  -2.0149852e-02
   2.7987783e+01  -2.0500000e-02
   2.7987783e+01  -2.0500000e-02
   2.7997537e+01  -2.0860690e-02
   2.7997537e+01  -2.0860690e-02
   2.8016798e+01  -2.1484187e-02
   2.8016798e+01  -2.1484187e-02
   2.8036010e+01  -2.2023448e-02
   2.8036010e+01  -2.2023448e-02
   2.8055271e+01  -2.2484877e-02
   2.8055271e+01  -2.2484877e-02
   2.8074483e+01  -2.2872167e-02
   2.8074483e+01  -2.2872167e-02
   2.8093744e+01  -2.3186601e-02
   2.8093744e+01  -2.3186601e-02
   2.8113005e+01  -2.3428424e-02
   2.8113005e+01  -2.3428424e-02
   2.8132217e+01  -2.3597094e-02
   2.8132217e+01  -2.3597094e-02
   2.8151478e+01  -2.3690739e-02
   2.8151478e+01  -2.3690739e-02
   2.8170739e+01  -2.3704384e-02
   2.8170739e+01  -2.3704384e-02
   2.8189951e+01  -2.3648916e-02
   2.8189951e+01  -2.3648916e-02
   2.8209212e+01  -2.3524877e-02
   2.8209212e+01  -2.3524877e-02
   2.8228424e+01  -2.3322709e-02
   2.8228424e+01  -2.3322709e-02
   2.8247685e+01  -2.3046847e-02
   2.8247685e+01  -2.3046847e-02
   2.8266946e+01  -2.2698473e-02
   2.8266946e+01  -2.2698473e-02
   2.8286158e+01  -2.2277143e-02
   2.8286158e+01  -2.2277143e-02
   2.8305419e+01  -2.1780640e-02
   2.8305419e+01  -2.1780640e-02
   2.8324680e+01  -2.1204532e-02
   2.8324680e+01  -2.1204532e-02
   2.8343892e+01  -2.0540640e-02
   2.8343892e+01  -2.0540640e-02
   2.8344926e+01  -2.0500000e-02
   2.8344926e+01  -2.0500000e-02
   2.8363153e+01  -1.9803990e-02
   2.8363153e+01  -1.9803990e-02
   2.8382365e+01  -1.9023547e-02
   2.8382365e+01  -1.9023547e-02
   2.8401626e+01  -1.8194187e-02
   2.8401626e+01  -1.8194187e-02
   2.8420887e+01  -1.7304828e-02
   2.8420887e+01  -1.7304828e-02
   2.8440099e+01  -1.6337488e-02
   2.8440099e+01  -1.6337488e-02
   2.8451872e+01  -1.5689212e-02
   2.8451872e+01  -1.5689212e-02
   2.8459360e+01  -1.5274778e-02
   2.8459360e+01  -1.5274778e-02
   2.8478621e+01  -1.4185862e-02
   2.8478621e+01  -1.4185862e-02
   2.8497833e+01  -1.3072759e-02
   2.8497833e+01  -1.3072759e-02
   2.8517094e+01  -1.1903547e-02
   2.8517094e+01  -1.1903547e-02
   2.8532759e+01  -1.0878522e-02
   2.8532759e+01  -1.0878522e-02
   2.8536305e+01  -1.0639113e-02
   2.8536305e+01  -1.0639113e-02
   2.8555567e+01  -9.3529064e-03
   2.8555567e+01  -9.3529064e-03
   2.8574828e+01  -8.0650739e-03
   2.8574828e+01  -8.0650739e-03
   2.8594039e+01  -6.7244335e-03
   2.8594039e+01  -6.7244335e-03
   2.8602956e+01  -6.0678818e-03
   2.8602956e+01  -6.0678818e-03
   2.8613300e+01  -5.3013793e-03
   2.8613300e+01  -5.3013793e-03
   2.8632562e+01  -3.9056847e-03
   2.8632562e+01  -3.9056847e-03
   2.8651773e+01  -2.5007143e-03
   2.8651773e+01  -2.5007143e-03
   2.8668030e+01  -1.2572414e-03
   2.8668030e+01  -1.2572414e-03
   2.8671034e+01  -1.0204384e-03
   2.8671034e+01  -1.0204384e-03
   2.8690246e+01   4.4986059e-04
   2.8690246e+01   4.4986059e-04
   2.8709507e+01   1.8894729e-03
   2.8709507e+01   1.8894729e-03
   2.8728768e+01   3.3712217e-03
   2.8728768e+01   3.3712217e-03
   2.8731034e+01   3.5535616e-03
   2.8731034e+01   3.5535616e-03
   2.8747980e+01   4.8719064e-03
   2.8747980e+01   4.8719064e-03
   2.8767241e+01   6.3069951e-03
   2.8767241e+01   6.3069951e-03
   2.8786502e+01   7.7454187e-03
   2.8786502e+01   7.7454187e-03
   2.8794581e+01   8.3642365e-03
   2.8794581e+01   8.3642365e-03
   2.8805714e+01   9.2163054e-03
   2.8805714e+01   9.2163054e-03
   2.8824975e+01   1.0604828e-02
   2.8824975e+01   1.0604828e-02
   2.8844236e+01   1.1953103e-02
   2.8844236e+01   1.1953103e-02
   2.8861478e+01   1.3174877e-02
   2.8861478e+01   1.3174877e-02
   2.8863448e+01   1.3316552e-02
   2.8863448e+01   1.3316552e-02
   2.8882709e+01   1.4625172e-02
   2.8882709e+01   1.4625172e-02
   2.8901921e+01   1.5845025e-02
   2.8901921e+01   1.5845025e-02
   2.8921182e+01   1.7019507e-02
   2.8921182e+01   1.7019507e-02
   2.8937241e+01   1.7985665e-02
   2.8937241e+01   1.7985665e-02
   2.8940443e+01   1.8179458e-02
   2.8940443e+01   1.8179458e-02
   2.8959655e+01   1.9258966e-02
   2.8959655e+01   1.9258966e-02
   2.8978916e+01   2.0236108e-02
   2.8978916e+01   2.0236108e-02
   2.8998177e+01   2.1134286e-02
   2.8998177e+01   2.1134286e-02
   2.9017389e+01   2.1966995e-02
   2.9017389e+01   2.1966995e-02
   2.9036650e+01   2.2738768e-02
   2.9036650e+01   2.2738768e-02
   2.9038227e+01   2.2796453e-02
   2.9038227e+01   2.2796453e-02
   2.9055862e+01   2.3425665e-02
   2.9055862e+01   2.3425665e-02
   2.9075123e+01   2.4001182e-02
   2.9075123e+01   2.4001182e-02
   2.9094384e+01   2.4472759e-02
   2.9094384e+01   2.4472759e-02
   2.9113596e+01   2.4844877e-02
   2.9113596e+01   2.4844877e-02
   2.9132857e+01   2.5115172e-02
   2.9132857e+01   2.5115172e-02
   2.9152118e+01   2.5298227e-02
   2.9152118e+01   2.5298227e-02
   2.9171330e+01   2.5366798e-02
   2.9171330e+01   2.5366798e-02
   2.9190591e+01   2.5324828e-02
   2.9190591e+01   2.5324828e-02
   2.9209803e+01   2.5205172e-02
   2.9209803e+01   2.5205172e-02
   2.9229064e+01   2.4984680e-02
   2.9229064e+01   2.4984680e-02
   2.9248325e+01   2.4661379e-02
   2.9248325e+01   2.4661379e-02
   2.9267537e+01   2.4238867e-02
   2.9267537e+01   2.4238867e-02
   2.9286798e+01   2.3715320e-02
   2.9286798e+01   2.3715320e-02
   2.9306059e+01   2.3084926e-02
   2.9306059e+01   2.3084926e-02
   2.9313547e+01   2.2796453e-02
   2.9313547e+01   2.2796453e-02
   2.9325271e+01   2.2348571e-02
   2.9325271e+01   2.2348571e-02
   2.9344532e+01   2.1546946e-02
   2.9344532e+01   2.1546946e-02
   2.9363744e+01   2.0684483e-02
   2.9363744e+01   2.0684483e-02
   2.9383005e+01   1.9752217e-02
   2.9383005e+01   1.9752217e-02
   2.9402266e+01   1.8732167e-02
   2.9402266e+01   1.8732167e-02
   2.9415025e+01   1.7985665e-02
   2.9415025e+01   1.7985665e-02
   2.9421478e+01   1.7603103e-02
   2.9421478e+01   1.7603103e-02
   2.9440739e+01   1.6442414e-02
   2.9440739e+01   1.6442414e-02
   2.9460000e+01   1.5256749e-02
   2.9460000e+01   1.5256749e-02
   2.9479212e+01   1.4008571e-02
   2.9479212e+01   1.4008571e-02
   2.9491182e+01   1.3174877e-02
   2.9491182e+01   1.3174877e-02
   2.9498473e+01   1.2662069e-02
   2.9498473e+01   1.2662069e-02
   2.9517734e+01   1.1319360e-02
   2.9517734e+01   1.1319360e-02
   2.9536946e+01   9.9705911e-03
   2.9536946e+01   9.9705911e-03
   2.9556207e+01   8.5550739e-03
   2.9556207e+01   8.5550739e-03
   2.9558670e+01   8.3642365e-03
   2.9558670e+01   8.3642365e-03
   2.9575419e+01   7.0962069e-03
   2.9575419e+01   7.0962069e-03
   2.9594680e+01   5.6805419e-03
   2.9594680e+01   5.6805419e-03
   2.9613941e+01   4.2406256e-03
   2.9613941e+01   4.2406256e-03
   2.9622709e+01   3.5535616e-03
   2.9622709e+01   3.5535616e-03
   2.9633153e+01   2.7399409e-03
   2.9633153e+01   2.7399409e-03
   2.9652414e+01   1.2991527e-03
   2.9652414e+01   1.2991527e-03
   2.9671675e+01  -1.2592611e-04
   2.9671675e+01  -1.2592611e-04
   2.9686453e+01  -1.2572414e-03
   2.9686453e+01  -1.2572414e-03
   2.9690887e+01  -1.6012167e-03
   2.9690887e+01  -1.6012167e-03
   2.9710148e+01  -3.0279113e-03
   2.9710148e+01  -3.0279113e-03
   2.9729360e+01  -4.4001379e-03
   2.9729360e+01  -4.4001379e-03
   2.9748621e+01  -5.7831034e-03
   2.9748621e+01  -5.7831034e-03
   2.9752512e+01  -6.0678818e-03
   2.9752512e+01  -6.0678818e-03
   2.9767882e+01  -7.1667488e-03
   2.9767882e+01  -7.1667488e-03
   2.9787094e+01  -8.4604433e-03
   2.9787094e+01  -8.4604433e-03
   2.9806355e+01  -9.7153695e-03
   2.9806355e+01  -9.7153695e-03
   2.9824089e+01  -1.0878522e-02
   2.9824089e+01  -1.0878522e-02
   2.9825616e+01  -1.0978374e-02
   2.9825616e+01  -1.0978374e-02
   2.9844828e+01  -1.2189113e-02
   2.9844828e+01  -1.2189113e-02
   2.9864089e+01  -1.3311921e-02
   2.9864089e+01  -1.3311921e-02
   2.9883350e+01  -1.4384335e-02
   2.9883350e+01  -1.4384335e-02
   2.9902562e+01  -1.5434926e-02
   2.9902562e+01  -1.5434926e-02
   2.9907340e+01  -1.5689212e-02
   2.9907340e+01  -1.5689212e-02
   2.9921823e+01  -1.6450690e-02
   2.9921823e+01  -1.6450690e-02
   2.9941034e+01  -1.7371034e-02
   2.9941034e+01  -1.7371034e-02
   2.9960296e+01  -1.8215074e-02
   2.9960296e+01  -1.8215074e-02
   2.9979557e+01  -1.8998571e-02
   2.9979557e+01  -1.8998571e-02
   2.9998768e+01  -1.9731133e-02
   2.9998768e+01  -1.9731133e-02
   3.0018030e+01  -2.0416453e-02
   3.0018030e+01  -2.0416453e-02
   3.0020591e+01  -2.0500000e-02
   3.0020591e+01  -2.0500000e-02
   3.0037291e+01  -2.1038177e-02
   3.0037291e+01  -2.1038177e-02
   3.0056502e+01  -2.1573005e-02
   3.0056502e+01  -2.1573005e-02
   3.0075764e+01  -2.2027980e-02
   3.0075764e+01  -2.2027980e-02
   3.0094975e+01  -2.2407488e-02
   3.0094975e+01  -2.2407488e-02
   3.0114236e+01  -2.2713892e-02
   3.0114236e+01  -2.2713892e-02
   3.0133498e+01  -2.2947734e-02
   3.0133498e+01  -2.2947734e-02
   3.0152709e+01  -2.3110000e-02
   3.0152709e+01  -2.3110000e-02
   3.0171970e+01  -2.3198079e-02
   3.0171970e+01  -2.3198079e-02
   3.0191232e+01  -2.3208325e-02
   3.0191232e+01  -2.3208325e-02
   3.0210443e+01  -2.3152266e-02
   3.0210443e+01  -2.3152266e-02
   3.0229704e+01  -2.3028621e-02
   3.0229704e+01  -2.3028621e-02
   3.0248916e+01  -2.2828522e-02
   3.0248916e+01  -2.2828522e-02
   3.0268177e+01  -2.2555468e-02
   3.0268177e+01  -2.2555468e-02
   3.0287438e+01  -2.2209901e-02
   3.0287438e+01  -2.2209901e-02
   3.0306650e+01  -2.1790443e-02
   3.0306650e+01  -2.1790443e-02
   3.0325911e+01  -2.1294089e-02
   3.0325911e+01  -2.1294089e-02
   3.0345172e+01  -2.0714926e-02
   3.0345172e+01  -2.0714926e-02
   3.0351379e+01  -2.0500000e-02
   3.0351379e+01  -2.0500000e-02
   3.0364384e+01  -2.0054877e-02
   3.0364384e+01  -2.0054877e-02
   3.0383645e+01  -1.9345468e-02
   3.0383645e+01  -1.9345468e-02
   3.0402857e+01  -1.8587635e-02
   3.0402857e+01  -1.8587635e-02
   3.0422118e+01  -1.7775369e-02
   3.0422118e+01  -1.7775369e-02
   3.0441379e+01  -1.6896256e-02
   3.0441379e+01  -1.6896256e-02
   3.0460591e+01  -1.5931429e-02
   3.0460591e+01  -1.5931429e-02
   3.0465074e+01  -1.5689212e-02
   3.0465074e+01  -1.5689212e-02
   3.0479852e+01  -1.4889951e-02
   3.0479852e+01  -1.4889951e-02
   3.0499113e+01  -1.3833842e-02
   3.0499113e+01  -1.3833842e-02
   3.0518325e+01  -1.2743448e-02
   3.0518325e+01  -1.2743448e-02
   3.0537586e+01  -1.1587340e-02
   3.0537586e+01  -1.1587340e-02
   3.0548522e+01  -1.0878522e-02
   3.0548522e+01  -1.0878522e-02
   3.0556798e+01  -1.0340049e-02
   3.0556798e+01  -1.0340049e-02
   3.0576059e+01  -9.0912808e-03
   3.0576059e+01  -9.0912808e-03
   3.0595320e+01  -7.8301970e-03
   3.0595320e+01  -7.8301970e-03
   3.0614532e+01  -6.5078818e-03
   3.0614532e+01  -6.5078818e-03
   3.0620591e+01  -6.0678818e-03
   3.0620591e+01  -6.0678818e-03
   3.0633793e+01  -5.1155172e-03
   3.0633793e+01  -5.1155172e-03
   3.0653054e+01  -3.7541773e-03
   3.0653054e+01  -3.7541773e-03
   3.0672266e+01  -2.3763695e-03
   3.0672266e+01  -2.3763695e-03
   3.0687143e+01  -1.2572414e-03
   3.0687143e+01  -1.2572414e-03
   3.0691527e+01  -9.2324631e-04
   3.0691527e+01  -9.2324631e-04
   3.0710788e+01   5.1107882e-04
   3.0710788e+01   5.1107882e-04
   3.0730000e+01   1.9188374e-03
   3.0730000e+01   1.9188374e-03
   3.0749261e+01   3.3678473e-03
   3.0749261e+01   3.3678473e-03
   3.0751626e+01   3.5535616e-03
   3.0751626e+01   3.5535616e-03
   3.0768473e+01   4.8356453e-03
   3.0768473e+01   4.8356453e-03
   3.0787734e+01   6.2381281e-03
   3.0787734e+01   6.2381281e-03
   3.0806995e+01   7.6398522e-03
   3.0806995e+01   7.6398522e-03
   3.0816700e+01   8.3642365e-03
   3.0816700e+01   8.3642365e-03
   3.0826207e+01   9.0765517e-03
   3.0826207e+01   9.0765517e-03
   3.0845468e+01   1.0436404e-02
   3.0845468e+01   1.0436404e-02
   3.0864729e+01   1.1749064e-02
   3.0864729e+01   1.1749064e-02
   3.0883941e+01   1.3066502e-02
   3.0883941e+01   1.3066502e-02
   3.0885517e+01   1.3174877e-02
   3.0885517e+01   1.3174877e-02
   3.0903202e+01   1.4355222e-02
   3.0903202e+01   1.4355222e-02
   3.0922414e+01   1.5547882e-02
   3.0922414e+01   1.5547882e-02
   3.0941675e+01   1.6685517e-02
   3.0941675e+01   1.6685517e-02
   3.0960936e+01   1.7798621e-02
   3.0960936e+01   1.7798621e-02
   3.0964236e+01   1.7985665e-02
   3.0964236e+01   1.7985665e-02
   3.0980148e+01   1.8864926e-02
   3.0980148e+01   1.8864926e-02
   3.0999409e+01   1.9823842e-02
   3.0999409e+01   1.9823842e-02
   3.1018670e+01   2.0696207e-02
   3.1018670e+01   2.0696207e-02
   3.1037882e+01   2.1496158e-02
   3.1037882e+01   2.1496158e-02
   3.1057143e+01   2.2230049e-02
   3.1057143e+01   2.2230049e-02
   3.1073498e+01   2.2796453e-02
   3.1073498e+01   2.2796453e-02
   3.1076355e+01   2.2897044e-02
   3.1076355e+01   2.2897044e-02
   3.1095616e+01   2.3467685e-02
   3.1095616e+01   2.3467685e-02
   3.1114877e+01   2.3931872e-02
   3.1114877e+01   2.3931872e-02
   3.1134089e+01   2.4295665e-02
   3.1134089e+01   2.4295665e-02
   3.1153350e+01   2.4557882e-02
   3.1153350e+01   2.4557882e-02
   3.1172611e+01   2.4733300e-02
   3.1172611e+01   2.4733300e-02
   3.1191823e+01   2.4797044e-02
   3.1191823e+01   2.4797044e-02
   3.1211084e+01   2.4754187e-02
   3.1211084e+01   2.4754187e-02
   3.1230296e+01   2.4634236e-02
   3.1230296e+01   2.4634236e-02
   3.1249557e+01   2.4414877e-02
   3.1249557e+01   2.4414877e-02
   3.1268818e+01   2.4094089e-02
   3.1268818e+01   2.4094089e-02
   3.1288030e+01   2.3673498e-02
   3.1288030e+01   2.3673498e-02
   3.1307291e+01   2.3149557e-02
   3.1307291e+01   2.3149557e-02
   3.1318079e+01   2.2796453e-02
   3.1318079e+01   2.2796453e-02
   3.1326552e+01   2.2519458e-02
   3.1326552e+01   2.2519458e-02
   3.1345764e+01   2.1814286e-02
   3.1345764e+01   2.1814286e-02
   3.1365025e+01   2.1044729e-02
   3.1365025e+01   2.1044729e-02
   3.1384286e+01   2.0207635e-02
   3.1384286e+01   2.0207635e-02
   3.1403498e+01   1.9292709e-02
   3.1403498e+01   1.9292709e-02
   3.1422759e+01   1.8280591e-02
   3.1422759e+01   1.8280591e-02
   3.1427882e+01   1.7985665e-02
   3.1427882e+01   1.7985665e-02
   3.1441970e+01   1.7178966e-02
   3.1441970e+01   1.7178966e-02
   3.1461232e+01   1.6060394e-02
   3.1461232e+01   1.6060394e-02
   3.1480493e+01   1.4904138e-02
   3.1480493e+01   1.4904138e-02
   3.1499704e+01   1.3673448e-02
   3.1499704e+01   1.3673448e-02
   3.1506995e+01   1.3174877e-02
   3.1506995e+01   1.3174877e-02
   3.1518966e+01   1.2357882e-02
   3.1518966e+01   1.2357882e-02
   3.1538227e+01   1.1057291e-02
   3.1538227e+01   1.1057291e-02
   3.1557438e+01   9.7383251e-03
   3.1557438e+01   9.7383251e-03
   3.1576404e+01   8.3642365e-03
   3.1576404e+01   8.3642365e-03
   3.1576700e+01   8.3437931e-03
   3.1576700e+01   8.3437931e-03
   3.1595911e+01   6.9285714e-03
   3.1595911e+01   6.9285714e-03
   3.1615172e+01   5.5478325e-03
   3.1615172e+01   5.5478325e-03
   3.1634433e+01   4.1368325e-03
   3.1634433e+01   4.1368325e-03
   3.1642069e+01   3.5535616e-03
   3.1642069e+01   3.5535616e-03
   3.1653645e+01   2.6705025e-03
   3.1653645e+01   2.6705025e-03
   3.1672906e+01   1.2645074e-03
   3.1672906e+01   1.2645074e-03
   3.1692167e+01  -1.2856847e-04
   3.1692167e+01  -1.2856847e-04
   3.1707291e+01  -1.2572414e-03
   3.1707291e+01  -1.2572414e-03
   3.1711379e+01  -1.5702365e-03
   3.1711379e+01  -1.5702365e-03
   3.1730640e+01  -2.9672759e-03
   3.1730640e+01  -2.9672759e-03
   3.1749852e+01  -4.3086749e-03
   3.1749852e+01  -4.3086749e-03
   3.1769113e+01  -5.6556650e-03
   3.1769113e+01  -5.6556650e-03
   3.1774926e+01  -6.0678818e-03
   3.1774926e+01  -6.0678818e-03
   3.1788374e+01  -7.0129064e-03
   3.1788374e+01  -7.0129064e-03
   3.1807586e+01  -8.2823645e-03
   3.1807586e+01  -8.2823645e-03
   3.1826847e+01  -9.5066010e-03
   3.1826847e+01  -9.5066010e-03
   3.1846108e+01  -1.0730246e-02
   3.1846108e+01  -1.0730246e-02
   3.1848424e+01  -1.0878522e-02
   3.1848424e+01  -1.0878522e-02
   3.1865320e+01  -1.1927044e-02
   3.1865320e+01  -1.1927044e-02
   3.1884581e+01  -1.3030936e-02
   3.1884581e+01  -1.3030936e-02
   3.1903842e+01  -1.4077094e-02
   3.1903842e+01  -1.4077094e-02
   3.1923054e+01  -1.5092709e-02
   3.1923054e+01  -1.5092709e-02
   3.1934631e+01  -1.5689212e-02
   3.1934631e+01  -1.5689212e-02
   3.1942315e+01  -1.6088818e-02
   3.1942315e+01  -1.6088818e-02
   3.1961527e+01  -1.7001232e-02
   3.1961527e+01  -1.7001232e-02
   3.1980788e+01  -1.7831429e-02
   3.1980788e+01  -1.7831429e-02
   3.2000049e+01  -1.8595714e-02
   3.2000049e+01  -1.8595714e-02
   3.2019261e+01  -1.9304236e-02
   3.2019261e+01  -1.9304236e-02
   3.2038522e+01  -1.9961921e-02
   3.2038522e+01  -1.9961921e-02
   3.2055567e+01  -2.0500000e-02
   3.2055567e+01  -2.0500000e-02
   3.2057783e+01  -2.0569458e-02
   3.2057783e+01  -2.0569458e-02
   3.2076995e+01  -2.1103990e-02
   3.2076995e+01  -2.1103990e-02
   3.2096256e+01  -2.1556305e-02
   3.2096256e+01  -2.1556305e-02
   3.2115468e+01  -2.1931675e-02
   3.2115468e+01  -2.1931675e-02
   3.2134729e+01  -2.2233399e-02
   3.2134729e+01  -2.2233399e-02
   3.2153990e+01  -2.2462562e-02
   3.2153990e+01  -2.2462562e-02
   3.2173202e+01  -2.2620936e-02
   3.2173202e+01  -2.2620936e-02
   3.2192463e+01  -2.2706108e-02
   3.2192463e+01  -2.2706108e-02
   3.2211724e+01  -2.2715222e-02
   3.2211724e+01  -2.2715222e-02
   3.2230936e+01  -2.2659409e-02
   3.2230936e+01  -2.2659409e-02
   3.2250197e+01  -2.2537291e-02
   3.2250197e+01  -2.2537291e-02
   3.2269409e+01  -2.2339507e-02
   3.2269409e+01  -2.2339507e-02
   3.2288670e+01  -2.2069261e-02
   3.2288670e+01  -2.2069261e-02
   3.2307931e+01  -2.1726305e-02
   3.2307931e+01  -2.1726305e-02
   3.2327143e+01  -2.1308325e-02
   3.2327143e+01  -2.1308325e-02
   3.2346404e+01  -2.0811232e-02
   3.2346404e+01  -2.0811232e-02
   3.2356749e+01  -2.0500000e-02
   3.2356749e+01  -2.0500000e-02
   3.2365665e+01  -2.0232365e-02
   3.2365665e+01  -2.0232365e-02
   3.2384877e+01  -1.9597143e-02
   3.2384877e+01  -1.9597143e-02
   3.2404138e+01  -1.8912118e-02
   3.2404138e+01  -1.8912118e-02
   3.2423350e+01  -1.8174384e-02
   3.2423350e+01  -1.8174384e-02
   3.2442611e+01  -1.7377044e-02
   3.2442611e+01  -1.7377044e-02
   3.2461872e+01  -1.6506798e-02
   3.2461872e+01  -1.6506798e-02
   3.2478276e+01  -1.5689212e-02
   3.2478276e+01  -1.5689212e-02
   3.2481084e+01  -1.5545320e-02
   3.2481084e+01  -1.5545320e-02
   3.2500345e+01  -1.4539113e-02
   3.2500345e+01  -1.4539113e-02
   3.2519606e+01  -1.3512611e-02
   3.2519606e+01  -1.3512611e-02
   3.2538818e+01  -1.2443547e-02
   3.2538818e+01  -1.2443547e-02
   3.2558079e+01  -1.1300936e-02
   3.2558079e+01  -1.1300936e-02
   3.2564729e+01  -1.0878522e-02
   3.2564729e+01  -1.0878522e-02
   3.2577340e+01  -1.0080049e-02
   3.2577340e+01  -1.0080049e-02
   3.2596552e+01  -8.8663547e-03
   3.2596552e+01  -8.8663547e-03
   3.2615813e+01  -7.6317241e-03
   3.2615813e+01  -7.6317241e-03
   3.2635025e+01  -6.3295074e-03
   3.2635025e+01  -6.3295074e-03
   3.2638719e+01  -6.0678818e-03
   3.2638719e+01  -6.0678818e-03
   3.2654286e+01  -4.9713793e-03
   3.2654286e+01  -4.9713793e-03
   3.2673547e+01  -3.6433350e-03
   3.2673547e+01  -3.6433350e-03
   3.2692759e+01  -2.2943005e-03
   3.2692759e+01  -2.2943005e-03
   3.2706847e+01  -1.2572414e-03
   3.2706847e+01  -1.2572414e-03
   3.2712020e+01  -8.7127586e-04
   3.2712020e+01  -8.7127586e-04
   3.2731281e+01   5.2855172e-04
   3.2731281e+01   5.2855172e-04
   3.2750493e+01   1.9037143e-03
   3.2750493e+01   1.9037143e-03
   3.2769754e+01   3.3173448e-03
   3.2769754e+01   3.3173448e-03
   3.2772857e+01   3.5535616e-03
   3.2772857e+01   3.5535616e-03
   3.2788966e+01   4.7534335e-03
   3.2788966e+01   4.7534335e-03
   3.2808227e+01   6.1241872e-03
   3.2808227e+01   6.1241872e-03
   3.2827488e+01   7.4877833e-03
   3.2827488e+01   7.4877833e-03
   3.2839557e+01   8.3642365e-03
   3.2839557e+01   8.3642365e-03
   3.2846700e+01   8.8886207e-03
   3.2846700e+01   8.8886207e-03
   3.2865961e+01   1.0222660e-02
   3.2865961e+01   1.0222660e-02
   3.2885222e+01   1.1500936e-02
   3.2885222e+01   1.1500936e-02
   3.2904433e+01   1.2772759e-02
   3.2904433e+01   1.2772759e-02
   3.2910542e+01   1.3174877e-02
   3.2910542e+01   1.3174877e-02
   3.2923695e+01   1.4038276e-02
   3.2923695e+01   1.4038276e-02
   3.2942956e+01   1.5208473e-02
   3.2942956e+01   1.5208473e-02
   3.2962167e+01   1.6313054e-02
   3.2962167e+01   1.6313054e-02
   3.2981429e+01   1.7381675e-02
   3.2981429e+01   1.7381675e-02
   3.2992562e+01   1.7985665e-02
   3.2992562e+01   1.7985665e-02
   3.3000640e+01   1.8424631e-02
   3.3000640e+01   1.8424631e-02
   3.3019901e+01   1.9371527e-02
   3.3019901e+01   1.9371527e-02
   3.3039163e+01   2.0224532e-02
   3.3039163e+01   2.0224532e-02
   3.3058374e+01   2.0998473e-02
   3.3058374e+01   2.0998473e-02
   3.3077635e+01   2.1701133e-02
   3.3077635e+01   2.1701133e-02
   3.3096897e+01   2.2333990e-02
   3.3096897e+01   2.2333990e-02
   3.3112808e+01   2.2796453e-02
   3.3112808e+01   2.2796453e-02
   3.3116108e+01   2.2893350e-02
   3.3116108e+01   2.2893350e-02
   3.3135369e+01   2.3356256e-02
   3.3135369e+01   2.3356256e-02
   3.3154581e+01   2.3716946e-02
   3.3154581e+01   2.3716946e-02
   3.3173842e+01   2.3975764e-02
   3.3173842e+01   2.3975764e-02
   3.3193103e+01   2.4148128e-02
   3.3193103e+01   2.4148128e-02
   3.3212315e+01   2.4210542e-02
   3.3212315e+01   2.4210542e-02
   3.3231576e+01   2.4167980e-02
   3.3231576e+01   2.4167980e-02
   3.3250837e+01   2.4049507e-02
   3.3250837e+01   2.4049507e-02
   3.3270049e+01   2.3832660e-02
   3.3270049e+01   2.3832660e-02
   3.3289310e+01   2.3514384e-02
   3.3289310e+01   2.3514384e-02
   3.3308522e+01   2.3094926e-02
   3.3308522e+01   2.3094926e-02
   3.3319557e+01   2.2796453e-02
   3.3319557e+01   2.2796453e-02
   3.3327783e+01   2.2572709e-02
   3.3327783e+01   2.2572709e-02
   3.3347044e+01   2.1970049e-02
   3.3347044e+01   2.1970049e-02
   3.3366256e+01   2.1297685e-02
   3.3366256e+01   2.1297685e-02
   3.3385517e+01   2.0556158e-02
   3.3385517e+01   2.0556158e-02
   3.3404778e+01   1.9741232e-02
   3.3404778e+01   1.9741232e-02
   3.3423990e+01   1.8840985e-02
   3.3423990e+01   1.8840985e-02
   3.3440443e+01   1.7985665e-02
   3.3440443e+01   1.7985665e-02
   3.3443251e+01   1.7836207e-02
   3.3443251e+01   1.7836207e-02
   3.3462463e+01   1.6779606e-02
   3.3462463e+01   1.6779606e-02
   3.3481724e+01   1.5699261e-02
   3.3481724e+01   1.5699261e-02
   3.3500985e+01   1.4569852e-02
   3.3500985e+01   1.4569852e-02
   3.3520197e+01   1.3356158e-02
   3.3520197e+01   1.3356158e-02
   3.3522906e+01   1.3174877e-02
   3.3522906e+01   1.3174877e-02
   3.3539458e+01   1.2080837e-02
   3.3539458e+01   1.2080837e-02
   3.3558719e+01   1.0820049e-02
   3.3558719e+01   1.0820049e-02
   3.3577931e+01   9.5301970e-03
   3.3577931e+01   9.5301970e-03
   3.3594384e+01   8.3642365e-03
   3.3594384e+01   8.3642365e-03
   3.3597192e+01   8.1598522e-03
   3.3597192e+01   8.1598522e-03
   3.3616404e+01   6.7880788e-03
   3.3616404e+01   6.7880788e-03
   3.3635665e+01   5.4418227e-03
   3.3635665e+01   5.4418227e-03
   3.3654926e+01   4.0609310e-03
   3.3654926e+01   4.0609310e-03
   3.3661724e+01   3.5535616e-03
   3.3661724e+01   3.5535616e-03
   3.3674138e+01   2.6293941e-03
   3.3674138e+01   2.6293941e-03
   3.3693399e+01   1.2571675e-03
   3.3693399e+01   1.2571675e-03
   3.3712660e+01  -1.0346404e-04
   3.3712660e+01  -1.0346404e-04
   3.3728473e+01  -1.2572414e-03
   3.3728473e+01  -1.2572414e-03
   3.3731872e+01  -1.5107783e-03
   3.3731872e+01  -1.5107783e-03
   3.3751133e+01  -2.8796305e-03
   3.3751133e+01  -2.8796305e-03
   3.3770394e+01  -4.1910788e-03
   3.3770394e+01  -4.1910788e-03
   3.3789606e+01  -5.5023645e-03
   3.3789606e+01  -5.5023645e-03
   3.3797783e+01  -6.0678818e-03
   3.3797783e+01  -6.0678818e-03
   3.3808867e+01  -6.8324631e-03
   3.3808867e+01  -6.8324631e-03
   3.3828079e+01  -8.0799015e-03
   3.3828079e+01  -8.0799015e-03
   3.3847340e+01  -9.2755172e-03
   3.3847340e+01  -9.2755172e-03
   3.3866601e+01  -1.0461626e-02
   3.3866601e+01  -1.0461626e-02
   3.3873350e+01  -1.0878522e-02
   3.3873350e+01  -1.0878522e-02
   3.3885813e+01  -1.1640345e-02
   3.3885813e+01  -1.1640345e-02
   3.3905074e+01  -1.2729064e-02
   3.3905074e+01  -1.2729064e-02
   3.3924335e+01  -1.3752365e-02
   3.3924335e+01  -1.3752365e-02
   3.3943547e+01  -1.4737143e-02
   3.3943547e+01  -1.4737143e-02
   3.3962562e+01  -1.5689212e-02
   3.3962562e+01  -1.5689212e-02
   3.3962808e+01  -1.5702414e-02
   3.3962808e+01  -1.5702414e-02
   3.3982020e+01  -1.6611724e-02
   3.3982020e+01  -1.6611724e-02
   3.4001281e+01  -1.7432709e-02
   3.4001281e+01  -1.7432709e-02
   3.4020542e+01  -1.8182611e-02
   3.4020542e+01  -1.8182611e-02
   3.4039754e+01  -1.8872020e-02
   3.4039754e+01  -1.8872020e-02
   3.4059015e+01  -1.9507291e-02
   3.4059015e+01  -1.9507291e-02
   3.4078276e+01  -2.0089951e-02
   3.4078276e+01  -2.0089951e-02
   3.4093202e+01  -2.0500000e-02
   3.4093202e+01  -2.0500000e-02
   3.4097488e+01  -2.0618473e-02
   3.4097488e+01  -2.0618473e-02
   3.4116749e+01  -2.1072266e-02
   3.4116749e+01  -2.1072266e-02
   3.4135961e+01  -2.1447488e-02
   3.4135961e+01  -2.1447488e-02
   3.4155222e+01  -2.1747882e-02
   3.4155222e+01  -2.1747882e-02
   3.4174483e+01  -2.1975714e-02
   3.4174483e+01  -2.1975714e-02
   3.4193695e+01  -2.2132956e-02
   3.4193695e+01  -2.2132956e-02
   3.4212956e+01  -2.2217833e-02
   3.4212956e+01  -2.2217833e-02
   3.4232217e+01  -2.2227635e-02
   3.4232217e+01  -2.2227635e-02
   3.4251429e+01  -2.2173350e-02
   3.4251429e+01  -2.2173350e-02
   3.4270690e+01  -2.2053547e-02
   3.4270690e+01  -2.2053547e-02
   3.4289901e+01  -2.1858719e-02
   3.4289901e+01  -2.1858719e-02
   3.4309163e+01  -2.1591675e-02
   3.4309163e+01  -2.1591675e-02
   3.4328424e+01  -2.1251232e-02
   3.4328424e+01  -2.1251232e-02
   3.4347635e+01  -2.0834433e-02
   3.4347635e+01  -2.0834433e-02
   3.4360640e+01  -2.0500000e-02
   3.4360640e+01  -2.0500000e-02
   3.4366897e+01  -2.0338079e-02
   3.4366897e+01  -2.0338079e-02
   3.4386158e+01  -1.9780049e-02
   3.4386158e+01  -1.9780049e-02
   3.4405369e+01  -1.9169606e-02
   3.4405369e+01  -1.9169606e-02
   3.4424631e+01  -1.8506453e-02
   3.4424631e+01  -1.8506453e-02
   3.4443892e+01  -1.7786946e-02
   3.4443892e+01  -1.7786946e-02
   3.4463103e+01  -1.7002857e-02
   3.4463103e+01  -1.7002857e-02
   3.4482365e+01  -1.6140788e-02
   3.4482365e+01  -1.6140788e-02
   3.4491527e+01  -1.5689212e-02
   3.4491527e+01  -1.5689212e-02
   3.4501576e+01  -1.5194433e-02
   3.4501576e+01  -1.5194433e-02
   3.4520837e+01  -1.4223153e-02
   3.4520837e+01  -1.4223153e-02
   3.4540099e+01  -1.3224138e-02
   3.4540099e+01  -1.3224138e-02
   3.4559310e+01  -1.2175320e-02
   3.4559310e+01  -1.2175320e-02
   3.4578571e+01  -1.1046798e-02
   3.4578571e+01  -1.1046798e-02
   3.4581281e+01  -1.0878522e-02
   3.4581281e+01  -1.0878522e-02
   3.4597833e+01  -9.8588177e-03
   3.4597833e+01  -9.8588177e-03
   3.4617044e+01  -8.6780296e-03
   3.4617044e+01  -8.6780296e-03
   3.4636305e+01  -7.4694581e-03
   3.4636305e+01  -7.4694581e-03
   3.4655517e+01  -6.1893103e-03
   3.4655517e+01  -6.1893103e-03
   3.4657291e+01  -6.0678818e-03
   3.4657291e+01  -6.0678818e-03
   3.4674778e+01  -4.8665517e-03
   3.4674778e+01  -4.8665517e-03
   3.4694039e+01  -3.5708079e-03
   3.4694039e+01  -3.5708079e-03
   3.4713251e+01  -2.2517291e-03
   3.4713251e+01  -2.2517291e-03
   3.4727094e+01  -1.2572414e-03
   3.4727094e+01  -1.2572414e-03
   3.4732512e+01  -8.6056158e-04
   3.4732512e+01  -8.6056158e-04
   3.4751773e+01   5.0667488e-04
   3.4751773e+01   5.0667488e-04
   3.4770985e+01   1.8492463e-03
   3.4770985e+01   1.8492463e-03
   3.4790246e+01   3.2257340e-03
   3.4790246e+01   3.2257340e-03
   3.4794680e+01   3.5535616e-03
   3.4794680e+01   3.5535616e-03
   3.4809507e+01   4.6314335e-03
   3.4809507e+01   4.6314335e-03
   3.4828719e+01   5.9719704e-03
   3.4828719e+01   5.9719704e-03
   3.4847980e+01   7.2980788e-03
   3.4847980e+01   7.2980788e-03
   3.4863103e+01   8.3642365e-03
   3.4863103e+01   8.3642365e-03
   3.4867192e+01   8.6600493e-03
   3.4867192e+01   8.6600493e-03
   3.4886453e+01   9.9716256e-03
   3.4886453e+01   9.9716256e-03
   3.4905714e+01   1.1218768e-02
   3.4905714e+01   1.1218768e-02
   3.4924926e+01   1.2447734e-02
   3.4924926e+01   1.2447734e-02
   3.4936305e+01   1.3174877e-02
   3.4936305e+01   1.3174877e-02
   3.4944187e+01   1.3683251e-02
   3.4944187e+01   1.3683251e-02
   3.4963448e+01   1.4836305e-02
   3.4963448e+01   1.4836305e-02
   3.4982660e+01   1.5913448e-02
   3.4982660e+01   1.5913448e-02
   3.5001921e+01   1.6943596e-02
   3.5001921e+01   1.6943596e-02
   3.5021133e+01   1.7946897e-02
   3.5021133e+01   1.7946897e-02
   3.5021921e+01   1.7985665e-02
   3.5021921e+01   1.7985665e-02
   3.5040394e+01   1.8888966e-02
   3.5040394e+01   1.8888966e-02
   3.5059655e+01   1.9729458e-02
   3.5059655e+01   1.9729458e-02
   3.5078867e+01   2.0484680e-02
   3.5078867e+01   2.0484680e-02
   3.5098128e+01   2.1163498e-02
   3.5098128e+01   2.1163498e-02
   3.5117389e+01   2.1769507e-02
   3.5117389e+01   2.1769507e-02
   3.5136601e+01   2.2301133e-02
   3.5136601e+01   2.2301133e-02
   3.5155862e+01   2.2754187e-02
   3.5155862e+01   2.2754187e-02
   3.5158079e+01   2.2796453e-02
   3.5158079e+01   2.2796453e-02
   3.5175074e+01   2.3117094e-02
   3.5175074e+01   2.3117094e-02
   3.5194335e+01   2.3377094e-02
   3.5194335e+01   2.3377094e-02
   3.5213596e+01   2.3550936e-02
   3.5213596e+01   2.3550936e-02
   3.5232808e+01   2.3614926e-02
   3.5232808e+01   2.3614926e-02
   3.5252069e+01   2.3574236e-02
   3.5252069e+01   2.3574236e-02
   3.5271330e+01   2.3458719e-02
   3.5271330e+01   2.3458719e-02
   3.5290542e+01   2.3245123e-02
   3.5290542e+01   2.3245123e-02
   3.5309803e+01   2.2929606e-02
   3.5309803e+01   2.2929606e-02
   3.5315961e+01   2.2796453e-02
   3.5315961e+01   2.2796453e-02
   3.5329015e+01   2.2515764e-02
   3.5329015e+01   2.2515764e-02
   3.5348276e+01   2.2019704e-02
   3.5348276e+01   2.2019704e-02
   3.5367537e+01   2.1448325e-02
   3.5367537e+01   2.1448325e-02
   3.5386749e+01   2.0804680e-02
   3.5386749e+01   2.0804680e-02
   3.5406010e+01   2.0088128e-02
   3.5406010e+01   2.0088128e-02
   3.5425271e+01   1.9292414e-02
   3.5425271e+01   1.9292414e-02
   3.5444483e+01   1.8404975e-02
   3.5444483e+01   1.8404975e-02
   3.5452709e+01   1.7985665e-02
   3.5452709e+01   1.7985665e-02
   3.5463744e+01   1.7422660e-02
   3.5463744e+01   1.7422660e-02
   3.5482956e+01   1.6411281e-02
   3.5482956e+01   1.6411281e-02
   3.5502217e+01   1.5365714e-02
   3.5502217e+01   1.5365714e-02
   3.5521478e+01   1.4261823e-02
   3.5521478e+01   1.4261823e-02
   3.5539015e+01   1.3174877e-02
   3.5539015e+01   1.3174877e-02
   3.5540690e+01   1.3065911e-02
   3.5540690e+01   1.3065911e-02
   3.5559951e+01   1.1837734e-02
   3.5559951e+01   1.1837734e-02
   3.5579212e+01   1.0614532e-02
   3.5579212e+01   1.0614532e-02
   3.5598424e+01   9.3541379e-03
   3.5598424e+01   9.3541379e-03
   3.5612709e+01   8.3642365e-03
   3.5612709e+01   8.3642365e-03
   3.5617685e+01   8.0130542e-03
   3.5617685e+01   8.0130542e-03
   3.5636946e+01   6.6826601e-03
   3.5636946e+01   6.6826601e-03
   3.5656158e+01   5.3707882e-03
   3.5656158e+01   5.3707882e-03
   3.5675419e+01   4.0218818e-03
   3.5675419e+01   4.0218818e-03
   3.5681823e+01   3.5535616e-03
   3.5681823e+01   3.5535616e-03
   3.5694631e+01   2.6252857e-03
   3.5694631e+01   2.6252857e-03
   3.5713892e+01   1.2860887e-03
   3.5713892e+01   1.2860887e-03
   3.5733153e+01  -4.0923448e-05
   3.5733153e+01  -4.0923448e-05
   3.5750246e+01  -1.2572414e-03
   3.5750246e+01  -1.2572414e-03
   3.5752365e+01  -1.4116847e-03
   3.5752365e+01  -1.4116847e-03
   3.5771626e+01  -2.7542562e-03
   3.5771626e+01  -2.7542562e-03
   3.5790887e+01  -4.0363448e-03
   3.5790887e+01  -4.0363448e-03
   3.5810099e+01  -5.3115271e-03
   3.5810099e+01  -5.3115271e-03
   3.5821330e+01  -6.0678818e-03
   3.5821330e+01  -6.0678818e-03
   3.5829360e+01  -6.6116749e-03
   3.5829360e+01  -6.6116749e-03
   3.5848571e+01  -7.8397537e-03
   3.5848571e+01  -7.8397537e-03
   3.5867833e+01  -9.0084729e-03
   3.5867833e+01  -9.0084729e-03
   3.5887094e+01  -1.0158128e-02
   3.5887094e+01  -1.0158128e-02
   3.5899113e+01  -1.0878522e-02
   3.5899113e+01  -1.0878522e-02
   3.5906305e+01  -1.1311773e-02
   3.5906305e+01  -1.1311773e-02
   3.5925567e+01  -1.2389360e-02
   3.5925567e+01  -1.2389360e-02
   3.5944828e+01  -1.3393399e-02
   3.5944828e+01  -1.3393399e-02
   3.5964039e+01  -1.4350591e-02
   3.5964039e+01  -1.4350591e-02
   3.5983300e+01  -1.5279901e-02
   3.5983300e+01  -1.5279901e-02
   3.5992020e+01  -1.5689212e-02
   3.5992020e+01  -1.5689212e-02
   3.6002562e+01  -1.6180739e-02
   3.6002562e+01  -1.6180739e-02
   3.6021773e+01  -1.6997438e-02
   3.6021773e+01  -1.6997438e-02
   3.6041034e+01  -1.7737192e-02
   3.6041034e+01  -1.7737192e-02
   3.6060246e+01  -1.8412069e-02
   3.6060246e+01  -1.8412069e-02
   3.6079507e+01  -1.9028670e-02
   3.6079507e+01  -1.9028670e-02
   3.6098768e+01  -1.9590493e-02
   3.6098768e+01  -1.9590493e-02
   3.6117980e+01  -2.0097291e-02
   3.6117980e+01  -2.0097291e-02
   3.6135271e+01  -2.0500000e-02
   3.6135271e+01  -2.0500000e-02
   3.6137241e+01  -2.0546847e-02
   3.6137241e+01  -2.0546847e-02
   3.6156502e+01  -2.0925320e-02
   3.6156502e+01  -2.0925320e-02
   3.6175714e+01  -2.1227586e-02
   3.6175714e+01  -2.1227586e-02
   3.6194975e+01  -2.1456601e-02
   3.6194975e+01  -2.1456601e-02
   3.6214187e+01  -2.1614729e-02
   3.6214187e+01  -2.1614729e-02
   3.6233448e+01  -2.1701330e-02
   3.6233448e+01  -2.1701330e-02
   3.6252709e+01  -2.1713251e-02
   3.6252709e+01  -2.1713251e-02
   3.6271921e+01  -2.1660837e-02
   3.6271921e+01  -2.1660837e-02
   3.6291182e+01  -2.1543793e-02
   3.6291182e+01  -2.1543793e-02
   3.6310443e+01  -2.1352069e-02
   3.6310443e+01  -2.1352069e-02
   3.6329655e+01  -2.1087685e-02
   3.6329655e+01  -2.1087685e-02
   3.6348916e+01  -2.0749113e-02
   3.6348916e+01  -2.0749113e-02
   3.6360493e+01  -2.0500000e-02
   3.6360493e+01  -2.0500000e-02
   3.6368128e+01  -2.0334236e-02
   3.6368128e+01  -2.0334236e-02
   3.6387389e+01  -1.9856995e-02
   3.6387389e+01  -1.9856995e-02
   3.6406650e+01  -1.9323892e-02
   3.6406650e+01  -1.9323892e-02
   3.6425862e+01  -1.8736355e-02
   3.6425862e+01  -1.8736355e-02
   3.6445123e+01  -1.8093498e-02
   3.6445123e+01  -1.8093498e-02
   3.6464384e+01  -1.7390296e-02
   3.6464384e+01  -1.7390296e-02
   3.6483596e+01  -1.6618079e-02
   3.6483596e+01  -1.6618079e-02
   3.6502857e+01  -1.5763054e-02
   3.6502857e+01  -1.5763054e-02
   3.6504384e+01  -1.5689212e-02
   3.6504384e+01  -1.5689212e-02
   3.6522069e+01  -1.4845616e-02
   3.6522069e+01  -1.4845616e-02
   3.6541330e+01  -1.3907685e-02
   3.6541330e+01  -1.3907685e-02
   3.6560591e+01  -1.2934926e-02
   3.6560591e+01  -1.2934926e-02
   3.6579803e+01  -1.1905764e-02
   3.6579803e+01  -1.1905764e-02
   3.6597586e+01  -1.0878522e-02
   3.6597586e+01  -1.0878522e-02
   3.6599064e+01  -1.0791773e-02
   3.6599064e+01  -1.0791773e-02
   3.6618325e+01  -9.6427094e-03
   3.6618325e+01  -9.6427094e-03
   3.6637537e+01  -8.4944828e-03
   3.6637537e+01  -8.4944828e-03
   3.6656798e+01  -7.3125616e-03
   3.6656798e+01  -7.3125616e-03
   3.6675862e+01  -6.0678818e-03
   3.6675862e+01  -6.0678818e-03
   3.6676010e+01  -6.0557143e-03
   3.6676010e+01  -6.0557143e-03
   3.6695271e+01  -4.7703892e-03
   3.6695271e+01  -4.7703892e-03
   3.6714532e+01  -3.5075369e-03
   3.6714532e+01  -3.5075369e-03
   3.6733744e+01  -2.2192808e-03
   3.6733744e+01  -2.2192808e-03
   3.6747438e+01  -1.2572414e-03
   3.6747438e+01  -1.2572414e-03
   3.6753005e+01  -8.6100000e-04
   3.6753005e+01  -8.6100000e-04
   3.6772266e+01   4.7349704e-04
   3.6772266e+01   4.7349704e-04
   3.6791478e+01   1.7831823e-03
   3.6791478e+01   1.7831823e-03
   3.6810739e+01   3.1219409e-03
   3.6810739e+01   3.1219409e-03
   3.6816749e+01   3.5535616e-03
   3.6816749e+01   3.5535616e-03
   3.6830000e+01   4.4963695e-03
   3.6830000e+01   4.4963695e-03
   3.6849212e+01   5.8073892e-03
   3.6849212e+01   5.8073892e-03
   3.6868473e+01   7.0972414e-03
   3.6868473e+01   7.0972414e-03
   3.6886946e+01   8.3642365e-03
   3.6886946e+01   8.3642365e-03
   3.6887685e+01   8.4162069e-03
   3.6887685e+01   8.4162069e-03
   3.6906946e+01   9.7079803e-03
   3.6906946e+01   9.7079803e-03
   3.6926207e+01   1.0926897e-02
   3.6926207e+01   1.0926897e-02
   3.6945419e+01   1.2116798e-02
   3.6945419e+01   1.2116798e-02
   3.6962512e+01   1.3174877e-02
   3.6962512e+01   1.3174877e-02
   3.6964680e+01   1.3313005e-02
   3.6964680e+01   1.3313005e-02
   3.6983941e+01   1.4453448e-02
   3.6983941e+01   1.4453448e-02
   3.7003153e+01   1.5508571e-02
   3.7003153e+01   1.5508571e-02
   3.7022414e+01   1.6506847e-02
   3.7022414e+01   1.6506847e-02
   3.7041626e+01   1.7468030e-02
   3.7041626e+01   1.7468030e-02
   3.7052414e+01   1.7985665e-02
   3.7052414e+01   1.7985665e-02
   3.7060887e+01   1.8395271e-02
   3.7060887e+01   1.8395271e-02
   3.7080148e+01   1.9229852e-02
   3.7080148e+01   1.9229852e-02
   3.7099360e+01   1.9973005e-02
   3.7099360e+01   1.9973005e-02
   3.7118621e+01   2.0635123e-02
   3.7118621e+01   2.0635123e-02
   3.7137882e+01   2.1221182e-02
   3.7137882e+01   2.1221182e-02
   3.7157094e+01   2.1731970e-02
   3.7157094e+01   2.1731970e-02
   3.7176355e+01   2.2164877e-02
   3.7176355e+01   2.2164877e-02
   3.7195567e+01   2.2515911e-02
   3.7195567e+01   2.2515911e-02
   3.7214828e+01   2.2776355e-02
   3.7214828e+01   2.2776355e-02
   3.7216995e+01   2.2796453e-02
   3.7216995e+01   2.2796453e-02
   3.7234089e+01   2.2955764e-02
   3.7234089e+01   2.2955764e-02
   3.7253300e+01   2.3024483e-02
   3.7253300e+01   2.3024483e-02
   3.7272562e+01   2.2986749e-02
   3.7272562e+01   2.2986749e-02
   3.7291823e+01   2.2875764e-02
   3.7291823e+01   2.2875764e-02
   3.7299113e+01   2.2796453e-02
   3.7299113e+01   2.2796453e-02
   3.7311034e+01   2.2668030e-02
   3.7311034e+01   2.2668030e-02
   3.7330296e+01   2.2365567e-02
   3.7330296e+01   2.2365567e-02
   3.7349507e+01   2.1977685e-02
   3.7349507e+01   2.1977685e-02
   3.7368768e+01   2.1510099e-02
   3.7368768e+01   2.1510099e-02
   3.7388030e+01   2.0966502e-02
   3.7388030e+01   2.0966502e-02
   3.7407241e+01   2.0348719e-02
   3.7407241e+01   2.0348719e-02
   3.7426502e+01   1.9654433e-02
   3.7426502e+01   1.9654433e-02
   3.7445764e+01   1.8876502e-02
   3.7445764e+01   1.8876502e-02
   3.7464975e+01   1.8001527e-02
   3.7464975e+01   1.8001527e-02
   3.7465320e+01   1.7985665e-02
   3.7465320e+01   1.7985665e-02
   3.7484236e+01   1.7058424e-02
   3.7484236e+01   1.7058424e-02
   3.7503498e+01   1.6087882e-02
   3.7503498e+01   1.6087882e-02
   3.7522709e+01   1.5074877e-02
   3.7522709e+01   1.5074877e-02
   3.7541970e+01   1.3996108e-02
   3.7541970e+01   1.3996108e-02
   3.7555517e+01   1.3174877e-02
   3.7555517e+01   1.3174877e-02
   3.7561182e+01   1.2825911e-02
   3.7561182e+01   1.2825911e-02
   3.7580443e+01   1.1642611e-02
   3.7580443e+01   1.1642611e-02
   3.7599704e+01   1.0455517e-02
   3.7599704e+01   1.0455517e-02
   3.7618916e+01   9.2258128e-03
   3.7618916e+01   9.2258128e-03
   3.7631626e+01   8.3642365e-03
   3.7631626e+01   8.3642365e-03
   3.7638177e+01   7.9174877e-03
   3.7638177e+01   7.9174877e-03
   3.7657438e+01   6.6258621e-03
   3.7657438e+01   6.6258621e-03
   3.7676650e+01   5.3484729e-03
   3.7676650e+01   5.3484729e-03
   3.7695911e+01   4.0337734e-03
   3.7695911e+01   4.0337734e-03
   3.7702660e+01   3.5535616e-03
   3.7702660e+01   3.5535616e-03
   3.7715123e+01   2.6713793e-03
   3.7715123e+01   2.6713793e-03
   3.7734384e+01   1.3637488e-03
   3.7734384e+01   1.3637488e-03
   3.7753645e+01   7.0798522e-05
   3.7753645e+01   7.0798522e-05
   3.7772808e+01  -1.2572414e-03
   3.7772808e+01  -1.2572414e-03
   3.7772857e+01  -1.2603251e-03
   3.7772857e+01  -1.2603251e-03
   3.7792118e+01  -2.5799951e-03
   3.7792118e+01  -2.5799951e-03
   3.7811379e+01  -3.8346256e-03
   3.7811379e+01  -3.8346256e-03
   3.7830591e+01  -5.0742857e-03
   3.7830591e+01  -5.0742857e-03
   3.7845764e+01  -6.0678818e-03
   3.7845764e+01  -6.0678818e-03
   3.7849852e+01  -6.3399507e-03
   3.7849852e+01  -6.3399507e-03
   3.7869113e+01  -7.5528571e-03
   3.7869113e+01  -7.5528571e-03
   3.7888325e+01  -8.6982759e-03
   3.7888325e+01  -8.6982759e-03
   3.7907586e+01  -9.8144828e-03
   3.7907586e+01  -9.8144828e-03
   3.7925911e+01  -1.0878522e-02
   3.7925911e+01  -1.0878522e-02
   3.7926798e+01  -1.0933005e-02
   3.7926798e+01  -1.0933005e-02
   3.7946059e+01  -1.2005172e-02
   3.7946059e+01  -1.2005172e-02
   3.7965320e+01  -1.2995369e-02
   3.7965320e+01  -1.2995369e-02
   3.7984532e+01  -1.3929852e-02
   3.7984532e+01  -1.3929852e-02
   3.8003793e+01  -1.4828030e-02
   3.8003793e+01  -1.4828030e-02
   3.8022759e+01  -1.5689212e-02
   3.8022759e+01  -1.5689212e-02
   3.8023054e+01  -1.5702709e-02
   3.8023054e+01  -1.5702709e-02
   3.8042266e+01  -1.6521773e-02
   3.8042266e+01  -1.6521773e-02
   3.8061527e+01  -1.7257734e-02
   3.8061527e+01  -1.7257734e-02
   3.8080739e+01  -1.7923350e-02
   3.8080739e+01  -1.7923350e-02
   3.8100000e+01  -1.8527192e-02
   3.8100000e+01  -1.8527192e-02
   3.8119261e+01  -1.9073153e-02
   3.8119261e+01  -1.9073153e-02
   3.8138473e+01  -1.9562906e-02
   3.8138473e+01  -1.9562906e-02
   3.8157734e+01  -1.9995271e-02
   3.8157734e+01  -1.9995271e-02
   3.8176995e+01  -2.0367734e-02
   3.8176995e+01  -2.0367734e-02
   3.8185271e+01  -2.0500000e-02
   3.8185271e+01  -2.0500000e-02
   3.8196207e+01  -2.0675271e-02
   3.8196207e+01  -2.0675271e-02
   3.8215468e+01  -2.0909458e-02
   3.8215468e+01  -2.0909458e-02
   3.8234680e+01  -2.1071675e-02
   3.8234680e+01  -2.1071675e-02
   3.8253941e+01  -2.1163596e-02
   3.8253941e+01  -2.1163596e-02
   3.8273202e+01  -2.1180000e-02
   3.8273202e+01  -2.1180000e-02
   3.8292414e+01  -2.1131133e-02
   3.8292414e+01  -2.1131133e-02
   3.8311675e+01  -2.1018670e-02
   3.8311675e+01  -2.1018670e-02
   3.8330936e+01  -2.0831182e-02
   3.8330936e+01  -2.0831182e-02
   3.8350148e+01  -2.0570739e-02
   3.8350148e+01  -2.0570739e-02
   3.8354236e+01  -2.0500000e-02
   3.8354236e+01  -2.0500000e-02
   3.8369409e+01  -2.0238670e-02
   3.8369409e+01  -2.0238670e-02
   3.8388621e+01  -1.9844631e-02
   3.8388621e+01  -1.9844631e-02
   3.8407882e+01  -1.9391872e-02
   3.8407882e+01  -1.9391872e-02
   3.8427143e+01  -1.8882611e-02
   3.8427143e+01  -1.8882611e-02
   3.8446355e+01  -1.8317241e-02
   3.8446355e+01  -1.8317241e-02
   3.8465616e+01  -1.7693596e-02
   3.8465616e+01  -1.7693596e-02
   3.8484877e+01  -1.7006355e-02
   3.8484877e+01  -1.7006355e-02
   3.8504089e+01  -1.6246355e-02
   3.8504089e+01  -1.6246355e-02
   3.8516847e+01  -1.5689212e-02
   3.8516847e+01  -1.5689212e-02
   3.8523350e+01  -1.5403645e-02
   3.8523350e+01  -1.5403645e-02
   3.8542562e+01  -1.4524581e-02
   3.8542562e+01  -1.4524581e-02
   3.8561823e+01  -1.3618867e-02
   3.8561823e+01  -1.3618867e-02
   3.8581084e+01  -1.2672266e-02
   3.8581084e+01  -1.2672266e-02
   3.8600296e+01  -1.1664138e-02
   3.8600296e+01  -1.1664138e-02
   3.8614187e+01  -1.0878522e-02
   3.8614187e+01  -1.0878522e-02
   3.8619557e+01  -1.0571872e-02
   3.8619557e+01  -1.0571872e-02
   3.8638818e+01  -9.4622660e-03
   3.8638818e+01  -9.4622660e-03
   3.8658030e+01  -8.3469458e-03
   3.8658030e+01  -8.3469458e-03
   3.8677291e+01  -7.1937931e-03
   3.8677291e+01  -7.1937931e-03
   3.8694926e+01  -6.0678818e-03
   3.8694926e+01  -6.0678818e-03
   3.8696552e+01  -5.9645320e-03
   3.8696552e+01  -5.9645320e-03
   3.8715764e+01  -4.7168030e-03
   3.8715764e+01  -4.7168030e-03
   3.8735025e+01  -3.4877143e-03
   3.8735025e+01  -3.4877143e-03
   3.8754236e+01  -2.2330837e-03
   3.8754236e+01  -2.2330837e-03
   3.8768522e+01  -1.2572414e-03
   3.8768522e+01  -1.2572414e-03
   3.8773498e+01  -9.1076847e-04
   3.8773498e+01  -9.1076847e-04
   3.8792759e+01   3.9172414e-04
   3.8792759e+01   3.9172414e-04
   3.8811970e+01   1.6673498e-03
   3.8811970e+01   1.6673498e-03
   3.8831232e+01   2.9658818e-03
   3.8831232e+01   2.9658818e-03
   3.8839655e+01   3.5535616e-03
   3.8839655e+01   3.5535616e-03
   3.8850493e+01   4.3071330e-03
   3.8850493e+01   4.3071330e-03
   3.8869704e+01   5.5902463e-03
   3.8869704e+01   5.5902463e-03
   3.8888966e+01   6.8436946e-03
   3.8888966e+01   6.8436946e-03
   3.8908177e+01   8.1141872e-03
   3.8908177e+01   8.1141872e-03
   3.8911921e+01   8.3642365e-03
   3.8911921e+01   8.3642365e-03
   3.8927438e+01   9.3863054e-03
   3.8927438e+01   9.3863054e-03
   3.8946700e+01   1.0580443e-02
   3.8946700e+01   1.0580443e-02
   3.8965911e+01   1.1733793e-02
   3.8965911e+01   1.1733793e-02
   3.8985172e+01   1.2880493e-02
   3.8985172e+01   1.2880493e-02
   3.8990148e+01   1.3174877e-02
   3.8990148e+01   1.3174877e-02
   3.9004433e+01   1.4009458e-02
   3.9004433e+01   1.4009458e-02
   3.9023645e+01   1.5048325e-02
   3.9023645e+01   1.5048325e-02
   3.9042906e+01   1.6019754e-02
   3.9042906e+01   1.6019754e-02
   3.9062118e+01   1.6943892e-02
   3.9062118e+01   1.6943892e-02
   3.9081379e+01   1.7833300e-02
   3.9081379e+01   1.7833300e-02
   3.9084877e+01   1.7985665e-02
   3.9084877e+01   1.7985665e-02
   3.9100640e+01   1.8667882e-02
   3.9100640e+01   1.8667882e-02
   3.9119852e+01   1.9405911e-02
   3.9119852e+01   1.9405911e-02
   3.9139113e+01   2.0057586e-02
   3.9139113e+01   2.0057586e-02
   3.9158374e+01   2.0629704e-02
   3.9158374e+01   2.0629704e-02
   3.9177586e+01   2.1125025e-02
   3.9177586e+01   2.1125025e-02
   3.9196847e+01   2.1542562e-02
   3.9196847e+01   2.1542562e-02
   3.9216059e+01   2.1880690e-02
   3.9216059e+01   2.1880690e-02
   3.9235320e+01   2.2131724e-02
   3.9235320e+01   2.2131724e-02
   3.9254581e+01   2.2308768e-02
   3.9254581e+01   2.2308768e-02
   3.9273793e+01   2.2380985e-02
   3.9273793e+01   2.2380985e-02
   3.9293054e+01   2.2349409e-02
   3.9293054e+01   2.2349409e-02
   3.9312315e+01   2.2250197e-02
   3.9312315e+01   2.2250197e-02
   3.9331527e+01   2.2061527e-02
   3.9331527e+01   2.2061527e-02
   3.9350788e+01   2.1782315e-02
   3.9350788e+01   2.1782315e-02
   3.9370049e+01   2.1420296e-02
   3.9370049e+01   2.1420296e-02
   3.9389261e+01   2.0979261e-02
   3.9389261e+01   2.0979261e-02
   3.9408522e+01   2.0461921e-02
   3.9408522e+01   2.0461921e-02
   3.9427734e+01   1.9868079e-02
   3.9427734e+01   1.9868079e-02
   3.9446995e+01   1.9194187e-02
   3.9446995e+01   1.9194187e-02
   3.9466256e+01   1.8432266e-02
   3.9466256e+01   1.8432266e-02
   3.9476305e+01   1.7985665e-02
   3.9476305e+01   1.7985665e-02
   3.9485468e+01   1.7577389e-02
   3.9485468e+01   1.7577389e-02
   3.9504729e+01   1.6682167e-02
   3.9504729e+01   1.6682167e-02
   3.9523990e+01   1.5751084e-02
   3.9523990e+01   1.5751084e-02
   3.9543202e+01   1.4769655e-02
   3.9543202e+01   1.4769655e-02
   3.9562463e+01   1.3715862e-02
   3.9562463e+01   1.3715862e-02
   3.9571626e+01   1.3174877e-02
   3.9571626e+01   1.3174877e-02
   3.9581675e+01   1.2578670e-02
   3.9581675e+01   1.2578670e-02
   3.9600936e+01   1.1440443e-02
   3.9600936e+01   1.1440443e-02
   3.9620197e+01   1.0290197e-02
   3.9620197e+01   1.0290197e-02
   3.9639409e+01   9.0919704e-03
   3.9639409e+01   9.0919704e-03
   3.9650443e+01   8.3642365e-03
   3.9650443e+01   8.3642365e-03
   3.9658670e+01   7.8189655e-03
   3.9658670e+01   7.8189655e-03
   3.9677931e+01   6.5670936e-03
   3.9677931e+01   6.5670936e-03
   3.9697143e+01   5.3252709e-03
   3.9697143e+01   5.3252709e-03
   3.9716404e+01   4.0463990e-03
   3.9716404e+01   4.0463990e-03
   3.9723498e+01   3.5535616e-03
   3.9723498e+01   3.5535616e-03
   3.9735616e+01   2.7193892e-03
   3.9735616e+01   2.7193892e-03
   3.9754877e+01   1.4443498e-03
   3.9754877e+01   1.4443498e-03
   3.9774138e+01   1.8633744e-04
   3.9774138e+01   1.8633744e-04
   3.9793350e+01  -1.1038227e-03
   3.9793350e+01  -1.1038227e-03
   3.9795616e+01  -1.2572414e-03
   3.9795616e+01  -1.2572414e-03
   3.9812611e+01  -2.3989754e-03
   3.9812611e+01  -2.3989754e-03
   3.9831872e+01  -3.6264532e-03
   3.9831872e+01  -3.6264532e-03
   3.9851084e+01  -4.8314631e-03
   3.9851084e+01  -4.8314631e-03
   3.9870345e+01  -6.0558621e-03
   3.9870345e+01  -6.0558621e-03
   3.9870542e+01  -6.0678818e-03
   3.9870542e+01  -6.0678818e-03
   3.9889606e+01  -7.2554187e-03
   3.9889606e+01  -7.2554187e-03
   3.9908818e+01  -8.3797044e-03
   3.9908818e+01  -8.3797044e-03
   3.9928079e+01  -9.4653695e-03
   3.9928079e+01  -9.4653695e-03
   3.9947291e+01  -1.0542512e-02
   3.9947291e+01  -1.0542512e-02
   3.9953350e+01  -1.0878522e-02
   3.9953350e+01  -1.0878522e-02
   3.9966552e+01  -1.1605714e-02
   3.9966552e+01  -1.1605714e-02
   3.9985813e+01  -1.2585813e-02
   3.9985813e+01  -1.2585813e-02
   4.0005025e+01  -1.3501872e-02
   4.0005025e+01  -1.3501872e-02
   4.0024286e+01  -1.4373498e-02
   4.0024286e+01  -1.4373498e-02
   4.0043547e+01  -1.5214138e-02
   4.0043547e+01  -1.5214138e-02
   4.0054828e+01  -1.5689212e-02
   4.0054828e+01  -1.5689212e-02
   4.0062759e+01  -1.6025813e-02
   4.0062759e+01  -1.6025813e-02
   4.0082020e+01  -1.6762365e-02
   4.0082020e+01  -1.6762365e-02
   4.0101232e+01  -1.7423596e-02
   4.0101232e+01  -1.7423596e-02
   4.0120493e+01  -1.8018768e-02
   4.0120493e+01  -1.8018768e-02
   4.0139754e+01  -1.8553448e-02
   4.0139754e+01  -1.8553448e-02
   4.0158966e+01  -1.9030148e-02
   4.0158966e+01  -1.9030148e-02
   4.0178227e+01  -1.9448966e-02
   4.0178227e+01  -1.9448966e-02
   4.0197488e+01  -1.9808818e-02
   4.0197488e+01  -1.9808818e-02
   4.0216700e+01  -2.0106995e-02
   4.0216700e+01  -2.0106995e-02
   4.0235961e+01  -2.0341133e-02
   4.0235961e+01  -2.0341133e-02
   4.0254286e+01  -2.0500000e-02
   4.0254286e+01  -2.0500000e-02
   4.0255172e+01  -2.0508079e-02
   4.0255172e+01  -2.0508079e-02
   4.0274433e+01  -2.0606897e-02
   4.0274433e+01  -2.0606897e-02
   4.0293695e+01  -2.0629360e-02
   4.0293695e+01  -2.0629360e-02
   4.0312906e+01  -2.0584138e-02
   4.0312906e+01  -2.0584138e-02
   4.0327980e+01  -2.0500000e-02
   4.0327980e+01  -2.0500000e-02
   4.0332167e+01  -2.0476355e-02
   4.0332167e+01  -2.0476355e-02
   4.0351429e+01  -2.0295764e-02
   4.0351429e+01  -2.0295764e-02
   4.0370640e+01  -2.0048128e-02
   4.0370640e+01  -2.0048128e-02
   4.0389901e+01  -1.9736749e-02
   4.0389901e+01  -1.9736749e-02
   4.0409163e+01  -1.9364581e-02
   4.0409163e+01  -1.9364581e-02
   4.0428374e+01  -1.8933990e-02
   4.0428374e+01  -1.8933990e-02
   4.0447635e+01  -1.8445862e-02
   4.0447635e+01  -1.8445862e-02
   4.0466847e+01  -1.7900000e-02
   4.0466847e+01  -1.7900000e-02
   4.0486108e+01  -1.7293251e-02
   4.0486108e+01  -1.7293251e-02
   4.0505369e+01  -1.6619655e-02
   4.0505369e+01  -1.6619655e-02
   4.0524581e+01  -1.5869901e-02
   4.0524581e+01  -1.5869901e-02
   4.0528818e+01  -1.5689212e-02
   4.0528818e+01  -1.5689212e-02
   4.0543842e+01  -1.5052069e-02
   4.0543842e+01  -1.5052069e-02
   4.0563103e+01  -1.4208473e-02
   4.0563103e+01  -1.4208473e-02
   4.0582315e+01  -1.3332315e-02
   4.0582315e+01  -1.3332315e-02
   4.0601576e+01  -1.2409754e-02
   4.0601576e+01  -1.2409754e-02
   4.0620788e+01  -1.1420985e-02
   4.0620788e+01  -1.1420985e-02
   4.0630591e+01  -1.0878522e-02
   4.0630591e+01  -1.0878522e-02
   4.0640049e+01  -1.0354581e-02
   4.0640049e+01  -1.0354581e-02
   4.0659310e+01  -9.2822660e-03
   4.0659310e+01  -9.2822660e-03
   4.0678522e+01  -8.1980788e-03
   4.0678522e+01  -8.1980788e-03
   4.0697783e+01  -7.0720690e-03
   4.0697783e+01  -7.0720690e-03
   4.0713892e+01  -6.0678818e-03
   4.0713892e+01  -6.0678818e-03
   4.0717044e+01  -5.8702956e-03
   4.0717044e+01  -5.8702956e-03
   4.0736256e+01  -4.6585222e-03
   4.0736256e+01  -4.6585222e-03
   4.0755517e+01  -3.4617291e-03
   4.0755517e+01  -3.4617291e-03
   4.0774729e+01  -2.2391034e-03
   4.0774729e+01  -2.2391034e-03
   4.0789458e+01  -1.2572414e-03
   4.0789458e+01  -1.2572414e-03
   4.0793990e+01  -9.5055665e-04
   4.0793990e+01  -9.5055665e-04
   4.0813251e+01   3.2140246e-04
   4.0813251e+01   3.2140246e-04
   4.0832463e+01   1.5653202e-03
   4.0832463e+01   1.5653202e-03
   4.0851724e+01   2.8270000e-03
   4.0851724e+01   2.8270000e-03
   4.0862414e+01   3.5535616e-03
   4.0862414e+01   3.5535616e-03
   4.0870985e+01   4.1352167e-03
   4.0870985e+01   4.1352167e-03
   4.0890197e+01   5.3929557e-03
   4.0890197e+01   5.3929557e-03
   4.0909458e+01   6.6146798e-03
   4.0909458e+01   6.6146798e-03
   4.0928719e+01   7.8436453e-03
   4.0928719e+01   7.8436453e-03
   4.0936700e+01   8.3642365e-03
   4.0936700e+01   8.3642365e-03
   4.0947931e+01   9.0909360e-03
   4.0947931e+01   9.0909360e-03
   4.0967192e+01   1.0265271e-02
   4.0967192e+01   1.0265271e-02
   4.0986404e+01   1.1389360e-02
   4.0986404e+01   1.1389360e-02
   4.1005665e+01   1.2495862e-02
   4.1005665e+01   1.2495862e-02
   4.1017537e+01   1.3174877e-02
   4.1017537e+01   1.3174877e-02
   4.1024926e+01   1.3601330e-02
   4.1024926e+01   1.3601330e-02
   4.1044138e+01   1.4630640e-02
   4.1044138e+01   1.4630640e-02
   4.1063399e+01   1.5584138e-02
   4.1063399e+01   1.5584138e-02
   4.1082660e+01   1.6482020e-02
   4.1082660e+01   1.6482020e-02
   4.1101872e+01   1.7337783e-02
   4.1101872e+01   1.7337783e-02
   4.1117143e+01   1.7985665e-02
   4.1117143e+01   1.7985665e-02
   4.1121133e+01   1.8156847e-02
   4.1121133e+01   1.8156847e-02
   4.1140345e+01   1.8897044e-02
   4.1140345e+01   1.8897044e-02
   4.1159606e+01   1.9546700e-02
   4.1159606e+01   1.9546700e-02
   4.1178867e+01   2.0113941e-02
   4.1178867e+01   2.0113941e-02
   4.1198079e+01   2.0603005e-02
   4.1198079e+01   2.0603005e-02
   4.1217340e+01   2.1014631e-02
   4.1217340e+01   2.1014631e-02
   4.1236601e+01   2.1348325e-02
   4.1236601e+01   2.1348325e-02
   4.1255813e+01   2.1599655e-02
   4.1255813e+01   2.1599655e-02
   4.1275074e+01   2.1775714e-02
   4.1275074e+01   2.1775714e-02
   4.1294335e+01   2.1855714e-02
   4.1294335e+01   2.1855714e-02
   4.1313547e+01   2.1841330e-02
   4.1313547e+01   2.1841330e-02
   4.1332808e+01   2.1758966e-02
   4.1332808e+01   2.1758966e-02
   4.1352118e+01   2.1592611e-02
   4.1352118e+01   2.1592611e-02
   4.1371478e+01   2.1337931e-02
   4.1371478e+01   2.1337931e-02
   4.1390936e+01   2.1000099e-02
   4.1390936e+01   2.1000099e-02
   4.1410542e+01   2.0579212e-02
   4.1410542e+01   2.0579212e-02
   4.1430345e+01   2.0083448e-02
   4.1430345e+01   2.0083448e-02
   4.1450591e+01   1.9445961e-02
   4.1450591e+01   1.9445961e-02
   4.1471182e+01   1.8878719e-02
   4.1471182e+01   1.8878719e-02
   4.1488719e+01   1.7975074e-02
   4.1488719e+01   1.7975074e-02
   4.1491823e+01   1.7809803e-02
   4.1491823e+01   1.7809803e-02
   4.1531133e+01   1.6459409e-02
   4.1531133e+01   1.6459409e-02
   4.1570788e+01   1.4147783e-02
   4.1570788e+01   1.4147783e-02
   4.1588128e+01   1.3174877e-02
   4.1588128e+01   1.3174877e-02
   4.1646897e+01   9.8161576e-03
   4.1646897e+01   9.8161576e-03
   4.1671872e+01   8.3642365e-03
   4.1671872e+01   8.3642365e-03
   4.1723941e+01   5.4381773e-03
   4.1723941e+01   5.4381773e-03
   4.1749901e+01   3.5535616e-03
   4.1749901e+01   3.5535616e-03
   4.1801970e+01  -6.8688670e-04
   4.1801970e+01  -6.8688670e-04
   4.1812660e+01  -1.2572414e-03
   4.1812660e+01  -1.2572414e-03
   4.1895271e+01  -6.0678818e-03
   4.1895271e+01  -6.0678818e-03
   4.1955074e+01  -9.3629064e-03
   4.1955074e+01  -9.3629064e-03
   4.1986453e+01  -1.0878522e-02
   4.1986453e+01  -1.0878522e-02
   4.2081626e+01  -1.5689212e-02
   4.2081626e+01  -1.5689212e-02
   4.2109261e+01  -1.6989064e-02
   4.2109261e+01  -1.6989064e-02
   4.2264581e+01  -1.9718522e-02
   4.2264581e+01  -1.9718522e-02
   4.2476650e+01  -1.5689212e-02
   4.2476650e+01  -1.5689212e-02
   4.2572315e+01  -1.3579852e-02
   4.2572315e+01  -1.3579852e-02
   4.2647734e+01  -1.0878522e-02
   4.2647734e+01  -1.0878522e-02
   4.2751921e+01  -6.0678818e-03
   4.2751921e+01  -6.0678818e-03
   4.2831872e+01  -1.2572414e-03
   4.2831872e+01  -1.2572414e-03
   4.2881281e+01   2.3447291e-03
   4.2881281e+01   2.3447291e-03
   4.2935616e+01   3.5535616e-03
   4.2935616e+01   3.5535616e-03
   4.3206847e+01   8.3642365e-03
   4.3206847e+01   8.3642365e-03
   4.3496256e+01   1.1330936e-02
   4.3496256e+01   1.1330936e-02
   4.3676207e+01   8.3642365e-03
   4.3676207e+01   8.3642365e-03
   4.3928621e+01   3.5535616e-03
   4.3928621e+01   3.5535616e-03
   4.4112414e+01   1.3348621e-04
   4.4112414e+01   1.3348621e-04
   4.4516650e+01  -1.2506355e-03
   4.4516650e+01  -1.2506355e-03
   4.5341773e+01  -3.4935862e-03
   4.5341773e+01  -3.4935862e-03
   4.5991872e+01  -1.2387438e-03
   4.5991872e+01  -1.2387438e-03
   4.6572020e+01   6.4423645e-04
   4.6572020e+01   6.4423645e-04
   4.7803054e+01   9.6868473e-04
   4.7803054e+01   9.6868473e-04
   5.0261084e+01   3.6221527e-04
   5.0261084e+01   3.6221527e-04


==> data/Duncan_Foil_With_TL_CaC5E-02.dat <==
  -2.3630542e+01   4.3638818e-05
  -2.3630542e+01   4.3638818e-05
  -2.2399113e+01   1.3542857e-05
  -2.2399113e+01   1.3542857e-05
  -2.1167734e+01  -6.4706404e-05
  -2.1167734e+01  -6.4706404e-05
  -1.9936355e+01  -6.8670443e-05
  -1.9936355e+01  -6.8670443e-05
  -1.8705025e+01  -5.1493596e-05
  -1.8705025e+01  -5.1493596e-05
  -1.7473842e+01  -2.6242463e-05
  -1.7473842e+01  -2.6242463e-05
  -1.6242857e+01  -9.3594089e-06
  -1.6242857e+01  -9.3594089e-06
  -1.5012118e+01  -9.6530049e-06
  -1.5012118e+01  -9.6530049e-06
  -1.3781626e+01  -2.1544581e-05
  -1.3781626e+01  -2.1544581e-05
  -1.2551527e+01  -3.6665961e-05
  -1.2551527e+01  -3.6665961e-05
  -1.1934335e+01  -5.2080788e-05
  -1.1934335e+01  -5.2080788e-05
  -1.1317537e+01  -6.9110837e-05
  -1.1317537e+01  -6.9110837e-05
  -1.0701034e+01  -8.7315271e-05
  -1.0701034e+01  -8.7315271e-05
  -1.0084778e+01  -1.0581330e-04
  -1.0084778e+01  -1.0581330e-04
  -9.4687685e+00  -1.2607291e-04
  -9.4687685e+00  -1.2607291e-04
  -8.8530049e+00  -1.4618571e-04
  -8.8530049e+00  -1.4618571e-04
  -8.2374877e+00  -1.6688571e-04
  -8.2374877e+00  -1.6688571e-04
  -7.6221675e+00  -1.8641182e-04
  -7.6221675e+00  -1.8641182e-04
  -7.0071429e+00  -2.0828621e-04
  -7.0071429e+00  -2.0828621e-04
  -6.3924138e+00  -2.3588621e-04
  -6.3924138e+00  -2.3588621e-04
  -5.7780788e+00  -2.5908227e-04
  -5.7780788e+00  -2.5908227e-04
  -5.4687685e+00  -2.8213153e-04
  -5.4687685e+00  -2.8213153e-04
  -5.1598522e+00  -3.1516355e-04
  -5.1598522e+00  -3.1516355e-04
  -4.8512808e+00  -3.5905961e-04
  -4.8512808e+00  -3.5905961e-04
  -4.5430049e+00  -4.0647882e-04
  -4.5430049e+00  -4.0647882e-04
  -4.2350739e+00  -4.5463251e-04
  -4.2350739e+00  -4.5463251e-04
  -3.9274384e+00  -5.0763054e-04
  -3.9274384e+00  -5.0763054e-04
  -3.6202266e+00  -5.7119704e-04
  -3.6202266e+00  -5.7119704e-04
  -3.3135123e+00  -6.5796552e-04
  -3.3135123e+00  -6.5796552e-04
  -3.0074384e+00  -7.8789163e-04
  -3.0074384e+00  -7.8789163e-04
  -2.7021576e+00  -9.0577833e-04
  -2.7021576e+00  -9.0577833e-04
  -2.5478818e+00  -9.9489163e-04
  -2.5478818e+00  -9.9489163e-04
  -2.3946158e+00  -1.0735813e-03
  -2.3946158e+00  -1.0735813e-03
  -2.3164433e+00  -1.1276059e-03
  -2.3164433e+00  -1.1276059e-03
  -2.2392956e+00  -1.1895616e-03
  -2.2392956e+00  -1.1895616e-03
  -2.1631084e+00  -1.2476995e-03
  -2.1631084e+00  -1.2476995e-03
  -2.1535517e+00  -1.2572414e-03
  -2.1535517e+00  -1.2572414e-03
  -2.1234236e+00  -1.2874828e-03
  -2.1234236e+00  -1.2874828e-03
  -2.0841429e+00  -1.3221281e-03
  -2.0841429e+00  -1.3221281e-03
  -2.0634335e+00  -1.3428276e-03
  -2.0634335e+00  -1.3428276e-03
  -2.0428621e+00  -1.3639704e-03
  -2.0428621e+00  -1.3639704e-03
  -2.0225911e+00  -1.3848177e-03
  -2.0225911e+00  -1.3848177e-03
  -2.0027586e+00  -1.4061034e-03
  -2.0027586e+00  -1.4061034e-03
  -1.9831576e+00  -1.4275369e-03
  -1.9831576e+00  -1.4275369e-03
  -1.9637143e+00  -1.4494138e-03
  -1.9637143e+00  -1.4494138e-03
  -1.9443645e+00  -1.4715813e-03
  -1.9443645e+00  -1.4715813e-03
  -1.9250690e+00  -1.4943350e-03
  -1.9250690e+00  -1.4943350e-03
  -1.9058030e+00  -1.5175320e-03
  -1.9058030e+00  -1.5175320e-03
  -1.8865517e+00  -1.5413153e-03
  -1.8865517e+00  -1.5413153e-03
  -1.8673005e+00  -1.5655419e-03
  -1.8673005e+00  -1.5655419e-03
  -1.8480591e+00  -1.5902020e-03
  -1.8480591e+00  -1.5902020e-03
  -1.8288177e+00  -1.6153103e-03
  -1.8288177e+00  -1.6153103e-03
  -1.8095714e+00  -1.6411478e-03
  -1.8095714e+00  -1.6411478e-03
  -1.7903300e+00  -1.6672808e-03
  -1.7903300e+00  -1.6672808e-03
  -1.7710887e+00  -1.6940000e-03
  -1.7710887e+00  -1.6940000e-03
  -1.7518424e+00  -1.7211576e-03
  -1.7518424e+00  -1.7211576e-03
  -1.7326010e+00  -1.7489064e-03
  -1.7326010e+00  -1.7489064e-03
  -1.7133596e+00  -1.7770936e-03
  -1.7133596e+00  -1.7770936e-03
  -1.6941133e+00  -1.8058670e-03
  -1.6941133e+00  -1.8058670e-03
  -1.6748719e+00  -1.8350837e-03
  -1.6748719e+00  -1.8350837e-03
  -1.6556305e+00  -1.8647389e-03
  -1.6556305e+00  -1.8647389e-03
  -1.6363892e+00  -1.8949803e-03
  -1.6363892e+00  -1.8949803e-03
  -1.6171429e+00  -1.9256650e-03
  -1.6171429e+00  -1.9256650e-03
  -1.5979015e+00  -1.9569360e-03
  -1.5979015e+00  -1.9569360e-03
  -1.5786601e+00  -1.9886453e-03
  -1.5786601e+00  -1.9886453e-03
  -1.5594138e+00  -2.0209409e-03
  -1.5594138e+00  -2.0209409e-03
  -1.5401724e+00  -2.0536798e-03
  -1.5401724e+00  -2.0536798e-03
  -1.5209310e+00  -2.0870049e-03
  -1.5209310e+00  -2.0870049e-03
  -1.5016897e+00  -2.1209212e-03
  -1.5016897e+00  -2.1209212e-03
  -1.4824433e+00  -2.1552759e-03
  -1.4824433e+00  -2.1552759e-03
  -1.4632020e+00  -2.1902118e-03
  -1.4632020e+00  -2.1902118e-03
  -1.4439606e+00  -2.2255961e-03
  -1.4439606e+00  -2.2255961e-03
  -1.4247143e+00  -2.2617094e-03
  -1.4247143e+00  -2.2617094e-03
  -1.4054729e+00  -2.2984138e-03
  -1.4054729e+00  -2.2984138e-03
  -1.3862315e+00  -2.3355567e-03
  -1.3862315e+00  -2.3355567e-03
  -1.3669901e+00  -2.3734335e-03
  -1.3669901e+00  -2.3734335e-03
  -1.3477438e+00  -2.4118966e-03
  -1.3477438e+00  -2.4118966e-03
  -1.3285025e+00  -2.4510936e-03
  -1.3285025e+00  -2.4510936e-03
  -1.3092611e+00  -2.4908818e-03
  -1.3092611e+00  -2.4908818e-03
  -1.2900148e+00  -2.5312512e-03
  -1.2900148e+00  -2.5312512e-03
  -1.2707734e+00  -2.5723596e-03
  -1.2707734e+00  -2.5723596e-03
  -1.2515320e+00  -2.6143448e-03
  -1.2515320e+00  -2.6143448e-03
  -1.2322906e+00  -2.6569212e-03
  -1.2322906e+00  -2.6569212e-03
  -1.2130443e+00  -2.7002315e-03
  -1.2130443e+00  -2.7002315e-03
  -1.1938030e+00  -2.7444187e-03
  -1.1938030e+00  -2.7444187e-03
  -1.1745616e+00  -2.7893448e-03
  -1.1745616e+00  -2.7893448e-03
  -1.1553153e+00  -2.8352956e-03
  -1.1553153e+00  -2.8352956e-03
  -1.1360739e+00  -2.8819803e-03
  -1.1360739e+00  -2.8819803e-03
  -1.1168325e+00  -2.9295468e-03
  -1.1168325e+00  -2.9295468e-03
  -1.0975911e+00  -2.9781429e-03
  -1.0975911e+00  -2.9781429e-03
  -1.0783448e+00  -3.0276158e-03
  -1.0783448e+00  -3.0276158e-03
  -1.0591034e+00  -3.0782660e-03
  -1.0591034e+00  -3.0782660e-03
  -1.0398621e+00  -3.1297931e-03
  -1.0398621e+00  -3.1297931e-03
  -1.0206158e+00  -3.1824975e-03
  -1.0206158e+00  -3.1824975e-03
  -1.0013744e+00  -3.2363793e-03
  -1.0013744e+00  -3.2363793e-03
  -9.8213300e-01  -3.2914335e-03
  -9.8213300e-01  -3.2914335e-03
  -9.6288670e-01  -3.3476601e-03
  -9.6288670e-01  -3.3476601e-03
  -9.4364532e-01  -3.4052069e-03
  -9.4364532e-01  -3.4052069e-03
  -9.2440394e-01  -3.4640788e-03
  -9.2440394e-01  -3.4640788e-03
  -9.0516256e-01  -3.5244187e-03
  -9.0516256e-01  -3.5244187e-03
  -8.8591626e-01  -3.5860788e-03
  -8.8591626e-01  -3.5860788e-03
  -8.6667488e-01  -3.6492069e-03
  -8.6667488e-01  -3.6492069e-03
  -8.4743350e-01  -3.7139507e-03
  -8.4743350e-01  -3.7139507e-03
  -8.2818719e-01  -3.7803054e-03
  -8.2818719e-01  -3.7803054e-03
  -8.0894581e-01  -3.8484286e-03
  -8.0894581e-01  -3.8484286e-03
  -7.8970443e-01  -3.9181626e-03
  -7.8970443e-01  -3.9181626e-03
  -7.7046305e-01  -3.9898030e-03
  -7.7046305e-01  -3.9898030e-03
  -7.5121675e-01  -4.0632069e-03
  -7.5121675e-01  -4.0632069e-03
  -7.3197537e-01  -4.1386700e-03
  -7.3197537e-01  -4.1386700e-03
  -7.1273399e-01  -4.2161872e-03
  -7.1273399e-01  -4.2161872e-03
  -6.9348768e-01  -4.2959015e-03
  -6.9348768e-01  -4.2959015e-03
  -6.7424631e-01  -4.3776749e-03
  -6.7424631e-01  -4.3776749e-03
  -6.5500493e-01  -4.4617980e-03
  -6.5500493e-01  -4.4617980e-03
  -6.3576355e-01  -4.5484138e-03
  -6.3576355e-01  -4.5484138e-03
  -6.1651724e-01  -4.6373793e-03
  -6.1651724e-01  -4.6373793e-03
  -5.9727586e-01  -4.7289901e-03
  -5.9727586e-01  -4.7289901e-03
  -5.7803448e-01  -4.8232414e-03
  -5.7803448e-01  -4.8232414e-03
  -5.5878818e-01  -4.9202808e-03
  -5.5878818e-01  -4.9202808e-03
  -5.3954680e-01  -5.0200985e-03
  -5.3954680e-01  -5.0200985e-03
  -5.2030542e-01  -5.1230049e-03
  -5.2030542e-01  -5.1230049e-03
  -5.0106404e-01  -5.2291626e-03
  -5.0106404e-01  -5.2291626e-03
  -4.8181773e-01  -5.3383744e-03
  -4.8181773e-01  -5.3383744e-03
  -4.6257635e-01  -5.4509852e-03
  -4.6257635e-01  -5.4509852e-03
  -4.4333498e-01  -5.5671429e-03
  -4.4333498e-01  -5.5671429e-03
  -4.2408867e-01  -5.6869458e-03
  -4.2408867e-01  -5.6869458e-03
  -4.0484729e-01  -5.8103941e-03
  -4.0484729e-01  -5.8103941e-03
  -3.8560591e-01  -5.9376847e-03
  -3.8560591e-01  -5.9376847e-03
  -3.6653695e-01  -6.0678818e-03
  -3.6653695e-01  -6.0678818e-03
  -3.6636453e-01  -6.0690640e-03
  -3.6636453e-01  -6.0690640e-03
  -3.4711823e-01  -6.2044335e-03
  -3.4711823e-01  -6.2044335e-03
  -3.2787685e-01  -6.3434483e-03
  -3.2787685e-01  -6.3434483e-03
  -3.0863547e-01  -6.4863054e-03
  -3.0863547e-01  -6.4863054e-03
  -2.8938916e-01  -6.6332512e-03
  -2.8938916e-01  -6.6332512e-03
  -2.7014778e-01  -6.7841872e-03
  -2.7014778e-01  -6.7841872e-03
  -2.5090640e-01  -6.9393596e-03
  -2.5090640e-01  -6.9393596e-03
  -2.3166502e-01  -7.0989163e-03
  -2.3166502e-01  -7.0989163e-03
  -2.1241872e-01  -7.2629064e-03
  -2.1241872e-01  -7.2629064e-03
  -1.9317734e-01  -7.4316256e-03
  -1.9317734e-01  -7.4316256e-03
  -1.7393596e-01  -7.6051232e-03
  -1.7393596e-01  -7.6051232e-03
  -1.5468966e-01  -7.7834975e-03
  -1.5468966e-01  -7.7834975e-03
  -1.3544828e-01  -7.9671429e-03
  -1.3544828e-01  -7.9671429e-03
  -1.1620690e-01  -8.1559606e-03
  -1.1620690e-01  -8.1559606e-03
  -9.6960591e-02  -8.3503448e-03
  -9.6960591e-02  -8.3503448e-03
  -7.7719212e-02  -8.5504433e-03
  -7.7719212e-02  -8.5504433e-03
  -5.8477833e-02  -8.7564039e-03
  -5.8477833e-02  -8.7564039e-03
  -3.9236453e-02  -8.9685714e-03
  -3.9236453e-02  -8.9685714e-03
  -1.9990148e-02  -9.1869951e-03
  -1.9990148e-02  -9.1869951e-03
  -7.4876847e-04  -9.4122167e-03
  -7.4876847e-04  -9.4122167e-03
   1.8492611e-02  -9.6443350e-03
   1.8492611e-02  -9.6443350e-03
   3.7738916e-02  -9.8835961e-03
   3.7738916e-02  -9.8835961e-03
   5.6980296e-02  -1.0130394e-02
   5.6980296e-02  -1.0130394e-02
   7.6221675e-02  -1.0385123e-02
   7.6221675e-02  -1.0385123e-02
   9.5463054e-02  -1.0648079e-02
   9.5463054e-02  -1.0648079e-02
   1.1179310e-01  -1.0878522e-02
   1.1179310e-01  -1.0878522e-02
   1.1470936e-01  -1.0919655e-02
   1.1470936e-01  -1.0919655e-02
   1.3395074e-01  -1.1198719e-02
   1.3395074e-01  -1.1198719e-02
   1.5319212e-01  -1.1484729e-02
   1.5319212e-01  -1.1484729e-02
   1.7243842e-01  -1.1777734e-02
   1.7243842e-01  -1.1777734e-02
   1.9167980e-01  -1.2078276e-02
   1.9167980e-01  -1.2078276e-02
   2.1092118e-01  -1.2386404e-02
   2.1092118e-01  -1.2386404e-02
   2.3016256e-01  -1.2702660e-02
   2.3016256e-01  -1.2702660e-02
   2.4940887e-01  -1.3027241e-02
   2.4940887e-01  -1.3027241e-02
   2.6865025e-01  -1.3360640e-02
   2.6865025e-01  -1.3360640e-02
   2.8789163e-01  -1.3703300e-02
   2.8789163e-01  -1.3703300e-02
   3.0713793e-01  -1.4055813e-02
   3.0713793e-01  -1.4055813e-02
   3.2637931e-01  -1.4418424e-02
   3.2637931e-01  -1.4418424e-02
   3.4562069e-01  -1.4792069e-02
   3.4562069e-01  -1.4792069e-02
   3.6486207e-01  -1.5177143e-02
   3.6486207e-01  -1.5177143e-02
   3.8410837e-01  -1.5574236e-02
   3.8410837e-01  -1.5574236e-02
   3.8950739e-01  -1.5689212e-02
   3.8950739e-01  -1.5689212e-02
   4.0334975e-01  -1.5983103e-02
   4.0334975e-01  -1.5983103e-02
   4.2259113e-01  -1.6400345e-02
   4.2259113e-01  -1.6400345e-02
   4.4183744e-01  -1.6825961e-02
   4.4183744e-01  -1.6825961e-02
   4.6107882e-01  -1.7260788e-02
   4.6107882e-01  -1.7260788e-02
   4.8032020e-01  -1.7705172e-02
   4.8032020e-01  -1.7705172e-02
   4.9956158e-01  -1.8159852e-02
   4.9956158e-01  -1.8159852e-02
   5.1880690e-01  -1.8625517e-02
   5.1880690e-01  -1.8625517e-02
   5.3804975e-01  -1.9103103e-02
   5.3804975e-01  -1.9103103e-02
   5.5729261e-01  -1.9593448e-02
   5.5729261e-01  -1.9593448e-02
   5.7653498e-01  -2.0097586e-02
   5.7653498e-01  -2.0097586e-02
   5.9147044e-01  -2.0500000e-02
   5.9147044e-01  -2.0500000e-02
   5.9577783e-01  -2.0616256e-02
   5.9577783e-01  -2.0616256e-02
   6.1502069e-01  -2.1144778e-02
   6.1502069e-01  -2.1144778e-02
   6.3426355e-01  -2.1681084e-02
   6.3426355e-01  -2.1681084e-02
   6.5350640e-01  -2.2225911e-02
   6.5350640e-01  -2.2225911e-02
   6.7274926e-01  -2.2780246e-02
   6.7274926e-01  -2.2780246e-02
   6.9199212e-01  -2.3345025e-02
   6.9199212e-01  -2.3345025e-02
   7.1123498e-01  -2.3921527e-02
   7.1123498e-01  -2.3921527e-02
   7.3047783e-01  -2.4510985e-02
   7.3047783e-01  -2.4510985e-02
   7.4972020e-01  -2.5114828e-02
   7.4972020e-01  -2.5114828e-02
   7.5582414e-01  -2.5310640e-02
   7.5582414e-01  -2.5310640e-02
   7.6896305e-01  -2.5731576e-02
   7.6896305e-01  -2.5731576e-02
   7.8820591e-01  -2.6353744e-02
   7.8820591e-01  -2.6353744e-02
   8.0744877e-01  -2.6981626e-02
   8.0744877e-01  -2.6981626e-02
   8.2669163e-01  -2.7616453e-02
   8.2669163e-01  -2.7616453e-02
   8.4593448e-01  -2.8259606e-02
   8.4593448e-01  -2.8259606e-02
   8.6517734e-01  -2.8912463e-02
   8.6517734e-01  -2.8912463e-02
   8.8442020e-01  -2.9576650e-02
   8.8442020e-01  -2.9576650e-02
   8.9991576e-01  -3.0121429e-02
   8.9991576e-01  -3.0121429e-02
   9.0366305e-01  -3.0253596e-02
   9.0366305e-01  -3.0253596e-02
   9.2290542e-01  -3.0934926e-02
   9.2290542e-01  -3.0934926e-02
   9.4214828e-01  -3.1616995e-02
   9.4214828e-01  -3.1616995e-02
   9.6139123e-01  -3.2301281e-02
   9.6139123e-01  -3.2301281e-02
   9.8063404e-01  -3.2988916e-02
   9.8063404e-01  -3.2988916e-02
   9.9987685e-01  -3.3681872e-02
   9.9987685e-01  -3.3681872e-02
   1.0191197e+00  -3.4381281e-02
   1.0191197e+00  -3.4381281e-02
   1.0341150e+00  -3.4932118e-02
   1.0341150e+00  -3.4932118e-02
   1.0383625e+00  -3.5088621e-02
   1.0383625e+00  -3.5088621e-02
   1.0576054e+00  -3.5794187e-02
   1.0576054e+00  -3.5794187e-02
   1.0768483e+00  -3.6494286e-02
   1.0768483e+00  -3.6494286e-02
   1.0960906e+00  -3.7190049e-02
   1.0960906e+00  -3.7190049e-02
   1.1153335e+00  -3.7882660e-02
   1.1153335e+00  -3.7882660e-02
   1.1345764e+00  -3.8573547e-02
   1.1345764e+00  -3.8573547e-02
   1.1538192e+00  -3.9263547e-02
   1.1538192e+00  -3.9263547e-02
   1.1672049e+00  -3.9743054e-02
   1.1672049e+00  -3.9743054e-02
   1.1730621e+00  -3.9953300e-02
   1.1730621e+00  -3.9953300e-02
   1.1923049e+00  -4.0632118e-02
   1.1923049e+00  -4.0632118e-02
   1.2115478e+00  -4.1297340e-02
   1.2115478e+00  -4.1297340e-02
   1.2307906e+00  -4.1949310e-02
   1.2307906e+00  -4.1949310e-02
   1.2500335e+00  -4.2588966e-02
   1.2500335e+00  -4.2588966e-02
   1.2692759e+00  -4.3216552e-02
   1.2692759e+00  -4.3216552e-02
   1.2885187e+00  -4.3832266e-02
   1.2885187e+00  -4.3832266e-02
   1.3077616e+00  -4.4435665e-02
   1.3077616e+00  -4.4435665e-02
   1.3116394e+00  -4.4554286e-02
   1.3116394e+00  -4.4554286e-02
   1.3270044e+00  -4.5023054e-02
   1.3270044e+00  -4.5023054e-02
   1.3462473e+00  -4.5586207e-02
   1.3462473e+00  -4.5586207e-02
   1.3654901e+00  -4.6125025e-02
   1.3654901e+00  -4.6125025e-02
   1.3847330e+00  -4.6638966e-02
   1.3847330e+00  -4.6638966e-02
   1.4039759e+00  -4.7127586e-02
   1.4039759e+00  -4.7127586e-02
   1.4232187e+00  -4.7590000e-02
   1.4232187e+00  -4.7590000e-02
   1.4424611e+00  -4.8025320e-02
   1.4424611e+00  -4.8025320e-02
   1.4617039e+00  -4.8431823e-02
   1.4617039e+00  -4.8431823e-02
   1.4809468e+00  -4.8808079e-02
   1.4809468e+00  -4.8808079e-02
   1.5001921e+00  -4.9152365e-02
   1.5001921e+00  -4.9152365e-02
   1.5134975e+00  -4.9366502e-02
   1.5134975e+00  -4.9366502e-02
   1.5194335e+00  -4.9462562e-02
   1.5194335e+00  -4.9462562e-02
   1.5386749e+00  -4.9734975e-02
   1.5386749e+00  -4.9734975e-02
   1.5579163e+00  -4.9966995e-02
   1.5579163e+00  -4.9966995e-02
   1.5771626e+00  -5.0158128e-02
   1.5771626e+00  -5.0158128e-02
   1.5964039e+00  -5.0306897e-02
   1.5964039e+00  -5.0306897e-02
   1.6156453e+00  -5.0411823e-02
   1.6156453e+00  -5.0411823e-02
   1.6348916e+00  -5.0471921e-02
   1.6348916e+00  -5.0471921e-02
   1.6541330e+00  -5.0481281e-02
   1.6541330e+00  -5.0481281e-02
   1.6733744e+00  -5.0445813e-02
   1.6733744e+00  -5.0445813e-02
   1.6926158e+00  -5.0364039e-02
   1.6926158e+00  -5.0364039e-02
   1.7118621e+00  -5.0229064e-02
   1.7118621e+00  -5.0229064e-02
   1.7311034e+00  -5.0040394e-02
   1.7311034e+00  -5.0040394e-02
   1.7503448e+00  -4.9797537e-02
   1.7503448e+00  -4.9797537e-02
   1.7695911e+00  -4.9498030e-02
   1.7695911e+00  -4.9498030e-02
   1.7766847e+00  -4.9366502e-02
   1.7766847e+00  -4.9366502e-02
   1.7888325e+00  -4.9141626e-02
   1.7888325e+00  -4.9141626e-02
   1.8080739e+00  -4.8729852e-02
   1.8080739e+00  -4.8729852e-02
   1.8273153e+00  -4.8262266e-02
   1.8273153e+00  -4.8262266e-02
   1.8465616e+00  -4.7738276e-02
   1.8465616e+00  -4.7738276e-02
   1.8658030e+00  -4.7156946e-02
   1.8658030e+00  -4.7156946e-02
   1.8850443e+00  -4.6516552e-02
   1.8850443e+00  -4.6516552e-02
   1.9042906e+00  -4.5814483e-02
   1.9042906e+00  -4.5814483e-02
   1.9235320e+00  -4.5047734e-02
   1.9235320e+00  -4.5047734e-02
   1.9349212e+00  -4.4554286e-02
   1.9349212e+00  -4.4554286e-02
   1.9427734e+00  -4.4212956e-02
   1.9427734e+00  -4.4212956e-02
   1.9620148e+00  -4.3323005e-02
   1.9620148e+00  -4.3323005e-02
   1.9812611e+00  -4.2378719e-02
   1.9812611e+00  -4.2378719e-02
   2.0005025e+00  -4.1375419e-02
   2.0005025e+00  -4.1375419e-02
   2.0197438e+00  -4.0305911e-02
   2.0197438e+00  -4.0305911e-02
   2.0292611e+00  -3.9743054e-02
   2.0292611e+00  -3.9743054e-02
   2.0389901e+00  -3.9166256e-02
   2.0389901e+00  -3.9166256e-02
   2.0582315e+00  -3.7978128e-02
   2.0582315e+00  -3.7978128e-02
   2.0774729e+00  -3.6738030e-02
   2.0774729e+00  -3.6738030e-02
   2.0967143e+00  -3.5433892e-02
   2.0967143e+00  -3.5433892e-02
   2.1037586e+00  -3.4932118e-02
   2.1037586e+00  -3.4932118e-02
   2.1159606e+00  -3.4062414e-02
   2.1159606e+00  -3.4062414e-02
   2.1352020e+00  -3.2651281e-02
   2.1352020e+00  -3.2651281e-02
   2.1544433e+00  -3.1188768e-02
   2.1544433e+00  -3.1188768e-02
   2.1678867e+00  -3.0121429e-02
   2.1678867e+00  -3.0121429e-02
   2.1736897e+00  -2.9658128e-02
   2.1736897e+00  -2.9658128e-02
   2.1929310e+00  -2.8089754e-02
   2.1929310e+00  -2.8089754e-02
   2.2121724e+00  -2.6480591e-02
   2.2121724e+00  -2.6480591e-02
   2.2256650e+00  -2.5310640e-02
   2.2256650e+00  -2.5310640e-02
   2.2314138e+00  -2.4808867e-02
   2.2314138e+00  -2.4808867e-02
   2.2506601e+00  -2.3108079e-02
   2.2506601e+00  -2.3108079e-02
   2.2699015e+00  -2.1372611e-02
   2.2699015e+00  -2.1372611e-02
   2.2793005e+00  -2.0500000e-02
   2.2793005e+00  -2.0500000e-02
   2.2891429e+00  -1.9583005e-02
   2.2891429e+00  -1.9583005e-02
   2.3083892e+00  -1.7779901e-02
   2.3083892e+00  -1.7779901e-02
   2.3276305e+00  -1.5942020e-02
   2.3276305e+00  -1.5942020e-02
   2.3302217e+00  -1.5689212e-02
   2.3302217e+00  -1.5689212e-02
   2.3468719e+00  -1.4071084e-02
   2.3468719e+00  -1.4071084e-02
   2.3661182e+00  -1.2197488e-02
   2.3661182e+00  -1.2197488e-02
   2.3794384e+00  -1.0878522e-02
   2.3794384e+00  -1.0878522e-02
   2.3853596e+00  -1.0288522e-02
   2.3853596e+00  -1.0288522e-02
   2.4046010e+00  -8.3830542e-03
   2.4046010e+00  -8.3830542e-03
   2.4238424e+00  -6.4702956e-03
   2.4238424e+00  -6.4702956e-03
   2.4278621e+00  -6.0678818e-03
   2.4278621e+00  -6.0678818e-03
   2.4430887e+00  -4.5447438e-03
   2.4430887e+00  -4.5447438e-03
   2.4623300e+00  -2.6423892e-03
   2.4623300e+00  -2.6423892e-03
   2.4763103e+00  -1.2572414e-03
   2.4763103e+00  -1.2572414e-03
   2.4815714e+00  -7.3210345e-04
   2.4815714e+00  -7.3210345e-04
   2.5008177e+00   1.1486749e-03
   2.5008177e+00   1.1486749e-03
   2.5200591e+00   3.0055222e-03
   2.5200591e+00   3.0055222e-03
   2.5257783e+00   3.5535616e-03
   2.5257783e+00   3.5535616e-03
   2.5393005e+00   4.8476847e-03
   2.5393005e+00   4.8476847e-03
   2.5585419e+00   6.6353695e-03
   2.5585419e+00   6.6353695e-03
   2.5774778e+00   8.3642365e-03
   2.5774778e+00   8.3642365e-03
   2.5777882e+00   8.3925616e-03
   2.5777882e+00   8.3925616e-03
   2.5970296e+00   1.0101133e-02
   2.5970296e+00   1.0101133e-02
   2.6162709e+00   1.1741133e-02
   2.6162709e+00   1.1741133e-02
   2.6336256e+00   1.3174877e-02
   2.6336256e+00   1.3174877e-02
   2.6355172e+00   1.3332414e-02
   2.6355172e+00   1.3332414e-02
   2.6547586e+00   1.4851281e-02
   2.6547586e+00   1.4851281e-02
   2.6740000e+00   1.6283103e-02
   2.6740000e+00   1.6283103e-02
   2.6932414e+00   1.7639951e-02
   2.6932414e+00   1.7639951e-02
   2.6984483e+00   1.7985665e-02
   2.6984483e+00   1.7985665e-02
   2.7124877e+00   1.8916453e-02
   2.7124877e+00   1.8916453e-02
   2.7317291e+00   2.0085616e-02
   2.7317291e+00   2.0085616e-02
   2.7509704e+00   2.1151182e-02
   2.7509704e+00   2.1151182e-02
   2.7702167e+00   2.2115271e-02
   2.7702167e+00   2.2115271e-02
   2.7854532e+00   2.2796453e-02
   2.7854532e+00   2.2796453e-02
   2.7894581e+00   2.2976010e-02
   2.7894581e+00   2.2976010e-02
   2.8086995e+00   2.3718867e-02
   2.8086995e+00   2.3718867e-02
   2.8279409e+00   2.4337389e-02
   2.8279409e+00   2.4337389e-02
   2.8471872e+00   2.4833448e-02
   2.8471872e+00   2.4833448e-02
   2.8664286e+00   2.5200887e-02
   2.8664286e+00   2.5200887e-02
   2.8856700e+00   2.5455172e-02
   2.8856700e+00   2.5455172e-02
   2.9049163e+00   2.5567044e-02
   2.9049163e+00   2.5567044e-02
   2.9241576e+00   2.5538867e-02
   2.9241576e+00   2.5538867e-02
   2.9433990e+00   2.5412167e-02
   2.9433990e+00   2.5412167e-02
   2.9626404e+00   2.5160542e-02
   2.9626404e+00   2.5160542e-02
   2.9818867e+00   2.4778227e-02
   2.9818867e+00   2.4778227e-02
   3.0011281e+00   2.4273941e-02
   3.0011281e+00   2.4273941e-02
   3.0203695e+00   2.3650000e-02
   3.0203695e+00   2.3650000e-02
   3.0396158e+00   2.2907143e-02
   3.0396158e+00   2.2907143e-02
   3.0420887e+00   2.2796453e-02
   3.0420887e+00   2.2796453e-02
   3.0588571e+00   2.2053005e-02
   3.0588571e+00   2.2053005e-02
   3.0780985e+00   2.1102562e-02
   3.0780985e+00   2.1102562e-02
   3.0973448e+00   2.0058621e-02
   3.0973448e+00   2.0058621e-02
   3.1165862e+00   1.8919507e-02
   3.1165862e+00   1.8919507e-02
   3.1311034e+00   1.7985665e-02
   3.1311034e+00   1.7985665e-02
   3.1358276e+00   1.7681773e-02
   3.1358276e+00   1.7681773e-02
   3.1550690e+00   1.6372069e-02
   3.1550690e+00   1.6372069e-02
   3.1743153e+00   1.4999409e-02
   3.1743153e+00   1.4999409e-02
   3.1935567e+00   1.3553498e-02
   3.1935567e+00   1.3553498e-02
   3.1983399e+00   1.3174877e-02
   3.1983399e+00   1.3174877e-02
   3.2127980e+00   1.2039163e-02
   3.2127980e+00   1.2039163e-02
   3.2320443e+00   1.0491182e-02
   3.2320443e+00   1.0491182e-02
   3.2512857e+00   8.8949261e-03
   3.2512857e+00   8.8949261e-03
   3.2574581e+00   8.3642365e-03
   3.2574581e+00   8.3642365e-03
   3.2705271e+00   7.2481773e-03
   3.2705271e+00   7.2481773e-03
   3.2897685e+00   5.5909852e-03
   3.2897685e+00   5.5909852e-03
   3.3090148e+00   3.9045813e-03
   3.3090148e+00   3.9045813e-03
   3.3129310e+00   3.5535616e-03
   3.3129310e+00   3.5535616e-03
   3.3282562e+00   2.1919015e-03
   3.3282562e+00   2.1919015e-03
   3.3474975e+00   4.8920542e-04
   3.3474975e+00   4.8920542e-04
   3.3667438e+00  -1.2281724e-03
   3.3667438e+00  -1.2281724e-03
   3.3670640e+00  -1.2572414e-03
   3.3670640e+00  -1.2572414e-03
   3.3859852e+00  -2.9436404e-03
   3.3859852e+00  -2.9436404e-03
   3.4052266e+00  -4.6343005e-03
   3.4052266e+00  -4.6343005e-03
   3.4215517e+00  -6.0678818e-03
   3.4215517e+00  -6.0678818e-03
   3.4244680e+00  -6.3255665e-03
   3.4244680e+00  -6.3255665e-03
   3.4437143e+00  -7.9877340e-03
   3.4437143e+00  -7.9877340e-03
   3.4629557e+00  -9.6132020e-03
   3.4629557e+00  -9.6132020e-03
   3.4780739e+00  -1.0878522e-02
   3.4780739e+00  -1.0878522e-02
   3.4821970e+00  -1.1225172e-02
   3.4821970e+00  -1.1225172e-02
   3.5014433e+00  -1.2790591e-02
   3.5014433e+00  -1.2790591e-02
   3.5206847e+00  -1.4305222e-02
   3.5206847e+00  -1.4305222e-02
   3.5386355e+00  -1.5689212e-02
   3.5386355e+00  -1.5689212e-02
   3.5399261e+00  -1.5789310e-02
   3.5399261e+00  -1.5789310e-02
   3.5591675e+00  -1.7220985e-02
   3.5591675e+00  -1.7220985e-02
   3.5784138e+00  -1.8585764e-02
   3.5784138e+00  -1.8585764e-02
   3.5976552e+00  -1.9898670e-02
   3.5976552e+00  -1.9898670e-02
   3.6067980e+00  -2.0500000e-02
   3.6067980e+00  -2.0500000e-02
   3.6168966e+00  -2.1163744e-02
   3.6168966e+00  -2.1163744e-02
   3.6361429e+00  -2.2351724e-02
   3.6361429e+00  -2.2351724e-02
   3.6553842e+00  -2.3466700e-02
   3.6553842e+00  -2.3466700e-02
   3.6746256e+00  -2.4516404e-02
   3.6746256e+00  -2.4516404e-02
   3.6901133e+00  -2.5310640e-02
   3.6901133e+00  -2.5310640e-02
   3.6938670e+00  -2.5504138e-02
   3.6938670e+00  -2.5504138e-02
   3.7131133e+00  -2.6413202e-02
   3.7131133e+00  -2.6413202e-02
   3.7323547e+00  -2.7237980e-02
   3.7323547e+00  -2.7237980e-02
   3.7515961e+00  -2.7981872e-02
   3.7515961e+00  -2.7981872e-02
   3.7708424e+00  -2.8646158e-02
   3.7708424e+00  -2.8646158e-02
   3.7900837e+00  -2.9231034e-02
   3.7900837e+00  -2.9231034e-02
   3.8093251e+00  -2.9735764e-02
   3.8093251e+00  -2.9735764e-02
   3.8269310e+00  -3.0121429e-02
   3.8269310e+00  -3.0121429e-02
   3.8285665e+00  -3.0157586e-02
   3.8285665e+00  -3.0157586e-02
   3.8478128e+00  -3.0494187e-02
   3.8478128e+00  -3.0494187e-02
   3.8670542e+00  -3.0738177e-02
   3.8670542e+00  -3.0738177e-02
   3.8862956e+00  -3.0906749e-02
   3.8862956e+00  -3.0906749e-02
   3.9055419e+00  -3.0974581e-02
   3.9055419e+00  -3.0974581e-02
   3.9247833e+00  -3.0941527e-02
   3.9247833e+00  -3.0941527e-02
   3.9440246e+00  -3.0842709e-02
   3.9440246e+00  -3.0842709e-02
   3.9632660e+00  -3.0654680e-02
   3.9632660e+00  -3.0654680e-02
   3.9825123e+00  -3.0373645e-02
   3.9825123e+00  -3.0373645e-02
   3.9956010e+00  -3.0121429e-02
   3.9956010e+00  -3.0121429e-02
   4.0017537e+00  -3.0002660e-02
   4.0017537e+00  -3.0002660e-02
   4.0209951e+00  -2.9545665e-02
   4.0209951e+00  -2.9545665e-02
   4.0402414e+00  -2.9005714e-02
   4.0402414e+00  -2.9005714e-02
   4.0594828e+00  -2.8383941e-02
   4.0594828e+00  -2.8383941e-02
   4.0787241e+00  -2.7681034e-02
   4.0787241e+00  -2.7681034e-02
   4.0979704e+00  -2.6896059e-02
   4.0979704e+00  -2.6896059e-02
   4.1172118e+00  -2.6026650e-02
   4.1172118e+00  -2.6026650e-02
   4.1316256e+00  -2.5310640e-02
   4.1316256e+00  -2.5310640e-02
   4.1364532e+00  -2.5069310e-02
   4.1364532e+00  -2.5069310e-02
   4.1556946e+00  -2.4040296e-02
   4.1556946e+00  -2.4040296e-02
   4.1749409e+00  -2.2945123e-02
   4.1749409e+00  -2.2945123e-02
   4.1941823e+00  -2.1777833e-02
   4.1941823e+00  -2.1777833e-02
   4.2134236e+00  -2.0529803e-02
   4.2134236e+00  -2.0529803e-02
   4.2138571e+00  -2.0500000e-02
   4.2138571e+00  -2.0500000e-02
   4.2326700e+00  -1.9213645e-02
   4.2326700e+00  -1.9213645e-02
   4.2519113e+00  -1.7846995e-02
   4.2519113e+00  -1.7846995e-02
   4.2711527e+00  -1.6416502e-02
   4.2711527e+00  -1.6416502e-02
   4.2804828e+00  -1.5689212e-02
   4.2804828e+00  -1.5689212e-02
   4.2903941e+00  -1.4913892e-02
   4.2903941e+00  -1.4913892e-02
   4.3096404e+00  -1.3373842e-02
   4.3096404e+00  -1.3373842e-02
   4.3288818e+00  -1.1786256e-02
   4.3288818e+00  -1.1786256e-02
   4.3394877e+00  -1.0878522e-02
   4.3394877e+00  -1.0878522e-02
   4.3481232e+00  -1.0136404e-02
   4.3481232e+00  -1.0136404e-02
   4.3673695e+00  -8.4623645e-03
   4.3673695e+00  -8.4623645e-03
   4.3866108e+00  -6.7533498e-03
   4.3866108e+00  -6.7533498e-03
   4.3941281e+00  -6.0678818e-03
   4.3941281e+00  -6.0678818e-03
   4.4058522e+00  -4.9973399e-03
   4.4058522e+00  -4.9973399e-03
   4.4250936e+00  -3.2356453e-03
   4.4250936e+00  -3.2356453e-03
   4.4443399e+00  -1.4473596e-03
   4.4443399e+00  -1.4473596e-03
   4.4463547e+00  -1.2572414e-03
   4.4463547e+00  -1.2572414e-03
   4.4635813e+00   3.6118768e-04
   4.4635813e+00   3.6118768e-04
   4.4828227e+00   2.1609261e-03
   4.4828227e+00   2.1609261e-03
   4.4975911e+00   3.5535616e-03
   4.4975911e+00   3.5535616e-03
   4.5020690e+00   3.9791626e-03
   4.5020690e+00   3.9791626e-03
   4.5213103e+00   5.7803448e-03
   4.5213103e+00   5.7803448e-03
   4.5405517e+00   7.5640887e-03
   4.5405517e+00   7.5640887e-03
   4.5492069e+00   8.3642365e-03
   4.5492069e+00   8.3642365e-03
   4.5597931e+00   9.3453202e-03
   4.5597931e+00   9.3453202e-03
   4.5790394e+00   1.1080936e-02
   4.5790394e+00   1.1080936e-02
   4.5982808e+00   1.2786700e-02
   4.5982808e+00   1.2786700e-02
   4.6027340e+00   1.3174877e-02
   4.6027340e+00   1.3174877e-02
   4.6175222e+00   1.4461379e-02
   4.6175222e+00   1.4461379e-02
   4.6367685e+00   1.6069064e-02
   4.6367685e+00   1.6069064e-02
   4.6560099e+00   1.7626108e-02
   4.6560099e+00   1.7626108e-02
   4.6606108e+00   1.7985665e-02
   4.6606108e+00   1.7985665e-02
   4.6752512e+00   1.9127980e-02
   4.6752512e+00   1.9127980e-02
   4.6944926e+00   2.0542069e-02
   4.6944926e+00   2.0542069e-02
   4.7137389e+00   2.1877291e-02
   4.7137389e+00   2.1877291e-02
   4.7277783e+00   2.2796453e-02
   4.7277783e+00   2.2796453e-02
   4.7329803e+00   2.3138818e-02
   4.7329803e+00   2.3138818e-02
   4.7522217e+00   2.4299803e-02
   4.7522217e+00   2.4299803e-02
   4.7714680e+00   2.5353005e-02
   4.7714680e+00   2.5353005e-02
   4.7907094e+00   2.6300788e-02
   4.7907094e+00   2.6300788e-02
   4.8099507e+00   2.7141724e-02
   4.8099507e+00   2.7141724e-02
   4.8222266e+00   2.7607241e-02
   4.8222266e+00   2.7607241e-02
   4.8291970e+00   2.7871823e-02
   4.8291970e+00   2.7871823e-02
   4.8484384e+00   2.8476502e-02
   4.8484384e+00   2.8476502e-02
   4.8676798e+00   2.8954680e-02
   4.8676798e+00   2.8954680e-02
   4.8869212e+00   2.9299409e-02
   4.8869212e+00   2.9299409e-02
   4.9061675e+00   2.9528571e-02
   4.9061675e+00   2.9528571e-02
   4.9254089e+00   2.9610197e-02
   4.9254089e+00   2.9610197e-02
   4.9446502e+00   2.9549409e-02
   4.9446502e+00   2.9549409e-02
   4.9638966e+00   2.9385567e-02
   4.9638966e+00   2.9385567e-02
   4.9831379e+00   2.9089310e-02
   4.9831379e+00   2.9089310e-02
   5.0023793e+00   2.8660197e-02
   5.0023793e+00   2.8660197e-02
   5.0216207e+00   2.8103054e-02
   5.0216207e+00   2.8103054e-02
   5.0355714e+00   2.7607241e-02
   5.0355714e+00   2.7607241e-02
   5.0408670e+00   2.7419360e-02
   5.0408670e+00   2.7419360e-02
   5.0601084e+00   2.6621281e-02
   5.0601084e+00   2.6621281e-02
   5.0793498e+00   2.5717241e-02
   5.0793498e+00   2.5717241e-02
   5.0985961e+00   2.4709852e-02
   5.0985961e+00   2.4709852e-02
   5.1178374e+00   2.3598030e-02
   5.1178374e+00   2.3598030e-02
   5.1304877e+00   2.2796453e-02
   5.1304877e+00   2.2796453e-02
   5.1370788e+00   2.2379507e-02
   5.1370788e+00   2.2379507e-02
   5.1563202e+00   2.1082759e-02
   5.1563202e+00   2.1082759e-02
   5.1755665e+00   1.9713744e-02
   5.1755665e+00   1.9713744e-02
   5.1948079e+00   1.8262118e-02
   5.1948079e+00   1.8262118e-02
   5.1982709e+00   1.7985665e-02
   5.1982709e+00   1.7985665e-02
   5.2140493e+00   1.6736749e-02
   5.2140493e+00   1.6736749e-02
   5.2332956e+00   1.5170148e-02
   5.2332956e+00   1.5170148e-02
   5.2525369e+00   1.3545862e-02
   5.2525369e+00   1.3545862e-02
   5.2567635e+00   1.3174877e-02
   5.2567635e+00   1.3174877e-02
   5.2717783e+00   1.1867537e-02
   5.2717783e+00   1.1867537e-02
   5.2910197e+00   1.0172463e-02
   5.2910197e+00   1.0172463e-02
   5.3102660e+00   8.4374877e-03
   5.3102660e+00   8.4374877e-03
   5.3110591e+00   8.3642365e-03
   5.3110591e+00   8.3642365e-03
   5.3295074e+00   6.6784236e-03
   5.3295074e+00   6.6784236e-03
   5.3487488e+00   4.9213842e-03
   5.3487488e+00   4.9213842e-03
   5.3635172e+00   3.5535616e-03
   5.3635172e+00   3.5535616e-03
   5.3679951e+00   3.1377931e-03
   5.3679951e+00   3.1377931e-03
   5.3872365e+00   1.3663941e-03
   5.3872365e+00   1.3663941e-03
   5.4064778e+00  -3.9355961e-04
   5.4064778e+00  -3.9355961e-04
   5.4158719e+00  -1.2572414e-03
   5.4158719e+00  -1.2572414e-03
   5.4257192e+00  -2.1610000e-03
   5.4257192e+00  -2.1610000e-03
   5.4449655e+00  -3.8887980e-03
   5.4449655e+00  -3.8887980e-03
   5.4642069e+00  -5.5967980e-03
   5.4642069e+00  -5.5967980e-03
   5.4695419e+00  -6.0678818e-03
   5.4695419e+00  -6.0678818e-03
   5.4834483e+00  -7.2893596e-03
   5.4834483e+00  -7.2893596e-03
   5.5026946e+00  -8.9269951e-03
   5.5026946e+00  -8.9269951e-03
   5.5219360e+00  -1.0532660e-02
   5.5219360e+00  -1.0532660e-02
   5.5261478e+00  -1.0878522e-02
   5.5261478e+00  -1.0878522e-02
   5.5411773e+00  -1.2104828e-02
   5.5411773e+00  -1.2104828e-02
   5.5604236e+00  -1.3609803e-02
   5.5604236e+00  -1.3609803e-02
   5.5796650e+00  -1.5066305e-02
   5.5796650e+00  -1.5066305e-02
   5.5881281e+00  -1.5689212e-02
   5.5881281e+00  -1.5689212e-02
   5.5989064e+00  -1.6481084e-02
   5.5989064e+00  -1.6481084e-02
   5.6181478e+00  -1.7819852e-02
   5.6181478e+00  -1.7819852e-02
   5.6373941e+00  -1.9090936e-02
   5.6373941e+00  -1.9090936e-02
   5.6566355e+00  -2.0305616e-02
   5.6566355e+00  -2.0305616e-02
   5.6598719e+00  -2.0500000e-02
   5.6598719e+00  -2.0500000e-02
   5.6758768e+00  -2.1456601e-02
   5.6758768e+00  -2.1456601e-02
   5.6951232e+00  -2.2522315e-02
   5.6951232e+00  -2.2522315e-02
   5.7143645e+00  -2.3510197e-02
   5.7143645e+00  -2.3510197e-02
   5.7336059e+00  -2.4424778e-02
   5.7336059e+00  -2.4424778e-02
   5.7528473e+00  -2.5268227e-02
   5.7528473e+00  -2.5268227e-02
   5.7539163e+00  -2.5310640e-02
   5.7539163e+00  -2.5310640e-02
   5.7720936e+00  -2.6032069e-02
   5.7720936e+00  -2.6032069e-02
   5.7913350e+00  -2.6706502e-02
   5.7913350e+00  -2.6706502e-02
   5.8105764e+00  -2.7294039e-02
   5.8105764e+00  -2.7294039e-02
   5.8298227e+00  -2.7796010e-02
   5.8298227e+00  -2.7796010e-02
   5.8490640e+00  -2.8211626e-02
   5.8490640e+00  -2.8211626e-02
   5.8683054e+00  -2.8542660e-02
   5.8683054e+00  -2.8542660e-02
   5.8875468e+00  -2.8782709e-02
   5.8875468e+00  -2.8782709e-02
   5.9067931e+00  -2.8946552e-02
   5.9067931e+00  -2.8946552e-02
   5.9260345e+00  -2.9009951e-02
   5.9260345e+00  -2.9009951e-02
   5.9452709e+00  -2.8973251e-02
   5.9452709e+00  -2.8973251e-02
   5.9645320e+00  -2.8868867e-02
   5.9645320e+00  -2.8868867e-02
   5.9837438e+00  -2.8675222e-02
   5.9837438e+00  -2.8675222e-02
   6.0030049e+00  -2.8390542e-02
   6.0030049e+00  -2.8390542e-02
   6.0222660e+00  -2.8018571e-02
   6.0222660e+00  -2.8018571e-02
   6.0414778e+00  -2.7560640e-02
   6.0414778e+00  -2.7560640e-02
   6.0607389e+00  -2.7017143e-02
   6.0607389e+00  -2.7017143e-02
   6.0800000e+00  -2.6387488e-02
   6.0800000e+00  -2.6387488e-02
   6.0992118e+00  -2.5670493e-02
   6.0992118e+00  -2.5670493e-02
   6.1078325e+00  -2.5310640e-02
   6.1078325e+00  -2.5310640e-02
   6.1184729e+00  -2.4865813e-02
   6.1184729e+00  -2.4865813e-02
   6.1376847e+00  -2.3987734e-02
   6.1376847e+00  -2.3987734e-02
   6.1569458e+00  -2.3037734e-02
   6.1569458e+00  -2.3037734e-02
   6.1762069e+00  -2.2012709e-02
   6.1762069e+00  -2.2012709e-02
   6.1954187e+00  -2.0906946e-02
   6.1954187e+00  -2.0906946e-02
   6.2020197e+00  -2.0500000e-02
   6.2020197e+00  -2.0500000e-02
   6.2146798e+00  -1.9721182e-02
   6.2146798e+00  -1.9721182e-02
   6.2339409e+00  -1.8479901e-02
   6.2339409e+00  -1.8479901e-02
   6.2531527e+00  -1.7177241e-02
   6.2531527e+00  -1.7177241e-02
   6.2724138e+00  -1.5801527e-02
   6.2724138e+00  -1.5801527e-02
   6.2738916e+00  -1.5689212e-02
   6.2738916e+00  -1.5689212e-02
   6.2916256e+00  -1.4363350e-02
   6.2916256e+00  -1.4363350e-02
   6.3108867e+00  -1.2885123e-02
   6.3108867e+00  -1.2885123e-02
   6.3301478e+00  -1.1349803e-02
   6.3301478e+00  -1.1349803e-02
   6.3358128e+00  -1.0878522e-02
   6.3358128e+00  -1.0878522e-02
   6.3493596e+00  -9.7556158e-03
   6.3493596e+00  -9.7556158e-03
   6.3686207e+00  -8.1366010e-03
   6.3686207e+00  -8.1366010e-03
   6.3878818e+00  -6.4748276e-03
   6.3878818e+00  -6.4748276e-03
   6.3924631e+00  -6.0678818e-03
   6.3924631e+00  -6.0678818e-03
   6.4070936e+00  -4.7683350e-03
   6.4070936e+00  -4.7683350e-03
   6.4263547e+00  -3.0521330e-03
   6.4263547e+00  -3.0521330e-03
   6.4455665e+00  -1.3043645e-03
   6.4455665e+00  -1.3043645e-03
   6.4461084e+00  -1.2572414e-03
   6.4461084e+00  -1.2572414e-03
   6.4648276e+00   4.6160542e-04
   6.4648276e+00   4.6160542e-04
   6.4840887e+00   2.2237586e-03
   6.4840887e+00   2.2237586e-03
   6.4984236e+00   3.5535616e-03
   6.4984236e+00   3.5535616e-03
   6.5033005e+00   4.0076404e-03
   6.5033005e+00   4.0076404e-03
   6.5225616e+00   5.7769951e-03
   6.5225616e+00   5.7769951e-03
   6.5418227e+00   7.5321182e-03
   6.5418227e+00   7.5321182e-03
   6.5509360e+00   8.3642365e-03
   6.5509360e+00   8.3642365e-03
   6.5610345e+00   9.2882266e-03
   6.5610345e+00   9.2882266e-03
   6.5802956e+00   1.1002512e-02
   6.5802956e+00   1.1002512e-02
   6.5995567e+00   1.2689064e-02
   6.5995567e+00   1.2689064e-02
   6.6051724e+00   1.3174877e-02
   6.6051724e+00   1.3174877e-02
   6.6187685e+00   1.4349803e-02
   6.6187685e+00   1.4349803e-02
   6.6380296e+00   1.5947044e-02
   6.6380296e+00   1.5947044e-02
   6.6572414e+00   1.7495468e-02
   6.6572414e+00   1.7495468e-02
   6.6635468e+00   1.7985665e-02
   6.6635468e+00   1.7985665e-02
   6.6765025e+00   1.8994975e-02
   6.6765025e+00   1.8994975e-02
   6.6957635e+00   2.0410394e-02
   6.6957635e+00   2.0410394e-02
   6.7149754e+00   2.1749557e-02
   6.7149754e+00   2.1749557e-02
   6.7308867e+00   2.2796453e-02
   6.7308867e+00   2.2796453e-02
   6.7342365e+00   2.3018571e-02
   6.7342365e+00   2.3018571e-02
   6.7534975e+00   2.4193498e-02
   6.7534975e+00   2.4193498e-02
   6.7727094e+00   2.5263448e-02
   6.7727094e+00   2.5263448e-02
   6.7919704e+00   2.6231379e-02
   6.7919704e+00   2.6231379e-02
   6.8111823e+00   2.7096059e-02
   6.8111823e+00   2.7096059e-02
   6.8241872e+00   2.7607241e-02
   6.8241872e+00   2.7607241e-02
   6.8304433e+00   2.7853892e-02
   6.8304433e+00   2.7853892e-02
   6.8497044e+00   2.8490345e-02
   6.8497044e+00   2.8490345e-02
   6.8689163e+00   2.9002562e-02
   6.8689163e+00   2.9002562e-02
   6.8881773e+00   2.9385862e-02
   6.8881773e+00   2.9385862e-02
   6.9074384e+00   2.9651576e-02
   6.9074384e+00   2.9651576e-02
   6.9266502e+00   2.9777537e-02
   6.9266502e+00   2.9777537e-02
   6.9459113e+00   2.9762857e-02
   6.9459113e+00   2.9762857e-02
   6.9651232e+00   2.9643498e-02
   6.9651232e+00   2.9643498e-02
   6.9843842e+00   2.9399507e-02
   6.9843842e+00   2.9399507e-02
   7.0036453e+00   2.9021330e-02
   7.0036453e+00   2.9021330e-02
   7.0228571e+00   2.8517340e-02
   7.0228571e+00   2.8517340e-02
   7.0421182e+00   2.7889015e-02
   7.0421182e+00   2.7889015e-02
   7.0493103e+00   2.7607241e-02
   7.0493103e+00   2.7607241e-02
   7.0613793e+00   2.7139507e-02
   7.0613793e+00   2.7139507e-02
   7.0805911e+00   2.6283941e-02
   7.0805911e+00   2.6283941e-02
   7.0998522e+00   2.5326995e-02
   7.0998522e+00   2.5326995e-02
   7.1190640e+00   2.4269852e-02
   7.1190640e+00   2.4269852e-02
   7.1383251e+00   2.3109754e-02
   7.1383251e+00   2.3109754e-02
   7.1431034e+00   2.2796453e-02
   7.1431034e+00   2.2796453e-02
   7.1575862e+00   2.1853498e-02
   7.1575862e+00   2.1853498e-02
   7.1767980e+00   2.0529557e-02
   7.1767980e+00   2.0529557e-02
   7.1960591e+00   1.9132562e-02
   7.1960591e+00   1.9132562e-02
   7.2109852e+00   1.7985665e-02
   7.2109852e+00   1.7985665e-02
   7.2153202e+00   1.7651675e-02
   7.2153202e+00   1.7651675e-02
   7.2345320e+00   1.6120000e-02
   7.2345320e+00   1.6120000e-02
   7.2537931e+00   1.4544433e-02
   7.2537931e+00   1.4544433e-02
   7.2699015e+00   1.3174877e-02
   7.2699015e+00   1.3174877e-02
   7.2730542e+00   1.2906355e-02
   7.2730542e+00   1.2906355e-02
   7.2922660e+00   1.1238571e-02
   7.2922660e+00   1.1238571e-02
   7.3115271e+00   9.5497044e-03
   7.3115271e+00   9.5497044e-03
   7.3246798e+00   8.3642365e-03
   7.3246798e+00   8.3642365e-03
   7.3307389e+00   7.8176355e-03
   7.3307389e+00   7.8176355e-03
   7.3500000e+00   6.0843842e-03
   7.3500000e+00   6.0843842e-03
   7.3692611e+00   4.3447143e-03
   7.3692611e+00   4.3447143e-03
   7.3778818e+00   3.5535616e-03
   7.3778818e+00   3.5535616e-03
   7.3884729e+00   2.5840296e-03
   7.3884729e+00   2.5840296e-03
   7.4077340e+00   8.4698030e-04
   7.4077340e+00   8.4698030e-04
   7.4269951e+00  -8.8625123e-04
   7.4269951e+00  -8.8625123e-04
   7.4310837e+00  -1.2572414e-03
   7.4310837e+00  -1.2572414e-03
   7.4462069e+00  -2.6136108e-03
   7.4462069e+00  -2.6136108e-03
   7.4654680e+00  -4.2992808e-03
   7.4654680e+00  -4.2992808e-03
   7.4846798e+00  -5.9699507e-03
   7.4846798e+00  -5.9699507e-03
   7.4858621e+00  -6.0678818e-03
   7.4858621e+00  -6.0678818e-03
   7.5039409e+00  -7.6123153e-03
   7.5039409e+00  -7.6123153e-03
   7.5232020e+00  -9.2006404e-03
   7.5232020e+00  -9.2006404e-03
   7.5424138e+00  -1.0758621e-02
   7.5424138e+00  -1.0758621e-02
   7.5439409e+00  -1.0878522e-02
   7.5439409e+00  -1.0878522e-02
   7.5616749e+00  -1.2274828e-02
   7.5616749e+00  -1.2274828e-02
   7.5809360e+00  -1.3723990e-02
   7.5809360e+00  -1.3723990e-02
   7.6001478e+00  -1.5123990e-02
   7.6001478e+00  -1.5123990e-02
   7.6081773e+00  -1.5689212e-02
   7.6081773e+00  -1.5689212e-02
   7.6194089e+00  -1.6479458e-02
   7.6194089e+00  -1.6479458e-02
   7.6386207e+00  -1.7758177e-02
   7.6386207e+00  -1.7758177e-02
   7.6578818e+00  -1.8967586e-02
   7.6578818e+00  -1.8967586e-02
   7.6771429e+00  -2.0117241e-02
   7.6771429e+00  -2.0117241e-02
   7.6838916e+00  -2.0500000e-02
   7.6838916e+00  -2.0500000e-02
   7.6963547e+00  -2.1205419e-02
   7.6963547e+00  -2.1205419e-02
   7.7156158e+00  -2.2209163e-02
   7.7156158e+00  -2.2209163e-02
   7.7348768e+00  -2.3132414e-02
   7.7348768e+00  -2.3132414e-02
   7.7540887e+00  -2.3979655e-02
   7.7540887e+00  -2.3979655e-02
   7.7733498e+00  -2.4752315e-02
   7.7733498e+00  -2.4752315e-02
   7.7887685e+00  -2.5310640e-02
   7.7887685e+00  -2.5310640e-02
   7.7926108e+00  -2.5450246e-02
   7.7926108e+00  -2.5450246e-02
   7.8118227e+00  -2.6063202e-02
   7.8118227e+00  -2.6063202e-02
   7.8310837e+00  -2.6588177e-02
   7.8310837e+00  -2.6588177e-02
   7.8502956e+00  -2.7026108e-02
   7.8502956e+00  -2.7026108e-02
   7.8695567e+00  -2.7378473e-02
   7.8695567e+00  -2.7378473e-02
   7.8888177e+00  -2.7642414e-02
   7.8888177e+00  -2.7642414e-02
   7.9080296e+00  -2.7825369e-02
   7.9080296e+00  -2.7825369e-02
   7.9272906e+00  -2.7914926e-02
   7.9272906e+00  -2.7914926e-02
   7.9465517e+00  -2.7909163e-02
   7.9465517e+00  -2.7909163e-02
   7.9657635e+00  -2.7830788e-02
   7.9657635e+00  -2.7830788e-02
   7.9850246e+00  -2.7668719e-02
   7.9850246e+00  -2.7668719e-02
   8.0042365e+00  -2.7414581e-02
   8.0042365e+00  -2.7414581e-02
   8.0234975e+00  -2.7073695e-02
   8.0234975e+00  -2.7073695e-02
   8.0427586e+00  -2.6646601e-02
   8.0427586e+00  -2.6646601e-02
   8.0619704e+00  -2.6133350e-02
   8.0619704e+00  -2.6133350e-02
   8.0812315e+00  -2.5532611e-02
   8.0812315e+00  -2.5532611e-02
   8.0874384e+00  -2.5310640e-02
   8.0874384e+00  -2.5310640e-02
   8.1004926e+00  -2.4846010e-02
   8.1004926e+00  -2.4846010e-02
   8.1197044e+00  -2.4083744e-02
   8.1197044e+00  -2.4083744e-02
   8.1389655e+00  -2.3247537e-02
   8.1389655e+00  -2.3247537e-02
   8.1581773e+00  -2.2335862e-02
   8.1581773e+00  -2.2335862e-02
   8.1774384e+00  -2.1345468e-02
   8.1774384e+00  -2.1345468e-02
   8.1926108e+00  -2.0500000e-02
   8.1926108e+00  -2.0500000e-02
   8.1966995e+00  -2.0270837e-02
   8.1966995e+00  -2.0270837e-02
   8.2159113e+00  -1.9130985e-02
   8.2159113e+00  -1.9130985e-02
   8.2351724e+00  -1.7932759e-02
   8.2351724e+00  -1.7932759e-02
   8.2544335e+00  -1.6667833e-02
   8.2544335e+00  -1.6667833e-02
   8.2684729e+00  -1.5689212e-02
   8.2684729e+00  -1.5689212e-02
   8.2736453e+00  -1.5326601e-02
   8.2736453e+00  -1.5326601e-02
   8.2929064e+00  -1.3936010e-02
   8.2929064e+00  -1.3936010e-02
   8.3121182e+00  -1.2499163e-02
   8.3121182e+00  -1.2499163e-02
   8.3313793e+00  -1.1000099e-02
   8.3313793e+00  -1.1000099e-02
   8.3329064e+00  -1.0878522e-02
   8.3329064e+00  -1.0878522e-02
   8.3506404e+00  -9.4503941e-03
   8.3506404e+00  -9.4503941e-03
   8.3698522e+00  -7.8734975e-03
   8.3698522e+00  -7.8734975e-03
   8.3891133e+00  -6.2492118e-03
   8.3891133e+00  -6.2492118e-03
   8.3911823e+00  -6.0678818e-03
   8.3911823e+00  -6.0678818e-03
   8.4083744e+00  -4.5858522e-03
   8.4083744e+00  -4.5858522e-03
   8.4275862e+00  -2.9111970e-03
   8.4275862e+00  -2.9111970e-03
   8.4462069e+00  -1.2572414e-03
   8.4462069e+00  -1.2572414e-03
   8.4468473e+00  -1.2011576e-03
   8.4468473e+00  -1.2011576e-03
   8.4661084e+00   5.2400000e-04
   8.4661084e+00   5.2400000e-04
   8.4853202e+00   2.2478374e-03
   8.4853202e+00   2.2478374e-03
   8.4997537e+00   3.5535616e-03
   8.4997537e+00   3.5535616e-03
   8.5045813e+00   3.9942808e-03
   8.5045813e+00   3.9942808e-03
   8.5237931e+00   5.7273892e-03
   8.5237931e+00   5.7273892e-03
   8.5430542e+00   7.4467980e-03
   8.5430542e+00   7.4467980e-03
   8.5533005e+00   8.3642365e-03
   8.5533005e+00   8.3642365e-03
   8.5623153e+00   9.1688670e-03
   8.5623153e+00   9.1688670e-03
   8.5815271e+00   1.0851921e-02
   8.5815271e+00   1.0851921e-02
   8.6007882e+00   1.2505862e-02
   8.6007882e+00   1.2505862e-02
   8.6086700e+00   1.3174877e-02
   8.6086700e+00   1.3174877e-02
   8.6200493e+00   1.4138522e-02
   8.6200493e+00   1.4138522e-02
   8.6392611e+00   1.5710246e-02
   8.6392611e+00   1.5710246e-02
   8.6585222e+00   1.7231773e-02
   8.6585222e+00   1.7231773e-02
   8.6683251e+00   1.7985665e-02
   8.6683251e+00   1.7985665e-02
   8.6777340e+00   1.8709458e-02
   8.6777340e+00   1.8709458e-02
   8.6969951e+00   2.0107488e-02
   8.6969951e+00   2.0107488e-02
   8.7162562e+00   2.1428325e-02
   8.7162562e+00   2.1428325e-02
   8.7354680e+00   2.2679163e-02
   8.7354680e+00   2.2679163e-02
   8.7373892e+00   2.2796453e-02
   8.7373892e+00   2.2796453e-02
   8.7547291e+00   2.3846897e-02
   8.7547291e+00   2.3846897e-02
   8.7739901e+00   2.4910542e-02
   8.7739901e+00   2.4910542e-02
   8.7932020e+00   2.5872709e-02
   8.7932020e+00   2.5872709e-02
   8.8124631e+00   2.6733596e-02
   8.8124631e+00   2.6733596e-02
   8.8316749e+00   2.7490246e-02
   8.8316749e+00   2.7490246e-02
   8.8351724e+00   2.7607241e-02
   8.8351724e+00   2.7607241e-02
   8.8509360e+00   2.8134433e-02
   8.8509360e+00   2.8134433e-02
   8.8701970e+00   2.8656207e-02
   8.8701970e+00   2.8656207e-02
   8.8894089e+00   2.9053793e-02
   8.8894089e+00   2.9053793e-02
   8.9086700e+00   2.9329655e-02
   8.9086700e+00   2.9329655e-02
   8.9279310e+00   2.9476897e-02
   8.9279310e+00   2.9476897e-02
   8.9471429e+00   2.9488916e-02
   8.9471429e+00   2.9488916e-02
   8.9664039e+00   2.9388079e-02
   8.9664039e+00   2.9388079e-02
   8.9856158e+00   2.9170049e-02
   8.9856158e+00   2.9170049e-02
   9.0048768e+00   2.8820640e-02
   9.0048768e+00   2.8820640e-02
   9.0241379e+00   2.8347340e-02
   9.0241379e+00   2.8347340e-02
   9.0433498e+00   2.7751576e-02
   9.0433498e+00   2.7751576e-02
   9.0472414e+00   2.7607241e-02
   9.0472414e+00   2.7607241e-02
   9.0626108e+00   2.7038079e-02
   9.0626108e+00   2.7038079e-02
   9.0818719e+00   2.6219901e-02
   9.0818719e+00   2.6219901e-02
   9.1010837e+00   2.5300887e-02
   9.1010837e+00   2.5300887e-02
   9.1203448e+00   2.4282463e-02
   9.1203448e+00   2.4282463e-02
   9.1396059e+00   2.3162463e-02
   9.1396059e+00   2.3162463e-02
   9.1453695e+00   2.2796453e-02
   9.1453695e+00   2.2796453e-02
   9.1588177e+00   2.1946158e-02
   9.1588177e+00   2.1946158e-02
   9.1780788e+00   2.0661724e-02
   9.1780788e+00   2.0661724e-02
   9.1972906e+00   1.9305616e-02
   9.1972906e+00   1.9305616e-02
   9.2149754e+00   1.7985665e-02
   9.2149754e+00   1.7985665e-02
   9.2165517e+00   1.7867488e-02
   9.2165517e+00   1.7867488e-02
   9.2358128e+00   1.6372217e-02
   9.2358128e+00   1.6372217e-02
   9.2550246e+00   1.4836010e-02
   9.2550246e+00   1.4836010e-02
   9.2742857e+00   1.3241379e-02
   9.2742857e+00   1.3241379e-02
   9.2750739e+00   1.3174877e-02
   9.2750739e+00   1.3174877e-02
   9.2935468e+00   1.1605468e-02
   9.2935468e+00   1.1605468e-02
   9.3127586e+00   9.9536946e-03
   9.3127586e+00   9.9536946e-03
   9.3308374e+00   8.3642365e-03
   9.3308374e+00   8.3642365e-03
   9.3320197e+00   8.2618719e-03
   9.3320197e+00   8.2618719e-03
   9.3512315e+00   6.5558128e-03
   9.3512315e+00   6.5558128e-03
   9.3704926e+00   4.8515025e-03
   9.3704926e+00   4.8515025e-03
   9.3849754e+00   3.5535616e-03
   9.3849754e+00   3.5535616e-03
   9.3897537e+00   3.1236995e-03
   9.3897537e+00   3.1236995e-03
   9.4089655e+00   1.4105813e-03
   9.4089655e+00   1.4105813e-03
   9.4282266e+00  -2.8815074e-04
   9.4282266e+00  -2.8815074e-04
   9.4391626e+00  -1.2572414e-03
   9.4391626e+00  -1.2572414e-03
   9.4474877e+00  -1.9917291e-03
   9.4474877e+00  -1.9917291e-03
   9.4666995e+00  -3.6572808e-03
   9.4666995e+00  -3.6572808e-03
   9.4859606e+00  -5.2966995e-03
   9.4859606e+00  -5.2966995e-03
   9.4950739e+00  -6.0678818e-03
   9.4950739e+00  -6.0678818e-03
   9.5051724e+00  -6.9236453e-03
   9.5051724e+00  -6.9236453e-03
   9.5244335e+00  -8.4965517e-03
   9.5244335e+00  -8.4965517e-03
   9.5436946e+00  -1.0028522e-02
   9.5436946e+00  -1.0028522e-02
   9.5545320e+00  -1.0878522e-02
   9.5545320e+00  -1.0878522e-02
   9.5629064e+00  -1.1533448e-02
   9.5629064e+00  -1.1533448e-02
   9.5821675e+00  -1.2974236e-02
   9.5821675e+00  -1.2974236e-02
   9.6014286e+00  -1.4356897e-02
   9.6014286e+00  -1.4356897e-02
   9.6205419e+00  -1.5689212e-02
   9.6205419e+00  -1.5689212e-02
   9.6206404e+00  -1.5696552e-02
   9.6206404e+00  -1.5696552e-02
   9.6399015e+00  -1.6976700e-02
   9.6399015e+00  -1.6976700e-02
   9.6591626e+00  -1.8180690e-02
   9.6591626e+00  -1.8180690e-02
   9.6783744e+00  -1.9319064e-02
   9.6783744e+00  -1.9319064e-02
   9.6976355e+00  -2.0398719e-02
   9.6976355e+00  -2.0398719e-02
   9.6995567e+00  -2.0500000e-02
   9.6995567e+00  -2.0500000e-02
   9.7168473e+00  -2.1410049e-02
   9.7168473e+00  -2.1410049e-02
   9.7361084e+00  -2.2337192e-02
   9.7361084e+00  -2.2337192e-02
   9.7553695e+00  -2.3185123e-02
   9.7553695e+00  -2.3185123e-02
   9.7745813e+00  -2.3956897e-02
   9.7745813e+00  -2.3956897e-02
   9.7938424e+00  -2.4653399e-02
   9.7938424e+00  -2.4653399e-02
   9.8131034e+00  -2.5273498e-02
   9.8131034e+00  -2.5273498e-02
   9.8143842e+00  -2.5310640e-02
   9.8143842e+00  -2.5310640e-02
   9.8323153e+00  -2.5812167e-02
   9.8323153e+00  -2.5812167e-02
   9.8515764e+00  -2.6263300e-02
   9.8515764e+00  -2.6263300e-02
   9.8707882e+00  -2.6628424e-02
   9.8707882e+00  -2.6628424e-02
   9.8900493e+00  -2.6907488e-02
   9.8900493e+00  -2.6907488e-02
   9.9093103e+00  -2.7101429e-02
   9.9093103e+00  -2.7101429e-02
   9.9285222e+00  -2.7209360e-02
   9.9285222e+00  -2.7209360e-02
   9.9477833e+00  -2.7225025e-02
   9.9477833e+00  -2.7225025e-02
   9.9670443e+00  -2.7161034e-02
   9.9670443e+00  -2.7161034e-02
   9.9862562e+00  -2.7018325e-02
   9.9862562e+00  -2.7018325e-02
   1.0005517e+01  -2.6785222e-02
   1.0005517e+01  -2.6785222e-02
   1.0024729e+01  -2.6465911e-02
   1.0024729e+01  -2.6465911e-02
   1.0043990e+01  -2.6060985e-02
   1.0043990e+01  -2.6060985e-02
   1.0063251e+01  -2.5569901e-02
   1.0063251e+01  -2.5569901e-02
   1.0071872e+01  -2.5310640e-02
   1.0071872e+01  -2.5310640e-02
   1.0082463e+01  -2.4992956e-02
   1.0082463e+01  -2.4992956e-02
   1.0101724e+01  -2.4338325e-02
   1.0101724e+01  -2.4338325e-02
   1.0120985e+01  -2.3608522e-02
   1.0120985e+01  -2.3608522e-02
   1.0140197e+01  -2.2803596e-02
   1.0140197e+01  -2.2803596e-02
   1.0159458e+01  -2.1922118e-02
   1.0159458e+01  -2.1922118e-02
   1.0178670e+01  -2.0960394e-02
   1.0178670e+01  -2.0960394e-02
   1.0187192e+01  -2.0500000e-02
   1.0187192e+01  -2.0500000e-02
   1.0197931e+01  -1.9918177e-02
   1.0197931e+01  -1.9918177e-02
   1.0217192e+01  -1.8816404e-02
   1.0217192e+01  -1.8816404e-02
   1.0236404e+01  -1.7653941e-02
   1.0236404e+01  -1.7653941e-02
   1.0255665e+01  -1.6422956e-02
   1.0255665e+01  -1.6422956e-02
   1.0266502e+01  -1.5689212e-02
   1.0266502e+01  -1.5689212e-02
   1.0274926e+01  -1.5117685e-02
   1.0274926e+01  -1.5117685e-02
   1.0294138e+01  -1.3767044e-02
   1.0294138e+01  -1.3767044e-02
   1.0313399e+01  -1.2368227e-02
   1.0313399e+01  -1.2368227e-02
   1.0332660e+01  -1.0906601e-02
   1.0332660e+01  -1.0906601e-02
   1.0333005e+01  -1.0878522e-02
   1.0333005e+01  -1.0878522e-02
   1.0351872e+01  -9.3975369e-03
   1.0351872e+01  -9.3975369e-03
   1.0371133e+01  -7.8607389e-03
   1.0371133e+01  -7.8607389e-03
   1.0390345e+01  -6.2767980e-03
   1.0390345e+01  -6.2767980e-03
   1.0392857e+01  -6.0678818e-03
   1.0392857e+01  -6.0678818e-03
   1.0409606e+01  -4.6536749e-03
   1.0409606e+01  -4.6536749e-03
   1.0428867e+01  -3.0192463e-03
   1.0428867e+01  -3.0192463e-03
   1.0448079e+01  -1.3520788e-03
   1.0448079e+01  -1.3520788e-03
   1.0449163e+01  -1.2572414e-03
   1.0449163e+01  -1.2572414e-03
   1.0467340e+01   3.3520246e-04
   1.0467340e+01   3.3520246e-04
   1.0486601e+01   2.0185222e-03
   1.0486601e+01   2.0185222e-03
   1.0503941e+01   3.5535616e-03
   1.0503941e+01   3.5535616e-03
   1.0505813e+01   3.7220985e-03
   1.0505813e+01   3.7220985e-03
   1.0525074e+01   5.4198030e-03
   1.0525074e+01   5.4198030e-03
   1.0544286e+01   7.0991626e-03
   1.0544286e+01   7.0991626e-03
   1.0558818e+01   8.3642365e-03
   1.0558818e+01   8.3642365e-03
   1.0563547e+01   8.7814286e-03
   1.0563547e+01   8.7814286e-03
   1.0582808e+01   1.0432020e-02
   1.0582808e+01   1.0432020e-02
   1.0602020e+01   1.2047931e-02
   1.0602020e+01   1.2047931e-02
   1.0615616e+01   1.3174877e-02
   1.0615616e+01   1.3174877e-02
   1.0621281e+01   1.3645369e-02
   1.0621281e+01   1.3645369e-02
   1.0640542e+01   1.5189803e-02
   1.0640542e+01   1.5189803e-02
   1.0659754e+01   1.6678030e-02
   1.0659754e+01   1.6678030e-02
   1.0677192e+01   1.7985665e-02
   1.0677192e+01   1.7985665e-02
   1.0679015e+01   1.8123498e-02
   1.0679015e+01   1.8123498e-02
   1.0698227e+01   1.9502512e-02
   1.0698227e+01   1.9502512e-02
   1.0717488e+01   2.0800148e-02
   1.0717488e+01   2.0800148e-02
   1.0736749e+01   2.2023941e-02
   1.0736749e+01   2.2023941e-02
   1.0749655e+01   2.2796453e-02
   1.0749655e+01   2.2796453e-02
   1.0755961e+01   2.3175369e-02
   1.0755961e+01   2.3175369e-02
   1.0775222e+01   2.4229754e-02
   1.0775222e+01   2.4229754e-02
   1.0794483e+01   2.5181675e-02
   1.0794483e+01   2.5181675e-02
   1.0813695e+01   2.6031872e-02
   1.0813695e+01   2.6031872e-02
   1.0832956e+01   2.6779113e-02
   1.0832956e+01   2.6779113e-02
   1.0852167e+01   2.7419803e-02
   1.0852167e+01   2.7419803e-02
   1.0859015e+01   2.7607241e-02
   1.0859015e+01   2.7607241e-02
   1.0871429e+01   2.7948177e-02
   1.0871429e+01   2.7948177e-02
   1.0890690e+01   2.8355714e-02
   1.0890690e+01   2.8355714e-02
   1.0909901e+01   2.8640936e-02
   1.0909901e+01   2.8640936e-02
   1.0929163e+01   2.8805665e-02
   1.0929163e+01   2.8805665e-02
   1.0948424e+01   2.8837833e-02
   1.0948424e+01   2.8837833e-02
   1.0967635e+01   2.8752512e-02
   1.0967635e+01   2.8752512e-02
   1.0986897e+01   2.8557143e-02
   1.0986897e+01   2.8557143e-02
   1.1006158e+01   2.8233399e-02
   1.1006158e+01   2.8233399e-02
   1.1025369e+01   2.7787389e-02
   1.1025369e+01   2.7787389e-02
   1.1031478e+01   2.7607241e-02
   1.1031478e+01   2.7607241e-02
   1.1044631e+01   2.7222463e-02
   1.1044631e+01   2.7222463e-02
   1.1063842e+01   2.6548621e-02
   1.1063842e+01   2.6548621e-02
   1.1083103e+01   2.5770690e-02
   1.1083103e+01   2.5770690e-02
   1.1102365e+01   2.4891576e-02
   1.1102365e+01   2.4891576e-02
   1.1121576e+01   2.3912512e-02
   1.1121576e+01   2.3912512e-02
   1.1140837e+01   2.2830690e-02
   1.1140837e+01   2.2830690e-02
   1.1141379e+01   2.2796453e-02
   1.1141379e+01   2.2796453e-02
   1.1160099e+01   2.1661182e-02
   1.1160099e+01   2.1661182e-02
   1.1179310e+01   2.0422709e-02
   1.1179310e+01   2.0422709e-02
   1.1198571e+01   1.9110394e-02
   1.1198571e+01   1.9110394e-02
   1.1214089e+01   1.7985665e-02
   1.1214089e+01   1.7985665e-02
   1.1217783e+01   1.7715665e-02
   1.1217783e+01   1.7715665e-02
   1.1237044e+01   1.6267980e-02
   1.1237044e+01   1.6267980e-02
   1.1256305e+01   1.4776847e-02
   1.1256305e+01   1.4776847e-02
   1.1275517e+01   1.3226700e-02
   1.1275517e+01   1.3226700e-02
   1.1276158e+01   1.3174877e-02
   1.1276158e+01   1.3174877e-02
   1.1294778e+01   1.1635419e-02
   1.1294778e+01   1.1635419e-02
   1.1314039e+01   1.0027143e-02
   1.1314039e+01   1.0027143e-02
   1.1333251e+01   8.3800493e-03
   1.1333251e+01   8.3800493e-03
   1.1333448e+01   8.3642365e-03
   1.1333448e+01   8.3642365e-03
   1.1352512e+01   6.7134975e-03
   1.1352512e+01   6.7134975e-03
   1.1371724e+01   5.0500000e-03
   1.1371724e+01   5.0500000e-03
   1.1388818e+01   3.5535616e-03
   1.1388818e+01   3.5535616e-03
   1.1390985e+01   3.3641773e-03
   1.1390985e+01   3.3641773e-03
   1.1410246e+01   1.6851133e-03
   1.1410246e+01   1.6851133e-03
   1.1429458e+01   2.4113153e-05
   1.1429458e+01   2.4113153e-05
   1.1444286e+01  -1.2572414e-03
   1.1444286e+01  -1.2572414e-03
   1.1448719e+01  -1.6426158e-03
   1.1448719e+01  -1.6426158e-03
   1.1467980e+01  -3.2795419e-03
   1.1467980e+01  -3.2795419e-03
   1.1487192e+01  -4.8849015e-03
   1.1487192e+01  -4.8849015e-03
   1.1501478e+01  -6.0678818e-03
   1.1501478e+01  -6.0678818e-03
   1.1506453e+01  -6.4802956e-03
   1.1506453e+01  -6.4802956e-03
   1.1525714e+01  -8.0302956e-03
   1.1525714e+01  -8.0302956e-03
   1.1544926e+01  -9.5336453e-03
   1.1544926e+01  -9.5336453e-03
   1.1562463e+01  -1.0878522e-02
   1.1562463e+01  -1.0878522e-02
   1.1564187e+01  -1.1009803e-02
   1.1564187e+01  -1.1009803e-02
   1.1583399e+01  -1.2435320e-02
   1.1583399e+01  -1.2435320e-02
   1.1602660e+01  -1.3797241e-02
   1.1602660e+01  -1.3797241e-02
   1.1621921e+01  -1.5110640e-02
   1.1621921e+01  -1.5110640e-02
   1.1630690e+01  -1.5689212e-02
   1.1630690e+01  -1.5689212e-02
   1.1641133e+01  -1.6378916e-02
   1.1641133e+01  -1.6378916e-02
   1.1660394e+01  -1.7572463e-02
   1.1660394e+01  -1.7572463e-02
   1.1679655e+01  -1.8696305e-02
   1.1679655e+01  -1.8696305e-02
   1.1698867e+01  -1.9758030e-02
   1.1698867e+01  -1.9758030e-02
   1.1713103e+01  -2.0500000e-02
   1.1713103e+01  -2.0500000e-02
   1.1718128e+01  -2.0761034e-02
   1.1718128e+01  -2.0761034e-02
   1.1737340e+01  -2.1686650e-02
   1.1737340e+01  -2.1686650e-02
   1.1756601e+01  -2.2531084e-02
   1.1756601e+01  -2.2531084e-02
   1.1775862e+01  -2.3297734e-02
   1.1775862e+01  -2.3297734e-02
   1.1795074e+01  -2.3988621e-02
   1.1795074e+01  -2.3988621e-02
   1.1814335e+01  -2.4603596e-02
   1.1814335e+01  -2.4603596e-02
   1.1833596e+01  -2.5141527e-02
   1.1833596e+01  -2.5141527e-02
   1.1840690e+01  -2.5310640e-02
   1.1840690e+01  -2.5310640e-02
   1.1852808e+01  -2.5599557e-02
   1.1852808e+01  -2.5599557e-02
   1.1872069e+01  -2.5972020e-02
   1.1872069e+01  -2.5972020e-02
   1.1891281e+01  -2.6259606e-02
   1.1891281e+01  -2.6259606e-02
   1.1910542e+01  -2.6461330e-02
   1.1910542e+01  -2.6461330e-02
   1.1929803e+01  -2.6581429e-02
   1.1929803e+01  -2.6581429e-02
   1.1949015e+01  -2.6609754e-02
   1.1949015e+01  -2.6609754e-02
   1.1968276e+01  -2.6554877e-02
   1.1968276e+01  -2.6554877e-02
   1.1987537e+01  -2.6425369e-02
   1.1987537e+01  -2.6425369e-02
   1.2006749e+01  -2.6207044e-02
   1.2006749e+01  -2.6207044e-02
   1.2026010e+01  -2.5903300e-02
   1.2026010e+01  -2.5903300e-02
   1.2045222e+01  -2.5514433e-02
   1.2045222e+01  -2.5514433e-02
   1.2053547e+01  -2.5310640e-02
   1.2053547e+01  -2.5310640e-02
   1.2064483e+01  -2.5040690e-02
   1.2064483e+01  -2.5040690e-02
   1.2083744e+01  -2.4488374e-02
   1.2083744e+01  -2.4488374e-02
   1.2102956e+01  -2.3859606e-02
   1.2102956e+01  -2.3859606e-02
   1.2122217e+01  -2.3155320e-02
   1.2122217e+01  -2.3155320e-02
   1.2141478e+01  -2.2375320e-02
   1.2141478e+01  -2.2375320e-02
   1.2160690e+01  -2.1517980e-02
   1.2160690e+01  -2.1517980e-02
   1.2179951e+01  -2.0579409e-02
   1.2179951e+01  -2.0579409e-02
   1.2181429e+01  -2.0500000e-02
   1.2181429e+01  -2.0500000e-02
   1.2199212e+01  -1.9567882e-02
   1.2199212e+01  -1.9567882e-02
   1.2218424e+01  -1.8498128e-02
   1.2218424e+01  -1.8498128e-02
   1.2237685e+01  -1.7365764e-02
   1.2237685e+01  -1.7365764e-02
   1.2256897e+01  -1.6163399e-02
   1.2256897e+01  -1.6163399e-02
   1.2264089e+01  -1.5689212e-02
   1.2264089e+01  -1.5689212e-02
   1.2276158e+01  -1.4890394e-02
   1.2276158e+01  -1.4890394e-02
   1.2295419e+01  -1.3574384e-02
   1.2295419e+01  -1.3574384e-02
   1.2314631e+01  -1.2208473e-02
   1.2314631e+01  -1.2208473e-02
   1.2332562e+01  -1.0878522e-02
   1.2332562e+01  -1.0878522e-02
   1.2333892e+01  -1.0779163e-02
   1.2333892e+01  -1.0779163e-02
   1.2353153e+01  -9.3066502e-03
   1.2353153e+01  -9.3066502e-03
   1.2372365e+01  -7.8049261e-03
   1.2372365e+01  -7.8049261e-03
   1.2391626e+01  -6.2561084e-03
   1.2391626e+01  -6.2561084e-03
   1.2393892e+01  -6.0678818e-03
   1.2393892e+01  -6.0678818e-03
   1.2410837e+01  -4.6689458e-03
   1.2410837e+01  -4.6689458e-03
   1.2430099e+01  -3.0703350e-03
   1.2430099e+01  -3.0703350e-03
   1.2449360e+01  -1.4400197e-03
   1.2449360e+01  -1.4400197e-03
   1.2451478e+01  -1.2572414e-03
   1.2451478e+01  -1.2572414e-03
   1.2468571e+01   2.1276355e-04
   1.2468571e+01   2.1276355e-04
   1.2487833e+01   1.8606995e-03
   1.2487833e+01   1.8606995e-03
   1.2507094e+01   3.5262512e-03
   1.2507094e+01   3.5262512e-03
   1.2507389e+01   3.5535616e-03
   1.2507389e+01   3.5535616e-03
   1.2526305e+01   5.1925616e-03
   1.2526305e+01   5.1925616e-03
   1.2545567e+01   6.8376847e-03
   1.2545567e+01   6.8376847e-03
   1.2563399e+01   8.3642365e-03
   1.2563399e+01   8.3642365e-03
   1.2564778e+01   8.4835468e-03
   1.2564778e+01   8.4835468e-03
   1.2584039e+01   1.0106404e-02
   1.2584039e+01   1.0106404e-02
   1.2603300e+01   1.1690640e-02
   1.2603300e+01   1.1690640e-02
   1.2621576e+01   1.3174877e-02
   1.2621576e+01   1.3174877e-02
   1.2622512e+01   1.3254581e-02
   1.2622512e+01   1.3254581e-02
   1.2641773e+01   1.4776552e-02
   1.2641773e+01   1.4776552e-02
   1.2661034e+01   1.6238621e-02
   1.2661034e+01   1.6238621e-02
   1.2680246e+01   1.7653892e-02
   1.2680246e+01   1.7653892e-02
   1.2684926e+01   1.7985665e-02
   1.2684926e+01   1.7985665e-02
   1.2699507e+01   1.9016552e-02
   1.2699507e+01   1.9016552e-02
   1.2718768e+01   2.0296897e-02
   1.2718768e+01   2.0296897e-02
   1.2737980e+01   2.1501034e-02
   1.2737980e+01   2.1501034e-02
   1.2757241e+01   2.2632759e-02
   1.2757241e+01   2.2632759e-02
   1.2760246e+01   2.2796453e-02
   1.2760246e+01   2.2796453e-02
   1.2776453e+01   2.3681724e-02
   1.2776453e+01   2.3681724e-02
   1.2795714e+01   2.4627931e-02
   1.2795714e+01   2.4627931e-02
   1.2814975e+01   2.5472956e-02
   1.2814975e+01   2.5472956e-02
   1.2834187e+01   2.6215813e-02
   1.2834187e+01   2.6215813e-02
   1.2853448e+01   2.6854581e-02
   1.2853448e+01   2.6854581e-02
   1.2872709e+01   2.7384828e-02
   1.2872709e+01   2.7384828e-02
   1.2882906e+01   2.7607241e-02
   1.2882906e+01   2.7607241e-02
   1.2891921e+01   2.7803251e-02
   1.2891921e+01   2.7803251e-02
   1.2911182e+01   2.8100394e-02
   1.2911182e+01   2.8100394e-02
   1.2930394e+01   2.8284778e-02
   1.2930394e+01   2.8284778e-02
   1.2949655e+01   2.8337044e-02
   1.2949655e+01   2.8337044e-02
   1.2968916e+01   2.8266749e-02
   1.2968916e+01   2.8266749e-02
   1.2988128e+01   2.8094089e-02
   1.2988128e+01   2.8094089e-02
   1.3007389e+01   2.7797241e-02
   1.3007389e+01   2.7797241e-02
   1.3016108e+01   2.7607241e-02
   1.3016108e+01   2.7607241e-02
   1.3026650e+01   2.7379704e-02
   1.3026650e+01   2.7379704e-02
   1.3045862e+01   2.6849704e-02
   1.3045862e+01   2.6849704e-02
   1.3065123e+01   2.6212414e-02
   1.3065123e+01   2.6212414e-02
   1.3084335e+01   2.5472069e-02
   1.3084335e+01   2.5472069e-02
   1.3103596e+01   2.4630985e-02
   1.3103596e+01   2.4630985e-02
   1.3122857e+01   2.3689951e-02
   1.3122857e+01   2.3689951e-02
   1.3139310e+01   2.2796453e-02
   1.3139310e+01   2.2796453e-02
   1.3142069e+01   2.2646995e-02
   1.3142069e+01   2.2646995e-02
   1.3161330e+01   2.1521724e-02
   1.3161330e+01   2.1521724e-02
   1.3180591e+01   2.0326404e-02
   1.3180591e+01   2.0326404e-02
   1.3199803e+01   1.9056798e-02
   1.3199803e+01   1.9056798e-02
   1.3215074e+01   1.7985665e-02
   1.3215074e+01   1.7985665e-02
   1.3219064e+01   1.7705419e-02
   1.3219064e+01   1.7705419e-02
   1.3238276e+01   1.6301330e-02
   1.3238276e+01   1.6301330e-02
   1.3257537e+01   1.4853498e-02
   1.3257537e+01   1.4853498e-02
   1.3276798e+01   1.3348079e-02
   1.3276798e+01   1.3348079e-02
   1.3278916e+01   1.3174877e-02
   1.3278916e+01   1.3174877e-02
   1.3296010e+01   1.1797340e-02
   1.3296010e+01   1.1797340e-02
   1.3315271e+01   1.0230443e-02
   1.3315271e+01   1.0230443e-02
   1.3334532e+01   8.6280296e-03
   1.3334532e+01   8.6280296e-03
   1.3337586e+01   8.3642365e-03
   1.3337586e+01   8.3642365e-03
   1.3353744e+01   6.9975862e-03
   1.3353744e+01   6.9975862e-03
   1.3373005e+01   5.3723645e-03
   1.3373005e+01   5.3723645e-03
   1.3392266e+01   3.7300246e-03
   1.3392266e+01   3.7300246e-03
   1.3394286e+01   3.5535616e-03
   1.3394286e+01   3.5535616e-03
   1.3411478e+01   2.0810591e-03
   1.3411478e+01   2.0810591e-03
   1.3430739e+01   4.5485222e-04
   1.3430739e+01   4.5485222e-04
   1.3449951e+01  -1.1722365e-03
   1.3449951e+01  -1.1722365e-03
   1.3450985e+01  -1.2572414e-03
   1.3450985e+01  -1.2572414e-03
   1.3469212e+01  -2.7853793e-03
   1.3469212e+01  -2.7853793e-03
   1.3488473e+01  -4.3602069e-03
   1.3488473e+01  -4.3602069e-03
   1.3507685e+01  -5.9193103e-03
   1.3507685e+01  -5.9193103e-03
   1.3509557e+01  -6.0678818e-03
   1.3509557e+01  -6.0678818e-03
   1.3526946e+01  -7.4518719e-03
   1.3526946e+01  -7.4518719e-03
   1.3546207e+01  -8.9306897e-03
   1.3546207e+01  -8.9306897e-03
   1.3565419e+01  -1.0374828e-02
   1.3565419e+01  -1.0374828e-02
   1.3572266e+01  -1.0878522e-02
   1.3572266e+01  -1.0878522e-02
   1.3584680e+01  -1.1786700e-02
   1.3584680e+01  -1.1786700e-02
   1.3603892e+01  -1.3132808e-02
   1.3603892e+01  -1.3132808e-02
   1.3623153e+01  -1.4423695e-02
   1.3623153e+01  -1.4423695e-02
   1.3642414e+01  -1.5670837e-02
   1.3642414e+01  -1.5670837e-02
   1.3642709e+01  -1.5689212e-02
   1.3642709e+01  -1.5689212e-02
   1.3661626e+01  -1.6859704e-02
   1.3661626e+01  -1.6859704e-02
   1.3680887e+01  -1.7973842e-02
   1.3680887e+01  -1.7973842e-02
   1.3700148e+01  -1.9021330e-02
   1.3700148e+01  -1.9021330e-02
   1.3719360e+01  -2.0007734e-02
   1.3719360e+01  -2.0007734e-02
   1.3729606e+01  -2.0500000e-02
   1.3729606e+01  -2.0500000e-02
   1.3738621e+01  -2.0932808e-02
   1.3738621e+01  -2.0932808e-02
   1.3757833e+01  -2.1778128e-02
   1.3757833e+01  -2.1778128e-02
   1.3777094e+01  -2.2543744e-02
   1.3777094e+01  -2.2543744e-02
   1.3796355e+01  -2.3232266e-02
   1.3796355e+01  -2.3232266e-02
   1.3815567e+01  -2.3844631e-02
   1.3815567e+01  -2.3844631e-02
   1.3834828e+01  -2.4380443e-02
   1.3834828e+01  -2.4380443e-02
   1.3854089e+01  -2.4838966e-02
   1.3854089e+01  -2.4838966e-02
   1.3873300e+01  -2.5218030e-02
   1.3873300e+01  -2.5218030e-02
   1.3879310e+01  -2.5310640e-02
   1.3879310e+01  -2.5310640e-02
   1.3892562e+01  -2.5516355e-02
   1.3892562e+01  -2.5516355e-02
   1.3911773e+01  -2.5728325e-02
   1.3911773e+01  -2.5728325e-02
   1.3931034e+01  -2.5863103e-02
   1.3931034e+01  -2.5863103e-02
   1.3950296e+01  -2.5905222e-02
   1.3950296e+01  -2.5905222e-02
   1.3969507e+01  -2.5859704e-02
   1.3969507e+01  -2.5859704e-02
   1.3988768e+01  -2.5744631e-02
   1.3988768e+01  -2.5744631e-02
   1.4008030e+01  -2.5542906e-02
   1.4008030e+01  -2.5542906e-02
   1.4023547e+01  -2.5310640e-02
   1.4023547e+01  -2.5310640e-02
   1.4027241e+01  -2.5255468e-02
   1.4027241e+01  -2.5255468e-02
   1.4046502e+01  -2.4886059e-02
   1.4046502e+01  -2.4886059e-02
   1.4065764e+01  -2.4437438e-02
   1.4065764e+01  -2.4437438e-02
   1.4084975e+01  -2.3911576e-02
   1.4084975e+01  -2.3911576e-02
   1.4104236e+01  -2.3309360e-02
   1.4104236e+01  -2.3309360e-02
   1.4123448e+01  -2.2631379e-02
   1.4123448e+01  -2.2631379e-02
   1.4142709e+01  -2.1877241e-02
   1.4142709e+01  -2.1877241e-02
   1.4161970e+01  -2.1044680e-02
   1.4161970e+01  -2.1044680e-02
   1.4173448e+01  -2.0500000e-02
   1.4173448e+01  -2.0500000e-02
   1.4181182e+01  -2.0132069e-02
   1.4181182e+01  -2.0132069e-02
   1.4200443e+01  -1.9156404e-02
   1.4200443e+01  -1.9156404e-02
   1.4219704e+01  -1.8120345e-02
   1.4219704e+01  -1.8120345e-02
   1.4238916e+01  -1.7019901e-02
   1.4238916e+01  -1.7019901e-02
   1.4258177e+01  -1.5847586e-02
   1.4258177e+01  -1.5847586e-02
   1.4260640e+01  -1.5689212e-02
   1.4260640e+01  -1.5689212e-02
   1.4277389e+01  -1.4611921e-02
   1.4277389e+01  -1.4611921e-02
   1.4296650e+01  -1.3333645e-02
   1.4296650e+01  -1.3333645e-02
   1.4315911e+01  -1.2003399e-02
   1.4315911e+01  -1.2003399e-02
   1.4331429e+01  -1.0878522e-02
   1.4331429e+01  -1.0878522e-02
   1.4335123e+01  -1.0609458e-02
   1.4335123e+01  -1.0609458e-02
   1.4354384e+01  -9.1773399e-03
   1.4354384e+01  -9.1773399e-03
   1.4373645e+01  -7.7145320e-03
   1.4373645e+01  -7.7145320e-03
   1.4392857e+01  -6.2038424e-03
   1.4392857e+01  -6.2038424e-03
   1.4394532e+01  -6.0678818e-03
   1.4394532e+01  -6.0678818e-03
   1.4412118e+01  -4.6570542e-03
   1.4412118e+01  -4.6570542e-03
   1.4431330e+01  -3.0983793e-03
   1.4431330e+01  -3.0983793e-03
   1.4450591e+01  -1.5085764e-03
   1.4450591e+01  -1.5085764e-03
   1.4453596e+01  -1.2572414e-03
   1.4453596e+01  -1.2572414e-03
   1.4469852e+01   1.0485813e-04
   1.4469852e+01   1.0485813e-04
   1.4489064e+01   1.7130099e-03
   1.4489064e+01   1.7130099e-03
   1.4508325e+01   3.3359901e-03
   1.4508325e+01   3.3359901e-03
   1.4510887e+01   3.5535616e-03
   1.4510887e+01   3.5535616e-03
   1.4527586e+01   4.9654187e-03
   1.4527586e+01   4.9654187e-03
   1.4546798e+01   6.5721182e-03
   1.4546798e+01   6.5721182e-03
   1.4566059e+01   8.1752709e-03
   1.4566059e+01   8.1752709e-03
   1.4568325e+01   8.3642365e-03
   1.4568325e+01   8.3642365e-03
   1.4585320e+01   9.7655172e-03
   1.4585320e+01   9.7655172e-03
   1.4604532e+01   1.1314187e-02
   1.4604532e+01   1.1314187e-02
   1.4623793e+01   1.2837635e-02
   1.4623793e+01   1.2837635e-02
   1.4628128e+01   1.3174877e-02
   1.4628128e+01   1.3174877e-02
   1.4643005e+01   1.4331429e-02
   1.4643005e+01   1.4331429e-02
   1.4662266e+01   1.5763399e-02
   1.4662266e+01   1.5763399e-02
   1.4681527e+01   1.7144433e-02
   1.4681527e+01   1.7144433e-02
   1.4693645e+01   1.7985665e-02
   1.4693645e+01   1.7985665e-02
   1.4700739e+01   1.8479951e-02
   1.4700739e+01   1.8479951e-02
   1.4720000e+01   1.9739754e-02
   1.4720000e+01   1.9739754e-02
   1.4739261e+01   2.0920542e-02
   1.4739261e+01   2.0920542e-02
   1.4758473e+01   2.2026897e-02
   1.4758473e+01   2.2026897e-02
   1.4772857e+01   2.2796453e-02
   1.4772857e+01   2.2796453e-02
   1.4777734e+01   2.3058818e-02
   1.4777734e+01   2.3058818e-02
   1.4796946e+01   2.3996207e-02
   1.4796946e+01   2.3996207e-02
   1.4816207e+01   2.4831970e-02
   1.4816207e+01   2.4831970e-02
   1.4835468e+01   2.5566453e-02
   1.4835468e+01   2.5566453e-02
   1.4854680e+01   2.6198473e-02
   1.4854680e+01   2.6198473e-02
   1.4873941e+01   2.6724483e-02
   1.4873941e+01   2.6724483e-02
   1.4893202e+01   2.7142906e-02
   1.4893202e+01   2.7142906e-02
   1.4912414e+01   2.7445025e-02
   1.4912414e+01   2.7445025e-02
   1.4928128e+01   2.7607241e-02
   1.4928128e+01   2.7607241e-02
   1.4931675e+01   2.7643547e-02
   1.4931675e+01   2.7643547e-02
   1.4950887e+01   2.7710493e-02
   1.4950887e+01   2.7710493e-02
   1.4970148e+01   2.7651182e-02
   1.4970148e+01   2.7651182e-02
   1.4975616e+01   2.7607241e-02
   1.4975616e+01   2.7607241e-02
   1.4989409e+01   2.7496995e-02
   1.4989409e+01   2.7496995e-02
   1.5008621e+01   2.7224236e-02
   1.5008621e+01   2.7224236e-02
   1.5027882e+01   2.6835172e-02
   1.5027882e+01   2.6835172e-02
   1.5047143e+01   2.6336502e-02
   1.5047143e+01   2.6336502e-02
   1.5066355e+01   2.5732217e-02
   1.5066355e+01   2.5732217e-02
   1.5085616e+01   2.5025468e-02
   1.5085616e+01   2.5025468e-02
   1.5104828e+01   2.4218473e-02
   1.5104828e+01   2.4218473e-02
   1.5124089e+01   2.3311182e-02
   1.5124089e+01   2.3311182e-02
   1.5133941e+01   2.2796453e-02
   1.5133941e+01   2.2796453e-02
   1.5143350e+01   2.2305369e-02
   1.5143350e+01   2.2305369e-02
   1.5162562e+01   2.1223399e-02
   1.5162562e+01   2.1223399e-02
   1.5181823e+01   2.0069458e-02
   1.5181823e+01   2.0069458e-02
   1.5201084e+01   1.8839507e-02
   1.5201084e+01   1.8839507e-02
   1.5213596e+01   1.7985665e-02
   1.5213596e+01   1.7985665e-02
   1.5220296e+01   1.7528916e-02
   1.5220296e+01   1.7528916e-02
   1.5239557e+01   1.6169064e-02
   1.5239557e+01   1.6169064e-02
   1.5258818e+01   1.4763202e-02
   1.5258818e+01   1.4763202e-02
   1.5278030e+01   1.3299064e-02
   1.5278030e+01   1.3299064e-02
   1.5279606e+01   1.3174877e-02
   1.5279606e+01   1.3174877e-02
   1.5297291e+01   1.1790739e-02
   1.5297291e+01   1.1790739e-02
   1.5316502e+01   1.0264680e-02
   1.5316502e+01   1.0264680e-02
   1.5335764e+01   8.7034975e-03
   1.5335764e+01   8.7034975e-03
   1.5339852e+01   8.3642365e-03
   1.5339852e+01   8.3642365e-03
   1.5355025e+01   7.1117734e-03
   1.5355025e+01   7.1117734e-03
   1.5374236e+01   5.5246305e-03
   1.5374236e+01   5.5246305e-03
   1.5393498e+01   3.9219064e-03
   1.5393498e+01   3.9219064e-03
   1.5397882e+01   3.5535616e-03
   1.5397882e+01   3.5535616e-03
   1.5412759e+01   2.3068522e-03
   1.5412759e+01   2.3068522e-03
   1.5431970e+01   7.1440887e-04
   1.5431970e+01   7.1440887e-04
   1.5451232e+01  -8.7567980e-04
   1.5451232e+01  -8.7567980e-04
   1.5455813e+01  -1.2572414e-03
   1.5455813e+01  -1.2572414e-03
   1.5470443e+01  -2.4607833e-03
   1.5470443e+01  -2.4607833e-03
   1.5489704e+01  -4.0068325e-03
   1.5489704e+01  -4.0068325e-03
   1.5508966e+01  -5.5326108e-03
   1.5508966e+01  -5.5326108e-03
   1.5515764e+01  -6.0678818e-03
   1.5515764e+01  -6.0678818e-03
   1.5528177e+01  -7.0421182e-03
   1.5528177e+01  -7.0421182e-03
   1.5547438e+01  -8.4987685e-03
   1.5547438e+01  -8.4987685e-03
   1.5566700e+01  -9.9157635e-03
   1.5566700e+01  -9.9157635e-03
   1.5580000e+01  -1.0878522e-02
   1.5580000e+01  -1.0878522e-02
   1.5585911e+01  -1.1305911e-02
   1.5585911e+01  -1.1305911e-02
   1.5605172e+01  -1.2638079e-02
   1.5605172e+01  -1.2638079e-02
   1.5624384e+01  -1.3910739e-02
   1.5624384e+01  -1.3910739e-02
   1.5643645e+01  -1.5135714e-02
   1.5643645e+01  -1.5135714e-02
   1.5652660e+01  -1.5689212e-02
   1.5652660e+01  -1.5689212e-02
   1.5662906e+01  -1.6314729e-02
   1.5662906e+01  -1.6314729e-02
   1.5682118e+01  -1.7421527e-02
   1.5682118e+01  -1.7421527e-02
   1.5701379e+01  -1.8459064e-02
   1.5701379e+01  -1.8459064e-02
   1.5720640e+01  -1.9433300e-02
   1.5720640e+01  -1.9433300e-02
   1.5739852e+01  -2.0347192e-02
   1.5739852e+01  -2.0347192e-02
   1.5743350e+01  -2.0500000e-02
   1.5743350e+01  -2.0500000e-02
   1.5759113e+01  -2.1194384e-02
   1.5759113e+01  -2.1194384e-02
   1.5778374e+01  -2.1961034e-02
   1.5778374e+01  -2.1961034e-02
   1.5797586e+01  -2.2650000e-02
   1.5797586e+01  -2.2650000e-02
   1.5816847e+01  -2.3262808e-02
   1.5816847e+01  -2.3262808e-02
   1.5836059e+01  -2.3799704e-02
   1.5836059e+01  -2.3799704e-02
   1.5855320e+01  -2.4260394e-02
   1.5855320e+01  -2.4260394e-02
   1.5874581e+01  -2.4642956e-02
   1.5874581e+01  -2.4642956e-02
   1.5893793e+01  -2.4948030e-02
   1.5893793e+01  -2.4948030e-02
   1.5913054e+01  -2.5169261e-02
   1.5913054e+01  -2.5169261e-02
   1.5931182e+01  -2.5310640e-02
   1.5931182e+01  -2.5310640e-02
   1.5932315e+01  -2.5319310e-02
   1.5932315e+01  -2.5319310e-02
   1.5951527e+01  -2.5375961e-02
   1.5951527e+01  -2.5375961e-02
   1.5970788e+01  -2.5340296e-02
   1.5970788e+01  -2.5340296e-02
   1.5976552e+01  -2.5310640e-02
   1.5976552e+01  -2.5310640e-02
   1.5990000e+01  -2.5241084e-02
   1.5990000e+01  -2.5241084e-02
   1.6009261e+01  -2.5058571e-02
   1.6009261e+01  -2.5058571e-02
   1.6028522e+01  -2.4792266e-02
   1.6028522e+01  -2.4792266e-02
   1.6047734e+01  -2.4446108e-02
   1.6047734e+01  -2.4446108e-02
   1.6066995e+01  -2.4021823e-02
   1.6066995e+01  -2.4021823e-02
   1.6086256e+01  -2.3521034e-02
   1.6086256e+01  -2.3521034e-02
   1.6105468e+01  -2.2944532e-02
   1.6105468e+01  -2.2944532e-02
   1.6124729e+01  -2.2292709e-02
   1.6124729e+01  -2.2292709e-02
   1.6143941e+01  -2.1564532e-02
   1.6143941e+01  -2.1564532e-02
   1.6163202e+01  -2.0758227e-02
   1.6163202e+01  -2.0758227e-02
   1.6168818e+01  -2.0500000e-02
   1.6168818e+01  -2.0500000e-02
   1.6182463e+01  -1.9876059e-02
   1.6182463e+01  -1.9876059e-02
   1.6201675e+01  -1.8933695e-02
   1.6201675e+01  -1.8933695e-02
   1.6220936e+01  -1.7930394e-02
   1.6220936e+01  -1.7930394e-02
   1.6240197e+01  -1.6862069e-02
   1.6240197e+01  -1.6862069e-02
   1.6259409e+01  -1.5722069e-02
   1.6259409e+01  -1.5722069e-02
   1.6259951e+01  -1.5689212e-02
   1.6259951e+01  -1.5689212e-02
   1.6278670e+01  -1.4522660e-02
   1.6278670e+01  -1.4522660e-02
   1.6297882e+01  -1.3280345e-02
   1.6297882e+01  -1.3280345e-02
   1.6317143e+01  -1.1986059e-02
   1.6317143e+01  -1.1986059e-02
   1.6332857e+01  -1.0878522e-02
   1.6332857e+01  -1.0878522e-02
   1.6336404e+01  -1.0629261e-02
   1.6336404e+01  -1.0629261e-02
   1.6355616e+01  -9.2342857e-03
   1.6355616e+01  -9.2342857e-03
   1.6374877e+01  -7.8090640e-03
   1.6374877e+01  -7.8090640e-03
   1.6394138e+01  -6.3383251e-03
   1.6394138e+01  -6.3383251e-03
   1.6397537e+01  -6.0678818e-03
   1.6397537e+01  -6.0678818e-03
   1.6413350e+01  -4.8283793e-03
   1.6413350e+01  -4.8283793e-03
   1.6432611e+01  -3.3074335e-03
   1.6432611e+01  -3.3074335e-03
   1.6451872e+01  -1.7585961e-03
   1.6451872e+01  -1.7585961e-03
   1.6457980e+01  -1.2572414e-03
   1.6457980e+01  -1.2572414e-03
   1.6471084e+01  -1.8142020e-04
   1.6471084e+01  -1.8142020e-04
   1.6490345e+01   1.3901773e-03
   1.6490345e+01   1.3901773e-03
   1.6509557e+01   2.9714581e-03
   1.6509557e+01   2.9714581e-03
   1.6516601e+01   3.5535616e-03
   1.6516601e+01   3.5535616e-03
   1.6528818e+01   4.5671330e-03
   1.6528818e+01   4.5671330e-03
   1.6548079e+01   6.1396059e-03
   1.6548079e+01   6.1396059e-03
   1.6567291e+01   7.7025616e-03
   1.6567291e+01   7.7025616e-03
   1.6575468e+01   8.3642365e-03
   1.6575468e+01   8.3642365e-03
   1.6586552e+01   9.2622660e-03
   1.6586552e+01   9.2622660e-03
   1.6605813e+01   1.0780985e-02
   1.6605813e+01   1.0780985e-02
   1.6625025e+01   1.2268473e-02
   1.6625025e+01   1.2268473e-02
   1.6636946e+01   1.3174877e-02
   1.6636946e+01   1.3174877e-02
   1.6644286e+01   1.3733892e-02
   1.6644286e+01   1.3733892e-02
   1.6663498e+01   1.5143744e-02
   1.6663498e+01   1.5143744e-02
   1.6682759e+01   1.6496847e-02
   1.6682759e+01   1.6496847e-02
   1.6702020e+01   1.7802611e-02
   1.6702020e+01   1.7802611e-02
   1.6704828e+01   1.7985665e-02
   1.6704828e+01   1.7985665e-02
   1.6721232e+01   1.9050197e-02
   1.6721232e+01   1.9050197e-02
   1.6740493e+01   2.0216010e-02
   1.6740493e+01   2.0216010e-02
   1.6759754e+01   2.1304286e-02
   1.6759754e+01   2.1304286e-02
   1.6778966e+01   2.2317291e-02
   1.6778966e+01   2.2317291e-02
   1.6788867e+01   2.2796453e-02
   1.6788867e+01   2.2796453e-02
   1.6798227e+01   2.3251281e-02
   1.6798227e+01   2.3251281e-02
   1.6817438e+01   2.4086650e-02
   1.6817438e+01   2.4086650e-02
   1.6836700e+01   2.4820985e-02
   1.6836700e+01   2.4820985e-02
   1.6855961e+01   2.5453842e-02
   1.6855961e+01   2.5453842e-02
   1.6875172e+01   2.5982956e-02
   1.6875172e+01   2.5982956e-02
   1.6894433e+01   2.6407685e-02
   1.6894433e+01   2.6407685e-02
   1.6913695e+01   2.6719360e-02
   1.6913695e+01   2.6719360e-02
   1.6932906e+01   2.6934286e-02
   1.6932906e+01   2.6934286e-02
   1.6952167e+01   2.7019901e-02
   1.6952167e+01   2.7019901e-02
   1.6971379e+01   2.6978768e-02
   1.6971379e+01   2.6978768e-02
   1.6990640e+01   2.6852069e-02
   1.6990640e+01   2.6852069e-02
   1.7009901e+01   2.6612020e-02
   1.7009901e+01   2.6612020e-02
   1.7029113e+01   2.6256749e-02
   1.7029113e+01   2.6256749e-02
   1.7048374e+01   2.5793744e-02
   1.7048374e+01   2.5793744e-02
   1.7067635e+01   2.5226601e-02
   1.7067635e+01   2.5226601e-02
   1.7086847e+01   2.4557882e-02
   1.7086847e+01   2.4557882e-02
   1.7106108e+01   2.3789064e-02
   1.7106108e+01   2.3789064e-02
   1.7125369e+01   2.2919951e-02
   1.7125369e+01   2.2919951e-02
   1.7127783e+01   2.2796453e-02
   1.7127783e+01   2.2796453e-02
   1.7144581e+01   2.1959212e-02
   1.7144581e+01   2.1959212e-02
   1.7163842e+01   2.0924187e-02
   1.7163842e+01   2.0924187e-02
   1.7183054e+01   1.9815369e-02
   1.7183054e+01   1.9815369e-02
   1.7202315e+01   1.8628966e-02
   1.7202315e+01   1.8628966e-02
   1.7212069e+01   1.7985665e-02
   1.7212069e+01   1.7985665e-02
   1.7221576e+01   1.7364089e-02
   1.7221576e+01   1.7364089e-02
   1.7240788e+01   1.6051724e-02
   1.7240788e+01   1.6051724e-02
   1.7260049e+01   1.4691429e-02
   1.7260049e+01   1.4691429e-02
   1.7279310e+01   1.3272217e-02
   1.7279310e+01   1.3272217e-02
   1.7280542e+01   1.3174877e-02
   1.7280542e+01   1.3174877e-02
   1.7298522e+01   1.1808966e-02
   1.7298522e+01   1.1808966e-02
   1.7317783e+01   1.0326749e-02
   1.7317783e+01   1.0326749e-02
   1.7336995e+01   8.8099015e-03
   1.7336995e+01   8.8099015e-03
   1.7342512e+01   8.3642365e-03
   1.7342512e+01   8.3642365e-03
   1.7356256e+01   7.2594581e-03
   1.7356256e+01   7.2594581e-03
   1.7375517e+01   5.7121182e-03
   1.7375517e+01   5.7121182e-03
   1.7394729e+01   4.1515123e-03
   1.7394729e+01   4.1515123e-03
   1.7402020e+01   3.5535616e-03
   1.7402020e+01   3.5535616e-03
   1.7413990e+01   2.5728719e-03
   1.7413990e+01   2.5728719e-03
   1.7433251e+01   1.0150788e-03
   1.7433251e+01   1.0150788e-03
   1.7452463e+01  -5.3669951e-04
   1.7452463e+01  -5.3669951e-04
   1.7461379e+01  -1.2572414e-03
   1.7461379e+01  -1.2572414e-03
   1.7471724e+01  -2.0905320e-03
   1.7471724e+01  -2.0905320e-03
   1.7490936e+01  -3.6078079e-03
   1.7490936e+01  -3.6078079e-03
   1.7510197e+01  -5.1002956e-03
   1.7510197e+01  -5.1002956e-03
   1.7522759e+01  -6.0678818e-03
   1.7522759e+01  -6.0678818e-03
   1.7529458e+01  -6.5820197e-03
   1.7529458e+01  -6.5820197e-03
   1.7548670e+01  -8.0176847e-03
   1.7548670e+01  -8.0176847e-03
   1.7567931e+01  -9.4088177e-03
   1.7567931e+01  -9.4088177e-03
   1.7587192e+01  -1.0770493e-02
   1.7587192e+01  -1.0770493e-02
   1.7588719e+01  -1.0878522e-02
   1.7588719e+01  -1.0878522e-02
   1.7606404e+01  -1.2090591e-02
   1.7606404e+01  -1.2090591e-02
   1.7625665e+01  -1.3347291e-02
   1.7625665e+01  -1.3347291e-02
   1.7644926e+01  -1.4551872e-02
   1.7644926e+01  -1.4551872e-02
   1.7663744e+01  -1.5689212e-02
   1.7663744e+01  -1.5689212e-02
   1.7664138e+01  -1.5712857e-02
   1.7664138e+01  -1.5712857e-02
   1.7683399e+01  -1.6815222e-02
   1.7683399e+01  -1.6815222e-02
   1.7702611e+01  -1.7845222e-02
   1.7702611e+01  -1.7845222e-02
   1.7721872e+01  -1.8809360e-02
   1.7721872e+01  -1.8809360e-02
   1.7741133e+01  -1.9711626e-02
   1.7741133e+01  -1.9711626e-02
   1.7759163e+01  -2.0500000e-02
   1.7759163e+01  -2.0500000e-02
   1.7760345e+01  -2.0553448e-02
   1.7760345e+01  -2.0553448e-02
   1.7779606e+01  -2.1324039e-02
   1.7779606e+01  -2.1324039e-02
   1.7798867e+01  -2.2015961e-02
   1.7798867e+01  -2.2015961e-02
   1.7818079e+01  -2.2631232e-02
   1.7818079e+01  -2.2631232e-02
   1.7837340e+01  -2.3171034e-02
   1.7837340e+01  -2.3171034e-02
   1.7856552e+01  -2.3635567e-02
   1.7856552e+01  -2.3635567e-02
   1.7875813e+01  -2.4023448e-02
   1.7875813e+01  -2.4023448e-02
   1.7895074e+01  -2.4335419e-02
   1.7895074e+01  -2.4335419e-02
   1.7914286e+01  -2.4565764e-02
   1.7914286e+01  -2.4565764e-02
   1.7933547e+01  -2.4727094e-02
   1.7933547e+01  -2.4727094e-02
   1.7952808e+01  -2.4797389e-02
   1.7952808e+01  -2.4797389e-02
   1.7972020e+01  -2.4776700e-02
   1.7972020e+01  -2.4776700e-02
   1.7991281e+01  -2.4695961e-02
   1.7991281e+01  -2.4695961e-02
   1.8010493e+01  -2.4535369e-02
   1.8010493e+01  -2.4535369e-02
   1.8029754e+01  -2.4291182e-02
   1.8029754e+01  -2.4291182e-02
   1.8049015e+01  -2.3968670e-02
   1.8049015e+01  -2.3968670e-02
   1.8068227e+01  -2.3569212e-02
   1.8068227e+01  -2.3569212e-02
   1.8087488e+01  -2.3094138e-02
   1.8087488e+01  -2.3094138e-02
   1.8106749e+01  -2.2544039e-02
   1.8106749e+01  -2.2544039e-02
   1.8125961e+01  -2.1918621e-02
   1.8125961e+01  -2.1918621e-02
   1.8145222e+01  -2.1217291e-02
   1.8145222e+01  -2.1217291e-02
   1.8162956e+01  -2.0500000e-02
   1.8162956e+01  -2.0500000e-02
   1.8164433e+01  -2.0437882e-02
   1.8164433e+01  -2.0437882e-02
   1.8183695e+01  -1.9589901e-02
   1.8183695e+01  -1.9589901e-02
   1.8202956e+01  -1.8681921e-02
   1.8202956e+01  -1.8681921e-02
   1.8222167e+01  -1.7712217e-02
   1.8222167e+01  -1.7712217e-02
   1.8241429e+01  -1.6677094e-02
   1.8241429e+01  -1.6677094e-02
   1.8258621e+01  -1.5689212e-02
   1.8258621e+01  -1.5689212e-02
   1.8260690e+01  -1.5570591e-02
   1.8260690e+01  -1.5570591e-02
   1.8279901e+01  -1.4409458e-02
   1.8279901e+01  -1.4409458e-02
   1.8299163e+01  -1.3204433e-02
   1.8299163e+01  -1.3204433e-02
   1.8318424e+01  -1.1947488e-02
   1.8318424e+01  -1.1947488e-02
   1.8334039e+01  -1.0878522e-02
   1.8334039e+01  -1.0878522e-02
   1.8337635e+01  -1.0628966e-02
   1.8337635e+01  -1.0628966e-02
   1.8356897e+01  -9.2726108e-03
   1.8356897e+01  -9.2726108e-03
   1.8376108e+01  -7.8864039e-03
   1.8376108e+01  -7.8864039e-03
   1.8395369e+01  -6.4563547e-03
   1.8395369e+01  -6.4563547e-03
   1.8400443e+01  -6.0678818e-03
   1.8400443e+01  -6.0678818e-03
   1.8414631e+01  -4.9850246e-03
   1.8414631e+01  -4.9850246e-03
   1.8433842e+01  -3.5026897e-03
   1.8433842e+01  -3.5026897e-03
   1.8453103e+01  -1.9952512e-03
   1.8453103e+01  -1.9952512e-03
   1.8462365e+01  -1.2572414e-03
   1.8462365e+01  -1.2572414e-03
   1.8472365e+01  -4.5654089e-04
   1.8472365e+01  -4.5654089e-04
   1.8491576e+01   1.0782069e-03
   1.8491576e+01   1.0782069e-03
   1.8510837e+01   2.6183842e-03
   1.8510837e+01   2.6183842e-03
   1.8522414e+01   3.5535616e-03
   1.8522414e+01   3.5535616e-03
   1.8530049e+01   4.1763251e-03
   1.8530049e+01   4.1763251e-03
   1.8549310e+01   5.7156158e-03
   1.8549310e+01   5.7156158e-03
   1.8568571e+01   7.2399507e-03
   1.8568571e+01   7.2399507e-03
   1.8582759e+01   8.3642365e-03
   1.8582759e+01   8.3642365e-03
   1.8587783e+01   8.7636946e-03
   1.8587783e+01   8.7636946e-03
   1.8607044e+01   1.0254680e-02
   1.8607044e+01   1.0254680e-02
   1.8626305e+01   1.1708670e-02
   1.8626305e+01   1.1708670e-02
   1.8645517e+01   1.3138768e-02
   1.8645517e+01   1.3138768e-02
   1.8646010e+01   1.3174877e-02
   1.8646010e+01   1.3174877e-02
   1.8664778e+01   1.4528867e-02
   1.8664778e+01   1.4528867e-02
   1.8683990e+01   1.5857685e-02
   1.8683990e+01   1.5857685e-02
   1.8703251e+01   1.7134335e-02
   1.8703251e+01   1.7134335e-02
   1.8716601e+01   1.7985665e-02
   1.8716601e+01   1.7985665e-02
   1.8722512e+01   1.8362956e-02
   1.8722512e+01   1.8362956e-02
   1.8741724e+01   1.9517340e-02
   1.8741724e+01   1.9517340e-02
   1.8760985e+01   2.0591527e-02
   1.8760985e+01   2.0591527e-02
   1.8780246e+01   2.1588818e-02
   1.8780246e+01   2.1588818e-02
   1.8799458e+01   2.2509015e-02
   1.8799458e+01   2.2509015e-02
   1.8806059e+01   2.2796453e-02
   1.8806059e+01   2.2796453e-02
   1.8818719e+01   2.3345961e-02
   1.8818719e+01   2.3345961e-02
   1.8837931e+01   2.4083251e-02
   1.8837931e+01   2.4083251e-02
   1.8857192e+01   2.4719951e-02
   1.8857192e+01   2.4719951e-02
   1.8876453e+01   2.5255074e-02
   1.8876453e+01   2.5255074e-02
   1.8895665e+01   2.5687882e-02
   1.8895665e+01   2.5687882e-02
   1.8914926e+01   2.6012611e-02
   1.8914926e+01   2.6012611e-02
   1.8934187e+01   2.6238424e-02
   1.8934187e+01   2.6238424e-02
   1.8953399e+01   2.6345123e-02
   1.8953399e+01   2.6345123e-02
   1.8972660e+01   2.6331773e-02
   1.8972660e+01   2.6331773e-02
   1.8991921e+01   2.6229606e-02
   1.8991921e+01   2.6229606e-02
   1.9011133e+01   2.6021133e-02
   1.9011133e+01   2.6021133e-02
   1.9030394e+01   2.5699163e-02
   1.9030394e+01   2.5699163e-02
   1.9049606e+01   2.5271823e-02
   1.9049606e+01   2.5271823e-02
   1.9068867e+01   2.4741970e-02
   1.9068867e+01   2.4741970e-02
   1.9088128e+01   2.4111281e-02
   1.9088128e+01   2.4111281e-02
   1.9107340e+01   2.3381182e-02
   1.9107340e+01   2.3381182e-02
   1.9120936e+01   2.2796453e-02
   1.9120936e+01   2.2796453e-02
   1.9126601e+01   2.2551724e-02
   1.9126601e+01   2.2551724e-02
   1.9145862e+01   2.1639163e-02
   1.9145862e+01   2.1639163e-02
   1.9165074e+01   2.0651281e-02
   1.9165074e+01   2.0651281e-02
   1.9184335e+01   1.9587931e-02
   1.9184335e+01   1.9587931e-02
   1.9203547e+01   1.8446059e-02
   1.9203547e+01   1.8446059e-02
   1.9210837e+01   1.7985665e-02
   1.9210837e+01   1.7985665e-02
   1.9222808e+01   1.7228571e-02
   1.9222808e+01   1.7228571e-02
   1.9242069e+01   1.5964089e-02
   1.9242069e+01   1.5964089e-02
   1.9261281e+01   1.4650000e-02
   1.9261281e+01   1.4650000e-02
   1.9280542e+01   1.3276897e-02
   1.9280542e+01   1.3276897e-02
   1.9281921e+01   1.3174877e-02
   1.9281921e+01   1.3174877e-02
   1.9299803e+01   1.1859163e-02
   1.9299803e+01   1.1859163e-02
   1.9319015e+01   1.0421182e-02
   1.9319015e+01   1.0421182e-02
   1.9338276e+01   8.9494089e-03
   1.9338276e+01   8.9494089e-03
   1.9345714e+01   8.3642365e-03
   1.9345714e+01   8.3642365e-03
   1.9357488e+01   7.4407882e-03
   1.9357488e+01   7.4407882e-03
   1.9376749e+01   5.9330542e-03
   1.9376749e+01   5.9330542e-03
   1.9396010e+01   4.4145961e-03
   1.9396010e+01   4.4145961e-03
   1.9406749e+01   3.5535616e-03
   1.9406749e+01   3.5535616e-03
   1.9415222e+01   2.8738325e-03
   1.9415222e+01   2.8738325e-03
   1.9434483e+01   1.3496552e-03
   1.9434483e+01   1.3496552e-03
   1.9453744e+01  -1.6424335e-04
   1.9453744e+01  -1.6424335e-04
   1.9467586e+01  -1.2572414e-03
   1.9467586e+01  -1.2572414e-03
   1.9472956e+01  -1.6835764e-03
   1.9472956e+01  -1.6835764e-03
   1.9492217e+01  -3.1745714e-03
   1.9492217e+01  -3.1745714e-03
   1.9511478e+01  -4.6360591e-03
   1.9511478e+01  -4.6360591e-03
   1.9530493e+01  -6.0678818e-03
   1.9530493e+01  -6.0678818e-03
   1.9530690e+01  -6.0852217e-03
   1.9530690e+01  -6.0852217e-03
   1.9549951e+01  -7.5032512e-03
   1.9549951e+01  -7.5032512e-03
   1.9569163e+01  -8.8721182e-03
   1.9569163e+01  -8.8721182e-03
   1.9588424e+01  -1.0206010e-02
   1.9588424e+01  -1.0206010e-02
   1.9598325e+01  -1.0878522e-02
   1.9598325e+01  -1.0878522e-02
   1.9607685e+01  -1.1510985e-02
   1.9607685e+01  -1.1510985e-02
   1.9626897e+01  -1.2755961e-02
   1.9626897e+01  -1.2755961e-02
   1.9646158e+01  -1.3944384e-02
   1.9646158e+01  -1.3944384e-02
   1.9665419e+01  -1.5085517e-02
   1.9665419e+01  -1.5085517e-02
   1.9676010e+01  -1.5689212e-02
   1.9676010e+01  -1.5689212e-02
   1.9684631e+01  -1.6181429e-02
   1.9684631e+01  -1.6181429e-02
   1.9703892e+01  -1.7208670e-02
   1.9703892e+01  -1.7208670e-02
   1.9723103e+01  -1.8167340e-02
   1.9723103e+01  -1.8167340e-02
   1.9742365e+01  -1.9062167e-02
   1.9742365e+01  -1.9062167e-02
   1.9761626e+01  -1.9895567e-02
   1.9761626e+01  -1.9895567e-02
   1.9776700e+01  -2.0500000e-02
   1.9776700e+01  -2.0500000e-02
   1.9780837e+01  -2.0667931e-02
   1.9780837e+01  -2.0667931e-02
   1.9800099e+01  -2.1367044e-02
   1.9800099e+01  -2.1367044e-02
   1.9819360e+01  -2.1989064e-02
   1.9819360e+01  -2.1989064e-02
   1.9838571e+01  -2.2535665e-02
   1.9838571e+01  -2.2535665e-02
   1.9857833e+01  -2.3007488e-02
   1.9857833e+01  -2.3007488e-02
   1.9877044e+01  -2.3404335e-02
   1.9877044e+01  -2.3404335e-02
   1.9896305e+01  -2.3725862e-02
   1.9896305e+01  -2.3725862e-02
   1.9915567e+01  -2.3970000e-02
   1.9915567e+01  -2.3970000e-02
   1.9934778e+01  -2.4139409e-02
   1.9934778e+01  -2.4139409e-02
   1.9954039e+01  -2.4228079e-02
   1.9954039e+01  -2.4228079e-02
   1.9973300e+01  -2.4232906e-02
   1.9973300e+01  -2.4232906e-02
   1.9992512e+01  -2.4168473e-02
   1.9992512e+01  -2.4168473e-02
   2.0011773e+01  -2.4030493e-02
   2.0011773e+01  -2.4030493e-02
   2.0030985e+01  -2.3810690e-02
   2.0030985e+01  -2.3810690e-02
   2.0050246e+01  -2.3513842e-02
   2.0050246e+01  -2.3513842e-02
   2.0069507e+01  -2.3141232e-02
   2.0069507e+01  -2.3141232e-02
   2.0088719e+01  -2.2693941e-02
   2.0088719e+01  -2.2693941e-02
   2.0107980e+01  -2.2172020e-02
   2.0107980e+01  -2.2172020e-02
   2.0127241e+01  -2.1575517e-02
   2.0127241e+01  -2.1575517e-02
   2.0146453e+01  -2.0903300e-02
   2.0146453e+01  -2.0903300e-02
   2.0156847e+01  -2.0500000e-02
   2.0156847e+01  -2.0500000e-02
   2.0165714e+01  -2.0155271e-02
   2.0165714e+01  -2.0155271e-02
   2.0184975e+01  -1.9343744e-02
   2.0184975e+01  -1.9343744e-02
   2.0204187e+01  -1.8471675e-02
   2.0204187e+01  -1.8471675e-02
   2.0223448e+01  -1.7537537e-02
   2.0223448e+01  -1.7537537e-02
   2.0242660e+01  -1.6537586e-02
   2.0242660e+01  -1.6537586e-02
   2.0257980e+01  -1.5689212e-02
   2.0257980e+01  -1.5689212e-02
   2.0261921e+01  -1.5467537e-02
   2.0261921e+01  -1.5467537e-02
   2.0281182e+01  -1.4345764e-02
   2.0281182e+01  -1.4345764e-02
   2.0300394e+01  -1.3179360e-02
   2.0300394e+01  -1.3179360e-02
   2.0319655e+01  -1.1961576e-02
   2.0319655e+01  -1.1961576e-02
   2.0335961e+01  -1.0878522e-02
   2.0335961e+01  -1.0878522e-02
   2.0338916e+01  -1.0683005e-02
   2.0338916e+01  -1.0683005e-02
   2.0358128e+01  -9.3658128e-03
   2.0358128e+01  -9.3658128e-03
   2.0377389e+01  -8.0192611e-03
   2.0377389e+01  -8.0192611e-03
   2.0396601e+01  -6.6313300e-03
   2.0396601e+01  -6.6313300e-03
   2.0404187e+01  -6.0678818e-03
   2.0404187e+01  -6.0678818e-03
   2.0415862e+01  -5.1990640e-03
   2.0415862e+01  -5.1990640e-03
   2.0435123e+01  -3.7552020e-03
   2.0435123e+01  -3.7552020e-03
   2.0454335e+01  -2.2901921e-03
   2.0454335e+01  -2.2901921e-03
   2.0467635e+01  -1.2572414e-03
   2.0467635e+01  -1.2572414e-03
   2.0473596e+01  -7.9170936e-04
   2.0473596e+01  -7.9170936e-04
   2.0492857e+01   7.0809852e-04
   2.0492857e+01   7.0809852e-04
   2.0512069e+01   2.2086404e-03
   2.0512069e+01   2.2086404e-03
   2.0529163e+01   3.5535616e-03
   2.0529163e+01   3.5535616e-03
   2.0531330e+01   3.7262069e-03
   2.0531330e+01   3.7262069e-03
   2.0550542e+01   5.2355665e-03
   2.0550542e+01   5.2355665e-03
   2.0569803e+01   6.7243350e-03
   2.0569803e+01   6.7243350e-03
   2.0589064e+01   8.2083251e-03
   2.0589064e+01   8.2083251e-03
   2.0591084e+01   8.3642365e-03
   2.0591084e+01   8.3642365e-03
   2.0608276e+01   9.6759606e-03
   2.0608276e+01   9.6759606e-03
   2.0627537e+01   1.1101330e-02
   2.0627537e+01   1.1101330e-02
   2.0646798e+01   1.2497044e-02
   2.0646798e+01   1.2497044e-02
   2.0656305e+01   1.3174877e-02
   2.0656305e+01   1.3174877e-02
   2.0666010e+01   1.3866355e-02
   2.0666010e+01   1.3866355e-02
   2.0685271e+01   1.5177044e-02
   2.0685271e+01   1.5177044e-02
   2.0704483e+01   1.6431084e-02
   2.0704483e+01   1.6431084e-02
   2.0723744e+01   1.7634778e-02
   2.0723744e+01   1.7634778e-02
   2.0729606e+01   1.7985665e-02
   2.0729606e+01   1.7985665e-02
   2.0743005e+01   1.8782709e-02
   2.0743005e+01   1.8782709e-02
   2.0762217e+01   1.9850000e-02
   2.0762217e+01   1.9850000e-02
   2.0781478e+01   2.0838473e-02
   2.0781478e+01   2.0838473e-02
   2.0800739e+01   2.1749261e-02
   2.0800739e+01   2.1749261e-02
   2.0819951e+01   2.2581084e-02
   2.0819951e+01   2.2581084e-02
   2.0825517e+01   2.2796453e-02
   2.0825517e+01   2.2796453e-02
   2.0839212e+01   2.3327488e-02
   2.0839212e+01   2.3327488e-02
   2.0858473e+01   2.3974483e-02
   2.0858473e+01   2.3974483e-02
   2.0877685e+01   2.4521773e-02
   2.0877685e+01   2.4521773e-02
   2.0896946e+01   2.4967931e-02
   2.0896946e+01   2.4967931e-02
   2.0916158e+01   2.5311773e-02
   2.0916158e+01   2.5311773e-02
   2.0935419e+01   2.5552217e-02
   2.0935419e+01   2.5552217e-02
   2.0954680e+01   2.5687291e-02
   2.0954680e+01   2.5687291e-02
   2.0973892e+01   2.5708128e-02
   2.0973892e+01   2.5708128e-02
   2.0993153e+01   2.5630049e-02
   2.0993153e+01   2.5630049e-02
   2.1012414e+01   2.5455468e-02
   2.1012414e+01   2.5455468e-02
   2.1031626e+01   2.5170837e-02
   2.1031626e+01   2.5170837e-02
   2.1050887e+01   2.4782512e-02
   2.1050887e+01   2.4782512e-02
   2.1070099e+01   2.4293202e-02
   2.1070099e+01   2.4293202e-02
   2.1089360e+01   2.3704187e-02
   2.1089360e+01   2.3704187e-02
   2.1108621e+01   2.3016256e-02
   2.1108621e+01   2.3016256e-02
   2.1113990e+01   2.2796453e-02
   2.1113990e+01   2.2796453e-02
   2.1127833e+01   2.2233892e-02
   2.1127833e+01   2.2233892e-02
   2.1147094e+01   2.1371823e-02
   2.1147094e+01   2.1371823e-02
   2.1166355e+01   2.0433251e-02
   2.1166355e+01   2.0433251e-02
   2.1185567e+01   1.9418374e-02
   2.1185567e+01   1.9418374e-02
   2.1204828e+01   1.8324778e-02
   2.1204828e+01   1.8324778e-02
   2.1210394e+01   1.7985665e-02
   2.1210394e+01   1.7985665e-02
   2.1224039e+01   1.7157635e-02
   2.1224039e+01   1.7157635e-02
   2.1243300e+01   1.5943103e-02
   2.1243300e+01   1.5943103e-02
   2.1262562e+01   1.4678030e-02
   2.1262562e+01   1.4678030e-02
   2.1281773e+01   1.3354433e-02
   2.1281773e+01   1.3354433e-02
   2.1284286e+01   1.3174877e-02
   2.1284286e+01   1.3174877e-02
   2.1301034e+01   1.1983350e-02
   2.1301034e+01   1.1983350e-02
   2.1320296e+01   1.0591330e-02
   2.1320296e+01   1.0591330e-02
   2.1339507e+01   9.1669458e-03
   2.1339507e+01   9.1669458e-03
   2.1350049e+01   8.3642365e-03
   2.1350049e+01   8.3642365e-03
   2.1358768e+01   7.7024138e-03
   2.1358768e+01   7.7024138e-03
   2.1377980e+01   6.2347291e-03
   2.1377980e+01   6.2347291e-03
   2.1397241e+01   4.7591576e-03
   2.1397241e+01   4.7591576e-03
   2.1412759e+01   3.5535616e-03
   2.1412759e+01   3.5535616e-03
   2.1416502e+01   3.2603793e-03
   2.1416502e+01   3.2603793e-03
   2.1435714e+01   1.7687980e-03
   2.1435714e+01   1.7687980e-03
   2.1454975e+01   2.9174680e-04
   2.1454975e+01   2.9174680e-04
   2.1474236e+01  -1.1879458e-03
   2.1474236e+01  -1.1879458e-03
   2.1475123e+01  -1.2572414e-03
   2.1475123e+01  -1.2572414e-03
   2.1493448e+01  -2.6551576e-03
   2.1493448e+01  -2.6551576e-03
   2.1512709e+01  -4.0877241e-03
   2.1512709e+01  -4.0877241e-03
   2.1531970e+01  -5.5014778e-03
   2.1531970e+01  -5.5014778e-03
   2.1539704e+01  -6.0678818e-03
   2.1539704e+01  -6.0678818e-03
   2.1551182e+01  -6.9001478e-03
   2.1551182e+01  -6.9001478e-03
   2.1570443e+01  -8.2496059e-03
   2.1570443e+01  -8.2496059e-03
   2.1589655e+01  -9.5587192e-03
   2.1589655e+01  -9.5587192e-03
   2.1608916e+01  -1.0839064e-02
   2.1608916e+01  -1.0839064e-02
   2.1609507e+01  -1.0878522e-02
   2.1609507e+01  -1.0878522e-02
   2.1628177e+01  -1.2076502e-02
   2.1628177e+01  -1.2076502e-02
   2.1647389e+01  -1.3252759e-02
   2.1647389e+01  -1.3252759e-02
   2.1666650e+01  -1.4376995e-02
   2.1666650e+01  -1.4376995e-02
   2.1685911e+01  -1.5456059e-02
   2.1685911e+01  -1.5456059e-02
   2.1690246e+01  -1.5689212e-02
   2.1690246e+01  -1.5689212e-02
   2.1705123e+01  -1.6484039e-02
   2.1705123e+01  -1.6484039e-02
   2.1724384e+01  -1.7441232e-02
   2.1724384e+01  -1.7441232e-02
   2.1743596e+01  -1.8332365e-02
   2.1743596e+01  -1.8332365e-02
   2.1762857e+01  -1.9160197e-02
   2.1762857e+01  -1.9160197e-02
   2.1782118e+01  -1.9926552e-02
   2.1782118e+01  -1.9926552e-02
   2.1797783e+01  -2.0500000e-02
   2.1797783e+01  -2.0500000e-02
   2.1801330e+01  -2.0630936e-02
   2.1801330e+01  -2.0630936e-02
   2.1820591e+01  -2.1263251e-02
   2.1820591e+01  -2.1263251e-02
   2.1839852e+01  -2.1819803e-02
   2.1839852e+01  -2.1819803e-02
   2.1859064e+01  -2.2301626e-02
   2.1859064e+01  -2.2301626e-02
   2.1878325e+01  -2.2709310e-02
   2.1878325e+01  -2.2709310e-02
   2.1897586e+01  -2.3042611e-02
   2.1897586e+01  -2.3042611e-02
   2.1916798e+01  -2.3301429e-02
   2.1916798e+01  -2.3301429e-02
   2.1936059e+01  -2.3483892e-02
   2.1936059e+01  -2.3483892e-02
   2.1955271e+01  -2.3593695e-02
   2.1955271e+01  -2.3593695e-02
   2.1974532e+01  -2.3620739e-02
   2.1974532e+01  -2.3620739e-02
   2.1993793e+01  -2.3572414e-02
   2.1993793e+01  -2.3572414e-02
   2.2013005e+01  -2.3457192e-02
   2.2013005e+01  -2.3457192e-02
   2.2032266e+01  -2.3262808e-02
   2.2032266e+01  -2.3262808e-02
   2.2051527e+01  -2.2992365e-02
   2.2051527e+01  -2.2992365e-02
   2.2070739e+01  -2.2647389e-02
   2.2070739e+01  -2.2647389e-02
   2.2090000e+01  -2.2228227e-02
   2.2090000e+01  -2.2228227e-02
   2.2109212e+01  -2.1735271e-02
   2.2109212e+01  -2.1735271e-02
   2.2128473e+01  -2.1167980e-02
   2.2128473e+01  -2.1167980e-02
   2.2147734e+01  -2.0525419e-02
   2.2147734e+01  -2.0525419e-02
   2.2148424e+01  -2.0500000e-02
   2.2148424e+01  -2.0500000e-02
   2.2166946e+01  -1.9812759e-02
   2.2166946e+01  -1.9812759e-02
   2.2186207e+01  -1.9038966e-02
   2.2186207e+01  -1.9038966e-02
   2.2205468e+01  -1.8203744e-02
   2.2205468e+01  -1.8203744e-02
   2.2224680e+01  -1.7305862e-02
   2.2224680e+01  -1.7305862e-02
   2.2243941e+01  -1.6342069e-02
   2.2243941e+01  -1.6342069e-02
   2.2256108e+01  -1.5689212e-02
   2.2256108e+01  -1.5689212e-02
   2.2263153e+01  -1.5309704e-02
   2.2263153e+01  -1.5309704e-02
   2.2282414e+01  -1.4228719e-02
   2.2282414e+01  -1.4228719e-02
   2.2301675e+01  -1.3102414e-02
   2.2301675e+01  -1.3102414e-02
   2.2320887e+01  -1.1924286e-02
   2.2320887e+01  -1.1924286e-02
   2.2337192e+01  -1.0878522e-02
   2.2337192e+01  -1.0878522e-02
   2.2340148e+01  -1.0686502e-02
   2.2340148e+01  -1.0686502e-02
   2.2359409e+01  -9.4100000e-03
   2.2359409e+01  -9.4100000e-03
   2.2378621e+01  -8.1042857e-03
   2.2378621e+01  -8.1042857e-03
   2.2397882e+01  -6.7586207e-03
   2.2397882e+01  -6.7586207e-03
   2.2407438e+01  -6.0678818e-03
   2.2407438e+01  -6.0678818e-03
   2.2417094e+01  -5.3673399e-03
   2.2417094e+01  -5.3673399e-03
   2.2436355e+01  -3.9626453e-03
   2.2436355e+01  -3.9626453e-03
   2.2455616e+01  -2.5390345e-03
   2.2455616e+01  -2.5390345e-03
   2.2472562e+01  -1.2572414e-03
   2.2472562e+01  -1.2572414e-03
   2.2474828e+01  -1.0828325e-03
   2.2474828e+01  -1.0828325e-03
   2.2494089e+01   3.8174089e-04
   2.2494089e+01   3.8174089e-04
   2.2513350e+01   1.8436700e-03
   2.2513350e+01   1.8436700e-03
   2.2532562e+01   3.3180788e-03
   2.2532562e+01   3.3180788e-03
   2.2535616e+01   3.5535616e-03
   2.2535616e+01   3.5535616e-03
   2.2551823e+01   4.7968867e-03
   2.2551823e+01   4.7968867e-03
   2.2571034e+01   6.2522167e-03
   2.2571034e+01   6.2522167e-03
   2.2590296e+01   7.6970936e-03
   2.2590296e+01   7.6970936e-03
   2.2599212e+01   8.3642365e-03
   2.2599212e+01   8.3642365e-03
   2.2609557e+01   9.1364532e-03
   2.2609557e+01   9.1364532e-03
   2.2628768e+01   1.0535961e-02
   2.2628768e+01   1.0535961e-02
   2.2648030e+01   1.1900690e-02
   2.2648030e+01   1.1900690e-02
   2.2666355e+01   1.3174877e-02
   2.2666355e+01   1.3174877e-02
   2.2667291e+01   1.3240493e-02
   2.2667291e+01   1.3240493e-02
   2.2686502e+01   1.4536059e-02
   2.2686502e+01   1.4536059e-02
   2.2705764e+01   1.5771034e-02
   2.2705764e+01   1.5771034e-02
   2.2725025e+01   1.6952414e-02
   2.2725025e+01   1.6952414e-02
   2.2742562e+01   1.7985665e-02
   2.2742562e+01   1.7985665e-02
   2.2744236e+01   1.8084039e-02
   2.2744236e+01   1.8084039e-02
   2.2763498e+01   1.9147389e-02
   2.2763498e+01   1.9147389e-02
   2.2782709e+01   2.0130394e-02
   2.2782709e+01   2.0130394e-02
   2.2801970e+01   2.1035172e-02
   2.2801970e+01   2.1035172e-02
   2.2821232e+01   2.1861576e-02
   2.2821232e+01   2.1861576e-02
   2.2840443e+01   2.2607389e-02
   2.2840443e+01   2.2607389e-02
   2.2845961e+01   2.2796453e-02
   2.2845961e+01   2.2796453e-02
   2.2859704e+01   2.3266404e-02
   2.2859704e+01   2.3266404e-02
   2.2878966e+01   2.3827340e-02
   2.2878966e+01   2.3827340e-02
   2.2898177e+01   2.4289064e-02
   2.2898177e+01   2.4289064e-02
   2.2917438e+01   2.4651823e-02
   2.2917438e+01   2.4651823e-02
   2.2936650e+01   2.4911084e-02
   2.2936650e+01   2.4911084e-02
   2.2955911e+01   2.5076256e-02
   2.2955911e+01   2.5076256e-02
   2.2975172e+01   2.5127635e-02
   2.2975172e+01   2.5127635e-02
   2.2994384e+01   2.5071429e-02
   2.2994384e+01   2.5071429e-02
   2.3013645e+01   2.4929901e-02
   2.3013645e+01   2.4929901e-02
   2.3032906e+01   2.4683251e-02
   2.3032906e+01   2.4683251e-02
   2.3052118e+01   2.4333547e-02
   2.3052118e+01   2.4333547e-02
   2.3071379e+01   2.3884335e-02
   2.3071379e+01   2.3884335e-02
   2.3090640e+01   2.3336700e-02
   2.3090640e+01   2.3336700e-02
   2.3106749e+01   2.2796453e-02
   2.3106749e+01   2.2796453e-02
   2.3109852e+01   2.2691478e-02
   2.3109852e+01   2.2691478e-02
   2.3129113e+01   2.1958325e-02
   2.3129113e+01   2.1958325e-02
   2.3148325e+01   2.1145714e-02
   2.3148325e+01   2.1145714e-02
   2.3167586e+01   2.0256059e-02
   2.3167586e+01   2.0256059e-02
   2.3186847e+01   1.9289754e-02
   2.3186847e+01   1.9289754e-02
   2.3206059e+01   1.8244631e-02
   2.3206059e+01   1.8244631e-02
   2.3210493e+01   1.7985665e-02
   2.3210493e+01   1.7985665e-02
   2.3225320e+01   1.7127833e-02
   2.3225320e+01   1.7127833e-02
   2.3244581e+01   1.5962611e-02
   2.3244581e+01   1.5962611e-02
   2.3263793e+01   1.4746453e-02
   2.3263793e+01   1.4746453e-02
   2.3283054e+01   1.3472759e-02
   2.3283054e+01   1.3472759e-02
   2.3287340e+01   1.3174877e-02
   2.3287340e+01   1.3174877e-02
   2.3302266e+01   1.2147931e-02
   2.3302266e+01   1.2147931e-02
   2.3321527e+01   1.0801232e-02
   2.3321527e+01   1.0801232e-02
   2.3340788e+01   9.4237438e-03
   2.3340788e+01   9.4237438e-03
   2.3355123e+01   8.3642365e-03
   2.3355123e+01   8.3642365e-03
   2.3360000e+01   8.0046798e-03
   2.3360000e+01   8.0046798e-03
   2.3379261e+01   6.5754680e-03
   2.3379261e+01   6.5754680e-03
   2.3398522e+01   5.1415764e-03
   2.3398522e+01   5.1415764e-03
   2.3417734e+01   3.6874483e-03
   2.3417734e+01   3.6874483e-03
   2.3419507e+01   3.5535616e-03
   2.3419507e+01   3.5535616e-03
   2.3436995e+01   2.2262562e-03
   2.3436995e+01   2.2262562e-03
   2.3456207e+01   7.8326601e-04
   2.3456207e+01   7.8326601e-04
   2.3475468e+01  -6.5708374e-04
   2.3475468e+01  -6.5708374e-04
   2.3483448e+01  -1.2572414e-03
   2.3483448e+01  -1.2572414e-03
   2.3494729e+01  -2.0983103e-03
   2.3494729e+01  -2.0983103e-03
   2.3513941e+01  -3.5057734e-03
   2.3513941e+01  -3.5057734e-03
   2.3533202e+01  -4.8885714e-03
   2.3533202e+01  -4.8885714e-03
   2.3549754e+01  -6.0678818e-03
   2.3549754e+01  -6.0678818e-03
   2.3552463e+01  -6.2600493e-03
   2.3552463e+01  -6.2600493e-03
   2.3571675e+01  -7.5956158e-03
   2.3571675e+01  -7.5956158e-03
   2.3590936e+01  -8.8850246e-03
   2.3590936e+01  -8.8850246e-03
   2.3610148e+01  -1.0139803e-02
   2.3610148e+01  -1.0139803e-02
   2.3621773e+01  -1.0878522e-02
   2.3621773e+01  -1.0878522e-02
   2.3629409e+01  -1.1366108e-02
   2.3629409e+01  -1.1366108e-02
   2.3648670e+01  -1.2536010e-02
   2.3648670e+01  -1.2536010e-02
   2.3667882e+01  -1.3649409e-02
   2.3667882e+01  -1.3649409e-02
   2.3687143e+01  -1.4713793e-02
   2.3687143e+01  -1.4713793e-02
   2.3705567e+01  -1.5689212e-02
   2.3705567e+01  -1.5689212e-02
   2.3706404e+01  -1.5733842e-02
   2.3706404e+01  -1.5733842e-02
   2.3725616e+01  -1.6695567e-02
   2.3725616e+01  -1.6695567e-02
   2.3744877e+01  -1.7588473e-02
   2.3744877e+01  -1.7588473e-02
   2.3764089e+01  -1.8416453e-02
   2.3764089e+01  -1.8416453e-02
   2.3783350e+01  -1.9181921e-02
   2.3783350e+01  -1.9181921e-02
   2.3802611e+01  -1.9885320e-02
   2.3802611e+01  -1.9885320e-02
   2.3821034e+01  -2.0500000e-02
   2.3821034e+01  -2.0500000e-02
   2.3821823e+01  -2.0526256e-02
   2.3821823e+01  -2.0526256e-02
   2.3841084e+01  -2.1097488e-02
   2.3841084e+01  -2.1097488e-02
   2.3860345e+01  -2.1594039e-02
   2.3860345e+01  -2.1594039e-02
   2.3879557e+01  -2.2016995e-02
   2.3879557e+01  -2.2016995e-02
   2.3898818e+01  -2.2366108e-02
   2.3898818e+01  -2.2366108e-02
   2.3918079e+01  -2.2642956e-02
   2.3918079e+01  -2.2642956e-02
   2.3937291e+01  -2.2842906e-02
   2.3937291e+01  -2.2842906e-02
   2.3956552e+01  -2.2978276e-02
   2.3956552e+01  -2.2978276e-02
   2.3975764e+01  -2.3029655e-02
   2.3975764e+01  -2.3029655e-02
   2.3995025e+01  -2.2997685e-02
   2.3995025e+01  -2.2997685e-02
   2.4014286e+01  -2.2908571e-02
   2.4014286e+01  -2.2908571e-02
   2.4033498e+01  -2.2744138e-02
   2.4033498e+01  -2.2744138e-02
   2.4052759e+01  -2.2503202e-02
   2.4052759e+01  -2.2503202e-02
   2.4072020e+01  -2.2188325e-02
   2.4072020e+01  -2.2188325e-02
   2.4091232e+01  -2.1800443e-02
   2.4091232e+01  -2.1800443e-02
   2.4110493e+01  -2.1339310e-02
   2.4110493e+01  -2.1339310e-02
   2.4129704e+01  -2.0804631e-02
   2.4129704e+01  -2.0804631e-02
   2.4139360e+01  -2.0500000e-02
   2.4139360e+01  -2.0500000e-02
   2.4148966e+01  -2.0196552e-02
   2.4148966e+01  -2.0196552e-02
   2.4168227e+01  -1.9524138e-02
   2.4168227e+01  -1.9524138e-02
   2.4187438e+01  -1.8790099e-02
   2.4187438e+01  -1.8790099e-02
   2.4206700e+01  -1.7994384e-02
   2.4206700e+01  -1.7994384e-02
   2.4225961e+01  -1.7135862e-02
   2.4225961e+01  -1.7135862e-02
   2.4245172e+01  -1.6211675e-02
   2.4245172e+01  -1.6211675e-02
   2.4255369e+01  -1.5689212e-02
   2.4255369e+01  -1.5689212e-02
   2.4264433e+01  -1.5220887e-02
   2.4264433e+01  -1.5220887e-02
   2.4283645e+01  -1.4182956e-02
   2.4283645e+01  -1.4182956e-02
   2.4302906e+01  -1.3099015e-02
   2.4302906e+01  -1.3099015e-02
   2.4322167e+01  -1.1964039e-02
   2.4322167e+01  -1.1964039e-02
   2.4339655e+01  -1.0878522e-02
   2.4339655e+01  -1.0878522e-02
   2.4341379e+01  -1.0770640e-02
   2.4341379e+01  -1.0770640e-02
   2.4360640e+01  -9.5365517e-03
   2.4360640e+01  -9.5365517e-03
   2.4379901e+01  -8.2738424e-03
   2.4379901e+01  -8.2738424e-03
   2.4399113e+01  -6.9732512e-03
   2.4399113e+01  -6.9732512e-03
   2.4412069e+01  -6.0678818e-03
   2.4412069e+01  -6.0678818e-03
   2.4418374e+01  -5.6261576e-03
   2.4418374e+01  -5.6261576e-03
   2.4437586e+01  -4.2616946e-03
   2.4437586e+01  -4.2616946e-03
   2.4456847e+01  -2.8809507e-03
   2.4456847e+01  -2.8809507e-03
   2.4476108e+01  -1.4712857e-03
   2.4476108e+01  -1.4712857e-03
   2.4478966e+01  -1.2572414e-03
   2.4478966e+01  -1.2572414e-03
   2.4495320e+01  -4.2244729e-05
   2.4495320e+01  -4.2244729e-05
   2.4514581e+01   1.3809261e-03
   2.4514581e+01   1.3809261e-03
   2.4533842e+01   2.8111429e-03
   2.4533842e+01   2.8111429e-03
   2.4543744e+01   3.5535616e-03
   2.4543744e+01   3.5535616e-03
   2.4553054e+01   4.2550148e-03
   2.4553054e+01   4.2550148e-03
   2.4572315e+01   5.6783251e-03
   2.4572315e+01   5.6783251e-03
   2.4591576e+01   7.0856650e-03
   2.4591576e+01   7.0856650e-03
   2.4609113e+01   8.3642365e-03
   2.4609113e+01   8.3642365e-03
   2.4610788e+01   8.4888670e-03
   2.4610788e+01   8.4888670e-03
   2.4630049e+01   9.8660591e-03
   2.4630049e+01   9.8660591e-03
   2.4649261e+01   1.1202906e-02
   2.4649261e+01   1.1202906e-02
   2.4668522e+01   1.2509212e-02
   2.4668522e+01   1.2509212e-02
   2.4678571e+01   1.3174877e-02
   2.4678571e+01   1.3174877e-02
   2.4687783e+01   1.3787488e-02
   2.4687783e+01   1.3787488e-02
   2.4706995e+01   1.5008227e-02
   2.4706995e+01   1.5008227e-02
   2.4726256e+01   1.6171232e-02
   2.4726256e+01   1.6171232e-02
   2.4745517e+01   1.7281429e-02
   2.4745517e+01   1.7281429e-02
   2.4758325e+01   1.7985665e-02
   2.4758325e+01   1.7985665e-02
   2.4764729e+01   1.8338719e-02
   2.4764729e+01   1.8338719e-02
   2.4783990e+01   1.9321773e-02
   2.4783990e+01   1.9321773e-02
   2.4803202e+01   2.0225222e-02
   2.4803202e+01   2.0225222e-02
   2.4822463e+01   2.1050148e-02
   2.4822463e+01   2.1050148e-02
   2.4841724e+01   2.1795665e-02
   2.4841724e+01   2.1795665e-02
   2.4860936e+01   2.2459261e-02
   2.4860936e+01   2.2459261e-02
   2.4872167e+01   2.2796453e-02
   2.4872167e+01   2.2796453e-02
   2.4880197e+01   2.3036946e-02
   2.4880197e+01   2.3036946e-02
   2.4899458e+01   2.3518768e-02
   2.4899458e+01   2.3518768e-02
   2.4918670e+01   2.3904138e-02
   2.4918670e+01   2.3904138e-02
   2.4937931e+01   2.4187488e-02
   2.4937931e+01   2.4187488e-02
   2.4957192e+01   2.4383744e-02
   2.4957192e+01   2.4383744e-02
   2.4976404e+01   2.4466256e-02
   2.4976404e+01   2.4466256e-02
   2.4995665e+01   2.4437044e-02
   2.4995665e+01   2.4437044e-02
   2.5014877e+01   2.4332660e-02
   2.5014877e+01   2.4332660e-02
   2.5034138e+01   2.4128325e-02
   2.5034138e+01   2.4128325e-02
   2.5053399e+01   2.3820000e-02
   2.5053399e+01   2.3820000e-02
   2.5072611e+01   2.3413645e-02
   2.5072611e+01   2.3413645e-02
   2.5091872e+01   2.2910246e-02
   2.5091872e+01   2.2910246e-02
   2.5095517e+01   2.2796453e-02
   2.5095517e+01   2.2796453e-02
   2.5111133e+01   2.2313596e-02
   2.5111133e+01   2.2313596e-02
   2.5130345e+01   2.1633596e-02
   2.5130345e+01   2.1633596e-02
   2.5149606e+01   2.0873695e-02
   2.5149606e+01   2.0873695e-02
   2.5168818e+01   2.0036010e-02
   2.5168818e+01   2.0036010e-02
   2.5188079e+01   1.9121232e-02
   2.5188079e+01   1.9121232e-02
   2.5207340e+01   1.8127635e-02
   2.5207340e+01   1.8127635e-02
   2.5209901e+01   1.7985665e-02
   2.5209901e+01   1.7985665e-02
   2.5226552e+01   1.7064729e-02
   2.5226552e+01   1.7064729e-02
   2.5245813e+01   1.5952512e-02
   2.5245813e+01   1.5952512e-02
   2.5265074e+01   1.4788424e-02
   2.5265074e+01   1.4788424e-02
   2.5284286e+01   1.3566995e-02
   2.5284286e+01   1.3566995e-02
   2.5290197e+01   1.3174877e-02
   2.5290197e+01   1.3174877e-02
   2.5303547e+01   1.2292266e-02
   2.5303547e+01   1.2292266e-02
   2.5322759e+01   1.0993547e-02
   2.5322759e+01   1.0993547e-02
   2.5342020e+01   9.6650739e-03
   2.5342020e+01   9.6650739e-03
   2.5360296e+01   8.3642365e-03
   2.5360296e+01   8.3642365e-03
   2.5361281e+01   8.2959606e-03
   2.5361281e+01   8.2959606e-03
   2.5380493e+01   6.9071429e-03
   2.5380493e+01   6.9071429e-03
   2.5399754e+01   5.5158128e-03
   2.5399754e+01   5.5158128e-03
   2.5419015e+01   4.1080591e-03
   2.5419015e+01   4.1080591e-03
   2.5426453e+01   3.5535616e-03
   2.5426453e+01   3.5535616e-03
   2.5438227e+01   2.6825369e-03
   2.5438227e+01   2.6825369e-03
   2.5457488e+01   1.2734631e-03
   2.5457488e+01   1.2734631e-03
   2.5476700e+01  -1.2871527e-04
   2.5476700e+01  -1.2871527e-04
   2.5492167e+01  -1.2572414e-03
   2.5492167e+01  -1.2572414e-03
   2.5495961e+01  -1.5351478e-03
   2.5495961e+01  -1.5351478e-03
   2.5515222e+01  -2.9188276e-03
   2.5515222e+01  -2.9188276e-03
   2.5534433e+01  -4.2725616e-03
   2.5534433e+01  -4.2725616e-03
   2.5553695e+01  -5.6097044e-03
   2.5553695e+01  -5.6097044e-03
   2.5560345e+01  -6.0678818e-03
   2.5560345e+01  -6.0678818e-03
   2.5572956e+01  -6.9298030e-03
   2.5572956e+01  -6.9298030e-03
   2.5592167e+01  -8.2023645e-03
   2.5592167e+01  -8.2023645e-03
   2.5611429e+01  -9.4351232e-03
   2.5611429e+01  -9.4351232e-03
   2.5630640e+01  -1.0637635e-02
   2.5630640e+01  -1.0637635e-02
   2.5634631e+01  -1.0878522e-02
   2.5634631e+01  -1.0878522e-02
   2.5649901e+01  -1.1803300e-02
   2.5649901e+01  -1.1803300e-02
   2.5669163e+01  -1.2909360e-02
   2.5669163e+01  -1.2909360e-02
   2.5688374e+01  -1.3962562e-02
   2.5688374e+01  -1.3962562e-02
   2.5707635e+01  -1.4968079e-02
   2.5707635e+01  -1.4968079e-02
   2.5722118e+01  -1.5689212e-02
   2.5722118e+01  -1.5689212e-02
   2.5726897e+01  -1.5928473e-02
   2.5726897e+01  -1.5928473e-02
   2.5746108e+01  -1.6826700e-02
   2.5746108e+01  -1.6826700e-02
   2.5765369e+01  -1.7657783e-02
   2.5765369e+01  -1.7657783e-02
   2.5784631e+01  -1.8424828e-02
   2.5784631e+01  -1.8424828e-02
   2.5803842e+01  -1.9129655e-02
   2.5803842e+01  -1.9129655e-02
   2.5823103e+01  -1.9772266e-02
   2.5823103e+01  -1.9772266e-02
   2.5842315e+01  -2.0351724e-02
   2.5842315e+01  -2.0351724e-02
   2.5847882e+01  -2.0500000e-02
   2.5847882e+01  -2.0500000e-02
   2.5861576e+01  -2.0864532e-02
   2.5861576e+01  -2.0864532e-02
   2.5880837e+01  -2.1304384e-02
   2.5880837e+01  -2.1304384e-02
   2.5900049e+01  -2.1671084e-02
   2.5900049e+01  -2.1671084e-02
   2.5919310e+01  -2.1966207e-02
   2.5919310e+01  -2.1966207e-02
   2.5938571e+01  -2.2187143e-02
   2.5938571e+01  -2.2187143e-02
   2.5957783e+01  -2.2339951e-02
   2.5957783e+01  -2.2339951e-02
   2.5977044e+01  -2.2414828e-02
   2.5977044e+01  -2.2414828e-02
   2.5996256e+01  -2.2410443e-02
   2.5996256e+01  -2.2410443e-02
   2.6015517e+01  -2.2345123e-02
   2.6015517e+01  -2.2345123e-02
   2.6034778e+01  -2.2209754e-02
   2.6034778e+01  -2.2209754e-02
   2.6053990e+01  -2.1997586e-02
   2.6053990e+01  -2.1997586e-02
   2.6073251e+01  -2.1712512e-02
   2.6073251e+01  -2.1712512e-02
   2.6092512e+01  -2.1355320e-02
   2.6092512e+01  -2.1355320e-02
   2.6111724e+01  -2.0925764e-02
   2.6111724e+01  -2.0925764e-02
   2.6128030e+01  -2.0500000e-02
   2.6128030e+01  -2.0500000e-02
   2.6130985e+01  -2.0423202e-02
   2.6130985e+01  -2.0423202e-02
   2.6150197e+01  -1.9853153e-02
   2.6150197e+01  -1.9853153e-02
   2.6169458e+01  -1.9220099e-02
   2.6169458e+01  -1.9220099e-02
   2.6188719e+01  -1.8525271e-02
   2.6188719e+01  -1.8525271e-02
   2.6207931e+01  -1.7768473e-02
   2.6207931e+01  -1.7768473e-02
   2.6227192e+01  -1.6948670e-02
   2.6227192e+01  -1.6948670e-02
   2.6246453e+01  -1.6063547e-02
   2.6246453e+01  -1.6063547e-02
   2.6254039e+01  -1.5689212e-02
   2.6254039e+01  -1.5689212e-02
   2.6265665e+01  -1.5114138e-02
   2.6265665e+01  -1.5114138e-02
   2.6284926e+01  -1.4118768e-02
   2.6284926e+01  -1.4118768e-02
   2.6304138e+01  -1.3076995e-02
   2.6304138e+01  -1.3076995e-02
   2.6323399e+01  -1.1984335e-02
   2.6323399e+01  -1.1984335e-02
   2.6341921e+01  -1.0878522e-02
   2.6341921e+01  -1.0878522e-02
   2.6342660e+01  -1.0834335e-02
   2.6342660e+01  -1.0834335e-02
   2.6361872e+01  -9.6419704e-03
   2.6361872e+01  -9.6419704e-03
   2.6381133e+01  -8.4212315e-03
   2.6381133e+01  -8.4212315e-03
   2.6400394e+01  -7.1641379e-03
   2.6400394e+01  -7.1641379e-03
   2.6416601e+01  -6.0678818e-03
   2.6416601e+01  -6.0678818e-03
   2.6419606e+01  -5.8610345e-03
   2.6419606e+01  -5.8610345e-03
   2.6438867e+01  -4.5349064e-03
   2.6438867e+01  -4.5349064e-03
   2.6458128e+01  -3.1951232e-03
   2.6458128e+01  -3.1951232e-03
   2.6477340e+01  -1.8302365e-03
   2.6477340e+01  -1.8302365e-03
   2.6485271e+01  -1.2572414e-03
   2.6485271e+01  -1.2572414e-03
   2.6496601e+01  -4.3818966e-04
   2.6496601e+01  -4.3818966e-04
   2.6515813e+01   9.4945320e-04
   2.6515813e+01   9.4945320e-04
   2.6535074e+01   2.3401773e-03
   2.6535074e+01   2.3401773e-03
   2.6551724e+01   3.5535616e-03
   2.6551724e+01   3.5535616e-03
   2.6554335e+01   3.7454384e-03
   2.6554335e+01   3.7454384e-03
   2.6573547e+01   5.1411330e-03
   2.6573547e+01   5.1411330e-03
   2.6592808e+01   6.5163054e-03
   2.6592808e+01   6.5163054e-03
   2.6612069e+01   7.8820690e-03
   2.6612069e+01   7.8820690e-03
   2.6618916e+01   8.3642365e-03
   2.6618916e+01   8.3642365e-03
   2.6631281e+01   9.2378818e-03
   2.6631281e+01   9.2378818e-03
   2.6650542e+01   1.0553005e-02
   2.6650542e+01   1.0553005e-02
   2.6669754e+01   1.1833005e-02
   2.6669754e+01   1.1833005e-02
   2.6689015e+01   1.3085616e-02
   2.6689015e+01   1.3085616e-02
   2.6690443e+01   1.3174877e-02
   2.6690443e+01   1.3174877e-02
   2.6708276e+01   1.4297980e-02
   2.6708276e+01   1.4297980e-02
   2.6727488e+01   1.5449507e-02
   2.6727488e+01   1.5449507e-02
   2.6746749e+01   1.6545468e-02
   2.6746749e+01   1.6545468e-02
   2.6766010e+01   1.7588670e-02
   2.6766010e+01   1.7588670e-02
   2.6773744e+01   1.7985665e-02
   2.6773744e+01   1.7985665e-02
   2.6785222e+01   1.8574680e-02
   2.6785222e+01   1.8574680e-02
   2.6804483e+01   1.9482808e-02
   2.6804483e+01   1.9482808e-02
   2.6823744e+01   2.0312315e-02
   2.6823744e+01   2.0312315e-02
   2.6842956e+01   2.1063399e-02
   2.6842956e+01   2.1063399e-02
   2.6862217e+01   2.1734286e-02
   2.6862217e+01   2.1734286e-02
   2.6881429e+01   2.2322709e-02
   2.6881429e+01   2.2322709e-02
   2.6899606e+01   2.2796453e-02
   2.6899606e+01   2.2796453e-02
   2.6900690e+01   2.2825369e-02
   2.6900690e+01   2.2825369e-02
   2.6919951e+01   2.3235862e-02
   2.6919951e+01   2.3235862e-02
   2.6939163e+01   2.3549901e-02
   2.6939163e+01   2.3549901e-02
   2.6958424e+01   2.3768177e-02
   2.6958424e+01   2.3768177e-02
   2.6977685e+01   2.3888719e-02
   2.6977685e+01   2.3888719e-02
   2.6996897e+01   2.3904729e-02
   2.6996897e+01   2.3904729e-02
   2.7016158e+01   2.3831034e-02
   2.7016158e+01   2.3831034e-02
   2.7035369e+01   2.3668079e-02
   2.7035369e+01   2.3668079e-02
   2.7054631e+01   2.3403103e-02
   2.7054631e+01   2.3403103e-02
   2.7073892e+01   2.3041626e-02
   2.7073892e+01   2.3041626e-02
   2.7084187e+01   2.2796453e-02
   2.7084187e+01   2.2796453e-02
   2.7093103e+01   2.2585517e-02
   2.7093103e+01   2.2585517e-02
   2.7112365e+01   2.2041576e-02
   2.7112365e+01   2.2041576e-02
   2.7131626e+01   2.1414532e-02
   2.7131626e+01   2.1414532e-02
   2.7150837e+01   2.0707488e-02
   2.7150837e+01   2.0707488e-02
   2.7170099e+01   1.9922808e-02
   2.7170099e+01   1.9922808e-02
   2.7189310e+01   1.9061034e-02
   2.7189310e+01   1.9061034e-02
   2.7208571e+01   1.8121330e-02
   2.7208571e+01   1.8121330e-02
   2.7211133e+01   1.7985665e-02
   2.7211133e+01   1.7985665e-02
   2.7227833e+01   1.7112611e-02
   2.7227833e+01   1.7112611e-02
   2.7247044e+01   1.6053202e-02
   2.7247044e+01   1.6053202e-02
   2.7266305e+01   1.4942020e-02
   2.7266305e+01   1.4942020e-02
   2.7285567e+01   1.3774729e-02
   2.7285567e+01   1.3774729e-02
   2.7294975e+01   1.3174877e-02
   2.7294975e+01   1.3174877e-02
   2.7304778e+01   1.2550640e-02
   2.7304778e+01   1.2550640e-02
   2.7324039e+01   1.1299212e-02
   2.7324039e+01   1.1299212e-02
   2.7343251e+01   1.0019655e-02
   2.7343251e+01   1.0019655e-02
   2.7362512e+01   8.7030542e-03
   2.7362512e+01   8.7030542e-03
   2.7367340e+01   8.3642365e-03
   2.7367340e+01   8.3642365e-03
   2.7381773e+01   7.3542857e-03
   2.7381773e+01   7.3542857e-03
   2.7400985e+01   6.0033498e-03
   2.7400985e+01   6.0033498e-03
   2.7420246e+01   4.6411232e-03
   2.7420246e+01   4.6411232e-03
   2.7435369e+01   3.5535616e-03
   2.7435369e+01   3.5535616e-03
   2.7439507e+01   3.2562709e-03
   2.7439507e+01   3.2562709e-03
   2.7458719e+01   1.8774335e-03
   2.7458719e+01   1.8774335e-03
   2.7477980e+01   5.1152217e-04
   2.7477980e+01   5.1152217e-04
   2.7497192e+01  -8.5380788e-04
   2.7497192e+01  -8.5380788e-04
   2.7502906e+01  -1.2572414e-03
   2.7502906e+01  -1.2572414e-03
   2.7516453e+01  -2.2167882e-03
   2.7516453e+01  -2.2167882e-03
   2.7535714e+01  -3.5467340e-03
   2.7535714e+01  -3.5467340e-03
   2.7554926e+01  -4.8533399e-03
   2.7554926e+01  -4.8533399e-03
   2.7573005e+01  -6.0678818e-03
   2.7573005e+01  -6.0678818e-03
   2.7574187e+01  -6.1475862e-03
   2.7574187e+01  -6.1475862e-03
   2.7593448e+01  -7.4100493e-03
   2.7593448e+01  -7.4100493e-03
   2.7612660e+01  -8.6267980e-03
   2.7612660e+01  -8.6267980e-03
   2.7631921e+01  -9.8072906e-03
   2.7631921e+01  -9.8072906e-03
   2.7649803e+01  -1.0878522e-02
   2.7649803e+01  -1.0878522e-02
   2.7651182e+01  -1.0959163e-02
   2.7651182e+01  -1.0959163e-02
   2.7670394e+01  -1.2065222e-02
   2.7670394e+01  -1.2065222e-02
   2.7689655e+01  -1.3113744e-02
   2.7689655e+01  -1.3113744e-02
   2.7708867e+01  -1.4110690e-02
   2.7708867e+01  -1.4110690e-02
   2.7728128e+01  -1.5060394e-02
   2.7728128e+01  -1.5060394e-02
   2.7741527e+01  -1.5689212e-02
   2.7741527e+01  -1.5689212e-02
   2.7747389e+01  -1.5964039e-02
   2.7747389e+01  -1.5964039e-02
   2.7766601e+01  -1.6805074e-02
   2.7766601e+01  -1.6805074e-02
   2.7785862e+01  -1.7580099e-02
   2.7785862e+01  -1.7580099e-02
   2.7805123e+01  -1.8291675e-02
   2.7805123e+01  -1.8291675e-02
   2.7824335e+01  -1.8940887e-02
   2.7824335e+01  -1.8940887e-02
   2.7843596e+01  -1.9527537e-02
   2.7843596e+01  -1.9527537e-02
   2.7862808e+01  -2.0050887e-02
   2.7862808e+01  -2.0050887e-02
   2.7881675e+01  -2.0500000e-02
   2.7881675e+01  -2.0500000e-02
   2.7882069e+01  -2.0509557e-02
   2.7882069e+01  -2.0509557e-02
   2.7901330e+01  -2.0899310e-02
   2.7901330e+01  -2.0899310e-02
   2.7920542e+01  -2.1216995e-02
   2.7920542e+01  -2.1216995e-02
   2.7939803e+01  -2.1463645e-02
   2.7939803e+01  -2.1463645e-02
   2.7959064e+01  -2.1637783e-02
   2.7959064e+01  -2.1637783e-02
   2.7978276e+01  -2.1744335e-02
   2.7978276e+01  -2.1744335e-02
   2.7997537e+01  -2.1773005e-02
   2.7997537e+01  -2.1773005e-02
   2.8016798e+01  -2.1729803e-02
   2.8016798e+01  -2.1729803e-02
   2.8036010e+01  -2.1624975e-02
   2.8036010e+01  -2.1624975e-02
   2.8055271e+01  -2.1445911e-02
   2.8055271e+01  -2.1445911e-02
   2.8074483e+01  -2.1194532e-02
   2.8074483e+01  -2.1194532e-02
   2.8093744e+01  -2.0871724e-02
   2.8093744e+01  -2.0871724e-02
   2.8111872e+01  -2.0500000e-02
   2.8111872e+01  -2.0500000e-02
   2.8113005e+01  -2.0477389e-02
   2.8113005e+01  -2.0477389e-02
   2.8132217e+01  -2.0014778e-02
   2.8132217e+01  -2.0014778e-02
   2.8151478e+01  -1.9487734e-02
   2.8151478e+01  -1.9487734e-02
   2.8170739e+01  -1.8897882e-02
   2.8170739e+01  -1.8897882e-02
   2.8189951e+01  -1.8245862e-02
   2.8189951e+01  -1.8245862e-02
   2.8209212e+01  -1.7531823e-02
   2.8209212e+01  -1.7531823e-02
   2.8228424e+01  -1.6755025e-02
   2.8228424e+01  -1.6755025e-02
   2.8247685e+01  -1.5913251e-02
   2.8247685e+01  -1.5913251e-02
   2.8252463e+01  -1.5689212e-02
   2.8252463e+01  -1.5689212e-02
   2.8266946e+01  -1.5010197e-02
   2.8266946e+01  -1.5010197e-02
   2.8286158e+01  -1.4061675e-02
   2.8286158e+01  -1.4061675e-02
   2.8305419e+01  -1.3066158e-02
   2.8305419e+01  -1.3066158e-02
   2.8324680e+01  -1.2020296e-02
   2.8324680e+01  -1.2020296e-02
   2.8343892e+01  -1.0918325e-02
   2.8343892e+01  -1.0918325e-02
   2.8344581e+01  -1.0878522e-02
   2.8344581e+01  -1.0878522e-02
   2.8363153e+01  -9.7720197e-03
   2.8363153e+01  -9.7720197e-03
   2.8382365e+01  -8.5975862e-03
   2.8382365e+01  -8.5975862e-03
   2.8401626e+01  -7.3879803e-03
   2.8401626e+01  -7.3879803e-03
   2.8420887e+01  -6.1351232e-03
   2.8420887e+01  -6.1351232e-03
   2.8421872e+01  -6.0678818e-03
   2.8421872e+01  -6.0678818e-03
   2.8440099e+01  -4.8511379e-03
   2.8440099e+01  -4.8511379e-03
   2.8459360e+01  -3.5555419e-03
   2.8459360e+01  -3.5555419e-03
   2.8478621e+01  -2.2383695e-03
   2.8478621e+01  -2.2383695e-03
   2.8492611e+01  -1.2572414e-03
   2.8492611e+01  -1.2572414e-03
   2.8497833e+01  -8.9065517e-04
   2.8497833e+01  -8.9065517e-04
   2.8517094e+01   4.5925665e-04
   2.8517094e+01   4.5925665e-04
   2.8536305e+01   1.8078473e-03
   2.8536305e+01   1.8078473e-03
   2.8555567e+01   3.1658374e-03
   2.8555567e+01   3.1658374e-03
   2.8561034e+01   3.5535616e-03
   2.8561034e+01   3.5535616e-03
   2.8574828e+01   4.5305764e-03
   2.8574828e+01   4.5305764e-03
   2.8594039e+01   5.8721182e-03
   2.8594039e+01   5.8721182e-03
   2.8613300e+01   7.1988177e-03
   2.8613300e+01   7.1988177e-03
   2.8630296e+01   8.3642365e-03
   2.8630296e+01   8.3642365e-03
   2.8632562e+01   8.5201478e-03
   2.8632562e+01   8.5201478e-03
   2.8651773e+01   9.8134975e-03
   2.8651773e+01   9.8134975e-03
   2.8671034e+01   1.1066995e-02
   2.8671034e+01   1.1066995e-02
   2.8690246e+01   1.2287980e-02
   2.8690246e+01   1.2287980e-02
   2.8704581e+01   1.3174877e-02
   2.8704581e+01   1.3174877e-02
   2.8709507e+01   1.3480837e-02
   2.8709507e+01   1.3480837e-02
   2.8728768e+01   1.4621675e-02
   2.8728768e+01   1.4621675e-02
   2.8747980e+01   1.5703645e-02
   2.8747980e+01   1.5703645e-02
   2.8767241e+01   1.6730148e-02
   2.8767241e+01   1.6730148e-02
   2.8786502e+01   1.7702759e-02
   2.8786502e+01   1.7702759e-02
   2.8792463e+01   1.7985665e-02
   2.8792463e+01   1.7985665e-02
   2.8805714e+01   1.8614877e-02
   2.8805714e+01   1.8614877e-02
   2.8824975e+01   1.9449064e-02
   2.8824975e+01   1.9449064e-02
   2.8844236e+01   2.0204680e-02
   2.8844236e+01   2.0204680e-02
   2.8863448e+01   2.0881626e-02
   2.8863448e+01   2.0881626e-02
   2.8882709e+01   2.1477980e-02
   2.8882709e+01   2.1477980e-02
   2.8901921e+01   2.1991527e-02
   2.8901921e+01   2.1991527e-02
   2.8921182e+01   2.2418867e-02
   2.8921182e+01   2.2418867e-02
   2.8940443e+01   2.2758571e-02
   2.8940443e+01   2.2758571e-02
   2.8943399e+01   2.2796453e-02
   2.8943399e+01   2.2796453e-02
   2.8959655e+01   2.3003153e-02
   2.8959655e+01   2.3003153e-02
   2.8978916e+01   2.3161872e-02
   2.8978916e+01   2.3161872e-02
   2.8998177e+01   2.3214729e-02
   2.8998177e+01   2.3214729e-02
   2.9017389e+01   2.3166404e-02
   2.9017389e+01   2.3166404e-02
   2.9036650e+01   2.3041182e-02
   2.9036650e+01   2.3041182e-02
   2.9055862e+01   2.2818768e-02
   2.9055862e+01   2.2818768e-02
   2.9057241e+01   2.2796453e-02
   2.9057241e+01   2.2796453e-02
   2.9075123e+01   2.2501084e-02
   2.9075123e+01   2.2501084e-02
   2.9094384e+01   2.2093990e-02
   2.9094384e+01   2.2093990e-02
   2.9113596e+01   2.1600837e-02
   2.9113596e+01   2.1600837e-02
   2.9132857e+01   2.1025222e-02
   2.9132857e+01   2.1025222e-02
   2.9152118e+01   2.0369557e-02
   2.9152118e+01   2.0369557e-02
   2.9171330e+01   1.9635961e-02
   2.9171330e+01   1.9635961e-02
   2.9190591e+01   1.8824975e-02
   2.9190591e+01   1.8824975e-02
   2.9208768e+01   1.7985665e-02
   2.9208768e+01   1.7985665e-02
   2.9209803e+01   1.7935764e-02
   2.9209803e+01   1.7935764e-02
   2.9229064e+01   1.6981773e-02
   2.9229064e+01   1.6981773e-02
   2.9248325e+01   1.5975567e-02
   2.9248325e+01   1.5975567e-02
   2.9267537e+01   1.4915862e-02
   2.9267537e+01   1.4915862e-02
   2.9286798e+01   1.3799852e-02
   2.9286798e+01   1.3799852e-02
   2.9297044e+01   1.3174877e-02
   2.9297044e+01   1.3174877e-02
   2.9306059e+01   1.2626404e-02
   2.9306059e+01   1.2626404e-02
   2.9325271e+01   1.1423005e-02
   2.9325271e+01   1.1423005e-02
   2.9344532e+01   1.0190985e-02
   2.9344532e+01   1.0190985e-02
   2.9363744e+01   8.9226601e-03
   2.9363744e+01   8.9226601e-03
   2.9371970e+01   8.3642365e-03
   2.9371970e+01   8.3642365e-03
   2.9383005e+01   7.6173892e-03
   2.9383005e+01   7.6173892e-03
   2.9402266e+01   6.3066995e-03
   2.9402266e+01   6.3066995e-03
   2.9421478e+01   4.9861084e-03
   2.9421478e+01   4.9861084e-03
   2.9440739e+01   3.6445813e-03
   2.9440739e+01   3.6445813e-03
   2.9442020e+01   3.5535616e-03
   2.9442020e+01   3.5535616e-03
   2.9460000e+01   2.2961379e-03
   2.9460000e+01   2.2961379e-03
   2.9479212e+01   9.6281281e-04
   2.9479212e+01   9.6281281e-04
   2.9498473e+01  -3.6713399e-04
   2.9498473e+01  -3.6713399e-04
   2.9511330e+01  -1.2572414e-03
   2.9511330e+01  -1.2572414e-03
   2.9517734e+01  -1.7011921e-03
   2.9517734e+01  -1.7011921e-03
   2.9536946e+01  -3.0098522e-03
   2.9536946e+01  -3.0098522e-03
   2.9556207e+01  -4.2913498e-03
   2.9556207e+01  -4.2913498e-03
   2.9575419e+01  -5.5564039e-03
   2.9575419e+01  -5.5564039e-03
   2.9583300e+01  -6.0678818e-03
   2.9583300e+01  -6.0678818e-03
   2.9594680e+01  -6.8057635e-03
   2.9594680e+01  -6.8057635e-03
   2.9613941e+01  -8.0104926e-03
   2.9613941e+01  -8.0104926e-03
   2.9633153e+01  -9.1754187e-03
   2.9633153e+01  -9.1754187e-03
   2.9652414e+01  -1.0308177e-02
   2.9652414e+01  -1.0308177e-02
   2.9662365e+01  -1.0878522e-02
   2.9662365e+01  -1.0878522e-02
   2.9671675e+01  -1.1410591e-02
   2.9671675e+01  -1.1410591e-02
   2.9690887e+01  -1.2458374e-02
   2.9690887e+01  -1.2458374e-02
   2.9710148e+01  -1.3452118e-02
   2.9710148e+01  -1.3452118e-02
   2.9729360e+01  -1.4396847e-02
   2.9729360e+01  -1.4396847e-02
   2.9748621e+01  -1.5295172e-02
   2.9748621e+01  -1.5295172e-02
   2.9757537e+01  -1.5689212e-02
   2.9757537e+01  -1.5689212e-02
   2.9767882e+01  -1.6145468e-02
   2.9767882e+01  -1.6145468e-02
   2.9787094e+01  -1.6931478e-02
   2.9787094e+01  -1.6931478e-02
   2.9806355e+01  -1.7653350e-02
   2.9806355e+01  -1.7653350e-02
   2.9825616e+01  -1.8312956e-02
   2.9825616e+01  -1.8312956e-02
   2.9844828e+01  -1.8910640e-02
   2.9844828e+01  -1.8910640e-02
   2.9864089e+01  -1.9446355e-02
   2.9864089e+01  -1.9446355e-02
   2.9883350e+01  -1.9918916e-02
   2.9883350e+01  -1.9918916e-02
   2.9902562e+01  -2.0327192e-02
   2.9902562e+01  -2.0327192e-02
   2.9912315e+01  -2.0500000e-02
   2.9912315e+01  -2.0500000e-02
   2.9921823e+01  -2.0668670e-02
   2.9921823e+01  -2.0668670e-02
   2.9941034e+01  -2.0941478e-02
   2.9941034e+01  -2.0941478e-02
   2.9960296e+01  -2.1140837e-02
   2.9960296e+01  -2.1140837e-02
   2.9979557e+01  -2.1279704e-02
   2.9979557e+01  -2.1279704e-02
   2.9998768e+01  -2.1338424e-02
   2.9998768e+01  -2.1338424e-02
   3.0018030e+01  -2.1317882e-02
   3.0018030e+01  -2.1317882e-02
   3.0037291e+01  -2.1245369e-02
   3.0037291e+01  -2.1245369e-02
   3.0056502e+01  -2.1102660e-02
   3.0056502e+01  -2.1102660e-02
   3.0075764e+01  -2.0886256e-02
   3.0075764e+01  -2.0886256e-02
   3.0094975e+01  -2.0599409e-02
   3.0094975e+01  -2.0599409e-02
   3.0100345e+01  -2.0500000e-02
   3.0100345e+01  -2.0500000e-02
   3.0114236e+01  -2.0243251e-02
   3.0114236e+01  -2.0243251e-02
   3.0133498e+01  -1.9821576e-02
   3.0133498e+01  -1.9821576e-02
   3.0152709e+01  -1.9336256e-02
   3.0152709e+01  -1.9336256e-02
   3.0171970e+01  -1.8788325e-02
   3.0171970e+01  -1.8788325e-02
   3.0191232e+01  -1.8178916e-02
   3.0191232e+01  -1.8178916e-02
   3.0210443e+01  -1.7508325e-02
   3.0210443e+01  -1.7508325e-02
   3.0229704e+01  -1.6775714e-02
   3.0229704e+01  -1.6775714e-02
   3.0248916e+01  -1.5979606e-02
   3.0248916e+01  -1.5979606e-02
   3.0255468e+01  -1.5689212e-02
   3.0255468e+01  -1.5689212e-02
   3.0268177e+01  -1.5122217e-02
   3.0268177e+01  -1.5122217e-02
   3.0287438e+01  -1.4218768e-02
   3.0287438e+01  -1.4218768e-02
   3.0306650e+01  -1.3269212e-02
   3.0306650e+01  -1.3269212e-02
   3.0325911e+01  -1.2271034e-02
   3.0325911e+01  -1.2271034e-02
   3.0345172e+01  -1.1219458e-02
   3.0345172e+01  -1.1219458e-02
   3.0351084e+01  -1.0878522e-02
   3.0351084e+01  -1.0878522e-02
   3.0364384e+01  -1.0117635e-02
   3.0364384e+01  -1.0117635e-02
   3.0383645e+01  -8.9871921e-03
   3.0383645e+01  -8.9871921e-03
   3.0402857e+01  -7.8249261e-03
   3.0402857e+01  -7.8249261e-03
   3.0422118e+01  -6.6236946e-03
   3.0422118e+01  -6.6236946e-03
   3.0430739e+01  -6.0678818e-03
   3.0430739e+01  -6.0678818e-03
   3.0441379e+01  -5.3817241e-03
   3.0441379e+01  -5.3817241e-03
   3.0460591e+01  -4.1270690e-03
   3.0460591e+01  -4.1270690e-03
   3.0479852e+01  -2.8556995e-03
   3.0479852e+01  -2.8556995e-03
   3.0499113e+01  -1.5580542e-03
   3.0499113e+01  -1.5580542e-03
   3.0503498e+01  -1.2572414e-03
   3.0503498e+01  -1.2572414e-03
   3.0518325e+01  -2.4102463e-04
   3.0518325e+01  -2.4102463e-04
   3.0537586e+01   1.0699852e-03
   3.0537586e+01   1.0699852e-03
   3.0556798e+01   2.3836355e-03
   3.0556798e+01   2.3836355e-03
   3.0573842e+01   3.5535616e-03
   3.0573842e+01   3.5535616e-03
   3.0576059e+01   3.7094729e-03
   3.0576059e+01   3.7094729e-03
   3.0595320e+01   5.0253202e-03
   3.0595320e+01   5.0253202e-03
   3.0614532e+01   6.3193103e-03
   3.0614532e+01   6.3193103e-03
   3.0633793e+01   7.6004926e-03
   3.0633793e+01   7.6004926e-03
   3.0645369e+01   8.3642365e-03
   3.0645369e+01   8.3642365e-03
   3.0653054e+01   8.8730542e-03
   3.0653054e+01   8.8730542e-03
   3.0672266e+01   1.0108768e-02
   3.0672266e+01   1.0108768e-02
   3.0691527e+01   1.1305665e-02
   3.0691527e+01   1.1305665e-02
   3.0710788e+01   1.2470049e-02
   3.0710788e+01   1.2470049e-02
   3.0722759e+01   1.3174877e-02
   3.0722759e+01   1.3174877e-02
   3.0730000e+01   1.3603103e-02
   3.0730000e+01   1.3603103e-02
   3.0749261e+01   1.4680837e-02
   3.0749261e+01   1.4680837e-02
   3.0768473e+01   1.5699261e-02
   3.0768473e+01   1.5699261e-02
   3.0787734e+01   1.6661133e-02
   3.0787734e+01   1.6661133e-02
   3.0806995e+01   1.7566946e-02
   3.0806995e+01   1.7566946e-02
   3.0816502e+01   1.7985665e-02
   3.0816502e+01   1.7985665e-02
   3.0826207e+01   1.8412709e-02
   3.0826207e+01   1.8412709e-02
   3.0845468e+01   1.9182167e-02
   3.0845468e+01   1.9182167e-02
   3.0864729e+01   1.9872759e-02
   3.0864729e+01   1.9872759e-02
   3.0883941e+01   2.0484236e-02
   3.0883941e+01   2.0484236e-02
   3.0903202e+01   2.1014926e-02
   3.0903202e+01   2.1014926e-02
   3.0922414e+01   2.1463153e-02
   3.0922414e+01   2.1463153e-02
   3.0941675e+01   2.1826798e-02
   3.0941675e+01   2.1826798e-02
   3.0960936e+01   2.2101478e-02
   3.0960936e+01   2.2101478e-02
   3.0980148e+01   2.2292463e-02
   3.0980148e+01   2.2292463e-02
   3.0999409e+01   2.2385714e-02
   3.0999409e+01   2.2385714e-02
   3.1018670e+01   2.2379507e-02
   3.1018670e+01   2.2379507e-02
   3.1037882e+01   2.2296847e-02
   3.1037882e+01   2.2296847e-02
   3.1057143e+01   2.2126552e-02
   3.1057143e+01   2.2126552e-02
   3.1076355e+01   2.1861724e-02
   3.1076355e+01   2.1861724e-02
   3.1095616e+01   2.1509261e-02
   3.1095616e+01   2.1509261e-02
   3.1114877e+01   2.1072167e-02
   3.1114877e+01   2.1072167e-02
   3.1134089e+01   2.0553054e-02
   3.1134089e+01   2.0553054e-02
   3.1153350e+01   1.9954236e-02
   3.1153350e+01   1.9954236e-02
   3.1172611e+01   1.9277143e-02
   3.1172611e+01   1.9277143e-02
   3.1191823e+01   1.8522562e-02
   3.1191823e+01   1.8522562e-02
   3.1204236e+01   1.7985665e-02
   3.1204236e+01   1.7985665e-02
   3.1211084e+01   1.7691034e-02
   3.1211084e+01   1.7691034e-02
   3.1230296e+01   1.6798867e-02
   3.1230296e+01   1.6798867e-02
   3.1249557e+01   1.5852069e-02
   3.1249557e+01   1.5852069e-02
   3.1268818e+01   1.4850542e-02
   3.1268818e+01   1.4850542e-02
   3.1288030e+01   1.3791773e-02
   3.1288030e+01   1.3791773e-02
   3.1298670e+01   1.3174877e-02
   3.1298670e+01   1.3174877e-02
   3.1307291e+01   1.2675419e-02
   3.1307291e+01   1.2675419e-02
   3.1326552e+01   1.1526798e-02
   3.1326552e+01   1.1526798e-02
   3.1345764e+01   1.0348325e-02
   3.1345764e+01   1.0348325e-02
   3.1365025e+01   9.1342365e-03
   3.1365025e+01   9.1342365e-03
   3.1376847e+01   8.3642365e-03
   3.1376847e+01   8.3642365e-03
   3.1384286e+01   7.8799015e-03
   3.1384286e+01   7.8799015e-03
   3.1403498e+01   6.6148276e-03
   3.1403498e+01   6.6148276e-03
   3.1422759e+01   5.3409852e-03
   3.1422759e+01   5.3409852e-03
   3.1441970e+01   4.0487488e-03
   3.1441970e+01   4.0487488e-03
   3.1449261e+01   3.5535616e-03
   3.1449261e+01   3.5535616e-03
   3.1461232e+01   2.7386207e-03
   3.1461232e+01   2.7386207e-03
   3.1480493e+01   1.4415567e-03
   3.1480493e+01   1.4415567e-03
   3.1499704e+01   1.5139704e-04
   3.1499704e+01   1.5139704e-04
   3.1518966e+01  -1.1418473e-03
   3.1518966e+01  -1.1418473e-03
   3.1520690e+01  -1.2572414e-03
   3.1520690e+01  -1.2572414e-03
   3.1538227e+01  -2.4265764e-03
   3.1538227e+01  -2.4265764e-03
   3.1557438e+01  -3.6812118e-03
   3.1557438e+01  -3.6812118e-03
   3.1576700e+01  -4.9150000e-03
   3.1576700e+01  -4.9150000e-03
   3.1594828e+01  -6.0678818e-03
   3.1594828e+01  -6.0678818e-03
   3.1595911e+01  -6.1370443e-03
   3.1595911e+01  -6.1370443e-03
   3.1615172e+01  -7.3289655e-03
   3.1615172e+01  -7.3289655e-03
   3.1634433e+01  -8.4774877e-03
   3.1634433e+01  -8.4774877e-03
   3.1653645e+01  -9.5902956e-03
   3.1653645e+01  -9.5902956e-03
   3.1672906e+01  -1.0673448e-02
   3.1672906e+01  -1.0673448e-02
   3.1676650e+01  -1.0878522e-02
   3.1676650e+01  -1.0878522e-02
   3.1692167e+01  -1.1719901e-02
   3.1692167e+01  -1.1719901e-02
   3.1711379e+01  -1.2710591e-02
   3.1711379e+01  -1.2710591e-02
   3.1730640e+01  -1.3649704e-02
   3.1730640e+01  -1.3649704e-02
   3.1749852e+01  -1.4540837e-02
   3.1749852e+01  -1.4540837e-02
   3.1769113e+01  -1.5385911e-02
   3.1769113e+01  -1.5385911e-02
   3.1776453e+01  -1.5689212e-02
   3.1776453e+01  -1.5689212e-02
   3.1788374e+01  -1.6181724e-02
   3.1788374e+01  -1.6181724e-02
   3.1807586e+01  -1.6914187e-02
   3.1807586e+01  -1.6914187e-02
   3.1826847e+01  -1.7583793e-02
   3.1826847e+01  -1.7583793e-02
   3.1846108e+01  -1.8191724e-02
   3.1846108e+01  -1.8191724e-02
   3.1865320e+01  -1.8738424e-02
   3.1865320e+01  -1.8738424e-02
   3.1884581e+01  -1.9223350e-02
   3.1884581e+01  -1.9223350e-02
   3.1903842e+01  -1.9645862e-02
   3.1903842e+01  -1.9645862e-02
   3.1923054e+01  -2.0004532e-02
   3.1923054e+01  -2.0004532e-02
   3.1942315e+01  -2.0297980e-02
   3.1942315e+01  -2.0297980e-02
   3.1959409e+01  -2.0500000e-02
   3.1959409e+01  -2.0500000e-02
   3.1961527e+01  -2.0525123e-02
   3.1961527e+01  -2.0525123e-02
   3.1980788e+01  -2.0683793e-02
   3.1980788e+01  -2.0683793e-02
   3.2000049e+01  -2.0774680e-02
   3.2000049e+01  -2.0774680e-02
   3.2019261e+01  -2.0791576e-02
   3.2019261e+01  -2.0791576e-02
   3.2038522e+01  -2.0743251e-02
   3.2038522e+01  -2.0743251e-02
   3.2057783e+01  -2.0632857e-02
   3.2057783e+01  -2.0632857e-02
   3.2071773e+01  -2.0500000e-02
   3.2071773e+01  -2.0500000e-02
   3.2076995e+01  -2.0449951e-02
   3.2076995e+01  -2.0449951e-02
   3.2096256e+01  -2.0199163e-02
   3.2096256e+01  -2.0199163e-02
   3.2115468e+01  -1.9882512e-02
   3.2115468e+01  -1.9882512e-02
   3.2134729e+01  -1.9501232e-02
   3.2134729e+01  -1.9501232e-02
   3.2153990e+01  -1.9056995e-02
   3.2153990e+01  -1.9056995e-02
   3.2173202e+01  -1.8550788e-02
   3.2173202e+01  -1.8550788e-02
   3.2192463e+01  -1.7983399e-02
   3.2192463e+01  -1.7983399e-02
   3.2211724e+01  -1.7355172e-02
   3.2211724e+01  -1.7355172e-02
   3.2230936e+01  -1.6665616e-02
   3.2230936e+01  -1.6665616e-02
   3.2250197e+01  -1.5913547e-02
   3.2250197e+01  -1.5913547e-02
   3.2255517e+01  -1.5689212e-02
   3.2255517e+01  -1.5689212e-02
   3.2269409e+01  -1.5101675e-02
   3.2269409e+01  -1.5101675e-02
   3.2288670e+01  -1.4243842e-02
   3.2288670e+01  -1.4243842e-02
   3.2307931e+01  -1.3340099e-02
   3.2307931e+01  -1.3340099e-02
   3.2327143e+01  -1.2388177e-02
   3.2327143e+01  -1.2388177e-02
   3.2346404e+01  -1.1384729e-02
   3.2346404e+01  -1.1384729e-02
   3.2355616e+01  -1.0878522e-02
   3.2355616e+01  -1.0878522e-02
   3.2365665e+01  -1.0328867e-02
   3.2365665e+01  -1.0328867e-02
   3.2384877e+01  -9.2428079e-03
   3.2384877e+01  -9.2428079e-03
   3.2404138e+01  -8.1260099e-03
   3.2404138e+01  -8.1260099e-03
   3.2423350e+01  -6.9728079e-03
   3.2423350e+01  -6.9728079e-03
   3.2437980e+01  -6.0678818e-03
   3.2437980e+01  -6.0678818e-03
   3.2442611e+01  -5.7771921e-03
   3.2442611e+01  -5.7771921e-03
   3.2461872e+01  -4.5620690e-03
   3.2461872e+01  -4.5620690e-03
   3.2481084e+01  -3.3335665e-03
   3.2481084e+01  -3.3335665e-03
   3.2500345e+01  -2.0834828e-03
   3.2500345e+01  -2.0834828e-03
   3.2512808e+01  -1.2572414e-03
   3.2512808e+01  -1.2572414e-03
   3.2519606e+01  -8.0594581e-04
   3.2519606e+01  -8.0594581e-04
   3.2538818e+01   4.7129458e-04
   3.2538818e+01   4.7129458e-04
   3.2558079e+01   1.7464828e-03
   3.2558079e+01   1.7464828e-03
   3.2577340e+01   3.0285665e-03
   3.2577340e+01   3.0285665e-03
   3.2585172e+01   3.5535616e-03
   3.2585172e+01   3.5535616e-03
   3.2596552e+01   4.3178473e-03
   3.2596552e+01   4.3178473e-03
   3.2615813e+01   5.5849754e-03
   3.2615813e+01   5.5849754e-03
   3.2635025e+01   6.8341872e-03
   3.2635025e+01   6.8341872e-03
   3.2654286e+01   8.0728079e-03
   3.2654286e+01   8.0728079e-03
   3.2658867e+01   8.3642365e-03
   3.2658867e+01   8.3642365e-03
   3.2673547e+01   9.2948276e-03
   3.2673547e+01   9.2948276e-03
   3.2692759e+01   1.0475172e-02
   3.2692759e+01   1.0475172e-02
   3.2712020e+01   1.1618818e-02
   3.2712020e+01   1.1618818e-02
   3.2731281e+01   1.2730049e-02
   3.2731281e+01   1.2730049e-02
   3.2739212e+01   1.3174877e-02
   3.2739212e+01   1.3174877e-02
   3.2750493e+01   1.3806010e-02
   3.2750493e+01   1.3806010e-02
   3.2769754e+01   1.4823547e-02
   3.2769754e+01   1.4823547e-02
   3.2788966e+01   1.5782512e-02
   3.2788966e+01   1.5782512e-02
   3.2808227e+01   1.6684631e-02
   3.2808227e+01   1.6684631e-02
   3.2827488e+01   1.7529507e-02
   3.2827488e+01   1.7529507e-02
   3.2838670e+01   1.7985665e-02
   3.2838670e+01   1.7985665e-02
   3.2846700e+01   1.8313941e-02
   3.2846700e+01   1.8313941e-02
   3.2865961e+01   1.9023448e-02
   3.2865961e+01   1.9023448e-02
   3.2885222e+01   1.9654729e-02
   3.2885222e+01   1.9654729e-02
   3.2904433e+01   2.0207488e-02
   3.2904433e+01   2.0207488e-02
   3.2923695e+01   2.0680345e-02
   3.2923695e+01   2.0680345e-02
   3.2942956e+01   2.1071330e-02
   3.2942956e+01   2.1071330e-02
   3.2962167e+01   2.1379606e-02
   3.2962167e+01   2.1379606e-02
   3.2981429e+01   2.1600246e-02
   3.2981429e+01   2.1600246e-02
   3.3000640e+01   2.1740739e-02
   3.3000640e+01   2.1740739e-02
   3.3019901e+01   2.1784335e-02
   3.3019901e+01   2.1784335e-02
   3.3039163e+01   2.1736059e-02
   3.3039163e+01   2.1736059e-02
   3.3058374e+01   2.1614926e-02
   3.3058374e+01   2.1614926e-02
   3.3077635e+01   2.1404286e-02
   3.3077635e+01   2.1404286e-02
   3.3096897e+01   2.1106700e-02
   3.3096897e+01   2.1106700e-02
   3.3116108e+01   2.0725567e-02
   3.3116108e+01   2.0725567e-02
   3.3135369e+01   2.0263547e-02
   3.3135369e+01   2.0263547e-02
   3.3154581e+01   1.9722266e-02
   3.3154581e+01   1.9722266e-02
   3.3173842e+01   1.9103300e-02
   3.3173842e+01   1.9103300e-02
   3.3193103e+01   1.8407438e-02
   3.3193103e+01   1.8407438e-02
   3.3203596e+01   1.7985665e-02
   3.3203596e+01   1.7985665e-02
   3.3212315e+01   1.7636256e-02
   3.3212315e+01   1.7636256e-02
   3.3231576e+01   1.6804433e-02
   3.3231576e+01   1.6804433e-02
   3.3250837e+01   1.5916995e-02
   3.3250837e+01   1.5916995e-02
   3.3270049e+01   1.4974433e-02
   3.3270049e+01   1.4974433e-02
   3.3289310e+01   1.3975271e-02
   3.3289310e+01   1.3975271e-02
   3.3303842e+01   1.3174877e-02
   3.3303842e+01   1.3174877e-02
   3.3308522e+01   1.2917192e-02
   3.3308522e+01   1.2917192e-02
   3.3327783e+01   1.1821576e-02
   3.3327783e+01   1.1821576e-02
   3.3347044e+01   1.0696404e-02
   3.3347044e+01   1.0696404e-02
   3.3366256e+01   9.5372414e-03
   3.3366256e+01   9.5372414e-03
   3.3385074e+01   8.3642365e-03
   3.3385074e+01   8.3642365e-03
   3.3385517e+01   8.3376355e-03
   3.3385517e+01   8.3376355e-03
   3.3404778e+01   7.1151724e-03
   3.3404778e+01   7.1151724e-03
   3.3423990e+01   5.8859113e-03
   3.3423990e+01   5.8859113e-03
   3.3443251e+01   4.6424433e-03
   3.3443251e+01   4.6424433e-03
   3.3459803e+01   3.5535616e-03
   3.3459803e+01   3.5535616e-03
   3.3462463e+01   3.3762118e-03
   3.3462463e+01   3.3762118e-03
   3.3481724e+01   2.1107143e-03
   3.3481724e+01   2.1107143e-03
   3.3500985e+01   8.5623153e-04
   3.3500985e+01   8.5623153e-04
   3.3520197e+01  -3.9634926e-04
   3.3520197e+01  -3.9634926e-04
   3.3533399e+01  -1.2572414e-03
   3.3533399e+01  -1.2572414e-03
   3.3539458e+01  -1.6528916e-03
   3.3539458e+01  -1.6528916e-03
   3.3558719e+01  -2.8866798e-03
   3.3558719e+01  -2.8866798e-03
   3.3577931e+01  -4.0943350e-03
   3.3577931e+01  -4.0943350e-03
   3.3597192e+01  -5.2843842e-03
   3.3597192e+01  -5.2843842e-03
   3.3610000e+01  -6.0678818e-03
   3.3610000e+01  -6.0678818e-03
   3.3616404e+01  -6.4620690e-03
   3.3616404e+01  -6.4620690e-03
   3.3635665e+01  -7.6017734e-03
   3.3635665e+01  -7.6017734e-03
   3.3654926e+01  -8.7007882e-03
   3.3654926e+01  -8.7007882e-03
   3.3674138e+01  -9.7655665e-03
   3.3674138e+01  -9.7655665e-03
   3.3693399e+01  -1.0801182e-02
   3.3693399e+01  -1.0801182e-02
   3.3694877e+01  -1.0878522e-02
   3.3694877e+01  -1.0878522e-02
   3.3712660e+01  -1.1796995e-02
   3.3712660e+01  -1.1796995e-02
   3.3731872e+01  -1.2737882e-02
   3.3731872e+01  -1.2737882e-02
   3.3751133e+01  -1.3628128e-02
   3.3751133e+01  -1.3628128e-02
   3.3770394e+01  -1.4470542e-02
   3.3770394e+01  -1.4470542e-02
   3.3789606e+01  -1.5266404e-02
   3.3789606e+01  -1.5266404e-02
   3.3800493e+01  -1.5689212e-02
   3.3800493e+01  -1.5689212e-02
   3.3808867e+01  -1.6014089e-02
   3.3808867e+01  -1.6014089e-02
   3.3828079e+01  -1.6700985e-02
   3.3828079e+01  -1.6700985e-02
   3.3847340e+01  -1.7325517e-02
   3.3847340e+01  -1.7325517e-02
   3.3866601e+01  -1.7889015e-02
   3.3866601e+01  -1.7889015e-02
   3.3885813e+01  -1.8391527e-02
   3.3885813e+01  -1.8391527e-02
   3.3905074e+01  -1.8832808e-02
   3.3905074e+01  -1.8832808e-02
   3.3924335e+01  -1.9212315e-02
   3.3924335e+01  -1.9212315e-02
   3.3943547e+01  -1.9528719e-02
   3.3943547e+01  -1.9528719e-02
   3.3962808e+01  -1.9782118e-02
   3.3962808e+01  -1.9782118e-02
   3.3982020e+01  -1.9967537e-02
   3.3982020e+01  -1.9967537e-02
   3.4001281e+01  -2.0096256e-02
   3.4001281e+01  -2.0096256e-02
   3.4020542e+01  -2.0148966e-02
   3.4020542e+01  -2.0148966e-02
   3.4039754e+01  -2.0125911e-02
   3.4039754e+01  -2.0125911e-02
   3.4059015e+01  -2.0053399e-02
   3.4059015e+01  -2.0053399e-02
   3.4078276e+01  -1.9914236e-02
   3.4078276e+01  -1.9914236e-02
   3.4097488e+01  -1.9706059e-02
   3.4097488e+01  -1.9706059e-02
   3.4116749e+01  -1.9433153e-02
   3.4116749e+01  -1.9433153e-02
   3.4135961e+01  -1.9096798e-02
   3.4135961e+01  -1.9096798e-02
   3.4155222e+01  -1.8698079e-02
   3.4155222e+01  -1.8698079e-02
   3.4174483e+01  -1.8237980e-02
   3.4174483e+01  -1.8237980e-02
   3.4193695e+01  -1.7717241e-02
   3.4193695e+01  -1.7717241e-02
   3.4212956e+01  -1.7136010e-02
   3.4212956e+01  -1.7136010e-02
   3.4232217e+01  -1.6493990e-02
   3.4232217e+01  -1.6493990e-02
   3.4251429e+01  -1.5790197e-02
   3.4251429e+01  -1.5790197e-02
   3.4253990e+01  -1.5689212e-02
   3.4253990e+01  -1.5689212e-02
   3.4270690e+01  -1.5029606e-02
   3.4270690e+01  -1.5029606e-02
   3.4289901e+01  -1.4222709e-02
   3.4289901e+01  -1.4222709e-02
   3.4309163e+01  -1.3369606e-02
   3.4309163e+01  -1.3369606e-02
   3.4328424e+01  -1.2468768e-02
   3.4328424e+01  -1.2468768e-02
   3.4347635e+01  -1.1517438e-02
   3.4347635e+01  -1.1517438e-02
   3.4359901e+01  -1.0878522e-02
   3.4359901e+01  -1.0878522e-02
   3.4366897e+01  -1.0513596e-02
   3.4366897e+01  -1.0513596e-02
   3.4386158e+01  -9.4763547e-03
   3.4386158e+01  -9.4763547e-03
   3.4405369e+01  -8.4093596e-03
   3.4405369e+01  -8.4093596e-03
   3.4424631e+01  -7.3079803e-03
   3.4424631e+01  -7.3079803e-03
   3.4443892e+01  -6.1664039e-03
   3.4443892e+01  -6.1664039e-03
   3.4445468e+01  -6.0678818e-03
   3.4445468e+01  -6.0678818e-03
   3.4463103e+01  -4.9944335e-03
   3.4463103e+01  -4.9944335e-03
   3.4482365e+01  -3.8115764e-03
   3.4482365e+01  -3.8115764e-03
   3.4501576e+01  -2.6103842e-03
   3.4501576e+01  -2.6103842e-03
   3.4520837e+01  -1.3832020e-03
   3.4520837e+01  -1.3832020e-03
   3.4522808e+01  -1.2572414e-03
   3.4522808e+01  -1.2572414e-03
   3.4540099e+01  -1.4178177e-04
   3.4540099e+01  -1.4178177e-04
   3.4559310e+01   1.0936207e-03
   3.4559310e+01   1.0936207e-03
   3.4578571e+01   2.3313695e-03
   3.4578571e+01   2.3313695e-03
   3.4597438e+01   3.5535616e-03
   3.4597438e+01   3.5535616e-03
   3.4597833e+01   3.5788128e-03
   3.4597833e+01   3.5788128e-03
   3.4617044e+01   4.8194975e-03
   3.4617044e+01   4.8194975e-03
   3.4636305e+01   6.0374384e-03
   3.4636305e+01   6.0374384e-03
   3.4655517e+01   7.2396552e-03
   3.4655517e+01   7.2396552e-03
   3.4673695e+01   8.3642365e-03
   3.4673695e+01   8.3642365e-03
   3.4674778e+01   8.4324631e-03
   3.4674778e+01   8.4324631e-03
   3.4694039e+01   9.5982759e-03
   3.4694039e+01   9.5982759e-03
   3.4713251e+01   1.0723153e-02
   3.4713251e+01   1.0723153e-02
   3.4732512e+01   1.1811872e-02
   3.4732512e+01   1.1811872e-02
   3.4751773e+01   1.2867586e-02
   3.4751773e+01   1.2867586e-02
   3.4757537e+01   1.3174877e-02
   3.4757537e+01   1.3174877e-02
   3.4770985e+01   1.3884975e-02
   3.4770985e+01   1.3884975e-02
   3.4790246e+01   1.4843202e-02
   3.4790246e+01   1.4843202e-02
   3.4809507e+01   1.5743153e-02
   3.4809507e+01   1.5743153e-02
   3.4828719e+01   1.6585567e-02
   3.4828719e+01   1.6585567e-02
   3.4847980e+01   1.7369803e-02
   3.4847980e+01   1.7369803e-02
   3.4864335e+01   1.7985665e-02
   3.4864335e+01   1.7985665e-02
   3.4867192e+01   1.8093695e-02
   3.4867192e+01   1.8093695e-02
   3.4886453e+01   1.8746158e-02
   3.4886453e+01   1.8746158e-02
   3.4905714e+01   1.9321330e-02
   3.4905714e+01   1.9321330e-02
   3.4924926e+01   1.9818571e-02
   3.4924926e+01   1.9818571e-02
   3.4944187e+01   2.0236995e-02
   3.4944187e+01   2.0236995e-02
   3.4963448e+01   2.0575369e-02
   3.4963448e+01   2.0575369e-02
   3.4982660e+01   2.0830690e-02
   3.4982660e+01   2.0830690e-02
   3.5001921e+01   2.1007734e-02
   3.5001921e+01   2.1007734e-02
   3.5021133e+01   2.1094778e-02
   3.5021133e+01   2.1094778e-02
   3.5040394e+01   2.1090099e-02
   3.5040394e+01   2.1090099e-02
   3.5059655e+01   2.1014631e-02
   3.5059655e+01   2.1014631e-02
   3.5078867e+01   2.0858128e-02
   3.5078867e+01   2.0858128e-02
   3.5098128e+01   2.0613990e-02
   3.5098128e+01   2.0613990e-02
   3.5117389e+01   2.0287931e-02
   3.5117389e+01   2.0287931e-02
   3.5136601e+01   1.9882020e-02
   3.5136601e+01   1.9882020e-02
   3.5155862e+01   1.9397980e-02
   3.5155862e+01   1.9397980e-02
   3.5175074e+01   1.8836847e-02
   3.5175074e+01   1.8836847e-02
   3.5194335e+01   1.8199409e-02
   3.5194335e+01   1.8199409e-02
   3.5200099e+01   1.7985665e-02
   3.5200099e+01   1.7985665e-02
   3.5213596e+01   1.7489310e-02
   3.5213596e+01   1.7489310e-02
   3.5232808e+01   1.6719409e-02
   3.5232808e+01   1.6719409e-02
   3.5252069e+01   1.5892463e-02
   3.5252069e+01   1.5892463e-02
   3.5271330e+01   1.5009557e-02
   3.5271330e+01   1.5009557e-02
   3.5290542e+01   1.4069951e-02
   3.5290542e+01   1.4069951e-02
   3.5307833e+01   1.3174877e-02
   3.5307833e+01   1.3174877e-02
   3.5309803e+01   1.3071675e-02
   3.5309803e+01   1.3071675e-02
   3.5329015e+01   1.2031232e-02
   3.5329015e+01   1.2031232e-02
   3.5348276e+01   1.0960246e-02
   3.5348276e+01   1.0960246e-02
   3.5367537e+01   9.8558128e-03
   3.5367537e+01   9.8558128e-03
   3.5386749e+01   8.7130542e-03
   3.5386749e+01   8.7130542e-03
   3.5392463e+01   8.3642365e-03
   3.5392463e+01   8.3642365e-03
   3.5406010e+01   7.5363547e-03
   3.5406010e+01   7.5363547e-03
   3.5425271e+01   6.3518719e-03
   3.5425271e+01   6.3518719e-03
   3.5444483e+01   5.1552709e-03
   3.5444483e+01   5.1552709e-03
   3.5463744e+01   3.9392266e-03
   3.5463744e+01   3.9392266e-03
   3.5469754e+01   3.5535616e-03
   3.5469754e+01   3.5535616e-03
   3.5482956e+01   2.7072020e-03
   3.5482956e+01   2.7072020e-03
   3.5502217e+01   1.4866305e-03
   3.5502217e+01   1.4866305e-03
   3.5521478e+01   2.7207438e-04
   3.5521478e+01   2.7207438e-04
   3.5540690e+01  -9.4438916e-04
   3.5540690e+01  -9.4438916e-04
   3.5545665e+01  -1.2572414e-03
   3.5545665e+01  -1.2572414e-03
   3.5559951e+01  -2.1579163e-03
   3.5559951e+01  -2.1579163e-03
   3.5579212e+01  -3.3432562e-03
   3.5579212e+01  -3.3432562e-03
   3.5598424e+01  -4.5064286e-03
   3.5598424e+01  -4.5064286e-03
   3.5617685e+01  -5.6549261e-03
   3.5617685e+01  -5.6549261e-03
   3.5624680e+01  -6.0678818e-03
   3.5624680e+01  -6.0678818e-03
   3.5636946e+01  -6.7863547e-03
   3.5636946e+01  -6.7863547e-03
   3.5656158e+01  -7.8763054e-03
   3.5656158e+01  -7.8763054e-03
   3.5675419e+01  -8.9280296e-03
   3.5675419e+01  -8.9280296e-03
   3.5694631e+01  -9.9470443e-03
   3.5694631e+01  -9.9470443e-03
   3.5712759e+01  -1.0878522e-02
   3.5712759e+01  -1.0878522e-02
   3.5713892e+01  -1.0936995e-02
   3.5713892e+01  -1.0936995e-02
   3.5733153e+01  -1.1884039e-02
   3.5733153e+01  -1.1884039e-02
   3.5752365e+01  -1.2777833e-02
   3.5752365e+01  -1.2777833e-02
   3.5771626e+01  -1.3621675e-02
   3.5771626e+01  -1.3621675e-02
   3.5790887e+01  -1.4418128e-02
   3.5790887e+01  -1.4418128e-02
   3.5810099e+01  -1.5167734e-02
   3.5810099e+01  -1.5167734e-02
   3.5824433e+01  -1.5689212e-02
   3.5824433e+01  -1.5689212e-02
   3.5829360e+01  -1.5869901e-02
   3.5829360e+01  -1.5869901e-02
   3.5848571e+01  -1.6513990e-02
   3.5848571e+01  -1.6513990e-02
   3.5867833e+01  -1.7096650e-02
   3.5867833e+01  -1.7096650e-02
   3.5887094e+01  -1.7619015e-02
   3.5887094e+01  -1.7619015e-02
   3.5906305e+01  -1.8081182e-02
   3.5906305e+01  -1.8081182e-02
   3.5925567e+01  -1.8482857e-02
   3.5925567e+01  -1.8482857e-02
   3.5944828e+01  -1.8823596e-02
   3.5944828e+01  -1.8823596e-02
   3.5964039e+01  -1.9102365e-02
   3.5964039e+01  -1.9102365e-02
   3.5983300e+01  -1.9318768e-02
   3.5983300e+01  -1.9318768e-02
   3.6002562e+01  -1.9471133e-02
   3.6002562e+01  -1.9471133e-02
   3.6021773e+01  -1.9561576e-02
   3.6021773e+01  -1.9561576e-02
   3.6041034e+01  -1.9582315e-02
   3.6041034e+01  -1.9582315e-02
   3.6060246e+01  -1.9540000e-02
   3.6060246e+01  -1.9540000e-02
   3.6079507e+01  -1.9440936e-02
   3.6079507e+01  -1.9440936e-02
   3.6098768e+01  -1.9274729e-02
   3.6098768e+01  -1.9274729e-02
   3.6117980e+01  -1.9044680e-02
   3.6117980e+01  -1.9044680e-02
   3.6137241e+01  -1.8752365e-02
   3.6137241e+01  -1.8752365e-02
   3.6156502e+01  -1.8398571e-02
   3.6156502e+01  -1.8398571e-02
   3.6175714e+01  -1.7984286e-02
   3.6175714e+01  -1.7984286e-02
   3.6194975e+01  -1.7509803e-02
   3.6194975e+01  -1.7509803e-02
   3.6214187e+01  -1.6975665e-02
   3.6214187e+01  -1.6975665e-02
   3.6233448e+01  -1.6381527e-02
   3.6233448e+01  -1.6381527e-02
   3.6252709e+01  -1.5726502e-02
   3.6252709e+01  -1.5726502e-02
   3.6253695e+01  -1.5689212e-02
   3.6253695e+01  -1.5689212e-02
   3.6271921e+01  -1.5016207e-02
   3.6271921e+01  -1.5016207e-02
   3.6291182e+01  -1.4259557e-02
   3.6291182e+01  -1.4259557e-02
   3.6310443e+01  -1.3456650e-02
   3.6310443e+01  -1.3456650e-02
   3.6329655e+01  -1.2606502e-02
   3.6329655e+01  -1.2606502e-02
   3.6348916e+01  -1.1707143e-02
   3.6348916e+01  -1.1707143e-02
   3.6365665e+01  -1.0878522e-02
   3.6365665e+01  -1.0878522e-02
   3.6368128e+01  -1.0755369e-02
   3.6368128e+01  -1.0755369e-02
   3.6387389e+01  -9.7658621e-03
   3.6387389e+01  -9.7658621e-03
   3.6406650e+01  -8.7471429e-03
   3.6406650e+01  -8.7471429e-03
   3.6425862e+01  -7.6960099e-03
   3.6425862e+01  -7.6960099e-03
   3.6445123e+01  -6.6075862e-03
   3.6445123e+01  -6.6075862e-03
   3.6454335e+01  -6.0678818e-03
   3.6454335e+01  -6.0678818e-03
   3.6464384e+01  -5.4810837e-03
   3.6464384e+01  -5.4810837e-03
   3.6483596e+01  -4.3405320e-03
   3.6483596e+01  -4.3405320e-03
   3.6502857e+01  -3.1852906e-03
   3.6502857e+01  -3.1852906e-03
   3.6522069e+01  -2.0086108e-03
   3.6522069e+01  -2.0086108e-03
   3.6534138e+01  -1.2572414e-03
   3.6534138e+01  -1.2572414e-03
   3.6541330e+01  -8.0682759e-04
   3.6541330e+01  -8.0682759e-04
   3.6560591e+01   3.9421970e-04
   3.6560591e+01   3.9421970e-04
   3.6579803e+01   1.5929212e-03
   3.6579803e+01   1.5929212e-03
   3.6599064e+01   2.7960246e-03
   3.6599064e+01   2.7960246e-03
   3.6611133e+01   3.5535616e-03
   3.6611133e+01   3.5535616e-03
   3.6618325e+01   4.0073498e-03
   3.6618325e+01   4.0073498e-03
   3.6637537e+01   5.2008867e-03
   3.6637537e+01   5.2008867e-03
   3.6656798e+01   6.3740394e-03
   3.6656798e+01   6.3740394e-03
   3.6676010e+01   7.5326601e-03
   3.6676010e+01   7.5326601e-03
   3.6690000e+01   8.3642365e-03
   3.6690000e+01   8.3642365e-03
   3.6695271e+01   8.6805911e-03
   3.6695271e+01   8.6805911e-03
   3.6714532e+01   9.7945813e-03
   3.6714532e+01   9.7945813e-03
   3.6733744e+01   1.0868768e-02
   3.6733744e+01   1.0868768e-02
   3.6753005e+01   1.1906995e-02
   3.6753005e+01   1.1906995e-02
   3.6772266e+01   1.2911330e-02
   3.6772266e+01   1.2911330e-02
   3.6777488e+01   1.3174877e-02
   3.6777488e+01   1.3174877e-02
   3.6791478e+01   1.3875714e-02
   3.6791478e+01   1.3875714e-02
   3.6810739e+01   1.4781232e-02
   3.6810739e+01   1.4781232e-02
   3.6830000e+01   1.5628473e-02
   3.6830000e+01   1.5628473e-02
   3.6849212e+01   1.6417734e-02
   3.6849212e+01   1.6417734e-02
   3.6868473e+01   1.7148276e-02
   3.6868473e+01   1.7148276e-02
   3.6887685e+01   1.7817882e-02
   3.6887685e+01   1.7817882e-02
   3.6893054e+01   1.7985665e-02
   3.6893054e+01   1.7985665e-02
   3.6906946e+01   1.8420936e-02
   3.6906946e+01   1.8420936e-02
   3.6926207e+01   1.8948276e-02
   3.6926207e+01   1.8948276e-02
   3.6945419e+01   1.9399163e-02
   3.6945419e+01   1.9399163e-02
   3.6964680e+01   1.9771872e-02
   3.6964680e+01   1.9771872e-02
   3.6983941e+01   2.0067291e-02
   3.6983941e+01   2.0067291e-02
   3.7003153e+01   2.0280148e-02
   3.7003153e+01   2.0280148e-02
   3.7022414e+01   2.0420936e-02
   3.7022414e+01   2.0420936e-02
   3.7041626e+01   2.0470394e-02
   3.7041626e+01   2.0470394e-02
   3.7060887e+01   2.0431970e-02
   3.7060887e+01   2.0431970e-02
   3.7080148e+01   2.0328867e-02
   3.7080148e+01   2.0328867e-02
   3.7099360e+01   2.0143596e-02
   3.7099360e+01   2.0143596e-02
   3.7118621e+01   1.9876108e-02
   3.7118621e+01   1.9876108e-02
   3.7137882e+01   1.9529951e-02
   3.7137882e+01   1.9529951e-02
   3.7157094e+01   1.9106700e-02
   3.7157094e+01   1.9106700e-02
   3.7176355e+01   1.8607389e-02
   3.7176355e+01   1.8607389e-02
   3.7195567e+01   1.8032808e-02
   3.7195567e+01   1.8032808e-02
   3.7196995e+01   1.7985665e-02
   3.7196995e+01   1.7985665e-02
   3.7214828e+01   1.7388276e-02
   3.7214828e+01   1.7388276e-02
   3.7234089e+01   1.6683596e-02
   3.7234089e+01   1.6683596e-02
   3.7253300e+01   1.5920788e-02
   3.7253300e+01   1.5920788e-02
   3.7272562e+01   1.5101576e-02
   3.7272562e+01   1.5101576e-02
   3.7291823e+01   1.4225862e-02
   3.7291823e+01   1.4225862e-02
   3.7311034e+01   1.3292463e-02
   3.7311034e+01   1.3292463e-02
   3.7313350e+01   1.3174877e-02
   3.7313350e+01   1.3174877e-02
   3.7330296e+01   1.2310443e-02
   3.7330296e+01   1.2310443e-02
   3.7349507e+01   1.1296897e-02
   3.7349507e+01   1.1296897e-02
   3.7368768e+01   1.0250443e-02
   3.7368768e+01   1.0250443e-02
   3.7388030e+01   9.1676847e-03
   3.7388030e+01   9.1676847e-03
   3.7401773e+01   8.3642365e-03
   3.7401773e+01   8.3642365e-03
   3.7407241e+01   8.0451724e-03
   3.7407241e+01   8.0451724e-03
   3.7426502e+01   6.9068473e-03
   3.7426502e+01   6.9068473e-03
   3.7445764e+01   5.7584729e-03
   3.7445764e+01   5.7584729e-03
   3.7464975e+01   4.5945862e-03
   3.7464975e+01   4.5945862e-03
   3.7481872e+01   3.5535616e-03
   3.7481872e+01   3.5535616e-03
   3.7484236e+01   3.4083645e-03
   3.7484236e+01   3.4083645e-03
   3.7503498e+01   2.2209704e-03
   3.7503498e+01   2.2209704e-03
   3.7522709e+01   1.0434089e-03
   3.7522709e+01   1.0434089e-03
   3.7541970e+01  -1.3165172e-04
   3.7541970e+01  -1.3165172e-04
   3.7560345e+01  -1.2572414e-03
   3.7560345e+01  -1.2572414e-03
   3.7561182e+01  -1.3102365e-03
   3.7561182e+01  -1.3102365e-03
   3.7580443e+01  -2.4759064e-03
   3.7580443e+01  -2.4759064e-03
   3.7599704e+01  -3.6148522e-03
   3.7599704e+01  -3.6148522e-03
   3.7618916e+01  -4.7336897e-03
   3.7618916e+01  -4.7336897e-03
   3.7638177e+01  -5.8384236e-03
   3.7638177e+01  -5.8384236e-03
   3.7642217e+01  -6.0678818e-03
   3.7642217e+01  -6.0678818e-03
   3.7657438e+01  -6.9224631e-03
   3.7657438e+01  -6.9224631e-03
   3.7676650e+01  -7.9649754e-03
   3.7676650e+01  -7.9649754e-03
   3.7695911e+01  -8.9704433e-03
   3.7695911e+01  -8.9704433e-03
   3.7715123e+01  -9.9432020e-03
   3.7715123e+01  -9.9432020e-03
   3.7734236e+01  -1.0878522e-02
   3.7734236e+01  -1.0878522e-02
   3.7734384e+01  -1.0886305e-02
   3.7734384e+01  -1.0886305e-02
   3.7753645e+01  -1.1787882e-02
   3.7753645e+01  -1.1787882e-02
   3.7772857e+01  -1.2637044e-02
   3.7772857e+01  -1.2637044e-02
   3.7792118e+01  -1.3436552e-02
   3.7792118e+01  -1.3436552e-02
   3.7811379e+01  -1.4188227e-02
   3.7811379e+01  -1.4188227e-02
   3.7830591e+01  -1.4892759e-02
   3.7830591e+01  -1.4892759e-02
   3.7849852e+01  -1.5549606e-02
   3.7849852e+01  -1.5549606e-02
   3.7854286e+01  -1.5689212e-02
   3.7854286e+01  -1.5689212e-02
   3.7869113e+01  -1.6154433e-02
   3.7869113e+01  -1.6154433e-02
   3.7888325e+01  -1.6699113e-02
   3.7888325e+01  -1.6699113e-02
   3.7907586e+01  -1.7183695e-02
   3.7907586e+01  -1.7183695e-02
   3.7926798e+01  -1.7608867e-02
   3.7926798e+01  -1.7608867e-02
   3.7946059e+01  -1.7974433e-02
   3.7946059e+01  -1.7974433e-02
   3.7965320e+01  -1.8279655e-02
   3.7965320e+01  -1.8279655e-02
   3.7984532e+01  -1.8525123e-02
   3.7984532e+01  -1.8525123e-02
   3.8003793e+01  -1.8707143e-02
   3.8003793e+01  -1.8707143e-02
   3.8023054e+01  -1.8834138e-02
   3.8023054e+01  -1.8834138e-02
   3.8042266e+01  -1.8891724e-02
   3.8042266e+01  -1.8891724e-02
   3.8061527e+01  -1.8879803e-02
   3.8061527e+01  -1.8879803e-02
   3.8080739e+01  -1.8819606e-02
   3.8080739e+01  -1.8819606e-02
   3.8100000e+01  -1.8698079e-02
   3.8100000e+01  -1.8698079e-02
   3.8119261e+01  -1.8511330e-02
   3.8119261e+01  -1.8511330e-02
   3.8138473e+01  -1.8263202e-02
   3.8138473e+01  -1.8263202e-02
   3.8157734e+01  -1.7954631e-02
   3.8157734e+01  -1.7954631e-02
   3.8176995e+01  -1.7586256e-02
   3.8176995e+01  -1.7586256e-02
   3.8196207e+01  -1.7158473e-02
   3.8196207e+01  -1.7158473e-02
   3.8215468e+01  -1.6671626e-02
   3.8215468e+01  -1.6671626e-02
   3.8234680e+01  -1.6125222e-02
   3.8234680e+01  -1.6125222e-02
   3.8248571e+01  -1.5689212e-02
   3.8248571e+01  -1.5689212e-02
   3.8253941e+01  -1.5519360e-02
   3.8253941e+01  -1.5519360e-02
   3.8273202e+01  -1.4862069e-02
   3.8273202e+01  -1.4862069e-02
   3.8292414e+01  -1.4157537e-02
   3.8292414e+01  -1.4157537e-02
   3.8311675e+01  -1.3406305e-02
   3.8311675e+01  -1.3406305e-02
   3.8330936e+01  -1.2607980e-02
   3.8330936e+01  -1.2607980e-02
   3.8350148e+01  -1.1760739e-02
   3.8350148e+01  -1.1760739e-02
   3.8369064e+01  -1.0878522e-02
   3.8369064e+01  -1.0878522e-02
   3.8369409e+01  -1.0862266e-02
   3.8369409e+01  -1.0862266e-02
   3.8388621e+01  -9.9232512e-03
   3.8388621e+01  -9.9232512e-03
   3.8407882e+01  -8.9548768e-03
   3.8407882e+01  -8.9548768e-03
   3.8427143e+01  -7.9546798e-03
   3.8427143e+01  -7.9546798e-03
   3.8446355e+01  -6.9188177e-03
   3.8446355e+01  -6.9188177e-03
   3.8461626e+01  -6.0678818e-03
   3.8461626e+01  -6.0678818e-03
   3.8465616e+01  -5.8431034e-03
   3.8465616e+01  -5.8431034e-03
   3.8484877e+01  -4.7469015e-03
   3.8484877e+01  -4.7469015e-03
   3.8504089e+01  -3.6374631e-03
   3.8504089e+01  -3.6374631e-03
   3.8523350e+01  -2.5095271e-03
   3.8523350e+01  -2.5095271e-03
   3.8542562e+01  -1.3570690e-03
   3.8542562e+01  -1.3570690e-03
   3.8544236e+01  -1.2572414e-03
   3.8544236e+01  -1.2572414e-03
   3.8561823e+01  -1.9154975e-04
   3.8561823e+01  -1.9154975e-04
   3.8581084e+01   9.6898030e-04
   3.8581084e+01   9.6898030e-04
   3.8600296e+01   2.1303892e-03
   3.8600296e+01   2.1303892e-03
   3.8619557e+01   3.2986995e-03
   3.8619557e+01   3.2986995e-03
   3.8623744e+01   3.5535616e-03
   3.8623744e+01   3.5535616e-03
   3.8638818e+01   4.4671527e-03
   3.8638818e+01   4.4671527e-03
   3.8658030e+01   5.6131527e-03
   3.8658030e+01   5.6131527e-03
   3.8677291e+01   6.7409360e-03
   3.8677291e+01   6.7409360e-03
   3.8696552e+01   7.8553695e-03
   3.8696552e+01   7.8553695e-03
   3.8705419e+01   8.3642365e-03
   3.8705419e+01   8.3642365e-03
   3.8715764e+01   8.9554187e-03
   3.8715764e+01   8.9554187e-03
   3.8735025e+01   1.0017143e-02
   3.8735025e+01   1.0017143e-02
   3.8754236e+01   1.1040394e-02
   3.8754236e+01   1.1040394e-02
   3.8773498e+01   1.2027685e-02
   3.8773498e+01   1.2027685e-02
   3.8792759e+01   1.2980788e-02
   3.8792759e+01   1.2980788e-02
   3.8796847e+01   1.3174877e-02
   3.8796847e+01   1.3174877e-02
   3.8811970e+01   1.3891872e-02
   3.8811970e+01   1.3891872e-02
   3.8831232e+01   1.4744680e-02
   3.8831232e+01   1.4744680e-02
   3.8850493e+01   1.5539507e-02
   3.8850493e+01   1.5539507e-02
   3.8869704e+01   1.6276650e-02
   3.8869704e+01   1.6276650e-02
   3.8888966e+01   1.6954631e-02
   3.8888966e+01   1.6954631e-02
   3.8908177e+01   1.7571527e-02
   3.8908177e+01   1.7571527e-02
   3.8922611e+01   1.7985665e-02
   3.8922611e+01   1.7985665e-02
   3.8927438e+01   1.8124236e-02
   3.8927438e+01   1.8124236e-02
   3.8946700e+01   1.8605074e-02
   3.8946700e+01   1.8605074e-02
   3.8965911e+01   1.9010394e-02
   3.8965911e+01   1.9010394e-02
   3.8985172e+01   1.9339852e-02
   3.8985172e+01   1.9339852e-02
   3.9004433e+01   1.9592217e-02
   3.9004433e+01   1.9592217e-02
   3.9023645e+01   1.9767931e-02
   3.9023645e+01   1.9767931e-02
   3.9042906e+01   1.9864680e-02
   3.9042906e+01   1.9864680e-02
   3.9062118e+01   1.9877143e-02
   3.9062118e+01   1.9877143e-02
   3.9081379e+01   1.9817389e-02
   3.9081379e+01   1.9817389e-02
   3.9100640e+01   1.9685567e-02
   3.9100640e+01   1.9685567e-02
   3.9119852e+01   1.9471823e-02
   3.9119852e+01   1.9471823e-02
   3.9139113e+01   1.9180837e-02
   3.9139113e+01   1.9180837e-02
   3.9158374e+01   1.8813941e-02
   3.9158374e+01   1.8813941e-02
   3.9177586e+01   1.8372365e-02
   3.9177586e+01   1.8372365e-02
   3.9192020e+01   1.7985665e-02
   3.9192020e+01   1.7985665e-02
   3.9196847e+01   1.7856601e-02
   3.9196847e+01   1.7856601e-02
   3.9216059e+01   1.7274236e-02
   3.9216059e+01   1.7274236e-02
   3.9235320e+01   1.6630591e-02
   3.9235320e+01   1.6630591e-02
   3.9254581e+01   1.5928276e-02
   3.9254581e+01   1.5928276e-02
   3.9273793e+01   1.5168966e-02
   3.9273793e+01   1.5168966e-02
   3.9293054e+01   1.4353300e-02
   3.9293054e+01   1.4353300e-02
   3.9312315e+01   1.3480690e-02
   3.9312315e+01   1.3480690e-02
   3.9318621e+01   1.3174877e-02
   3.9318621e+01   1.3174877e-02
   3.9331527e+01   1.2555320e-02
   3.9331527e+01   1.2555320e-02
   3.9350788e+01   1.1595911e-02
   3.9350788e+01   1.1595911e-02
   3.9370049e+01   1.0603498e-02
   3.9370049e+01   1.0603498e-02
   3.9389261e+01   9.5758128e-03
   3.9389261e+01   9.5758128e-03
   3.9408522e+01   8.5094089e-03
   3.9408522e+01   8.5094089e-03
   3.9411034e+01   8.3642365e-03
   3.9411034e+01   8.3642365e-03
   3.9427734e+01   7.4137438e-03
   3.9427734e+01   7.4137438e-03
   3.9446995e+01   6.3090148e-03
   3.9446995e+01   6.3090148e-03
   3.9466256e+01   5.1907882e-03
   3.9466256e+01   5.1907882e-03
   3.9485468e+01   4.0540345e-03
   3.9485468e+01   4.0540345e-03
   3.9493793e+01   3.5535616e-03
   3.9493793e+01   3.5535616e-03
   3.9504729e+01   2.8990837e-03
   3.9504729e+01   2.8990837e-03
   3.9523990e+01   1.7525025e-03
   3.9523990e+01   1.7525025e-03
   3.9543202e+01   6.1237931e-04
   3.9543202e+01   6.1237931e-04
   3.9562463e+01  -5.2744828e-04
   3.9562463e+01  -5.2744828e-04
   3.9574729e+01  -1.2572414e-03
   3.9574729e+01  -1.2572414e-03
   3.9581675e+01  -1.6705074e-03
   3.9581675e+01  -1.6705074e-03
   3.9600936e+01  -2.7921330e-03
   3.9600936e+01  -2.7921330e-03
   3.9620197e+01  -3.8896798e-03
   3.9620197e+01  -3.8896798e-03
   3.9639409e+01  -4.9688670e-03
   3.9639409e+01  -4.9688670e-03
   3.9658670e+01  -6.0347291e-03
   3.9658670e+01  -6.0347291e-03
   3.9659261e+01  -6.0678818e-03
   3.9659261e+01  -6.0678818e-03
   3.9677931e+01  -7.0750246e-03
   3.9677931e+01  -7.0750246e-03
   3.9697143e+01  -8.0747783e-03
   3.9697143e+01  -8.0747783e-03
   3.9716404e+01  -9.0385714e-03
   3.9716404e+01  -9.0385714e-03
   3.9735616e+01  -9.9700985e-03
   3.9735616e+01  -9.9700985e-03
   3.9754877e+01  -1.0871330e-02
   3.9754877e+01  -1.0871330e-02
   3.9755025e+01  -1.0878522e-02
   3.9755025e+01  -1.0878522e-02
   3.9774138e+01  -1.1731970e-02
   3.9774138e+01  -1.1731970e-02
   3.9793350e+01  -1.2541034e-02
   3.9793350e+01  -1.2541034e-02
   3.9812611e+01  -1.3301034e-02
   3.9812611e+01  -1.3301034e-02
   3.9831872e+01  -1.4013202e-02
   3.9831872e+01  -1.4013202e-02
   3.9851084e+01  -1.4678128e-02
   3.9851084e+01  -1.4678128e-02
   3.9870345e+01  -1.5295320e-02
   3.9870345e+01  -1.5295320e-02
   3.9883695e+01  -1.5689212e-02
   3.9883695e+01  -1.5689212e-02
   3.9889606e+01  -1.5863448e-02
   3.9889606e+01  -1.5863448e-02
   3.9908818e+01  -1.6374335e-02
   3.9908818e+01  -1.6374335e-02
   3.9928079e+01  -1.6826256e-02
   3.9928079e+01  -1.6826256e-02
   3.9947291e+01  -1.7219557e-02
   3.9947291e+01  -1.7219557e-02
   3.9966552e+01  -1.7554138e-02
   3.9966552e+01  -1.7554138e-02
   3.9985813e+01  -1.7829409e-02
   3.9985813e+01  -1.7829409e-02
   4.0005025e+01  -1.8046207e-02
   4.0005025e+01  -1.8046207e-02
   4.0024286e+01  -1.8201232e-02
   4.0024286e+01  -1.8201232e-02
   4.0043547e+01  -1.8301823e-02
   4.0043547e+01  -1.8301823e-02
   4.0062759e+01  -1.8335271e-02
   4.0062759e+01  -1.8335271e-02
   4.0082020e+01  -1.8304335e-02
   4.0082020e+01  -1.8304335e-02
   4.0101232e+01  -1.8224138e-02
   4.0101232e+01  -1.8224138e-02
   4.0120493e+01  -1.8082217e-02
   4.0120493e+01  -1.8082217e-02
   4.0139754e+01  -1.7878867e-02
   4.0139754e+01  -1.7878867e-02
   4.0158966e+01  -1.7616207e-02
   4.0158966e+01  -1.7616207e-02
   4.0178227e+01  -1.7294581e-02
   4.0178227e+01  -1.7294581e-02
   4.0197488e+01  -1.6914483e-02
   4.0197488e+01  -1.6914483e-02
   4.0216700e+01  -1.6476256e-02
   4.0216700e+01  -1.6476256e-02
   4.0235961e+01  -1.5979458e-02
   4.0235961e+01  -1.5979458e-02
   4.0246010e+01  -1.5689212e-02
   4.0246010e+01  -1.5689212e-02
   4.0255172e+01  -1.5424778e-02
   4.0255172e+01  -1.5424778e-02
   4.0274433e+01  -1.4820099e-02
   4.0274433e+01  -1.4820099e-02
   4.0293695e+01  -1.4167980e-02
   4.0293695e+01  -1.4167980e-02
   4.0312906e+01  -1.3469015e-02
   4.0312906e+01  -1.3469015e-02
   4.0332167e+01  -1.2723202e-02
   4.0332167e+01  -1.2723202e-02
   4.0351429e+01  -1.1929557e-02
   4.0351429e+01  -1.1929557e-02
   4.0370640e+01  -1.1086404e-02
   4.0370640e+01  -1.1086404e-02
   4.0375172e+01  -1.0878522e-02
   4.0375172e+01  -1.0878522e-02
   4.0389901e+01  -1.0198227e-02
   4.0389901e+01  -1.0198227e-02
   4.0409163e+01  -9.2800985e-03
   4.0409163e+01  -9.2800985e-03
   4.0428374e+01  -8.3309360e-03
   4.0428374e+01  -8.3309360e-03
   4.0447635e+01  -7.3483744e-03
   4.0447635e+01  -7.3483744e-03
   4.0466847e+01  -6.3284729e-03
   4.0466847e+01  -6.3284729e-03
   4.0471626e+01  -6.0678818e-03
   4.0471626e+01  -6.0678818e-03
   4.0486108e+01  -5.2763054e-03
   4.0486108e+01  -5.2763054e-03
   4.0505369e+01  -4.2114877e-03
   4.0505369e+01  -4.2114877e-03
   4.0524581e+01  -3.1314089e-03
   4.0524581e+01  -3.1314089e-03
   4.0543842e+01  -2.0307783e-03
   4.0543842e+01  -2.0307783e-03
   4.0557094e+01  -1.2572414e-03
   4.0557094e+01  -1.2572414e-03
   4.0563103e+01  -9.0607389e-04
   4.0563103e+01  -9.0607389e-04
   4.0582315e+01   2.1922315e-04
   4.0582315e+01   2.1922315e-04
   4.0601576e+01   1.3414335e-03
   4.0601576e+01   1.3414335e-03
   4.0620788e+01   2.4658473e-03
   4.0620788e+01   2.4658473e-03
   4.0639310e+01   3.5535616e-03
   4.0639310e+01   3.5535616e-03
   4.0640049e+01   3.5973103e-03
   4.0640049e+01   3.5973103e-03
   4.0659310e+01   4.7203990e-03
   4.0659310e+01   4.7203990e-03
   4.0678522e+01   5.8213300e-03
   4.0678522e+01   5.8213300e-03
   4.0697783e+01   6.9043350e-03
   4.0697783e+01   6.9043350e-03
   4.0717044e+01   7.9736946e-03
   4.0717044e+01   7.9736946e-03
   4.0724138e+01   8.3642365e-03
   4.0724138e+01   8.3642365e-03
   4.0736256e+01   9.0257143e-03
   4.0736256e+01   9.0257143e-03
   4.0755517e+01   1.0038571e-02
   4.0755517e+01   1.0038571e-02
   4.0774729e+01   1.1012808e-02
   4.0774729e+01   1.1012808e-02
   4.0793990e+01   1.1950493e-02
   4.0793990e+01   1.1950493e-02
   4.0813251e+01   1.2852315e-02
   4.0813251e+01   1.2852315e-02
   4.0820443e+01   1.3174877e-02
   4.0820443e+01   1.3174877e-02
   4.0832463e+01   1.3713793e-02
   4.0832463e+01   1.3713793e-02
   4.0851724e+01   1.4518325e-02
   4.0851724e+01   1.4518325e-02
   4.0870985e+01   1.5264828e-02
   4.0870985e+01   1.5264828e-02
   4.0890197e+01   1.5953251e-02
   4.0890197e+01   1.5953251e-02
   4.0909458e+01   1.6582463e-02
   4.0909458e+01   1.6582463e-02
   4.0928719e+01   1.7150739e-02
   4.0928719e+01   1.7150739e-02
   4.0947931e+01   1.7655320e-02
   4.0947931e+01   1.7655320e-02
   4.0962414e+01   1.7985665e-02
   4.0962414e+01   1.7985665e-02
   4.0967192e+01   1.8093842e-02
   4.0967192e+01   1.8093842e-02
   4.0986404e+01   1.8460000e-02
   4.0986404e+01   1.8460000e-02
   4.1005665e+01   1.8752759e-02
   4.1005665e+01   1.8752759e-02
   4.1024926e+01   1.8967833e-02
   4.1024926e+01   1.8967833e-02
   4.1044138e+01   1.9116700e-02
   4.1044138e+01   1.9116700e-02
   4.1063399e+01   1.9179507e-02
   4.1063399e+01   1.9179507e-02
   4.1082660e+01   1.9157635e-02
   4.1082660e+01   1.9157635e-02
   4.1101872e+01   1.9078818e-02
   4.1101872e+01   1.9078818e-02
   4.1121133e+01   1.8924236e-02
   4.1121133e+01   1.8924236e-02
   4.1140345e+01   1.8690788e-02
   4.1140345e+01   1.8690788e-02
   4.1159606e+01   1.8382808e-02
   4.1159606e+01   1.8382808e-02
   4.1178867e+01   1.8001527e-02
   4.1178867e+01   1.8001527e-02
   4.1179507e+01   1.7985665e-02
   4.1179507e+01   1.7985665e-02
   4.1198079e+01   1.7550542e-02
   4.1198079e+01   1.7550542e-02
   4.1217340e+01   1.7035074e-02
   4.1217340e+01   1.7035074e-02
   4.1236601e+01   1.6458128e-02
   4.1236601e+01   1.6458128e-02
   4.1255813e+01   1.5822266e-02
   4.1255813e+01   1.5822266e-02
   4.1275074e+01   1.5129212e-02
   4.1275074e+01   1.5129212e-02
   4.1294335e+01   1.4380000e-02
   4.1294335e+01   1.4380000e-02
   4.1313547e+01   1.3574483e-02
   4.1313547e+01   1.3574483e-02
   4.1322512e+01   1.3174877e-02
   4.1322512e+01   1.3174877e-02
   4.1332808e+01   1.2714926e-02
   4.1332808e+01   1.2714926e-02
   4.1352118e+01   1.1817734e-02
   4.1352118e+01   1.1817734e-02
   4.1371478e+01   1.0884631e-02
   4.1371478e+01   1.0884631e-02
   4.1390936e+01   9.9145320e-03
   4.1390936e+01   9.9145320e-03
   4.1410542e+01   8.8916749e-03
   4.1410542e+01   8.8916749e-03
   4.1420542e+01   8.3642365e-03
   4.1420542e+01   8.3642365e-03
   4.1430345e+01   7.8487685e-03
   4.1430345e+01   7.8487685e-03
   4.1450591e+01   6.6845813e-03
   4.1450591e+01   6.6845813e-03
   4.1471182e+01   5.7297044e-03
   4.1471182e+01   5.7297044e-03
   4.1491872e+01   4.2845222e-03
   4.1491872e+01   4.2845222e-03
   4.1507340e+01   3.5497438e-03
   4.1507340e+01   3.5497438e-03
   4.1531133e+01   2.4241527e-03
   4.1531133e+01   2.4241527e-03
   4.1570788e+01  -1.9140296e-04
   4.1570788e+01  -1.9140296e-04
   4.1590345e+01  -1.2572414e-03
   4.1590345e+01  -1.2572414e-03
   4.1646897e+01  -4.3437635e-03
   4.1646897e+01  -4.3437635e-03
   4.1684089e+01  -6.0678818e-03
   4.1684089e+01  -6.0678818e-03
   4.1723941e+01  -7.8906897e-03
   4.1723941e+01  -7.8906897e-03
   4.1781182e+01  -1.0878522e-02
   4.1781182e+01  -1.0878522e-02
   4.1801970e+01  -1.1974631e-02
   4.1801970e+01  -1.1974631e-02
   4.1927734e+01  -1.5689212e-02
   4.1927734e+01  -1.5689212e-02
   4.1955074e+01  -1.6495764e-02
   4.1955074e+01  -1.6495764e-02
   4.2109261e+01  -1.7938621e-02
   4.2109261e+01  -1.7938621e-02
   4.2183251e+01  -1.5689212e-02
   4.2183251e+01  -1.5689212e-02
   4.2264581e+01  -1.3103744e-02
   4.2264581e+01  -1.3103744e-02
   4.2324286e+01  -1.0878522e-02
   4.2324286e+01  -1.0878522e-02
   4.2438079e+01  -6.0678818e-03
   4.2438079e+01  -6.0678818e-03
   4.2542266e+01  -1.2572414e-03
   4.2542266e+01  -1.2572414e-03
   4.2572315e+01   1.4023941e-04
   4.2572315e+01   1.4023941e-04
   4.2687586e+01   3.5535616e-03
   4.2687586e+01   3.5535616e-03
   4.2862020e+01   8.3642365e-03
   4.2862020e+01   8.3642365e-03
   4.2881281e+01   8.8539901e-03
   4.2881281e+01   8.8539901e-03
   4.2946749e+01   8.3642365e-03
   4.2946749e+01   8.3642365e-03
   4.3496256e+01   4.3221084e-03
   4.3496256e+01   4.3221084e-03
   4.3575714e+01   3.5535616e-03
   4.3575714e+01   3.5535616e-03
   4.4087931e+01  -1.2572414e-03
   4.4087931e+01  -1.2572414e-03
   4.4112414e+01  -1.4783350e-03
   4.4112414e+01  -1.4783350e-03
   4.5341773e+01  -1.8930739e-03
   4.5341773e+01  -1.8930739e-03
   4.5709951e+01  -1.2380099e-03
   4.5709951e+01  -1.2380099e-03
   4.6572020e+01   2.7824039e-04
   4.6572020e+01   2.7824039e-04
   4.7803054e+01   3.7807094e-04
   4.7803054e+01   3.7807094e-04
   5.0261084e+01   8.3130542e-05
   5.0261084e+01   8.3130542e-05


==> data/Duncan_Foil_Without_TL_CH_M_1E-01.dat <==
  -2.3571429e+01   0.0000000e+00
  -2.3458128e+01   0.0000000e+00
  -2.3339901e+01   0.0000000e+00
  -2.3226601e+01   0.0000000e+00
  -2.3113300e+01   0.0000000e+00
  -2.2995074e+01   0.0000000e+00
  -2.2881773e+01   0.0000000e+00
  -2.2763547e+01   0.0000000e+00
  -2.2650246e+01   0.0000000e+00
  -2.2532020e+01   0.0000000e+00
  -2.2418719e+01   0.0000000e+00
  -2.2305419e+01   0.0000000e+00
  -2.2187192e+01   0.0000000e+00
  -2.2073892e+01   0.0000000e+00
  -2.1955665e+01   0.0000000e+00
  -2.1842365e+01   0.0000000e+00
  -2.1724138e+01   0.0000000e+00
  -2.1610837e+01   0.0000000e+00
  -2.1492611e+01   0.0000000e+00
  -2.1379310e+01   0.0000000e+00
  -2.1266010e+01   0.0000000e+00
  -2.1147783e+01   0.0000000e+00
  -2.1034483e+01   0.0000000e+00
  -2.0916256e+01   0.0000000e+00
  -2.0802956e+01   0.0000000e+00
  -2.0684729e+01   0.0000000e+00
  -2.0571429e+01   0.0000000e+00
  -2.0458128e+01   0.0000000e+00
  -2.0339901e+01   0.0000000e+00
  -2.0226601e+01   0.0000000e+00
  -2.0108374e+01   0.0000000e+00
  -1.9995074e+01   0.0000000e+00
  -1.9876847e+01   0.0000000e+00
  -1.9763547e+01   0.0000000e+00
  -1.9645320e+01   0.0000000e+00
  -1.9532020e+01   0.0000000e+00
  -1.9418719e+01   0.0000000e+00
  -1.9300493e+01   0.0000000e+00
  -1.9187192e+01   0.0000000e+00
  -1.9068966e+01   0.0000000e+00
  -1.8955665e+01   0.0000000e+00
  -1.8837438e+01   0.0000000e+00
  -1.8724138e+01   0.0000000e+00
  -1.8610837e+01   0.0000000e+00
  -1.8492611e+01   0.0000000e+00
  -1.8379310e+01   0.0000000e+00
  -1.8261084e+01   0.0000000e+00
  -1.8147783e+01   0.0000000e+00
  -1.8029557e+01   0.0000000e+00
  -1.7916256e+01   0.0000000e+00
  -1.7798030e+01   0.0000000e+00
  -1.7684729e+01   0.0000000e+00
  -1.7571429e+01   0.0000000e+00
  -1.7453202e+01   0.0000000e+00
  -1.7339901e+01   0.0000000e+00
  -1.7221675e+01   0.0000000e+00
  -1.7108374e+01   0.0000000e+00
  -1.6990148e+01   0.0000000e+00
  -1.6876847e+01   4.9261084e-04
  -1.6763547e+01   4.9261084e-04
  -1.6645320e+01   4.9261084e-04
  -1.6532020e+01   4.9261084e-04
  -1.6413793e+01   4.9261084e-04
  -1.6300493e+01   4.9261084e-04
  -1.6182266e+01   4.9261084e-04
  -1.6068966e+01   4.9261084e-04
  -1.5950739e+01   4.9261084e-04
  -1.5837438e+01   4.9261084e-04
  -1.5724138e+01   4.9261084e-04
  -1.5605911e+01   4.9261084e-04
  -1.5492611e+01   4.9261084e-04
  -1.5374384e+01   4.9261084e-04
  -1.5261084e+01   4.9261084e-04
  -1.5142857e+01   4.9261084e-04
  -1.5029557e+01   4.9261084e-04
  -1.4916256e+01   4.9261084e-04
  -1.4798030e+01   4.9261084e-04
  -1.4684729e+01   4.9261084e-04
  -1.4566502e+01   9.8522167e-04
  -1.4453202e+01   9.8522167e-04
  -1.4334975e+01   9.8522167e-04
  -1.4221675e+01   9.8522167e-04
  -1.4103448e+01   9.8522167e-04
  -1.3990148e+01   9.8522167e-04
  -1.3876847e+01   9.8522167e-04
  -1.3758621e+01   9.8522167e-04
  -1.3645320e+01   9.8522167e-04
  -1.3527094e+01   9.8522167e-04
  -1.3413793e+01   9.8522167e-04
  -1.3295567e+01   9.8522167e-04
  -1.3182266e+01   9.8522167e-04
  -1.3068966e+01   9.8522167e-04
  -1.2950739e+01   9.8522167e-04
  -1.2837438e+01   9.8522167e-04
  -1.2719212e+01   9.8522167e-04
  -1.2605911e+01   9.8522167e-04
  -1.2487685e+01   9.8522167e-04
  -1.2374384e+01   9.8522167e-04
  -1.2256158e+01   9.8522167e-04
  -1.2142857e+01   9.8522167e-04
  -1.2029557e+01   9.8522167e-04
  -1.1911330e+01   9.8522167e-04
  -1.1798030e+01   9.8522167e-04
  -1.1679803e+01   9.8522167e-04
  -1.1566502e+01   9.8522167e-04
  -1.1448276e+01   9.8522167e-04
  -1.1334975e+01   9.8522167e-04
  -1.1221675e+01   9.8522167e-04
  -1.1103448e+01   9.8522167e-04
  -1.0990148e+01   4.9261084e-04
  -1.0871921e+01   4.9261084e-04
  -1.0758621e+01   4.9261084e-04
  -1.0640394e+01   4.9261084e-04
  -1.0527094e+01   4.9261084e-04
  -1.0408867e+01   4.9261084e-04
  -1.0295567e+01   4.9261084e-04
  -1.0182266e+01   4.9261084e-04
  -1.0064039e+01   4.9261084e-04
  -9.9507389e+00   4.9261084e-04
  -9.8325123e+00   4.9261084e-04
  -9.7192118e+00   4.9261084e-04
  -9.6009852e+00   4.9261084e-04
  -9.4876847e+00   4.9261084e-04
  -9.3743842e+00   4.9261084e-04
  -9.2561576e+00   4.9261084e-04
  -9.1428571e+00   4.9261084e-04
  -9.0246305e+00   4.9261084e-04
  -8.9113300e+00   0.0000000e+00
  -8.7931034e+00   0.0000000e+00
  -8.6798030e+00   0.0000000e+00
  -8.5615764e+00   0.0000000e+00
  -8.4482759e+00   0.0000000e+00
  -8.3349754e+00   0.0000000e+00
  -8.2167488e+00   0.0000000e+00
  -8.1034483e+00   0.0000000e+00
  -7.9852217e+00   0.0000000e+00
  -7.8719212e+00   0.0000000e+00
  -7.7536946e+00   0.0000000e+00
  -7.6403941e+00   0.0000000e+00
  -7.5270936e+00   0.0000000e+00
  -7.4088670e+00   0.0000000e+00
  -7.2955665e+00  -4.9261084e-04
  -7.1773399e+00  -4.9261084e-04
  -7.0640394e+00  -4.9261084e-04
  -6.9458128e+00  -4.9261084e-04
  -6.8325123e+00  -4.9261084e-04
  -6.7142857e+00  -4.9261084e-04
  -6.6009852e+00  -4.9261084e-04
  -6.4876847e+00  -4.9261084e-04
  -6.3694581e+00  -4.9261084e-04
  -6.2561576e+00  -4.9261084e-04
  -6.1379310e+00  -4.9261084e-04
  -6.0246305e+00  -4.9261084e-04
  -5.9064039e+00  -4.9261084e-04
  -5.7931034e+00  -4.9261084e-04
  -5.6798030e+00  -4.9261084e-04
  -5.5615764e+00  -4.9261084e-04
  -5.4482759e+00  -9.8522167e-04
  -5.3300493e+00  -9.8522167e-04
  -5.2167488e+00  -9.8522167e-04
  -5.0985222e+00  -9.8522167e-04
  -4.9852217e+00  -9.8522167e-04
  -4.8669951e+00  -9.8522167e-04
  -4.7536946e+00  -9.8522167e-04
  -4.6403941e+00  -9.8522167e-04
  -4.5221675e+00  -9.8522167e-04
  -4.4088670e+00  -9.8522167e-04
  -4.2906404e+00  -9.8522167e-04
  -4.1773399e+00  -9.8522167e-04
  -4.0591133e+00  -9.8522167e-04
  -3.9458128e+00  -9.8522167e-04
  -3.8300493e+00  -9.8522167e-04
  -3.7147783e+00  -9.8522167e-04
  -3.5990148e+00  -9.8522167e-04
  -3.4837438e+00  -9.8522167e-04
  -3.3684729e+00  -9.8522167e-04
  -3.2527094e+00  -9.8522167e-04
  -3.1374384e+00  -9.8522167e-04
  -3.0216749e+00  -9.8522167e-04
  -2.9064039e+00  -9.8522167e-04
  -2.7911330e+00  -9.8522167e-04
  -2.6753695e+00  -9.8522167e-04
  -2.5600985e+00  -9.8522167e-04
  -2.4448276e+00  -9.8522167e-04
  -2.3290640e+00  -9.8522167e-04
  -2.2137931e+00  -9.8522167e-04
  -2.0980296e+00  -9.8522167e-04
  -1.9827586e+00  -9.8522167e-04
  -1.8674877e+00  -1.4778325e-03
  -1.7517241e+00  -1.4778325e-03
  -1.6364532e+00  -1.4778325e-03
  -1.5206897e+00  -1.4778325e-03
  -1.4054187e+00  -1.9704433e-03
  -1.2901478e+00  -1.9704433e-03
  -1.2374384e+00  -2.4630542e-03
  -1.1743842e+00  -2.4630542e-03
  -1.0591133e+00  -2.4630542e-03
  -9.4384236e-01  -2.9556650e-03
  -8.2857143e-01  -3.4482759e-03
  -7.1379310e-01  -3.9408867e-03
  -5.9901478e-01  -4.4334975e-03
  -4.8423645e-01  -4.9261084e-03
  -3.7044335e-01  -5.4187192e-03
  -2.8472906e-01  -5.9113300e-03
  -2.7980296e-01  -5.9113300e-03
  -2.2660099e-01  -6.4039409e-03
  -1.6945813e-01  -6.8965517e-03
  -1.2610837e-01  -7.3891626e-03
  -9.6551724e-02  -7.3891626e-03
  -7.3891626e-02  -7.8817734e-03
  -5.8620690e-02  -7.8817734e-03
  -4.3349754e-02  -7.8817734e-03
  -2.8078818e-02  -8.3743842e-03
  -1.3300493e-02  -8.3743842e-03
   1.4778325e-03  -8.3743842e-03
   1.5763547e-02  -8.8669951e-03
   3.0541872e-02  -8.8669951e-03
   4.4827586e-02  -8.8669951e-03
   5.9605911e-02  -9.3596059e-03
   7.3891626e-02  -9.3596059e-03
   8.8177340e-02  -9.8522167e-03
   1.0246305e-01  -9.8522167e-03
   1.0246305e-01  -9.8522167e-03
   1.1724138e-01  -1.0344828e-02
   1.3152709e-01  -1.0344828e-02
   1.4581281e-01  -1.0837438e-02
   1.6059113e-01  -1.0837438e-02
   1.7487685e-01  -1.1330049e-02
   1.8916256e-01  -1.1330049e-02
   2.0394089e-01  -1.1822660e-02
   2.1822660e-01  -1.1822660e-02
   2.3251232e-01  -1.1822660e-02
   2.4679803e-01  -1.2315271e-02
   2.6157635e-01  -1.2315271e-02
   2.7586207e-01  -1.2807882e-02
   2.9014778e-01  -1.3300493e-02
   3.0492611e-01  -1.3300493e-02
   3.1921182e-01  -1.3793103e-02
   3.2167488e-01  -1.3793103e-02
   3.3349754e-01  -1.3793103e-02
   3.4778325e-01  -1.4285714e-02
   3.6256158e-01  -1.4778325e-02
   3.7684729e-01  -1.4778325e-02
   3.9113300e-01  -1.5270936e-02
   4.0591133e-01  -1.5763547e-02
   4.2019704e-01  -1.5763547e-02
   4.3448276e-01  -1.6256158e-02
   4.4926108e-01  -1.6748768e-02
   4.6354680e-01  -1.6748768e-02
   4.7783251e-01  -1.7241379e-02
   4.9014778e-01  -1.7733990e-02
   4.9211823e-01  -1.7733990e-02
   5.0689655e-01  -1.8226601e-02
   5.2123153e-01  -1.8719212e-02
   5.3566502e-01  -1.8719212e-02
   5.5009852e-01  -1.9211823e-02
   5.6453202e-01  -1.9704433e-02
   5.7891626e-01  -2.0197044e-02
   5.9334975e-01  -2.0197044e-02
   6.0778325e-01  -2.0689655e-02
   6.2221675e-01  -2.1182266e-02
   6.3064039e-01  -2.1674877e-02
   6.3665025e-01  -2.1674877e-02
   6.5108374e-01  -2.2167488e-02
   6.6551724e-01  -2.2660099e-02
   6.7995074e-01  -2.3152709e-02
   6.9438424e-01  -2.3645320e-02
   7.0881773e-01  -2.3645320e-02
   7.2325123e-01  -2.4137931e-02
   7.3768473e-01  -2.4630542e-02
   7.5211823e-01  -2.5123153e-02
   7.5403941e-01  -2.5123153e-02
   7.6655172e-01  -2.5615764e-02
   7.8098522e-01  -2.6108374e-02
   7.9541872e-01  -2.6600985e-02
   8.0985222e-01  -2.7093596e-02
   8.2428571e-01  -2.7586207e-02
   8.3871921e-01  -2.8078818e-02
   8.5315271e-01  -2.8571429e-02
   8.6610837e-01  -2.9064039e-02
   8.6758621e-01  -2.9064039e-02
   8.8201970e-01  -2.9556650e-02
   8.9645320e-01  -3.0541872e-02
   9.1088670e-01  -3.1034483e-02
   9.2532020e-01  -3.1527094e-02
   9.3975369e-01  -3.2019704e-02
   9.5417734e-01  -3.2512315e-02
   9.6860591e-01  -3.3004926e-02
   9.7142857e-01  -3.3004926e-02
   9.8303941e-01  -3.3497537e-02
   9.9747143e-01  -3.3990148e-02
   1.0119015e+00  -3.4482759e-02
   1.0263350e+00  -3.4975369e-02
   1.0407685e+00  -3.5467980e-02
   1.0552217e+00  -3.5960591e-02
   1.0696552e+00  -3.6453202e-02
   1.0738424e+00  -3.6945813e-02
   1.0840887e+00  -3.7438424e-02
   1.0984729e+00  -3.7931034e-02
   1.1129064e+00  -3.8423645e-02
   1.1273399e+00  -3.8916256e-02
   1.1417734e+00  -3.9408867e-02
   1.1562069e+00  -3.9901478e-02
   1.1706404e+00  -4.0394089e-02
   1.1769951e+00  -4.0886700e-02
   1.1850739e+00  -4.0886700e-02
   1.1995074e+00  -4.1379310e-02
   1.2139409e+00  -4.1871921e-02
   1.2283744e+00  -4.2364532e-02
   1.2428079e+00  -4.2857143e-02
   1.2572414e+00  -4.3349754e-02
   1.2716749e+00  -4.3842365e-02
   1.2861084e+00  -4.4334975e-02
   1.2866010e+00  -4.4334975e-02
   1.3005419e+00  -4.4827586e-02
   1.3149754e+00  -4.5320197e-02
   1.3294089e+00  -4.5812808e-02
   1.3438424e+00  -4.6305419e-02
   1.3582759e+00  -4.6798030e-02
   1.3727094e+00  -4.7290640e-02
   1.3871429e+00  -4.7783251e-02
   1.4015764e+00  -4.7783251e-02
   1.4160099e+00  -4.8275862e-02
   1.4160099e+00  -4.8275862e-02
   1.4304433e+00  -4.8768473e-02
   1.4448768e+00  -4.9261084e-02
   1.4593103e+00  -4.9753695e-02
   1.4737438e+00  -4.9753695e-02
   1.4881773e+00  -5.0246305e-02
   1.5024631e+00  -5.0246305e-02
   1.5172414e+00  -5.0738916e-02
   1.5315271e+00  -5.0738916e-02
   1.5458128e+00  -5.1231527e-02
   1.5600985e+00  -5.1231527e-02
   1.5748768e+00  -5.1231527e-02
   1.5891626e+00  -5.1724138e-02
   1.6034483e+00  -5.1724138e-02
   1.6182266e+00  -5.1724138e-02
   1.6325123e+00  -5.1724138e-02
   1.6467980e+00  -5.1724138e-02
   1.6615764e+00  -5.1724138e-02
   1.6758621e+00  -5.1724138e-02
   1.6901478e+00  -5.1724138e-02
   1.7044335e+00  -5.1724138e-02
   1.7192118e+00  -5.1724138e-02
   1.7334975e+00  -5.1724138e-02
   1.7477833e+00  -5.1231527e-02
   1.7625616e+00  -5.1231527e-02
   1.7768473e+00  -5.1231527e-02
   1.7911330e+00  -5.0738916e-02
   1.8059113e+00  -5.0246305e-02
   1.8201970e+00  -5.0246305e-02
   1.8344828e+00  -4.9753695e-02
   1.8487685e+00  -4.9261084e-02
   1.8635468e+00  -4.9261084e-02
   1.8778325e+00  -4.8768473e-02
   1.8822660e+00  -4.8275862e-02
   1.8921182e+00  -4.7783251e-02
   1.9068966e+00  -4.7290640e-02
   1.9211823e+00  -4.6798030e-02
   1.9354680e+00  -4.6305419e-02
   1.9497537e+00  -4.5812808e-02
   1.9645320e+00  -4.5320197e-02
   1.9748768e+00  -4.4334975e-02
   1.9788177e+00  -4.4334975e-02
   1.9931034e+00  -4.3349754e-02
   2.0078818e+00  -4.2857143e-02
   2.0221675e+00  -4.1871921e-02
   2.0364532e+00  -4.1379310e-02
   2.0448276e+00  -4.0886700e-02
   2.0512315e+00  -4.0394089e-02
   2.0655172e+00  -3.9408867e-02
   2.0798030e+00  -3.8423645e-02
   2.0940887e+00  -3.7438424e-02
   2.1034483e+00  -3.6945813e-02
   2.1088670e+00  -3.6453202e-02
   2.1231527e+00  -3.5467980e-02
   2.1374384e+00  -3.4482759e-02
   2.1522167e+00  -3.3497537e-02
   2.1556650e+00  -3.3004926e-02
   2.1665025e+00  -3.2019704e-02
   2.1807882e+00  -3.1034483e-02
   2.1955665e+00  -3.0049261e-02
   2.2029557e+00  -2.9064039e-02
   2.2098522e+00  -2.8571429e-02
   2.2241379e+00  -2.7093596e-02
   2.2384236e+00  -2.6108374e-02
   2.2472906e+00  -2.5123153e-02
   2.2532020e+00  -2.4630542e-02
   2.2674877e+00  -2.3645320e-02
   2.2817734e+00  -2.2167488e-02
   2.2891626e+00  -2.1674877e-02
   2.2965517e+00  -2.0689655e-02
   2.3108374e+00  -1.9211823e-02
   2.3251232e+00  -1.8226601e-02
   2.3290640e+00  -1.7733990e-02
   2.3399015e+00  -1.6748768e-02
   2.3541872e+00  -1.5270936e-02
   2.3679803e+00  -1.3793103e-02
   2.3684729e+00  -1.3793103e-02
   2.3827586e+00  -1.2315271e-02
   2.3975369e+00  -1.0837438e-02
   2.4064039e+00  -9.8522167e-03
   2.4118227e+00  -9.3596059e-03
   2.4261084e+00  -7.8817734e-03
   2.4408867e+00  -6.4039409e-03
   2.4443350e+00  -5.9113300e-03
   2.4551724e+00  -4.9261084e-03
   2.4694581e+00  -3.4482759e-03
   2.4822660e+00  -2.4630542e-03
   2.4837438e+00  -1.9704433e-03
   2.4985222e+00  -4.9261084e-04
   2.5128079e+00   9.8522167e-04
   2.5211823e+00   1.4778325e-03
   2.5270936e+00   2.4630542e-03
   2.5418719e+00   3.4482759e-03
   2.5561576e+00   4.9261084e-03
   2.5605911e+00   5.4187192e-03
   2.5704433e+00   6.4039409e-03
   2.5852217e+00   7.8817734e-03
   2.5995074e+00   8.8669951e-03
   2.6019704e+00   9.3596059e-03
   2.6137931e+00   1.0344828e-02
   2.6280788e+00   1.1822660e-02
   2.6428571e+00   1.2807882e-02
   2.6463054e+00   1.3300493e-02
   2.6571429e+00   1.4285714e-02
   2.6714286e+00   1.5270936e-02
   2.6862069e+00   1.6256158e-02
   2.6955665e+00   1.7241379e-02
   2.7004926e+00   1.7241379e-02
   2.7147783e+00   1.8226601e-02
   2.7295567e+00   1.9211823e-02
   2.7438424e+00   2.0197044e-02
   2.7541872e+00   2.0689655e-02
   2.7581281e+00   2.1182266e-02
   2.7724138e+00   2.2167488e-02
   2.7871921e+00   2.2660099e-02
   2.8014778e+00   2.3152709e-02
   2.8157635e+00   2.4137931e-02
   2.8305419e+00   2.4630542e-02
   2.8374384e+00   2.4630542e-02
   2.8448276e+00   2.5123153e-02
   2.8591133e+00   2.5615764e-02
   2.8733990e+00   2.5615764e-02
   2.8881773e+00   2.6108374e-02
   2.9024631e+00   2.6108374e-02
   2.9167488e+00   2.6108374e-02
   2.9315271e+00   2.6600985e-02
   2.9458128e+00   2.6600985e-02
   2.9600985e+00   2.6108374e-02
   2.9748768e+00   2.6108374e-02
   2.9891626e+00   2.6108374e-02
   3.0034483e+00   2.5615764e-02
   3.0177340e+00   2.5123153e-02
   3.0325123e+00   2.4630542e-02
   3.0359606e+00   2.4630542e-02
   3.0467980e+00   2.4137931e-02
   3.0610837e+00   2.3645320e-02
   3.0758621e+00   2.3152709e-02
   3.0901478e+00   2.2660099e-02
   3.1044335e+00   2.1674877e-02
   3.1192118e+00   2.1182266e-02
   3.5665025e+00  -1.4285714e-02
   3.5807882e+00  -1.5270936e-02
   3.5950739e+00  -1.6256158e-02
   3.6098522e+00  -1.7733990e-02
   3.6113300e+00  -1.7733990e-02
   3.6241379e+00  -1.8719212e-02
   3.6384236e+00  -1.9211823e-02
   3.6532020e+00  -2.0197044e-02
   3.6674877e+00  -2.1182266e-02
   3.6714286e+00  -2.1674877e-02
   3.6817734e+00  -2.2167488e-02
   3.6960591e+00  -2.3152709e-02
   3.7108374e+00  -2.3645320e-02
   3.7251232e+00  -2.4137931e-02
   3.7394089e+00  -2.5123153e-02
   3.7448276e+00  -2.5123153e-02
   3.7541872e+00  -2.5615764e-02
   3.7684729e+00  -2.6600985e-02
   3.7827586e+00  -2.7093596e-02
   3.7975369e+00  -2.7586207e-02
   3.8118227e+00  -2.8078818e-02
   3.8261084e+00  -2.8571429e-02
   3.8403941e+00  -2.8571429e-02
   3.8546798e+00  -2.9064039e-02
   3.8551724e+00  -2.9064039e-02
   3.8694581e+00  -2.9556650e-02
   3.8837438e+00  -2.9556650e-02
   3.8985222e+00  -3.0049261e-02
   3.9128079e+00  -3.0049261e-02
   3.9270936e+00  -3.0541872e-02
   3.9413793e+00  -3.0541872e-02
   3.9561576e+00  -3.0541872e-02
   3.9704433e+00  -3.0541872e-02
   3.9847291e+00  -3.0541872e-02
   3.9995074e+00  -3.0049261e-02
   4.0137931e+00  -3.0049261e-02
   4.0280788e+00  -3.0049261e-02
   4.0428571e+00  -2.9556650e-02
   4.0571429e+00  -2.9064039e-02
   4.0605911e+00  -2.9064039e-02
   4.0714286e+00  -2.9064039e-02
   4.0857143e+00  -2.8571429e-02
   4.1004926e+00  -2.8078818e-02
   4.1147783e+00  -2.7586207e-02
   4.1290640e+00  -2.7093596e-02
   4.1438424e+00  -2.6600985e-02
   4.1581281e+00  -2.6108374e-02
   4.1709360e+00  -2.5123153e-02
   4.1724138e+00  -2.5123153e-02
   4.1871921e+00  -2.4630542e-02
   4.2014778e+00  -2.3645320e-02
   4.2157635e+00  -2.3152709e-02
   4.2300493e+00  -2.2167488e-02
   4.2428571e+00  -2.1674877e-02
   4.2448276e+00  -2.1182266e-02
   4.2591133e+00  -2.0197044e-02
   4.2733990e+00  -1.9704433e-02
   4.2881773e+00  -1.8719212e-02
   4.3019704e+00  -1.7733990e-02
   4.3024631e+00  -1.7733990e-02
   4.3167488e+00  -1.6748768e-02
   4.3315271e+00  -1.5270936e-02
   4.3458128e+00  -1.4285714e-02
   4.3541872e+00  -1.3793103e-02
   4.3600985e+00  -1.3300493e-02
   4.3743842e+00  -1.2315271e-02
   4.3891626e+00  -1.0837438e-02
   4.4024631e+00  -9.8522167e-03
   4.4034483e+00  -9.8522167e-03
   4.4177340e+00  -8.3743842e-03
   4.4325123e+00  -7.3891626e-03
   4.4467980e+00  -6.4039409e-03
   4.4477833e+00  -5.9113300e-03
   4.4610837e+00  -4.9261084e-03
   4.4753695e+00  -3.4482759e-03
   4.4901478e+00  -2.4630542e-03
   4.4916256e+00  -2.4630542e-03
   4.5044335e+00  -9.8522167e-04
   4.5187192e+00   0.0000000e+00
   4.5334975e+00   1.4778325e-03
   4.5349754e+00   1.4778325e-03
   4.5477833e+00   2.9556650e-03
   4.5620690e+00   3.9408867e-03
   4.5768473e+00   5.4187192e-03
   4.5778325e+00   5.4187192e-03
   4.5911330e+00   6.8965517e-03
   4.6054187e+00   7.8817734e-03
   4.6197044e+00   9.3596059e-03
   4.6216749e+00   9.3596059e-03
   4.6344828e+00   1.0344828e-02
   4.6487685e+00   1.1822660e-02
   4.6630542e+00   1.2807882e-02
   4.6674877e+00   1.3300493e-02
   4.6778325e+00   1.4285714e-02
   4.6921182e+00   1.5270936e-02
   4.7064039e+00   1.6256158e-02
   4.7167488e+00   1.7241379e-02
   4.7211823e+00   1.7241379e-02
   4.7354680e+00   1.8226601e-02
   4.7497537e+00   1.9211823e-02
   4.7640394e+00   2.0197044e-02
   4.7724138e+00   2.0689655e-02
   4.7788177e+00   2.1182266e-02
   4.7931034e+00   2.2167488e-02
   4.8073892e+00   2.3152709e-02
   4.8221675e+00   2.3645320e-02
   4.8364532e+00   2.4630542e-02
   4.8418719e+00   2.4630542e-02
   4.8507389e+00   2.5123153e-02
   4.8655172e+00   2.5615764e-02
   4.8798030e+00   2.6108374e-02
   4.8940887e+00   2.6600985e-02
   4.9083744e+00   2.7093596e-02
   4.9231527e+00   2.7586207e-02
   4.9374384e+00   2.7586207e-02
   4.9517241e+00   2.8078818e-02
   4.9665025e+00   2.8078818e-02
   4.9807882e+00   2.8078818e-02
   4.9950739e+00   2.8571429e-02
   5.0093596e+00   2.8078818e-02
   5.0241379e+00   2.8078818e-02
   5.0384236e+00   2.8078818e-02
   5.0527094e+00   2.7586207e-02
   5.0674877e+00   2.7586207e-02
   5.0817734e+00   2.7093596e-02
   5.0960591e+00   2.6600985e-02
   5.1108374e+00   2.6108374e-02
   5.1251232e+00   2.5615764e-02
   5.1394089e+00   2.5123153e-02
   5.1463054e+00   2.4630542e-02
   5.1536946e+00   2.4137931e-02
   5.1684729e+00   2.3645320e-02
   5.1827586e+00   2.2660099e-02
   5.1970443e+00   2.2167488e-02
   5.2118227e+00   2.1182266e-02
   5.2167488e+00   2.0689655e-02
   5.2261084e+00   2.0197044e-02
   5.2403941e+00   1.9211823e-02
   5.2551724e+00   1.8226601e-02
   5.2694581e+00   1.7241379e-02
   5.2738916e+00   1.7241379e-02
   5.2837438e+00   1.6256158e-02
   5.2980296e+00   1.5270936e-02
   5.3128079e+00   1.4285714e-02
   5.3246305e+00   1.3300493e-02
   5.3270936e+00   1.2807882e-02
   5.3413793e+00   1.1822660e-02
   5.3561576e+00   1.0837438e-02
   5.3704433e+00   9.3596059e-03
   5.3719212e+00   9.3596059e-03
   5.3847291e+00   8.3743842e-03
   5.3995074e+00   6.8965517e-03
   5.4137931e+00   5.9113300e-03
   5.4182266e+00   5.4187192e-03
   5.4280788e+00   4.4334975e-03
   5.4423645e+00   3.4482759e-03
   5.4571429e+00   2.4630542e-03
   5.4640394e+00   1.4778325e-03
   5.4714286e+00   9.8522167e-04
   5.4857143e+00   0.0000000e+00
   5.5004926e+00  -1.4778325e-03
   5.5103448e+00  -2.4630542e-03
   5.5147783e+00  -2.4630542e-03
   5.5290640e+00  -3.9408867e-03
   5.5433498e+00  -4.9261084e-03
   5.5581281e+00  -5.9113300e-03
   5.5581281e+00  -5.9113300e-03
   5.5724138e+00  -7.3891626e-03
   5.5866995e+00  -8.3743842e-03
   5.6014778e+00  -9.3596059e-03
   5.6088670e+00  -9.8522167e-03
   5.6157635e+00  -1.0344828e-02
   5.6300493e+00  -1.1330049e-02
   5.6448276e+00  -1.2315271e-02
   5.6591133e+00  -1.3300493e-02
   5.6635468e+00  -1.3793103e-02
   5.6733990e+00  -1.4285714e-02
   5.6876847e+00  -1.5270936e-02
   5.7024631e+00  -1.6256158e-02
   5.7167488e+00  -1.7241379e-02
   5.7261084e+00  -1.7733990e-02
   5.7310345e+00  -1.7733990e-02
   5.7458128e+00  -1.8719212e-02
   5.7600985e+00  -1.9704433e-02
   5.7743842e+00  -2.0197044e-02
   5.7891626e+00  -2.0689655e-02
   5.8024631e+00  -2.1674877e-02
   5.8034483e+00  -2.1674877e-02
   5.8177340e+00  -2.2167488e-02
   5.8320197e+00  -2.2660099e-02
   5.8467980e+00  -2.3152709e-02
   5.8610837e+00  -2.3645320e-02
   5.8753695e+00  -2.4137931e-02
   5.8901478e+00  -2.4630542e-02
   5.9044335e+00  -2.4630542e-02
   5.9187192e+00  -2.5123153e-02
   5.9261084e+00  -2.5123153e-02
   5.9310345e+00  -2.5615764e-02
   5.9458128e+00  -2.5615764e-02
   5.9605911e+00  -2.6108374e-02
   5.9753695e+00  -2.6108374e-02
   5.9901478e+00  -2.6108374e-02
   6.0049261e+00  -2.6108374e-02
   6.0197044e+00  -2.6108374e-02
   6.0344828e+00  -2.6108374e-02
   6.0492611e+00  -2.6108374e-02
   6.0640394e+00  -2.6108374e-02
   6.0788177e+00  -2.5615764e-02
   6.0935961e+00  -2.5615764e-02
   6.0985222e+00  -2.5123153e-02
   6.1083744e+00  -2.5123153e-02
   6.1231527e+00  -2.4630542e-02
   6.1330049e+00  -2.4630542e-02
   6.1477833e+00  -2.4137931e-02
   6.1625616e+00  -2.3645320e-02
   6.1773399e+00  -2.3152709e-02
   6.1921182e+00  -2.2660099e-02
   6.2068966e+00  -2.2167488e-02
   6.2216749e+00  -2.1674877e-02
   6.2266010e+00  -2.1674877e-02
   6.2364532e+00  -2.1182266e-02
   6.2512315e+00  -2.0197044e-02
   6.2660099e+00  -1.9704433e-02
   6.2807882e+00  -1.9211823e-02
   6.2955665e+00  -1.8226601e-02
   6.3054187e+00  -1.7733990e-02
   6.3103448e+00  -1.7241379e-02
   6.3251232e+00  -1.6748768e-02
   6.3349754e+00  -1.5763547e-02
   6.3497537e+00  -1.4778325e-02
   6.3645320e+00  -1.3793103e-02
   6.3694581e+00  -1.3793103e-02
   6.3793103e+00  -1.2807882e-02
   6.3940887e+00  -1.1822660e-02
   6.4088670e+00  -1.0837438e-02
   6.4236453e+00  -9.8522167e-03
   6.4236453e+00  -9.8522167e-03
   6.4384236e+00  -8.8669951e-03
   6.4532020e+00  -7.8817734e-03
   6.4679803e+00  -6.8965517e-03
   6.4778325e+00  -5.9113300e-03
   6.4827586e+00  -5.9113300e-03
   6.4975369e+00  -4.4334975e-03
   6.5123153e+00  -3.4482759e-03
   6.5270936e+00  -2.4630542e-03
   6.5270936e+00  -2.4630542e-03
   6.5369458e+00  -9.8522167e-04
   6.5517241e+00   0.0000000e+00
   6.5665025e+00   9.8522167e-04
   6.5763547e+00   1.4778325e-03
   6.5812808e+00   2.4630542e-03
   6.5960591e+00   3.4482759e-03
   6.6108374e+00   4.4334975e-03
   6.6256158e+00   5.4187192e-03
   6.6256158e+00   5.4187192e-03
   6.6403941e+00   6.8965517e-03
   6.6551724e+00   7.8817734e-03
   6.6699507e+00   8.8669951e-03
   6.6748768e+00   9.3596059e-03
   6.6847291e+00   1.0344828e-02
   6.6995074e+00   1.1330049e-02
   6.7142857e+00   1.2315271e-02
   6.7241379e+00   1.3300493e-02
   6.7290640e+00   1.3300493e-02
   6.7438424e+00   1.4285714e-02
   6.7536946e+00   1.5270936e-02
   6.7684729e+00   1.6256158e-02
   6.7832512e+00   1.7241379e-02
   6.7832512e+00   1.7241379e-02
   6.7980296e+00   1.8226601e-02
   6.8128079e+00   1.8719212e-02
   6.8275862e+00   1.9704433e-02
   6.8423645e+00   2.0197044e-02
   6.8522167e+00   2.0689655e-02
   6.8571429e+00   2.1182266e-02
   6.8719212e+00   2.1674877e-02
   6.8866995e+00   2.2660099e-02
   6.9014778e+00   2.3152709e-02
   6.9162562e+00   2.3645320e-02
   6.9310345e+00   2.4137931e-02
   6.9458128e+00   2.4630542e-02
   6.9556650e+00   2.4630542e-02
   6.9556650e+00   2.4630542e-02
   6.9704433e+00   2.5123153e-02
   6.9852217e+00   2.5615764e-02
   7.0000000e+00   2.5615764e-02
   7.0147783e+00   2.5615764e-02
   7.0295567e+00   2.6108374e-02
   7.0443350e+00   2.6108374e-02
   7.0591133e+00   2.6108374e-02
   7.0738916e+00   2.5615764e-02
   7.0886700e+00   2.5615764e-02
   7.1034483e+00   2.5615764e-02
   7.1182266e+00   2.5123153e-02
   7.1330049e+00   2.5123153e-02
   7.1379310e+00   2.4630542e-02
   7.1477833e+00   2.4630542e-02
   7.1576355e+00   2.4137931e-02
   7.1724138e+00   2.3645320e-02
   7.1871921e+00   2.3152709e-02
   7.2019704e+00   2.2660099e-02
   7.2167488e+00   2.1674877e-02
   7.2315271e+00   2.1182266e-02
   7.2364532e+00   2.0689655e-02
   7.2463054e+00   2.0689655e-02
   7.2610837e+00   1.9704433e-02
   7.2758621e+00   1.8719212e-02
   7.2906404e+00   1.8226601e-02
   7.3054187e+00   1.7241379e-02
   7.3103448e+00   1.7241379e-02
   7.3201970e+00   1.6256158e-02
   7.3349754e+00   1.5270936e-02
   7.3497537e+00   1.4285714e-02
   7.3596059e+00   1.3793103e-02
   7.3645320e+00   1.3300493e-02
   7.3743842e+00   1.2315271e-02
   7.3891626e+00   1.1330049e-02
   7.4039409e+00   1.0344828e-02
   7.4187192e+00   9.3596059e-03
   7.4187192e+00   9.3596059e-03
   7.4334975e+00   8.3743842e-03
   7.4482759e+00   7.3891626e-03
   7.4630542e+00   6.4039409e-03
   7.4729064e+00   5.4187192e-03
   7.4778325e+00   4.9261084e-03
   7.4926108e+00   3.9408867e-03
   7.5073892e+00   2.9556650e-03
   7.5221675e+00   1.9704433e-03
   7.5221675e+00   1.4778325e-03
   7.5369458e+00   9.8522167e-04
   7.5517241e+00  -4.9261084e-04
   7.5665025e+00  -1.4778325e-03
   7.5763547e+00  -2.4630542e-03
   7.5763547e+00  -2.4630542e-03
   7.5911330e+00  -3.4482759e-03
   7.6059113e+00  -4.4334975e-03
   7.6206897e+00  -5.4187192e-03
   7.6305419e+00  -5.9113300e-03
   7.6354680e+00  -6.4039409e-03
   7.6502463e+00  -7.3891626e-03
   7.6650246e+00  -8.3743842e-03
   7.6798030e+00  -9.3596059e-03
   7.6896552e+00  -9.8522167e-03
   7.6945813e+00  -1.0344828e-02
   7.7093596e+00  -1.1330049e-02
   7.7241379e+00  -1.1822660e-02
   7.7389163e+00  -1.2807882e-02
   7.7536946e+00  -1.3300493e-02
   7.7536946e+00  -1.3793103e-02
   7.7684729e+00  -1.4285714e-02
   7.7783251e+00  -1.5270936e-02
   7.7931034e+00  -1.5763547e-02
   7.8078818e+00  -1.6256158e-02
   7.8226601e+00  -1.7241379e-02
   7.8374384e+00  -1.7733990e-02
   7.8374384e+00  -1.7733990e-02
   7.8522167e+00  -1.8226601e-02
   7.8669951e+00  -1.8719212e-02
   7.8817734e+00  -1.9211823e-02
   7.8965517e+00  -1.9704433e-02
   7.9113300e+00  -2.0197044e-02
   7.9261084e+00  -2.0689655e-02
   7.9408867e+00  -2.0689655e-02
   7.9556650e+00  -2.1182266e-02
   7.9605911e+00  -2.1674877e-02
   7.9704433e+00  -2.1674877e-02
   7.9802956e+00  -2.1674877e-02
   7.9950739e+00  -2.2167488e-02
   8.0098522e+00  -2.2167488e-02
   8.0246305e+00  -2.2167488e-02
   8.0394089e+00  -2.2660099e-02
   8.0541872e+00  -2.2660099e-02
   8.0689655e+00  -2.2660099e-02
   8.0837438e+00  -2.2660099e-02
   8.0985222e+00  -2.2167488e-02
   8.1133005e+00  -2.2167488e-02
   8.1280788e+00  -2.2167488e-02
   8.1428571e+00  -2.2167488e-02
   8.1576355e+00  -2.1674877e-02
   8.1674877e+00  -2.1674877e-02
   8.1724138e+00  -2.1182266e-02
   8.1822660e+00  -2.1182266e-02
   8.1970443e+00  -2.0689655e-02
   8.2118227e+00  -2.0197044e-02
   8.2266010e+00  -2.0197044e-02
   8.2413793e+00  -1.9704433e-02
   8.2561576e+00  -1.9211823e-02
   8.2709360e+00  -1.8719212e-02
   8.2857143e+00  -1.8226601e-02
   8.2955665e+00  -1.7733990e-02
   8.3004926e+00  -1.7241379e-02
   8.3152709e+00  -1.6748768e-02
   8.3300493e+00  -1.6256158e-02
   8.3448276e+00  -1.5270936e-02
   8.3596059e+00  -1.4778325e-02
   8.3743842e+00  -1.4285714e-02
   8.3793103e+00  -1.3793103e-02
   8.3891626e+00  -1.3300493e-02
   8.3990148e+00  -1.2315271e-02
   8.4137931e+00  -1.1822660e-02
   8.4285714e+00  -1.0837438e-02
   8.4433498e+00  -1.0344828e-02
   8.4482759e+00  -9.8522167e-03
   8.4581281e+00  -9.3596059e-03
   8.4729064e+00  -8.3743842e-03
   8.4876847e+00  -7.3891626e-03
   8.5024631e+00  -6.4039409e-03
   8.5073892e+00  -5.9113300e-03
   8.5172414e+00  -5.4187192e-03
   8.5320197e+00  -4.4334975e-03
   8.5467980e+00  -3.4482759e-03
   8.5615764e+00  -2.9556650e-03
   8.5665025e+00  -2.4630542e-03
   8.5763547e+00  -1.4778325e-03
   8.5911330e+00  -4.9261084e-04
   8.6009852e+00   0.0000000e+00
   8.6157635e+00   9.8522167e-04
   8.6206897e+00   1.4778325e-03
   8.6305419e+00   2.4630542e-03
   8.6453202e+00   3.4482759e-03
   8.6600985e+00   4.4334975e-03
   8.6748768e+00   5.4187192e-03
   8.6798030e+00   5.4187192e-03
   8.6896552e+00   6.4039409e-03
   8.7044335e+00   7.3891626e-03
   8.7192118e+00   7.8817734e-03
   8.7339901e+00   8.8669951e-03
   8.7389163e+00   9.3596059e-03
   8.7487685e+00   9.8522167e-03
   8.7635468e+00   1.0837438e-02
   8.7783251e+00   1.1822660e-02
   8.7931034e+00   1.2807882e-02
   8.7980296e+00   1.3300493e-02
   8.8029557e+00   1.3300493e-02
   8.8177340e+00   1.4285714e-02
   8.8325123e+00   1.5270936e-02
   8.8472906e+00   1.5763547e-02
   8.8620690e+00   1.6256158e-02
   8.8719212e+00   1.7241379e-02
   8.8768473e+00   1.7241379e-02
   8.8916256e+00   1.7733990e-02
   8.9064039e+00   1.8719212e-02
   8.9211823e+00   1.9211823e-02
   8.9359606e+00   1.9704433e-02
   8.9507389e+00   2.0197044e-02
   8.9655172e+00   2.0689655e-02
   8.9753695e+00   2.0689655e-02
   8.9802956e+00   2.1182266e-02
   8.9950739e+00   2.1182266e-02
   9.0049261e+00   2.1674877e-02
   9.0197044e+00   2.2167488e-02
   9.0344828e+00   2.2167488e-02
   9.0492611e+00   2.2167488e-02
   9.0640394e+00   2.2660099e-02
   9.0788177e+00   2.2660099e-02
   9.0935961e+00   2.2660099e-02
   9.1083744e+00   2.2660099e-02
   9.1231527e+00   2.2660099e-02
   9.1379310e+00   2.2660099e-02
   9.1527094e+00   2.2167488e-02
   9.1674877e+00   2.2167488e-02
   9.1822660e+00   2.1674877e-02
   9.1970443e+00   2.1674877e-02
   9.2068966e+00   2.1182266e-02
   9.2216749e+00   2.0689655e-02
   9.2216749e+00   2.0689655e-02
   9.2364532e+00   2.0197044e-02
   9.2512315e+00   1.9704433e-02
   9.2660099e+00   1.9211823e-02
   9.2807882e+00   1.8719212e-02
   9.2955665e+00   1.8226601e-02
   9.3103448e+00   1.7733990e-02
   9.3201970e+00   1.7241379e-02
   9.3251232e+00   1.6748768e-02
   9.3399015e+00   1.6256158e-02
   9.3546798e+00   1.5270936e-02
   9.3694581e+00   1.4778325e-02
   9.3842365e+00   1.3793103e-02
   9.3940887e+00   1.3300493e-02
   9.3990148e+00   1.3300493e-02
   9.4137931e+00   1.2315271e-02
   9.4236453e+00   1.1330049e-02
   9.4384236e+00   1.0344828e-02
   9.4532020e+00   9.8522167e-03
   9.4581281e+00   9.3596059e-03
   9.4679803e+00   8.8669951e-03
   9.4827586e+00   7.8817734e-03
   9.4975369e+00   6.8965517e-03
   9.5123153e+00   5.9113300e-03
   9.5221675e+00   5.4187192e-03
   9.5270936e+00   4.9261084e-03
   9.5418719e+00   3.9408867e-03
   9.5566502e+00   2.9556650e-03
   9.5714286e+00   2.4630542e-03
   9.5812808e+00   1.4778325e-03
   9.5862069e+00   1.4778325e-03
   9.6009852e+00   4.9261084e-04
   9.6157635e+00  -4.9261084e-04
   9.6256158e+00  -1.4778325e-03
   9.6403941e+00  -2.4630542e-03
   9.6403941e+00  -2.4630542e-03
   9.6551724e+00  -3.4482759e-03
   9.6699507e+00  -3.9408867e-03
   9.6847291e+00  -4.9261084e-03
   9.6995074e+00  -5.9113300e-03
   9.7044335e+00  -5.9113300e-03
   9.7142857e+00  -6.8965517e-03
   9.7290640e+00  -7.3891626e-03
   9.7438424e+00  -8.3743842e-03
   9.7586207e+00  -8.8669951e-03
   9.7733990e+00  -9.8522167e-03
   9.7733990e+00  -9.8522167e-03
   9.7881773e+00  -1.0837438e-02
   9.8029557e+00  -1.1330049e-02
   9.8177340e+00  -1.1822660e-02
   9.8275862e+00  -1.2315271e-02
   9.8423645e+00  -1.3300493e-02
   9.8571429e+00  -1.3793103e-02
   9.8571429e+00  -1.3793103e-02
   9.8719212e+00  -1.4285714e-02
   9.8866995e+00  -1.4778325e-02
   9.9014778e+00  -1.5270936e-02
   9.9162562e+00  -1.5763547e-02
   9.9310345e+00  -1.6256158e-02
   9.9458128e+00  -1.6748768e-02
   9.9605911e+00  -1.7241379e-02
   9.9753695e+00  -1.7241379e-02
   9.9802956e+00  -1.7733990e-02
   9.9901478e+00  -1.7733990e-02
   1.0004926e+01  -1.8226601e-02
   1.0019704e+01  -1.8226601e-02
   1.0029557e+01  -1.8719212e-02
   1.0044335e+01  -1.8719212e-02
   1.0059113e+01  -1.8719212e-02
   1.0073892e+01  -1.9211823e-02
   1.0088670e+01  -1.9211823e-02
   1.0103448e+01  -1.9211823e-02
   1.0118227e+01  -1.9211823e-02
   1.0133005e+01  -1.9211823e-02
   1.0147783e+01  -1.9211823e-02
   1.0162562e+01  -1.8719212e-02
   1.0177340e+01  -1.8719212e-02
   1.0192118e+01  -1.8719212e-02
   1.0206897e+01  -1.8719212e-02
   1.0221675e+01  -1.8226601e-02
   1.0236453e+01  -1.7733990e-02
   1.0246305e+01  -1.7733990e-02
   1.0251232e+01  -1.7733990e-02
   1.0261084e+01  -1.7241379e-02
   1.0275862e+01  -1.6748768e-02
   1.0290640e+01  -1.6748768e-02
   1.0305419e+01  -1.6256158e-02
   1.0320197e+01  -1.5763547e-02
   1.0334975e+01  -1.5270936e-02
   1.0349754e+01  -1.4778325e-02
   1.0364532e+01  -1.4285714e-02
   1.0374384e+01  -1.3793103e-02
   1.0379310e+01  -1.3793103e-02
   1.0394089e+01  -1.2807882e-02
   1.0408867e+01  -1.2315271e-02
   1.0423645e+01  -1.1822660e-02
   1.0438424e+01  -1.1330049e-02
   1.0448276e+01  -1.0344828e-02
   1.0463054e+01  -9.8522167e-03
   1.0463054e+01  -9.8522167e-03
   1.0477833e+01  -8.8669951e-03
   1.0492611e+01  -8.3743842e-03
   1.0507389e+01  -7.3891626e-03
   1.0522167e+01  -6.8965517e-03
   1.0536946e+01  -5.9113300e-03
   1.0536946e+01  -5.9113300e-03
   1.0551724e+01  -4.9261084e-03
   1.0566502e+01  -4.4334975e-03
   1.0581281e+01  -3.4482759e-03
   1.0596059e+01  -2.4630542e-03
   1.0600985e+01  -2.4630542e-03
   1.0610837e+01  -1.9704433e-03
   1.0625616e+01  -9.8522167e-04
   1.0640394e+01   0.0000000e+00
   1.0650246e+01   4.9261084e-04
   1.0665025e+01   1.4778325e-03
   1.0669951e+01   1.4778325e-03
   1.0679803e+01   2.4630542e-03
   1.0694581e+01   3.4482759e-03
   1.0709360e+01   3.9408867e-03
   1.0724138e+01   4.9261084e-03
   1.0733990e+01   5.4187192e-03
   1.0738916e+01   5.9113300e-03
   1.0753695e+01   6.8965517e-03
   1.0768473e+01   7.3891626e-03
   1.0783251e+01   8.3743842e-03
   1.0798030e+01   8.8669951e-03
   1.0802956e+01   9.3596059e-03
   1.0812808e+01   9.8522167e-03
   1.0827586e+01   1.0837438e-02
   1.0842365e+01   1.1330049e-02
   1.0852217e+01   1.1822660e-02
   1.0866995e+01   1.2807882e-02
   1.0876847e+01   1.3300493e-02
   1.0881773e+01   1.3300493e-02
   1.0896552e+01   1.4285714e-02
   1.0911330e+01   1.4778325e-02
   1.0926108e+01   1.5270936e-02
   1.0940887e+01   1.5763547e-02
   1.0955665e+01   1.6256158e-02
   1.0970443e+01   1.6748768e-02
   1.0975369e+01   1.7241379e-02
   1.0985222e+01   1.7241379e-02
   1.1000000e+01   1.7733990e-02
   1.1014778e+01   1.8226601e-02
   1.1029557e+01   1.8226601e-02
   1.1044335e+01   1.8719212e-02
   1.1054187e+01   1.9211823e-02
   1.1068966e+01   1.9211823e-02
   1.1083744e+01   1.9211823e-02
   1.1098522e+01   1.9704433e-02
   1.1113300e+01   1.9704433e-02
   1.1128079e+01   1.9704433e-02
   1.1142857e+01   1.9704433e-02
   1.1157635e+01   1.9704433e-02
   1.1172414e+01   1.9704433e-02
   1.1187192e+01   1.9704433e-02
   1.1201970e+01   1.9211823e-02
   1.1216749e+01   1.9211823e-02
   1.1231527e+01   1.8719212e-02
   1.1246305e+01   1.8719212e-02
   1.1261084e+01   1.8226601e-02
   1.1270936e+01   1.8226601e-02
   1.1285714e+01   1.7733990e-02
   1.1300493e+01   1.7241379e-02
   1.1310345e+01   1.7241379e-02
   1.1315271e+01   1.6748768e-02
   1.1330049e+01   1.6256158e-02
   1.1344828e+01   1.5763547e-02
   1.1359606e+01   1.5270936e-02
   1.1374384e+01   1.4778325e-02
   1.1389163e+01   1.4285714e-02
   1.1403941e+01   1.3793103e-02
   1.1413793e+01   1.3300493e-02
   1.1418719e+01   1.2807882e-02
   1.1433498e+01   1.2315271e-02
   1.1448276e+01   1.1330049e-02
   1.1463054e+01   1.0837438e-02
   1.1472906e+01   1.0344828e-02
   1.1487685e+01   9.3596059e-03
   1.1492611e+01   9.3596059e-03
   1.1502463e+01   8.3743842e-03
   1.1517241e+01   7.8817734e-03
   1.1532020e+01   6.8965517e-03
   1.1546798e+01   6.4039409e-03
   1.1561576e+01   5.4187192e-03
   1.1561576e+01   5.4187192e-03
   1.1576355e+01   4.9261084e-03
   1.1591133e+01   3.9408867e-03
   1.1605911e+01   2.9556650e-03
   1.1620690e+01   2.4630542e-03
   1.1630542e+01   1.4778325e-03
   1.1635468e+01   1.4778325e-03
   1.1650246e+01   4.9261084e-04
   1.1665025e+01   0.0000000e+00
   1.1674877e+01  -9.8522167e-04
   1.1689655e+01  -1.4778325e-03
   1.1704433e+01  -2.4630542e-03
   1.1704433e+01  -2.4630542e-03
   1.1719212e+01  -2.9556650e-03
   1.1733990e+01  -3.9408867e-03
   1.1748768e+01  -4.4334975e-03
   1.1763547e+01  -5.4187192e-03
   1.1778325e+01  -5.9113300e-03
   1.1778325e+01  -5.9113300e-03
   1.1793103e+01  -6.8965517e-03
   1.1807882e+01  -7.3891626e-03
   1.1822660e+01  -7.8817734e-03
   1.1837438e+01  -8.8669951e-03
   1.1852217e+01  -9.3596059e-03
   1.1866995e+01  -9.8522167e-03
   1.1866995e+01  -9.8522167e-03
   1.1876847e+01  -1.0344828e-02
   1.1891626e+01  -1.0837438e-02
   1.1906404e+01  -1.1330049e-02
   1.1921182e+01  -1.1822660e-02
   1.1935961e+01  -1.2315271e-02
   1.1950739e+01  -1.2807882e-02
   1.1965517e+01  -1.3300493e-02
   1.1980296e+01  -1.3793103e-02
   1.1980296e+01  -1.3793103e-02
   1.1995074e+01  -1.4285714e-02
   1.2009852e+01  -1.4285714e-02
   1.2024631e+01  -1.4778325e-02
   1.2039409e+01  -1.5270936e-02
   1.2054187e+01  -1.5270936e-02
   1.2068966e+01  -1.5763547e-02
   1.2083744e+01  -1.5763547e-02
   1.2093596e+01  -1.5763547e-02
   1.2108374e+01  -1.6256158e-02
   1.2123153e+01  -1.6256158e-02
   1.2137931e+01  -1.6256158e-02
   1.2152709e+01  -1.6256158e-02
   1.2167488e+01  -1.6256158e-02
   1.2182266e+01  -1.6256158e-02
   1.2197044e+01  -1.6256158e-02
   1.2211823e+01  -1.6256158e-02
   1.2226601e+01  -1.5763547e-02
   1.2241379e+01  -1.5763547e-02
   1.2256158e+01  -1.5763547e-02
   1.2270936e+01  -1.5270936e-02
   1.2285714e+01  -1.5270936e-02
   1.2295567e+01  -1.5270936e-02
   1.2310345e+01  -1.4778325e-02
   1.2325123e+01  -1.4285714e-02
   1.2339901e+01  -1.4285714e-02
   1.2354680e+01  -1.3793103e-02
   1.2354680e+01  -1.3793103e-02
   1.2369458e+01  -1.3300493e-02
   1.2384236e+01  -1.2807882e-02
   1.2399015e+01  -1.2315271e-02
   1.2413793e+01  -1.1822660e-02
   1.2428571e+01  -1.1330049e-02
   1.2443350e+01  -1.0837438e-02
   1.2458128e+01  -1.0344828e-02
   1.2467980e+01  -9.8522167e-03
   1.2472906e+01  -9.8522167e-03
   1.2487685e+01  -9.3596059e-03
   1.2497537e+01  -8.8669951e-03
   1.2512315e+01  -7.8817734e-03
   1.2527094e+01  -7.3891626e-03
   1.2541872e+01  -6.8965517e-03
   1.2556650e+01  -6.4039409e-03
   1.2561576e+01  -5.9113300e-03
   1.2571429e+01  -5.4187192e-03
   1.2586207e+01  -4.9261084e-03
   1.2600985e+01  -3.9408867e-03
   1.2615764e+01  -3.4482759e-03
   1.2630542e+01  -2.9556650e-03
   1.2640394e+01  -2.4630542e-03
   1.2645320e+01  -1.9704433e-03
   1.2660099e+01  -9.8522167e-04
   1.2674877e+01  -4.9261084e-04
   1.2689655e+01   0.0000000e+00
   1.2699507e+01   9.8522167e-04
   1.2714286e+01   1.4778325e-03
   1.2714286e+01   1.4778325e-03
   1.2729064e+01   2.4630542e-03
   1.2743842e+01   2.9556650e-03
   1.2758621e+01   3.9408867e-03
   1.2773399e+01   4.4334975e-03
   1.2788177e+01   5.4187192e-03
   1.2793103e+01   5.4187192e-03
   1.2802956e+01   5.9113300e-03
   1.2817734e+01   6.8965517e-03
   1.2832512e+01   7.3891626e-03
   1.2847291e+01   7.8817734e-03
   1.2862069e+01   8.8669951e-03
   1.2876847e+01   9.3596059e-03
   1.2876847e+01   9.3596059e-03
   1.2891626e+01   9.8522167e-03
   1.2906404e+01   1.0344828e-02
   1.2916256e+01   1.1330049e-02
   1.2931034e+01   1.1822660e-02
   1.2945813e+01   1.2315271e-02
   1.2960591e+01   1.2807882e-02
   1.2975369e+01   1.3300493e-02
   1.2975369e+01   1.3300493e-02
   1.2990148e+01   1.3793103e-02
   1.3004926e+01   1.4285714e-02
   1.3019704e+01   1.4778325e-02
   1.3034483e+01   1.4778325e-02
   1.3049261e+01   1.5270936e-02
   1.3064039e+01   1.5763547e-02
   1.3078818e+01   1.5763547e-02
   1.3093596e+01   1.6256158e-02
   1.3108374e+01   1.6256158e-02
   1.3118227e+01   1.6256158e-02
   1.3133005e+01   1.6748768e-02
   1.3147783e+01   1.6748768e-02
   1.3162562e+01   1.6748768e-02
   1.3177340e+01   1.6748768e-02
   1.3192118e+01   1.6748768e-02
   1.3206897e+01   1.6748768e-02
   1.3221675e+01   1.6748768e-02
   1.3236453e+01   1.6748768e-02
   1.3251232e+01   1.6748768e-02
   1.3266010e+01   1.6256158e-02
   1.3280788e+01   1.6256158e-02
   1.3295567e+01   1.5763547e-02
   1.3310345e+01   1.5763547e-02
   1.3320197e+01   1.5270936e-02
   1.3334975e+01   1.5270936e-02
   1.3349754e+01   1.4778325e-02
   1.3364532e+01   1.4285714e-02
   1.3379310e+01   1.3793103e-02
   1.3394089e+01   1.3793103e-02
   1.3403941e+01   1.3300493e-02
   1.3408867e+01   1.3300493e-02
   1.3423645e+01   1.2315271e-02
   1.3438424e+01   1.1822660e-02
   1.3453202e+01   1.1330049e-02
   1.3467980e+01   1.0837438e-02
   1.3482759e+01   1.0344828e-02
   1.3497537e+01   9.8522167e-03
   1.3507389e+01   9.3596059e-03
   1.3512315e+01   9.3596059e-03
   1.3522167e+01   8.3743842e-03
   1.3536946e+01   7.8817734e-03
   1.3551724e+01   7.3891626e-03
   1.3566502e+01   6.8965517e-03
   1.3581281e+01   5.9113300e-03
   1.3596059e+01   5.4187192e-03
   1.3596059e+01   5.4187192e-03
   1.3610837e+01   4.4334975e-03
   1.3625616e+01   3.9408867e-03
   1.3640394e+01   3.4482759e-03
   1.3655172e+01   2.4630542e-03
   1.3669951e+01   1.9704433e-03
   1.3674877e+01   1.4778325e-03
   1.3684729e+01   9.8522167e-04
   1.3699507e+01   4.9261084e-04
   1.3714286e+01   0.0000000e+00
   1.3724138e+01  -9.8522167e-04
   1.3738916e+01  -1.4778325e-03
   1.3753695e+01  -1.9704433e-03
   1.3758621e+01  -2.4630542e-03
   1.3768473e+01  -2.9556650e-03
   1.3783251e+01  -3.4482759e-03
   1.3798030e+01  -3.9408867e-03
   1.3812808e+01  -4.4334975e-03
   1.3827586e+01  -5.4187192e-03
   1.3842365e+01  -5.9113300e-03
   1.3847291e+01  -5.9113300e-03
   1.3857143e+01  -6.4039409e-03
   1.3871921e+01  -6.8965517e-03
   1.3886700e+01  -7.8817734e-03
   1.3901478e+01  -8.3743842e-03
   1.3916256e+01  -8.8669951e-03
   1.3931034e+01  -9.3596059e-03
   1.3940887e+01  -9.8522167e-03
   1.3950739e+01  -9.8522167e-03
   1.3955665e+01  -1.0344828e-02
   1.3970443e+01  -1.0344828e-02
   1.3985222e+01  -1.0837438e-02
   1.4000000e+01  -1.1330049e-02
   1.4014778e+01  -1.1822660e-02
   1.4029557e+01  -1.1822660e-02
   1.4044335e+01  -1.2315271e-02
   1.4059113e+01  -1.2807882e-02
   1.4073892e+01  -1.2807882e-02
   1.4088670e+01  -1.3300493e-02
   1.4103448e+01  -1.3300493e-02
   1.4118227e+01  -1.3793103e-02
   1.4128079e+01  -1.3793103e-02
   1.4133005e+01  -1.3793103e-02
   1.4142857e+01  -1.3793103e-02
   1.4157635e+01  -1.4285714e-02
   1.4172414e+01  -1.4285714e-02
   1.4187192e+01  -1.4285714e-02
   1.4201970e+01  -1.4285714e-02
   1.4216749e+01  -1.4285714e-02
   1.4231527e+01  -1.4285714e-02
   1.4246305e+01  -1.4285714e-02
   1.4261084e+01  -1.4285714e-02
   1.4275862e+01  -1.4285714e-02
   1.4290640e+01  -1.3793103e-02
   1.4300493e+01  -1.3793103e-02
   1.4305419e+01  -1.3793103e-02
   1.4320197e+01  -1.3300493e-02
   1.4334975e+01  -1.3300493e-02
   1.4344828e+01  -1.3300493e-02
   1.4359606e+01  -1.2807882e-02
   1.4374384e+01  -1.2807882e-02
   1.4389163e+01  -1.2315271e-02
   1.4403941e+01  -1.1822660e-02
   1.4418719e+01  -1.1822660e-02
   1.4433498e+01  -1.1330049e-02
   1.4448276e+01  -1.0837438e-02
   1.4463054e+01  -1.0344828e-02
   1.4477833e+01  -9.8522167e-03
   1.4482759e+01  -9.8522167e-03
   1.4492611e+01  -9.3596059e-03
   1.4507389e+01  -8.8669951e-03
   1.4522167e+01  -8.8669951e-03
   1.4536946e+01  -8.3743842e-03
   1.4546798e+01  -7.8817734e-03
   1.4561576e+01  -7.3891626e-03
   1.4576355e+01  -6.4039409e-03
   1.4591133e+01  -5.9113300e-03
   1.4591133e+01  -5.9113300e-03
   1.4605911e+01  -5.4187192e-03
   1.4620690e+01  -4.9261084e-03
   1.4635468e+01  -4.4334975e-03
   1.4650246e+01  -3.4482759e-03
   1.4665025e+01  -2.9556650e-03
   1.4679803e+01  -2.4630542e-03
   1.4684729e+01  -2.4630542e-03
   1.4694581e+01  -1.9704433e-03
   1.4709360e+01  -9.8522167e-04
   1.4724138e+01  -4.9261084e-04
   1.4738916e+01   0.0000000e+00
   1.4753695e+01   4.9261084e-04
   1.4763547e+01   1.4778325e-03
   1.4773399e+01   1.4778325e-03
   1.4778325e+01   1.9704433e-03
   1.4793103e+01   2.4630542e-03
   1.4807882e+01   3.4482759e-03
   1.4822660e+01   3.9408867e-03
   1.4837438e+01   4.4334975e-03
   1.4852217e+01   4.9261084e-03
   1.4862069e+01   5.4187192e-03
   1.4866995e+01   5.4187192e-03
   1.4881773e+01   6.4039409e-03
   1.4896552e+01   6.8965517e-03
   1.4911330e+01   7.3891626e-03
   1.4926108e+01   7.8817734e-03
   1.4940887e+01   8.3743842e-03
   1.4955665e+01   8.8669951e-03
   1.4965517e+01   9.3596059e-03
   1.4965517e+01   9.3596059e-03
   1.4980296e+01   9.8522167e-03
   1.4995074e+01   1.0344828e-02
   1.5009852e+01   1.0837438e-02
   1.5024631e+01   1.1330049e-02
   1.5039409e+01   1.1822660e-02
   1.5054187e+01   1.1822660e-02
   1.5068966e+01   1.2315271e-02
   1.5083744e+01   1.2807882e-02
   1.5098522e+01   1.2807882e-02
   1.5113300e+01   1.3300493e-02
   1.5113300e+01   1.3300493e-02
   1.5128079e+01   1.3300493e-02
   1.5142857e+01   1.3793103e-02
   1.5157635e+01   1.3793103e-02
   1.5167488e+01   1.3793103e-02
   1.5182266e+01   1.4285714e-02
   1.5197044e+01   1.4285714e-02
   1.5211823e+01   1.4285714e-02
   1.5226601e+01   1.4285714e-02
   1.5241379e+01   1.4285714e-02
   1.5256158e+01   1.4285714e-02
   1.5270936e+01   1.4285714e-02
   1.5285714e+01   1.4285714e-02
   1.5300493e+01   1.4285714e-02
   1.5315271e+01   1.3793103e-02
   1.5330049e+01   1.3793103e-02
   1.5344828e+01   1.3793103e-02
   1.5359606e+01   1.3300493e-02
   1.5369458e+01   1.3300493e-02
   1.5369458e+01   1.3300493e-02
   1.5384236e+01   1.2807882e-02
   1.5399015e+01   1.2315271e-02
   1.5413793e+01   1.2315271e-02
   1.5428571e+01   1.1822660e-02
   1.5443350e+01   1.1330049e-02
   1.5458128e+01   1.1330049e-02
   1.5472906e+01   1.0837438e-02
   1.5487685e+01   1.0344828e-02
   1.5502463e+01   9.8522167e-03
   1.5517241e+01   9.3596059e-03
   1.5517241e+01   9.3596059e-03
   1.5532020e+01   8.8669951e-03
   1.5546798e+01   8.3743842e-03
   1.5561576e+01   7.8817734e-03
   1.5576355e+01   7.3891626e-03
   1.5586207e+01   6.8965517e-03
   1.5600985e+01   6.4039409e-03
   1.5615764e+01   5.9113300e-03
   1.5625616e+01   5.4187192e-03
   1.5630542e+01   4.9261084e-03
   1.5645320e+01   4.4334975e-03
   1.5660099e+01   3.9408867e-03
   1.5674877e+01   3.4482759e-03
   1.5689655e+01   2.9556650e-03
   1.5704433e+01   2.4630542e-03
   1.5719212e+01   1.4778325e-03
   1.5719212e+01   1.4778325e-03
   1.5733990e+01   9.8522167e-04
   1.5748768e+01   4.9261084e-04
   1.5763547e+01   0.0000000e+00
   1.5778325e+01  -4.9261084e-04
   1.5788177e+01  -1.4778325e-03
   1.5802956e+01  -1.9704433e-03
   1.5812808e+01  -2.4630542e-03
   1.5817734e+01  -2.4630542e-03
   1.5832512e+01  -2.9556650e-03
   1.5847291e+01  -3.4482759e-03
   1.5862069e+01  -3.9408867e-03
   1.5876847e+01  -4.9261084e-03
   1.5891626e+01  -5.4187192e-03
   1.5906404e+01  -5.9113300e-03
   1.5916256e+01  -5.9113300e-03
   1.5921182e+01  -6.4039409e-03
   1.5935961e+01  -6.8965517e-03
   1.5950739e+01  -7.3891626e-03
   1.5965517e+01  -7.8817734e-03
   1.5980296e+01  -7.8817734e-03
   1.5990148e+01  -8.3743842e-03
   1.6004926e+01  -8.8669951e-03
   1.6019704e+01  -9.3596059e-03
   1.6034483e+01  -9.8522167e-03
   1.6044335e+01  -9.8522167e-03
   1.6049261e+01  -9.8522167e-03
   1.6064039e+01  -1.0344828e-02
   1.6078818e+01  -1.0837438e-02
   1.6093596e+01  -1.0837438e-02
   1.6108374e+01  -1.1330049e-02
   1.6123153e+01  -1.1330049e-02
   1.6137931e+01  -1.1822660e-02
   1.6152709e+01  -1.1822660e-02
   1.6167488e+01  -1.2315271e-02
   1.6182266e+01  -1.2315271e-02
   1.6192118e+01  -1.2315271e-02
   1.6206897e+01  -1.2315271e-02
   1.6221675e+01  -1.2807882e-02
   1.6236453e+01  -1.2807882e-02
   1.6251232e+01  -1.2807882e-02
   1.6266010e+01  -1.2807882e-02
   1.6280788e+01  -1.2807882e-02
   1.6295567e+01  -1.2807882e-02
   1.6310345e+01  -1.2807882e-02
   1.6325123e+01  -1.2315271e-02
   1.6339901e+01  -1.2315271e-02
   1.6354680e+01  -1.2315271e-02
   1.6369458e+01  -1.2315271e-02
   1.6384236e+01  -1.1822660e-02
   1.6394089e+01  -1.1822660e-02
   1.6408867e+01  -1.1822660e-02
   1.6423645e+01  -1.1330049e-02
   1.6438424e+01  -1.1330049e-02
   1.6453202e+01  -1.0837438e-02
   1.6467980e+01  -1.0344828e-02
   1.6482759e+01  -1.0344828e-02
   1.6492611e+01  -9.8522167e-03
   1.6497537e+01  -9.8522167e-03
   1.6512315e+01  -9.3596059e-03
   1.6527094e+01  -8.8669951e-03
   1.6541872e+01  -8.8669951e-03
   1.6556650e+01  -8.3743842e-03
   1.6571429e+01  -7.8817734e-03
   1.6586207e+01  -7.3891626e-03
   1.6600985e+01  -6.8965517e-03
   1.6610837e+01  -6.4039409e-03
   1.6625616e+01  -5.9113300e-03
   1.6630542e+01  -5.9113300e-03
   1.6640394e+01  -5.4187192e-03
   1.6655172e+01  -4.9261084e-03
   1.6669951e+01  -4.4334975e-03
   1.6684729e+01  -3.9408867e-03
   1.6699507e+01  -3.4482759e-03
   1.6714286e+01  -2.9556650e-03
   1.6729064e+01  -2.4630542e-03
   1.6738916e+01  -2.4630542e-03
   1.6743842e+01  -1.9704433e-03
   1.6758621e+01  -1.4778325e-03
   1.6773399e+01  -9.8522167e-04
   1.6788177e+01  -4.9261084e-04
   1.6802956e+01   0.0000000e+00
   1.6812808e+01   4.9261084e-04
   1.6827586e+01   9.8522167e-04
   1.6842365e+01   1.4778325e-03
   1.6842365e+01   1.9704433e-03
   1.6857143e+01   2.4630542e-03
   1.6871921e+01   2.9556650e-03
   1.6886700e+01   3.4482759e-03
   1.6901478e+01   3.9408867e-03
   1.6916256e+01   4.4334975e-03
   1.6931034e+01   4.9261084e-03
   1.6945813e+01   5.4187192e-03
   1.6945813e+01   5.4187192e-03
   1.6960591e+01   5.9113300e-03
   1.6975369e+01   6.4039409e-03
   1.6990148e+01   6.8965517e-03
   1.7004926e+01   7.3891626e-03
   1.7014778e+01   7.8817734e-03
   1.7029557e+01   7.8817734e-03
   1.7044335e+01   8.3743842e-03
   1.7059113e+01   8.8669951e-03
   1.7073892e+01   9.3596059e-03
   1.7078818e+01   9.3596059e-03
   1.7088670e+01   9.8522167e-03
   1.7103448e+01   9.8522167e-03
   1.7118227e+01   1.0344828e-02
   1.7133005e+01   1.0344828e-02
   1.7147783e+01   1.0837438e-02
   1.7162562e+01   1.0837438e-02
   1.7177340e+01   1.1330049e-02
   1.7192118e+01   1.1330049e-02
   1.7206897e+01   1.1330049e-02
   1.7216749e+01   1.1822660e-02
   1.7231527e+01   1.1822660e-02
   1.7246305e+01   1.1822660e-02
   1.7261084e+01   1.1822660e-02
   1.7275862e+01   1.1822660e-02
   1.7290640e+01   1.1822660e-02
   1.7305419e+01   1.1822660e-02
   1.7320197e+01   1.1822660e-02
   1.7334975e+01   1.1822660e-02
   1.7349754e+01   1.1822660e-02
   1.7364532e+01   1.1330049e-02
   1.7379310e+01   1.1330049e-02
   1.7394089e+01   1.1330049e-02
   1.7408867e+01   1.0837438e-02
   1.7423645e+01   1.0837438e-02
   1.7433498e+01   1.0837438e-02
   1.7448276e+01   1.0344828e-02
   1.7463054e+01   1.0344828e-02
   1.7477833e+01   9.8522167e-03
   1.7492611e+01   9.3596059e-03
   1.7502463e+01   9.3596059e-03
   1.7507389e+01   9.3596059e-03
   1.7522167e+01   8.8669951e-03
   1.7536946e+01   8.3743842e-03
   1.7551724e+01   7.8817734e-03
   1.7566502e+01   7.3891626e-03
   1.7581281e+01   7.3891626e-03
   1.7596059e+01   6.8965517e-03
   1.7610837e+01   6.4039409e-03
   1.7625616e+01   5.9113300e-03
   1.7635468e+01   5.4187192e-03
   1.7635468e+01   5.4187192e-03
   1.7650246e+01   4.9261084e-03
   1.7665025e+01   4.4334975e-03
   1.7679803e+01   3.9408867e-03
   1.7694581e+01   3.4482759e-03
   1.7709360e+01   2.9556650e-03
   1.7724138e+01   2.4630542e-03
   1.7738916e+01   1.9704433e-03
   1.7748768e+01   1.4778325e-03
   1.7753695e+01   1.4778325e-03
   1.7768473e+01   9.8522167e-04
   1.7783251e+01   4.9261084e-04
   1.7798030e+01   0.0000000e+00
   1.7812808e+01  -4.9261084e-04
   1.7827586e+01  -9.8522167e-04
   1.7837438e+01  -1.4778325e-03
   1.7852217e+01  -1.9704433e-03
   1.7857143e+01  -2.4630542e-03
   1.7866995e+01  -2.4630542e-03
   1.7881773e+01  -2.9556650e-03
   1.7896552e+01  -3.4482759e-03
   1.7911330e+01  -3.9408867e-03
   1.7926108e+01  -4.4334975e-03
   1.7940887e+01  -4.9261084e-03
   1.7955665e+01  -5.4187192e-03
   1.7970443e+01  -5.9113300e-03
   1.7980296e+01  -5.9113300e-03
   1.7985222e+01  -6.4039409e-03
   1.8000000e+01  -6.8965517e-03
   1.8014778e+01  -6.8965517e-03
   1.8029557e+01  -7.3891626e-03
   1.8039409e+01  -7.8817734e-03
   1.8054187e+01  -8.3743842e-03
   1.8068966e+01  -8.3743842e-03
   1.8083744e+01  -8.8669951e-03
   1.8098522e+01  -8.8669951e-03
   1.8113300e+01  -9.3596059e-03
   1.8128079e+01  -9.8522167e-03
   1.8142857e+01  -9.8522167e-03
   1.8142857e+01  -9.8522167e-03
   1.8157635e+01  -1.0344828e-02
   1.8172414e+01  -1.0344828e-02
   1.8187192e+01  -1.0837438e-02
   1.8201970e+01  -1.0837438e-02
   1.8216749e+01  -1.0837438e-02
   1.8231527e+01  -1.1330049e-02
   1.8241379e+01  -1.1330049e-02
   1.8256158e+01  -1.1330049e-02
   1.8270936e+01  -1.1330049e-02
   1.8285714e+01  -1.1330049e-02
   1.8300493e+01  -1.1330049e-02
   1.8315271e+01  -1.1330049e-02
   1.8330049e+01  -1.1330049e-02
   1.8344828e+01  -1.1330049e-02
   1.8359606e+01  -1.1330049e-02
   1.8374384e+01  -1.1330049e-02
   1.8389163e+01  -1.1330049e-02
   1.8403941e+01  -1.1330049e-02
   1.8418719e+01  -1.1330049e-02
   1.8433498e+01  -1.0837438e-02
   1.8448276e+01  -1.0837438e-02
   1.8458128e+01  -1.0837438e-02
   1.8472906e+01  -1.0344828e-02
   1.8487685e+01  -1.0344828e-02
   1.8502463e+01  -9.8522167e-03
   1.8507389e+01  -9.8522167e-03
   1.8517241e+01  -9.8522167e-03
   1.8532020e+01  -9.3596059e-03
   1.8546798e+01  -8.8669951e-03
   1.8561576e+01  -8.8669951e-03
   1.8576355e+01  -8.3743842e-03
   1.8591133e+01  -8.3743842e-03
   1.8605911e+01  -7.8817734e-03
   1.8620690e+01  -7.3891626e-03
   1.8635468e+01  -7.3891626e-03
   1.8650246e+01  -6.8965517e-03
   1.8660099e+01  -6.4039409e-03
   1.8669951e+01  -5.9113300e-03
   1.8674877e+01  -5.9113300e-03
   1.8689655e+01  -5.4187192e-03
   1.8704433e+01  -4.9261084e-03
   1.8719212e+01  -4.4334975e-03
   1.8733990e+01  -3.9408867e-03
   1.8748768e+01  -3.9408867e-03
   1.8763547e+01  -3.4482759e-03
   1.8778325e+01  -2.9556650e-03
   1.8793103e+01  -2.4630542e-03
   1.8793103e+01  -2.4630542e-03
   1.8807882e+01  -1.9704433e-03
   1.8822660e+01  -1.4778325e-03
   1.8837438e+01  -9.8522167e-04
   1.8852217e+01  -4.9261084e-04
   1.8862069e+01   0.0000000e+00
   1.8876847e+01   4.9261084e-04
   1.8891626e+01   9.8522167e-04
   1.8906404e+01   1.4778325e-03
   1.8911330e+01   1.4778325e-03
   1.8921182e+01   1.9704433e-03
   1.8935961e+01   2.4630542e-03
   1.8950739e+01   2.9556650e-03
   1.8965517e+01   3.4482759e-03
   1.8980296e+01   3.9408867e-03
   1.8995074e+01   3.9408867e-03
   1.9009852e+01   4.4334975e-03
   1.9024631e+01   4.9261084e-03
   1.9039409e+01   5.4187192e-03
   1.9039409e+01   5.4187192e-03
   1.9054187e+01   5.9113300e-03
   1.9064039e+01   6.4039409e-03
   1.9078818e+01   6.4039409e-03
   1.9093596e+01   6.8965517e-03
   1.9108374e+01   7.3891626e-03
   1.9123153e+01   7.3891626e-03
   1.9137931e+01   7.8817734e-03
   1.9152709e+01   7.8817734e-03
   1.9167488e+01   8.3743842e-03
   1.9182266e+01   8.3743842e-03
   1.9197044e+01   8.8669951e-03
   1.9211823e+01   8.8669951e-03
   1.9226601e+01   8.8669951e-03
   1.9241379e+01   9.3596059e-03
   1.9241379e+01   9.3596059e-03
   1.9256158e+01   9.3596059e-03
   1.9270936e+01   9.3596059e-03
   1.9280788e+01   9.8522167e-03
   1.9295567e+01   9.8522167e-03
   1.9310345e+01   9.8522167e-03
   1.9325123e+01   9.8522167e-03
   1.9339901e+01   9.8522167e-03
   1.9354680e+01   9.8522167e-03
   1.9369458e+01   9.8522167e-03
   1.9384236e+01   9.8522167e-03
   1.9399015e+01   9.8522167e-03
   1.9413793e+01   9.3596059e-03
   1.9428571e+01   9.3596059e-03
   1.9438424e+01   9.3596059e-03
   1.9443350e+01   9.3596059e-03
   1.9458128e+01   9.3596059e-03
   1.9472906e+01   8.8669951e-03
   1.9482759e+01   8.8669951e-03
   1.9497537e+01   8.3743842e-03
   1.9512315e+01   8.3743842e-03
   1.9527094e+01   7.8817734e-03
   1.9541872e+01   7.8817734e-03
   1.9556650e+01   7.3891626e-03
   1.9571429e+01   7.3891626e-03
   1.9586207e+01   6.8965517e-03
   1.9600985e+01   6.4039409e-03
   1.9615764e+01   6.4039409e-03
   1.9630542e+01   5.9113300e-03
   1.9645320e+01   5.4187192e-03
   1.9645320e+01   5.4187192e-03
   1.9660099e+01   4.9261084e-03
   1.9674877e+01   4.9261084e-03
   1.9684729e+01   4.4334975e-03
   1.9699507e+01   3.9408867e-03
   1.9714286e+01   3.4482759e-03
   1.9729064e+01   2.9556650e-03
   1.9743842e+01   2.9556650e-03
   1.9758621e+01   2.4630542e-03
   1.9773399e+01   1.9704433e-03
   1.9783251e+01   1.4778325e-03
   1.9788177e+01   1.4778325e-03
   1.9802956e+01   9.8522167e-04
   1.9817734e+01   4.9261084e-04
   1.9832512e+01   0.0000000e+00
   1.9847291e+01  -4.9261084e-04
   1.9862069e+01  -9.8522167e-04
   1.9876847e+01  -9.8522167e-04
   1.9886700e+01  -1.4778325e-03
   1.9901478e+01  -1.9704433e-03
   1.9906404e+01  -2.4630542e-03
   1.9916256e+01  -2.4630542e-03
   1.9931034e+01  -2.9556650e-03
   1.9945813e+01  -3.4482759e-03
   1.9960591e+01  -3.9408867e-03
   1.9975369e+01  -3.9408867e-03
   1.9990148e+01  -4.4334975e-03
   2.0004926e+01  -4.9261084e-03
   2.0019704e+01  -5.4187192e-03
   2.0034483e+01  -5.4187192e-03
   2.0049261e+01  -5.9113300e-03
   2.0049261e+01  -5.9113300e-03
   2.0064039e+01  -6.4039409e-03
   2.0078818e+01  -6.8965517e-03
   2.0093596e+01  -6.8965517e-03
   2.0103448e+01  -7.3891626e-03
   2.0118227e+01  -7.8817734e-03
   2.0133005e+01  -7.8817734e-03
   2.0147783e+01  -8.3743842e-03
   2.0162562e+01  -8.3743842e-03
   2.0177340e+01  -8.8669951e-03
   2.0192118e+01  -8.8669951e-03
   2.0206897e+01  -9.3596059e-03
   2.0221675e+01  -9.3596059e-03
   2.0236453e+01  -9.3596059e-03
   2.0251232e+01  -9.8522167e-03
   2.0266010e+01  -9.8522167e-03
   2.0270936e+01  -9.8522167e-03
   2.0280788e+01  -9.8522167e-03
   2.0295567e+01  -1.0344828e-02
   2.0305419e+01  -1.0344828e-02
   2.0320197e+01  -1.0344828e-02
   2.0334975e+01  -1.0344828e-02
   2.0349754e+01  -1.0344828e-02
   2.0364532e+01  -1.0344828e-02
   2.0379310e+01  -1.0344828e-02
   2.0394089e+01  -1.0344828e-02
   2.0408867e+01  -1.0344828e-02
   2.0423645e+01  -1.0344828e-02
   2.0438424e+01  -1.0344828e-02
   2.0453202e+01  -1.0344828e-02
   2.0467980e+01  -9.8522167e-03
   2.0482759e+01  -9.8522167e-03
   2.0482759e+01  -9.8522167e-03
   2.0497537e+01  -9.8522167e-03
   2.0507389e+01  -9.8522167e-03
   2.0522167e+01  -9.3596059e-03
   2.0536946e+01  -9.3596059e-03
   2.0551724e+01  -8.8669951e-03
   2.0566502e+01  -8.8669951e-03
   2.0581281e+01  -8.8669951e-03
   2.0596059e+01  -8.3743842e-03
   2.0610837e+01  -8.3743842e-03
   2.0625616e+01  -7.8817734e-03
   2.0640394e+01  -7.3891626e-03
   2.0655172e+01  -7.3891626e-03
   2.0669951e+01  -6.8965517e-03
   2.0684729e+01  -6.8965517e-03
   2.0699507e+01  -6.4039409e-03
   2.0709360e+01  -5.9113300e-03
   2.0709360e+01  -5.9113300e-03
   2.0724138e+01  -5.4187192e-03
   2.0738916e+01  -5.4187192e-03
   2.0753695e+01  -4.9261084e-03
   2.0768473e+01  -4.4334975e-03
   2.0783251e+01  -3.9408867e-03
   2.0798030e+01  -3.9408867e-03
   2.0812808e+01  -3.4482759e-03
   2.0827586e+01  -2.9556650e-03
   2.0842365e+01  -2.4630542e-03
   2.0852217e+01  -2.4630542e-03
   2.0857143e+01  -1.9704433e-03
   2.0871921e+01  -1.4778325e-03
   2.0886700e+01  -1.4778325e-03
   2.0901478e+01  -9.8522167e-04
   2.0911330e+01  -4.9261084e-04
   2.0926108e+01   0.0000000e+00
   2.0940887e+01   4.9261084e-04
   2.0955665e+01   4.9261084e-04
   2.0970443e+01   9.8522167e-04
   2.0985222e+01   1.4778325e-03
   2.0990148e+01   1.4778325e-03
   2.1000000e+01   1.9704433e-03
   2.1014778e+01   2.4630542e-03
   2.1029557e+01   2.9556650e-03
   2.1044335e+01   2.9556650e-03
   2.1059113e+01   3.4482759e-03
   2.1073892e+01   3.9408867e-03
   2.1088670e+01   3.9408867e-03
   2.1103448e+01   4.4334975e-03
   2.1118227e+01   4.9261084e-03
   2.1128079e+01   4.9261084e-03
   2.1142857e+01   5.4187192e-03
   2.1147783e+01   5.4187192e-03
   2.1157635e+01   5.9113300e-03
   2.1172414e+01   5.9113300e-03
   2.1187192e+01   6.4039409e-03
   2.1201970e+01   6.4039409e-03
   2.1216749e+01   6.8965517e-03
   2.1231527e+01   6.8965517e-03
   2.1246305e+01   6.8965517e-03
   2.1261084e+01   7.3891626e-03
   2.1275862e+01   7.3891626e-03
   2.1290640e+01   7.3891626e-03
   2.1305419e+01   7.8817734e-03
   2.1320197e+01   7.8817734e-03
   2.1330049e+01   7.8817734e-03
   2.1344828e+01   7.8817734e-03
   2.1359606e+01   7.8817734e-03
   2.1374384e+01   7.8817734e-03
   2.1389163e+01   7.8817734e-03
   2.1403941e+01   7.8817734e-03
   2.1418719e+01   7.8817734e-03
   2.1433498e+01   7.8817734e-03
   2.1448276e+01   7.8817734e-03
   2.1463054e+01   7.8817734e-03
   2.1477833e+01   7.8817734e-03
   2.1492611e+01   7.3891626e-03
   2.1507389e+01   7.3891626e-03
   2.1522167e+01   7.3891626e-03
   2.1532020e+01   7.3891626e-03
   2.1546798e+01   6.8965517e-03
   2.1561576e+01   6.8965517e-03
   2.1576355e+01   6.4039409e-03
   2.1591133e+01   6.4039409e-03
   2.1605911e+01   5.9113300e-03
   2.1620690e+01   5.9113300e-03
   2.1635468e+01   5.4187192e-03
   2.1640394e+01   5.4187192e-03
   2.1650246e+01   5.4187192e-03
   2.1665025e+01   4.9261084e-03
   2.1679803e+01   4.4334975e-03
   2.1694581e+01   4.4334975e-03
   2.1709360e+01   3.9408867e-03
   2.1724138e+01   3.9408867e-03
   2.1733990e+01   3.4482759e-03
   2.1748768e+01   2.9556650e-03
   2.1763547e+01   2.9556650e-03
   2.1778325e+01   2.4630542e-03
   2.1793103e+01   1.9704433e-03
   2.1807882e+01   1.4778325e-03
   2.1807882e+01   1.4778325e-03
   2.1822660e+01   9.8522167e-04
   2.1837438e+01   9.8522167e-04
   2.1852217e+01   4.9261084e-04
   2.1866995e+01   0.0000000e+00
   2.1881773e+01  -4.9261084e-04
   2.1896552e+01  -4.9261084e-04
   2.1911330e+01  -9.8522167e-04
   2.1926108e+01  -1.4778325e-03
   2.1940887e+01  -1.4778325e-03
   2.1950739e+01  -1.9704433e-03
   2.1955665e+01  -2.4630542e-03
   2.1965517e+01  -2.4630542e-03
   2.1980296e+01  -2.9556650e-03
   2.1995074e+01  -3.4482759e-03
   2.2009852e+01  -3.4482759e-03
   2.2024631e+01  -3.9408867e-03
   2.2039409e+01  -4.4334975e-03
   2.2054187e+01  -4.4334975e-03
   2.2068966e+01  -4.9261084e-03
   2.2083744e+01  -5.4187192e-03
   2.2098522e+01  -5.4187192e-03
   2.2113300e+01  -5.9113300e-03
   2.2123153e+01  -5.9113300e-03
   2.2128079e+01  -5.9113300e-03
   2.2142857e+01  -6.4039409e-03
   2.2152709e+01  -6.8965517e-03
   2.2167488e+01  -6.8965517e-03
   2.2182266e+01  -7.3891626e-03
   2.2197044e+01  -7.3891626e-03
   2.2211823e+01  -7.8817734e-03
   2.2226601e+01  -7.8817734e-03
   2.2241379e+01  -7.8817734e-03
   2.2256158e+01  -8.3743842e-03
   2.2270936e+01  -8.3743842e-03
   2.2285714e+01  -8.3743842e-03
   2.2300493e+01  -8.8669951e-03
   2.2315271e+01  -8.8669951e-03
   2.2330049e+01  -8.8669951e-03
   2.2344828e+01  -8.8669951e-03
   2.2354680e+01  -8.8669951e-03
   2.2369458e+01  -9.3596059e-03
   2.2384236e+01  -9.3596059e-03
   2.2399015e+01  -9.3596059e-03
   2.2413793e+01  -9.3596059e-03
   2.2428571e+01  -9.3596059e-03
   2.2443350e+01  -9.3596059e-03
   2.2458128e+01  -9.3596059e-03
   2.2472906e+01  -9.3596059e-03
   2.2487685e+01  -8.8669951e-03
   2.2502463e+01  -8.8669951e-03
   2.2517241e+01  -8.8669951e-03
   2.2532020e+01  -8.8669951e-03
   2.2546798e+01  -8.8669951e-03
   2.2556650e+01  -8.3743842e-03
   2.2571429e+01  -8.3743842e-03
   2.2586207e+01  -8.3743842e-03
   2.2600985e+01  -8.3743842e-03
   2.2615764e+01  -7.8817734e-03
   2.2630542e+01  -7.8817734e-03
   2.2645320e+01  -7.3891626e-03
   2.2660099e+01  -7.3891626e-03
   2.2674877e+01  -7.3891626e-03
   2.2689655e+01  -6.8965517e-03
   2.2704433e+01  -6.8965517e-03
   2.2719212e+01  -6.4039409e-03
   2.2733990e+01  -5.9113300e-03
   2.2733990e+01  -5.9113300e-03
   2.2748768e+01  -5.9113300e-03
   2.2758621e+01  -5.4187192e-03
   2.2773399e+01  -4.9261084e-03
   2.2788177e+01  -4.9261084e-03
   2.2802956e+01  -4.4334975e-03
   2.2817734e+01  -4.4334975e-03
   2.2832512e+01  -3.9408867e-03
   2.2847291e+01  -3.4482759e-03
   2.2862069e+01  -3.4482759e-03
   2.2876847e+01  -2.9556650e-03
   2.2891626e+01  -2.4630542e-03
   2.2906404e+01  -2.4630542e-03
   2.2906404e+01  -1.9704433e-03
   2.2921182e+01  -1.9704433e-03
   2.2935961e+01  -1.4778325e-03
   2.2950739e+01  -9.8522167e-04
   2.2965517e+01  -9.8522167e-04
   2.2975369e+01  -4.9261084e-04
   2.2990148e+01   0.0000000e+00
   2.3004926e+01   4.9261084e-04
   2.3019704e+01   4.9261084e-04
   2.3034483e+01   9.8522167e-04
   2.3049261e+01   1.4778325e-03
   2.3064039e+01   1.4778325e-03
   2.3064039e+01   1.4778325e-03
   2.3078818e+01   1.9704433e-03
   2.3093596e+01   2.4630542e-03
   2.3108374e+01   2.4630542e-03
   2.3123153e+01   2.9556650e-03
   2.3137931e+01   3.4482759e-03
   2.3152709e+01   3.4482759e-03
   2.3167488e+01   3.9408867e-03
   2.3177340e+01   3.9408867e-03
   2.3192118e+01   4.4334975e-03
   2.3206897e+01   4.4334975e-03
   2.3221675e+01   4.9261084e-03
   2.3236453e+01   4.9261084e-03
   2.3251232e+01   5.4187192e-03
   2.3266010e+01   5.4187192e-03
   2.3266010e+01   5.4187192e-03
   2.3280788e+01   5.9113300e-03
   2.3295567e+01   5.9113300e-03
   2.3310345e+01   5.9113300e-03
   2.3325123e+01   6.4039409e-03
   2.3339901e+01   6.4039409e-03
   2.3354680e+01   6.4039409e-03
   2.3369458e+01   6.4039409e-03
   2.3379310e+01   6.8965517e-03
   2.3394089e+01   6.8965517e-03
   2.3408867e+01   6.8965517e-03
   2.3423645e+01   6.8965517e-03
   2.3438424e+01   6.8965517e-03
   2.3453202e+01   6.8965517e-03
   2.3467980e+01   6.8965517e-03
   2.3482759e+01   6.8965517e-03
   2.3497537e+01   6.8965517e-03
   2.3512315e+01   6.8965517e-03
   2.3527094e+01   6.4039409e-03
   2.3541872e+01   6.4039409e-03
   2.3556650e+01   6.4039409e-03
   2.3571429e+01   6.4039409e-03
   2.3581281e+01   6.4039409e-03
   2.3596059e+01   5.9113300e-03
   2.3610837e+01   5.9113300e-03
   2.3625616e+01   5.9113300e-03
   2.3640394e+01   5.4187192e-03
   2.3640394e+01   5.4187192e-03
   2.3655172e+01   5.4187192e-03
   2.3669951e+01   4.9261084e-03
   2.3684729e+01   4.9261084e-03
   2.3699507e+01   4.4334975e-03
   2.3714286e+01   4.4334975e-03
   2.3729064e+01   3.9408867e-03
   2.3743842e+01   3.9408867e-03
   2.3758621e+01   3.4482759e-03
   2.3773399e+01   3.4482759e-03
   2.3788177e+01   2.9556650e-03
   2.3798030e+01   2.9556650e-03
   2.3812808e+01   2.4630542e-03
   2.3827586e+01   1.9704433e-03
   2.3842365e+01   1.9704433e-03
   2.3852217e+01   1.4778325e-03
   2.3857143e+01   1.4778325e-03
   2.3871921e+01   9.8522167e-04
   2.3886700e+01   9.8522167e-04
   2.3901478e+01   4.9261084e-04
   2.3916256e+01   0.0000000e+00
   2.3931034e+01   0.0000000e+00
   2.3945813e+01  -4.9261084e-04
   2.3960591e+01  -9.8522167e-04
   2.3975369e+01  -9.8522167e-04
   2.3990148e+01  -1.4778325e-03
   2.4000000e+01  -1.9704433e-03
   2.4014778e+01  -1.9704433e-03
   2.4019704e+01  -2.4630542e-03
   2.4029557e+01  -2.4630542e-03
   2.4044335e+01  -2.9556650e-03
   2.4059113e+01  -2.9556650e-03
   2.4073892e+01  -3.4482759e-03
   2.4088670e+01  -3.9408867e-03
   2.4103448e+01  -3.9408867e-03
   2.4118227e+01  -4.4334975e-03
   2.4133005e+01  -4.4334975e-03
   2.4147783e+01  -4.9261084e-03
   2.4162562e+01  -4.9261084e-03
   2.4177340e+01  -5.4187192e-03
   2.4192118e+01  -5.4187192e-03
   2.4201970e+01  -5.9113300e-03
   2.4216749e+01  -5.9113300e-03
   2.4221675e+01  -5.9113300e-03
   2.4231527e+01  -6.4039409e-03
   2.4246305e+01  -6.4039409e-03
   2.4261084e+01  -6.8965517e-03
   2.4275862e+01  -6.8965517e-03
   2.4290640e+01  -6.8965517e-03
   2.4305419e+01  -7.3891626e-03
   2.4320197e+01  -7.3891626e-03
   2.4334975e+01  -7.3891626e-03
   2.4349754e+01  -7.3891626e-03
   2.4364532e+01  -7.8817734e-03
   2.4379310e+01  -7.8817734e-03
   2.4394089e+01  -7.8817734e-03
   2.4403941e+01  -7.8817734e-03
   2.4418719e+01  -7.8817734e-03
   2.4433498e+01  -7.8817734e-03
   2.4448276e+01  -7.8817734e-03
   2.4463054e+01  -7.8817734e-03
   2.4477833e+01  -7.8817734e-03
   2.4492611e+01  -7.8817734e-03
   2.4507389e+01  -7.8817734e-03
   2.4522167e+01  -7.8817734e-03
   2.4536946e+01  -7.8817734e-03
   2.4551724e+01  -7.8817734e-03
   2.4566502e+01  -7.8817734e-03
   2.4581281e+01  -7.8817734e-03
   2.4596059e+01  -7.3891626e-03
   2.4610837e+01  -7.3891626e-03
   2.4620690e+01  -7.3891626e-03
   2.4635468e+01  -7.3891626e-03
   2.4650246e+01  -6.8965517e-03
   2.4665025e+01  -6.8965517e-03
   2.4679803e+01  -6.8965517e-03
   2.4694581e+01  -6.4039409e-03
   2.4709360e+01  -6.4039409e-03
   2.4724138e+01  -5.9113300e-03
   2.4729064e+01  -5.9113300e-03
   2.4738916e+01  -5.9113300e-03
   2.4753695e+01  -5.4187192e-03
   2.4768473e+01  -5.4187192e-03
   2.4783251e+01  -4.9261084e-03
   2.4798030e+01  -4.9261084e-03
   2.4812808e+01  -4.9261084e-03
   2.4822660e+01  -4.4334975e-03
   2.4837438e+01  -4.4334975e-03
   2.4852217e+01  -3.9408867e-03
   2.4866995e+01  -3.4482759e-03
   2.4881773e+01  -3.4482759e-03
   2.4896552e+01  -2.9556650e-03
   2.4911330e+01  -2.9556650e-03
   2.4926108e+01  -2.4630542e-03
   2.4940887e+01  -2.4630542e-03
   2.4940887e+01  -1.9704433e-03
   2.4955665e+01  -1.9704433e-03
   2.4970443e+01  -1.4778325e-03
   2.4985222e+01  -1.4778325e-03
   2.5000000e+01  -9.8522167e-04
   2.5014778e+01  -4.9261084e-04
   2.5024631e+01  -4.9261084e-04
   2.5039409e+01   0.0000000e+00
   2.5054187e+01   0.0000000e+00
   2.5068966e+01   4.9261084e-04
   2.5083744e+01   9.8522167e-04
   2.5098522e+01   9.8522167e-04
   2.5113300e+01   1.4778325e-03
   2.5123153e+01   1.4778325e-03
   2.5128079e+01   1.9704433e-03
   2.5142857e+01   1.9704433e-03
   2.5157635e+01   2.4630542e-03
   2.5172414e+01   2.4630542e-03
   2.5187192e+01   2.9556650e-03
   2.5201970e+01   2.9556650e-03
   2.5216749e+01   3.4482759e-03
   2.5226601e+01   3.4482759e-03
   2.5241379e+01   3.9408867e-03
   2.5256158e+01   3.9408867e-03
   2.5270936e+01   4.4334975e-03
   2.5285714e+01   4.4334975e-03
   2.5300493e+01   4.4334975e-03
   2.5315271e+01   4.9261084e-03
   2.5330049e+01   4.9261084e-03
   2.5344828e+01   4.9261084e-03
   2.5359606e+01   5.4187192e-03
   2.5374384e+01   5.4187192e-03
   2.5379310e+01   5.4187192e-03
   2.5389163e+01   5.4187192e-03
   2.5403941e+01   5.9113300e-03
   2.5418719e+01   5.9113300e-03
   2.5428571e+01   5.9113300e-03
   2.5443350e+01   5.9113300e-03
   2.5458128e+01   5.9113300e-03
   2.5472906e+01   5.9113300e-03
   2.5487685e+01   5.9113300e-03
   2.5502463e+01   5.9113300e-03
   2.5517241e+01   5.9113300e-03
   2.5532020e+01   5.9113300e-03
   2.5546798e+01   5.9113300e-03
   2.5561576e+01   5.9113300e-03
   2.5576355e+01   5.9113300e-03
   2.5591133e+01   5.9113300e-03
   2.5605911e+01   5.9113300e-03
   2.5620690e+01   5.9113300e-03
   2.5635468e+01   5.4187192e-03
   2.5640394e+01   5.4187192e-03
   2.5645320e+01   5.4187192e-03
   2.5660099e+01   5.4187192e-03
   2.5674877e+01   4.9261084e-03
   2.5689655e+01   4.9261084e-03
   2.5704433e+01   4.9261084e-03
   2.5719212e+01   4.4334975e-03
   2.5733990e+01   4.4334975e-03
   2.5748768e+01   4.4334975e-03
   2.5763547e+01   3.9408867e-03
   2.5778325e+01   3.9408867e-03
   2.5793103e+01   3.4482759e-03
   2.5807882e+01   3.4482759e-03
   2.5822660e+01   2.9556650e-03
   2.5837438e+01   2.9556650e-03
   2.5847291e+01   2.4630542e-03
   2.5862069e+01   2.4630542e-03
   2.5876847e+01   1.9704433e-03
   2.5891626e+01   1.9704433e-03
   2.5906404e+01   1.4778325e-03
   2.5906404e+01   1.4778325e-03
   2.5921182e+01   1.4778325e-03
   2.5935961e+01   9.8522167e-04
   2.5950739e+01   4.9261084e-04
   2.5965517e+01   4.9261084e-04
   2.5980296e+01   0.0000000e+00
   2.5995074e+01   0.0000000e+00
   2.6009852e+01  -4.9261084e-04
   2.6024631e+01  -4.9261084e-04
   2.6039409e+01  -9.8522167e-04
   2.6049261e+01  -9.8522167e-04
   2.6064039e+01  -1.4778325e-03
   2.6078818e+01  -1.4778325e-03
   2.6093596e+01  -1.9704433e-03
   2.6108374e+01  -2.4630542e-03
   2.6108374e+01  -2.4630542e-03
   2.6123153e+01  -2.4630542e-03
   2.6137931e+01  -2.9556650e-03
   2.6152709e+01  -2.9556650e-03
   2.6167488e+01  -3.4482759e-03
   2.6182266e+01  -3.4482759e-03
   2.6197044e+01  -3.9408867e-03
   2.6211823e+01  -3.9408867e-03
   2.6226601e+01  -4.4334975e-03
   2.6241379e+01  -4.4334975e-03
   2.6251232e+01  -4.4334975e-03
   2.6266010e+01  -4.9261084e-03
   2.6280788e+01  -4.9261084e-03
   2.6295567e+01  -4.9261084e-03
   2.6310345e+01  -5.4187192e-03
   2.6325123e+01  -5.4187192e-03
   2.6339901e+01  -5.4187192e-03
   2.6354680e+01  -5.9113300e-03
   2.6369458e+01  -5.9113300e-03
   2.6384236e+01  -5.9113300e-03
   2.6394089e+01  -5.9113300e-03
   2.6399015e+01  -5.9113300e-03
   2.6413793e+01  -6.4039409e-03
   2.6428571e+01  -6.4039409e-03
   2.6443350e+01  -6.4039409e-03
   2.6458128e+01  -6.4039409e-03
   2.6467980e+01  -6.4039409e-03
   2.6482759e+01  -6.4039409e-03
   2.6497537e+01  -6.4039409e-03
   2.6512315e+01  -6.4039409e-03
   2.6527094e+01  -6.4039409e-03
   2.6541872e+01  -6.4039409e-03
   2.6556650e+01  -6.4039409e-03
   2.6571429e+01  -6.4039409e-03
   2.6586207e+01  -6.4039409e-03
   2.6600985e+01  -6.4039409e-03
   2.6615764e+01  -6.4039409e-03
   2.6630542e+01  -6.4039409e-03
   2.6645320e+01  -6.4039409e-03
   2.6660099e+01  -6.4039409e-03
   2.6669951e+01  -5.9113300e-03
   2.6669951e+01  -5.9113300e-03
   2.6684729e+01  -5.9113300e-03
   2.6699507e+01  -5.9113300e-03
   2.6714286e+01  -5.4187192e-03
   2.6729064e+01  -5.4187192e-03
   2.6743842e+01  -5.4187192e-03
   2.6758621e+01  -4.9261084e-03
   2.6773399e+01  -4.9261084e-03
   2.6788177e+01  -4.9261084e-03
   2.6802956e+01  -4.4334975e-03
   2.6817734e+01  -4.4334975e-03
   2.6832512e+01  -4.4334975e-03
   2.6847291e+01  -3.9408867e-03
   2.6862069e+01  -3.9408867e-03
   2.6871921e+01  -3.4482759e-03
   2.6886700e+01  -3.4482759e-03
   2.6901478e+01  -2.9556650e-03
   2.6916256e+01  -2.9556650e-03
   2.6931034e+01  -2.4630542e-03
   2.6945813e+01  -2.4630542e-03
   2.6955665e+01  -2.4630542e-03
   2.6960591e+01  -1.9704433e-03
   2.6975369e+01  -1.9704433e-03
   2.6990148e+01  -1.4778325e-03
   2.7004926e+01  -1.4778325e-03
   2.7019704e+01  -9.8522167e-04
   2.7034483e+01  -9.8522167e-04
   2.7049261e+01  -4.9261084e-04
   2.7064039e+01  -4.9261084e-04
   2.7073892e+01   0.0000000e+00
   2.7088670e+01   0.0000000e+00
   2.7103448e+01   4.9261084e-04
   2.7118227e+01   4.9261084e-04
   2.7133005e+01   9.8522167e-04
   2.7147783e+01   1.4778325e-03
   2.7162562e+01   1.4778325e-03
   2.7167488e+01   1.4778325e-03
   2.7177340e+01   1.9704433e-03
   2.7192118e+01   1.9704433e-03
   2.7206897e+01   2.4630542e-03
   2.7221675e+01   2.4630542e-03
   2.7236453e+01   2.9556650e-03
   2.7251232e+01   2.9556650e-03
   2.7266010e+01   3.4482759e-03
   2.7280788e+01   3.4482759e-03
   2.7290640e+01   3.4482759e-03
   2.7305419e+01   3.9408867e-03
   2.7320197e+01   3.9408867e-03
   2.7334975e+01   3.9408867e-03
   2.7349754e+01   4.4334975e-03
   2.7364532e+01   4.4334975e-03
   2.7379310e+01   4.4334975e-03
   2.7394089e+01   4.9261084e-03
   2.7408867e+01   4.9261084e-03
   2.7423645e+01   4.9261084e-03
   2.7438424e+01   4.9261084e-03
   2.7453202e+01   5.4187192e-03
   2.7467980e+01   5.4187192e-03
   2.7482759e+01   5.4187192e-03
   2.7487685e+01   5.4187192e-03
   2.7492611e+01   5.4187192e-03
   2.7507389e+01   5.4187192e-03
   2.7522167e+01   5.4187192e-03
   2.7536946e+01   5.4187192e-03
   2.7551724e+01   5.9113300e-03
   2.7566502e+01   5.9113300e-03
   2.7581281e+01   5.9113300e-03
   2.7596059e+01   5.4187192e-03
   2.7610837e+01   5.4187192e-03
   2.7625616e+01   5.4187192e-03
   2.7640394e+01   5.4187192e-03
   2.7645320e+01   5.4187192e-03
   2.7655172e+01   5.4187192e-03
   2.7669951e+01   5.4187192e-03
   2.7684729e+01   5.4187192e-03
   2.7694581e+01   4.9261084e-03
   2.7709360e+01   4.9261084e-03
   2.7724138e+01   4.9261084e-03
   2.7738916e+01   4.9261084e-03
   2.7753695e+01   4.4334975e-03
   2.7768473e+01   4.4334975e-03
   2.7783251e+01   4.4334975e-03
   2.7798030e+01   3.9408867e-03
   2.7812808e+01   3.9408867e-03
   2.7827586e+01   3.9408867e-03
   2.7842365e+01   3.4482759e-03
   2.7857143e+01   3.4482759e-03
   2.7871921e+01   3.4482759e-03
   2.7886700e+01   2.9556650e-03
   2.7896552e+01   2.9556650e-03
   2.7911330e+01   2.4630542e-03
   2.7926108e+01   2.4630542e-03
   2.7940887e+01   1.9704433e-03
   2.7955665e+01   1.9704433e-03
   2.7970443e+01   1.4778325e-03
   2.7970443e+01   1.4778325e-03
   2.7985222e+01   1.4778325e-03
   2.8000000e+01   9.8522167e-04
   2.8014778e+01   9.8522167e-04
   2.8029557e+01   4.9261084e-04
   2.8044335e+01   4.9261084e-04
   2.8059113e+01   0.0000000e+00
   2.8073892e+01   0.0000000e+00
   2.8088670e+01  -4.9261084e-04
   2.8098522e+01  -4.9261084e-04
   2.8113300e+01  -9.8522167e-04
   2.8128079e+01  -9.8522167e-04
   2.8142857e+01  -9.8522167e-04
   2.8157635e+01  -1.4778325e-03
   2.8172414e+01  -1.4778325e-03
   2.8187192e+01  -1.9704433e-03
   2.8201970e+01  -1.9704433e-03
   2.8206897e+01  -2.4630542e-03
   2.8216749e+01  -2.4630542e-03
   2.8231527e+01  -2.4630542e-03
   2.8246305e+01  -2.9556650e-03
   2.8261084e+01  -2.9556650e-03
   2.8275862e+01  -2.9556650e-03
   2.8290640e+01  -3.4482759e-03
   2.8305419e+01  -3.4482759e-03
   2.8315271e+01  -3.9408867e-03
   2.8330049e+01  -3.9408867e-03
   2.8344828e+01  -3.9408867e-03
   2.8359606e+01  -3.9408867e-03
   2.8374384e+01  -4.4334975e-03
   2.8389163e+01  -4.4334975e-03
   2.8403941e+01  -4.4334975e-03
   2.8418719e+01  -4.4334975e-03
   2.8433498e+01  -4.4334975e-03
   2.8448276e+01  -4.9261084e-03
   2.8463054e+01  -4.9261084e-03
   2.8477833e+01  -4.9261084e-03
   2.8492611e+01  -4.9261084e-03
   2.8507389e+01  -4.9261084e-03
   2.8517241e+01  -4.9261084e-03
   2.8532020e+01  -4.9261084e-03
   2.8546798e+01  -4.9261084e-03
   2.8561576e+01  -4.9261084e-03
   2.8576355e+01  -4.9261084e-03
   2.8591133e+01  -4.9261084e-03
   2.8605911e+01  -4.9261084e-03
   2.8620690e+01  -4.9261084e-03
   2.8635468e+01  -4.9261084e-03
   2.8650246e+01  -4.9261084e-03
   2.8665025e+01  -4.9261084e-03
   2.8679803e+01  -4.9261084e-03
   2.8694581e+01  -4.9261084e-03
   2.8709360e+01  -4.9261084e-03
   2.8719212e+01  -4.4334975e-03
   2.8733990e+01  -4.4334975e-03
   2.8748768e+01  -4.4334975e-03
   2.8763547e+01  -4.4334975e-03
   2.8778325e+01  -4.4334975e-03
   2.8793103e+01  -3.9408867e-03
   2.8807882e+01  -3.9408867e-03
   2.8822660e+01  -3.9408867e-03
   2.8837438e+01  -3.4482759e-03
   2.8852217e+01  -3.4482759e-03
   2.8866995e+01  -3.4482759e-03
   2.8881773e+01  -2.9556650e-03
   2.8896552e+01  -2.9556650e-03
   2.8911330e+01  -2.9556650e-03
   2.8921182e+01  -2.4630542e-03
   2.8935961e+01  -2.4630542e-03
   2.8950739e+01  -2.4630542e-03
   2.8950739e+01  -1.9704433e-03
   2.8965517e+01  -1.9704433e-03
   2.8980296e+01  -1.9704433e-03
   2.8995074e+01  -1.4778325e-03
   2.9009852e+01  -1.4778325e-03
   2.9024631e+01  -9.8522167e-04
   2.9039409e+01  -9.8522167e-04
   2.9054187e+01  -4.9261084e-04
   2.9068966e+01  -4.9261084e-04
   2.9083744e+01   0.0000000e+00
   2.9098522e+01   0.0000000e+00
   2.9113300e+01   0.0000000e+00
   2.9128079e+01   4.9261084e-04
   2.9137931e+01   4.9261084e-04
   2.9152709e+01   9.8522167e-04
   2.9167488e+01   9.8522167e-04
   2.9182266e+01   1.4778325e-03
   2.9197044e+01   1.4778325e-03
   2.9201970e+01   1.4778325e-03
   2.9211823e+01   1.9704433e-03
   2.9226601e+01   1.9704433e-03
   2.9241379e+01   2.4630542e-03
   2.9256158e+01   2.4630542e-03
   2.9270936e+01   2.4630542e-03
   2.9285714e+01   2.9556650e-03
   2.9300493e+01   2.9556650e-03
   2.9315271e+01   3.4482759e-03
   2.9330049e+01   3.4482759e-03
   2.9339901e+01   3.4482759e-03
   2.9354680e+01   3.9408867e-03
   2.9369458e+01   3.9408867e-03
   2.9384236e+01   3.9408867e-03
   2.9399015e+01   4.4334975e-03
   2.9413793e+01   4.4334975e-03
   2.9428571e+01   4.4334975e-03
   2.9443350e+01   4.4334975e-03
   2.9458128e+01   4.9261084e-03
   2.9472906e+01   4.9261084e-03
   2.9487685e+01   4.9261084e-03
   2.9502463e+01   4.9261084e-03
   2.9517241e+01   4.9261084e-03
   2.9532020e+01   5.4187192e-03
   2.9541872e+01   5.4187192e-03
   2.9556650e+01   5.4187192e-03
   2.9571429e+01   5.4187192e-03
   2.9586207e+01   5.4187192e-03
   2.9600985e+01   5.4187192e-03
   2.9615764e+01   5.4187192e-03
   2.9630542e+01   5.4187192e-03
   2.9645320e+01   5.4187192e-03
   2.9660099e+01   5.4187192e-03
   2.9674877e+01   5.4187192e-03
   2.9689655e+01   5.4187192e-03
   2.9704433e+01   5.4187192e-03
   2.9719212e+01   4.9261084e-03
   2.9733990e+01   4.9261084e-03
   2.9743842e+01   4.9261084e-03
   2.9758621e+01   4.9261084e-03
   2.9773399e+01   4.9261084e-03
   2.9788177e+01   4.4334975e-03
   2.9802956e+01   4.4334975e-03
   2.9817734e+01   4.4334975e-03
   2.9832512e+01   4.4334975e-03
   2.9847291e+01   3.9408867e-03
   2.9862069e+01   3.9408867e-03
   2.9876847e+01   3.9408867e-03
   2.9891626e+01   3.4482759e-03
   2.9906404e+01   3.4482759e-03
   2.9921182e+01   3.4482759e-03
   2.9935961e+01   2.9556650e-03
   2.9945813e+01   2.9556650e-03
   2.9960591e+01   2.9556650e-03
   2.9975369e+01   2.4630542e-03
   2.9990148e+01   2.4630542e-03
   3.0004926e+01   2.4630542e-03
   3.0019704e+01   1.9704433e-03
   3.0034483e+01   1.9704433e-03
   3.0049261e+01   1.4778325e-03
   3.0049261e+01   1.4778325e-03
   3.0064039e+01   1.4778325e-03
   3.0078818e+01   9.8522167e-04
   3.0093596e+01   9.8522167e-04
   3.0108374e+01   4.9261084e-04
   3.0123153e+01   4.9261084e-04
   3.0137931e+01   4.9261084e-04
   3.0152709e+01   0.0000000e+00
   3.0162562e+01   0.0000000e+00
   3.0177340e+01  -4.9261084e-04
   3.0192118e+01  -4.9261084e-04
   3.0206897e+01  -4.9261084e-04
   3.0221675e+01  -9.8522167e-04
   3.0236453e+01  -9.8522167e-04
   3.0251232e+01  -9.8522167e-04
   3.0266010e+01  -1.4778325e-03
   3.0280788e+01  -1.4778325e-03
   3.0295567e+01  -1.9704433e-03
   3.0310345e+01  -1.9704433e-03
   3.0325123e+01  -1.9704433e-03
   3.0334975e+01  -2.4630542e-03
   3.0339901e+01  -2.4630542e-03
   3.0354680e+01  -2.4630542e-03
   3.0364532e+01  -2.4630542e-03
   3.0379310e+01  -2.9556650e-03
   3.0394089e+01  -2.9556650e-03
   3.0408867e+01  -2.9556650e-03
   3.0423645e+01  -2.9556650e-03
   3.0438424e+01  -3.4482759e-03
   3.0453202e+01  -3.4482759e-03
   3.0467980e+01  -3.4482759e-03
   3.0482759e+01  -3.4482759e-03
   3.0497537e+01  -3.4482759e-03
   3.0512315e+01  -3.4482759e-03
   3.0527094e+01  -3.9408867e-03
   3.0541872e+01  -3.9408867e-03
   3.0556650e+01  -3.9408867e-03
   3.0566502e+01  -3.9408867e-03
   3.0581281e+01  -3.9408867e-03
   3.0596059e+01  -3.9408867e-03
   3.0610837e+01  -3.9408867e-03
   3.0625616e+01  -3.9408867e-03
   3.0640394e+01  -3.9408867e-03
   3.0655172e+01  -3.9408867e-03
   3.0669951e+01  -3.9408867e-03
   3.0684729e+01  -3.9408867e-03
   3.0699507e+01  -3.9408867e-03
   3.0714286e+01  -3.9408867e-03
   3.0729064e+01  -3.9408867e-03
   3.0743842e+01  -3.4482759e-03
   3.0758621e+01  -3.4482759e-03
   3.0768473e+01  -3.4482759e-03
   3.0783251e+01  -3.4482759e-03
   3.0798030e+01  -3.4482759e-03
   3.0812808e+01  -3.4482759e-03
   3.0827586e+01  -2.9556650e-03
   3.0842365e+01  -2.9556650e-03
   3.0857143e+01  -2.9556650e-03
   3.0871921e+01  -2.9556650e-03
   3.0886700e+01  -2.4630542e-03
   3.0901478e+01  -2.4630542e-03
   3.0916256e+01  -2.4630542e-03
   3.0921182e+01  -2.4630542e-03
   3.0931034e+01  -1.9704433e-03
   3.0945813e+01  -1.9704433e-03
   3.0960591e+01  -1.9704433e-03
   3.0975369e+01  -1.4778325e-03
   3.0985222e+01  -1.4778325e-03
   3.1000000e+01  -1.4778325e-03
   3.1014778e+01  -9.8522167e-04
   3.1029557e+01  -9.8522167e-04
   3.1044335e+01  -4.9261084e-04
   3.1059113e+01  -4.9261084e-04
   3.1073892e+01  -4.9261084e-04
   3.1088670e+01   0.0000000e+00
   3.1103448e+01   0.0000000e+00
   3.1118227e+01   0.0000000e+00
   3.1133005e+01   4.9261084e-04
   3.1147783e+01   4.9261084e-04
   3.1162562e+01   4.9261084e-04
   3.1177340e+01   9.8522167e-04
   3.1187192e+01   9.8522167e-04
   3.1201970e+01   1.4778325e-03
   3.1216749e+01   1.4778325e-03
   3.1226601e+01   1.4778325e-03
   3.1231527e+01   1.9704433e-03
   3.1246305e+01   1.9704433e-03
   3.1261084e+01   1.9704433e-03
   3.1275862e+01   2.4630542e-03
   3.1290640e+01   2.4630542e-03
   3.1305419e+01   2.4630542e-03
   3.1320197e+01   2.9556650e-03
   3.1334975e+01   2.9556650e-03
   3.1349754e+01   2.9556650e-03
   3.1364532e+01   3.4482759e-03
   3.1379310e+01   3.4482759e-03
   3.1389163e+01   3.4482759e-03
   3.1403941e+01   3.9408867e-03
   3.1418719e+01   3.9408867e-03
   3.1433498e+01   3.9408867e-03
   3.1448276e+01   3.9408867e-03
   3.1463054e+01   4.4334975e-03
   3.1477833e+01   4.4334975e-03
   3.1492611e+01   4.4334975e-03
   3.1507389e+01   4.4334975e-03
   3.1522167e+01   4.4334975e-03
   3.1536946e+01   4.9261084e-03
   3.1551724e+01   4.9261084e-03
   3.1566502e+01   4.9261084e-03
   3.1581281e+01   4.9261084e-03
   3.1591133e+01   4.9261084e-03
   3.1605911e+01   4.9261084e-03
   3.1620690e+01   4.9261084e-03
   3.1635468e+01   4.9261084e-03
   3.1650246e+01   4.9261084e-03
   3.1665025e+01   4.9261084e-03
   3.1679803e+01   4.9261084e-03
   3.1694581e+01   4.9261084e-03
   3.1709360e+01   4.9261084e-03
   3.1724138e+01   4.9261084e-03
   3.1738916e+01   4.9261084e-03
   3.1753695e+01   4.9261084e-03
   3.1768473e+01   4.9261084e-03
   3.1783251e+01   4.9261084e-03
   3.1798030e+01   4.9261084e-03
   3.1807882e+01   4.9261084e-03
   3.1822660e+01   4.4334975e-03
   3.1837438e+01   4.4334975e-03
   3.1852217e+01   4.4334975e-03
   3.1866995e+01   4.4334975e-03
   3.1881773e+01   4.4334975e-03
   3.1896552e+01   3.9408867e-03
   3.1911330e+01   3.9408867e-03
   3.1926108e+01   3.9408867e-03
   3.1940887e+01   3.4482759e-03
   3.1955665e+01   3.4482759e-03
   3.1970443e+01   3.4482759e-03
   3.1985222e+01   3.4482759e-03
   3.2000000e+01   2.9556650e-03
   3.2009852e+01   2.9556650e-03
   3.2024631e+01   2.9556650e-03
   3.2039409e+01   2.4630542e-03
   3.2054187e+01   2.4630542e-03
   3.2068966e+01   2.4630542e-03
   3.2083744e+01   1.9704433e-03
   3.2098522e+01   1.9704433e-03
   3.2113300e+01   1.9704433e-03
   3.2123153e+01   1.4778325e-03
   3.2128079e+01   1.4778325e-03
   3.2142857e+01   1.4778325e-03
   3.2157635e+01   9.8522167e-04
   3.2172414e+01   9.8522167e-04
   3.2187192e+01   9.8522167e-04
   3.2201970e+01   4.9261084e-04
   3.2211823e+01   4.9261084e-04
   3.2226601e+01   4.9261084e-04
   3.2241379e+01   0.0000000e+00
   3.2256158e+01   0.0000000e+00
   3.2270936e+01   0.0000000e+00
   3.2285714e+01  -4.9261084e-04
   3.2300493e+01  -4.9261084e-04
   3.2315271e+01  -4.9261084e-04
   3.2330049e+01  -4.9261084e-04
   3.2344828e+01  -9.8522167e-04
   3.2359606e+01  -9.8522167e-04
   3.2374384e+01  -9.8522167e-04
   3.2389163e+01  -1.4778325e-03
   3.2403941e+01  -1.4778325e-03
   3.2413793e+01  -1.4778325e-03
   3.2428571e+01  -1.4778325e-03
   3.2443350e+01  -1.9704433e-03
   3.2458128e+01  -1.9704433e-03
   3.2472906e+01  -1.9704433e-03
   3.2487685e+01  -2.4630542e-03
   3.2487685e+01  -2.4630542e-03
   3.2502463e+01  -2.4630542e-03
   3.2517241e+01  -2.4630542e-03
   3.2532020e+01  -2.4630542e-03
   3.2546798e+01  -2.4630542e-03
   3.2561576e+01  -2.9556650e-03
   3.2576355e+01  -2.9556650e-03
   3.2591133e+01  -2.9556650e-03
   3.2605911e+01  -2.9556650e-03
   3.2615764e+01  -2.9556650e-03
   3.2630542e+01  -2.9556650e-03
   3.2645320e+01  -2.9556650e-03
   3.2660099e+01  -2.9556650e-03
   3.2674877e+01  -2.9556650e-03
   3.2689655e+01  -2.9556650e-03
   3.2704433e+01  -2.9556650e-03
   3.2719212e+01  -2.9556650e-03
   3.2733990e+01  -2.9556650e-03
   3.2748768e+01  -2.9556650e-03
   3.2763547e+01  -2.9556650e-03
   3.2778325e+01  -2.9556650e-03
   3.2793103e+01  -2.9556650e-03
   3.2807882e+01  -2.9556650e-03
   3.2822660e+01  -2.9556650e-03
   3.2832512e+01  -2.9556650e-03
   3.2847291e+01  -2.4630542e-03
   3.2862069e+01  -2.4630542e-03
   3.2876847e+01  -2.4630542e-03
   3.2891626e+01  -2.4630542e-03
   3.2906404e+01  -2.4630542e-03
   3.2911330e+01  -2.4630542e-03
   3.2921182e+01  -1.9704433e-03
   3.2935961e+01  -1.9704433e-03
   3.2950739e+01  -1.9704433e-03
   3.2965517e+01  -1.9704433e-03
   3.2980296e+01  -1.4778325e-03
   3.2995074e+01  -1.4778325e-03
   3.3009852e+01  -1.4778325e-03
   3.3024631e+01  -9.8522167e-04
   3.3034483e+01  -9.8522167e-04
   3.3049261e+01  -9.8522167e-04
   3.3064039e+01  -4.9261084e-04
   3.3078818e+01  -4.9261084e-04
   3.3093596e+01  -4.9261084e-04
   3.3108374e+01  -4.9261084e-04
   3.3123153e+01   0.0000000e+00
   3.3137931e+01   0.0000000e+00
   3.3152709e+01   0.0000000e+00
   3.3167488e+01   4.9261084e-04
   3.3182266e+01   4.9261084e-04
   3.3197044e+01   4.9261084e-04
   3.3211823e+01   9.8522167e-04
   3.3226601e+01   9.8522167e-04
   3.3236453e+01   1.4778325e-03
   3.3251232e+01   1.4778325e-03
   3.3266010e+01   1.4778325e-03
   3.3266010e+01   1.4778325e-03
   3.3280788e+01   1.9704433e-03
   3.3295567e+01   1.9704433e-03
   3.3310345e+01   1.9704433e-03
   3.3325123e+01   2.4630542e-03
   3.3339901e+01   2.4630542e-03
   3.3354680e+01   2.4630542e-03
   3.3369458e+01   2.9556650e-03
   3.3384236e+01   2.9556650e-03
   3.3399015e+01   2.9556650e-03
   3.3413793e+01   2.9556650e-03
   3.3428571e+01   3.4482759e-03
   3.3438424e+01   3.4482759e-03
   3.3453202e+01   3.4482759e-03
   3.3467980e+01   3.4482759e-03
   3.3482759e+01   3.9408867e-03
   3.3497537e+01   3.9408867e-03
   3.3512315e+01   3.9408867e-03
   3.3527094e+01   3.9408867e-03
   3.3541872e+01   3.9408867e-03
   3.3556650e+01   4.4334975e-03
   3.3571429e+01   4.4334975e-03
   3.3586207e+01   4.4334975e-03
   3.3600985e+01   4.4334975e-03
   3.3615764e+01   4.4334975e-03
   3.3630542e+01   4.4334975e-03
   3.3645320e+01   4.4334975e-03
   3.3655172e+01   4.4334975e-03
   3.3669951e+01   4.4334975e-03
   3.3684729e+01   4.4334975e-03
   3.3699507e+01   4.4334975e-03
   3.3714286e+01   4.4334975e-03
   3.3729064e+01   4.4334975e-03
   3.3743842e+01   4.4334975e-03
   3.3758621e+01   4.4334975e-03
   3.3773399e+01   4.4334975e-03
   3.3788177e+01   4.4334975e-03
   3.3802956e+01   4.4334975e-03
   3.3817734e+01   4.4334975e-03
   3.3832512e+01   4.4334975e-03
   3.3847291e+01   4.4334975e-03
   3.3857143e+01   4.4334975e-03
   3.3871921e+01   3.9408867e-03
   3.3886700e+01   3.9408867e-03
   3.3901478e+01   3.9408867e-03
   3.3916256e+01   3.9408867e-03
   3.3931034e+01   3.9408867e-03
   3.3945813e+01   3.9408867e-03
   3.3960591e+01   3.4482759e-03
   3.3975369e+01   3.4482759e-03
   3.3990148e+01   3.4482759e-03
   3.4004926e+01   3.4482759e-03
   3.4019704e+01   2.9556650e-03
   3.4034483e+01   2.9556650e-03
   3.4049261e+01   2.9556650e-03
   3.4059113e+01   2.9556650e-03
   3.4073892e+01   2.4630542e-03
   3.4088670e+01   2.4630542e-03
   3.4103448e+01   2.4630542e-03
   3.4118227e+01   2.4630542e-03
   3.4133005e+01   1.9704433e-03
   3.4147783e+01   1.9704433e-03
   3.4162562e+01   1.9704433e-03
   3.4172414e+01   1.4778325e-03
   3.4177340e+01   1.4778325e-03
   3.4192118e+01   1.4778325e-03
   3.4206897e+01   1.4778325e-03
   3.4221675e+01   9.8522167e-04
   3.4236453e+01   9.8522167e-04
   3.4251232e+01   9.8522167e-04
   3.4261084e+01   4.9261084e-04
   3.4275862e+01   4.9261084e-04
   3.4290640e+01   4.9261084e-04
   3.4305419e+01   0.0000000e+00
   3.4320197e+01   0.0000000e+00
   3.4334975e+01   0.0000000e+00
   3.4349754e+01   0.0000000e+00
   3.4364532e+01  -4.9261084e-04
   3.4379310e+01  -4.9261084e-04
   3.4394089e+01  -4.9261084e-04
   3.4408867e+01  -4.9261084e-04
   3.4423645e+01  -9.8522167e-04
   3.4438424e+01  -9.8522167e-04
   3.4453202e+01  -9.8522167e-04
   3.4463054e+01  -9.8522167e-04
   3.4477833e+01  -1.4778325e-03
   3.4492611e+01  -1.4778325e-03
   3.4507389e+01  -1.4778325e-03
   3.4522167e+01  -1.4778325e-03
   3.4536946e+01  -1.4778325e-03
   3.4551724e+01  -1.9704433e-03
   3.4566502e+01  -1.9704433e-03
   3.4581281e+01  -1.9704433e-03
   3.4596059e+01  -1.9704433e-03
   3.4610837e+01  -1.9704433e-03
   3.4620690e+01  -2.4630542e-03
   3.4625616e+01  -2.4630542e-03
   3.4640394e+01  -2.4630542e-03
   3.4655172e+01  -2.4630542e-03
   3.4669951e+01  -2.4630542e-03
   3.4679803e+01  -2.4630542e-03
   3.4694581e+01  -2.4630542e-03
   3.4709360e+01  -2.4630542e-03
   3.4724138e+01  -2.4630542e-03
   3.4738916e+01  -2.4630542e-03
   3.4753695e+01  -2.4630542e-03
   3.4768473e+01  -2.4630542e-03
   3.4783251e+01  -2.4630542e-03
   3.4798030e+01  -2.4630542e-03
   3.4812808e+01  -2.4630542e-03
   3.4827586e+01  -2.4630542e-03
   3.4842365e+01  -2.4630542e-03
   3.4857143e+01  -2.4630542e-03
   3.4871921e+01  -2.4630542e-03
   3.4881773e+01  -2.4630542e-03
   3.4896552e+01  -2.4630542e-03
   3.4901478e+01  -2.4630542e-03
   3.4911330e+01  -1.9704433e-03
   3.4911330e+01  -1.9704433e-03
   3.4926108e+01  -1.9704433e-03
   3.4940887e+01  -1.9704433e-03
   3.4955665e+01  -1.9704433e-03
   3.4970443e+01  -1.9704433e-03
   3.4985222e+01  -1.4778325e-03
   3.5000000e+01  -1.4778325e-03
   3.5014778e+01  -1.4778325e-03
   3.5029557e+01  -1.4778325e-03
   3.5044335e+01  -1.4778325e-03
   3.5059113e+01  -9.8522167e-04
   3.5073892e+01  -9.8522167e-04
   3.5083744e+01  -9.8522167e-04
   3.5098522e+01  -9.8522167e-04
   3.5113300e+01  -4.9261084e-04
   3.5128079e+01  -4.9261084e-04
   3.5142857e+01  -4.9261084e-04
   3.5157635e+01  -4.9261084e-04
   3.5172414e+01   0.0000000e+00
   3.5187192e+01   0.0000000e+00
   3.5201970e+01   0.0000000e+00
   3.5216749e+01   0.0000000e+00
   3.5231527e+01   4.9261084e-04
   3.5246305e+01   4.9261084e-04
   3.5261084e+01   4.9261084e-04
   3.5275862e+01   4.9261084e-04
   3.5285714e+01   9.8522167e-04
   3.5300493e+01   9.8522167e-04
   3.5315271e+01   9.8522167e-04
   3.5330049e+01   1.4778325e-03
   3.5344828e+01   1.4778325e-03
   3.5359606e+01   1.4778325e-03
   3.5359606e+01   1.4778325e-03
   3.5374384e+01   1.9704433e-03
   3.5389163e+01   1.9704433e-03
   3.5403941e+01   1.9704433e-03
   3.5418719e+01   2.4630542e-03
   3.5433498e+01   2.4630542e-03
   3.5448276e+01   2.4630542e-03
   3.5463054e+01   2.4630542e-03
   3.5477833e+01   2.9556650e-03
   3.5492611e+01   2.9556650e-03
   3.5502463e+01   2.9556650e-03
   3.5517241e+01   2.9556650e-03
   3.5532020e+01   2.9556650e-03
   3.5546798e+01   3.4482759e-03
   3.5561576e+01   3.4482759e-03
   3.5576355e+01   3.4482759e-03
   3.5591133e+01   3.4482759e-03
   3.5605911e+01   3.4482759e-03
   3.5620690e+01   3.4482759e-03
   3.5635468e+01   3.9408867e-03
   3.5650246e+01   3.9408867e-03
   3.5665025e+01   3.9408867e-03
   3.5679803e+01   3.9408867e-03
   3.5694581e+01   3.9408867e-03
   3.5704433e+01   3.9408867e-03
   3.5719212e+01   3.9408867e-03
   3.5733990e+01   3.9408867e-03
   3.5748768e+01   3.9408867e-03
   3.5763547e+01   3.9408867e-03
   3.5778325e+01   3.9408867e-03
   3.5793103e+01   3.9408867e-03
   3.5807882e+01   3.9408867e-03
   3.5822660e+01   3.9408867e-03
   3.5837438e+01   3.9408867e-03
   3.5852217e+01   3.9408867e-03
   3.5866995e+01   3.9408867e-03
   3.5881773e+01   3.9408867e-03
   3.5896552e+01   3.9408867e-03
   3.5906404e+01   3.4482759e-03
   3.5921182e+01   3.4482759e-03
   3.5935961e+01   3.4482759e-03
   3.5950739e+01   3.4482759e-03
   3.5965517e+01   3.4482759e-03
   3.5980296e+01   3.4482759e-03
   3.5995074e+01   2.9556650e-03
   3.6009852e+01   2.9556650e-03
   3.6024631e+01   2.9556650e-03
   3.6039409e+01   2.9556650e-03
   3.6054187e+01   2.9556650e-03
   3.6068966e+01   2.9556650e-03
   3.6083744e+01   2.4630542e-03
   3.6098522e+01   2.4630542e-03
   3.6108374e+01   2.4630542e-03
   3.6123153e+01   2.4630542e-03
   3.6137931e+01   1.9704433e-03
   3.6152709e+01   1.9704433e-03
   3.6167488e+01   1.9704433e-03
   3.6182266e+01   1.9704433e-03
   3.6192118e+01   1.4778325e-03
   3.6197044e+01   1.4778325e-03
   3.6211823e+01   1.4778325e-03
   3.6226601e+01   1.4778325e-03
   3.6241379e+01   9.8522167e-04
   3.6256158e+01   9.8522167e-04
   3.6270936e+01   9.8522167e-04
   3.6285714e+01   9.8522167e-04
   3.6300493e+01   4.9261084e-04
   3.6315271e+01   4.9261084e-04
   3.6325123e+01   4.9261084e-04
   3.6339901e+01   4.9261084e-04
   3.6354680e+01   0.0000000e+00
   3.6369458e+01   0.0000000e+00
   3.6384236e+01   0.0000000e+00
   3.6399015e+01   0.0000000e+00
   3.6413793e+01  -4.9261084e-04
   3.6428571e+01  -4.9261084e-04
   3.6443350e+01  -4.9261084e-04
   3.6458128e+01  -4.9261084e-04
   3.6472906e+01  -9.8522167e-04
   3.6487685e+01  -9.8522167e-04
   3.6502463e+01  -9.8522167e-04
   3.6517241e+01  -9.8522167e-04
   3.6527094e+01  -9.8522167e-04
   3.6541872e+01  -1.4778325e-03
   3.6556650e+01  -1.4778325e-03
   3.6571429e+01  -1.4778325e-03
   3.6586207e+01  -1.4778325e-03
   3.6600985e+01  -1.4778325e-03
   3.6615764e+01  -1.9704433e-03
   3.6630542e+01  -1.9704433e-03
   3.6645320e+01  -1.9704433e-03
   3.6660099e+01  -1.9704433e-03
   3.6674877e+01  -1.9704433e-03
   3.6689655e+01  -1.9704433e-03
   3.6704433e+01  -1.9704433e-03
   3.6704433e+01  -2.4630542e-03
   3.6719212e+01  -2.4630542e-03
   3.6729064e+01  -2.4630542e-03
   3.6743842e+01  -2.4630542e-03
   3.6758621e+01  -2.4630542e-03
   3.6773399e+01  -2.4630542e-03
   3.6788177e+01  -2.4630542e-03
   3.6802956e+01  -2.4630542e-03
   3.6817734e+01  -2.4630542e-03
   3.6832512e+01  -2.4630542e-03
   3.6847291e+01  -2.4630542e-03
   3.6862069e+01  -2.4630542e-03
   3.6876847e+01  -2.4630542e-03
   3.6891626e+01  -2.4630542e-03
   3.6906404e+01  -2.4630542e-03
   3.6921182e+01  -2.4630542e-03
   3.6931034e+01  -2.4630542e-03
   3.6940887e+01  -2.4630542e-03
   3.6945813e+01  -1.9704433e-03
   3.6960591e+01  -1.9704433e-03
   3.6975369e+01  -1.9704433e-03
   3.6990148e+01  -1.9704433e-03
   3.7004926e+01  -1.9704433e-03
   3.7019704e+01  -1.9704433e-03
   3.7034483e+01  -1.9704433e-03
   3.7049261e+01  -1.4778325e-03
   3.7064039e+01  -1.4778325e-03
   3.7078818e+01  -1.4778325e-03
   3.7093596e+01  -1.4778325e-03
   3.7108374e+01  -1.4778325e-03
   3.7123153e+01  -9.8522167e-04
   3.7133005e+01  -9.8522167e-04
   3.7147783e+01  -9.8522167e-04
   3.7162562e+01  -9.8522167e-04
   3.7177340e+01  -9.8522167e-04
   3.7192118e+01  -4.9261084e-04
   3.7206897e+01  -4.9261084e-04
   3.7221675e+01  -4.9261084e-04
   3.7236453e+01  -4.9261084e-04
   3.7251232e+01   0.0000000e+00
   3.7266010e+01   0.0000000e+00
   3.7280788e+01   0.0000000e+00
   3.7295567e+01   0.0000000e+00
   3.7310345e+01   0.0000000e+00
   3.7325123e+01   4.9261084e-04
   3.7339901e+01   4.9261084e-04
   3.7349754e+01   4.9261084e-04
   3.7364532e+01   4.9261084e-04
   3.7379310e+01   9.8522167e-04
   3.7394089e+01   9.8522167e-04
   3.7408867e+01   9.8522167e-04
   3.7423645e+01   9.8522167e-04
   3.7438424e+01   1.4778325e-03
   3.7453202e+01   1.4778325e-03
   3.7467980e+01   1.4778325e-03
   3.7482759e+01   1.4778325e-03
   3.7482759e+01   1.4778325e-03
   3.7497537e+01   1.9704433e-03
   3.7512315e+01   1.9704433e-03
   3.7527094e+01   1.9704433e-03
   3.7541872e+01   1.9704433e-03
   3.7551724e+01   1.9704433e-03
   3.7566502e+01   2.4630542e-03
   3.7581281e+01   2.4630542e-03
   3.7596059e+01   2.4630542e-03
   3.7610837e+01   2.4630542e-03
   3.7625616e+01   2.4630542e-03
   3.7640394e+01   2.4630542e-03
   3.7655172e+01   2.9556650e-03
   3.7669951e+01   2.9556650e-03
   3.7684729e+01   2.9556650e-03
   3.7699507e+01   2.9556650e-03
   3.7714286e+01   2.9556650e-03
   3.7729064e+01   2.9556650e-03
   3.7743842e+01   2.9556650e-03
   3.7753695e+01   2.9556650e-03
   3.7768473e+01   2.9556650e-03
   3.7783251e+01   2.9556650e-03
   3.7798030e+01   2.9556650e-03
   3.7812808e+01   2.9556650e-03
   3.7827586e+01   2.9556650e-03
   3.7842365e+01   2.9556650e-03
   3.7857143e+01   2.9556650e-03
   3.7871921e+01   2.9556650e-03
   3.7886700e+01   2.9556650e-03
   3.7901478e+01   2.9556650e-03
   3.7916256e+01   2.9556650e-03
   3.7931034e+01   2.9556650e-03
   3.7945813e+01   2.9556650e-03
   3.7955665e+01   2.9556650e-03
   3.7970443e+01   2.9556650e-03
   3.7985222e+01   2.9556650e-03
   3.8000000e+01   2.9556650e-03
   3.8014778e+01   2.9556650e-03
   3.8029557e+01   2.9556650e-03
   3.8044335e+01   2.9556650e-03
   3.8059113e+01   2.4630542e-03
   3.8073892e+01   2.4630542e-03
   3.8088670e+01   2.4630542e-03
   3.8103448e+01   2.4630542e-03
   3.8118227e+01   2.4630542e-03
   3.8133005e+01   2.4630542e-03
   3.8147783e+01   1.9704433e-03
   3.8162562e+01   1.9704433e-03
   3.8172414e+01   1.9704433e-03
   3.8187192e+01   1.9704433e-03
   3.8201970e+01   1.4778325e-03
   3.8206897e+01   1.4778325e-03
   3.8216749e+01   1.4778325e-03
   3.8231527e+01   1.4778325e-03
   3.8246305e+01   1.4778325e-03
   3.8261084e+01   9.8522167e-04
   3.8275862e+01   9.8522167e-04
   3.8290640e+01   9.8522167e-04
   3.8305419e+01   9.8522167e-04
   3.8320197e+01   4.9261084e-04
   3.8334975e+01   4.9261084e-04
   3.8349754e+01   4.9261084e-04
   3.8364532e+01   4.9261084e-04
   3.8374384e+01   0.0000000e+00
   3.8389163e+01   0.0000000e+00
   3.8403941e+01   0.0000000e+00
   3.8418719e+01   0.0000000e+00
   3.8433498e+01  -4.9261084e-04
   3.8448276e+01  -4.9261084e-04
   3.8463054e+01  -4.9261084e-04
   3.8477833e+01  -4.9261084e-04
   3.8492611e+01  -4.9261084e-04
   3.8507389e+01  -9.8522167e-04
   3.8522167e+01  -9.8522167e-04
   3.8536946e+01  -9.8522167e-04
   3.8551724e+01  -9.8522167e-04
   3.8566502e+01  -9.8522167e-04
   3.8576355e+01  -1.4778325e-03
   3.8591133e+01  -1.4778325e-03
   3.8605911e+01  -1.4778325e-03
   3.8620690e+01  -1.4778325e-03
   3.8635468e+01  -1.4778325e-03
   3.8650246e+01  -1.9704433e-03
   3.8665025e+01  -1.9704433e-03
   3.8679803e+01  -1.9704433e-03
   3.8694581e+01  -1.9704433e-03
   3.8709360e+01  -1.9704433e-03
   3.8724138e+01  -1.9704433e-03
   3.8738916e+01  -1.9704433e-03
   3.8753695e+01  -1.9704433e-03
   3.8753695e+01  -2.4630542e-03
   3.8768473e+01  -2.4630542e-03
   3.8778325e+01  -2.4630542e-03
   3.8793103e+01  -2.4630542e-03
   3.8807882e+01  -2.4630542e-03
   3.8822660e+01  -2.4630542e-03
   3.8837438e+01  -2.4630542e-03
   3.8852217e+01  -2.4630542e-03
   3.8866995e+01  -2.4630542e-03
   3.8881773e+01  -2.4630542e-03
   3.8896552e+01  -2.4630542e-03
   3.8911330e+01  -2.4630542e-03
   3.8926108e+01  -2.4630542e-03
   3.8940887e+01  -2.4630542e-03
   3.8955665e+01  -2.4630542e-03
   3.8970443e+01  -2.4630542e-03
   3.8985222e+01  -2.4630542e-03
   3.8995074e+01  -2.4630542e-03
   3.9009852e+01  -2.4630542e-03
   3.9009852e+01  -1.9704433e-03
   3.9024631e+01  -1.9704433e-03
   3.9039409e+01  -1.9704433e-03
   3.9054187e+01  -1.9704433e-03
   3.9068966e+01  -1.9704433e-03
   3.9083744e+01  -1.9704433e-03
   3.9098522e+01  -1.9704433e-03
   3.9113300e+01  -1.9704433e-03
   3.9128079e+01  -1.4778325e-03
   3.9142857e+01  -1.4778325e-03
   3.9157635e+01  -1.4778325e-03
   3.9172414e+01  -1.4778325e-03
   3.9187192e+01  -1.4778325e-03
   3.9197044e+01  -9.8522167e-04
   3.9211823e+01  -9.8522167e-04
   3.9226601e+01  -9.8522167e-04
   3.9241379e+01  -9.8522167e-04
   3.9256158e+01  -9.8522167e-04
   3.9270936e+01  -9.8522167e-04
   3.9285714e+01  -4.9261084e-04
   3.9300493e+01  -4.9261084e-04
   3.9315271e+01  -4.9261084e-04
   3.9330049e+01  -4.9261084e-04
   3.9344828e+01   0.0000000e+00
   3.9359606e+01   0.0000000e+00
   3.9374384e+01   0.0000000e+00
   3.9389163e+01   0.0000000e+00
   3.9399015e+01   0.0000000e+00
   3.9413793e+01   4.9261084e-04
   3.9428571e+01   4.9261084e-04
   3.9443350e+01   4.9261084e-04
   3.9458128e+01   4.9261084e-04
   3.9472906e+01   4.9261084e-04
   3.9487685e+01   9.8522167e-04
   3.9502463e+01   9.8522167e-04
   3.9517241e+01   9.8522167e-04
   3.9532020e+01   9.8522167e-04
   3.9546798e+01   9.8522167e-04
   3.9561576e+01   9.8522167e-04
   3.9576355e+01   1.4778325e-03
   3.9591133e+01   1.4778325e-03
   3.9600985e+01   1.4778325e-03
   3.9615764e+01   1.4778325e-03
   3.9630542e+01   1.4778325e-03
   3.9630542e+01   1.4778325e-03
   3.9645320e+01   1.9704433e-03
   3.9660099e+01   1.9704433e-03
   3.9674877e+01   1.9704433e-03
   3.9689655e+01   1.9704433e-03
   3.9704433e+01   1.9704433e-03
   3.9719212e+01   1.9704433e-03
   3.9733990e+01   1.9704433e-03
   3.9748768e+01   1.9704433e-03
   3.9763547e+01   1.9704433e-03
   3.9778325e+01   2.4630542e-03
   3.9793103e+01   2.4630542e-03
   3.9802956e+01   2.4630542e-03
   3.9817734e+01   2.4630542e-03
   3.9832512e+01   2.4630542e-03
   3.9847291e+01   2.4630542e-03
   3.9862069e+01   2.4630542e-03
   3.9876847e+01   2.4630542e-03
   3.9891626e+01   2.4630542e-03
   3.9906404e+01   2.4630542e-03
   3.9921182e+01   2.4630542e-03
   3.9935961e+01   2.4630542e-03
   3.9950739e+01   2.4630542e-03
   3.9965517e+01   2.4630542e-03
   3.9980296e+01   2.4630542e-03
   3.9995074e+01   2.4630542e-03
   4.0009852e+01   2.4630542e-03
   4.0019704e+01   2.4630542e-03
   4.0034483e+01   1.9704433e-03
   4.0049261e+01   1.9704433e-03
   4.0064039e+01   1.9704433e-03
   4.0078818e+01   1.9704433e-03
   4.0093596e+01   1.9704433e-03
   4.0108374e+01   1.9704433e-03
   4.0123153e+01   1.9704433e-03
   4.0137931e+01   1.9704433e-03
   4.0152709e+01   1.4778325e-03
   4.0167488e+01   1.4778325e-03
   4.0167488e+01   1.4778325e-03
   4.0182266e+01   1.4778325e-03
   4.0197044e+01   1.4778325e-03
   4.0211823e+01   1.4778325e-03
   4.0221675e+01   1.4778325e-03
   4.0236453e+01   9.8522167e-04
   4.0251232e+01   9.8522167e-04
   4.0266010e+01   9.8522167e-04
   4.0280788e+01   9.8522167e-04
   4.0295567e+01   9.8522167e-04
   4.0310345e+01   4.9261084e-04
   4.0325123e+01   4.9261084e-04
   4.0339901e+01   4.9261084e-04
   4.0354680e+01   4.9261084e-04
   4.0369458e+01   4.9261084e-04
   4.0384236e+01   0.0000000e+00
   4.0399015e+01   0.0000000e+00
   4.0413793e+01   0.0000000e+00
   4.0423645e+01   0.0000000e+00
   4.0438424e+01   0.0000000e+00
   4.0453202e+01  -4.9261084e-04
   4.0467980e+01  -4.9261084e-04
   4.0482759e+01  -4.9261084e-04
   4.0497537e+01  -4.9261084e-04
   4.0512315e+01  -4.9261084e-04
   4.0527094e+01  -4.9261084e-04
   4.0541872e+01  -9.8522167e-04
   4.0556650e+01  -9.8522167e-04
   4.0571429e+01  -9.8522167e-04
   4.0586207e+01  -9.8522167e-04
   4.0600985e+01  -9.8522167e-04
   4.0615764e+01  -1.4778325e-03
   4.0625616e+01  -1.4778325e-03
   4.0640394e+01  -1.4778325e-03
   4.0655172e+01  -1.4778325e-03
   4.0669951e+01  -1.4778325e-03
   4.0684729e+01  -1.4778325e-03
   4.0699507e+01  -1.9704433e-03
   4.0714286e+01  -1.9704433e-03
   4.0729064e+01  -1.9704433e-03
   4.0743842e+01  -1.9704433e-03
   4.0758621e+01  -1.9704433e-03
   4.0773399e+01  -1.9704433e-03
   4.0788177e+01  -1.9704433e-03
   4.0802956e+01  -1.9704433e-03
   4.0802956e+01  -2.4630542e-03
   4.0817734e+01  -2.4630542e-03
   4.0832512e+01  -2.4630542e-03
   4.0842365e+01  -2.4630542e-03
   4.0857143e+01  -2.4630542e-03
   4.0871921e+01  -2.4630542e-03
   4.0886700e+01  -2.4630542e-03
   4.0901478e+01  -2.4630542e-03
   4.0916256e+01  -2.4630542e-03
   4.0931034e+01  -2.4630542e-03
   4.0945813e+01  -2.4630542e-03
   4.0960591e+01  -2.4630542e-03
   4.0975369e+01  -2.4630542e-03
   4.0990148e+01  -2.4630542e-03
   4.1004926e+01  -2.4630542e-03
   4.1019704e+01  -2.4630542e-03
   4.1034483e+01  -2.4630542e-03
   4.1044335e+01  -2.4630542e-03
   4.1059113e+01  -2.4630542e-03
   4.1073892e+01  -2.4630542e-03
   4.1083744e+01  -2.4630542e-03
   4.1088670e+01  -1.9704433e-03
   4.1103448e+01  -1.9704433e-03
   4.1118227e+01  -1.9704433e-03
   4.1133005e+01  -1.9704433e-03
   4.1147783e+01  -1.9704433e-03
   4.1162562e+01  -1.9704433e-03
   4.1177340e+01  -1.9704433e-03
   4.1192118e+01  -1.9704433e-03
   4.1206897e+01  -1.4778325e-03
   4.1221675e+01  -1.4778325e-03
   4.1236453e+01  -1.4778325e-03
   4.1246305e+01  -1.4778325e-03
   4.1261084e+01  -1.4778325e-03
   4.1275862e+01  -1.4778325e-03
   4.1290640e+01  -9.8522167e-04
   4.1305419e+01  -9.8522167e-04
   4.1320197e+01  -9.8522167e-04
   4.1334975e+01  -9.8522167e-04
   4.1349754e+01  -9.8522167e-04
   4.1364532e+01  -4.9261084e-04
   4.1379310e+01  -4.9261084e-04
   4.1394089e+01  -4.9261084e-04
   4.1408867e+01  -4.9261084e-04
   4.1423645e+01  -4.9261084e-04
   4.1438424e+01   0.0000000e+00
   4.1448276e+01   0.0000000e+00
   4.1463054e+01   0.0000000e+00
   4.1477833e+01   0.0000000e+00
   4.1492611e+01   0.0000000e+00
   4.1507389e+01   0.0000000e+00
   4.1522167e+01   4.9261084e-04
   4.1536946e+01   4.9261084e-04
   4.1551724e+01   4.9261084e-04
   4.1566502e+01   4.9261084e-04
   4.1581281e+01   4.9261084e-04
   4.1596059e+01   4.9261084e-04
   4.1610837e+01   9.8522167e-04
   4.1625616e+01   9.8522167e-04
   4.1640394e+01   9.8522167e-04
   4.1650246e+01   9.8522167e-04
   4.1665025e+01   9.8522167e-04
   4.1679803e+01   9.8522167e-04
   4.1694581e+01   9.8522167e-04
   4.1709360e+01   9.8522167e-04
   4.1724138e+01   1.4778325e-03
   4.1738916e+01   1.4778325e-03
   4.1753695e+01   1.4778325e-03
   4.1768473e+01   1.4778325e-03
   4.1783251e+01   1.4778325e-03
   4.1798030e+01   1.4778325e-03
   4.1812808e+01   1.4778325e-03
   4.1827586e+01   1.4778325e-03
   4.1842365e+01   1.4778325e-03
   4.1847291e+01   1.4778325e-03
   4.1857143e+01   1.4778325e-03
   4.1866995e+01   1.4778325e-03
   4.1881773e+01   1.4778325e-03
   4.1896552e+01   1.4778325e-03
   4.1911330e+01   1.4778325e-03
   4.1926108e+01   1.4778325e-03
   4.1940887e+01   1.4778325e-03
   4.1955665e+01   1.4778325e-03
   4.1970443e+01   1.4778325e-03
   4.1985222e+01   1.4778325e-03
   4.2000000e+01   1.4778325e-03
   4.2014778e+01   1.4778325e-03
   4.2029557e+01   1.4778325e-03
   4.2029557e+01   1.4778325e-03
   4.2044335e+01   1.4778325e-03
   4.2059113e+01   1.4778325e-03
   4.2068966e+01   1.4778325e-03
   4.2083744e+01   1.4778325e-03
   4.2098522e+01   1.4778325e-03
   4.2113300e+01   1.4778325e-03
   4.2128079e+01   1.4778325e-03
   4.2142857e+01   1.4778325e-03
   4.2157635e+01   1.4778325e-03
   4.2172414e+01   9.8522167e-04
   4.2187192e+01   9.8522167e-04
   4.2201970e+01   9.8522167e-04
   4.2216749e+01   9.8522167e-04
   4.2231527e+01   9.8522167e-04
   4.2246305e+01   9.8522167e-04
   4.2261084e+01   9.8522167e-04
   4.2270936e+01   9.8522167e-04
   4.2285714e+01   4.9261084e-04
   4.2300493e+01   4.9261084e-04
   4.2315271e+01   4.9261084e-04
   4.2330049e+01   4.9261084e-04
   4.2344828e+01   4.9261084e-04
   4.2359606e+01   4.9261084e-04
   4.2374384e+01   0.0000000e+00
   4.2389163e+01   0.0000000e+00
   4.2403941e+01   0.0000000e+00
   4.2418719e+01   0.0000000e+00
   4.2433498e+01   0.0000000e+00
   4.2448276e+01   0.0000000e+00
   4.2463054e+01  -4.9261084e-04
   4.2472906e+01  -4.9261084e-04
   4.2487685e+01  -4.9261084e-04
   4.2502463e+01  -4.9261084e-04
   4.2517241e+01  -4.9261084e-04
   4.2532020e+01  -4.9261084e-04
   4.2546798e+01  -4.9261084e-04
   4.2561576e+01  -9.8522167e-04
   4.2576355e+01  -9.8522167e-04
   4.2591133e+01  -9.8522167e-04
   4.2605911e+01  -9.8522167e-04
   4.2620690e+01  -9.8522167e-04
   4.2635468e+01  -9.8522167e-04
   4.2650246e+01  -1.4778325e-03
   4.2665025e+01  -1.4778325e-03
   4.2679803e+01  -1.4778325e-03
   4.2689655e+01  -1.4778325e-03
   4.2704433e+01  -1.4778325e-03
   4.2719212e+01  -1.4778325e-03
   4.2733990e+01  -1.4778325e-03
   4.2748768e+01  -1.9704433e-03
   4.2763547e+01  -1.9704433e-03
   4.2778325e+01  -1.9704433e-03
   4.2793103e+01  -1.9704433e-03
   4.2807882e+01  -1.9704433e-03
   4.2822660e+01  -1.9704433e-03
   4.2837438e+01  -1.9704433e-03
   4.2852217e+01  -1.9704433e-03
   4.2866995e+01  -1.9704433e-03
   4.2881773e+01  -1.9704433e-03
   4.2891626e+01  -1.9704433e-03
   4.2896552e+01  -2.4630542e-03
   4.2906404e+01  -2.4630542e-03
   4.2921182e+01  -2.4630542e-03
   4.2935961e+01  -2.4630542e-03
   4.2950739e+01  -2.4630542e-03
   4.2965517e+01  -2.4630542e-03
   4.2980296e+01  -2.4630542e-03
   4.2995074e+01  -2.4630542e-03
   4.3009852e+01  -2.4630542e-03
   4.3024631e+01  -2.4630542e-03
   4.3039409e+01  -2.4630542e-03
   4.3054187e+01  -2.4630542e-03
   4.3068966e+01  -2.4630542e-03
   4.3083744e+01  -2.4630542e-03
   4.3093596e+01  -2.4630542e-03
   4.3098522e+01  -2.4630542e-03
   4.3108374e+01  -1.9704433e-03
   4.3123153e+01  -1.9704433e-03
   4.3137931e+01  -1.9704433e-03
   4.3152709e+01  -1.9704433e-03
   4.3167488e+01  -1.9704433e-03
   4.3182266e+01  -1.9704433e-03
   4.3197044e+01  -1.9704433e-03
   4.3211823e+01  -1.9704433e-03
   4.3226601e+01  -1.9704433e-03
   4.3241379e+01  -1.9704433e-03
   4.3256158e+01  -1.4778325e-03
   4.3270936e+01  -1.4778325e-03
   4.3285714e+01  -1.4778325e-03
   4.3295567e+01  -1.4778325e-03
   4.3310345e+01  -1.4778325e-03
   4.3325123e+01  -1.4778325e-03
   4.3339901e+01  -1.4778325e-03
   4.3354680e+01  -9.8522167e-04
   4.3369458e+01  -9.8522167e-04
   4.3384236e+01  -9.8522167e-04
   4.3399015e+01  -9.8522167e-04
   4.3413793e+01  -9.8522167e-04
   4.3428571e+01  -9.8522167e-04
   4.3443350e+01  -4.9261084e-04
   4.3458128e+01  -4.9261084e-04
   4.3472906e+01  -4.9261084e-04
   4.3487685e+01  -4.9261084e-04
   4.3502463e+01  -4.9261084e-04
   4.3512315e+01  -4.9261084e-04
   4.3527094e+01   0.0000000e+00
   4.3541872e+01   0.0000000e+00
   4.3556650e+01   0.0000000e+00
   4.3571429e+01   0.0000000e+00
   4.3586207e+01   0.0000000e+00
   4.3600985e+01   0.0000000e+00
   4.3615764e+01   4.9261084e-04
   4.3630542e+01   4.9261084e-04
   4.3645320e+01   4.9261084e-04
   4.3660099e+01   4.9261084e-04
   4.3674877e+01   4.9261084e-04
   4.3689655e+01   4.9261084e-04
   4.3704433e+01   4.9261084e-04
   4.3714286e+01   9.8522167e-04
   4.3729064e+01   9.8522167e-04
   4.3743842e+01   9.8522167e-04
   4.3758621e+01   9.8522167e-04
   4.3773399e+01   9.8522167e-04
   4.3788177e+01   9.8522167e-04
   4.3802956e+01   9.8522167e-04
   4.3817734e+01   9.8522167e-04
   4.3832512e+01   9.8522167e-04
   4.3847291e+01   9.8522167e-04
   4.3862069e+01   9.8522167e-04
   4.3876847e+01   9.8522167e-04
   4.3891626e+01   9.8522167e-04
   4.3906404e+01   1.4778325e-03
   4.3916256e+01   1.4778325e-03
   4.3931034e+01   1.4778325e-03
   4.3945813e+01   1.4778325e-03
   4.3960591e+01   1.4778325e-03
   4.3975369e+01   1.4778325e-03
   4.3990148e+01   1.4778325e-03
   4.4004926e+01   1.4778325e-03
   4.4019704e+01   1.4778325e-03
   4.4034483e+01   9.8522167e-04
   4.4049261e+01   9.8522167e-04
   4.4064039e+01   9.8522167e-04
   4.4078818e+01   9.8522167e-04
   4.4093596e+01   9.8522167e-04
   4.4108374e+01   9.8522167e-04
   4.4118227e+01   9.8522167e-04
   4.4133005e+01   9.8522167e-04
   4.4147783e+01   9.8522167e-04
   4.4162562e+01   9.8522167e-04
   4.4177340e+01   9.8522167e-04
   4.4192118e+01   9.8522167e-04
   4.4206897e+01   9.8522167e-04
   4.4221675e+01   9.8522167e-04
   4.4236453e+01   4.9261084e-04
   4.4251232e+01   4.9261084e-04
   4.4266010e+01   4.9261084e-04
   4.4280788e+01   4.9261084e-04
   4.4295567e+01   4.9261084e-04
   4.4310345e+01   4.9261084e-04
   4.4320197e+01   4.9261084e-04
   4.4334975e+01   4.9261084e-04
   4.4349754e+01   4.9261084e-04
   4.4364532e+01   0.0000000e+00
   4.4379310e+01   0.0000000e+00
   4.4394089e+01   0.0000000e+00
   4.4408867e+01   0.0000000e+00
   4.4423645e+01   0.0000000e+00
   4.4438424e+01   0.0000000e+00
   4.4453202e+01   0.0000000e+00
   4.4467980e+01   0.0000000e+00
   4.4482759e+01  -4.9261084e-04
   4.4497537e+01  -4.9261084e-04
   4.4512315e+01  -4.9261084e-04
   4.4527094e+01  -4.9261084e-04
   4.4536946e+01  -4.9261084e-04
   4.4551724e+01  -4.9261084e-04
   4.4566502e+01  -4.9261084e-04
   4.4581281e+01  -4.9261084e-04
   4.4596059e+01  -9.8522167e-04
   4.4610837e+01  -9.8522167e-04
   4.4625616e+01  -9.8522167e-04
   4.4640394e+01  -9.8522167e-04
   4.4655172e+01  -9.8522167e-04
   4.4669951e+01  -9.8522167e-04
   4.4684729e+01  -9.8522167e-04
   4.4699507e+01  -9.8522167e-04
   4.4714286e+01  -1.4778325e-03
   4.4729064e+01  -1.4778325e-03
   4.4738916e+01  -1.4778325e-03
   4.4753695e+01  -1.4778325e-03
   4.4768473e+01  -1.4778325e-03
   4.4783251e+01  -1.4778325e-03
   4.4798030e+01  -1.4778325e-03
   4.4812808e+01  -1.4778325e-03
   4.4827586e+01  -1.4778325e-03
   4.4842365e+01  -1.4778325e-03
   4.4857143e+01  -1.4778325e-03
   4.4871921e+01  -1.9704433e-03
   4.4886700e+01  -1.9704433e-03
   4.4901478e+01  -1.9704433e-03
   4.4916256e+01  -1.9704433e-03
   4.4931034e+01  -1.9704433e-03
   4.4940887e+01  -1.9704433e-03
   4.4955665e+01  -1.9704433e-03
   4.4970443e+01  -1.9704433e-03
   4.4985222e+01  -1.9704433e-03
   4.5000000e+01  -1.9704433e-03
   4.5014778e+01  -1.9704433e-03
   4.5029557e+01  -1.9704433e-03
   4.5044335e+01  -1.9704433e-03
   4.5059113e+01  -1.9704433e-03
   4.5073892e+01  -1.9704433e-03
   4.5088670e+01  -1.9704433e-03
   4.5103448e+01  -1.9704433e-03
   4.5118227e+01  -1.9704433e-03
   4.5133005e+01  -1.9704433e-03
   4.5142857e+01  -1.9704433e-03
   4.5157635e+01  -1.9704433e-03
   4.5172414e+01  -1.9704433e-03
   4.5187192e+01  -1.9704433e-03
   4.5201970e+01  -1.9704433e-03
   4.5216749e+01  -1.4778325e-03
   4.5231527e+01  -1.4778325e-03
   4.5246305e+01  -1.4778325e-03
   4.5261084e+01  -1.4778325e-03
   4.5275862e+01  -1.4778325e-03
   4.5290640e+01  -1.4778325e-03
   4.5305419e+01  -1.4778325e-03
   4.5320197e+01  -1.4778325e-03
   4.5334975e+01  -1.4778325e-03
   4.5349754e+01  -1.4778325e-03
   4.5359606e+01  -9.8522167e-04
   4.5374384e+01  -9.8522167e-04
   4.5389163e+01  -9.8522167e-04
   4.5403941e+01  -9.8522167e-04
   4.5418719e+01  -9.8522167e-04
   4.5433498e+01  -9.8522167e-04
   4.5448276e+01  -9.8522167e-04
   4.5463054e+01  -4.9261084e-04
   4.5477833e+01  -4.9261084e-04
   4.5492611e+01  -4.9261084e-04
   4.5507389e+01  -4.9261084e-04
   4.5522167e+01  -4.9261084e-04
   4.5536946e+01  -4.9261084e-04
   4.5551724e+01  -4.9261084e-04
   4.5561576e+01   0.0000000e+00
   4.5576355e+01   0.0000000e+00
   4.5591133e+01   0.0000000e+00
   4.5605911e+01   0.0000000e+00
   4.5620690e+01   0.0000000e+00
   4.5635468e+01   0.0000000e+00
   4.5650246e+01   0.0000000e+00
   4.5665025e+01   4.9261084e-04
   4.5679803e+01   4.9261084e-04
   4.5694581e+01   4.9261084e-04
   4.5709360e+01   4.9261084e-04
   4.5724138e+01   4.9261084e-04
   4.5738916e+01   4.9261084e-04
   4.5753695e+01   4.9261084e-04
   4.5763547e+01   4.9261084e-04
   4.5778325e+01   4.9261084e-04
   4.5793103e+01   9.8522167e-04
   4.5807882e+01   9.8522167e-04
   4.5822660e+01   9.8522167e-04
   4.5837438e+01   9.8522167e-04
   4.5852217e+01   9.8522167e-04
   4.5866995e+01   9.8522167e-04
   4.5881773e+01   9.8522167e-04
   4.5896552e+01   9.8522167e-04
   4.5911330e+01   9.8522167e-04
   4.5926108e+01   9.8522167e-04
   4.5940887e+01   9.8522167e-04
   4.5955665e+01   9.8522167e-04
   4.5965517e+01   9.8522167e-04
   4.5980296e+01   9.8522167e-04
   4.5995074e+01   9.8522167e-04
   4.6009852e+01   9.8522167e-04
   4.6024631e+01   9.8522167e-04
   4.6039409e+01   9.8522167e-04
   4.6054187e+01   9.8522167e-04
   4.6068966e+01   9.8522167e-04
   4.6083744e+01   9.8522167e-04
   4.6098522e+01   9.8522167e-04
   4.6113300e+01   9.8522167e-04
   4.6128079e+01   9.8522167e-04
   4.6142857e+01   9.8522167e-04
   4.6157635e+01   9.8522167e-04
   4.6172414e+01   9.8522167e-04
   4.6182266e+01   9.8522167e-04
   4.6197044e+01   9.8522167e-04
   4.6211823e+01   9.8522167e-04
   4.6226601e+01   9.8522167e-04
   4.6241379e+01   4.9261084e-04
   4.6256158e+01   4.9261084e-04
   4.6270936e+01   4.9261084e-04
   4.6285714e+01   4.9261084e-04
   4.6300493e+01   4.9261084e-04
   4.6315271e+01   4.9261084e-04
   4.6330049e+01   4.9261084e-04
   4.6344828e+01   4.9261084e-04
   4.6359606e+01   4.9261084e-04
   4.6374384e+01   4.9261084e-04
   4.6384236e+01   4.9261084e-04
   4.6399015e+01   0.0000000e+00
   4.6413793e+01   0.0000000e+00
   4.6428571e+01   0.0000000e+00
   4.6443350e+01   0.0000000e+00
   4.6458128e+01   0.0000000e+00
   4.6472906e+01   0.0000000e+00
   4.6487685e+01   0.0000000e+00
   4.6502463e+01   0.0000000e+00
   4.6517241e+01  -4.9261084e-04
   4.6532020e+01  -4.9261084e-04
   4.6546798e+01  -4.9261084e-04
   4.6561576e+01  -4.9261084e-04
   4.6576355e+01  -4.9261084e-04
   4.6586207e+01  -4.9261084e-04
   4.6600985e+01  -4.9261084e-04
   4.6615764e+01  -4.9261084e-04
   4.6630542e+01  -4.9261084e-04
   4.6645320e+01  -4.9261084e-04
   4.6660099e+01  -9.8522167e-04
   4.6674877e+01  -9.8522167e-04
   4.6689655e+01  -9.8522167e-04
   4.6704433e+01  -9.8522167e-04
   4.6719212e+01  -9.8522167e-04
   4.6733990e+01  -9.8522167e-04
   4.6748768e+01  -9.8522167e-04
   4.6763547e+01  -9.8522167e-04
   4.6778325e+01  -9.8522167e-04
   4.6788177e+01  -9.8522167e-04
   4.6802956e+01  -9.8522167e-04
   4.6817734e+01  -9.8522167e-04
   4.6832512e+01  -9.8522167e-04
   4.6847291e+01  -1.4778325e-03
   4.6862069e+01  -1.4778325e-03
   4.6876847e+01  -1.4778325e-03
   4.6891626e+01  -1.4778325e-03
   4.6906404e+01  -1.4778325e-03
   4.6921182e+01  -1.4778325e-03
   4.6935961e+01  -1.4778325e-03
   4.6950739e+01  -1.4778325e-03
   4.6965517e+01  -1.4778325e-03
   4.6980296e+01  -1.4778325e-03
   4.6990148e+01  -1.4778325e-03
   4.7004926e+01  -1.4778325e-03
   4.7019704e+01  -1.4778325e-03
   4.7034483e+01  -1.4778325e-03
   4.7049261e+01  -1.4778325e-03
   4.7064039e+01  -1.4778325e-03
   4.7078818e+01  -1.4778325e-03
   4.7093596e+01  -1.4778325e-03
   4.7108374e+01  -1.4778325e-03
   4.7123153e+01  -1.4778325e-03
   4.7137931e+01  -1.4778325e-03
   4.7152709e+01  -1.4778325e-03
   4.7167488e+01  -1.4778325e-03
   4.7182266e+01  -1.4778325e-03
   4.7197044e+01  -1.4778325e-03
   4.7206897e+01  -1.4778325e-03
   4.7221675e+01  -1.4778325e-03
   4.7236453e+01  -1.4778325e-03
   4.7251232e+01  -9.8522167e-04
   4.7266010e+01  -9.8522167e-04
   4.7280788e+01  -9.8522167e-04
   4.7295567e+01  -9.8522167e-04
   4.7310345e+01  -9.8522167e-04
   4.7325123e+01  -9.8522167e-04
   4.7339901e+01  -9.8522167e-04
   4.7354680e+01  -9.8522167e-04
   4.7369458e+01  -9.8522167e-04
   4.7384236e+01  -9.8522167e-04
   4.7399015e+01  -9.8522167e-04
   4.7408867e+01  -9.8522167e-04
   4.7423645e+01  -4.9261084e-04
   4.7438424e+01  -4.9261084e-04
   4.7453202e+01  -4.9261084e-04
   4.7467980e+01  -4.9261084e-04
   4.7482759e+01  -4.9261084e-04
   4.7497537e+01  -4.9261084e-04
   4.7512315e+01  -4.9261084e-04
   4.7527094e+01  -4.9261084e-04
   4.7541872e+01  -4.9261084e-04
   4.7556650e+01   0.0000000e+00
   4.7571429e+01   0.0000000e+00
   4.7586207e+01   0.0000000e+00
   4.7600985e+01   0.0000000e+00
   4.7610837e+01   0.0000000e+00
   4.7625616e+01   0.0000000e+00
   4.7640394e+01   0.0000000e+00
   4.7655172e+01   0.0000000e+00
   4.7669951e+01   4.9261084e-04
   4.7684729e+01   4.9261084e-04
   4.7699507e+01   4.9261084e-04
   4.7714286e+01   4.9261084e-04
   4.7729064e+01   4.9261084e-04
   4.7743842e+01   4.9261084e-04
   4.7758621e+01   4.9261084e-04
   4.7773399e+01   4.9261084e-04
   4.7788177e+01   4.9261084e-04
   4.7802956e+01   4.9261084e-04
   4.7812808e+01   9.8522167e-04
   4.7827586e+01   9.8522167e-04
   4.7842365e+01   9.8522167e-04
   4.7857143e+01   9.8522167e-04
   4.7871921e+01   9.8522167e-04
   4.7886700e+01   9.8522167e-04
   4.7901478e+01   9.8522167e-04
   4.7916256e+01   9.8522167e-04
   4.7931034e+01   9.8522167e-04
   4.7945813e+01   9.8522167e-04
   4.7960591e+01   9.8522167e-04
   4.7975369e+01   9.8522167e-04
   4.7990148e+01   9.8522167e-04
   4.8004926e+01   9.8522167e-04
   4.8019704e+01   9.8522167e-04
   4.8029557e+01   9.8522167e-04
   4.8044335e+01   9.8522167e-04
   4.8059113e+01   9.8522167e-04
   4.8073892e+01   9.8522167e-04
   4.8088670e+01   9.8522167e-04
   4.8103448e+01   9.8522167e-04
   4.8118227e+01   9.8522167e-04
   4.8133005e+01   9.8522167e-04
   4.8147783e+01   9.8522167e-04
   4.8162562e+01   9.8522167e-04
   4.8177340e+01   9.8522167e-04
   4.8192118e+01   9.8522167e-04
   4.8206897e+01   9.8522167e-04
   4.8221675e+01   9.8522167e-04
   4.8231527e+01   9.8522167e-04
   4.8246305e+01   9.8522167e-04
   4.8261084e+01   9.8522167e-04
   4.8275862e+01   9.8522167e-04
   4.8290640e+01   9.8522167e-04
   4.8305419e+01   4.9261084e-04
   4.8320197e+01   4.9261084e-04
   4.8334975e+01   4.9261084e-04
   4.8349754e+01   4.9261084e-04
   4.8364532e+01   4.9261084e-04
   4.8379310e+01   4.9261084e-04
   4.8394089e+01   4.9261084e-04
   4.8408867e+01   4.9261084e-04
   4.8423645e+01   4.9261084e-04
   4.8433498e+01   4.9261084e-04
   4.8448276e+01   0.0000000e+00
   4.8463054e+01   0.0000000e+00
   4.8477833e+01   0.0000000e+00
   4.8492611e+01   0.0000000e+00
   4.8507389e+01   0.0000000e+00
   4.8522167e+01   0.0000000e+00
   4.8536946e+01   0.0000000e+00
   4.8551724e+01   0.0000000e+00
   4.8566502e+01   0.0000000e+00
   4.8581281e+01   0.0000000e+00
   4.8596059e+01  -4.9261084e-04
   4.8610837e+01  -4.9261084e-04
   4.8625616e+01  -4.9261084e-04
   4.8635468e+01  -4.9261084e-04
   4.8650246e+01  -4.9261084e-04
   4.8665025e+01  -4.9261084e-04
   4.8679803e+01  -4.9261084e-04
   4.8694581e+01  -4.9261084e-04
   4.8709360e+01  -4.9261084e-04
   4.8724138e+01  -4.9261084e-04
   4.8738916e+01  -4.9261084e-04
   4.8753695e+01  -4.9261084e-04
   4.8768473e+01  -9.8522167e-04
   4.8783251e+01  -9.8522167e-04
   4.8798030e+01  -9.8522167e-04
   4.8812808e+01  -9.8522167e-04
   4.8827586e+01  -9.8522167e-04
   4.8837438e+01  -9.8522167e-04
   4.8852217e+01  -9.8522167e-04
   4.8866995e+01  -9.8522167e-04
   4.8881773e+01  -9.8522167e-04
   4.8896552e+01  -9.8522167e-04
   4.8911330e+01  -9.8522167e-04
   4.8926108e+01  -9.8522167e-04
   4.8940887e+01  -9.8522167e-04
   4.8955665e+01  -9.8522167e-04
   4.8970443e+01  -9.8522167e-04
   4.8985222e+01  -9.8522167e-04
   4.9000000e+01  -9.8522167e-04
   4.9014778e+01  -9.8522167e-04
   4.9029557e+01  -9.8522167e-04
   4.9044335e+01  -9.8522167e-04
   4.9054187e+01  -9.8522167e-04
   4.9068966e+01  -9.8522167e-04
   4.9083744e+01  -9.8522167e-04
   4.9098522e+01  -9.8522167e-04
   4.9113300e+01  -9.8522167e-04
   4.9128079e+01  -9.8522167e-04
   4.9142857e+01  -9.8522167e-04
   4.9157635e+01  -9.8522167e-04
   4.9172414e+01  -9.8522167e-04
   4.9187192e+01  -9.8522167e-04
   4.9201970e+01  -9.8522167e-04
   4.9216749e+01  -9.8522167e-04
   4.9231527e+01  -9.8522167e-04
   4.9246305e+01  -9.8522167e-04
   4.9256158e+01  -9.8522167e-04
   4.9270936e+01  -9.8522167e-04
   4.9285714e+01  -4.9261084e-04
   4.9300493e+01  -4.9261084e-04
   4.9315271e+01  -4.9261084e-04
   4.9330049e+01  -4.9261084e-04
   4.9344828e+01  -4.9261084e-04
   4.9359606e+01  -4.9261084e-04
   4.9374384e+01  -4.9261084e-04
   4.9389163e+01  -4.9261084e-04
   4.9403941e+01  -4.9261084e-04
   4.9418719e+01  -4.9261084e-04
   4.9433498e+01  -4.9261084e-04
   4.9448276e+01  -4.9261084e-04
   4.9458128e+01  -4.9261084e-04
   4.9472906e+01  -4.9261084e-04
   4.9487685e+01   0.0000000e+00
   4.9502463e+01   0.0000000e+00
   4.9517241e+01   0.0000000e+00
   4.9532020e+01   0.0000000e+00
   4.9546798e+01   0.0000000e+00
   4.9561576e+01   0.0000000e+00
   4.9576355e+01   0.0000000e+00
   4.9591133e+01   0.0000000e+00
   4.9605911e+01   0.0000000e+00
   4.9620690e+01   0.0000000e+00
   4.9635468e+01   0.0000000e+00
   4.9650246e+01   0.0000000e+00
   4.9660099e+01   4.9261084e-04
   4.9674877e+01   4.9261084e-04
   4.9689655e+01   4.9261084e-04
   4.9704433e+01   4.9261084e-04
   4.9719212e+01   4.9261084e-04
   4.9733990e+01   4.9261084e-04
   4.9748768e+01   4.9261084e-04
   4.9763547e+01   4.9261084e-04
   4.9778325e+01   4.9261084e-04
   4.9793103e+01   4.9261084e-04
   4.9807882e+01   4.9261084e-04
   4.9822660e+01   4.9261084e-04
   4.9837438e+01   4.9261084e-04
   4.9852217e+01   4.9261084e-04
   4.9866995e+01   4.9261084e-04
   4.9876847e+01   9.8522167e-04
   4.9891626e+01   9.8522167e-04
   4.9906404e+01   9.8522167e-04
   4.9921182e+01   9.8522167e-04
   4.9935961e+01   9.8522167e-04
   4.9950739e+01   9.8522167e-04
   4.9965517e+01   9.8522167e-04
   4.9980296e+01   9.8522167e-04
   4.9995074e+01   9.8522167e-04
   5.0009852e+01   9.8522167e-04
   5.0024631e+01   9.8522167e-04
   5.0039409e+01   9.8522167e-04
   5.0054187e+01   9.8522167e-04
   5.0068966e+01   9.8522167e-04
   5.0078818e+01   9.8522167e-04
   5.0093596e+01   9.8522167e-04
   5.0108374e+01   9.8522167e-04
   5.0123153e+01   9.8522167e-04
   5.0137931e+01   9.8522167e-04
   5.0152709e+01   9.8522167e-04
   5.0167488e+01   9.8522167e-04
   5.0182266e+01   4.9261084e-04
   5.0197044e+01   4.9261084e-04
   5.0211823e+01   4.9261084e-04
   5.0226601e+01   4.9261084e-04
   5.0241379e+01   4.9261084e-04
   5.0256158e+01   4.9261084e-04


==> data/Duncan_Foil_Without_TL_CH_M_1E-01_linear.dat <==
  -2.3571429e+01   0.0000000e+00
  -2.3458128e+01   0.0000000e+00
  -2.3339901e+01   0.0000000e+00
  -2.3226601e+01   0.0000000e+00
  -2.3113300e+01   0.0000000e+00
  -2.2995074e+01   0.0000000e+00
  -2.2881773e+01   0.0000000e+00
  -2.2763547e+01   0.0000000e+00
  -2.2650246e+01   0.0000000e+00
  -2.2532020e+01   0.0000000e+00
  -2.2418719e+01   0.0000000e+00
  -2.2305419e+01   0.0000000e+00
  -2.2187192e+01   0.0000000e+00
  -2.2073892e+01   0.0000000e+00
  -2.1955665e+01   0.0000000e+00
  -2.1842365e+01   0.0000000e+00
  -2.1724138e+01   0.0000000e+00
  -2.1610837e+01   0.0000000e+00
  -2.1492611e+01   0.0000000e+00
  -2.1379310e+01   0.0000000e+00
  -2.1266010e+01   0.0000000e+00
  -2.1147783e+01   0.0000000e+00
  -2.1034483e+01   0.0000000e+00
  -2.0916256e+01   0.0000000e+00
  -2.0802956e+01   0.0000000e+00
  -2.0684729e+01   0.0000000e+00
  -2.0571429e+01   0.0000000e+00
  -2.0458128e+01   0.0000000e+00
  -2.0339901e+01   0.0000000e+00
  -2.0226601e+01   0.0000000e+00
  -2.0108374e+01   0.0000000e+00
  -1.9995074e+01   0.0000000e+00
  -1.9876847e+01   0.0000000e+00
  -1.9763547e+01   0.0000000e+00
  -1.9645320e+01   0.0000000e+00
  -1.9532020e+01   0.0000000e+00
  -1.9418719e+01   0.0000000e+00
  -1.9300493e+01   0.0000000e+00
  -1.9187192e+01   0.0000000e+00
  -1.9068966e+01   0.0000000e+00
  -1.8955665e+01   0.0000000e+00
  -1.8837438e+01   0.0000000e+00
  -1.8724138e+01   5.1724138e-04
  -1.8610837e+01   5.1724138e-04
  -1.8492611e+01   5.1724138e-04
  -1.8379310e+01   5.1724138e-04
  -1.8261084e+01   5.1724138e-04
  -1.8147783e+01   5.1724138e-04
  -1.8029557e+01   5.1724138e-04
  -1.7916256e+01   5.1724138e-04
  -1.7798030e+01   5.1724138e-04
  -1.7684729e+01   5.1724138e-04
  -1.7571429e+01   5.1724138e-04
  -1.7453202e+01   5.1724138e-04
  -1.7339901e+01   5.1724138e-04
  -1.7221675e+01   5.1724138e-04
  -1.7108374e+01   5.1724138e-04
  -1.6990148e+01   5.1724138e-04
  -1.6876847e+01   5.1724138e-04
  -1.6763547e+01   1.0344828e-03
  -1.6645320e+01   1.0344828e-03
  -1.6532020e+01   1.0344828e-03
  -1.6413793e+01   1.0344828e-03
  -1.6300493e+01   1.0344828e-03
  -1.6182266e+01   1.0344828e-03
  -1.6068966e+01   1.0344828e-03
  -1.5950739e+01   1.0344828e-03
  -1.5837438e+01   1.0344828e-03
  -1.5724138e+01   1.0344828e-03
  -1.5605911e+01   1.0344828e-03
  -1.5492611e+01   1.0344828e-03
  -1.5374384e+01   1.0344828e-03
  -1.5261084e+01   1.0344828e-03
  -1.5142857e+01   1.0344828e-03
  -1.5029557e+01   1.0344828e-03
  -1.4916256e+01   1.0344828e-03
  -1.4798030e+01   1.0344828e-03
  -1.4684729e+01   1.0344828e-03
  -1.4566502e+01   1.0344828e-03
  -1.4453202e+01   1.0344828e-03
  -1.4334975e+01   1.0344828e-03
  -1.4221675e+01   1.0344828e-03
  -1.4103448e+01   1.0344828e-03
  -1.3990148e+01   1.0344828e-03
  -1.3876847e+01   1.0344828e-03
  -1.3758621e+01   1.0344828e-03
  -1.3645320e+01   1.0344828e-03
  -1.3527094e+01   5.1724138e-04
  -1.3413793e+01   5.1724138e-04
  -1.3295567e+01   5.1724138e-04
  -1.3182266e+01   5.1724138e-04
  -1.3068966e+01   5.1724138e-04
  -1.2950739e+01   5.1724138e-04
  -1.2837438e+01   5.1724138e-04
  -1.2719212e+01   5.1724138e-04
  -1.2605911e+01   5.1724138e-04
  -1.2487685e+01   5.1724138e-04
  -1.2374384e+01   5.1724138e-04
  -1.2256158e+01   5.1724138e-04
  -1.2142857e+01   5.1724138e-04
  -1.2029557e+01   5.1724138e-04
  -1.1911330e+01   5.1724138e-04
  -1.1798030e+01   0.0000000e+00
  -1.1679803e+01   0.0000000e+00
  -1.1566502e+01   0.0000000e+00
  -1.1448276e+01   0.0000000e+00
  -1.1334975e+01   0.0000000e+00
  -1.1221675e+01   0.0000000e+00
  -1.1103448e+01   0.0000000e+00
  -1.0990148e+01   0.0000000e+00
  -1.0871921e+01   0.0000000e+00
  -1.0758621e+01   0.0000000e+00
  -1.0640394e+01   0.0000000e+00
  -1.0527094e+01   0.0000000e+00
  -1.0408867e+01   0.0000000e+00
  -1.0295567e+01   0.0000000e+00
  -1.0182266e+01  -5.1724138e-04
  -1.0064039e+01  -5.1724138e-04
  -9.9507389e+00  -5.1724138e-04
  -9.8325123e+00  -5.1724138e-04
  -9.7192118e+00  -5.1724138e-04
  -9.6009852e+00  -5.1724138e-04
  -9.4876847e+00  -5.1724138e-04
  -9.3743842e+00  -5.1724138e-04
  -9.2561576e+00  -5.1724138e-04
  -9.1428571e+00  -5.1724138e-04
  -9.0246305e+00  -5.1724138e-04
  -8.9113300e+00  -5.1724138e-04
  -8.7931034e+00  -5.1724138e-04
  -8.6798030e+00  -5.1724138e-04
  -8.5615764e+00  -5.1724138e-04
  -8.4482759e+00  -5.1724138e-04
  -8.3349754e+00  -1.0344828e-03
  -8.2167488e+00  -1.0344828e-03
  -8.1034483e+00  -1.0344828e-03
  -7.9852217e+00  -1.0344828e-03
  -7.8719212e+00  -1.0344828e-03
  -7.7536946e+00  -1.0344828e-03
  -7.6403941e+00  -1.0344828e-03
  -7.5270936e+00  -1.0344828e-03
  -7.4088670e+00  -1.0344828e-03
  -7.2955665e+00  -1.0344828e-03
  -7.1773399e+00  -1.0344828e-03
  -7.0640394e+00  -1.0344828e-03
  -6.9458128e+00  -1.0344828e-03
  -6.8325123e+00  -1.0344828e-03
  -6.7142857e+00  -1.0344828e-03
  -6.6009852e+00  -1.0344828e-03
  -6.4876847e+00  -1.0344828e-03
  -6.3694581e+00  -1.0344828e-03
  -6.2561576e+00  -1.0344828e-03
  -6.1379310e+00  -1.0344828e-03
  -6.0246305e+00  -1.0344828e-03
  -5.9064039e+00  -1.0344828e-03
  -5.7931034e+00  -1.0344828e-03
  -5.6798030e+00  -1.0344828e-03
  -5.5615764e+00  -1.0344828e-03
  -5.4482759e+00  -1.0344828e-03
  -5.3300493e+00  -1.0344828e-03
  -5.2167488e+00  -1.0344828e-03
  -5.0985222e+00  -1.0344828e-03
  -4.9852217e+00  -1.0344828e-03
  -4.8669951e+00  -1.0344828e-03
  -4.7536946e+00  -1.0344828e-03
  -4.6403941e+00  -1.0344828e-03
  -4.5221675e+00  -1.0344828e-03
  -4.4088670e+00  -1.0344828e-03
  -4.2906404e+00  -1.0344828e-03
  -4.1773399e+00  -1.0344828e-03
  -4.0591133e+00  -1.0344828e-03
  -3.9458128e+00  -1.0344828e-03
  -3.8300493e+00  -1.0344828e-03
  -3.7147783e+00  -1.0344828e-03
  -3.5990148e+00  -1.0344828e-03
  -3.4837438e+00  -1.0344828e-03
  -3.3684729e+00  -1.0344828e-03
  -3.2527094e+00  -1.0344828e-03
  -3.1374384e+00  -1.0344828e-03
  -3.0216749e+00  -1.0344828e-03
  -2.9064039e+00  -1.0344828e-03
  -2.7911330e+00  -1.0344828e-03
  -2.6753695e+00  -1.0344828e-03
  -2.5600985e+00  -1.0344828e-03
  -2.4448276e+00  -1.0344828e-03
  -2.3290640e+00  -1.5517241e-03
  -2.2137931e+00  -1.5517241e-03
  -2.0980296e+00  -1.5517241e-03
  -1.9827586e+00  -1.5517241e-03
  -1.8674877e+00  -1.5517241e-03
  -1.7517241e+00  -1.5517241e-03
  -1.6364532e+00  -2.0689655e-03
  -1.5206897e+00  -2.0689655e-03
  -1.4054187e+00  -2.0689655e-03
  -1.3374384e+00  -2.5862069e-03
  -1.2901478e+00  -2.5862069e-03
  -1.1743842e+00  -2.5862069e-03
  -1.0591133e+00  -3.1034483e-03
  -1.0591133e+00  -3.1034483e-03
  -9.4384236e-01  -3.6206897e-03
  -9.4384236e-01  -3.6206897e-03
  -8.2857143e-01  -3.6206897e-03
  -8.2857143e-01  -3.6206897e-03
  -7.1379310e-01  -4.1379310e-03
  -7.1379310e-01  -4.1379310e-03
  -5.9901478e-01  -4.6551724e-03
  -5.9901478e-01  -4.6551724e-03
  -4.8423645e-01  -5.1724138e-03
  -3.7044335e-01  -6.2068966e-03
  -2.9901478e-01  -6.2068966e-03
  -2.8472906e-01  -6.2068966e-03
  -2.2660099e-01  -6.7241379e-03
  -1.6945813e-01  -7.2413793e-03
  -1.2610837e-01  -7.7586207e-03
  -9.6551724e-02  -8.2758621e-03
  -7.3891626e-02  -8.2758621e-03
  -5.8620690e-02  -8.2758621e-03
  -4.3349754e-02  -8.2758621e-03
  -2.8078818e-02  -8.7931034e-03
  -1.3300493e-02  -8.7931034e-03
   1.4778325e-03  -8.7931034e-03
   1.5763547e-02  -9.3103448e-03
   3.0541872e-02  -9.3103448e-03
   4.4827586e-02  -9.8275862e-03
   5.9605911e-02  -9.8275862e-03
   7.3891626e-02  -9.8275862e-03
   8.8177340e-02  -1.0344828e-02
   9.5073892e-02  -1.0344828e-02
   1.0246305e-01  -1.0344828e-02
   1.1724138e-01  -1.0862069e-02
   1.3152709e-01  -1.0862069e-02
   1.4581281e-01  -1.1379310e-02
   1.6059113e-01  -1.1379310e-02
   1.7487685e-01  -1.1896552e-02
   1.8916256e-01  -1.1896552e-02
   2.0394089e-01  -1.2413793e-02
   2.1822660e-01  -1.2413793e-02
   2.3251232e-01  -1.2931034e-02
   2.4679803e-01  -1.2931034e-02
   2.6157635e-01  -1.3448276e-02
   2.7586207e-01  -1.3448276e-02
   2.9014778e-01  -1.3965517e-02
   3.0492611e-01  -1.3965517e-02
   3.1576355e-01  -1.4482759e-02
   3.1921182e-01  -1.4482759e-02
   3.3349754e-01  -1.5000000e-02
   3.4778325e-01  -1.5000000e-02
   3.6256158e-01  -1.5517241e-02
   3.7684729e-01  -1.6034483e-02
   3.9113300e-01  -1.6034483e-02
   4.0591133e-01  -1.6551724e-02
   4.2019704e-01  -1.7068966e-02
   4.3448276e-01  -1.7068966e-02
   4.4926108e-01  -1.7586207e-02
   4.6354680e-01  -1.8103448e-02
   4.7783251e-01  -1.8103448e-02
   4.8472906e-01  -1.8620690e-02
   4.9211823e-01  -1.8620690e-02
   5.0689655e-01  -1.9137931e-02
   5.2123153e-01  -1.9655172e-02
   5.3566502e-01  -2.0172414e-02
   5.5009852e-01  -2.0172414e-02
   5.6453202e-01  -2.0689655e-02
   5.7891626e-01  -2.1206897e-02
   5.9334975e-01  -2.1724138e-02
   6.0778325e-01  -2.1724138e-02
   6.2221675e-01  -2.2241379e-02
   6.2600985e-01  -2.2758621e-02
   6.3665025e-01  -2.2758621e-02
   6.5108374e-01  -2.3275862e-02
   6.6551724e-01  -2.3793103e-02
   6.7995074e-01  -2.4310345e-02
   6.9438424e-01  -2.4827586e-02
   7.0881773e-01  -2.5344828e-02
   7.2325123e-01  -2.5862069e-02
   7.3768473e-01  -2.5862069e-02
   7.4960591e-01  -2.6379310e-02
   7.5211823e-01  -2.6896552e-02
   7.6655172e-01  -2.7413793e-02
   7.8098522e-01  -2.7931034e-02
   7.9541872e-01  -2.8448276e-02
   8.0985222e-01  -2.8448276e-02
   8.2428571e-01  -2.8965517e-02
   8.3871921e-01  -2.9482759e-02
   8.5315271e-01  -3.0000000e-02
   8.6201970e-01  -3.0517241e-02
   8.6758621e-01  -3.1034483e-02
   8.8201970e-01  -3.1551724e-02
   8.9645320e-01  -3.2068966e-02
   9.1088670e-01  -3.2586207e-02
   9.2532020e-01  -3.3103448e-02
   9.3975369e-01  -3.3620690e-02
   9.5417734e-01  -3.4137931e-02
   9.6762562e-01  -3.4655172e-02
   9.6860591e-01  -3.4655172e-02
   9.8303941e-01  -3.5172414e-02
   9.9747143e-01  -3.5689655e-02
   1.0119015e+00  -3.6206897e-02
   1.0263350e+00  -3.6724138e-02
   1.0407685e+00  -3.7241379e-02
   1.0552217e+00  -3.8275862e-02
   1.0696552e+00  -3.8793103e-02
   1.0702463e+00  -3.8793103e-02
   1.0840887e+00  -3.9310345e-02
   1.0984729e+00  -3.9827586e-02
   1.1129064e+00  -4.0344828e-02
   1.1273399e+00  -4.0862069e-02
   1.1417734e+00  -4.1379310e-02
   1.1562069e+00  -4.1896552e-02
   1.1706404e+00  -4.2413793e-02
   1.1739409e+00  -4.2931034e-02
   1.1850739e+00  -4.3448276e-02
   1.1995074e+00  -4.3965517e-02
   1.2139409e+00  -4.4482759e-02
   1.2283744e+00  -4.5000000e-02
   1.2428079e+00  -4.5517241e-02
   1.2572414e+00  -4.5517241e-02
   1.2716749e+00  -4.6034483e-02
   1.2849261e+00  -4.6551724e-02
   1.2861084e+00  -4.7068966e-02
   1.3005419e+00  -4.7586207e-02
   1.3149754e+00  -4.8103448e-02
   1.3294089e+00  -4.8103448e-02
   1.3438424e+00  -4.8620690e-02
   1.3582759e+00  -4.9137931e-02
   1.3727094e+00  -4.9655172e-02
   1.3871429e+00  -5.0172414e-02
   1.4015764e+00  -5.0172414e-02
   1.4160099e+00  -5.0689655e-02
   1.4180788e+00  -5.0689655e-02
   1.4304433e+00  -5.1206897e-02
   1.4448768e+00  -5.1724138e-02
   1.4593103e+00  -5.1724138e-02
   1.4737438e+00  -5.2241379e-02
   1.4881773e+00  -5.2241379e-02
   1.5024631e+00  -5.2758621e-02
   1.5172414e+00  -5.2758621e-02
   1.5315271e+00  -5.3275862e-02
   1.5458128e+00  -5.3275862e-02
   1.5600985e+00  -5.3275862e-02
   1.5748768e+00  -5.3793103e-02
   1.5891626e+00  -5.3793103e-02
   1.6034483e+00  -5.3793103e-02
   1.6182266e+00  -5.3793103e-02
   1.6325123e+00  -5.3793103e-02
   1.6467980e+00  -5.3793103e-02
   1.6615764e+00  -5.3793103e-02
   1.6758621e+00  -5.3793103e-02
   1.6901478e+00  -5.3793103e-02
   1.7044335e+00  -5.3793103e-02
   1.7192118e+00  -5.3793103e-02
   1.7334975e+00  -5.3793103e-02
   1.7477833e+00  -5.3275862e-02
   1.7625616e+00  -5.3275862e-02
   1.7768473e+00  -5.2758621e-02
   1.7911330e+00  -5.2758621e-02
   1.8059113e+00  -5.2241379e-02
   1.8201970e+00  -5.2241379e-02
   1.8344828e+00  -5.1724138e-02
   1.8487685e+00  -5.1206897e-02
   1.8596059e+00  -5.0689655e-02
   1.8635468e+00  -5.0689655e-02
   1.8778325e+00  -5.0172414e-02
   1.8921182e+00  -4.9655172e-02
   1.9068966e+00  -4.9137931e-02
   1.9211823e+00  -4.8620690e-02
   1.9354680e+00  -4.8103448e-02
   1.9497537e+00  -4.7068966e-02
   1.9576355e+00  -4.6551724e-02
   1.9645320e+00  -4.6551724e-02
   1.9788177e+00  -4.5517241e-02
   1.9931034e+00  -4.5000000e-02
   2.0078818e+00  -4.3965517e-02
   2.0221675e+00  -4.3448276e-02
   2.0295567e+00  -4.2931034e-02
   2.0364532e+00  -4.2413793e-02
   2.0512315e+00  -4.1379310e-02
   2.0655172e+00  -4.0344828e-02
   2.0798030e+00  -3.9310345e-02
   2.0896552e+00  -3.8793103e-02
   2.0940887e+00  -3.8275862e-02
   2.1088670e+00  -3.7241379e-02
   2.1231527e+00  -3.6206897e-02
   2.1374384e+00  -3.5172414e-02
   2.1428571e+00  -3.4655172e-02
   2.1522167e+00  -3.3620690e-02
   2.1665025e+00  -3.2586207e-02
   2.1807882e+00  -3.1551724e-02
   2.1916256e+00  -3.0517241e-02
   2.1955665e+00  -3.0000000e-02
   2.2098522e+00  -2.8965517e-02
   2.2241379e+00  -2.7931034e-02
   2.2369458e+00  -2.6379310e-02
   2.2384236e+00  -2.6379310e-02
   2.2532020e+00  -2.4827586e-02
   2.2674877e+00  -2.3793103e-02
   2.2802956e+00  -2.2758621e-02
   2.2817734e+00  -2.2241379e-02
   2.2965517e+00  -2.0689655e-02
   2.3108374e+00  -1.9655172e-02
   2.3216749e+00  -1.8620690e-02
   2.3251232e+00  -1.8103448e-02
   2.3399015e+00  -1.6551724e-02
   2.3541872e+00  -1.5517241e-02
   2.3625616e+00  -1.4482759e-02
   2.3684729e+00  -1.3965517e-02
   2.3827586e+00  -1.2413793e-02
   2.3975369e+00  -1.0862069e-02
   2.4029557e+00  -1.0344828e-02
   2.4118227e+00  -9.3103448e-03
   2.4261084e+00  -8.2758621e-03
   2.4408867e+00  -6.7241379e-03
   2.4433498e+00  -6.2068966e-03
   2.4551724e+00  -5.1724138e-03
   2.4694581e+00  -3.6206897e-03
   2.4837438e+00  -2.5862069e-03
   2.4842365e+00  -2.5862069e-03
   2.4985222e+00  -1.0344828e-03
   2.5128079e+00   5.1724138e-04
   2.5261084e+00   1.5517241e-03
   2.5270936e+00   1.5517241e-03
   2.5418719e+00   3.1034483e-03
   2.5561576e+00   4.6551724e-03
   2.5704433e+00   5.6896552e-03
   2.5709360e+00   5.6896552e-03
   2.5852217e+00   7.2413793e-03
   2.5995074e+00   8.2758621e-03
   2.6137931e+00   9.3103448e-03
   2.6192118e+00   9.8275862e-03
   2.6280788e+00   1.0344828e-02
   2.6428571e+00   1.1896552e-02
   2.6571429e+00   1.2413793e-02
   2.6714286e+00   1.3448276e-02
   2.6738916e+00   1.3965517e-02
   2.6862069e+00   1.4482759e-02
   2.7004926e+00   1.5517241e-02
   2.7147783e+00   1.6551724e-02
   2.7295567e+00   1.7068966e-02
   2.7418719e+00   1.8103448e-02
   2.7438424e+00   1.8103448e-02
   2.7581281e+00   1.8620690e-02
   2.7724138e+00   1.9137931e-02
   2.7871921e+00   1.9655172e-02
   2.8014778e+00   2.0172414e-02
   2.8157635e+00   2.0689655e-02
   2.8305419e+00   2.1206897e-02
   2.8448276e+00   2.1206897e-02
   2.8591133e+00   2.1724138e-02
   2.8733990e+00   2.1724138e-02
   2.8778325e+00   2.1724138e-02
   2.8881773e+00   2.2241379e-02
   2.9024631e+00   2.2241379e-02
   2.9167488e+00   2.2241379e-02
   2.9315271e+00   2.1724138e-02
   2.9354680e+00   2.1724138e-02
   2.9458128e+00   2.1724138e-02
   2.9600985e+00   2.1724138e-02
   2.9748768e+00   2.1206897e-02
   2.9891626e+00   2.1206897e-02
   3.0034483e+00   2.0689655e-02
   3.0177340e+00   2.0172414e-02
   3.0325123e+00   1.9655172e-02
   3.0467980e+00   1.9137931e-02
   3.0610837e+00   1.8620690e-02
   3.0758621e+00   1.8103448e-02
   3.0773399e+00   1.8103448e-02
   3.0901478e+00   1.7068966e-02
   3.1044335e+00   1.6551724e-02
   3.1192118e+00   1.5517241e-02
   3.1334975e+00   1.5000000e-02
   3.1477833e+00   1.3965517e-02
   3.1517241e+00   1.3965517e-02
   3.1620690e+00   1.2931034e-02
   3.1768473e+00   1.2413793e-02
   3.1911330e+00   1.1379310e-02
   3.2054187e+00   1.0344828e-02
   3.2133005e+00   9.8275862e-03
   3.2201970e+00   9.3103448e-03
   3.2344828e+00   8.2758621e-03
   3.2487685e+00   7.2413793e-03
   3.2635468e+00   6.2068966e-03
   3.2694581e+00   5.6896552e-03
   3.2778325e+00   5.1724138e-03
   3.2921182e+00   4.1379310e-03
   3.3064039e+00   3.1034483e-03
   3.3211823e+00   2.0689655e-03
   3.3226601e+00   1.5517241e-03
   3.3354680e+00   5.1724138e-04
   3.3497537e+00  -5.1724138e-04
   3.3645320e+00  -1.5517241e-03
   3.3748768e+00  -2.5862069e-03
   3.3788177e+00  -2.5862069e-03
   3.3931034e+00  -3.6206897e-03
   3.4073892e+00  -4.6551724e-03
   3.4221675e+00  -5.6896552e-03
   3.4280788e+00  -6.2068966e-03
   3.4364532e+00  -7.2413793e-03
   3.4507389e+00  -8.2758621e-03
   3.4655172e+00  -9.3103448e-03
   3.4798030e+00  -1.0344828e-02
   3.4832512e+00  -1.0344828e-02
   3.4940887e+00  -1.1379310e-02
   3.5088670e+00  -1.2413793e-02
   3.5231527e+00  -1.2931034e-02
   3.5374384e+00  -1.3965517e-02
   3.5423645e+00  -1.4482759e-02
   3.5517241e+00  -1.5000000e-02
   3.5517241e+00  -1.5000000e-02
   3.5665025e+00  -1.6034483e-02
   3.5665025e+00  -1.6034483e-02
   3.5807882e+00  -1.7068966e-02
   3.5807882e+00  -1.7068966e-02
   3.5950739e+00  -1.7586207e-02
   3.6093596e+00  -1.8620690e-02
   3.6098522e+00  -1.8620690e-02
   3.6241379e+00  -1.9137931e-02
   3.6384236e+00  -2.0172414e-02
   3.6532020e+00  -2.0689655e-02
   3.6674877e+00  -2.1206897e-02
   3.6817734e+00  -2.2241379e-02
   3.6911330e+00  -2.2758621e-02
   3.6960591e+00  -2.2758621e-02
   3.7108374e+00  -2.3275862e-02
   3.7251232e+00  -2.3793103e-02
   3.7394089e+00  -2.4310345e-02
   3.7541872e+00  -2.4827586e-02
   3.7684729e+00  -2.5344828e-02
   3.7827586e+00  -2.5862069e-02
   3.7975369e+00  -2.5862069e-02
   3.8118227e+00  -2.6379310e-02
   3.8246305e+00  -2.6379310e-02
   3.8261084e+00  -2.6379310e-02
   3.8403941e+00  -2.6896552e-02
   3.8551724e+00  -2.6896552e-02
   3.8694581e+00  -2.7413793e-02
   3.8837438e+00  -2.7413793e-02
   3.8985222e+00  -2.7413793e-02
   3.9128079e+00  -2.7413793e-02
   3.9270936e+00  -2.7413793e-02
   3.9413793e+00  -2.7413793e-02
   3.9561576e+00  -2.6896552e-02
   3.9704433e+00  -2.6896552e-02
   3.9847291e+00  -2.6896552e-02
   3.9940887e+00  -2.6379310e-02
   3.9995074e+00  -2.6379310e-02
   4.0137931e+00  -2.6379310e-02
   4.0280788e+00  -2.5862069e-02
   4.0428571e+00  -2.5344828e-02
   4.0571429e+00  -2.4827586e-02
   4.0714286e+00  -2.4827586e-02
   4.0857143e+00  -2.4310345e-02
   4.1004926e+00  -2.3793103e-02
   4.1147783e+00  -2.3275862e-02
   4.1275862e+00  -2.2758621e-02
   4.1290640e+00  -2.2241379e-02
   4.1438424e+00  -2.1724138e-02
   4.1581281e+00  -2.1206897e-02
   4.1724138e+00  -2.0689655e-02
   4.1871921e+00  -1.9655172e-02
   4.2014778e+00  -1.9137931e-02
   4.2098522e+00  -1.8620690e-02
   4.2157635e+00  -1.8103448e-02
   4.2300493e+00  -1.7068966e-02
   4.2448276e+00  -1.6551724e-02
   4.2591133e+00  -1.5517241e-02
   4.2733990e+00  -1.4482759e-02
   4.2768473e+00  -1.4482759e-02
   4.2881773e+00  -1.3448276e-02
   4.3024631e+00  -1.2931034e-02
   4.3167488e+00  -1.1896552e-02
   4.3315271e+00  -1.0862069e-02
   4.3364532e+00  -1.0344828e-02
   4.3458128e+00  -9.8275862e-03
   4.3600985e+00  -8.7931034e-03
   4.3743842e+00  -7.7586207e-03
   4.3891626e+00  -6.7241379e-03
   4.3926108e+00  -6.2068966e-03
   4.4034483e+00  -5.6896552e-03
   4.4177340e+00  -4.6551724e-03
   4.4325123e+00  -3.6206897e-03
   4.4467980e+00  -2.5862069e-03
   4.4467980e+00  -2.0689655e-03
   4.4610837e+00  -1.0344828e-03
   4.4753695e+00   0.0000000e+00
   4.4901478e+00   1.0344828e-03
   4.5004926e+00   1.5517241e-03
   4.5044335e+00   2.0689655e-03
   4.5187192e+00   3.1034483e-03
   4.5334975e+00   4.1379310e-03
   4.5477833e+00   5.1724138e-03
   4.5561576e+00   5.6896552e-03
   4.5620690e+00   6.2068966e-03
   4.5768473e+00   7.2413793e-03
   4.5911330e+00   8.2758621e-03
   4.6054187e+00   9.3103448e-03
   4.6152709e+00   9.8275862e-03
   4.6197044e+00   1.0344828e-02
   4.6344828e+00   1.0862069e-02
   4.6487685e+00   1.1896552e-02
   4.6630542e+00   1.2931034e-02
   4.6778325e+00   1.3448276e-02
   4.6822660e+00   1.3965517e-02
   4.6921182e+00   1.4482759e-02
   4.7064039e+00   1.5000000e-02
   4.7211823e+00   1.6034483e-02
   4.7354680e+00   1.6551724e-02
   4.7497537e+00   1.7068966e-02
   4.7640394e+00   1.7586207e-02
   4.7694581e+00   1.8103448e-02
   4.7788177e+00   1.8103448e-02
   4.7931034e+00   1.8620690e-02
   4.8073892e+00   1.9137931e-02
   4.8221675e+00   1.9655172e-02
   4.8364532e+00   1.9655172e-02
   4.8507389e+00   2.0172414e-02
   4.8655172e+00   2.0172414e-02
   4.8798030e+00   2.0689655e-02
   4.8940887e+00   2.0689655e-02
   4.9083744e+00   2.0689655e-02
   4.9231527e+00   2.0689655e-02
   4.9374384e+00   2.0689655e-02
   4.9517241e+00   2.0689655e-02
   4.9665025e+00   2.0689655e-02
   4.9807882e+00   2.0689655e-02
   4.9950739e+00   2.0172414e-02
   5.0093596e+00   2.0172414e-02
   5.0241379e+00   1.9655172e-02
   5.0384236e+00   1.9137931e-02
   5.0527094e+00   1.9137931e-02
   5.0674877e+00   1.8620690e-02
   5.0817734e+00   1.8103448e-02
   5.0862069e+00   1.8103448e-02
   5.0960591e+00   1.7586207e-02
   5.1108374e+00   1.7068966e-02
   5.1251232e+00   1.6551724e-02
   5.1394089e+00   1.5517241e-02
   5.1536946e+00   1.5000000e-02
   5.1684729e+00   1.4482759e-02
   5.1793103e+00   1.3965517e-02
   5.1827586e+00   1.3448276e-02
   5.1970443e+00   1.2931034e-02
   5.2118227e+00   1.1896552e-02
   5.2261084e+00   1.1379310e-02
   5.2403941e+00   1.0344828e-02
   5.2532020e+00   9.8275862e-03
   5.2551724e+00   9.8275862e-03
   5.2694581e+00   8.7931034e-03
   5.2837438e+00   7.7586207e-03
   5.2980296e+00   7.2413793e-03
   5.3128079e+00   6.2068966e-03
   5.3197044e+00   5.6896552e-03
   5.3270936e+00   5.1724138e-03
   5.3413793e+00   4.1379310e-03
   5.3561576e+00   3.6206897e-03
   5.3704433e+00   2.5862069e-03
   5.3837438e+00   1.5517241e-03
   5.3847291e+00   1.5517241e-03
   5.3995074e+00   5.1724138e-04
   5.4137931e+00   0.0000000e+00
   5.4280788e+00  -1.0344828e-03
   5.4423645e+00  -2.0689655e-03
   5.4482759e+00  -2.5862069e-03
   5.4571429e+00  -3.1034483e-03
   5.4714286e+00  -3.6206897e-03
   5.4857143e+00  -4.6551724e-03
   5.5004926e+00  -5.6896552e-03
   5.5147783e+00  -6.2068966e-03
   5.5152709e+00  -6.2068966e-03
   5.5290640e+00  -7.2413793e-03
   5.5433498e+00  -8.2758621e-03
   5.5581281e+00  -8.7931034e-03
   5.5724138e+00  -9.3103448e-03
   5.5866995e+00  -1.0344828e-02
   5.5886700e+00  -1.0344828e-02
   5.6014778e+00  -1.0862069e-02
   5.6157635e+00  -1.1896552e-02
   5.6300493e+00  -1.2413793e-02
   5.6448276e+00  -1.2931034e-02
   5.6591133e+00  -1.3448276e-02
   5.6733990e+00  -1.4482759e-02
   5.6758621e+00  -1.4482759e-02
   5.6876847e+00  -1.5000000e-02
   5.7024631e+00  -1.5517241e-02
   5.7167488e+00  -1.6034483e-02
   5.7310345e+00  -1.6551724e-02
   5.7458128e+00  -1.7068966e-02
   5.7600985e+00  -1.7586207e-02
   5.7743842e+00  -1.7586207e-02
   5.7891626e+00  -1.8103448e-02
   5.8034483e+00  -1.8620690e-02
   5.8034483e+00  -1.8620690e-02
   5.8177340e+00  -1.8620690e-02
   5.8320197e+00  -1.9137931e-02
   5.8467980e+00  -1.9137931e-02
   5.8610837e+00  -1.9655172e-02
   5.8753695e+00  -1.9655172e-02
   5.8901478e+00  -1.9655172e-02
   5.9044335e+00  -2.0172414e-02
   5.9187192e+00  -2.0172414e-02
   5.9310345e+00  -2.0172414e-02
   5.9458128e+00  -2.0172414e-02
   5.9605911e+00  -2.0172414e-02
   5.9753695e+00  -1.9655172e-02
   5.9901478e+00  -1.9655172e-02
   6.0049261e+00  -1.9655172e-02
   6.0197044e+00  -1.9655172e-02
   6.0344828e+00  -1.9137931e-02
   6.0492611e+00  -1.9137931e-02
   6.0640394e+00  -1.8620690e-02
   6.0738916e+00  -1.8620690e-02
   6.0788177e+00  -1.8103448e-02
   6.0935961e+00  -1.8103448e-02
   6.1083744e+00  -1.7586207e-02
   6.1231527e+00  -1.7068966e-02
   6.1330049e+00  -1.6551724e-02
   6.1477833e+00  -1.6551724e-02
   6.1625616e+00  -1.6034483e-02
   6.1773399e+00  -1.5517241e-02
   6.1921182e+00  -1.5000000e-02
   6.2019704e+00  -1.4482759e-02
   6.2068966e+00  -1.3965517e-02
   6.2216749e+00  -1.3448276e-02
   6.2364532e+00  -1.2931034e-02
   6.2512315e+00  -1.2413793e-02
   6.2660099e+00  -1.1896552e-02
   6.2807882e+00  -1.0862069e-02
   6.2906404e+00  -1.0344828e-02
   6.2955665e+00  -1.0344828e-02
   6.3103448e+00  -9.3103448e-03
   6.3251232e+00  -8.7931034e-03
   6.3349754e+00  -8.2758621e-03
   6.3497537e+00  -7.2413793e-03
   6.3645320e+00  -6.7241379e-03
   6.3694581e+00  -6.2068966e-03
   6.3793103e+00  -5.6896552e-03
   6.3940887e+00  -5.1724138e-03
   6.4088670e+00  -4.1379310e-03
   6.4236453e+00  -3.6206897e-03
   6.4384236e+00  -2.5862069e-03
   6.4433498e+00  -2.5862069e-03
   6.4532020e+00  -1.5517241e-03
   6.4679803e+00  -1.0344828e-03
   6.4827586e+00   0.0000000e+00
   6.4975369e+00   5.1724138e-04
   6.5123153e+00   1.5517241e-03
   6.5172414e+00   1.5517241e-03
   6.5270936e+00   2.0689655e-03
   6.5369458e+00   3.1034483e-03
   6.5517241e+00   3.6206897e-03
   6.5665025e+00   4.6551724e-03
   6.5812808e+00   5.1724138e-03
   6.5911330e+00   5.6896552e-03
   6.5960591e+00   6.2068966e-03
   6.6108374e+00   6.7241379e-03
   6.6256158e+00   7.7586207e-03
   6.6403941e+00   8.2758621e-03
   6.6551724e+00   8.7931034e-03
   6.6699507e+00   9.3103448e-03
   6.6748768e+00   9.8275862e-03
   6.6847291e+00   1.0344828e-02
   6.6995074e+00   1.0862069e-02
   6.7142857e+00   1.1379310e-02
   6.7290640e+00   1.1896552e-02
   6.7438424e+00   1.2413793e-02
   6.7536946e+00   1.2931034e-02
   6.7684729e+00   1.3448276e-02
   6.7832512e+00   1.3965517e-02
   6.7881773e+00   1.3965517e-02
   6.7980296e+00   1.3965517e-02
   6.8128079e+00   1.4482759e-02
   6.8275862e+00   1.5000000e-02
   6.8423645e+00   1.5000000e-02
   6.8571429e+00   1.5517241e-02
   6.8719212e+00   1.5517241e-02
   6.8866995e+00   1.5517241e-02
   6.9014778e+00   1.6034483e-02
   6.9162562e+00   1.6034483e-02
   6.9310345e+00   1.6034483e-02
   6.9458128e+00   1.6034483e-02
   6.9556650e+00   1.6034483e-02
   6.9704433e+00   1.6034483e-02
   6.9852217e+00   1.6034483e-02
   7.0000000e+00   1.5517241e-02
   7.0147783e+00   1.5517241e-02
   7.0295567e+00   1.5517241e-02
   7.0443350e+00   1.5000000e-02
   7.0591133e+00   1.5000000e-02
   7.0738916e+00   1.4482759e-02
   7.0886700e+00   1.4482759e-02
   7.1034483e+00   1.3965517e-02
   7.1083744e+00   1.3965517e-02
   7.1182266e+00   1.3448276e-02
   7.1330049e+00   1.2931034e-02
   7.1477833e+00   1.2413793e-02
   7.1576355e+00   1.2413793e-02
   7.1724138e+00   1.1896552e-02
   7.1871921e+00   1.1379310e-02
   7.2019704e+00   1.0862069e-02
   7.2167488e+00   1.0344828e-02
   7.2266010e+00   9.8275862e-03
   7.2315271e+00   9.3103448e-03
   7.2463054e+00   8.7931034e-03
   7.2610837e+00   8.2758621e-03
   7.2758621e+00   7.7586207e-03
   7.2906404e+00   7.2413793e-03
   7.3054187e+00   6.7241379e-03
   7.3201970e+00   5.6896552e-03
   7.3201970e+00   5.6896552e-03
   7.3349754e+00   5.1724138e-03
   7.3497537e+00   4.1379310e-03
   7.3596059e+00   3.6206897e-03
   7.3743842e+00   3.1034483e-03
   7.3891626e+00   2.5862069e-03
   7.4039409e+00   1.5517241e-03
   7.4039409e+00   1.5517241e-03
   7.4187192e+00   1.0344828e-03
   7.4334975e+00   5.1724138e-04
   7.4482759e+00  -5.1724138e-04
   7.4630542e+00  -1.0344828e-03
   7.4778325e+00  -1.5517241e-03
   7.4926108e+00  -2.5862069e-03
   7.4926108e+00  -2.5862069e-03
   7.5073892e+00  -3.1034483e-03
   7.5221675e+00  -3.6206897e-03
   7.5369458e+00  -4.1379310e-03
   7.5517241e+00  -5.1724138e-03
   7.5665025e+00  -5.6896552e-03
   7.5763547e+00  -6.2068966e-03
   7.5812808e+00  -6.2068966e-03
   7.5911330e+00  -6.7241379e-03
   7.6059113e+00  -7.2413793e-03
   7.6206897e+00  -7.7586207e-03
   7.6354680e+00  -8.2758621e-03
   7.6502463e+00  -8.7931034e-03
   7.6650246e+00  -9.3103448e-03
   7.6798030e+00  -9.8275862e-03
   7.6945813e+00  -1.0344828e-02
   7.6945813e+00  -1.0344828e-02
   7.7093596e+00  -1.0862069e-02
   7.7241379e+00  -1.1379310e-02
   7.7389163e+00  -1.1896552e-02
   7.7536946e+00  -1.1896552e-02
   7.7684729e+00  -1.2413793e-02
   7.7783251e+00  -1.2931034e-02
   7.7931034e+00  -1.2931034e-02
   7.8078818e+00  -1.3448276e-02
   7.8226601e+00  -1.3448276e-02
   7.8374384e+00  -1.3965517e-02
   7.8522167e+00  -1.3965517e-02
   7.8669951e+00  -1.3965517e-02
   7.8817734e+00  -1.4482759e-02
   7.8965517e+00  -1.4482759e-02
   7.8965517e+00  -1.4482759e-02
   7.9113300e+00  -1.4482759e-02
   7.9261084e+00  -1.4482759e-02
   7.9408867e+00  -1.4482759e-02
   7.9556650e+00  -1.4482759e-02
   7.9704433e+00  -1.4482759e-02
   7.9802956e+00  -1.4482759e-02
   7.9950739e+00  -1.4482759e-02
   8.0098522e+00  -1.4482759e-02
   8.0147783e+00  -1.4482759e-02
   8.0246305e+00  -1.4482759e-02
   8.0394089e+00  -1.3965517e-02
   8.0541872e+00  -1.3965517e-02
   8.0689655e+00  -1.3965517e-02
   8.0837438e+00  -1.3448276e-02
   8.0985222e+00  -1.3448276e-02
   8.1133005e+00  -1.2931034e-02
   8.1280788e+00  -1.2931034e-02
   8.1428571e+00  -1.2413793e-02
   8.1576355e+00  -1.2413793e-02
   8.1724138e+00  -1.1896552e-02
   8.1822660e+00  -1.1379310e-02
   8.1970443e+00  -1.1379310e-02
   8.2118227e+00  -1.0862069e-02
   8.2216749e+00  -1.0344828e-02
   8.2266010e+00  -1.0344828e-02
   8.2413793e+00  -9.8275862e-03
   8.2561576e+00  -9.3103448e-03
   8.2709360e+00  -8.7931034e-03
   8.2857143e+00  -8.2758621e-03
   8.3004926e+00  -7.7586207e-03
   8.3152709e+00  -7.2413793e-03
   8.3300493e+00  -6.7241379e-03
   8.3399015e+00  -6.2068966e-03
   8.3448276e+00  -6.2068966e-03
   8.3596059e+00  -5.6896552e-03
   8.3743842e+00  -5.1724138e-03
   8.3891626e+00  -4.6551724e-03
   8.3990148e+00  -4.1379310e-03
   8.4137931e+00  -3.6206897e-03
   8.4285714e+00  -2.5862069e-03
   8.4433498e+00  -2.5862069e-03
   8.4433498e+00  -2.0689655e-03
   8.4581281e+00  -1.5517241e-03
   8.4729064e+00  -1.0344828e-03
   8.4876847e+00  -5.1724138e-04
   8.5024631e+00   0.0000000e+00
   8.5172414e+00   5.1724138e-04
   8.5320197e+00   1.5517241e-03
   8.5418719e+00   1.5517241e-03
   8.5467980e+00   2.0689655e-03
   8.5615764e+00   2.5862069e-03
   8.5763547e+00   3.1034483e-03
   8.5911330e+00   3.6206897e-03
   8.6009852e+00   4.1379310e-03
   8.6157635e+00   4.6551724e-03
   8.6305419e+00   5.1724138e-03
   8.6453202e+00   5.6896552e-03
   8.6453202e+00   5.6896552e-03
   8.6600985e+00   6.2068966e-03
   8.6748768e+00   6.7241379e-03
   8.6896552e+00   7.2413793e-03
   8.7044335e+00   7.7586207e-03
   8.7192118e+00   8.2758621e-03
   8.7339901e+00   8.2758621e-03
   8.7487685e+00   8.7931034e-03
   8.7635468e+00   9.3103448e-03
   8.7783251e+00   9.3103448e-03
   8.7881773e+00   9.8275862e-03
   8.7931034e+00   9.8275862e-03
   8.8029557e+00   1.0344828e-02
   8.8177340e+00   1.0344828e-02
   8.8325123e+00   1.0862069e-02
   8.8472906e+00   1.0862069e-02
   8.8620690e+00   1.1379310e-02
   8.8768473e+00   1.1379310e-02
   8.8916256e+00   1.1379310e-02
   8.9064039e+00   1.1379310e-02
   8.9211823e+00   1.1896552e-02
   8.9359606e+00   1.1896552e-02
   8.9507389e+00   1.1896552e-02
   8.9655172e+00   1.1896552e-02
   8.9802956e+00   1.1896552e-02
   8.9950739e+00   1.1896552e-02
   9.0049261e+00   1.1896552e-02
   9.0197044e+00   1.1379310e-02
   9.0344828e+00   1.1379310e-02
   9.0492611e+00   1.1379310e-02
   9.0640394e+00   1.1379310e-02
   9.0788177e+00   1.0862069e-02
   9.0935961e+00   1.0862069e-02
   9.1083744e+00   1.0344828e-02
   9.1231527e+00   1.0344828e-02
   9.1379310e+00   9.8275862e-03
   9.1428571e+00   9.8275862e-03
   9.1527094e+00   9.8275862e-03
   9.1674877e+00   9.3103448e-03
   9.1822660e+00   8.7931034e-03
   9.1970443e+00   8.7931034e-03
   9.2068966e+00   8.2758621e-03
   9.2216749e+00   7.7586207e-03
   9.2364532e+00   7.2413793e-03
   9.2512315e+00   7.2413793e-03
   9.2660099e+00   6.7241379e-03
   9.2807882e+00   6.2068966e-03
   9.2955665e+00   5.6896552e-03
   9.2955665e+00   5.6896552e-03
   9.3103448e+00   5.1724138e-03
   9.3251232e+00   4.6551724e-03
   9.3399015e+00   4.1379310e-03
   9.3546798e+00   3.6206897e-03
   9.3694581e+00   3.1034483e-03
   9.3842365e+00   2.5862069e-03
   9.3990148e+00   2.5862069e-03
   9.4137931e+00   1.5517241e-03
   9.4137931e+00   1.5517241e-03
   9.4236453e+00   1.0344828e-03
   9.4384236e+00   5.1724138e-04
   9.4532020e+00   0.0000000e+00
   9.4679803e+00   0.0000000e+00
   9.4827586e+00  -5.1724138e-04
   9.4975369e+00  -1.0344828e-03
   9.5123153e+00  -1.5517241e-03
   9.5270936e+00  -2.0689655e-03
   9.5320197e+00  -2.5862069e-03
   9.5418719e+00  -2.5862069e-03
   9.5566502e+00  -3.1034483e-03
   9.5714286e+00  -3.6206897e-03
   9.5862069e+00  -4.1379310e-03
   9.6009852e+00  -4.6551724e-03
   9.6157635e+00  -5.1724138e-03
   9.6256158e+00  -5.1724138e-03
   9.6403941e+00  -5.6896552e-03
   9.6551724e+00  -6.2068966e-03
   9.6650246e+00  -6.2068966e-03
   9.6699507e+00  -6.7241379e-03
   9.6847291e+00  -7.2413793e-03
   9.6995074e+00  -7.2413793e-03
   9.7142857e+00  -7.7586207e-03
   9.7290640e+00  -8.2758621e-03
   9.7438424e+00  -8.2758621e-03
   9.7586207e+00  -8.7931034e-03
   9.7733990e+00  -8.7931034e-03
   9.7881773e+00  -9.3103448e-03
   9.8029557e+00  -9.3103448e-03
   9.8177340e+00  -9.3103448e-03
   9.8275862e+00  -9.8275862e-03
   9.8423645e+00  -9.8275862e-03
   9.8571429e+00  -1.0344828e-02
   9.8719212e+00  -1.0344828e-02
   9.8866995e+00  -1.0344828e-02
   9.8866995e+00  -1.0344828e-02
   9.9014778e+00  -1.0344828e-02
   9.9162562e+00  -1.0862069e-02
   9.9310345e+00  -1.0862069e-02
   9.9458128e+00  -1.0862069e-02
   9.9605911e+00  -1.0862069e-02
   9.9753695e+00  -1.0862069e-02
   9.9901478e+00  -1.0862069e-02
   1.0004926e+01  -1.0862069e-02
   1.0019704e+01  -1.0862069e-02
   1.0029557e+01  -1.0862069e-02
   1.0044335e+01  -1.0344828e-02
   1.0059113e+01  -1.0344828e-02
   1.0059113e+01  -1.0344828e-02
   1.0073892e+01  -1.0344828e-02
   1.0088670e+01  -1.0344828e-02
   1.0103448e+01  -9.8275862e-03
   1.0118227e+01  -9.8275862e-03
   1.0133005e+01  -9.3103448e-03
   1.0147783e+01  -9.3103448e-03
   1.0162562e+01  -9.3103448e-03
   1.0177340e+01  -8.7931034e-03
   1.0192118e+01  -8.7931034e-03
   1.0206897e+01  -8.2758621e-03
   1.0221675e+01  -8.2758621e-03
   1.0236453e+01  -7.7586207e-03
   1.0246305e+01  -7.2413793e-03
   1.0261084e+01  -7.2413793e-03
   1.0275862e+01  -6.7241379e-03
   1.0290640e+01  -6.2068966e-03
   1.0290640e+01  -6.2068966e-03
   1.0305419e+01  -6.2068966e-03
   1.0320197e+01  -5.6896552e-03
   1.0334975e+01  -5.1724138e-03
   1.0349754e+01  -4.6551724e-03
   1.0364532e+01  -4.6551724e-03
   1.0379310e+01  -4.1379310e-03
   1.0394089e+01  -3.6206897e-03
   1.0408867e+01  -3.1034483e-03
   1.0423645e+01  -2.5862069e-03
   1.0438424e+01  -2.5862069e-03
   1.0438424e+01  -2.5862069e-03
   1.0448276e+01  -2.0689655e-03
   1.0463054e+01  -1.5517241e-03
   1.0477833e+01  -1.0344828e-03
   1.0492611e+01  -5.1724138e-04
   1.0507389e+01   0.0000000e+00
   1.0522167e+01   0.0000000e+00
   1.0536946e+01   5.1724138e-04
   1.0551724e+01   1.0344828e-03
   1.0566502e+01   1.5517241e-03
   1.0571429e+01   1.5517241e-03
   1.0581281e+01   2.0689655e-03
   1.0596059e+01   2.5862069e-03
   1.0610837e+01   2.5862069e-03
   1.0625616e+01   3.1034483e-03
   1.0640394e+01   3.6206897e-03
   1.0650246e+01   4.1379310e-03
   1.0665025e+01   4.1379310e-03
   1.0679803e+01   4.6551724e-03
   1.0694581e+01   5.1724138e-03
   1.0709360e+01   5.1724138e-03
   1.0724138e+01   5.6896552e-03
   1.0729064e+01   5.6896552e-03
   1.0738916e+01   6.2068966e-03
   1.0753695e+01   6.2068966e-03
   1.0768473e+01   6.7241379e-03
   1.0783251e+01   6.7241379e-03
   1.0798030e+01   7.2413793e-03
   1.0812808e+01   7.2413793e-03
   1.0827586e+01   7.2413793e-03
   1.0842365e+01   7.7586207e-03
   1.0852217e+01   7.7586207e-03
   1.0866995e+01   7.7586207e-03
   1.0881773e+01   8.2758621e-03
   1.0896552e+01   8.2758621e-03
   1.0911330e+01   8.2758621e-03
   1.0926108e+01   8.2758621e-03
   1.0940887e+01   8.2758621e-03
   1.0955665e+01   8.2758621e-03
   1.0970443e+01   8.2758621e-03
   1.0985222e+01   8.2758621e-03
   1.1000000e+01   8.2758621e-03
   1.1014778e+01   8.2758621e-03
   1.1029557e+01   8.2758621e-03
   1.1044335e+01   8.2758621e-03
   1.1054187e+01   8.2758621e-03
   1.1068966e+01   8.2758621e-03
   1.1083744e+01   7.7586207e-03
   1.1098522e+01   7.7586207e-03
   1.1113300e+01   7.7586207e-03
   1.1128079e+01   7.7586207e-03
   1.1142857e+01   7.2413793e-03
   1.1157635e+01   7.2413793e-03
   1.1172414e+01   7.2413793e-03
   1.1187192e+01   6.7241379e-03
   1.1201970e+01   6.7241379e-03
   1.1216749e+01   6.2068966e-03
   1.1231527e+01   6.2068966e-03
   1.1236453e+01   5.6896552e-03
   1.1246305e+01   5.6896552e-03
   1.1261084e+01   5.1724138e-03
   1.1270936e+01   5.1724138e-03
   1.1285714e+01   4.6551724e-03
   1.1300493e+01   4.1379310e-03
   1.1315271e+01   4.1379310e-03
   1.1330049e+01   3.6206897e-03
   1.1344828e+01   3.6206897e-03
   1.1359606e+01   3.1034483e-03
   1.1374384e+01   2.5862069e-03
   1.1389163e+01   2.5862069e-03
   1.1403941e+01   2.0689655e-03
   1.1413793e+01   1.5517241e-03
   1.1418719e+01   1.5517241e-03
   1.1433498e+01   1.0344828e-03
   1.1448276e+01   5.1724138e-04
   1.1463054e+01   5.1724138e-04
   1.1472906e+01   0.0000000e+00
   1.1487685e+01  -5.1724138e-04
   1.1502463e+01  -5.1724138e-04
   1.1517241e+01  -1.0344828e-03
   1.1532020e+01  -1.5517241e-03
   1.1546798e+01  -1.5517241e-03
   1.1561576e+01  -2.0689655e-03
   1.1571429e+01  -2.5862069e-03
   1.1576355e+01  -2.5862069e-03
   1.1591133e+01  -2.5862069e-03
   1.1605911e+01  -3.1034483e-03
   1.1620690e+01  -3.6206897e-03
   1.1635468e+01  -3.6206897e-03
   1.1650246e+01  -4.1379310e-03
   1.1665025e+01  -4.1379310e-03
   1.1674877e+01  -4.6551724e-03
   1.1689655e+01  -4.6551724e-03
   1.1704433e+01  -5.1724138e-03
   1.1719212e+01  -5.1724138e-03
   1.1733990e+01  -5.6896552e-03
   1.1748768e+01  -5.6896552e-03
   1.1763547e+01  -6.2068966e-03
   1.1778325e+01  -6.2068966e-03
   1.1778325e+01  -6.2068966e-03
   1.1793103e+01  -6.7241379e-03
   1.1807882e+01  -6.7241379e-03
   1.1822660e+01  -7.2413793e-03
   1.1837438e+01  -7.2413793e-03
   1.1852217e+01  -7.2413793e-03
   1.1866995e+01  -7.2413793e-03
   1.1876847e+01  -7.7586207e-03
   1.1891626e+01  -7.7586207e-03
   1.1906404e+01  -7.7586207e-03
   1.1921182e+01  -7.7586207e-03
   1.1935961e+01  -7.7586207e-03
   1.1950739e+01  -7.7586207e-03
   1.1965517e+01  -7.7586207e-03
   1.1980296e+01  -7.7586207e-03
   1.1995074e+01  -7.7586207e-03
   1.2009852e+01  -7.7586207e-03
   1.2024631e+01  -7.7586207e-03
   1.2039409e+01  -7.7586207e-03
   1.2054187e+01  -7.7586207e-03
   1.2068966e+01  -7.7586207e-03
   1.2083744e+01  -7.7586207e-03
   1.2093596e+01  -7.7586207e-03
   1.2108374e+01  -7.2413793e-03
   1.2123153e+01  -7.2413793e-03
   1.2137931e+01  -7.2413793e-03
   1.2152709e+01  -7.2413793e-03
   1.2167488e+01  -6.7241379e-03
   1.2182266e+01  -6.7241379e-03
   1.2197044e+01  -6.2068966e-03
   1.2201970e+01  -6.2068966e-03
   1.2211823e+01  -6.2068966e-03
   1.2226601e+01  -6.2068966e-03
   1.2241379e+01  -5.6896552e-03
   1.2256158e+01  -5.6896552e-03
   1.2270936e+01  -5.1724138e-03
   1.2285714e+01  -5.1724138e-03
   1.2295567e+01  -4.6551724e-03
   1.2310345e+01  -4.6551724e-03
   1.2325123e+01  -4.1379310e-03
   1.2339901e+01  -4.1379310e-03
   1.2354680e+01  -3.6206897e-03
   1.2369458e+01  -3.6206897e-03
   1.2384236e+01  -3.1034483e-03
   1.2399015e+01  -3.1034483e-03
   1.2413793e+01  -2.5862069e-03
   1.2418719e+01  -2.5862069e-03
   1.2428571e+01  -2.0689655e-03
   1.2443350e+01  -2.0689655e-03
   1.2458128e+01  -1.5517241e-03
   1.2472906e+01  -1.0344828e-03
   1.2487685e+01  -1.0344828e-03
   1.2497537e+01  -5.1724138e-04
   1.2512315e+01  -5.1724138e-04
   1.2527094e+01   0.0000000e+00
   1.2541872e+01   5.1724138e-04
   1.2556650e+01   5.1724138e-04
   1.2571429e+01   1.0344828e-03
   1.2586207e+01   1.0344828e-03
   1.2600985e+01   1.5517241e-03
   1.2610837e+01   1.5517241e-03
   1.2615764e+01   2.0689655e-03
   1.2630542e+01   2.0689655e-03
   1.2645320e+01   2.5862069e-03
   1.2660099e+01   2.5862069e-03
   1.2674877e+01   3.1034483e-03
   1.2689655e+01   3.1034483e-03
   1.2699507e+01   3.6206897e-03
   1.2714286e+01   3.6206897e-03
   1.2729064e+01   4.1379310e-03
   1.2743842e+01   4.1379310e-03
   1.2758621e+01   4.1379310e-03
   1.2773399e+01   4.6551724e-03
   1.2788177e+01   4.6551724e-03
   1.2802956e+01   4.6551724e-03
   1.2817734e+01   5.1724138e-03
   1.2832512e+01   5.1724138e-03
   1.2847291e+01   5.1724138e-03
   1.2862069e+01   5.6896552e-03
   1.2876847e+01   5.6896552e-03
   1.2886700e+01   5.6896552e-03
   1.2891626e+01   5.6896552e-03
   1.2906404e+01   5.6896552e-03
   1.2916256e+01   6.2068966e-03
   1.2931034e+01   6.2068966e-03
   1.2945813e+01   6.2068966e-03
   1.2960591e+01   6.2068966e-03
   1.2975369e+01   6.2068966e-03
   1.2990148e+01   6.2068966e-03
   1.3004926e+01   6.2068966e-03
   1.3019704e+01   6.2068966e-03
   1.3034483e+01   6.2068966e-03
   1.3049261e+01   6.2068966e-03
   1.3064039e+01   6.2068966e-03
   1.3078818e+01   5.6896552e-03
   1.3093596e+01   5.6896552e-03
   1.3098522e+01   5.6896552e-03
   1.3108374e+01   5.6896552e-03
   1.3118227e+01   5.6896552e-03
   1.3133005e+01   5.1724138e-03
   1.3147783e+01   5.1724138e-03
   1.3162562e+01   5.1724138e-03
   1.3177340e+01   5.1724138e-03
   1.3192118e+01   4.6551724e-03
   1.3206897e+01   4.6551724e-03
   1.3221675e+01   4.6551724e-03
   1.3236453e+01   4.1379310e-03
   1.3251232e+01   4.1379310e-03
   1.3266010e+01   3.6206897e-03
   1.3280788e+01   3.6206897e-03
   1.3295567e+01   3.6206897e-03
   1.3310345e+01   3.1034483e-03
   1.3320197e+01   3.1034483e-03
   1.3334975e+01   2.5862069e-03
   1.3349754e+01   2.5862069e-03
   1.3364532e+01   2.0689655e-03
   1.3379310e+01   2.0689655e-03
   1.3394089e+01   1.5517241e-03
   1.3394089e+01   1.5517241e-03
   1.3408867e+01   1.5517241e-03
   1.3423645e+01   1.0344828e-03
   1.3438424e+01   1.0344828e-03
   1.3453202e+01   5.1724138e-04
   1.3467980e+01   5.1724138e-04
   1.3482759e+01   0.0000000e+00
   1.3497537e+01   0.0000000e+00
   1.3512315e+01  -5.1724138e-04
   1.3522167e+01  -5.1724138e-04
   1.3536946e+01  -1.0344828e-03
   1.3551724e+01  -1.0344828e-03
   1.3566502e+01  -1.5517241e-03
   1.3581281e+01  -1.5517241e-03
   1.3596059e+01  -2.0689655e-03
   1.3610837e+01  -2.0689655e-03
   1.3615764e+01  -2.5862069e-03
   1.3625616e+01  -2.5862069e-03
   1.3640394e+01  -2.5862069e-03
   1.3655172e+01  -3.1034483e-03
   1.3669951e+01  -3.1034483e-03
   1.3684729e+01  -3.6206897e-03
   1.3699507e+01  -3.6206897e-03
   1.3714286e+01  -3.6206897e-03
   1.3724138e+01  -4.1379310e-03
   1.3738916e+01  -4.1379310e-03
   1.3753695e+01  -4.1379310e-03
   1.3768473e+01  -4.6551724e-03
   1.3783251e+01  -4.6551724e-03
   1.3798030e+01  -4.6551724e-03
   1.3812808e+01  -5.1724138e-03
   1.3827586e+01  -5.1724138e-03
   1.3842365e+01  -5.1724138e-03
   1.3857143e+01  -5.1724138e-03
   1.3871921e+01  -5.1724138e-03
   1.3886700e+01  -5.6896552e-03
   1.3901478e+01  -5.6896552e-03
   1.3916256e+01  -5.6896552e-03
   1.3931034e+01  -5.6896552e-03
   1.3940887e+01  -5.6896552e-03
   1.3955665e+01  -5.6896552e-03
   1.3970443e+01  -5.6896552e-03
   1.3985222e+01  -5.6896552e-03
   1.4000000e+01  -5.6896552e-03
   1.4014778e+01  -5.6896552e-03
   1.4029557e+01  -5.6896552e-03
   1.4044335e+01  -5.6896552e-03
   1.4059113e+01  -5.6896552e-03
   1.4073892e+01  -5.6896552e-03
   1.4088670e+01  -5.6896552e-03
   1.4103448e+01  -5.6896552e-03
   1.4118227e+01  -5.6896552e-03
   1.4133005e+01  -5.6896552e-03
   1.4142857e+01  -5.1724138e-03
   1.4157635e+01  -5.1724138e-03
   1.4172414e+01  -5.1724138e-03
   1.4187192e+01  -5.1724138e-03
   1.4201970e+01  -4.6551724e-03
   1.4216749e+01  -4.6551724e-03
   1.4231527e+01  -4.6551724e-03
   1.4246305e+01  -4.6551724e-03
   1.4261084e+01  -4.1379310e-03
   1.4275862e+01  -4.1379310e-03
   1.4290640e+01  -4.1379310e-03
   1.4305419e+01  -3.6206897e-03
   1.4320197e+01  -3.6206897e-03
   1.4334975e+01  -3.6206897e-03
   1.4344828e+01  -3.1034483e-03
   1.4359606e+01  -3.1034483e-03
   1.4374384e+01  -2.5862069e-03
   1.4389163e+01  -2.5862069e-03
   1.4403941e+01  -2.5862069e-03
   1.4403941e+01  -2.5862069e-03
   1.4418719e+01  -2.0689655e-03
   1.4433498e+01  -2.0689655e-03
   1.4448276e+01  -1.5517241e-03
   1.4463054e+01  -1.5517241e-03
   1.4477833e+01  -1.0344828e-03
   1.4492611e+01  -1.0344828e-03
   1.4507389e+01  -5.1724138e-04
   1.4522167e+01  -5.1724138e-04
   1.4536946e+01  -5.1724138e-04
   1.4546798e+01   0.0000000e+00
   1.4561576e+01   0.0000000e+00
   1.4576355e+01   5.1724138e-04
   1.4591133e+01   5.1724138e-04
   1.4605911e+01   1.0344828e-03
   1.4620690e+01   1.0344828e-03
   1.4635468e+01   1.0344828e-03
   1.4650246e+01   1.5517241e-03
   1.4665025e+01   1.5517241e-03
   1.4665025e+01   1.5517241e-03
   1.4679803e+01   2.0689655e-03
   1.4694581e+01   2.0689655e-03
   1.4709360e+01   2.0689655e-03
   1.4724138e+01   2.5862069e-03
   1.4738916e+01   2.5862069e-03
   1.4753695e+01   3.1034483e-03
   1.4763547e+01   3.1034483e-03
   1.4778325e+01   3.1034483e-03
   1.4793103e+01   3.1034483e-03
   1.4807882e+01   3.6206897e-03
   1.4822660e+01   3.6206897e-03
   1.4837438e+01   3.6206897e-03
   1.4852217e+01   3.6206897e-03
   1.4866995e+01   3.6206897e-03
   1.4881773e+01   4.1379310e-03
   1.4896552e+01   4.1379310e-03
   1.4911330e+01   4.1379310e-03
   1.4926108e+01   4.1379310e-03
   1.4940887e+01   4.1379310e-03
   1.4955665e+01   4.1379310e-03
   1.4965517e+01   4.1379310e-03
   1.4980296e+01   4.1379310e-03
   1.4995074e+01   4.1379310e-03
   1.5009852e+01   4.1379310e-03
   1.5024631e+01   4.1379310e-03
   1.5039409e+01   4.1379310e-03
   1.5054187e+01   4.1379310e-03
   1.5068966e+01   4.1379310e-03
   1.5083744e+01   4.1379310e-03
   1.5098522e+01   4.1379310e-03
   1.5113300e+01   4.1379310e-03
   1.5128079e+01   4.1379310e-03
   1.5142857e+01   4.1379310e-03
   1.5157635e+01   3.6206897e-03
   1.5167488e+01   3.6206897e-03
   1.5182266e+01   3.6206897e-03
   1.5197044e+01   3.6206897e-03
   1.5211823e+01   3.6206897e-03
   1.5226601e+01   3.1034483e-03
   1.5241379e+01   3.1034483e-03
   1.5256158e+01   3.1034483e-03
   1.5270936e+01   3.1034483e-03
   1.5285714e+01   2.5862069e-03
   1.5300493e+01   2.5862069e-03
   1.5315271e+01   2.5862069e-03
   1.5330049e+01   2.0689655e-03
   1.5344828e+01   2.0689655e-03
   1.5359606e+01   2.0689655e-03
   1.5369458e+01   1.5517241e-03
   1.5369458e+01   1.5517241e-03
   1.5384236e+01   1.5517241e-03
   1.5399015e+01   1.0344828e-03
   1.5413793e+01   1.0344828e-03
   1.5428571e+01   1.0344828e-03
   1.5443350e+01   5.1724138e-04
   1.5458128e+01   5.1724138e-04
   1.5472906e+01   5.1724138e-04
   1.5487685e+01   0.0000000e+00
   1.5502463e+01   0.0000000e+00
   1.5517241e+01  -5.1724138e-04
   1.5532020e+01  -5.1724138e-04
   1.5546798e+01  -5.1724138e-04
   1.5561576e+01  -1.0344828e-03
   1.5576355e+01  -1.0344828e-03
   1.5586207e+01  -1.0344828e-03
   1.5600985e+01  -1.5517241e-03
   1.5615764e+01  -1.5517241e-03
   1.5630542e+01  -1.5517241e-03
   1.5645320e+01  -2.0689655e-03
   1.5660099e+01  -2.0689655e-03
   1.5674877e+01  -2.0689655e-03
   1.5674877e+01  -2.5862069e-03
   1.5689655e+01  -2.5862069e-03
   1.5704433e+01  -2.5862069e-03
   1.5719212e+01  -3.1034483e-03
   1.5733990e+01  -3.1034483e-03
   1.5748768e+01  -3.1034483e-03
   1.5763547e+01  -3.1034483e-03
   1.5778325e+01  -3.6206897e-03
   1.5788177e+01  -3.6206897e-03
   1.5802956e+01  -3.6206897e-03
   1.5817734e+01  -3.6206897e-03
   1.5832512e+01  -4.1379310e-03
   1.5847291e+01  -4.1379310e-03
   1.5862069e+01  -4.1379310e-03
   1.5876847e+01  -4.1379310e-03
   1.5891626e+01  -4.1379310e-03
   1.5906404e+01  -4.1379310e-03
   1.5921182e+01  -4.1379310e-03
   1.5935961e+01  -4.1379310e-03
   1.5950739e+01  -4.6551724e-03
   1.5965517e+01  -4.6551724e-03
   1.5980296e+01  -4.6551724e-03
   1.5990148e+01  -4.6551724e-03
   1.6004926e+01  -4.6551724e-03
   1.6019704e+01  -4.6551724e-03
   1.6034483e+01  -4.6551724e-03
   1.6049261e+01  -4.6551724e-03
   1.6064039e+01  -4.6551724e-03
   1.6078818e+01  -4.6551724e-03
   1.6093596e+01  -4.6551724e-03
   1.6108374e+01  -4.1379310e-03
   1.6123153e+01  -4.1379310e-03
   1.6137931e+01  -4.1379310e-03
   1.6152709e+01  -4.1379310e-03
   1.6167488e+01  -4.1379310e-03
   1.6182266e+01  -4.1379310e-03
   1.6192118e+01  -4.1379310e-03
   1.6206897e+01  -4.1379310e-03
   1.6221675e+01  -3.6206897e-03
   1.6236453e+01  -3.6206897e-03
   1.6251232e+01  -3.6206897e-03
   1.6266010e+01  -3.6206897e-03
   1.6280788e+01  -3.6206897e-03
   1.6295567e+01  -3.1034483e-03
   1.6310345e+01  -3.1034483e-03
   1.6325123e+01  -3.1034483e-03
   1.6339901e+01  -3.1034483e-03
   1.6354680e+01  -2.5862069e-03
   1.6369458e+01  -2.5862069e-03
   1.6384236e+01  -2.5862069e-03
   1.6384236e+01  -2.5862069e-03
   1.6394089e+01  -2.0689655e-03
   1.6408867e+01  -2.0689655e-03
   1.6423645e+01  -2.0689655e-03
   1.6438424e+01  -1.5517241e-03
   1.6453202e+01  -1.5517241e-03
   1.6467980e+01  -1.5517241e-03
   1.6482759e+01  -1.0344828e-03
   1.6497537e+01  -1.0344828e-03
   1.6512315e+01  -1.0344828e-03
   1.6527094e+01  -5.1724138e-04
   1.6541872e+01  -5.1724138e-04
   1.6556650e+01  -5.1724138e-04
   1.6571429e+01   0.0000000e+00
   1.6586207e+01   0.0000000e+00
   1.6600985e+01   0.0000000e+00
   1.6610837e+01   0.0000000e+00
   1.6625616e+01   5.1724138e-04
   1.6640394e+01   5.1724138e-04
   1.6655172e+01   5.1724138e-04
   1.6669951e+01   1.0344828e-03
   1.6684729e+01   1.0344828e-03
   1.6699507e+01   1.0344828e-03
   1.6714286e+01   1.5517241e-03
   1.6729064e+01   1.5517241e-03
   1.6743842e+01   1.5517241e-03
   1.6753695e+01   1.5517241e-03
   1.6758621e+01   1.5517241e-03
   1.6773399e+01   2.0689655e-03
   1.6788177e+01   2.0689655e-03
   1.6802956e+01   2.0689655e-03
   1.6812808e+01   2.0689655e-03
   1.6827586e+01   2.5862069e-03
   1.6842365e+01   2.5862069e-03
   1.6857143e+01   2.5862069e-03
   1.6871921e+01   2.5862069e-03
   1.6886700e+01   2.5862069e-03
   1.6901478e+01   2.5862069e-03
   1.6916256e+01   2.5862069e-03
   1.6931034e+01   3.1034483e-03
   1.6945813e+01   3.1034483e-03
   1.6960591e+01   3.1034483e-03
   1.6975369e+01   3.1034483e-03
   1.6990148e+01   3.1034483e-03
   1.7004926e+01   3.1034483e-03
   1.7014778e+01   3.1034483e-03
   1.7029557e+01   3.1034483e-03
   1.7044335e+01   3.1034483e-03
   1.7059113e+01   3.1034483e-03
   1.7073892e+01   3.1034483e-03
   1.7088670e+01   3.1034483e-03
   1.7103448e+01   3.1034483e-03
   1.7118227e+01   3.1034483e-03
   1.7133005e+01   3.1034483e-03
   1.7147783e+01   2.5862069e-03
   1.7162562e+01   2.5862069e-03
   1.7177340e+01   2.5862069e-03
   1.7192118e+01   2.5862069e-03
   1.7206897e+01   2.5862069e-03
   1.7216749e+01   2.5862069e-03
   1.7231527e+01   2.5862069e-03
   1.7246305e+01   2.0689655e-03
   1.7261084e+01   2.0689655e-03
   1.7275862e+01   2.0689655e-03
   1.7290640e+01   2.0689655e-03
   1.7305419e+01   1.5517241e-03
   1.7315271e+01   1.5517241e-03
   1.7320197e+01   1.5517241e-03
   1.7334975e+01   1.5517241e-03
   1.7349754e+01   1.5517241e-03
   1.7364532e+01   1.0344828e-03
   1.7379310e+01   1.0344828e-03
   1.7394089e+01   1.0344828e-03
   1.7408867e+01   1.0344828e-03
   1.7423645e+01   5.1724138e-04
   1.7433498e+01   5.1724138e-04
   1.7448276e+01   5.1724138e-04
   1.7463054e+01   5.1724138e-04
   1.7477833e+01   0.0000000e+00
   1.7492611e+01   0.0000000e+00
   1.7507389e+01   0.0000000e+00
   1.7522167e+01  -5.1724138e-04
   1.7536946e+01  -5.1724138e-04
   1.7551724e+01  -5.1724138e-04
   1.7566502e+01  -5.1724138e-04
   1.7581281e+01  -1.0344828e-03
   1.7596059e+01  -1.0344828e-03
   1.7610837e+01  -1.0344828e-03
   1.7625616e+01  -1.0344828e-03
   1.7635468e+01  -1.5517241e-03
   1.7650246e+01  -1.5517241e-03
   1.7665025e+01  -1.5517241e-03
   1.7679803e+01  -1.5517241e-03
   1.7694581e+01  -2.0689655e-03
   1.7709360e+01  -2.0689655e-03
   1.7724138e+01  -2.0689655e-03
   1.7738916e+01  -2.0689655e-03
   1.7748768e+01  -2.5862069e-03
   1.7753695e+01  -2.5862069e-03
   1.7768473e+01  -2.5862069e-03
   1.7783251e+01  -2.5862069e-03
   1.7798030e+01  -2.5862069e-03
   1.7812808e+01  -2.5862069e-03
   1.7827586e+01  -3.1034483e-03
   1.7837438e+01  -3.1034483e-03
   1.7852217e+01  -3.1034483e-03
   1.7866995e+01  -3.1034483e-03
   1.7881773e+01  -3.1034483e-03
   1.7896552e+01  -3.1034483e-03
   1.7911330e+01  -3.1034483e-03
   1.7926108e+01  -3.6206897e-03
   1.7940887e+01  -3.6206897e-03
   1.7955665e+01  -3.6206897e-03
   1.7970443e+01  -3.6206897e-03
   1.7985222e+01  -3.6206897e-03
   1.8000000e+01  -3.6206897e-03
   1.8014778e+01  -3.6206897e-03
   1.8029557e+01  -3.6206897e-03
   1.8039409e+01  -3.6206897e-03
   1.8054187e+01  -3.6206897e-03
   1.8068966e+01  -3.6206897e-03
   1.8083744e+01  -3.6206897e-03
   1.8098522e+01  -3.6206897e-03
   1.8113300e+01  -3.6206897e-03
   1.8128079e+01  -3.6206897e-03
   1.8142857e+01  -3.6206897e-03
   1.8157635e+01  -3.6206897e-03
   1.8172414e+01  -3.6206897e-03
   1.8187192e+01  -3.1034483e-03
   1.8201970e+01  -3.1034483e-03
   1.8216749e+01  -3.1034483e-03
   1.8231527e+01  -3.1034483e-03
   1.8241379e+01  -3.1034483e-03
   1.8256158e+01  -3.1034483e-03
   1.8270936e+01  -3.1034483e-03
   1.8285714e+01  -2.5862069e-03
   1.8300493e+01  -2.5862069e-03
   1.8315271e+01  -2.5862069e-03
   1.8330049e+01  -2.5862069e-03
   1.8344828e+01  -2.5862069e-03
   1.8349754e+01  -2.5862069e-03
   1.8359606e+01  -2.0689655e-03
   1.8374384e+01  -2.0689655e-03
   1.8389163e+01  -2.0689655e-03
   1.8403941e+01  -2.0689655e-03
   1.8418719e+01  -1.5517241e-03
   1.8433498e+01  -1.5517241e-03
   1.8448276e+01  -1.5517241e-03
   1.8458128e+01  -1.5517241e-03
   1.8472906e+01  -1.0344828e-03
   1.8487685e+01  -1.0344828e-03
   1.8502463e+01  -1.0344828e-03
   1.8517241e+01  -1.0344828e-03
   1.8532020e+01  -1.0344828e-03
   1.8546798e+01  -5.1724138e-04
   1.8561576e+01  -5.1724138e-04
   1.8576355e+01  -5.1724138e-04
   1.8591133e+01  -5.1724138e-04
   1.8605911e+01   0.0000000e+00
   1.8620690e+01   0.0000000e+00
   1.8635468e+01   0.0000000e+00
   1.8650246e+01   0.0000000e+00
   1.8660099e+01   0.0000000e+00
   1.8674877e+01   5.1724138e-04
   1.8689655e+01   5.1724138e-04
   1.8704433e+01   5.1724138e-04
   1.8719212e+01   5.1724138e-04
   1.8733990e+01   5.1724138e-04
   1.8748768e+01   1.0344828e-03
   1.8763547e+01   1.0344828e-03
   1.8778325e+01   1.0344828e-03
   1.8793103e+01   1.0344828e-03
   1.8807882e+01   1.0344828e-03
   1.8822660e+01   1.0344828e-03
   1.8837438e+01   1.5517241e-03
   1.8852217e+01   1.5517241e-03
   1.8862069e+01   1.5517241e-03
   1.8876847e+01   1.5517241e-03
   1.8891626e+01   1.5517241e-03
   1.8906404e+01   1.5517241e-03
   1.8906404e+01   1.5517241e-03
   1.8921182e+01   1.5517241e-03
   1.8935961e+01   2.0689655e-03
   1.8950739e+01   2.0689655e-03
   1.8965517e+01   2.0689655e-03
   1.8980296e+01   2.0689655e-03
   1.8995074e+01   2.0689655e-03
   1.9009852e+01   2.0689655e-03
   1.9024631e+01   2.0689655e-03
   1.9039409e+01   2.0689655e-03
   1.9054187e+01   2.0689655e-03
   1.9064039e+01   2.0689655e-03
   1.9078818e+01   2.0689655e-03
   1.9093596e+01   2.0689655e-03
   1.9108374e+01   2.0689655e-03
   1.9123153e+01   2.0689655e-03
   1.9137931e+01   2.0689655e-03
   1.9152709e+01   2.0689655e-03
   1.9167488e+01   2.0689655e-03
   1.9182266e+01   1.5517241e-03
   1.9197044e+01   1.5517241e-03
   1.9201970e+01   1.5517241e-03
   1.9211823e+01   1.5517241e-03
   1.9226601e+01   1.5517241e-03
   1.9241379e+01   1.5517241e-03
   1.9256158e+01   1.5517241e-03
   1.9270936e+01   1.5517241e-03
   1.9280788e+01   1.5517241e-03
   1.9295567e+01   1.0344828e-03
   1.9310345e+01   1.0344828e-03
   1.9325123e+01   1.0344828e-03
   1.9339901e+01   1.0344828e-03
   1.9354680e+01   1.0344828e-03
   1.9369458e+01   1.0344828e-03
   1.9384236e+01   5.1724138e-04
   1.9399015e+01   5.1724138e-04
   1.9413793e+01   5.1724138e-04
   1.9428571e+01   5.1724138e-04
   1.9443350e+01   5.1724138e-04
   1.9458128e+01   0.0000000e+00
   1.9472906e+01   0.0000000e+00
   1.9482759e+01   0.0000000e+00
   1.9497537e+01   0.0000000e+00
   1.9512315e+01   0.0000000e+00
   1.9527094e+01  -5.1724138e-04
   1.9541872e+01  -5.1724138e-04
   1.9556650e+01  -5.1724138e-04
   1.9571429e+01  -5.1724138e-04
   1.9586207e+01  -5.1724138e-04
   1.9600985e+01  -5.1724138e-04
   1.9615764e+01  -1.0344828e-03
   1.9630542e+01  -1.0344828e-03
   1.9645320e+01  -1.0344828e-03
   1.9660099e+01  -1.0344828e-03
   1.9674877e+01  -1.0344828e-03
   1.9684729e+01  -1.5517241e-03
   1.9699507e+01  -1.5517241e-03
   1.9714286e+01  -1.5517241e-03
   1.9729064e+01  -1.5517241e-03
   1.9743842e+01  -1.5517241e-03
   1.9758621e+01  -1.5517241e-03
   1.9773399e+01  -2.0689655e-03
   1.9788177e+01  -2.0689655e-03
   1.9802956e+01  -2.0689655e-03
   1.9817734e+01  -2.0689655e-03
   1.9832512e+01  -2.0689655e-03
   1.9847291e+01  -2.0689655e-03
   1.9857143e+01  -2.5862069e-03
   1.9862069e+01  -2.5862069e-03
   1.9876847e+01  -2.5862069e-03
   1.9886700e+01  -2.5862069e-03
   1.9901478e+01  -2.5862069e-03
   1.9916256e+01  -2.5862069e-03
   1.9931034e+01  -2.5862069e-03
   1.9945813e+01  -2.5862069e-03
   1.9960591e+01  -2.5862069e-03
   1.9975369e+01  -2.5862069e-03
   1.9990148e+01  -2.5862069e-03
   2.0004926e+01  -2.5862069e-03
   2.0019704e+01  -2.5862069e-03
   2.0034483e+01  -2.5862069e-03
   2.0049261e+01  -2.5862069e-03
   2.0064039e+01  -2.5862069e-03
   2.0078818e+01  -2.5862069e-03
   2.0093596e+01  -2.5862069e-03
   2.0103448e+01  -2.5862069e-03
   2.0118227e+01  -2.5862069e-03
   2.0133005e+01  -2.5862069e-03
   2.0147783e+01  -2.5862069e-03
   2.0162562e+01  -2.5862069e-03
   2.0177340e+01  -2.5862069e-03
   2.0192118e+01  -2.5862069e-03
   2.0206897e+01  -2.5862069e-03
   2.0221675e+01  -2.5862069e-03
   2.0236453e+01  -2.5862069e-03
   2.0251232e+01  -2.5862069e-03
   2.0266010e+01  -2.5862069e-03
   2.0275862e+01  -2.5862069e-03
   2.0280788e+01  -2.0689655e-03
   2.0295567e+01  -2.0689655e-03
   2.0305419e+01  -2.0689655e-03
   2.0320197e+01  -2.0689655e-03
   2.0334975e+01  -2.0689655e-03
   2.0349754e+01  -2.0689655e-03
   2.0364532e+01  -2.0689655e-03
   2.0379310e+01  -1.5517241e-03
   2.0394089e+01  -1.5517241e-03
   2.0408867e+01  -1.5517241e-03
   2.0423645e+01  -1.5517241e-03
   2.0438424e+01  -1.5517241e-03
   2.0453202e+01  -1.5517241e-03
   2.0467980e+01  -1.0344828e-03
   2.0482759e+01  -1.0344828e-03
   2.0497537e+01  -1.0344828e-03
   2.0507389e+01  -1.0344828e-03
   2.0522167e+01  -1.0344828e-03
   2.0536946e+01  -1.0344828e-03
   2.0551724e+01  -5.1724138e-04
   2.0566502e+01  -5.1724138e-04
   2.0581281e+01  -5.1724138e-04
   2.0596059e+01  -5.1724138e-04
   2.0610837e+01  -5.1724138e-04
   2.0625616e+01  -5.1724138e-04
   2.0640394e+01   0.0000000e+00
   2.0655172e+01   0.0000000e+00
   2.0669951e+01   0.0000000e+00
   2.0684729e+01   0.0000000e+00
   2.0699507e+01   0.0000000e+00
   2.0709360e+01   0.0000000e+00
   2.0724138e+01   0.0000000e+00
   2.0738916e+01   5.1724138e-04
   2.0753695e+01   5.1724138e-04
   2.0768473e+01   5.1724138e-04
   2.0783251e+01   5.1724138e-04
   2.0798030e+01   5.1724138e-04
   2.0812808e+01   5.1724138e-04
   2.0827586e+01   5.1724138e-04
   2.0842365e+01   5.1724138e-04
   2.0857143e+01   1.0344828e-03
   2.0871921e+01   1.0344828e-03
   2.0886700e+01   1.0344828e-03
   2.0901478e+01   1.0344828e-03
   2.0911330e+01   1.0344828e-03
   2.0926108e+01   1.0344828e-03
   2.0940887e+01   1.0344828e-03
   2.0955665e+01   1.0344828e-03
   2.0970443e+01   1.0344828e-03
   2.0985222e+01   1.0344828e-03
   2.1000000e+01   1.0344828e-03
   2.1014778e+01   1.0344828e-03
   2.1029557e+01   1.0344828e-03
   2.1044335e+01   1.0344828e-03
   2.1059113e+01   1.0344828e-03
   2.1073892e+01   1.0344828e-03
   2.1088670e+01   1.0344828e-03
   2.1103448e+01   1.0344828e-03
   2.1118227e+01   1.0344828e-03
   2.1128079e+01   1.0344828e-03
   2.1142857e+01   1.0344828e-03
   2.1157635e+01   1.0344828e-03
   2.1172414e+01   1.0344828e-03
   2.1187192e+01   1.0344828e-03
   2.1201970e+01   1.0344828e-03
   2.1216749e+01   1.0344828e-03
   2.1231527e+01   1.0344828e-03
   2.1246305e+01   1.0344828e-03
   2.1261084e+01   1.0344828e-03
   2.1275862e+01   1.0344828e-03
   2.1290640e+01   1.0344828e-03
   2.1305419e+01   1.0344828e-03
   2.1320197e+01   5.1724138e-04
   2.1330049e+01   5.1724138e-04
   2.1344828e+01   5.1724138e-04
   2.1359606e+01   5.1724138e-04
   2.1374384e+01   5.1724138e-04
   2.1389163e+01   5.1724138e-04
   2.1403941e+01   5.1724138e-04
   2.1418719e+01   5.1724138e-04
   2.1433498e+01   0.0000000e+00
   2.1448276e+01   0.0000000e+00
   2.1463054e+01   0.0000000e+00
   2.1477833e+01   0.0000000e+00
   2.1492611e+01   0.0000000e+00
   2.1507389e+01   0.0000000e+00
   2.1522167e+01   0.0000000e+00
   2.1532020e+01   0.0000000e+00
   2.1546798e+01  -5.1724138e-04
   2.1561576e+01  -5.1724138e-04
   2.1576355e+01  -5.1724138e-04
   2.1591133e+01  -5.1724138e-04
   2.1605911e+01  -5.1724138e-04
   2.1620690e+01  -5.1724138e-04
   2.1635468e+01  -5.1724138e-04
   2.1650246e+01  -1.0344828e-03
   2.1665025e+01  -1.0344828e-03
   2.1679803e+01  -1.0344828e-03
   2.1694581e+01  -1.0344828e-03
   2.1709360e+01  -1.0344828e-03
   2.1724138e+01  -1.0344828e-03
   2.1733990e+01  -1.0344828e-03
   2.1748768e+01  -1.0344828e-03
   2.1763547e+01  -1.5517241e-03
   2.1778325e+01  -1.5517241e-03
   2.1793103e+01  -1.5517241e-03
   2.1807882e+01  -1.5517241e-03
   2.1822660e+01  -1.5517241e-03
   2.1837438e+01  -1.5517241e-03
   2.1852217e+01  -1.5517241e-03
   2.1866995e+01  -1.5517241e-03
   2.1881773e+01  -1.5517241e-03
   2.1896552e+01  -2.0689655e-03
   2.1911330e+01  -2.0689655e-03
   2.1926108e+01  -2.0689655e-03
   2.1940887e+01  -2.0689655e-03
   2.1950739e+01  -2.0689655e-03
   2.1965517e+01  -2.0689655e-03
   2.1980296e+01  -2.0689655e-03
   2.1995074e+01  -2.0689655e-03
   2.2009852e+01  -2.0689655e-03
   2.2024631e+01  -2.0689655e-03
   2.2039409e+01  -2.0689655e-03
   2.2054187e+01  -2.0689655e-03
   2.2068966e+01  -2.0689655e-03
   2.2083744e+01  -2.0689655e-03
   2.2098522e+01  -2.0689655e-03
   2.2113300e+01  -2.0689655e-03
   2.2128079e+01  -2.0689655e-03
   2.2142857e+01  -2.0689655e-03
   2.2152709e+01  -2.0689655e-03
   2.2167488e+01  -2.0689655e-03
   2.2182266e+01  -2.0689655e-03
   2.2197044e+01  -2.0689655e-03
   2.2211823e+01  -2.0689655e-03
   2.2226601e+01  -2.0689655e-03
   2.2241379e+01  -2.0689655e-03
   2.2256158e+01  -2.0689655e-03
   2.2270936e+01  -2.0689655e-03
   2.2285714e+01  -2.0689655e-03
   2.2300493e+01  -1.5517241e-03
   2.2315271e+01  -1.5517241e-03
   2.2330049e+01  -1.5517241e-03
   2.2344828e+01  -1.5517241e-03
   2.2354680e+01  -1.5517241e-03
   2.2369458e+01  -1.5517241e-03
   2.2384236e+01  -1.5517241e-03
   2.2399015e+01  -1.5517241e-03
   2.2413793e+01  -1.5517241e-03
   2.2428571e+01  -1.5517241e-03
   2.2443350e+01  -1.0344828e-03
   2.2458128e+01  -1.0344828e-03
   2.2472906e+01  -1.0344828e-03
   2.2487685e+01  -1.0344828e-03
   2.2502463e+01  -1.0344828e-03
   2.2517241e+01  -1.0344828e-03
   2.2532020e+01  -1.0344828e-03
   2.2546798e+01  -1.0344828e-03
   2.2556650e+01  -5.1724138e-04
   2.2571429e+01  -5.1724138e-04
   2.2586207e+01  -5.1724138e-04
   2.2600985e+01  -5.1724138e-04
   2.2615764e+01  -5.1724138e-04
   2.2630542e+01  -5.1724138e-04
   2.2645320e+01  -5.1724138e-04
   2.2660099e+01  -5.1724138e-04
   2.2674877e+01   0.0000000e+00
   2.2689655e+01   0.0000000e+00
   2.2704433e+01   0.0000000e+00
   2.2719212e+01   0.0000000e+00
   2.2733990e+01   0.0000000e+00
   2.2748768e+01   0.0000000e+00
   2.2758621e+01   0.0000000e+00
   2.2773399e+01   0.0000000e+00
   2.2788177e+01   0.0000000e+00
   2.2802956e+01   0.0000000e+00
   2.2817734e+01   5.1724138e-04
   2.2832512e+01   5.1724138e-04
   2.2847291e+01   5.1724138e-04
   2.2862069e+01   5.1724138e-04
   2.2876847e+01   5.1724138e-04
   2.2891626e+01   5.1724138e-04
   2.2906404e+01   5.1724138e-04
   2.2921182e+01   5.1724138e-04
   2.2935961e+01   5.1724138e-04
   2.2950739e+01   5.1724138e-04
   2.2965517e+01   5.1724138e-04
   2.2975369e+01   5.1724138e-04
   2.2990148e+01   5.1724138e-04
   2.3004926e+01   5.1724138e-04
   2.3019704e+01   5.1724138e-04
   2.3034483e+01   5.1724138e-04
   2.3049261e+01   5.1724138e-04
   2.3064039e+01   5.1724138e-04
   2.3078818e+01   5.1724138e-04
   2.3093596e+01   5.1724138e-04
   2.3108374e+01   5.1724138e-04
   2.3123153e+01   5.1724138e-04
   2.3137931e+01   5.1724138e-04
   2.3152709e+01   5.1724138e-04
   2.3167488e+01   5.1724138e-04
   2.3177340e+01   5.1724138e-04
   2.3192118e+01   5.1724138e-04
   2.3206897e+01   5.1724138e-04
   2.3221675e+01   5.1724138e-04
   2.3236453e+01   5.1724138e-04
   2.3251232e+01   5.1724138e-04
   2.3266010e+01   5.1724138e-04
   2.3280788e+01   5.1724138e-04
   2.3295567e+01   5.1724138e-04
   2.3310345e+01   5.1724138e-04
   2.3325123e+01   5.1724138e-04
   2.3339901e+01   5.1724138e-04
   2.3354680e+01   5.1724138e-04
   2.3369458e+01   5.1724138e-04
   2.3379310e+01   0.0000000e+00
   2.3394089e+01   0.0000000e+00
   2.3408867e+01   0.0000000e+00
   2.3423645e+01   0.0000000e+00
   2.3438424e+01   0.0000000e+00
   2.3453202e+01   0.0000000e+00
   2.3467980e+01   0.0000000e+00
   2.3482759e+01   0.0000000e+00
   2.3497537e+01   0.0000000e+00
   2.3512315e+01   0.0000000e+00
   2.3527094e+01   0.0000000e+00
   2.3541872e+01  -5.1724138e-04
   2.3556650e+01  -5.1724138e-04
   2.3571429e+01  -5.1724138e-04
   2.3581281e+01  -5.1724138e-04
   2.3596059e+01  -5.1724138e-04
   2.3610837e+01  -5.1724138e-04
   2.3625616e+01  -5.1724138e-04
   2.3640394e+01  -5.1724138e-04
   2.3655172e+01  -5.1724138e-04
   2.3669951e+01  -5.1724138e-04
   2.3684729e+01  -1.0344828e-03
   2.3699507e+01  -1.0344828e-03
   2.3714286e+01  -1.0344828e-03
   2.3729064e+01  -1.0344828e-03
   2.3743842e+01  -1.0344828e-03
   2.3758621e+01  -1.0344828e-03
   2.3773399e+01  -1.0344828e-03
   2.3788177e+01  -1.0344828e-03
   2.3798030e+01  -1.0344828e-03
   2.3812808e+01  -1.0344828e-03
   2.3827586e+01  -1.0344828e-03
   2.3842365e+01  -1.5517241e-03
   2.3857143e+01  -1.5517241e-03
   2.3871921e+01  -1.5517241e-03
   2.3886700e+01  -1.5517241e-03
   2.3901478e+01  -1.5517241e-03
   2.3916256e+01  -1.5517241e-03
   2.3931034e+01  -1.5517241e-03
   2.3945813e+01  -1.5517241e-03
   2.3960591e+01  -1.5517241e-03
   2.3975369e+01  -1.5517241e-03
   2.3990148e+01  -1.5517241e-03
   2.4000000e+01  -1.5517241e-03
   2.4014778e+01  -1.5517241e-03
   2.4029557e+01  -1.5517241e-03
   2.4044335e+01  -1.5517241e-03
   2.4059113e+01  -1.5517241e-03
   2.4073892e+01  -1.5517241e-03
   2.4088670e+01  -1.5517241e-03
   2.4103448e+01  -1.5517241e-03
   2.4118227e+01  -1.5517241e-03
   2.4133005e+01  -1.5517241e-03
   2.4147783e+01  -1.5517241e-03
   2.4162562e+01  -1.5517241e-03
   2.4177340e+01  -1.5517241e-03
   2.4192118e+01  -1.5517241e-03
   2.4201970e+01  -1.5517241e-03
   2.4216749e+01  -1.5517241e-03
   2.4231527e+01  -1.5517241e-03
   2.4246305e+01  -1.5517241e-03
   2.4261084e+01  -1.5517241e-03
   2.4275862e+01  -1.5517241e-03
   2.4290640e+01  -1.5517241e-03
   2.4305419e+01  -1.5517241e-03
   2.4320197e+01  -1.5517241e-03
   2.4334975e+01  -1.5517241e-03
   2.4349754e+01  -1.5517241e-03
   2.4364532e+01  -1.5517241e-03
   2.4379310e+01  -1.5517241e-03
   2.4394089e+01  -1.0344828e-03
   2.4403941e+01  -1.0344828e-03
   2.4418719e+01  -1.0344828e-03
   2.4433498e+01  -1.0344828e-03
   2.4448276e+01  -1.0344828e-03
   2.4463054e+01  -1.0344828e-03
   2.4477833e+01  -1.0344828e-03
   2.4492611e+01  -1.0344828e-03
   2.4507389e+01  -1.0344828e-03
   2.4522167e+01  -1.0344828e-03
   2.4536946e+01  -1.0344828e-03
   2.4551724e+01  -1.0344828e-03
   2.4566502e+01  -5.1724138e-04
   2.4581281e+01  -5.1724138e-04
   2.4596059e+01  -5.1724138e-04
   2.4610837e+01  -5.1724138e-04
   2.4620690e+01  -5.1724138e-04
   2.4635468e+01  -5.1724138e-04
   2.4650246e+01  -5.1724138e-04
   2.4665025e+01  -5.1724138e-04
   2.4679803e+01  -5.1724138e-04
   2.4694581e+01  -5.1724138e-04
   2.4709360e+01  -5.1724138e-04
   2.4724138e+01   0.0000000e+00
   2.4738916e+01   0.0000000e+00
   2.4753695e+01   0.0000000e+00
   2.4768473e+01   0.0000000e+00
   2.4783251e+01   0.0000000e+00
   2.4798030e+01   0.0000000e+00
   2.4812808e+01   0.0000000e+00
   2.4822660e+01   0.0000000e+00
   2.4837438e+01   0.0000000e+00
   2.4852217e+01   0.0000000e+00
   2.4866995e+01   0.0000000e+00
   2.4881773e+01   0.0000000e+00
   2.4896552e+01   0.0000000e+00
   2.4911330e+01   0.0000000e+00
   2.4926108e+01   0.0000000e+00
   2.4940887e+01   0.0000000e+00
   2.4955665e+01   5.1724138e-04
   2.4970443e+01   5.1724138e-04
   2.4985222e+01   5.1724138e-04
   2.5000000e+01   5.1724138e-04
   2.5014778e+01   5.1724138e-04
   2.5024631e+01   5.1724138e-04
   2.5039409e+01   5.1724138e-04
   2.5054187e+01   5.1724138e-04
   2.5068966e+01   5.1724138e-04
   2.5083744e+01   5.1724138e-04
   2.5098522e+01   5.1724138e-04
   2.5113300e+01   5.1724138e-04
   2.5128079e+01   5.1724138e-04
   2.5142857e+01   5.1724138e-04
   2.5157635e+01   5.1724138e-04
   2.5172414e+01   5.1724138e-04
   2.5187192e+01   5.1724138e-04
   2.5201970e+01   5.1724138e-04
   2.5216749e+01   5.1724138e-04
   2.5226601e+01   5.1724138e-04
   2.5241379e+01   5.1724138e-04
   2.5256158e+01   5.1724138e-04
   2.5270936e+01   5.1724138e-04
   2.5285714e+01   0.0000000e+00
   2.5300493e+01   0.0000000e+00
   2.5315271e+01   0.0000000e+00
   2.5330049e+01   0.0000000e+00
   2.5344828e+01   0.0000000e+00
   2.5359606e+01   0.0000000e+00
   2.5374384e+01   0.0000000e+00
   2.5389163e+01   0.0000000e+00
   2.5403941e+01   0.0000000e+00
   2.5418719e+01   0.0000000e+00
   2.5428571e+01   0.0000000e+00
   2.5443350e+01   0.0000000e+00
   2.5458128e+01   0.0000000e+00
   2.5472906e+01   0.0000000e+00
   2.5487685e+01   0.0000000e+00
   2.5502463e+01   0.0000000e+00
   2.5517241e+01   0.0000000e+00
   2.5532020e+01  -5.1724138e-04
   2.5546798e+01  -5.1724138e-04
   2.5561576e+01  -5.1724138e-04
   2.5576355e+01  -5.1724138e-04
   2.5591133e+01  -5.1724138e-04
   2.5605911e+01  -5.1724138e-04
   2.5620690e+01  -5.1724138e-04
   2.5635468e+01  -5.1724138e-04
   2.5645320e+01  -5.1724138e-04
   2.5660099e+01  -5.1724138e-04
   2.5674877e+01  -5.1724138e-04
   2.5689655e+01  -5.1724138e-04
   2.5704433e+01  -5.1724138e-04
   2.5719212e+01  -5.1724138e-04
   2.5733990e+01  -1.0344828e-03
   2.5748768e+01  -1.0344828e-03
   2.5763547e+01  -1.0344828e-03
   2.5778325e+01  -1.0344828e-03
   2.5793103e+01  -1.0344828e-03
   2.5807882e+01  -1.0344828e-03
   2.5822660e+01  -1.0344828e-03
   2.5837438e+01  -1.0344828e-03
   2.5847291e+01  -1.0344828e-03
   2.5862069e+01  -1.0344828e-03
   2.5876847e+01  -1.0344828e-03
   2.5891626e+01  -1.0344828e-03
   2.5906404e+01  -1.0344828e-03
   2.5921182e+01  -1.0344828e-03
   2.5935961e+01  -1.0344828e-03
   2.5950739e+01  -1.0344828e-03
   2.5965517e+01  -1.0344828e-03
   2.5980296e+01  -1.0344828e-03
   2.5995074e+01  -1.0344828e-03
   2.6009852e+01  -1.0344828e-03
   2.6024631e+01  -1.5517241e-03
   2.6039409e+01  -1.5517241e-03
   2.6049261e+01  -1.5517241e-03
   2.6064039e+01  -1.5517241e-03
   2.6078818e+01  -1.5517241e-03
   2.6093596e+01  -1.5517241e-03
   2.6108374e+01  -1.5517241e-03
   2.6123153e+01  -1.5517241e-03
   2.6137931e+01  -1.5517241e-03
   2.6152709e+01  -1.5517241e-03
   2.6167488e+01  -1.5517241e-03
   2.6182266e+01  -1.5517241e-03
   2.6197044e+01  -1.5517241e-03
   2.6211823e+01  -1.5517241e-03
   2.6226601e+01  -1.5517241e-03
   2.6241379e+01  -1.5517241e-03
   2.6251232e+01  -1.0344828e-03
   2.6266010e+01  -1.0344828e-03
   2.6280788e+01  -1.0344828e-03
   2.6295567e+01  -1.0344828e-03
   2.6310345e+01  -1.0344828e-03
   2.6325123e+01  -1.0344828e-03
   2.6339901e+01  -1.0344828e-03
   2.6354680e+01  -1.0344828e-03
   2.6369458e+01  -1.0344828e-03
   2.6384236e+01  -1.0344828e-03
   2.6399015e+01  -1.0344828e-03
   2.6413793e+01  -1.0344828e-03
   2.6428571e+01  -1.0344828e-03
   2.6443350e+01  -1.0344828e-03
   2.6458128e+01  -1.0344828e-03
   2.6467980e+01  -1.0344828e-03
   2.6482759e+01  -1.0344828e-03
   2.6497537e+01  -1.0344828e-03
   2.6512315e+01  -1.0344828e-03
   2.6527094e+01  -1.0344828e-03
   2.6541872e+01  -5.1724138e-04
   2.6556650e+01  -5.1724138e-04
   2.6571429e+01  -5.1724138e-04
   2.6586207e+01  -5.1724138e-04
   2.6600985e+01  -5.1724138e-04
   2.6615764e+01  -5.1724138e-04
   2.6630542e+01  -5.1724138e-04
   2.6645320e+01  -5.1724138e-04
   2.6660099e+01  -5.1724138e-04
   2.6669951e+01  -5.1724138e-04
   2.6684729e+01  -5.1724138e-04
   2.6699507e+01  -5.1724138e-04
   2.6714286e+01  -5.1724138e-04
   2.6729064e+01  -5.1724138e-04
   2.6743842e+01  -5.1724138e-04
   2.6758621e+01  -5.1724138e-04
   2.6773399e+01   0.0000000e+00
   2.6788177e+01   0.0000000e+00
   2.6802956e+01   0.0000000e+00
   2.6817734e+01   0.0000000e+00
   2.6832512e+01   0.0000000e+00
   2.6847291e+01   0.0000000e+00
   2.6862069e+01   0.0000000e+00
   2.6871921e+01   0.0000000e+00
   2.6886700e+01   0.0000000e+00
   2.6901478e+01   0.0000000e+00
   2.6916256e+01   0.0000000e+00
   2.6931034e+01   0.0000000e+00
   2.6945813e+01   0.0000000e+00
   2.6960591e+01   0.0000000e+00
   2.6975369e+01   0.0000000e+00
   2.6990148e+01   0.0000000e+00
   2.7004926e+01   0.0000000e+00
   2.7019704e+01   0.0000000e+00
   2.7034483e+01   0.0000000e+00
   2.7049261e+01   0.0000000e+00
   2.7064039e+01   0.0000000e+00
   2.7073892e+01   0.0000000e+00
   2.7088670e+01   0.0000000e+00
   2.7103448e+01   0.0000000e+00
   2.7118227e+01   0.0000000e+00
   2.7133005e+01   0.0000000e+00
   2.7147783e+01   0.0000000e+00
   2.7162562e+01   0.0000000e+00
   2.7177340e+01   0.0000000e+00
   2.7192118e+01   0.0000000e+00
   2.7206897e+01   0.0000000e+00
   2.7221675e+01   0.0000000e+00
   2.7236453e+01   0.0000000e+00
   2.7251232e+01   0.0000000e+00
   2.7266010e+01   0.0000000e+00
   2.7280788e+01   0.0000000e+00
   2.7290640e+01   0.0000000e+00
   2.7305419e+01   0.0000000e+00
   2.7320197e+01   0.0000000e+00
   2.7334975e+01   0.0000000e+00
   2.7349754e+01   0.0000000e+00
   2.7364532e+01   0.0000000e+00
   2.7379310e+01   0.0000000e+00
   2.7394089e+01   0.0000000e+00
   2.7408867e+01   0.0000000e+00
   2.7423645e+01   0.0000000e+00
   2.7438424e+01   0.0000000e+00
   2.7453202e+01   0.0000000e+00
   2.7467980e+01   0.0000000e+00
   2.7482759e+01   0.0000000e+00
   2.7492611e+01   0.0000000e+00
   2.7507389e+01   0.0000000e+00
   2.7522167e+01   0.0000000e+00
   2.7536946e+01  -5.1724138e-04
   2.7551724e+01  -5.1724138e-04
   2.7566502e+01  -5.1724138e-04
   2.7581281e+01  -5.1724138e-04
   2.7596059e+01  -5.1724138e-04
   2.7610837e+01  -5.1724138e-04
   2.7625616e+01  -5.1724138e-04
   2.7640394e+01  -5.1724138e-04
   2.7655172e+01  -5.1724138e-04
   2.7669951e+01  -5.1724138e-04
   2.7684729e+01  -5.1724138e-04
   2.7694581e+01  -5.1724138e-04
   2.7709360e+01  -5.1724138e-04
   2.7724138e+01  -5.1724138e-04
   2.7738916e+01  -5.1724138e-04
   2.7753695e+01  -5.1724138e-04
   2.7768473e+01  -5.1724138e-04
   2.7783251e+01  -5.1724138e-04
   2.7798030e+01  -5.1724138e-04
   2.7812808e+01  -5.1724138e-04
   2.7827586e+01  -1.0344828e-03
   2.7842365e+01  -1.0344828e-03
   2.7857143e+01  -1.0344828e-03
   2.7871921e+01  -1.0344828e-03
   2.7886700e+01  -1.0344828e-03
   2.7896552e+01  -1.0344828e-03
   2.7911330e+01  -1.0344828e-03
   2.7926108e+01  -1.0344828e-03
   2.7940887e+01  -1.0344828e-03
   2.7955665e+01  -1.0344828e-03
   2.7970443e+01  -1.0344828e-03
   2.7985222e+01  -1.0344828e-03
   2.8000000e+01  -1.0344828e-03
   2.8014778e+01  -1.0344828e-03
   2.8029557e+01  -1.0344828e-03
   2.8044335e+01  -1.0344828e-03
   2.8059113e+01  -1.0344828e-03
   2.8073892e+01  -1.0344828e-03
   2.8088670e+01  -1.0344828e-03
   2.8098522e+01  -1.0344828e-03
   2.8113300e+01  -1.0344828e-03
   2.8128079e+01  -1.0344828e-03
   2.8142857e+01  -1.0344828e-03
   2.8157635e+01  -1.0344828e-03
   2.8172414e+01  -1.0344828e-03
   2.8187192e+01  -1.0344828e-03
   2.8201970e+01  -1.0344828e-03
   2.8216749e+01  -1.0344828e-03
   2.8231527e+01  -1.0344828e-03
   2.8246305e+01  -1.0344828e-03
   2.8261084e+01  -1.0344828e-03
   2.8275862e+01  -1.0344828e-03
   2.8290640e+01  -1.0344828e-03
   2.8305419e+01  -1.0344828e-03
   2.8315271e+01  -1.0344828e-03
   2.8330049e+01  -1.0344828e-03
   2.8344828e+01  -1.0344828e-03
   2.8359606e+01  -1.0344828e-03
   2.8374384e+01  -1.0344828e-03
   2.8389163e+01  -1.0344828e-03
   2.8403941e+01  -1.0344828e-03
   2.8418719e+01  -1.0344828e-03
   2.8433498e+01  -1.0344828e-03
   2.8448276e+01  -1.0344828e-03
   2.8463054e+01  -1.0344828e-03
   2.8477833e+01  -1.0344828e-03
   2.8492611e+01  -5.1724138e-04
   2.8507389e+01  -5.1724138e-04
   2.8517241e+01  -5.1724138e-04
   2.8532020e+01  -5.1724138e-04
   2.8546798e+01  -5.1724138e-04
   2.8561576e+01  -5.1724138e-04
   2.8576355e+01  -5.1724138e-04
   2.8591133e+01  -5.1724138e-04
   2.8605911e+01  -5.1724138e-04
   2.8620690e+01  -5.1724138e-04
   2.8635468e+01  -5.1724138e-04
   2.8650246e+01  -5.1724138e-04
   2.8665025e+01  -5.1724138e-04
   2.8679803e+01  -5.1724138e-04
   2.8694581e+01  -5.1724138e-04
   2.8709360e+01  -5.1724138e-04
   2.8719212e+01  -5.1724138e-04
   2.8733990e+01  -5.1724138e-04
   2.8748768e+01  -5.1724138e-04
   2.8763547e+01  -5.1724138e-04
   2.8778325e+01  -5.1724138e-04
   2.8793103e+01  -5.1724138e-04
   2.8807882e+01   0.0000000e+00
   2.8822660e+01   0.0000000e+00
   2.8837438e+01   0.0000000e+00
   2.8852217e+01   0.0000000e+00
   2.8866995e+01   0.0000000e+00
   2.8881773e+01   0.0000000e+00
   2.8896552e+01   0.0000000e+00
   2.8911330e+01   0.0000000e+00
   2.8921182e+01   0.0000000e+00
   2.8935961e+01   0.0000000e+00
   2.8950739e+01   0.0000000e+00
   2.8965517e+01   0.0000000e+00
   2.8980296e+01   0.0000000e+00
   2.8995074e+01   0.0000000e+00
   2.9009852e+01   0.0000000e+00
   2.9024631e+01   0.0000000e+00
   2.9039409e+01   0.0000000e+00
   2.9054187e+01   0.0000000e+00
   2.9068966e+01   0.0000000e+00
   2.9083744e+01   0.0000000e+00
   2.9098522e+01   0.0000000e+00
   2.9113300e+01   0.0000000e+00
   2.9128079e+01   0.0000000e+00
   2.9137931e+01   0.0000000e+00
   2.9152709e+01   0.0000000e+00
   2.9167488e+01   0.0000000e+00
   2.9182266e+01   0.0000000e+00
   2.9197044e+01   0.0000000e+00
   2.9211823e+01   0.0000000e+00
   2.9226601e+01   0.0000000e+00
   2.9241379e+01   0.0000000e+00
   2.9256158e+01   0.0000000e+00
   2.9270936e+01   0.0000000e+00
   2.9285714e+01   0.0000000e+00
   2.9300493e+01   0.0000000e+00
   2.9315271e+01   0.0000000e+00
   2.9330049e+01   0.0000000e+00
   2.9339901e+01   0.0000000e+00
   2.9354680e+01   0.0000000e+00
   2.9369458e+01   0.0000000e+00
   2.9384236e+01   0.0000000e+00
   2.9399015e+01   0.0000000e+00
   2.9413793e+01   0.0000000e+00
   2.9428571e+01   0.0000000e+00
   2.9443350e+01   0.0000000e+00
   2.9458128e+01   0.0000000e+00
   2.9472906e+01   0.0000000e+00
   2.9487685e+01   0.0000000e+00
   2.9502463e+01   0.0000000e+00
   2.9517241e+01   0.0000000e+00
   2.9532020e+01   0.0000000e+00
   2.9541872e+01   0.0000000e+00
   2.9556650e+01  -5.1724138e-04
   2.9571429e+01  -5.1724138e-04
   2.9586207e+01  -5.1724138e-04
   2.9600985e+01  -5.1724138e-04
   2.9615764e+01  -5.1724138e-04
   2.9630542e+01  -5.1724138e-04
   2.9645320e+01  -5.1724138e-04
   2.9660099e+01  -5.1724138e-04
   2.9674877e+01  -5.1724138e-04
   2.9689655e+01  -5.1724138e-04
   2.9704433e+01  -5.1724138e-04
   2.9719212e+01  -5.1724138e-04
   2.9733990e+01  -5.1724138e-04
   2.9743842e+01  -5.1724138e-04
   2.9758621e+01  -5.1724138e-04
   2.9773399e+01  -5.1724138e-04
   2.9788177e+01  -5.1724138e-04
   2.9802956e+01  -5.1724138e-04
   2.9817734e+01  -5.1724138e-04
   2.9832512e+01  -5.1724138e-04
   2.9847291e+01  -5.1724138e-04
   2.9862069e+01  -5.1724138e-04
   2.9876847e+01  -5.1724138e-04
   2.9891626e+01  -5.1724138e-04
   2.9906404e+01  -5.1724138e-04
   2.9921182e+01  -5.1724138e-04
   2.9935961e+01  -5.1724138e-04
   2.9945813e+01  -5.1724138e-04
   2.9960591e+01  -5.1724138e-04
   2.9975369e+01  -5.1724138e-04
   2.9990148e+01  -5.1724138e-04
   3.0004926e+01  -5.1724138e-04
   3.0019704e+01  -1.0344828e-03
   3.0034483e+01  -1.0344828e-03
   3.0049261e+01  -1.0344828e-03
   3.0064039e+01  -1.0344828e-03
   3.0078818e+01  -1.0344828e-03
   3.0093596e+01  -1.0344828e-03
   3.0108374e+01  -1.0344828e-03
   3.0123153e+01  -1.0344828e-03
   3.0137931e+01  -1.0344828e-03
   3.0152709e+01  -1.0344828e-03
   3.0162562e+01  -1.0344828e-03
   3.0177340e+01  -1.0344828e-03
   3.0192118e+01  -1.0344828e-03
   3.0206897e+01  -1.0344828e-03
   3.0221675e+01  -1.0344828e-03
   3.0236453e+01  -1.0344828e-03
   3.0251232e+01  -1.0344828e-03
   3.0266010e+01  -1.0344828e-03
   3.0280788e+01  -1.0344828e-03
   3.0295567e+01  -1.0344828e-03
   3.0310345e+01  -1.0344828e-03
   3.0325123e+01  -5.1724138e-04
   3.0339901e+01  -5.1724138e-04
   3.0354680e+01  -5.1724138e-04
   3.0364532e+01  -5.1724138e-04
   3.0379310e+01  -5.1724138e-04
   3.0394089e+01  -5.1724138e-04
   3.0408867e+01  -5.1724138e-04
   3.0423645e+01  -5.1724138e-04
   3.0438424e+01  -5.1724138e-04
   3.0453202e+01  -5.1724138e-04
   3.0467980e+01  -5.1724138e-04
   3.0482759e+01  -5.1724138e-04
   3.0497537e+01  -5.1724138e-04
   3.0512315e+01  -5.1724138e-04
   3.0527094e+01  -5.1724138e-04
   3.0541872e+01  -5.1724138e-04
   3.0556650e+01  -5.1724138e-04
   3.0566502e+01  -5.1724138e-04
   3.0581281e+01  -5.1724138e-04
   3.0596059e+01  -5.1724138e-04
   3.0610837e+01  -5.1724138e-04
   3.0625616e+01  -5.1724138e-04
   3.0640394e+01  -5.1724138e-04
   3.0655172e+01  -5.1724138e-04
   3.0669951e+01  -5.1724138e-04
   3.0684729e+01  -5.1724138e-04
   3.0699507e+01  -5.1724138e-04
   3.0714286e+01  -5.1724138e-04
   3.0729064e+01  -5.1724138e-04
   3.0743842e+01  -5.1724138e-04
   3.0758621e+01  -5.1724138e-04
   3.0768473e+01  -5.1724138e-04
   3.0783251e+01  -5.1724138e-04
   3.0798030e+01   0.0000000e+00
   3.0812808e+01   0.0000000e+00
   3.0827586e+01   0.0000000e+00
   3.0842365e+01   0.0000000e+00
   3.0857143e+01   0.0000000e+00
   3.0871921e+01   0.0000000e+00
   3.0886700e+01   0.0000000e+00
   3.0901478e+01   0.0000000e+00
   3.0916256e+01   0.0000000e+00
   3.0931034e+01   0.0000000e+00
   3.0945813e+01   0.0000000e+00
   3.0960591e+01   0.0000000e+00
   3.0975369e+01   0.0000000e+00
   3.0985222e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1014778e+01   0.0000000e+00
   3.1029557e+01   0.0000000e+00
   3.1044335e+01   0.0000000e+00
   3.1059113e+01   0.0000000e+00
   3.1073892e+01   0.0000000e+00
   3.1088670e+01   0.0000000e+00
   3.1103448e+01   0.0000000e+00
   3.1118227e+01   0.0000000e+00
   3.1133005e+01   0.0000000e+00
   3.1147783e+01   0.0000000e+00
   3.1162562e+01   0.0000000e+00
   3.1177340e+01   0.0000000e+00
   3.1187192e+01   0.0000000e+00
   3.1201970e+01   0.0000000e+00
   3.1216749e+01   0.0000000e+00
   3.1231527e+01   0.0000000e+00
   3.1246305e+01   0.0000000e+00
   3.1261084e+01   0.0000000e+00
   3.1275862e+01   0.0000000e+00
   3.1290640e+01   0.0000000e+00
   3.1305419e+01   0.0000000e+00
   3.1320197e+01   0.0000000e+00
   3.1334975e+01   0.0000000e+00
   3.1349754e+01   0.0000000e+00
   3.1364532e+01   0.0000000e+00
   3.1379310e+01   0.0000000e+00
   3.1389163e+01   0.0000000e+00
   3.1403941e+01   0.0000000e+00
   3.1418719e+01   0.0000000e+00
   3.1433498e+01   0.0000000e+00
   3.1448276e+01   0.0000000e+00
   3.1463054e+01   0.0000000e+00
   3.1477833e+01   0.0000000e+00
   3.1492611e+01   0.0000000e+00
   3.1507389e+01   0.0000000e+00
   3.1522167e+01   0.0000000e+00
   3.1536946e+01   0.0000000e+00
   3.1551724e+01   0.0000000e+00
   3.1566502e+01   0.0000000e+00
   3.1581281e+01   0.0000000e+00
   3.1591133e+01   0.0000000e+00
   3.1605911e+01   0.0000000e+00
   3.1620690e+01   0.0000000e+00
   3.1635468e+01   0.0000000e+00
   3.1650246e+01  -5.1724138e-04
   3.1665025e+01  -5.1724138e-04
   3.1679803e+01  -5.1724138e-04
   3.1694581e+01  -5.1724138e-04
   3.1709360e+01  -5.1724138e-04
   3.1724138e+01  -5.1724138e-04
   3.1738916e+01  -5.1724138e-04
   3.1753695e+01  -5.1724138e-04
   3.1768473e+01  -5.1724138e-04
   3.1783251e+01  -5.1724138e-04
   3.1798030e+01  -5.1724138e-04
   3.1807882e+01  -5.1724138e-04
   3.1822660e+01  -5.1724138e-04
   3.1837438e+01  -5.1724138e-04
   3.1852217e+01  -5.1724138e-04
   3.1866995e+01  -5.1724138e-04
   3.1881773e+01  -5.1724138e-04
   3.1896552e+01  -5.1724138e-04
   3.1911330e+01  -5.1724138e-04
   3.1926108e+01  -5.1724138e-04
   3.1940887e+01  -5.1724138e-04
   3.1955665e+01  -5.1724138e-04
   3.1970443e+01  -5.1724138e-04
   3.1985222e+01  -5.1724138e-04
   3.2000000e+01  -5.1724138e-04
   3.2009852e+01  -5.1724138e-04
   3.2024631e+01  -5.1724138e-04
   3.2039409e+01  -5.1724138e-04
   3.2054187e+01  -5.1724138e-04
   3.2068966e+01  -5.1724138e-04
   3.2083744e+01  -5.1724138e-04
   3.2098522e+01  -5.1724138e-04
   3.2113300e+01  -5.1724138e-04
   3.2128079e+01  -5.1724138e-04
   3.2142857e+01  -5.1724138e-04
   3.2157635e+01  -5.1724138e-04
   3.2172414e+01  -5.1724138e-04
   3.2187192e+01  -5.1724138e-04
   3.2201970e+01  -5.1724138e-04
   3.2211823e+01  -5.1724138e-04
   3.2226601e+01  -5.1724138e-04
   3.2241379e+01  -5.1724138e-04
   3.2256158e+01  -5.1724138e-04
   3.2270936e+01  -5.1724138e-04
   3.2285714e+01  -5.1724138e-04
   3.2300493e+01  -5.1724138e-04
   3.2315271e+01  -5.1724138e-04
   3.2330049e+01  -5.1724138e-04
   3.2344828e+01  -5.1724138e-04
   3.2359606e+01  -5.1724138e-04
   3.2374384e+01  -5.1724138e-04
   3.2389163e+01  -5.1724138e-04
   3.2403941e+01  -5.1724138e-04
   3.2413793e+01  -5.1724138e-04
   3.2428571e+01  -5.1724138e-04
   3.2443350e+01  -5.1724138e-04
   3.2458128e+01  -5.1724138e-04
   3.2472906e+01  -5.1724138e-04
   3.2487685e+01  -5.1724138e-04
   3.2502463e+01  -5.1724138e-04
   3.2517241e+01  -5.1724138e-04
   3.2532020e+01  -5.1724138e-04
   3.2546798e+01  -5.1724138e-04
   3.2561576e+01  -5.1724138e-04
   3.2576355e+01  -5.1724138e-04
   3.2591133e+01  -5.1724138e-04
   3.2605911e+01  -5.1724138e-04
   3.2615764e+01  -5.1724138e-04
   3.2630542e+01  -5.1724138e-04
   3.2645320e+01  -5.1724138e-04
   3.2660099e+01  -5.1724138e-04
   3.2674877e+01  -5.1724138e-04
   3.2689655e+01  -5.1724138e-04
   3.2704433e+01  -5.1724138e-04
   3.2719212e+01   0.0000000e+00
   3.2733990e+01   0.0000000e+00
   3.2748768e+01   0.0000000e+00
   3.2763547e+01   0.0000000e+00
   3.2778325e+01   0.0000000e+00
   3.2793103e+01   0.0000000e+00
   3.2807882e+01   0.0000000e+00
   3.2822660e+01   0.0000000e+00
   3.2832512e+01   0.0000000e+00
   3.2847291e+01   0.0000000e+00
   3.2862069e+01   0.0000000e+00
   3.2876847e+01   0.0000000e+00
   3.2891626e+01   0.0000000e+00
   3.2906404e+01   0.0000000e+00
   3.2921182e+01   0.0000000e+00
   3.2935961e+01   0.0000000e+00
   3.2950739e+01   0.0000000e+00
   3.2965517e+01   0.0000000e+00
   3.2980296e+01   0.0000000e+00
   3.2995074e+01   0.0000000e+00
   3.3009852e+01   0.0000000e+00
   3.3024631e+01   0.0000000e+00
   3.3034483e+01   0.0000000e+00
   3.3049261e+01   0.0000000e+00
   3.3064039e+01   0.0000000e+00
   3.3078818e+01   0.0000000e+00
   3.3093596e+01   0.0000000e+00
   3.3108374e+01   0.0000000e+00
   3.3123153e+01   0.0000000e+00
   3.3137931e+01   0.0000000e+00
   3.3152709e+01   0.0000000e+00
   3.3167488e+01   0.0000000e+00
   3.3182266e+01   0.0000000e+00
   3.3197044e+01   0.0000000e+00
   3.3211823e+01   0.0000000e+00
   3.3226601e+01   0.0000000e+00
   3.3236453e+01   0.0000000e+00
   3.3251232e+01   0.0000000e+00
   3.3266010e+01   0.0000000e+00
   3.3280788e+01   0.0000000e+00
   3.3295567e+01   0.0000000e+00
   3.3310345e+01   0.0000000e+00
   3.3325123e+01   0.0000000e+00
   3.3339901e+01   0.0000000e+00
   3.3354680e+01   0.0000000e+00
   3.3369458e+01   0.0000000e+00
   3.3384236e+01   0.0000000e+00
   3.3399015e+01   0.0000000e+00
   3.3413793e+01   0.0000000e+00
   3.3428571e+01   0.0000000e+00
   3.3438424e+01   0.0000000e+00
   3.3453202e+01   0.0000000e+00
   3.3467980e+01   0.0000000e+00
   3.3482759e+01   0.0000000e+00
   3.3497537e+01   0.0000000e+00
   3.3512315e+01   0.0000000e+00
   3.3527094e+01   0.0000000e+00
   3.3541872e+01   0.0000000e+00
   3.3556650e+01   0.0000000e+00
   3.3571429e+01   0.0000000e+00
   3.3586207e+01   0.0000000e+00
   3.3600985e+01   0.0000000e+00
   3.3615764e+01   0.0000000e+00
   3.3630542e+01   0.0000000e+00
   3.3645320e+01   0.0000000e+00
   3.3655172e+01   0.0000000e+00
   3.3669951e+01   0.0000000e+00
   3.3684729e+01   0.0000000e+00
   3.3699507e+01   0.0000000e+00
   3.3714286e+01   0.0000000e+00
   3.3729064e+01   0.0000000e+00
   3.3743842e+01   0.0000000e+00
   3.3758621e+01   0.0000000e+00
   3.3773399e+01   0.0000000e+00
   3.3788177e+01   0.0000000e+00
   3.3802956e+01   0.0000000e+00
   3.3817734e+01   0.0000000e+00
   3.3832512e+01   0.0000000e+00
   3.3847291e+01   0.0000000e+00
   3.3857143e+01   0.0000000e+00
   3.3871921e+01  -5.1724138e-04
   3.3886700e+01  -5.1724138e-04
   3.3901478e+01  -5.1724138e-04
   3.3916256e+01  -5.1724138e-04
   3.3931034e+01  -5.1724138e-04
   3.3945813e+01  -5.1724138e-04
   3.3960591e+01  -5.1724138e-04
   3.3975369e+01  -5.1724138e-04
   3.3990148e+01  -5.1724138e-04
   3.4004926e+01  -5.1724138e-04
   3.4019704e+01  -5.1724138e-04
   3.4034483e+01  -5.1724138e-04
   3.4049261e+01  -5.1724138e-04
   3.4059113e+01  -5.1724138e-04
   3.4073892e+01  -5.1724138e-04
   3.4088670e+01  -5.1724138e-04
   3.4103448e+01  -5.1724138e-04
   3.4118227e+01  -5.1724138e-04
   3.4133005e+01  -5.1724138e-04
   3.4147783e+01  -5.1724138e-04
   3.4162562e+01  -5.1724138e-04
   3.4177340e+01  -5.1724138e-04
   3.4192118e+01  -5.1724138e-04
   3.4206897e+01  -5.1724138e-04
   3.4221675e+01  -5.1724138e-04
   3.4236453e+01  -5.1724138e-04
   3.4251232e+01  -5.1724138e-04
   3.4261084e+01  -5.1724138e-04
   3.4275862e+01  -5.1724138e-04
   3.4290640e+01  -5.1724138e-04
   3.4305419e+01  -5.1724138e-04
   3.4320197e+01  -5.1724138e-04
   3.4334975e+01  -5.1724138e-04
   3.4349754e+01  -5.1724138e-04
   3.4364532e+01  -5.1724138e-04
   3.4379310e+01  -5.1724138e-04
   3.4394089e+01  -5.1724138e-04
   3.4408867e+01  -5.1724138e-04
   3.4423645e+01  -5.1724138e-04
   3.4438424e+01  -5.1724138e-04
   3.4453202e+01  -5.1724138e-04
   3.4463054e+01  -5.1724138e-04
   3.4477833e+01  -5.1724138e-04
   3.4492611e+01  -5.1724138e-04
   3.4507389e+01  -5.1724138e-04
   3.4522167e+01  -5.1724138e-04
   3.4536946e+01   0.0000000e+00
   3.4551724e+01   0.0000000e+00
   3.4566502e+01   0.0000000e+00
   3.4581281e+01   0.0000000e+00
   3.4596059e+01   0.0000000e+00
   3.4610837e+01   0.0000000e+00
   3.4625616e+01   0.0000000e+00
   3.4640394e+01   0.0000000e+00
   3.4655172e+01   0.0000000e+00
   3.4669951e+01   0.0000000e+00
   3.4679803e+01   0.0000000e+00
   3.4694581e+01   0.0000000e+00
   3.4709360e+01   0.0000000e+00
   3.4724138e+01   0.0000000e+00
   3.4738916e+01   0.0000000e+00
   3.4753695e+01   0.0000000e+00
   3.4768473e+01   0.0000000e+00
   3.4783251e+01   0.0000000e+00
   3.4798030e+01   0.0000000e+00
   3.4812808e+01   0.0000000e+00
   3.4827586e+01   0.0000000e+00
   3.4842365e+01   0.0000000e+00
   3.4857143e+01   0.0000000e+00
   3.4871921e+01   0.0000000e+00
   3.4881773e+01   0.0000000e+00
   3.4896552e+01   0.0000000e+00
   3.4896552e+01   0.0000000e+00
   3.4911330e+01   0.0000000e+00
   3.4911330e+01   0.0000000e+00
   3.4926108e+01   0.0000000e+00
   3.4940887e+01   0.0000000e+00
   3.4955665e+01   0.0000000e+00
   3.4970443e+01   0.0000000e+00
   3.4985222e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5014778e+01   0.0000000e+00
   3.5029557e+01   0.0000000e+00
   3.5044335e+01   0.0000000e+00
   3.5059113e+01   0.0000000e+00
   3.5073892e+01   0.0000000e+00
   3.5083744e+01   0.0000000e+00
   3.5098522e+01   0.0000000e+00
   3.5113300e+01   0.0000000e+00
   3.5128079e+01   0.0000000e+00
   3.5142857e+01   0.0000000e+00
   3.5157635e+01   0.0000000e+00
   3.5172414e+01   0.0000000e+00
   3.5187192e+01   0.0000000e+00
   3.5201970e+01   0.0000000e+00
   3.5216749e+01   0.0000000e+00
   3.5231527e+01   0.0000000e+00
   3.5246305e+01   0.0000000e+00
   3.5261084e+01   0.0000000e+00
   3.5275862e+01   0.0000000e+00
   3.5285714e+01   0.0000000e+00
   3.5300493e+01   0.0000000e+00
   3.5315271e+01   0.0000000e+00
   3.5330049e+01   0.0000000e+00
   3.5344828e+01   0.0000000e+00
   3.5359606e+01   0.0000000e+00
   3.5374384e+01   0.0000000e+00
   3.5389163e+01   0.0000000e+00
   3.5403941e+01   0.0000000e+00
   3.5418719e+01   0.0000000e+00
   3.5433498e+01   0.0000000e+00
   3.5448276e+01   0.0000000e+00
   3.5463054e+01   0.0000000e+00
   3.5477833e+01   0.0000000e+00
   3.5492611e+01   0.0000000e+00
   3.5502463e+01   0.0000000e+00
   3.5517241e+01   0.0000000e+00
   3.5532020e+01   0.0000000e+00
   3.5546798e+01   0.0000000e+00
   3.5561576e+01   0.0000000e+00
   3.5576355e+01   0.0000000e+00
   3.5591133e+01   0.0000000e+00
   3.5605911e+01   0.0000000e+00
   3.5620690e+01   0.0000000e+00
   3.5635468e+01   0.0000000e+00
   3.5650246e+01   0.0000000e+00
   3.5665025e+01   0.0000000e+00
   3.5679803e+01   0.0000000e+00
   3.5694581e+01   0.0000000e+00
   3.5704433e+01   0.0000000e+00
   3.5719212e+01   0.0000000e+00
   3.5733990e+01   0.0000000e+00
   3.5748768e+01   0.0000000e+00
   3.5763547e+01   0.0000000e+00
   3.5778325e+01   0.0000000e+00
   3.5793103e+01   0.0000000e+00
   3.5807882e+01   0.0000000e+00
   3.5822660e+01   0.0000000e+00
   3.5837438e+01   0.0000000e+00
   3.5852217e+01   0.0000000e+00
   3.5866995e+01   0.0000000e+00
   3.5881773e+01   0.0000000e+00
   3.5896552e+01   0.0000000e+00
   3.5906404e+01   0.0000000e+00
   3.5921182e+01   0.0000000e+00
   3.5935961e+01   0.0000000e+00
   3.5950739e+01   0.0000000e+00
   3.5965517e+01   0.0000000e+00
   3.5980296e+01   0.0000000e+00
   3.5995074e+01   0.0000000e+00
   3.6009852e+01   0.0000000e+00
   3.6024631e+01   0.0000000e+00
   3.6039409e+01   0.0000000e+00
   3.6054187e+01   0.0000000e+00
   3.6068966e+01   0.0000000e+00
   3.6083744e+01   0.0000000e+00
   3.6098522e+01   0.0000000e+00
   3.6108374e+01   0.0000000e+00
   3.6123153e+01   0.0000000e+00
   3.6137931e+01   0.0000000e+00
   3.6152709e+01   0.0000000e+00
   3.6167488e+01   0.0000000e+00
   3.6182266e+01   0.0000000e+00
   3.6197044e+01   0.0000000e+00
   3.6211823e+01   0.0000000e+00
   3.6226601e+01   0.0000000e+00
   3.6241379e+01   0.0000000e+00
   3.6256158e+01   0.0000000e+00
   3.6270936e+01   0.0000000e+00
   3.6285714e+01   0.0000000e+00
   3.6300493e+01   0.0000000e+00
   3.6315271e+01   0.0000000e+00
   3.6325123e+01   0.0000000e+00
   3.6339901e+01   0.0000000e+00
   3.6354680e+01   0.0000000e+00
   3.6369458e+01   0.0000000e+00
   3.6384236e+01   0.0000000e+00
   3.6399015e+01   0.0000000e+00
   3.6413793e+01   0.0000000e+00
   3.6428571e+01   0.0000000e+00
   3.6443350e+01   0.0000000e+00
   3.6458128e+01   0.0000000e+00
   3.6472906e+01   0.0000000e+00
   3.6487685e+01   0.0000000e+00
   3.6502463e+01   0.0000000e+00
   3.6517241e+01   0.0000000e+00
   3.6527094e+01   0.0000000e+00
   3.6541872e+01   0.0000000e+00
   3.6556650e+01   0.0000000e+00
   3.6571429e+01   0.0000000e+00
   3.6586207e+01   0.0000000e+00
   3.6600985e+01   0.0000000e+00
   3.6615764e+01   0.0000000e+00
   3.6630542e+01   0.0000000e+00
   3.6645320e+01   0.0000000e+00
   3.6660099e+01   0.0000000e+00
   3.6674877e+01   0.0000000e+00
   3.6689655e+01   0.0000000e+00
   3.6704433e+01   0.0000000e+00
   3.6719212e+01   0.0000000e+00
   3.6729064e+01   0.0000000e+00
   3.6743842e+01   0.0000000e+00
   3.6758621e+01   0.0000000e+00
   3.6773399e+01   0.0000000e+00
   3.6788177e+01   0.0000000e+00
   3.6802956e+01   0.0000000e+00
   3.6817734e+01   0.0000000e+00
   3.6832512e+01   0.0000000e+00
   3.6847291e+01   0.0000000e+00
   3.6862069e+01   0.0000000e+00
   3.6876847e+01   0.0000000e+00
   3.6891626e+01   0.0000000e+00
   3.6906404e+01   0.0000000e+00
   3.6921182e+01   0.0000000e+00
   3.6931034e+01   0.0000000e+00
   3.6945813e+01   0.0000000e+00
   3.6960591e+01   0.0000000e+00
   3.6975369e+01   0.0000000e+00
   3.6990148e+01   0.0000000e+00
   3.7004926e+01   0.0000000e+00
   3.7019704e+01   0.0000000e+00
   3.7034483e+01   0.0000000e+00
   3.7049261e+01   0.0000000e+00
   3.7064039e+01   0.0000000e+00
   3.7078818e+01   0.0000000e+00
   3.7093596e+01   0.0000000e+00
   3.7108374e+01   0.0000000e+00
   3.7123153e+01   0.0000000e+00
   3.7133005e+01   0.0000000e+00
   3.7147783e+01   0.0000000e+00
   3.7162562e+01   0.0000000e+00
   3.7177340e+01   0.0000000e+00
   3.7192118e+01   0.0000000e+00
   3.7206897e+01   0.0000000e+00
   3.7221675e+01   0.0000000e+00
   3.7236453e+01   0.0000000e+00
   3.7251232e+01   0.0000000e+00
   3.7266010e+01   0.0000000e+00
   3.7280788e+01   0.0000000e+00
   3.7295567e+01   0.0000000e+00
   3.7310345e+01   0.0000000e+00
   3.7325123e+01   0.0000000e+00
   3.7339901e+01   0.0000000e+00
   3.7349754e+01   0.0000000e+00
   3.7364532e+01   0.0000000e+00
   3.7379310e+01   0.0000000e+00
   3.7394089e+01   0.0000000e+00
   3.7408867e+01   0.0000000e+00
   3.7423645e+01   0.0000000e+00
   3.7438424e+01   0.0000000e+00
   3.7453202e+01   0.0000000e+00
   3.7467980e+01   0.0000000e+00
   3.7482759e+01   0.0000000e+00
   3.7497537e+01   0.0000000e+00
   3.7512315e+01   0.0000000e+00
   3.7527094e+01   0.0000000e+00
   3.7541872e+01   0.0000000e+00
   3.7551724e+01   0.0000000e+00
   3.7566502e+01   0.0000000e+00
   3.7581281e+01   0.0000000e+00
   3.7596059e+01   0.0000000e+00
   3.7610837e+01   0.0000000e+00
   3.7625616e+01   0.0000000e+00
   3.7640394e+01   0.0000000e+00
   3.7655172e+01   0.0000000e+00
   3.7669951e+01   0.0000000e+00
   3.7684729e+01   0.0000000e+00
   3.7699507e+01   0.0000000e+00
   3.7714286e+01   0.0000000e+00
   3.7729064e+01   0.0000000e+00
   3.7743842e+01   0.0000000e+00
   3.7753695e+01   0.0000000e+00
   3.7768473e+01   0.0000000e+00
   3.7783251e+01   0.0000000e+00
   3.7798030e+01   0.0000000e+00
   3.7812808e+01   0.0000000e+00
   3.7827586e+01   0.0000000e+00
   3.7842365e+01   0.0000000e+00
   3.7857143e+01   0.0000000e+00
   3.7871921e+01   0.0000000e+00
   3.7886700e+01   0.0000000e+00
   3.7901478e+01   0.0000000e+00
   3.7916256e+01   0.0000000e+00
   3.7931034e+01   0.0000000e+00
   3.7945813e+01   0.0000000e+00
   3.7955665e+01   0.0000000e+00
   3.7970443e+01   0.0000000e+00
   3.7985222e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8014778e+01   0.0000000e+00
   3.8029557e+01   0.0000000e+00
   3.8044335e+01   0.0000000e+00
   3.8059113e+01   0.0000000e+00
   3.8073892e+01   0.0000000e+00
   3.8088670e+01   0.0000000e+00
   3.8103448e+01   0.0000000e+00
   3.8118227e+01   0.0000000e+00
   3.8133005e+01   0.0000000e+00
   3.8147783e+01   0.0000000e+00
   3.8162562e+01   0.0000000e+00
   3.8172414e+01   0.0000000e+00
   3.8187192e+01   0.0000000e+00
   3.8201970e+01   0.0000000e+00
   3.8216749e+01   0.0000000e+00
   3.8231527e+01   0.0000000e+00
   3.8246305e+01   0.0000000e+00
   3.8261084e+01   0.0000000e+00
   3.8275862e+01   0.0000000e+00
   3.8290640e+01   0.0000000e+00
   3.8305419e+01   0.0000000e+00
   3.8320197e+01   0.0000000e+00
   3.8334975e+01   0.0000000e+00
   3.8349754e+01   0.0000000e+00
   3.8364532e+01   0.0000000e+00
   3.8374384e+01   0.0000000e+00
   3.8389163e+01   0.0000000e+00
   3.8403941e+01   0.0000000e+00
   3.8418719e+01   0.0000000e+00
   3.8433498e+01   0.0000000e+00
   3.8448276e+01   0.0000000e+00
   3.8463054e+01   0.0000000e+00
   3.8477833e+01   0.0000000e+00
   3.8492611e+01   0.0000000e+00
   3.8507389e+01   0.0000000e+00
   3.8522167e+01   0.0000000e+00
   3.8536946e+01   0.0000000e+00
   3.8551724e+01   0.0000000e+00
   3.8566502e+01   0.0000000e+00
   3.8576355e+01   0.0000000e+00
   3.8591133e+01   0.0000000e+00
   3.8605911e+01   0.0000000e+00
   3.8620690e+01   0.0000000e+00
   3.8635468e+01   0.0000000e+00
   3.8650246e+01   0.0000000e+00
   3.8665025e+01   0.0000000e+00
   3.8679803e+01   0.0000000e+00
   3.8694581e+01   0.0000000e+00
   3.8709360e+01   0.0000000e+00
   3.8724138e+01   0.0000000e+00
   3.8738916e+01   0.0000000e+00
   3.8753695e+01   0.0000000e+00
   3.8768473e+01   0.0000000e+00
   3.8778325e+01   0.0000000e+00
   3.8793103e+01   0.0000000e+00
   3.8807882e+01   0.0000000e+00
   3.8822660e+01   0.0000000e+00
   3.8837438e+01   0.0000000e+00
   3.8852217e+01   0.0000000e+00
   3.8866995e+01   0.0000000e+00
   3.8881773e+01   0.0000000e+00
   3.8896552e+01   0.0000000e+00
   3.8911330e+01   0.0000000e+00
   3.8926108e+01   0.0000000e+00
   3.8940887e+01   0.0000000e+00
   3.8955665e+01   0.0000000e+00
   3.8970443e+01   0.0000000e+00
   3.8985222e+01   0.0000000e+00
   3.8995074e+01   0.0000000e+00
   3.9009852e+01   0.0000000e+00
   3.9024631e+01   0.0000000e+00
   3.9039409e+01   0.0000000e+00
   3.9054187e+01   0.0000000e+00
   3.9068966e+01   0.0000000e+00
   3.9083744e+01   0.0000000e+00
   3.9098522e+01   0.0000000e+00
   3.9113300e+01   0.0000000e+00
   3.9128079e+01   0.0000000e+00
   3.9142857e+01   0.0000000e+00
   3.9157635e+01   0.0000000e+00
   3.9172414e+01   0.0000000e+00
   3.9187192e+01   0.0000000e+00
   3.9197044e+01   0.0000000e+00
   3.9211823e+01   0.0000000e+00
   3.9226601e+01   0.0000000e+00
   3.9241379e+01   0.0000000e+00
   3.9256158e+01   0.0000000e+00
   3.9270936e+01   0.0000000e+00
   3.9285714e+01   0.0000000e+00
   3.9300493e+01   0.0000000e+00
   3.9315271e+01   0.0000000e+00
   3.9330049e+01   0.0000000e+00
   3.9344828e+01   0.0000000e+00
   3.9359606e+01   0.0000000e+00
   3.9374384e+01   0.0000000e+00
   3.9389163e+01   0.0000000e+00
   3.9399015e+01   0.0000000e+00
   3.9413793e+01   0.0000000e+00
   3.9428571e+01   0.0000000e+00
   3.9443350e+01   0.0000000e+00
   3.9458128e+01   0.0000000e+00
   3.9472906e+01   0.0000000e+00
   3.9487685e+01   0.0000000e+00
   3.9502463e+01   0.0000000e+00
   3.9517241e+01   0.0000000e+00
   3.9532020e+01   0.0000000e+00
   3.9546798e+01   0.0000000e+00
   3.9561576e+01   0.0000000e+00
   3.9576355e+01   0.0000000e+00
   3.9591133e+01   0.0000000e+00
   3.9600985e+01   0.0000000e+00
   3.9615764e+01   0.0000000e+00
   3.9630542e+01   0.0000000e+00
   3.9645320e+01   0.0000000e+00
   3.9660099e+01   0.0000000e+00
   3.9674877e+01   0.0000000e+00
   3.9689655e+01   0.0000000e+00
   3.9704433e+01   0.0000000e+00
   3.9719212e+01   0.0000000e+00
   3.9733990e+01   0.0000000e+00
   3.9748768e+01   0.0000000e+00
   3.9763547e+01   0.0000000e+00
   3.9778325e+01   0.0000000e+00
   3.9793103e+01   0.0000000e+00
   3.9802956e+01   0.0000000e+00
   3.9817734e+01   0.0000000e+00
   3.9832512e+01   0.0000000e+00
   3.9847291e+01   0.0000000e+00
   3.9862069e+01   0.0000000e+00
   3.9876847e+01   0.0000000e+00
   3.9891626e+01   0.0000000e+00
   3.9906404e+01   0.0000000e+00
   3.9921182e+01   0.0000000e+00
   3.9935961e+01   0.0000000e+00
   3.9950739e+01   0.0000000e+00
   3.9965517e+01   0.0000000e+00
   3.9980296e+01   0.0000000e+00
   3.9995074e+01   0.0000000e+00
   4.0009852e+01   0.0000000e+00
   4.0019704e+01   0.0000000e+00
   4.0034483e+01   0.0000000e+00
   4.0049261e+01   0.0000000e+00
   4.0064039e+01   0.0000000e+00
   4.0078818e+01   0.0000000e+00
   4.0093596e+01   0.0000000e+00
   4.0108374e+01   0.0000000e+00
   4.0123153e+01   0.0000000e+00
   4.0137931e+01   0.0000000e+00
   4.0152709e+01   0.0000000e+00
   4.0167488e+01   0.0000000e+00
   4.0182266e+01   0.0000000e+00
   4.0197044e+01   0.0000000e+00
   4.0211823e+01   0.0000000e+00
   4.0221675e+01   0.0000000e+00
   4.0236453e+01   0.0000000e+00
   4.0251232e+01   0.0000000e+00
   4.0266010e+01   0.0000000e+00
   4.0280788e+01   0.0000000e+00
   4.0295567e+01   0.0000000e+00
   4.0310345e+01   0.0000000e+00
   4.0325123e+01   0.0000000e+00
   4.0339901e+01   0.0000000e+00
   4.0354680e+01   0.0000000e+00
   4.0369458e+01   0.0000000e+00
   4.0384236e+01   0.0000000e+00
   4.0399015e+01   0.0000000e+00
   4.0413793e+01   0.0000000e+00
   4.0423645e+01   0.0000000e+00
   4.0438424e+01   0.0000000e+00
   4.0453202e+01   0.0000000e+00
   4.0467980e+01   0.0000000e+00
   4.0482759e+01   0.0000000e+00
   4.0497537e+01   0.0000000e+00
   4.0512315e+01   0.0000000e+00
   4.0527094e+01   0.0000000e+00
   4.0541872e+01   0.0000000e+00
   4.0556650e+01   0.0000000e+00
   4.0571429e+01   0.0000000e+00
   4.0586207e+01   0.0000000e+00
   4.0600985e+01   0.0000000e+00
   4.0615764e+01   0.0000000e+00
   4.0625616e+01   0.0000000e+00
   4.0640394e+01   0.0000000e+00
   4.0655172e+01   0.0000000e+00
   4.0669951e+01   0.0000000e+00
   4.0684729e+01   0.0000000e+00
   4.0699507e+01   0.0000000e+00
   4.0714286e+01   0.0000000e+00
   4.0729064e+01   0.0000000e+00
   4.0743842e+01   0.0000000e+00
   4.0758621e+01   0.0000000e+00
   4.0773399e+01   0.0000000e+00
   4.0788177e+01   0.0000000e+00
   4.0802956e+01   0.0000000e+00
   4.0817734e+01   0.0000000e+00
   4.0832512e+01   0.0000000e+00
   4.0842365e+01   0.0000000e+00
   4.0857143e+01   0.0000000e+00
   4.0871921e+01   0.0000000e+00
   4.0886700e+01   0.0000000e+00
   4.0901478e+01   0.0000000e+00
   4.0916256e+01   0.0000000e+00
   4.0931034e+01   0.0000000e+00
   4.0945813e+01   0.0000000e+00
   4.0960591e+01   0.0000000e+00
   4.0975369e+01   0.0000000e+00
   4.0990148e+01   0.0000000e+00
   4.1004926e+01   0.0000000e+00
   4.1019704e+01   0.0000000e+00
   4.1034483e+01   0.0000000e+00
   4.1044335e+01   0.0000000e+00
   4.1059113e+01   0.0000000e+00
   4.1073892e+01   0.0000000e+00
   4.1088670e+01   0.0000000e+00
   4.1103448e+01   0.0000000e+00
   4.1118227e+01   0.0000000e+00
   4.1133005e+01   0.0000000e+00
   4.1147783e+01   0.0000000e+00
   4.1162562e+01   0.0000000e+00
   4.1177340e+01   0.0000000e+00
   4.1192118e+01   0.0000000e+00
   4.1206897e+01   0.0000000e+00
   4.1221675e+01   0.0000000e+00
   4.1236453e+01   0.0000000e+00
   4.1246305e+01   0.0000000e+00
   4.1261084e+01   0.0000000e+00
   4.1275862e+01   0.0000000e+00
   4.1290640e+01   0.0000000e+00
   4.1305419e+01   0.0000000e+00
   4.1320197e+01   0.0000000e+00
   4.1334975e+01   0.0000000e+00
   4.1349754e+01   0.0000000e+00
   4.1364532e+01   0.0000000e+00
   4.1379310e+01   0.0000000e+00
   4.1394089e+01   0.0000000e+00
   4.1408867e+01   0.0000000e+00
   4.1423645e+01   0.0000000e+00
   4.1438424e+01   0.0000000e+00
   4.1448276e+01   0.0000000e+00
   4.1463054e+01   0.0000000e+00
   4.1477833e+01   0.0000000e+00
   4.1492611e+01   0.0000000e+00
   4.1507389e+01   0.0000000e+00
   4.1522167e+01   0.0000000e+00
   4.1536946e+01   0.0000000e+00
   4.1551724e+01   0.0000000e+00
   4.1566502e+01   0.0000000e+00
   4.1581281e+01   0.0000000e+00
   4.1596059e+01   0.0000000e+00
   4.1610837e+01   0.0000000e+00
   4.1625616e+01   0.0000000e+00
   4.1640394e+01   0.0000000e+00
   4.1650246e+01   0.0000000e+00
   4.1665025e+01   0.0000000e+00
   4.1679803e+01   0.0000000e+00
   4.1694581e+01   0.0000000e+00
   4.1709360e+01   0.0000000e+00
   4.1724138e+01   0.0000000e+00
   4.1738916e+01   0.0000000e+00
   4.1753695e+01   0.0000000e+00
   4.1768473e+01   0.0000000e+00
   4.1783251e+01   0.0000000e+00
   4.1798030e+01   0.0000000e+00
   4.1812808e+01   0.0000000e+00
   4.1827586e+01   0.0000000e+00
   4.1842365e+01   0.0000000e+00
   4.1857143e+01   0.0000000e+00
   4.1866995e+01   0.0000000e+00
   4.1881773e+01   0.0000000e+00
   4.1896552e+01   0.0000000e+00
   4.1911330e+01   0.0000000e+00
   4.1926108e+01   0.0000000e+00
   4.1940887e+01   0.0000000e+00
   4.1955665e+01   0.0000000e+00
   4.1970443e+01   0.0000000e+00
   4.1985222e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2014778e+01   0.0000000e+00
   4.2029557e+01   0.0000000e+00
   4.2044335e+01   0.0000000e+00
   4.2059113e+01   0.0000000e+00
   4.2068966e+01   0.0000000e+00
   4.2083744e+01   0.0000000e+00
   4.2098522e+01   0.0000000e+00
   4.2113300e+01   0.0000000e+00
   4.2128079e+01   0.0000000e+00
   4.2142857e+01   0.0000000e+00
   4.2157635e+01   0.0000000e+00
   4.2172414e+01   0.0000000e+00
   4.2187192e+01   0.0000000e+00
   4.2201970e+01   0.0000000e+00
   4.2216749e+01   0.0000000e+00
   4.2231527e+01   0.0000000e+00
   4.2246305e+01   0.0000000e+00
   4.2261084e+01   0.0000000e+00
   4.2270936e+01   0.0000000e+00
   4.2285714e+01   0.0000000e+00
   4.2300493e+01   0.0000000e+00
   4.2315271e+01   0.0000000e+00
   4.2330049e+01   0.0000000e+00
   4.2344828e+01   0.0000000e+00
   4.2359606e+01   0.0000000e+00
   4.2374384e+01   0.0000000e+00
   4.2389163e+01   0.0000000e+00
   4.2403941e+01   0.0000000e+00
   4.2418719e+01   0.0000000e+00
   4.2433498e+01   0.0000000e+00
   4.2448276e+01   0.0000000e+00
   4.2463054e+01   0.0000000e+00
   4.2472906e+01   0.0000000e+00
   4.2487685e+01   0.0000000e+00
   4.2502463e+01   0.0000000e+00
   4.2517241e+01   0.0000000e+00
   4.2532020e+01   0.0000000e+00
   4.2546798e+01   0.0000000e+00
   4.2561576e+01   0.0000000e+00
   4.2576355e+01   0.0000000e+00
   4.2591133e+01   0.0000000e+00
   4.2605911e+01   0.0000000e+00
   4.2620690e+01   0.0000000e+00
   4.2635468e+01   0.0000000e+00
   4.2650246e+01   0.0000000e+00
   4.2665025e+01   0.0000000e+00
   4.2679803e+01   0.0000000e+00
   4.2689655e+01   0.0000000e+00
   4.2704433e+01   0.0000000e+00
   4.2719212e+01   0.0000000e+00
   4.2733990e+01   0.0000000e+00
   4.2748768e+01   0.0000000e+00
   4.2763547e+01   0.0000000e+00
   4.2778325e+01   0.0000000e+00
   4.2793103e+01   0.0000000e+00
   4.2807882e+01   0.0000000e+00
   4.2822660e+01   0.0000000e+00
   4.2837438e+01   0.0000000e+00
   4.2852217e+01   0.0000000e+00
   4.2866995e+01   0.0000000e+00
   4.2881773e+01   0.0000000e+00
   4.2891626e+01   0.0000000e+00
   4.2906404e+01   0.0000000e+00
   4.2921182e+01   0.0000000e+00
   4.2935961e+01   0.0000000e+00
   4.2950739e+01   0.0000000e+00
   4.2965517e+01   0.0000000e+00
   4.2980296e+01   0.0000000e+00
   4.2995074e+01   0.0000000e+00
   4.3009852e+01   0.0000000e+00
   4.3024631e+01   0.0000000e+00
   4.3039409e+01   0.0000000e+00
   4.3054187e+01   0.0000000e+00
   4.3068966e+01   0.0000000e+00
   4.3083744e+01   0.0000000e+00
   4.3093596e+01   0.0000000e+00
   4.3108374e+01   0.0000000e+00
   4.3123153e+01   0.0000000e+00
   4.3137931e+01   0.0000000e+00
   4.3152709e+01   0.0000000e+00
   4.3167488e+01   0.0000000e+00
   4.3182266e+01   0.0000000e+00
   4.3197044e+01   0.0000000e+00
   4.3211823e+01   0.0000000e+00
   4.3226601e+01   0.0000000e+00
   4.3241379e+01   0.0000000e+00
   4.3256158e+01   0.0000000e+00
   4.3270936e+01   0.0000000e+00
   4.3285714e+01   0.0000000e+00
   4.3295567e+01   0.0000000e+00
   4.3310345e+01   0.0000000e+00
   4.3325123e+01   0.0000000e+00
   4.3339901e+01   0.0000000e+00
   4.3354680e+01   0.0000000e+00
   4.3369458e+01   0.0000000e+00
   4.3384236e+01   0.0000000e+00
   4.3399015e+01   0.0000000e+00
   4.3413793e+01   0.0000000e+00
   4.3428571e+01   0.0000000e+00
   4.3443350e+01   0.0000000e+00
   4.3458128e+01   0.0000000e+00
   4.3472906e+01   0.0000000e+00
   4.3487685e+01   0.0000000e+00
   4.3502463e+01   0.0000000e+00
   4.3512315e+01   0.0000000e+00
   4.3527094e+01   0.0000000e+00
   4.3541872e+01   0.0000000e+00
   4.3556650e+01   0.0000000e+00
   4.3571429e+01   0.0000000e+00
   4.3586207e+01   0.0000000e+00
   4.3600985e+01   0.0000000e+00
   4.3615764e+01   0.0000000e+00
   4.3630542e+01   0.0000000e+00
   4.3645320e+01   0.0000000e+00
   4.3660099e+01   0.0000000e+00
   4.3674877e+01   0.0000000e+00
   4.3689655e+01   0.0000000e+00
   4.3704433e+01   0.0000000e+00
   4.3714286e+01   0.0000000e+00
   4.3729064e+01   0.0000000e+00
   4.3743842e+01   0.0000000e+00
   4.3758621e+01   0.0000000e+00
   4.3773399e+01   0.0000000e+00
   4.3788177e+01   0.0000000e+00
   4.3802956e+01   0.0000000e+00
   4.3817734e+01   0.0000000e+00
   4.3832512e+01   0.0000000e+00
   4.3847291e+01   0.0000000e+00
   4.3862069e+01   0.0000000e+00
   4.3876847e+01   0.0000000e+00
   4.3891626e+01   0.0000000e+00
   4.3906404e+01   0.0000000e+00
   4.3916256e+01   0.0000000e+00
   4.3931034e+01   0.0000000e+00
   4.3945813e+01   0.0000000e+00
   4.3960591e+01   0.0000000e+00
   4.3975369e+01   0.0000000e+00
   4.3990148e+01   0.0000000e+00
   4.4004926e+01   0.0000000e+00
   4.4019704e+01   0.0000000e+00
   4.4034483e+01   0.0000000e+00
   4.4049261e+01   0.0000000e+00
   4.4064039e+01   0.0000000e+00
   4.4078818e+01   0.0000000e+00
   4.4093596e+01   0.0000000e+00
   4.4108374e+01   0.0000000e+00
   4.4118227e+01   0.0000000e+00
   4.4133005e+01   0.0000000e+00
   4.4147783e+01   0.0000000e+00
   4.4162562e+01   0.0000000e+00
   4.4177340e+01   0.0000000e+00
   4.4192118e+01   0.0000000e+00
   4.4206897e+01   0.0000000e+00
   4.4221675e+01   0.0000000e+00
   4.4236453e+01   0.0000000e+00
   4.4251232e+01   0.0000000e+00
   4.4266010e+01   0.0000000e+00
   4.4280788e+01   0.0000000e+00
   4.4295567e+01   0.0000000e+00
   4.4310345e+01   0.0000000e+00
   4.4320197e+01   0.0000000e+00
   4.4334975e+01   0.0000000e+00
   4.4349754e+01   0.0000000e+00
   4.4364532e+01   0.0000000e+00
   4.4379310e+01   0.0000000e+00
   4.4394089e+01   0.0000000e+00
   4.4408867e+01   0.0000000e+00
   4.4423645e+01   0.0000000e+00
   4.4438424e+01   0.0000000e+00
   4.4453202e+01   0.0000000e+00
   4.4467980e+01   0.0000000e+00
   4.4482759e+01   0.0000000e+00
   4.4497537e+01   0.0000000e+00
   4.4512315e+01   0.0000000e+00
   4.4527094e+01   0.0000000e+00
   4.4536946e+01   0.0000000e+00
   4.4551724e+01   0.0000000e+00
   4.4566502e+01   0.0000000e+00
   4.4581281e+01   0.0000000e+00
   4.4596059e+01   0.0000000e+00
   4.4610837e+01   0.0000000e+00
   4.4625616e+01   0.0000000e+00
   4.4640394e+01   0.0000000e+00
   4.4655172e+01   0.0000000e+00
   4.4669951e+01   0.0000000e+00
   4.4684729e+01   0.0000000e+00
   4.4699507e+01   0.0000000e+00
   4.4714286e+01   0.0000000e+00
   4.4729064e+01   0.0000000e+00
   4.4738916e+01   0.0000000e+00
   4.4753695e+01   0.0000000e+00
   4.4768473e+01   0.0000000e+00
   4.4783251e+01   0.0000000e+00
   4.4798030e+01   0.0000000e+00
   4.4812808e+01   0.0000000e+00
   4.4827586e+01   0.0000000e+00
   4.4842365e+01   0.0000000e+00
   4.4857143e+01   0.0000000e+00
   4.4871921e+01   0.0000000e+00
   4.4886700e+01   0.0000000e+00
   4.4901478e+01   0.0000000e+00
   4.4916256e+01   0.0000000e+00
   4.4931034e+01   0.0000000e+00
   4.4940887e+01   0.0000000e+00
   4.4955665e+01   0.0000000e+00
   4.4970443e+01   0.0000000e+00
   4.4985222e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5014778e+01   0.0000000e+00
   4.5029557e+01   0.0000000e+00
   4.5044335e+01   0.0000000e+00
   4.5059113e+01   0.0000000e+00
   4.5073892e+01   0.0000000e+00
   4.5088670e+01   0.0000000e+00
   4.5103448e+01   0.0000000e+00
   4.5118227e+01   0.0000000e+00
   4.5133005e+01   0.0000000e+00
   4.5142857e+01   0.0000000e+00
   4.5157635e+01   0.0000000e+00
   4.5172414e+01   0.0000000e+00
   4.5187192e+01   0.0000000e+00
   4.5201970e+01   0.0000000e+00
   4.5216749e+01   0.0000000e+00
   4.5231527e+01   0.0000000e+00
   4.5246305e+01   0.0000000e+00
   4.5261084e+01   0.0000000e+00
   4.5275862e+01   0.0000000e+00
   4.5290640e+01   0.0000000e+00
   4.5305419e+01   0.0000000e+00
   4.5320197e+01   0.0000000e+00
   4.5334975e+01   0.0000000e+00
   4.5349754e+01   0.0000000e+00
   4.5359606e+01   0.0000000e+00
   4.5374384e+01   0.0000000e+00
   4.5389163e+01   0.0000000e+00
   4.5403941e+01   0.0000000e+00
   4.5418719e+01   0.0000000e+00
   4.5433498e+01   0.0000000e+00
   4.5448276e+01   0.0000000e+00
   4.5463054e+01   0.0000000e+00
   4.5477833e+01   0.0000000e+00
   4.5492611e+01   0.0000000e+00
   4.5507389e+01   0.0000000e+00
   4.5522167e+01   0.0000000e+00
   4.5536946e+01   0.0000000e+00
   4.5551724e+01   0.0000000e+00
   4.5561576e+01   0.0000000e+00
   4.5576355e+01   0.0000000e+00
   4.5591133e+01   0.0000000e+00
   4.5605911e+01   0.0000000e+00
   4.5620690e+01   0.0000000e+00
   4.5635468e+01   0.0000000e+00
   4.5650246e+01   0.0000000e+00
   4.5665025e+01   0.0000000e+00
   4.5679803e+01   0.0000000e+00
   4.5694581e+01   0.0000000e+00
   4.5709360e+01   0.0000000e+00
   4.5724138e+01   0.0000000e+00
   4.5738916e+01   0.0000000e+00
   4.5753695e+01   0.0000000e+00
   4.5763547e+01   0.0000000e+00
   4.5778325e+01   0.0000000e+00
   4.5793103e+01   0.0000000e+00
   4.5807882e+01   0.0000000e+00
   4.5822660e+01   0.0000000e+00
   4.5837438e+01   0.0000000e+00
   4.5852217e+01   0.0000000e+00
   4.5866995e+01   0.0000000e+00
   4.5881773e+01   0.0000000e+00
   4.5896552e+01   0.0000000e+00
   4.5911330e+01   0.0000000e+00
   4.5926108e+01   0.0000000e+00
   4.5940887e+01   0.0000000e+00
   4.5955665e+01   0.0000000e+00
   4.5965517e+01   0.0000000e+00
   4.5980296e+01   0.0000000e+00
   4.5995074e+01  -5.1724138e-04
   4.6009852e+01  -5.1724138e-04
   4.6024631e+01  -5.1724138e-04
   4.6039409e+01  -5.1724138e-04
   4.6054187e+01  -5.1724138e-04
   4.6068966e+01  -5.1724138e-04
   4.6083744e+01  -5.1724138e-04
   4.6098522e+01  -5.1724138e-04
   4.6113300e+01  -5.1724138e-04
   4.6128079e+01  -5.1724138e-04
   4.6142857e+01  -5.1724138e-04
   4.6157635e+01  -5.1724138e-04
   4.6172414e+01  -5.1724138e-04
   4.6182266e+01  -5.1724138e-04
   4.6197044e+01  -5.1724138e-04
   4.6211823e+01  -5.1724138e-04
   4.6226601e+01  -5.1724138e-04
   4.6241379e+01  -5.1724138e-04
   4.6256158e+01  -5.1724138e-04
   4.6270936e+01  -5.1724138e-04
   4.6285714e+01  -5.1724138e-04
   4.6300493e+01  -5.1724138e-04
   4.6315271e+01  -5.1724138e-04
   4.6330049e+01  -5.1724138e-04
   4.6344828e+01  -5.1724138e-04
   4.6359606e+01  -5.1724138e-04
   4.6374384e+01  -5.1724138e-04
   4.6384236e+01  -5.1724138e-04
   4.6399015e+01  -5.1724138e-04
   4.6413793e+01  -5.1724138e-04
   4.6428571e+01  -5.1724138e-04
   4.6443350e+01  -5.1724138e-04
   4.6458128e+01  -5.1724138e-04
   4.6472906e+01  -5.1724138e-04
   4.6487685e+01  -5.1724138e-04
   4.6502463e+01  -5.1724138e-04
   4.6517241e+01  -5.1724138e-04
   4.6532020e+01  -5.1724138e-04
   4.6546798e+01  -5.1724138e-04
   4.6561576e+01  -5.1724138e-04
   4.6576355e+01  -5.1724138e-04
   4.6586207e+01  -5.1724138e-04
   4.6600985e+01  -5.1724138e-04
   4.6615764e+01  -5.1724138e-04
   4.6630542e+01  -5.1724138e-04
   4.6645320e+01  -5.1724138e-04
   4.6660099e+01  -5.1724138e-04
   4.6674877e+01  -5.1724138e-04
   4.6689655e+01  -5.1724138e-04
   4.6704433e+01  -5.1724138e-04
   4.6719212e+01  -5.1724138e-04
   4.6733990e+01  -5.1724138e-04
   4.6748768e+01  -5.1724138e-04
   4.6763547e+01  -5.1724138e-04
   4.6778325e+01  -5.1724138e-04
   4.6788177e+01  -5.1724138e-04
   4.6802956e+01  -5.1724138e-04
   4.6817734e+01  -5.1724138e-04
   4.6832512e+01  -5.1724138e-04
   4.6847291e+01  -5.1724138e-04
   4.6862069e+01  -5.1724138e-04
   4.6876847e+01  -5.1724138e-04
   4.6891626e+01  -5.1724138e-04
   4.6906404e+01  -5.1724138e-04
   4.6921182e+01  -5.1724138e-04
   4.6935961e+01  -5.1724138e-04
   4.6950739e+01  -5.1724138e-04
   4.6965517e+01  -5.1724138e-04
   4.6980296e+01  -5.1724138e-04
   4.6990148e+01  -5.1724138e-04
   4.7004926e+01  -5.1724138e-04
   4.7019704e+01  -5.1724138e-04
   4.7034483e+01   0.0000000e+00
   4.7049261e+01   0.0000000e+00
   4.7064039e+01   0.0000000e+00
   4.7078818e+01   0.0000000e+00
   4.7093596e+01   0.0000000e+00
   4.7108374e+01   0.0000000e+00
   4.7123153e+01   0.0000000e+00
   4.7137931e+01   0.0000000e+00
   4.7152709e+01   0.0000000e+00
   4.7167488e+01   0.0000000e+00
   4.7182266e+01   0.0000000e+00
   4.7197044e+01   0.0000000e+00
   4.7206897e+01   0.0000000e+00
   4.7221675e+01   0.0000000e+00
   4.7236453e+01   0.0000000e+00
   4.7251232e+01   0.0000000e+00
   4.7266010e+01   0.0000000e+00
   4.7280788e+01   0.0000000e+00
   4.7295567e+01   0.0000000e+00
   4.7310345e+01   0.0000000e+00
   4.7325123e+01   0.0000000e+00
   4.7339901e+01   0.0000000e+00
   4.7354680e+01   0.0000000e+00
   4.7369458e+01   0.0000000e+00
   4.7384236e+01   0.0000000e+00
   4.7399015e+01   0.0000000e+00
   4.7408867e+01   0.0000000e+00
   4.7423645e+01   0.0000000e+00
   4.7438424e+01   0.0000000e+00
   4.7453202e+01   0.0000000e+00
   4.7467980e+01   0.0000000e+00
   4.7482759e+01   0.0000000e+00
   4.7497537e+01   0.0000000e+00
   4.7512315e+01   0.0000000e+00
   4.7527094e+01   0.0000000e+00
   4.7541872e+01   0.0000000e+00
   4.7556650e+01   0.0000000e+00
   4.7571429e+01   0.0000000e+00
   4.7586207e+01   0.0000000e+00
   4.7600985e+01   0.0000000e+00
   4.7610837e+01   0.0000000e+00
   4.7625616e+01   0.0000000e+00
   4.7640394e+01   0.0000000e+00
   4.7655172e+01   0.0000000e+00
   4.7669951e+01   0.0000000e+00
   4.7684729e+01   0.0000000e+00
   4.7699507e+01   0.0000000e+00
   4.7714286e+01   0.0000000e+00
   4.7729064e+01   0.0000000e+00
   4.7743842e+01   0.0000000e+00
   4.7758621e+01   0.0000000e+00
   4.7773399e+01   0.0000000e+00
   4.7788177e+01   0.0000000e+00
   4.7802956e+01   0.0000000e+00
   4.7812808e+01   0.0000000e+00
   4.7827586e+01   0.0000000e+00
   4.7842365e+01   0.0000000e+00
   4.7857143e+01  -5.1724138e-04
   4.7871921e+01  -5.1724138e-04
   4.7886700e+01  -5.1724138e-04
   4.7901478e+01  -5.1724138e-04
   4.7916256e+01  -5.1724138e-04
   4.7931034e+01  -5.1724138e-04
   4.7945813e+01  -5.1724138e-04
   4.7960591e+01  -5.1724138e-04
   4.7975369e+01  -5.1724138e-04
   4.7990148e+01  -5.1724138e-04
   4.8004926e+01  -5.1724138e-04
   4.8019704e+01  -5.1724138e-04
   4.8029557e+01  -5.1724138e-04
   4.8044335e+01  -5.1724138e-04
   4.8059113e+01  -5.1724138e-04
   4.8073892e+01  -5.1724138e-04
   4.8088670e+01  -5.1724138e-04
   4.8103448e+01  -5.1724138e-04
   4.8118227e+01  -5.1724138e-04
   4.8133005e+01  -5.1724138e-04
   4.8147783e+01  -5.1724138e-04
   4.8162562e+01  -5.1724138e-04
   4.8177340e+01  -5.1724138e-04
   4.8192118e+01  -5.1724138e-04
   4.8206897e+01  -5.1724138e-04
   4.8221675e+01  -5.1724138e-04
   4.8231527e+01  -5.1724138e-04
   4.8246305e+01  -5.1724138e-04
   4.8261084e+01  -5.1724138e-04
   4.8275862e+01  -5.1724138e-04
   4.8290640e+01  -5.1724138e-04
   4.8305419e+01  -5.1724138e-04
   4.8320197e+01  -5.1724138e-04
   4.8334975e+01  -5.1724138e-04
   4.8349754e+01  -5.1724138e-04
   4.8364532e+01  -5.1724138e-04
   4.8379310e+01  -5.1724138e-04
   4.8394089e+01  -5.1724138e-04
   4.8408867e+01  -5.1724138e-04
   4.8423645e+01  -5.1724138e-04
   4.8433498e+01  -5.1724138e-04
   4.8448276e+01  -5.1724138e-04
   4.8463054e+01  -5.1724138e-04
   4.8477833e+01  -5.1724138e-04
   4.8492611e+01  -5.1724138e-04
   4.8507389e+01  -5.1724138e-04
   4.8522167e+01  -5.1724138e-04
   4.8536946e+01  -5.1724138e-04
   4.8551724e+01  -5.1724138e-04
   4.8566502e+01  -5.1724138e-04
   4.8581281e+01  -5.1724138e-04
   4.8596059e+01  -5.1724138e-04
   4.8610837e+01  -5.1724138e-04
   4.8625616e+01   0.0000000e+00
   4.8635468e+01   0.0000000e+00
   4.8650246e+01   0.0000000e+00
   4.8665025e+01   0.0000000e+00
   4.8679803e+01   0.0000000e+00
   4.8694581e+01   0.0000000e+00
   4.8709360e+01   0.0000000e+00
   4.8724138e+01   0.0000000e+00
   4.8738916e+01   0.0000000e+00
   4.8753695e+01   0.0000000e+00
   4.8768473e+01   0.0000000e+00
   4.8783251e+01   0.0000000e+00
   4.8798030e+01   0.0000000e+00
   4.8812808e+01   0.0000000e+00
   4.8827586e+01   0.0000000e+00
   4.8837438e+01   0.0000000e+00
   4.8852217e+01   0.0000000e+00
   4.8866995e+01   0.0000000e+00
   4.8881773e+01   0.0000000e+00
   4.8896552e+01   0.0000000e+00
   4.8911330e+01   0.0000000e+00
   4.8926108e+01   0.0000000e+00
   4.8940887e+01   0.0000000e+00
   4.8955665e+01   0.0000000e+00
   4.8970443e+01   0.0000000e+00
   4.8985222e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9014778e+01   0.0000000e+00
   4.9029557e+01   0.0000000e+00
   4.9044335e+01   0.0000000e+00
   4.9054187e+01   0.0000000e+00
   4.9068966e+01   0.0000000e+00
   4.9083744e+01   0.0000000e+00
   4.9098522e+01   0.0000000e+00
   4.9113300e+01   0.0000000e+00
   4.9128079e+01   0.0000000e+00
   4.9142857e+01   0.0000000e+00
   4.9157635e+01   0.0000000e+00
   4.9172414e+01   0.0000000e+00
   4.9187192e+01   0.0000000e+00
   4.9201970e+01   0.0000000e+00
   4.9216749e+01   0.0000000e+00
   4.9231527e+01   0.0000000e+00
   4.9246305e+01   0.0000000e+00
   4.9256158e+01   0.0000000e+00
   4.9270936e+01   0.0000000e+00
   4.9285714e+01   0.0000000e+00
   4.9300493e+01   0.0000000e+00
   4.9315271e+01   0.0000000e+00
   4.9330049e+01   0.0000000e+00
   4.9344828e+01   0.0000000e+00
   4.9359606e+01   0.0000000e+00
   4.9374384e+01   0.0000000e+00
   4.9389163e+01   0.0000000e+00
   4.9403941e+01   0.0000000e+00
   4.9418719e+01   0.0000000e+00
   4.9433498e+01   0.0000000e+00
   4.9448276e+01   0.0000000e+00
   4.9458128e+01   0.0000000e+00
   4.9472906e+01   0.0000000e+00
   4.9487685e+01   0.0000000e+00
   4.9502463e+01   0.0000000e+00
   4.9517241e+01   0.0000000e+00
   4.9532020e+01   0.0000000e+00
   4.9546798e+01   0.0000000e+00
   4.9561576e+01   0.0000000e+00
   4.9576355e+01   0.0000000e+00
   4.9591133e+01   0.0000000e+00
   4.9605911e+01   0.0000000e+00
   4.9620690e+01   0.0000000e+00
   4.9635468e+01   0.0000000e+00
   4.9650246e+01   0.0000000e+00
   4.9660099e+01   0.0000000e+00
   4.9674877e+01   0.0000000e+00
   4.9689655e+01   0.0000000e+00
   4.9704433e+01   0.0000000e+00
   4.9719212e+01   0.0000000e+00
   4.9733990e+01   0.0000000e+00
   4.9748768e+01   0.0000000e+00
   4.9763547e+01   0.0000000e+00
   4.9778325e+01   0.0000000e+00
   4.9793103e+01   0.0000000e+00
   4.9807882e+01   0.0000000e+00
   4.9822660e+01   0.0000000e+00
   4.9837438e+01   0.0000000e+00
   4.9852217e+01   0.0000000e+00
   4.9866995e+01   0.0000000e+00
   4.9876847e+01   0.0000000e+00
   4.9891626e+01   0.0000000e+00
   4.9906404e+01   0.0000000e+00
   4.9921182e+01   0.0000000e+00
   4.9935961e+01   0.0000000e+00
   4.9950739e+01   0.0000000e+00
   4.9965517e+01   0.0000000e+00
   4.9980296e+01   0.0000000e+00
   4.9995074e+01   0.0000000e+00
   5.0009852e+01   0.0000000e+00
   5.0024631e+01   0.0000000e+00
   5.0039409e+01   0.0000000e+00
   5.0054187e+01   0.0000000e+00
   5.0068966e+01   0.0000000e+00
   5.0078818e+01   0.0000000e+00
   5.0093596e+01   0.0000000e+00
   5.0108374e+01   0.0000000e+00
   5.0123153e+01   0.0000000e+00
   5.0137931e+01   0.0000000e+00
   5.0152709e+01   0.0000000e+00
   5.0167488e+01   0.0000000e+00
   5.0182266e+01   0.0000000e+00
   5.0197044e+01   0.0000000e+00
   5.0211823e+01   0.0000000e+00
   5.0226601e+01   0.0000000e+00
   5.0241379e+01   0.0000000e+00
   5.0256158e+01   0.0000000e+00


==> data/Duncan_Foil_Without_TL_CH_M_1E-01_nonlinear.dat <==
  -2.3571429e+01   0.0000000e+00
  -2.3458128e+01   0.0000000e+00
  -2.3339901e+01   0.0000000e+00
  -2.3226601e+01   0.0000000e+00
  -2.3113300e+01   0.0000000e+00
  -2.2995074e+01   0.0000000e+00
  -2.2881773e+01   0.0000000e+00
  -2.2763547e+01   0.0000000e+00
  -2.2650246e+01   0.0000000e+00
  -2.2532020e+01   0.0000000e+00
  -2.2418719e+01   0.0000000e+00
  -2.2305419e+01   0.0000000e+00
  -2.2187192e+01   0.0000000e+00
  -2.2073892e+01   0.0000000e+00
  -2.1955665e+01   0.0000000e+00
  -2.1842365e+01   0.0000000e+00
  -2.1724138e+01   0.0000000e+00
  -2.1610837e+01   0.0000000e+00
  -2.1492611e+01   0.0000000e+00
  -2.1379310e+01   0.0000000e+00
  -2.1266010e+01   0.0000000e+00
  -2.1147783e+01   0.0000000e+00
  -2.1034483e+01   0.0000000e+00
  -2.0916256e+01   0.0000000e+00
  -2.0802956e+01   0.0000000e+00
  -2.0684729e+01   0.0000000e+00
  -2.0571429e+01   0.0000000e+00
  -2.0458128e+01   0.0000000e+00
  -2.0339901e+01   0.0000000e+00
  -2.0226601e+01   0.0000000e+00
  -2.0108374e+01   0.0000000e+00
  -1.9995074e+01   0.0000000e+00
  -1.9876847e+01   0.0000000e+00
  -1.9763547e+01   0.0000000e+00
  -1.9645320e+01   0.0000000e+00
  -1.9532020e+01   0.0000000e+00
  -1.9418719e+01   0.0000000e+00
  -1.9300493e+01   0.0000000e+00
  -1.9187192e+01   0.0000000e+00
  -1.9068966e+01   0.0000000e+00
  -1.8955665e+01   0.0000000e+00
  -1.8837438e+01   0.0000000e+00
  -1.8724138e+01   0.0000000e+00
  -1.8610837e+01   0.0000000e+00
  -1.8492611e+01   0.0000000e+00
  -1.8379310e+01   0.0000000e+00
  -1.8261084e+01   0.0000000e+00
  -1.8147783e+01   0.0000000e+00
  -1.8029557e+01   0.0000000e+00
  -1.7916256e+01   0.0000000e+00
  -1.7798030e+01   0.0000000e+00
  -1.7684729e+01   0.0000000e+00
  -1.7571429e+01   0.0000000e+00
  -1.7453202e+01   0.0000000e+00
  -1.7339901e+01   0.0000000e+00
  -1.7221675e+01   0.0000000e+00
  -1.7108374e+01   0.0000000e+00
  -1.6990148e+01   0.0000000e+00
  -1.6876847e+01   5.1724138e-04
  -1.6763547e+01   5.1724138e-04
  -1.6645320e+01   5.1724138e-04
  -1.6532020e+01   5.1724138e-04
  -1.6413793e+01   5.1724138e-04
  -1.6300493e+01   5.1724138e-04
  -1.6182266e+01   5.1724138e-04
  -1.6068966e+01   5.1724138e-04
  -1.5950739e+01   5.1724138e-04
  -1.5837438e+01   5.1724138e-04
  -1.5724138e+01   5.1724138e-04
  -1.5605911e+01   5.1724138e-04
  -1.5492611e+01   5.1724138e-04
  -1.5374384e+01   5.1724138e-04
  -1.5261084e+01   5.1724138e-04
  -1.5142857e+01   5.1724138e-04
  -1.5029557e+01   5.1724138e-04
  -1.4916256e+01   5.1724138e-04
  -1.4798030e+01   5.1724138e-04
  -1.4684729e+01   5.1724138e-04
  -1.4566502e+01   1.0344828e-03
  -1.4453202e+01   1.0344828e-03
  -1.4334975e+01   1.0344828e-03
  -1.4221675e+01   1.0344828e-03
  -1.4103448e+01   1.0344828e-03
  -1.3990148e+01   1.0344828e-03
  -1.3876847e+01   1.0344828e-03
  -1.3758621e+01   1.0344828e-03
  -1.3645320e+01   1.0344828e-03
  -1.3527094e+01   1.0344828e-03
  -1.3413793e+01   1.0344828e-03
  -1.3295567e+01   1.0344828e-03
  -1.3182266e+01   1.0344828e-03
  -1.3068966e+01   1.0344828e-03
  -1.2950739e+01   1.0344828e-03
  -1.2837438e+01   1.0344828e-03
  -1.2719212e+01   1.0344828e-03
  -1.2605911e+01   1.0344828e-03
  -1.2487685e+01   1.0344828e-03
  -1.2374384e+01   1.0344828e-03
  -1.2256158e+01   1.0344828e-03
  -1.2142857e+01   1.0344828e-03
  -1.2029557e+01   1.0344828e-03
  -1.1911330e+01   1.0344828e-03
  -1.1798030e+01   1.0344828e-03
  -1.1679803e+01   1.0344828e-03
  -1.1566502e+01   1.0344828e-03
  -1.1448276e+01   1.0344828e-03
  -1.1334975e+01   1.0344828e-03
  -1.1221675e+01   1.0344828e-03
  -1.1103448e+01   1.0344828e-03
  -1.0990148e+01   5.1724138e-04
  -1.0871921e+01   5.1724138e-04
  -1.0758621e+01   5.1724138e-04
  -1.0640394e+01   5.1724138e-04
  -1.0527094e+01   5.1724138e-04
  -1.0408867e+01   5.1724138e-04
  -1.0295567e+01   5.1724138e-04
  -1.0182266e+01   5.1724138e-04
  -1.0064039e+01   5.1724138e-04
  -9.9507389e+00   5.1724138e-04
  -9.8325123e+00   5.1724138e-04
  -9.7192118e+00   5.1724138e-04
  -9.6009852e+00   5.1724138e-04
  -9.4876847e+00   5.1724138e-04
  -9.3743842e+00   5.1724138e-04
  -9.2561576e+00   5.1724138e-04
  -9.1428571e+00   5.1724138e-04
  -9.0246305e+00   5.1724138e-04
  -8.9113300e+00   0.0000000e+00
  -8.7931034e+00   0.0000000e+00
  -8.6798030e+00   0.0000000e+00
  -8.5615764e+00   0.0000000e+00
  -8.4482759e+00   0.0000000e+00
  -8.3349754e+00   0.0000000e+00
  -8.2167488e+00   0.0000000e+00
  -8.1034483e+00   0.0000000e+00
  -7.9852217e+00   0.0000000e+00
  -7.8719212e+00   0.0000000e+00
  -7.7536946e+00   0.0000000e+00
  -7.6403941e+00   0.0000000e+00
  -7.5270936e+00   0.0000000e+00
  -7.4088670e+00   0.0000000e+00
  -7.2955665e+00  -5.1724138e-04
  -7.1773399e+00  -5.1724138e-04
  -7.0640394e+00  -5.1724138e-04
  -6.9458128e+00  -5.1724138e-04
  -6.8325123e+00  -5.1724138e-04
  -6.7142857e+00  -5.1724138e-04
  -6.6009852e+00  -5.1724138e-04
  -6.4876847e+00  -5.1724138e-04
  -6.3694581e+00  -5.1724138e-04
  -6.2561576e+00  -5.1724138e-04
  -6.1379310e+00  -5.1724138e-04
  -6.0246305e+00  -5.1724138e-04
  -5.9064039e+00  -5.1724138e-04
  -5.7931034e+00  -5.1724138e-04
  -5.6798030e+00  -5.1724138e-04
  -5.5615764e+00  -5.1724138e-04
  -5.4482759e+00  -1.0344828e-03
  -5.3300493e+00  -1.0344828e-03
  -5.2167488e+00  -1.0344828e-03
  -5.0985222e+00  -1.0344828e-03
  -4.9852217e+00  -1.0344828e-03
  -4.8669951e+00  -1.0344828e-03
  -4.7536946e+00  -1.0344828e-03
  -4.6403941e+00  -1.0344828e-03
  -4.5221675e+00  -1.0344828e-03
  -4.4088670e+00  -1.0344828e-03
  -4.2906404e+00  -1.0344828e-03
  -4.1773399e+00  -1.0344828e-03
  -4.0591133e+00  -1.0344828e-03
  -3.9458128e+00  -1.0344828e-03
  -3.8300493e+00  -1.0344828e-03
  -3.7147783e+00  -1.0344828e-03
  -3.5990148e+00  -1.0344828e-03
  -3.4837438e+00  -1.0344828e-03
  -3.3684729e+00  -1.0344828e-03
  -3.2527094e+00  -1.0344828e-03
  -3.1374384e+00  -1.0344828e-03
  -3.0216749e+00  -1.0344828e-03
  -2.9064039e+00  -1.0344828e-03
  -2.7911330e+00  -1.0344828e-03
  -2.6753695e+00  -1.0344828e-03
  -2.5600985e+00  -1.0344828e-03
  -2.4448276e+00  -1.0344828e-03
  -2.3290640e+00  -1.0344828e-03
  -2.2137931e+00  -1.0344828e-03
  -2.0980296e+00  -1.0344828e-03
  -1.9827586e+00  -1.0344828e-03
  -1.8674877e+00  -1.5517241e-03
  -1.7517241e+00  -1.5517241e-03
  -1.6364532e+00  -1.5517241e-03
  -1.5206897e+00  -1.5517241e-03
  -1.4054187e+00  -2.0689655e-03
  -1.2901478e+00  -2.0689655e-03
  -1.2374384e+00  -2.5862069e-03
  -1.1743842e+00  -2.5862069e-03
  -1.0591133e+00  -2.5862069e-03
  -9.4384236e-01  -3.1034483e-03
  -8.2857143e-01  -3.6206897e-03
  -7.1379310e-01  -4.1379310e-03
  -5.9901478e-01  -4.6551724e-03
  -4.8423645e-01  -5.1724138e-03
  -3.7044335e-01  -5.6896552e-03
  -2.8472906e-01  -6.2068966e-03
  -2.7980296e-01  -6.2068966e-03
  -2.2660099e-01  -6.7241379e-03
  -1.6945813e-01  -7.2413793e-03
  -1.2610837e-01  -7.7586207e-03
  -9.6551724e-02  -7.7586207e-03
  -7.3891626e-02  -8.2758621e-03
  -5.8620690e-02  -8.2758621e-03
  -4.3349754e-02  -8.2758621e-03
  -2.8078818e-02  -8.7931034e-03
  -1.3300493e-02  -8.7931034e-03
   1.4778325e-03  -8.7931034e-03
   1.5763547e-02  -9.3103448e-03
   3.0541872e-02  -9.3103448e-03
   4.4827586e-02  -9.3103448e-03
   5.9605911e-02  -9.8275862e-03
   7.3891626e-02  -9.8275862e-03
   8.8177340e-02  -1.0344828e-02
   1.0246305e-01  -1.0344828e-02
   1.0246305e-01  -1.0344828e-02
   1.1724138e-01  -1.0862069e-02
   1.3152709e-01  -1.0862069e-02
   1.4581281e-01  -1.1379310e-02
   1.6059113e-01  -1.1379310e-02
   1.7487685e-01  -1.1896552e-02
   1.8916256e-01  -1.1896552e-02
   2.0394089e-01  -1.2413793e-02
   2.1822660e-01  -1.2413793e-02
   2.3251232e-01  -1.2413793e-02
   2.4679803e-01  -1.2931034e-02
   2.6157635e-01  -1.2931034e-02
   2.7586207e-01  -1.3448276e-02
   2.9014778e-01  -1.3965517e-02
   3.0492611e-01  -1.3965517e-02
   3.1921182e-01  -1.4482759e-02
   3.2167488e-01  -1.4482759e-02
   3.3349754e-01  -1.4482759e-02
   3.4778325e-01  -1.5000000e-02
   3.6256158e-01  -1.5517241e-02
   3.7684729e-01  -1.5517241e-02
   3.9113300e-01  -1.6034483e-02
   4.0591133e-01  -1.6551724e-02
   4.2019704e-01  -1.6551724e-02
   4.3448276e-01  -1.7068966e-02
   4.4926108e-01  -1.7586207e-02
   4.6354680e-01  -1.7586207e-02
   4.7783251e-01  -1.8103448e-02
   4.9014778e-01  -1.8620690e-02
   4.9211823e-01  -1.8620690e-02
   5.0689655e-01  -1.9137931e-02
   5.2123153e-01  -1.9655172e-02
   5.3566502e-01  -1.9655172e-02
   5.5009852e-01  -2.0172414e-02
   5.6453202e-01  -2.0689655e-02
   5.7891626e-01  -2.1206897e-02
   5.9334975e-01  -2.1206897e-02
   6.0778325e-01  -2.1724138e-02
   6.2221675e-01  -2.2241379e-02
   6.3064039e-01  -2.2758621e-02
   6.3665025e-01  -2.2758621e-02
   6.5108374e-01  -2.3275862e-02
   6.6551724e-01  -2.3793103e-02
   6.7995074e-01  -2.4310345e-02
   6.9438424e-01  -2.4827586e-02
   7.0881773e-01  -2.4827586e-02
   7.2325123e-01  -2.5344828e-02
   7.3768473e-01  -2.5862069e-02
   7.5211823e-01  -2.6379310e-02
   7.5403941e-01  -2.6379310e-02
   7.6655172e-01  -2.6896552e-02
   7.8098522e-01  -2.7413793e-02
   7.9541872e-01  -2.7931034e-02
   8.0985222e-01  -2.8448276e-02
   8.2428571e-01  -2.8965517e-02
   8.3871921e-01  -2.9482759e-02
   8.5315271e-01  -3.0000000e-02
   8.6610837e-01  -3.0517241e-02
   8.6758621e-01  -3.0517241e-02
   8.8201970e-01  -3.1034483e-02
   8.9645320e-01  -3.2068966e-02
   9.1088670e-01  -3.2586207e-02
   9.2532020e-01  -3.3103448e-02
   9.3975369e-01  -3.3620690e-02
   9.5417734e-01  -3.4137931e-02
   9.6860591e-01  -3.4655172e-02
   9.7142857e-01  -3.4655172e-02
   9.8303941e-01  -3.5172414e-02
   9.9747143e-01  -3.5689655e-02
   1.0119015e+00  -3.6206897e-02
   1.0263350e+00  -3.6724138e-02
   1.0407685e+00  -3.7241379e-02
   1.0552217e+00  -3.7758621e-02
   1.0696552e+00  -3.8275862e-02
   1.0738424e+00  -3.8793103e-02
   1.0840887e+00  -3.9310345e-02
   1.0984729e+00  -3.9827586e-02
   1.1129064e+00  -4.0344828e-02
   1.1273399e+00  -4.0862069e-02
   1.1417734e+00  -4.1379310e-02
   1.1562069e+00  -4.1896552e-02
   1.1706404e+00  -4.2413793e-02
   1.1769951e+00  -4.2931034e-02
   1.1850739e+00  -4.2931034e-02
   1.1995074e+00  -4.3448276e-02
   1.2139409e+00  -4.3965517e-02
   1.2283744e+00  -4.4482759e-02
   1.2428079e+00  -4.5000000e-02
   1.2572414e+00  -4.5517241e-02
   1.2716749e+00  -4.6034483e-02
   1.2861084e+00  -4.6551724e-02
   1.2866010e+00  -4.6551724e-02
   1.3005419e+00  -4.7068966e-02
   1.3149754e+00  -4.7586207e-02
   1.3294089e+00  -4.8103448e-02
   1.3438424e+00  -4.8620690e-02
   1.3582759e+00  -4.9137931e-02
   1.3727094e+00  -4.9655172e-02
   1.3871429e+00  -5.0172414e-02
   1.4015764e+00  -5.0172414e-02
   1.4160099e+00  -5.0689655e-02
   1.4160099e+00  -5.0689655e-02
   1.4304433e+00  -5.1206897e-02
   1.4448768e+00  -5.1724138e-02
   1.4593103e+00  -5.2241379e-02
   1.4737438e+00  -5.2241379e-02
   1.4881773e+00  -5.2758621e-02
   1.5024631e+00  -5.2758621e-02
   1.5172414e+00  -5.3275862e-02
   1.5315271e+00  -5.3275862e-02
   1.5458128e+00  -5.3793103e-02
   1.5600985e+00  -5.3793103e-02
   1.5748768e+00  -5.3793103e-02
   1.5891626e+00  -5.4310345e-02
   1.6034483e+00  -5.4310345e-02
   1.6182266e+00  -5.4310345e-02
   1.6325123e+00  -5.4310345e-02
   1.6467980e+00  -5.4310345e-02
   1.6615764e+00  -5.4310345e-02
   1.6758621e+00  -5.4310345e-02
   1.6901478e+00  -5.4310345e-02
   1.7044335e+00  -5.4310345e-02
   1.7192118e+00  -5.4310345e-02
   1.7334975e+00  -5.4310345e-02
   1.7477833e+00  -5.3793103e-02
   1.7625616e+00  -5.3793103e-02
   1.7768473e+00  -5.3793103e-02
   1.7911330e+00  -5.3275862e-02
   1.8059113e+00  -5.2758621e-02
   1.8201970e+00  -5.2758621e-02
   1.8344828e+00  -5.2241379e-02
   1.8487685e+00  -5.1724138e-02
   1.8635468e+00  -5.1724138e-02
   1.8778325e+00  -5.1206897e-02
   1.8822660e+00  -5.0689655e-02
   1.8921182e+00  -5.0172414e-02
   1.9068966e+00  -4.9655172e-02
   1.9211823e+00  -4.9137931e-02
   1.9354680e+00  -4.8620690e-02
   1.9497537e+00  -4.8103448e-02
   1.9645320e+00  -4.7586207e-02
   1.9748768e+00  -4.6551724e-02
   1.9788177e+00  -4.6551724e-02
   1.9931034e+00  -4.5517241e-02
   2.0078818e+00  -4.5000000e-02
   2.0221675e+00  -4.3965517e-02
   2.0364532e+00  -4.3448276e-02
   2.0448276e+00  -4.2931034e-02
   2.0512315e+00  -4.2413793e-02
   2.0655172e+00  -4.1379310e-02
   2.0798030e+00  -4.0344828e-02
   2.0940887e+00  -3.9310345e-02
   2.1034483e+00  -3.8793103e-02
   2.1088670e+00  -3.8275862e-02
   2.1231527e+00  -3.7241379e-02
   2.1374384e+00  -3.6206897e-02
   2.1522167e+00  -3.5172414e-02
   2.1556650e+00  -3.4655172e-02
   2.1665025e+00  -3.3620690e-02
   2.1807882e+00  -3.2586207e-02
   2.1955665e+00  -3.1551724e-02
   2.2029557e+00  -3.0517241e-02
   2.2098522e+00  -3.0000000e-02
   2.2241379e+00  -2.8448276e-02
   2.2384236e+00  -2.7413793e-02
   2.2472906e+00  -2.6379310e-02
   2.2532020e+00  -2.5862069e-02
   2.2674877e+00  -2.4827586e-02
   2.2817734e+00  -2.3275862e-02
   2.2891626e+00  -2.2758621e-02
   2.2965517e+00  -2.1724138e-02
   2.3108374e+00  -2.0172414e-02
   2.3251232e+00  -1.9137931e-02
   2.3290640e+00  -1.8620690e-02
   2.3399015e+00  -1.7586207e-02
   2.3541872e+00  -1.6034483e-02
   2.3679803e+00  -1.4482759e-02
   2.3684729e+00  -1.4482759e-02
   2.3827586e+00  -1.2931034e-02
   2.3975369e+00  -1.1379310e-02
   2.4064039e+00  -1.0344828e-02
   2.4118227e+00  -9.8275862e-03
   2.4261084e+00  -8.2758621e-03
   2.4408867e+00  -6.7241379e-03
   2.4443350e+00  -6.2068966e-03
   2.4551724e+00  -5.1724138e-03
   2.4694581e+00  -3.6206897e-03
   2.4822660e+00  -2.5862069e-03
   2.4837438e+00  -2.0689655e-03
   2.4985222e+00  -5.1724138e-04
   2.5128079e+00   1.0344828e-03
   2.5211823e+00   1.5517241e-03
   2.5270936e+00   2.5862069e-03
   2.5418719e+00   3.6206897e-03
   2.5561576e+00   5.1724138e-03
   2.5605911e+00   5.6896552e-03
   2.5704433e+00   6.7241379e-03
   2.5852217e+00   8.2758621e-03
   2.5995074e+00   9.3103448e-03
   2.6019704e+00   9.8275862e-03
   2.6137931e+00   1.0862069e-02
   2.6280788e+00   1.2413793e-02
   2.6428571e+00   1.3448276e-02
   2.6463054e+00   1.3965517e-02
   2.6571429e+00   1.5000000e-02
   2.6714286e+00   1.6034483e-02
   2.6862069e+00   1.7068966e-02
   2.6955665e+00   1.8103448e-02
   2.7004926e+00   1.8103448e-02
   2.7147783e+00   1.9137931e-02
   2.7295567e+00   2.0172414e-02
   2.7438424e+00   2.1206897e-02
   2.7541872e+00   2.1724138e-02
   2.7581281e+00   2.2241379e-02
   2.7724138e+00   2.3275862e-02
   2.7871921e+00   2.3793103e-02
   2.8014778e+00   2.4310345e-02
   2.8157635e+00   2.5344828e-02
   2.8305419e+00   2.5862069e-02
   2.8374384e+00   2.5862069e-02
   2.8448276e+00   2.6379310e-02
   2.8591133e+00   2.6896552e-02
   2.8733990e+00   2.6896552e-02
   2.8881773e+00   2.7413793e-02
   2.9024631e+00   2.7413793e-02
   2.9167488e+00   2.7413793e-02
   2.9315271e+00   2.7931034e-02
   2.9458128e+00   2.7931034e-02
   2.9600985e+00   2.7413793e-02
   2.9748768e+00   2.7413793e-02
   2.9891626e+00   2.7413793e-02
   3.0034483e+00   2.6896552e-02
   3.0177340e+00   2.6379310e-02
   3.0325123e+00   2.5862069e-02
   3.0359606e+00   2.5862069e-02
   3.0467980e+00   2.5344828e-02
   3.0610837e+00   2.4827586e-02
   3.0758621e+00   2.4310345e-02
   3.0901478e+00   2.3793103e-02
   3.1044335e+00   2.2758621e-02
   3.1192118e+00   2.2241379e-02
   3.5665025e+00  -1.5000000e-02
   3.5807882e+00  -1.6034483e-02
   3.5950739e+00  -1.7068966e-02
   3.6098522e+00  -1.8620690e-02
   3.6113300e+00  -1.8620690e-02
   3.6241379e+00  -1.9655172e-02
   3.6384236e+00  -2.0172414e-02
   3.6532020e+00  -2.1206897e-02
   3.6674877e+00  -2.2241379e-02
   3.6714286e+00  -2.2758621e-02
   3.6817734e+00  -2.3275862e-02
   3.6960591e+00  -2.4310345e-02
   3.7108374e+00  -2.4827586e-02
   3.7251232e+00  -2.5344828e-02
   3.7394089e+00  -2.6379310e-02
   3.7448276e+00  -2.6379310e-02
   3.7541872e+00  -2.6896552e-02
   3.7684729e+00  -2.7931034e-02
   3.7827586e+00  -2.8448276e-02
   3.7975369e+00  -2.8965517e-02
   3.8118227e+00  -2.9482759e-02
   3.8261084e+00  -3.0000000e-02
   3.8403941e+00  -3.0000000e-02
   3.8546798e+00  -3.0517241e-02
   3.8551724e+00  -3.0517241e-02
   3.8694581e+00  -3.1034483e-02
   3.8837438e+00  -3.1034483e-02
   3.8985222e+00  -3.1551724e-02
   3.9128079e+00  -3.1551724e-02
   3.9270936e+00  -3.2068966e-02
   3.9413793e+00  -3.2068966e-02
   3.9561576e+00  -3.2068966e-02
   3.9704433e+00  -3.2068966e-02
   3.9847291e+00  -3.2068966e-02
   3.9995074e+00  -3.1551724e-02
   4.0137931e+00  -3.1551724e-02
   4.0280788e+00  -3.1551724e-02
   4.0428571e+00  -3.1034483e-02
   4.0571429e+00  -3.0517241e-02
   4.0605911e+00  -3.0517241e-02
   4.0714286e+00  -3.0517241e-02
   4.0857143e+00  -3.0000000e-02
   4.1004926e+00  -2.9482759e-02
   4.1147783e+00  -2.8965517e-02
   4.1290640e+00  -2.8448276e-02
   4.1438424e+00  -2.7931034e-02
   4.1581281e+00  -2.7413793e-02
   4.1709360e+00  -2.6379310e-02
   4.1724138e+00  -2.6379310e-02
   4.1871921e+00  -2.5862069e-02
   4.2014778e+00  -2.4827586e-02
   4.2157635e+00  -2.4310345e-02
   4.2300493e+00  -2.3275862e-02
   4.2428571e+00  -2.2758621e-02
   4.2448276e+00  -2.2241379e-02
   4.2591133e+00  -2.1206897e-02
   4.2733990e+00  -2.0689655e-02
   4.2881773e+00  -1.9655172e-02
   4.3019704e+00  -1.8620690e-02
   4.3024631e+00  -1.8620690e-02
   4.3167488e+00  -1.7586207e-02
   4.3315271e+00  -1.6034483e-02
   4.3458128e+00  -1.5000000e-02
   4.3541872e+00  -1.4482759e-02
   4.3600985e+00  -1.3965517e-02
   4.3743842e+00  -1.2931034e-02
   4.3891626e+00  -1.1379310e-02
   4.4024631e+00  -1.0344828e-02
   4.4034483e+00  -1.0344828e-02
   4.4177340e+00  -8.7931034e-03
   4.4325123e+00  -7.7586207e-03
   4.4467980e+00  -6.7241379e-03
   4.4477833e+00  -6.2068966e-03
   4.4610837e+00  -5.1724138e-03
   4.4753695e+00  -3.6206897e-03
   4.4901478e+00  -2.5862069e-03
   4.4916256e+00  -2.5862069e-03
   4.5044335e+00  -1.0344828e-03
   4.5187192e+00   0.0000000e+00
   4.5334975e+00   1.5517241e-03
   4.5349754e+00   1.5517241e-03
   4.5477833e+00   3.1034483e-03
   4.5620690e+00   4.1379310e-03
   4.5768473e+00   5.6896552e-03
   4.5778325e+00   5.6896552e-03
   4.5911330e+00   7.2413793e-03
   4.6054187e+00   8.2758621e-03
   4.6197044e+00   9.8275862e-03
   4.6216749e+00   9.8275862e-03
   4.6344828e+00   1.0862069e-02
   4.6487685e+00   1.2413793e-02
   4.6630542e+00   1.3448276e-02
   4.6674877e+00   1.3965517e-02
   4.6778325e+00   1.5000000e-02
   4.6921182e+00   1.6034483e-02
   4.7064039e+00   1.7068966e-02
   4.7167488e+00   1.8103448e-02
   4.7211823e+00   1.8103448e-02
   4.7354680e+00   1.9137931e-02
   4.7497537e+00   2.0172414e-02
   4.7640394e+00   2.1206897e-02
   4.7724138e+00   2.1724138e-02
   4.7788177e+00   2.2241379e-02
   4.7931034e+00   2.3275862e-02
   4.8073892e+00   2.4310345e-02
   4.8221675e+00   2.4827586e-02
   4.8364532e+00   2.5862069e-02
   4.8418719e+00   2.5862069e-02
   4.8507389e+00   2.6379310e-02
   4.8655172e+00   2.6896552e-02
   4.8798030e+00   2.7413793e-02
   4.8940887e+00   2.7931034e-02
   4.9083744e+00   2.8448276e-02
   4.9231527e+00   2.8965517e-02
   4.9374384e+00   2.8965517e-02
   4.9517241e+00   2.9482759e-02
   4.9665025e+00   2.9482759e-02
   4.9807882e+00   2.9482759e-02
   4.9950739e+00   3.0000000e-02
   5.0093596e+00   2.9482759e-02
   5.0241379e+00   2.9482759e-02
   5.0384236e+00   2.9482759e-02
   5.0527094e+00   2.8965517e-02
   5.0674877e+00   2.8965517e-02
   5.0817734e+00   2.8448276e-02
   5.0960591e+00   2.7931034e-02
   5.1108374e+00   2.7413793e-02
   5.1251232e+00   2.6896552e-02
   5.1394089e+00   2.6379310e-02
   5.1463054e+00   2.5862069e-02
   5.1536946e+00   2.5344828e-02
   5.1684729e+00   2.4827586e-02
   5.1827586e+00   2.3793103e-02
   5.1970443e+00   2.3275862e-02
   5.2118227e+00   2.2241379e-02
   5.2167488e+00   2.1724138e-02
   5.2261084e+00   2.1206897e-02
   5.2403941e+00   2.0172414e-02
   5.2551724e+00   1.9137931e-02
   5.2694581e+00   1.8103448e-02
   5.2738916e+00   1.8103448e-02
   5.2837438e+00   1.7068966e-02
   5.2980296e+00   1.6034483e-02
   5.3128079e+00   1.5000000e-02
   5.3246305e+00   1.3965517e-02
   5.3270936e+00   1.3448276e-02
   5.3413793e+00   1.2413793e-02
   5.3561576e+00   1.1379310e-02
   5.3704433e+00   9.8275862e-03
   5.3719212e+00   9.8275862e-03
   5.3847291e+00   8.7931034e-03
   5.3995074e+00   7.2413793e-03
   5.4137931e+00   6.2068966e-03
   5.4182266e+00   5.6896552e-03
   5.4280788e+00   4.6551724e-03
   5.4423645e+00   3.6206897e-03
   5.4571429e+00   2.5862069e-03
   5.4640394e+00   1.5517241e-03
   5.4714286e+00   1.0344828e-03
   5.4857143e+00   0.0000000e+00
   5.5004926e+00  -1.5517241e-03
   5.5103448e+00  -2.5862069e-03
   5.5147783e+00  -2.5862069e-03
   5.5290640e+00  -4.1379310e-03
   5.5433498e+00  -5.1724138e-03
   5.5581281e+00  -6.2068966e-03
   5.5581281e+00  -6.2068966e-03
   5.5724138e+00  -7.7586207e-03
   5.5866995e+00  -8.7931034e-03
   5.6014778e+00  -9.8275862e-03
   5.6088670e+00  -1.0344828e-02
   5.6157635e+00  -1.0862069e-02
   5.6300493e+00  -1.1896552e-02
   5.6448276e+00  -1.2931034e-02
   5.6591133e+00  -1.3965517e-02
   5.6635468e+00  -1.4482759e-02
   5.6733990e+00  -1.5000000e-02
   5.6876847e+00  -1.6034483e-02
   5.7024631e+00  -1.7068966e-02
   5.7167488e+00  -1.8103448e-02
   5.7261084e+00  -1.8620690e-02
   5.7310345e+00  -1.8620690e-02
   5.7458128e+00  -1.9655172e-02
   5.7600985e+00  -2.0689655e-02
   5.7743842e+00  -2.1206897e-02
   5.7891626e+00  -2.1724138e-02
   5.8024631e+00  -2.2758621e-02
   5.8034483e+00  -2.2758621e-02
   5.8177340e+00  -2.3275862e-02
   5.8320197e+00  -2.3793103e-02
   5.8467980e+00  -2.4310345e-02
   5.8610837e+00  -2.4827586e-02
   5.8753695e+00  -2.5344828e-02
   5.8901478e+00  -2.5862069e-02
   5.9044335e+00  -2.5862069e-02
   5.9187192e+00  -2.6379310e-02
   5.9261084e+00  -2.6379310e-02
   5.9310345e+00  -2.6896552e-02
   5.9458128e+00  -2.6896552e-02
   5.9605911e+00  -2.7413793e-02
   5.9753695e+00  -2.7413793e-02
   5.9901478e+00  -2.7413793e-02
   6.0049261e+00  -2.7413793e-02
   6.0197044e+00  -2.7413793e-02
   6.0344828e+00  -2.7413793e-02
   6.0492611e+00  -2.7413793e-02
   6.0640394e+00  -2.7413793e-02
   6.0788177e+00  -2.6896552e-02
   6.0935961e+00  -2.6896552e-02
   6.0985222e+00  -2.6379310e-02
   6.1083744e+00  -2.6379310e-02
   6.1231527e+00  -2.5862069e-02
   6.1330049e+00  -2.5862069e-02
   6.1477833e+00  -2.5344828e-02
   6.1625616e+00  -2.4827586e-02
   6.1773399e+00  -2.4310345e-02
   6.1921182e+00  -2.3793103e-02
   6.2068966e+00  -2.3275862e-02
   6.2216749e+00  -2.2758621e-02
   6.2266010e+00  -2.2758621e-02
   6.2364532e+00  -2.2241379e-02
   6.2512315e+00  -2.1206897e-02
   6.2660099e+00  -2.0689655e-02
   6.2807882e+00  -2.0172414e-02
   6.2955665e+00  -1.9137931e-02
   6.3054187e+00  -1.8620690e-02
   6.3103448e+00  -1.8103448e-02
   6.3251232e+00  -1.7586207e-02
   6.3349754e+00  -1.6551724e-02
   6.3497537e+00  -1.5517241e-02
   6.3645320e+00  -1.4482759e-02
   6.3694581e+00  -1.4482759e-02
   6.3793103e+00  -1.3448276e-02
   6.3940887e+00  -1.2413793e-02
   6.4088670e+00  -1.1379310e-02
   6.4236453e+00  -1.0344828e-02
   6.4236453e+00  -1.0344828e-02
   6.4384236e+00  -9.3103448e-03
   6.4532020e+00  -8.2758621e-03
   6.4679803e+00  -7.2413793e-03
   6.4778325e+00  -6.2068966e-03
   6.4827586e+00  -6.2068966e-03
   6.4975369e+00  -4.6551724e-03
   6.5123153e+00  -3.6206897e-03
   6.5270936e+00  -2.5862069e-03
   6.5270936e+00  -2.5862069e-03
   6.5369458e+00  -1.0344828e-03
   6.5517241e+00   0.0000000e+00
   6.5665025e+00   1.0344828e-03
   6.5763547e+00   1.5517241e-03
   6.5812808e+00   2.5862069e-03
   6.5960591e+00   3.6206897e-03
   6.6108374e+00   4.6551724e-03
   6.6256158e+00   5.6896552e-03
   6.6256158e+00   5.6896552e-03
   6.6403941e+00   7.2413793e-03
   6.6551724e+00   8.2758621e-03
   6.6699507e+00   9.3103448e-03
   6.6748768e+00   9.8275862e-03
   6.6847291e+00   1.0862069e-02
   6.6995074e+00   1.1896552e-02
   6.7142857e+00   1.2931034e-02
   6.7241379e+00   1.3965517e-02
   6.7290640e+00   1.3965517e-02
   6.7438424e+00   1.5000000e-02
   6.7536946e+00   1.6034483e-02
   6.7684729e+00   1.7068966e-02
   6.7832512e+00   1.8103448e-02
   6.7832512e+00   1.8103448e-02
   6.7980296e+00   1.9137931e-02
   6.8128079e+00   1.9655172e-02
   6.8275862e+00   2.0689655e-02
   6.8423645e+00   2.1206897e-02
   6.8522167e+00   2.1724138e-02
   6.8571429e+00   2.2241379e-02
   6.8719212e+00   2.2758621e-02
   6.8866995e+00   2.3793103e-02
   6.9014778e+00   2.4310345e-02
   6.9162562e+00   2.4827586e-02
   6.9310345e+00   2.5344828e-02
   6.9458128e+00   2.5862069e-02
   6.9556650e+00   2.5862069e-02
   6.9556650e+00   2.5862069e-02
   6.9704433e+00   2.6379310e-02
   6.9852217e+00   2.6896552e-02
   7.0000000e+00   2.6896552e-02
   7.0147783e+00   2.6896552e-02
   7.0295567e+00   2.7413793e-02
   7.0443350e+00   2.7413793e-02
   7.0591133e+00   2.7413793e-02
   7.0738916e+00   2.6896552e-02
   7.0886700e+00   2.6896552e-02
   7.1034483e+00   2.6896552e-02
   7.1182266e+00   2.6379310e-02
   7.1330049e+00   2.6379310e-02
   7.1379310e+00   2.5862069e-02
   7.1477833e+00   2.5862069e-02
   7.1576355e+00   2.5344828e-02
   7.1724138e+00   2.4827586e-02
   7.1871921e+00   2.4310345e-02
   7.2019704e+00   2.3793103e-02
   7.2167488e+00   2.2758621e-02
   7.2315271e+00   2.2241379e-02
   7.2364532e+00   2.1724138e-02
   7.2463054e+00   2.1724138e-02
   7.2610837e+00   2.0689655e-02
   7.2758621e+00   1.9655172e-02
   7.2906404e+00   1.9137931e-02
   7.3054187e+00   1.8103448e-02
   7.3103448e+00   1.8103448e-02
   7.3201970e+00   1.7068966e-02
   7.3349754e+00   1.6034483e-02
   7.3497537e+00   1.5000000e-02
   7.3596059e+00   1.4482759e-02
   7.3645320e+00   1.3965517e-02
   7.3743842e+00   1.2931034e-02
   7.3891626e+00   1.1896552e-02
   7.4039409e+00   1.0862069e-02
   7.4187192e+00   9.8275862e-03
   7.4187192e+00   9.8275862e-03
   7.4334975e+00   8.7931034e-03
   7.4482759e+00   7.7586207e-03
   7.4630542e+00   6.7241379e-03
   7.4729064e+00   5.6896552e-03
   7.4778325e+00   5.1724138e-03
   7.4926108e+00   4.1379310e-03
   7.5073892e+00   3.1034483e-03
   7.5221675e+00   2.0689655e-03
   7.5221675e+00   1.5517241e-03
   7.5369458e+00   1.0344828e-03
   7.5517241e+00  -5.1724138e-04
   7.5665025e+00  -1.5517241e-03
   7.5763547e+00  -2.5862069e-03
   7.5763547e+00  -2.5862069e-03
   7.5911330e+00  -3.6206897e-03
   7.6059113e+00  -4.6551724e-03
   7.6206897e+00  -5.6896552e-03
   7.6305419e+00  -6.2068966e-03
   7.6354680e+00  -6.7241379e-03
   7.6502463e+00  -7.7586207e-03
   7.6650246e+00  -8.7931034e-03
   7.6798030e+00  -9.8275862e-03
   7.6896552e+00  -1.0344828e-02
   7.6945813e+00  -1.0862069e-02
   7.7093596e+00  -1.1896552e-02
   7.7241379e+00  -1.2413793e-02
   7.7389163e+00  -1.3448276e-02
   7.7536946e+00  -1.3965517e-02
   7.7536946e+00  -1.4482759e-02
   7.7684729e+00  -1.5000000e-02
   7.7783251e+00  -1.6034483e-02
   7.7931034e+00  -1.6551724e-02
   7.8078818e+00  -1.7068966e-02
   7.8226601e+00  -1.8103448e-02
   7.8374384e+00  -1.8620690e-02
   7.8374384e+00  -1.8620690e-02
   7.8522167e+00  -1.9137931e-02
   7.8669951e+00  -1.9655172e-02
   7.8817734e+00  -2.0172414e-02
   7.8965517e+00  -2.0689655e-02
   7.9113300e+00  -2.1206897e-02
   7.9261084e+00  -2.1724138e-02
   7.9408867e+00  -2.1724138e-02
   7.9556650e+00  -2.2241379e-02
   7.9605911e+00  -2.2758621e-02
   7.9704433e+00  -2.2758621e-02
   7.9802956e+00  -2.2758621e-02
   7.9950739e+00  -2.3275862e-02
   8.0098522e+00  -2.3275862e-02
   8.0246305e+00  -2.3275862e-02
   8.0394089e+00  -2.3793103e-02
   8.0541872e+00  -2.3793103e-02
   8.0689655e+00  -2.3793103e-02
   8.0837438e+00  -2.3793103e-02
   8.0985222e+00  -2.3275862e-02
   8.1133005e+00  -2.3275862e-02
   8.1280788e+00  -2.3275862e-02
   8.1428571e+00  -2.3275862e-02
   8.1576355e+00  -2.2758621e-02
   8.1674877e+00  -2.2758621e-02
   8.1724138e+00  -2.2241379e-02
   8.1822660e+00  -2.2241379e-02
   8.1970443e+00  -2.1724138e-02
   8.2118227e+00  -2.1206897e-02
   8.2266010e+00  -2.1206897e-02
   8.2413793e+00  -2.0689655e-02
   8.2561576e+00  -2.0172414e-02
   8.2709360e+00  -1.9655172e-02
   8.2857143e+00  -1.9137931e-02
   8.2955665e+00  -1.8620690e-02
   8.3004926e+00  -1.8103448e-02
   8.3152709e+00  -1.7586207e-02
   8.3300493e+00  -1.7068966e-02
   8.3448276e+00  -1.6034483e-02
   8.3596059e+00  -1.5517241e-02
   8.3743842e+00  -1.5000000e-02
   8.3793103e+00  -1.4482759e-02
   8.3891626e+00  -1.3965517e-02
   8.3990148e+00  -1.2931034e-02
   8.4137931e+00  -1.2413793e-02
   8.4285714e+00  -1.1379310e-02
   8.4433498e+00  -1.0862069e-02
   8.4482759e+00  -1.0344828e-02
   8.4581281e+00  -9.8275862e-03
   8.4729064e+00  -8.7931034e-03
   8.4876847e+00  -7.7586207e-03
   8.5024631e+00  -6.7241379e-03
   8.5073892e+00  -6.2068966e-03
   8.5172414e+00  -5.6896552e-03
   8.5320197e+00  -4.6551724e-03
   8.5467980e+00  -3.6206897e-03
   8.5615764e+00  -3.1034483e-03
   8.5665025e+00  -2.5862069e-03
   8.5763547e+00  -1.5517241e-03
   8.5911330e+00  -5.1724138e-04
   8.6009852e+00   0.0000000e+00
   8.6157635e+00   1.0344828e-03
   8.6206897e+00   1.5517241e-03
   8.6305419e+00   2.5862069e-03
   8.6453202e+00   3.6206897e-03
   8.6600985e+00   4.6551724e-03
   8.6748768e+00   5.6896552e-03
   8.6798030e+00   5.6896552e-03
   8.6896552e+00   6.7241379e-03
   8.7044335e+00   7.7586207e-03
   8.7192118e+00   8.2758621e-03
   8.7339901e+00   9.3103448e-03
   8.7389163e+00   9.8275862e-03
   8.7487685e+00   1.0344828e-02
   8.7635468e+00   1.1379310e-02
   8.7783251e+00   1.2413793e-02
   8.7931034e+00   1.3448276e-02
   8.7980296e+00   1.3965517e-02
   8.8029557e+00   1.3965517e-02
   8.8177340e+00   1.5000000e-02
   8.8325123e+00   1.6034483e-02
   8.8472906e+00   1.6551724e-02
   8.8620690e+00   1.7068966e-02
   8.8719212e+00   1.8103448e-02
   8.8768473e+00   1.8103448e-02
   8.8916256e+00   1.8620690e-02
   8.9064039e+00   1.9655172e-02
   8.9211823e+00   2.0172414e-02
   8.9359606e+00   2.0689655e-02
   8.9507389e+00   2.1206897e-02
   8.9655172e+00   2.1724138e-02
   8.9753695e+00   2.1724138e-02
   8.9802956e+00   2.2241379e-02
   8.9950739e+00   2.2241379e-02
   9.0049261e+00   2.2758621e-02
   9.0197044e+00   2.3275862e-02
   9.0344828e+00   2.3275862e-02
   9.0492611e+00   2.3275862e-02
   9.0640394e+00   2.3793103e-02
   9.0788177e+00   2.3793103e-02
   9.0935961e+00   2.3793103e-02
   9.1083744e+00   2.3793103e-02
   9.1231527e+00   2.3793103e-02
   9.1379310e+00   2.3793103e-02
   9.1527094e+00   2.3275862e-02
   9.1674877e+00   2.3275862e-02
   9.1822660e+00   2.2758621e-02
   9.1970443e+00   2.2758621e-02
   9.2068966e+00   2.2241379e-02
   9.2216749e+00   2.1724138e-02
   9.2216749e+00   2.1724138e-02
   9.2364532e+00   2.1206897e-02
   9.2512315e+00   2.0689655e-02
   9.2660099e+00   2.0172414e-02
   9.2807882e+00   1.9655172e-02
   9.2955665e+00   1.9137931e-02
   9.3103448e+00   1.8620690e-02
   9.3201970e+00   1.8103448e-02
   9.3251232e+00   1.7586207e-02
   9.3399015e+00   1.7068966e-02
   9.3546798e+00   1.6034483e-02
   9.3694581e+00   1.5517241e-02
   9.3842365e+00   1.4482759e-02
   9.3940887e+00   1.3965517e-02
   9.3990148e+00   1.3965517e-02
   9.4137931e+00   1.2931034e-02
   9.4236453e+00   1.1896552e-02
   9.4384236e+00   1.0862069e-02
   9.4532020e+00   1.0344828e-02
   9.4581281e+00   9.8275862e-03
   9.4679803e+00   9.3103448e-03
   9.4827586e+00   8.2758621e-03
   9.4975369e+00   7.2413793e-03
   9.5123153e+00   6.2068966e-03
   9.5221675e+00   5.6896552e-03
   9.5270936e+00   5.1724138e-03
   9.5418719e+00   4.1379310e-03
   9.5566502e+00   3.1034483e-03
   9.5714286e+00   2.5862069e-03
   9.5812808e+00   1.5517241e-03
   9.5862069e+00   1.5517241e-03
   9.6009852e+00   5.1724138e-04
   9.6157635e+00  -5.1724138e-04
   9.6256158e+00  -1.5517241e-03
   9.6403941e+00  -2.5862069e-03
   9.6403941e+00  -2.5862069e-03
   9.6551724e+00  -3.6206897e-03
   9.6699507e+00  -4.1379310e-03
   9.6847291e+00  -5.1724138e-03
   9.6995074e+00  -6.2068966e-03
   9.7044335e+00  -6.2068966e-03
   9.7142857e+00  -7.2413793e-03
   9.7290640e+00  -7.7586207e-03
   9.7438424e+00  -8.7931034e-03
   9.7586207e+00  -9.3103448e-03
   9.7733990e+00  -1.0344828e-02
   9.7733990e+00  -1.0344828e-02
   9.7881773e+00  -1.1379310e-02
   9.8029557e+00  -1.1896552e-02
   9.8177340e+00  -1.2413793e-02
   9.8275862e+00  -1.2931034e-02
   9.8423645e+00  -1.3965517e-02
   9.8571429e+00  -1.4482759e-02
   9.8571429e+00  -1.4482759e-02
   9.8719212e+00  -1.5000000e-02
   9.8866995e+00  -1.5517241e-02
   9.9014778e+00  -1.6034483e-02
   9.9162562e+00  -1.6551724e-02
   9.9310345e+00  -1.7068966e-02
   9.9458128e+00  -1.7586207e-02
   9.9605911e+00  -1.8103448e-02
   9.9753695e+00  -1.8103448e-02
   9.9802956e+00  -1.8620690e-02
   9.9901478e+00  -1.8620690e-02
   1.0004926e+01  -1.9137931e-02
   1.0019704e+01  -1.9137931e-02
   1.0029557e+01  -1.9655172e-02
   1.0044335e+01  -1.9655172e-02
   1.0059113e+01  -1.9655172e-02
   1.0073892e+01  -2.0172414e-02
   1.0088670e+01  -2.0172414e-02
   1.0103448e+01  -2.0172414e-02
   1.0118227e+01  -2.0172414e-02
   1.0133005e+01  -2.0172414e-02
   1.0147783e+01  -2.0172414e-02
   1.0162562e+01  -1.9655172e-02
   1.0177340e+01  -1.9655172e-02
   1.0192118e+01  -1.9655172e-02
   1.0206897e+01  -1.9655172e-02
   1.0221675e+01  -1.9137931e-02
   1.0236453e+01  -1.8620690e-02
   1.0246305e+01  -1.8620690e-02
   1.0251232e+01  -1.8620690e-02
   1.0261084e+01  -1.8103448e-02
   1.0275862e+01  -1.7586207e-02
   1.0290640e+01  -1.7586207e-02
   1.0305419e+01  -1.7068966e-02
   1.0320197e+01  -1.6551724e-02
   1.0334975e+01  -1.6034483e-02
   1.0349754e+01  -1.5517241e-02
   1.0364532e+01  -1.5000000e-02
   1.0374384e+01  -1.4482759e-02
   1.0379310e+01  -1.4482759e-02
   1.0394089e+01  -1.3448276e-02
   1.0408867e+01  -1.2931034e-02
   1.0423645e+01  -1.2413793e-02
   1.0438424e+01  -1.1896552e-02
   1.0448276e+01  -1.0862069e-02
   1.0463054e+01  -1.0344828e-02
   1.0463054e+01  -1.0344828e-02
   1.0477833e+01  -9.3103448e-03
   1.0492611e+01  -8.7931034e-03
   1.0507389e+01  -7.7586207e-03
   1.0522167e+01  -7.2413793e-03
   1.0536946e+01  -6.2068966e-03
   1.0536946e+01  -6.2068966e-03
   1.0551724e+01  -5.1724138e-03
   1.0566502e+01  -4.6551724e-03
   1.0581281e+01  -3.6206897e-03
   1.0596059e+01  -2.5862069e-03
   1.0600985e+01  -2.5862069e-03
   1.0610837e+01  -2.0689655e-03
   1.0625616e+01  -1.0344828e-03
   1.0640394e+01   0.0000000e+00
   1.0650246e+01   5.1724138e-04
   1.0665025e+01   1.5517241e-03
   1.0669951e+01   1.5517241e-03
   1.0679803e+01   2.5862069e-03
   1.0694581e+01   3.6206897e-03
   1.0709360e+01   4.1379310e-03
   1.0724138e+01   5.1724138e-03
   1.0733990e+01   5.6896552e-03
   1.0738916e+01   6.2068966e-03
   1.0753695e+01   7.2413793e-03
   1.0768473e+01   7.7586207e-03
   1.0783251e+01   8.7931034e-03
   1.0798030e+01   9.3103448e-03
   1.0802956e+01   9.8275862e-03
   1.0812808e+01   1.0344828e-02
   1.0827586e+01   1.1379310e-02
   1.0842365e+01   1.1896552e-02
   1.0852217e+01   1.2413793e-02
   1.0866995e+01   1.3448276e-02
   1.0876847e+01   1.3965517e-02
   1.0881773e+01   1.3965517e-02
   1.0896552e+01   1.5000000e-02
   1.0911330e+01   1.5517241e-02
   1.0926108e+01   1.6034483e-02
   1.0940887e+01   1.6551724e-02
   1.0955665e+01   1.7068966e-02
   1.0970443e+01   1.7586207e-02
   1.0975369e+01   1.8103448e-02
   1.0985222e+01   1.8103448e-02
   1.1000000e+01   1.8620690e-02
   1.1014778e+01   1.9137931e-02
   1.1029557e+01   1.9137931e-02
   1.1044335e+01   1.9655172e-02
   1.1054187e+01   2.0172414e-02
   1.1068966e+01   2.0172414e-02
   1.1083744e+01   2.0172414e-02
   1.1098522e+01   2.0689655e-02
   1.1113300e+01   2.0689655e-02
   1.1128079e+01   2.0689655e-02
   1.1142857e+01   2.0689655e-02
   1.1157635e+01   2.0689655e-02
   1.1172414e+01   2.0689655e-02
   1.1187192e+01   2.0689655e-02
   1.1201970e+01   2.0172414e-02
   1.1216749e+01   2.0172414e-02
   1.1231527e+01   1.9655172e-02
   1.1246305e+01   1.9655172e-02
   1.1261084e+01   1.9137931e-02
   1.1270936e+01   1.9137931e-02
   1.1285714e+01   1.8620690e-02
   1.1300493e+01   1.8103448e-02
   1.1310345e+01   1.8103448e-02
   1.1315271e+01   1.7586207e-02
   1.1330049e+01   1.7068966e-02
   1.1344828e+01   1.6551724e-02
   1.1359606e+01   1.6034483e-02
   1.1374384e+01   1.5517241e-02
   1.1389163e+01   1.5000000e-02
   1.1403941e+01   1.4482759e-02
   1.1413793e+01   1.3965517e-02
   1.1418719e+01   1.3448276e-02
   1.1433498e+01   1.2931034e-02
   1.1448276e+01   1.1896552e-02
   1.1463054e+01   1.1379310e-02
   1.1472906e+01   1.0862069e-02
   1.1487685e+01   9.8275862e-03
   1.1492611e+01   9.8275862e-03
   1.1502463e+01   8.7931034e-03
   1.1517241e+01   8.2758621e-03
   1.1532020e+01   7.2413793e-03
   1.1546798e+01   6.7241379e-03
   1.1561576e+01   5.6896552e-03
   1.1561576e+01   5.6896552e-03
   1.1576355e+01   5.1724138e-03
   1.1591133e+01   4.1379310e-03
   1.1605911e+01   3.1034483e-03
   1.1620690e+01   2.5862069e-03
   1.1630542e+01   1.5517241e-03
   1.1635468e+01   1.5517241e-03
   1.1650246e+01   5.1724138e-04
   1.1665025e+01   0.0000000e+00
   1.1674877e+01  -1.0344828e-03
   1.1689655e+01  -1.5517241e-03
   1.1704433e+01  -2.5862069e-03
   1.1704433e+01  -2.5862069e-03
   1.1719212e+01  -3.1034483e-03
   1.1733990e+01  -4.1379310e-03
   1.1748768e+01  -4.6551724e-03
   1.1763547e+01  -5.6896552e-03
   1.1778325e+01  -6.2068966e-03
   1.1778325e+01  -6.2068966e-03
   1.1793103e+01  -7.2413793e-03
   1.1807882e+01  -7.7586207e-03
   1.1822660e+01  -8.2758621e-03
   1.1837438e+01  -9.3103448e-03
   1.1852217e+01  -9.8275862e-03
   1.1866995e+01  -1.0344828e-02
   1.1866995e+01  -1.0344828e-02
   1.1876847e+01  -1.0862069e-02
   1.1891626e+01  -1.1379310e-02
   1.1906404e+01  -1.1896552e-02
   1.1921182e+01  -1.2413793e-02
   1.1935961e+01  -1.2931034e-02
   1.1950739e+01  -1.3448276e-02
   1.1965517e+01  -1.3965517e-02
   1.1980296e+01  -1.4482759e-02
   1.1980296e+01  -1.4482759e-02
   1.1995074e+01  -1.5000000e-02
   1.2009852e+01  -1.5000000e-02
   1.2024631e+01  -1.5517241e-02
   1.2039409e+01  -1.6034483e-02
   1.2054187e+01  -1.6034483e-02
   1.2068966e+01  -1.6551724e-02
   1.2083744e+01  -1.6551724e-02
   1.2093596e+01  -1.6551724e-02
   1.2108374e+01  -1.7068966e-02
   1.2123153e+01  -1.7068966e-02
   1.2137931e+01  -1.7068966e-02
   1.2152709e+01  -1.7068966e-02
   1.2167488e+01  -1.7068966e-02
   1.2182266e+01  -1.7068966e-02
   1.2197044e+01  -1.7068966e-02
   1.2211823e+01  -1.7068966e-02
   1.2226601e+01  -1.6551724e-02
   1.2241379e+01  -1.6551724e-02
   1.2256158e+01  -1.6551724e-02
   1.2270936e+01  -1.6034483e-02
   1.2285714e+01  -1.6034483e-02
   1.2295567e+01  -1.6034483e-02
   1.2310345e+01  -1.5517241e-02
   1.2325123e+01  -1.5000000e-02
   1.2339901e+01  -1.5000000e-02
   1.2354680e+01  -1.4482759e-02
   1.2354680e+01  -1.4482759e-02
   1.2369458e+01  -1.3965517e-02
   1.2384236e+01  -1.3448276e-02
   1.2399015e+01  -1.2931034e-02
   1.2413793e+01  -1.2413793e-02
   1.2428571e+01  -1.1896552e-02
   1.2443350e+01  -1.1379310e-02
   1.2458128e+01  -1.0862069e-02
   1.2467980e+01  -1.0344828e-02
   1.2472906e+01  -1.0344828e-02
   1.2487685e+01  -9.8275862e-03
   1.2497537e+01  -9.3103448e-03
   1.2512315e+01  -8.2758621e-03
   1.2527094e+01  -7.7586207e-03
   1.2541872e+01  -7.2413793e-03
   1.2556650e+01  -6.7241379e-03
   1.2561576e+01  -6.2068966e-03
   1.2571429e+01  -5.6896552e-03
   1.2586207e+01  -5.1724138e-03
   1.2600985e+01  -4.1379310e-03
   1.2615764e+01  -3.6206897e-03
   1.2630542e+01  -3.1034483e-03
   1.2640394e+01  -2.5862069e-03
   1.2645320e+01  -2.0689655e-03
   1.2660099e+01  -1.0344828e-03
   1.2674877e+01  -5.1724138e-04
   1.2689655e+01   0.0000000e+00
   1.2699507e+01   1.0344828e-03
   1.2714286e+01   1.5517241e-03
   1.2714286e+01   1.5517241e-03
   1.2729064e+01   2.5862069e-03
   1.2743842e+01   3.1034483e-03
   1.2758621e+01   4.1379310e-03
   1.2773399e+01   4.6551724e-03
   1.2788177e+01   5.6896552e-03
   1.2793103e+01   5.6896552e-03
   1.2802956e+01   6.2068966e-03
   1.2817734e+01   7.2413793e-03
   1.2832512e+01   7.7586207e-03
   1.2847291e+01   8.2758621e-03
   1.2862069e+01   9.3103448e-03
   1.2876847e+01   9.8275862e-03
   1.2876847e+01   9.8275862e-03
   1.2891626e+01   1.0344828e-02
   1.2906404e+01   1.0862069e-02
   1.2916256e+01   1.1896552e-02
   1.2931034e+01   1.2413793e-02
   1.2945813e+01   1.2931034e-02
   1.2960591e+01   1.3448276e-02
   1.2975369e+01   1.3965517e-02
   1.2975369e+01   1.3965517e-02
   1.2990148e+01   1.4482759e-02
   1.3004926e+01   1.5000000e-02
   1.3019704e+01   1.5517241e-02
   1.3034483e+01   1.5517241e-02
   1.3049261e+01   1.6034483e-02
   1.3064039e+01   1.6551724e-02
   1.3078818e+01   1.6551724e-02
   1.3093596e+01   1.7068966e-02
   1.3108374e+01   1.7068966e-02
   1.3118227e+01   1.7068966e-02
   1.3133005e+01   1.7586207e-02
   1.3147783e+01   1.7586207e-02
   1.3162562e+01   1.7586207e-02
   1.3177340e+01   1.7586207e-02
   1.3192118e+01   1.7586207e-02
   1.3206897e+01   1.7586207e-02
   1.3221675e+01   1.7586207e-02
   1.3236453e+01   1.7586207e-02
   1.3251232e+01   1.7586207e-02
   1.3266010e+01   1.7068966e-02
   1.3280788e+01   1.7068966e-02
   1.3295567e+01   1.6551724e-02
   1.3310345e+01   1.6551724e-02
   1.3320197e+01   1.6034483e-02
   1.3334975e+01   1.6034483e-02
   1.3349754e+01   1.5517241e-02
   1.3364532e+01   1.5000000e-02
   1.3379310e+01   1.4482759e-02
   1.3394089e+01   1.4482759e-02
   1.3403941e+01   1.3965517e-02
   1.3408867e+01   1.3965517e-02
   1.3423645e+01   1.2931034e-02
   1.3438424e+01   1.2413793e-02
   1.3453202e+01   1.1896552e-02
   1.3467980e+01   1.1379310e-02
   1.3482759e+01   1.0862069e-02
   1.3497537e+01   1.0344828e-02
   1.3507389e+01   9.8275862e-03
   1.3512315e+01   9.8275862e-03
   1.3522167e+01   8.7931034e-03
   1.3536946e+01   8.2758621e-03
   1.3551724e+01   7.7586207e-03
   1.3566502e+01   7.2413793e-03
   1.3581281e+01   6.2068966e-03
   1.3596059e+01   5.6896552e-03
   1.3596059e+01   5.6896552e-03
   1.3610837e+01   4.6551724e-03
   1.3625616e+01   4.1379310e-03
   1.3640394e+01   3.6206897e-03
   1.3655172e+01   2.5862069e-03
   1.3669951e+01   2.0689655e-03
   1.3674877e+01   1.5517241e-03
   1.3684729e+01   1.0344828e-03
   1.3699507e+01   5.1724138e-04
   1.3714286e+01   0.0000000e+00
   1.3724138e+01  -1.0344828e-03
   1.3738916e+01  -1.5517241e-03
   1.3753695e+01  -2.0689655e-03
   1.3758621e+01  -2.5862069e-03
   1.3768473e+01  -3.1034483e-03
   1.3783251e+01  -3.6206897e-03
   1.3798030e+01  -4.1379310e-03
   1.3812808e+01  -4.6551724e-03
   1.3827586e+01  -5.6896552e-03
   1.3842365e+01  -6.2068966e-03
   1.3847291e+01  -6.2068966e-03
   1.3857143e+01  -6.7241379e-03
   1.3871921e+01  -7.2413793e-03
   1.3886700e+01  -8.2758621e-03
   1.3901478e+01  -8.7931034e-03
   1.3916256e+01  -9.3103448e-03
   1.3931034e+01  -9.8275862e-03
   1.3940887e+01  -1.0344828e-02
   1.3950739e+01  -1.0344828e-02
   1.3955665e+01  -1.0862069e-02
   1.3970443e+01  -1.0862069e-02
   1.3985222e+01  -1.1379310e-02
   1.4000000e+01  -1.1896552e-02
   1.4014778e+01  -1.2413793e-02
   1.4029557e+01  -1.2413793e-02
   1.4044335e+01  -1.2931034e-02
   1.4059113e+01  -1.3448276e-02
   1.4073892e+01  -1.3448276e-02
   1.4088670e+01  -1.3965517e-02
   1.4103448e+01  -1.3965517e-02
   1.4118227e+01  -1.4482759e-02
   1.4128079e+01  -1.4482759e-02
   1.4133005e+01  -1.4482759e-02
   1.4142857e+01  -1.4482759e-02
   1.4157635e+01  -1.5000000e-02
   1.4172414e+01  -1.5000000e-02
   1.4187192e+01  -1.5000000e-02
   1.4201970e+01  -1.5000000e-02
   1.4216749e+01  -1.5000000e-02
   1.4231527e+01  -1.5000000e-02
   1.4246305e+01  -1.5000000e-02
   1.4261084e+01  -1.5000000e-02
   1.4275862e+01  -1.5000000e-02
   1.4290640e+01  -1.4482759e-02
   1.4300493e+01  -1.4482759e-02
   1.4305419e+01  -1.4482759e-02
   1.4320197e+01  -1.3965517e-02
   1.4334975e+01  -1.3965517e-02
   1.4344828e+01  -1.3965517e-02
   1.4359606e+01  -1.3448276e-02
   1.4374384e+01  -1.3448276e-02
   1.4389163e+01  -1.2931034e-02
   1.4403941e+01  -1.2413793e-02
   1.4418719e+01  -1.2413793e-02
   1.4433498e+01  -1.1896552e-02
   1.4448276e+01  -1.1379310e-02
   1.4463054e+01  -1.0862069e-02
   1.4477833e+01  -1.0344828e-02
   1.4482759e+01  -1.0344828e-02
   1.4492611e+01  -9.8275862e-03
   1.4507389e+01  -9.3103448e-03
   1.4522167e+01  -9.3103448e-03
   1.4536946e+01  -8.7931034e-03
   1.4546798e+01  -8.2758621e-03
   1.4561576e+01  -7.7586207e-03
   1.4576355e+01  -6.7241379e-03
   1.4591133e+01  -6.2068966e-03
   1.4591133e+01  -6.2068966e-03
   1.4605911e+01  -5.6896552e-03
   1.4620690e+01  -5.1724138e-03
   1.4635468e+01  -4.6551724e-03
   1.4650246e+01  -3.6206897e-03
   1.4665025e+01  -3.1034483e-03
   1.4679803e+01  -2.5862069e-03
   1.4684729e+01  -2.5862069e-03
   1.4694581e+01  -2.0689655e-03
   1.4709360e+01  -1.0344828e-03
   1.4724138e+01  -5.1724138e-04
   1.4738916e+01   0.0000000e+00
   1.4753695e+01   5.1724138e-04
   1.4763547e+01   1.5517241e-03
   1.4773399e+01   1.5517241e-03
   1.4778325e+01   2.0689655e-03
   1.4793103e+01   2.5862069e-03
   1.4807882e+01   3.6206897e-03
   1.4822660e+01   4.1379310e-03
   1.4837438e+01   4.6551724e-03
   1.4852217e+01   5.1724138e-03
   1.4862069e+01   5.6896552e-03
   1.4866995e+01   5.6896552e-03
   1.4881773e+01   6.7241379e-03
   1.4896552e+01   7.2413793e-03
   1.4911330e+01   7.7586207e-03
   1.4926108e+01   8.2758621e-03
   1.4940887e+01   8.7931034e-03
   1.4955665e+01   9.3103448e-03
   1.4965517e+01   9.8275862e-03
   1.4965517e+01   9.8275862e-03
   1.4980296e+01   1.0344828e-02
   1.4995074e+01   1.0862069e-02
   1.5009852e+01   1.1379310e-02
   1.5024631e+01   1.1896552e-02
   1.5039409e+01   1.2413793e-02
   1.5054187e+01   1.2413793e-02
   1.5068966e+01   1.2931034e-02
   1.5083744e+01   1.3448276e-02
   1.5098522e+01   1.3448276e-02
   1.5113300e+01   1.3965517e-02
   1.5113300e+01   1.3965517e-02
   1.5128079e+01   1.3965517e-02
   1.5142857e+01   1.4482759e-02
   1.5157635e+01   1.4482759e-02
   1.5167488e+01   1.4482759e-02
   1.5182266e+01   1.5000000e-02
   1.5197044e+01   1.5000000e-02
   1.5211823e+01   1.5000000e-02
   1.5226601e+01   1.5000000e-02
   1.5241379e+01   1.5000000e-02
   1.5256158e+01   1.5000000e-02
   1.5270936e+01   1.5000000e-02
   1.5285714e+01   1.5000000e-02
   1.5300493e+01   1.5000000e-02
   1.5315271e+01   1.4482759e-02
   1.5330049e+01   1.4482759e-02
   1.5344828e+01   1.4482759e-02
   1.5359606e+01   1.3965517e-02
   1.5369458e+01   1.3965517e-02
   1.5369458e+01   1.3965517e-02
   1.5384236e+01   1.3448276e-02
   1.5399015e+01   1.2931034e-02
   1.5413793e+01   1.2931034e-02
   1.5428571e+01   1.2413793e-02
   1.5443350e+01   1.1896552e-02
   1.5458128e+01   1.1896552e-02
   1.5472906e+01   1.1379310e-02
   1.5487685e+01   1.0862069e-02
   1.5502463e+01   1.0344828e-02
   1.5517241e+01   9.8275862e-03
   1.5517241e+01   9.8275862e-03
   1.5532020e+01   9.3103448e-03
   1.5546798e+01   8.7931034e-03
   1.5561576e+01   8.2758621e-03
   1.5576355e+01   7.7586207e-03
   1.5586207e+01   7.2413793e-03
   1.5600985e+01   6.7241379e-03
   1.5615764e+01   6.2068966e-03
   1.5625616e+01   5.6896552e-03
   1.5630542e+01   5.1724138e-03
   1.5645320e+01   4.6551724e-03
   1.5660099e+01   4.1379310e-03
   1.5674877e+01   3.6206897e-03
   1.5689655e+01   3.1034483e-03
   1.5704433e+01   2.5862069e-03
   1.5719212e+01   1.5517241e-03
   1.5719212e+01   1.5517241e-03
   1.5733990e+01   1.0344828e-03
   1.5748768e+01   5.1724138e-04
   1.5763547e+01   0.0000000e+00
   1.5778325e+01  -5.1724138e-04
   1.5788177e+01  -1.5517241e-03
   1.5802956e+01  -2.0689655e-03
   1.5812808e+01  -2.5862069e-03
   1.5817734e+01  -2.5862069e-03
   1.5832512e+01  -3.1034483e-03
   1.5847291e+01  -3.6206897e-03
   1.5862069e+01  -4.1379310e-03
   1.5876847e+01  -5.1724138e-03
   1.5891626e+01  -5.6896552e-03
   1.5906404e+01  -6.2068966e-03
   1.5916256e+01  -6.2068966e-03
   1.5921182e+01  -6.7241379e-03
   1.5935961e+01  -7.2413793e-03
   1.5950739e+01  -7.7586207e-03
   1.5965517e+01  -8.2758621e-03
   1.5980296e+01  -8.2758621e-03
   1.5990148e+01  -8.7931034e-03
   1.6004926e+01  -9.3103448e-03
   1.6019704e+01  -9.8275862e-03
   1.6034483e+01  -1.0344828e-02
   1.6044335e+01  -1.0344828e-02
   1.6049261e+01  -1.0344828e-02
   1.6064039e+01  -1.0862069e-02
   1.6078818e+01  -1.1379310e-02
   1.6093596e+01  -1.1379310e-02
   1.6108374e+01  -1.1896552e-02
   1.6123153e+01  -1.1896552e-02
   1.6137931e+01  -1.2413793e-02
   1.6152709e+01  -1.2413793e-02
   1.6167488e+01  -1.2931034e-02
   1.6182266e+01  -1.2931034e-02
   1.6192118e+01  -1.2931034e-02
   1.6206897e+01  -1.2931034e-02
   1.6221675e+01  -1.3448276e-02
   1.6236453e+01  -1.3448276e-02
   1.6251232e+01  -1.3448276e-02
   1.6266010e+01  -1.3448276e-02
   1.6280788e+01  -1.3448276e-02
   1.6295567e+01  -1.3448276e-02
   1.6310345e+01  -1.3448276e-02
   1.6325123e+01  -1.2931034e-02
   1.6339901e+01  -1.2931034e-02
   1.6354680e+01  -1.2931034e-02
   1.6369458e+01  -1.2931034e-02
   1.6384236e+01  -1.2413793e-02
   1.6394089e+01  -1.2413793e-02
   1.6408867e+01  -1.2413793e-02
   1.6423645e+01  -1.1896552e-02
   1.6438424e+01  -1.1896552e-02
   1.6453202e+01  -1.1379310e-02
   1.6467980e+01  -1.0862069e-02
   1.6482759e+01  -1.0862069e-02
   1.6492611e+01  -1.0344828e-02
   1.6497537e+01  -1.0344828e-02
   1.6512315e+01  -9.8275862e-03
   1.6527094e+01  -9.3103448e-03
   1.6541872e+01  -9.3103448e-03
   1.6556650e+01  -8.7931034e-03
   1.6571429e+01  -8.2758621e-03
   1.6586207e+01  -7.7586207e-03
   1.6600985e+01  -7.2413793e-03
   1.6610837e+01  -6.7241379e-03
   1.6625616e+01  -6.2068966e-03
   1.6630542e+01  -6.2068966e-03
   1.6640394e+01  -5.6896552e-03
   1.6655172e+01  -5.1724138e-03
   1.6669951e+01  -4.6551724e-03
   1.6684729e+01  -4.1379310e-03
   1.6699507e+01  -3.6206897e-03
   1.6714286e+01  -3.1034483e-03
   1.6729064e+01  -2.5862069e-03
   1.6738916e+01  -2.5862069e-03
   1.6743842e+01  -2.0689655e-03
   1.6758621e+01  -1.5517241e-03
   1.6773399e+01  -1.0344828e-03
   1.6788177e+01  -5.1724138e-04
   1.6802956e+01   0.0000000e+00
   1.6812808e+01   5.1724138e-04
   1.6827586e+01   1.0344828e-03
   1.6842365e+01   1.5517241e-03
   1.6842365e+01   2.0689655e-03
   1.6857143e+01   2.5862069e-03
   1.6871921e+01   3.1034483e-03
   1.6886700e+01   3.6206897e-03
   1.6901478e+01   4.1379310e-03
   1.6916256e+01   4.6551724e-03
   1.6931034e+01   5.1724138e-03
   1.6945813e+01   5.6896552e-03
   1.6945813e+01   5.6896552e-03
   1.6960591e+01   6.2068966e-03
   1.6975369e+01   6.7241379e-03
   1.6990148e+01   7.2413793e-03
   1.7004926e+01   7.7586207e-03
   1.7014778e+01   8.2758621e-03
   1.7029557e+01   8.2758621e-03
   1.7044335e+01   8.7931034e-03
   1.7059113e+01   9.3103448e-03
   1.7073892e+01   9.8275862e-03
   1.7078818e+01   9.8275862e-03
   1.7088670e+01   1.0344828e-02
   1.7103448e+01   1.0344828e-02
   1.7118227e+01   1.0862069e-02
   1.7133005e+01   1.0862069e-02
   1.7147783e+01   1.1379310e-02
   1.7162562e+01   1.1379310e-02
   1.7177340e+01   1.1896552e-02
   1.7192118e+01   1.1896552e-02
   1.7206897e+01   1.1896552e-02
   1.7216749e+01   1.2413793e-02
   1.7231527e+01   1.2413793e-02
   1.7246305e+01   1.2413793e-02
   1.7261084e+01   1.2413793e-02
   1.7275862e+01   1.2413793e-02
   1.7290640e+01   1.2413793e-02
   1.7305419e+01   1.2413793e-02
   1.7320197e+01   1.2413793e-02
   1.7334975e+01   1.2413793e-02
   1.7349754e+01   1.2413793e-02
   1.7364532e+01   1.1896552e-02
   1.7379310e+01   1.1896552e-02
   1.7394089e+01   1.1896552e-02
   1.7408867e+01   1.1379310e-02
   1.7423645e+01   1.1379310e-02
   1.7433498e+01   1.1379310e-02
   1.7448276e+01   1.0862069e-02
   1.7463054e+01   1.0862069e-02
   1.7477833e+01   1.0344828e-02
   1.7492611e+01   9.8275862e-03
   1.7502463e+01   9.8275862e-03
   1.7507389e+01   9.8275862e-03
   1.7522167e+01   9.3103448e-03
   1.7536946e+01   8.7931034e-03
   1.7551724e+01   8.2758621e-03
   1.7566502e+01   7.7586207e-03
   1.7581281e+01   7.7586207e-03
   1.7596059e+01   7.2413793e-03
   1.7610837e+01   6.7241379e-03
   1.7625616e+01   6.2068966e-03
   1.7635468e+01   5.6896552e-03
   1.7635468e+01   5.6896552e-03
   1.7650246e+01   5.1724138e-03
   1.7665025e+01   4.6551724e-03
   1.7679803e+01   4.1379310e-03
   1.7694581e+01   3.6206897e-03
   1.7709360e+01   3.1034483e-03
   1.7724138e+01   2.5862069e-03
   1.7738916e+01   2.0689655e-03
   1.7748768e+01   1.5517241e-03
   1.7753695e+01   1.5517241e-03
   1.7768473e+01   1.0344828e-03
   1.7783251e+01   5.1724138e-04
   1.7798030e+01   0.0000000e+00
   1.7812808e+01  -5.1724138e-04
   1.7827586e+01  -1.0344828e-03
   1.7837438e+01  -1.5517241e-03
   1.7852217e+01  -2.0689655e-03
   1.7857143e+01  -2.5862069e-03
   1.7866995e+01  -2.5862069e-03
   1.7881773e+01  -3.1034483e-03
   1.7896552e+01  -3.6206897e-03
   1.7911330e+01  -4.1379310e-03
   1.7926108e+01  -4.6551724e-03
   1.7940887e+01  -5.1724138e-03
   1.7955665e+01  -5.6896552e-03
   1.7970443e+01  -6.2068966e-03
   1.7980296e+01  -6.2068966e-03
   1.7985222e+01  -6.7241379e-03
   1.8000000e+01  -7.2413793e-03
   1.8014778e+01  -7.2413793e-03
   1.8029557e+01  -7.7586207e-03
   1.8039409e+01  -8.2758621e-03
   1.8054187e+01  -8.7931034e-03
   1.8068966e+01  -8.7931034e-03
   1.8083744e+01  -9.3103448e-03
   1.8098522e+01  -9.3103448e-03
   1.8113300e+01  -9.8275862e-03
   1.8128079e+01  -1.0344828e-02
   1.8142857e+01  -1.0344828e-02
   1.8142857e+01  -1.0344828e-02
   1.8157635e+01  -1.0862069e-02
   1.8172414e+01  -1.0862069e-02
   1.8187192e+01  -1.1379310e-02
   1.8201970e+01  -1.1379310e-02
   1.8216749e+01  -1.1379310e-02
   1.8231527e+01  -1.1896552e-02
   1.8241379e+01  -1.1896552e-02
   1.8256158e+01  -1.1896552e-02
   1.8270936e+01  -1.1896552e-02
   1.8285714e+01  -1.1896552e-02
   1.8300493e+01  -1.1896552e-02
   1.8315271e+01  -1.1896552e-02
   1.8330049e+01  -1.1896552e-02
   1.8344828e+01  -1.1896552e-02
   1.8359606e+01  -1.1896552e-02
   1.8374384e+01  -1.1896552e-02
   1.8389163e+01  -1.1896552e-02
   1.8403941e+01  -1.1896552e-02
   1.8418719e+01  -1.1896552e-02
   1.8433498e+01  -1.1379310e-02
   1.8448276e+01  -1.1379310e-02
   1.8458128e+01  -1.1379310e-02
   1.8472906e+01  -1.0862069e-02
   1.8487685e+01  -1.0862069e-02
   1.8502463e+01  -1.0344828e-02
   1.8507389e+01  -1.0344828e-02
   1.8517241e+01  -1.0344828e-02
   1.8532020e+01  -9.8275862e-03
   1.8546798e+01  -9.3103448e-03
   1.8561576e+01  -9.3103448e-03
   1.8576355e+01  -8.7931034e-03
   1.8591133e+01  -8.7931034e-03
   1.8605911e+01  -8.2758621e-03
   1.8620690e+01  -7.7586207e-03
   1.8635468e+01  -7.7586207e-03
   1.8650246e+01  -7.2413793e-03
   1.8660099e+01  -6.7241379e-03
   1.8669951e+01  -6.2068966e-03
   1.8674877e+01  -6.2068966e-03
   1.8689655e+01  -5.6896552e-03
   1.8704433e+01  -5.1724138e-03
   1.8719212e+01  -4.6551724e-03
   1.8733990e+01  -4.1379310e-03
   1.8748768e+01  -4.1379310e-03
   1.8763547e+01  -3.6206897e-03
   1.8778325e+01  -3.1034483e-03
   1.8793103e+01  -2.5862069e-03
   1.8793103e+01  -2.5862069e-03
   1.8807882e+01  -2.0689655e-03
   1.8822660e+01  -1.5517241e-03
   1.8837438e+01  -1.0344828e-03
   1.8852217e+01  -5.1724138e-04
   1.8862069e+01   0.0000000e+00
   1.8876847e+01   5.1724138e-04
   1.8891626e+01   1.0344828e-03
   1.8906404e+01   1.5517241e-03
   1.8911330e+01   1.5517241e-03
   1.8921182e+01   2.0689655e-03
   1.8935961e+01   2.5862069e-03
   1.8950739e+01   3.1034483e-03
   1.8965517e+01   3.6206897e-03
   1.8980296e+01   4.1379310e-03
   1.8995074e+01   4.1379310e-03
   1.9009852e+01   4.6551724e-03
   1.9024631e+01   5.1724138e-03
   1.9039409e+01   5.6896552e-03
   1.9039409e+01   5.6896552e-03
   1.9054187e+01   6.2068966e-03
   1.9064039e+01   6.7241379e-03
   1.9078818e+01   6.7241379e-03
   1.9093596e+01   7.2413793e-03
   1.9108374e+01   7.7586207e-03
   1.9123153e+01   7.7586207e-03
   1.9137931e+01   8.2758621e-03
   1.9152709e+01   8.2758621e-03
   1.9167488e+01   8.7931034e-03
   1.9182266e+01   8.7931034e-03
   1.9197044e+01   9.3103448e-03
   1.9211823e+01   9.3103448e-03
   1.9226601e+01   9.3103448e-03
   1.9241379e+01   9.8275862e-03
   1.9241379e+01   9.8275862e-03
   1.9256158e+01   9.8275862e-03
   1.9270936e+01   9.8275862e-03
   1.9280788e+01   1.0344828e-02
   1.9295567e+01   1.0344828e-02
   1.9310345e+01   1.0344828e-02
   1.9325123e+01   1.0344828e-02
   1.9339901e+01   1.0344828e-02
   1.9354680e+01   1.0344828e-02
   1.9369458e+01   1.0344828e-02
   1.9384236e+01   1.0344828e-02
   1.9399015e+01   1.0344828e-02
   1.9413793e+01   9.8275862e-03
   1.9428571e+01   9.8275862e-03
   1.9438424e+01   9.8275862e-03
   1.9443350e+01   9.8275862e-03
   1.9458128e+01   9.8275862e-03
   1.9472906e+01   9.3103448e-03
   1.9482759e+01   9.3103448e-03
   1.9497537e+01   8.7931034e-03
   1.9512315e+01   8.7931034e-03
   1.9527094e+01   8.2758621e-03
   1.9541872e+01   8.2758621e-03
   1.9556650e+01   7.7586207e-03
   1.9571429e+01   7.7586207e-03
   1.9586207e+01   7.2413793e-03
   1.9600985e+01   6.7241379e-03
   1.9615764e+01   6.7241379e-03
   1.9630542e+01   6.2068966e-03
   1.9645320e+01   5.6896552e-03
   1.9645320e+01   5.6896552e-03
   1.9660099e+01   5.1724138e-03
   1.9674877e+01   5.1724138e-03
   1.9684729e+01   4.6551724e-03
   1.9699507e+01   4.1379310e-03
   1.9714286e+01   3.6206897e-03
   1.9729064e+01   3.1034483e-03
   1.9743842e+01   3.1034483e-03
   1.9758621e+01   2.5862069e-03
   1.9773399e+01   2.0689655e-03
   1.9783251e+01   1.5517241e-03
   1.9788177e+01   1.5517241e-03
   1.9802956e+01   1.0344828e-03
   1.9817734e+01   5.1724138e-04
   1.9832512e+01   0.0000000e+00
   1.9847291e+01  -5.1724138e-04
   1.9862069e+01  -1.0344828e-03
   1.9876847e+01  -1.0344828e-03
   1.9886700e+01  -1.5517241e-03
   1.9901478e+01  -2.0689655e-03
   1.9906404e+01  -2.5862069e-03
   1.9916256e+01  -2.5862069e-03
   1.9931034e+01  -3.1034483e-03
   1.9945813e+01  -3.6206897e-03
   1.9960591e+01  -4.1379310e-03
   1.9975369e+01  -4.1379310e-03
   1.9990148e+01  -4.6551724e-03
   2.0004926e+01  -5.1724138e-03
   2.0019704e+01  -5.6896552e-03
   2.0034483e+01  -5.6896552e-03
   2.0049261e+01  -6.2068966e-03
   2.0049261e+01  -6.2068966e-03
   2.0064039e+01  -6.7241379e-03
   2.0078818e+01  -7.2413793e-03
   2.0093596e+01  -7.2413793e-03
   2.0103448e+01  -7.7586207e-03
   2.0118227e+01  -8.2758621e-03
   2.0133005e+01  -8.2758621e-03
   2.0147783e+01  -8.7931034e-03
   2.0162562e+01  -8.7931034e-03
   2.0177340e+01  -9.3103448e-03
   2.0192118e+01  -9.3103448e-03
   2.0206897e+01  -9.8275862e-03
   2.0221675e+01  -9.8275862e-03
   2.0236453e+01  -9.8275862e-03
   2.0251232e+01  -1.0344828e-02
   2.0266010e+01  -1.0344828e-02
   2.0270936e+01  -1.0344828e-02
   2.0280788e+01  -1.0344828e-02
   2.0295567e+01  -1.0862069e-02
   2.0305419e+01  -1.0862069e-02
   2.0320197e+01  -1.0862069e-02
   2.0334975e+01  -1.0862069e-02
   2.0349754e+01  -1.0862069e-02
   2.0364532e+01  -1.0862069e-02
   2.0379310e+01  -1.0862069e-02
   2.0394089e+01  -1.0862069e-02
   2.0408867e+01  -1.0862069e-02
   2.0423645e+01  -1.0862069e-02
   2.0438424e+01  -1.0862069e-02
   2.0453202e+01  -1.0862069e-02
   2.0467980e+01  -1.0344828e-02
   2.0482759e+01  -1.0344828e-02
   2.0482759e+01  -1.0344828e-02
   2.0497537e+01  -1.0344828e-02
   2.0507389e+01  -1.0344828e-02
   2.0522167e+01  -9.8275862e-03
   2.0536946e+01  -9.8275862e-03
   2.0551724e+01  -9.3103448e-03
   2.0566502e+01  -9.3103448e-03
   2.0581281e+01  -9.3103448e-03
   2.0596059e+01  -8.7931034e-03
   2.0610837e+01  -8.7931034e-03
   2.0625616e+01  -8.2758621e-03
   2.0640394e+01  -7.7586207e-03
   2.0655172e+01  -7.7586207e-03
   2.0669951e+01  -7.2413793e-03
   2.0684729e+01  -7.2413793e-03
   2.0699507e+01  -6.7241379e-03
   2.0709360e+01  -6.2068966e-03
   2.0709360e+01  -6.2068966e-03
   2.0724138e+01  -5.6896552e-03
   2.0738916e+01  -5.6896552e-03
   2.0753695e+01  -5.1724138e-03
   2.0768473e+01  -4.6551724e-03
   2.0783251e+01  -4.1379310e-03
   2.0798030e+01  -4.1379310e-03
   2.0812808e+01  -3.6206897e-03
   2.0827586e+01  -3.1034483e-03
   2.0842365e+01  -2.5862069e-03
   2.0852217e+01  -2.5862069e-03
   2.0857143e+01  -2.0689655e-03
   2.0871921e+01  -1.5517241e-03
   2.0886700e+01  -1.5517241e-03
   2.0901478e+01  -1.0344828e-03
   2.0911330e+01  -5.1724138e-04
   2.0926108e+01   0.0000000e+00
   2.0940887e+01   5.1724138e-04
   2.0955665e+01   5.1724138e-04
   2.0970443e+01   1.0344828e-03
   2.0985222e+01   1.5517241e-03
   2.0990148e+01   1.5517241e-03
   2.1000000e+01   2.0689655e-03
   2.1014778e+01   2.5862069e-03
   2.1029557e+01   3.1034483e-03
   2.1044335e+01   3.1034483e-03
   2.1059113e+01   3.6206897e-03
   2.1073892e+01   4.1379310e-03
   2.1088670e+01   4.1379310e-03
   2.1103448e+01   4.6551724e-03
   2.1118227e+01   5.1724138e-03
   2.1128079e+01   5.1724138e-03
   2.1142857e+01   5.6896552e-03
   2.1147783e+01   5.6896552e-03
   2.1157635e+01   6.2068966e-03
   2.1172414e+01   6.2068966e-03
   2.1187192e+01   6.7241379e-03
   2.1201970e+01   6.7241379e-03
   2.1216749e+01   7.2413793e-03
   2.1231527e+01   7.2413793e-03
   2.1246305e+01   7.2413793e-03
   2.1261084e+01   7.7586207e-03
   2.1275862e+01   7.7586207e-03
   2.1290640e+01   7.7586207e-03
   2.1305419e+01   8.2758621e-03
   2.1320197e+01   8.2758621e-03
   2.1330049e+01   8.2758621e-03
   2.1344828e+01   8.2758621e-03
   2.1359606e+01   8.2758621e-03
   2.1374384e+01   8.2758621e-03
   2.1389163e+01   8.2758621e-03
   2.1403941e+01   8.2758621e-03
   2.1418719e+01   8.2758621e-03
   2.1433498e+01   8.2758621e-03
   2.1448276e+01   8.2758621e-03
   2.1463054e+01   8.2758621e-03
   2.1477833e+01   8.2758621e-03
   2.1492611e+01   7.7586207e-03
   2.1507389e+01   7.7586207e-03
   2.1522167e+01   7.7586207e-03
   2.1532020e+01   7.7586207e-03
   2.1546798e+01   7.2413793e-03
   2.1561576e+01   7.2413793e-03
   2.1576355e+01   6.7241379e-03
   2.1591133e+01   6.7241379e-03
   2.1605911e+01   6.2068966e-03
   2.1620690e+01   6.2068966e-03
   2.1635468e+01   5.6896552e-03
   2.1640394e+01   5.6896552e-03
   2.1650246e+01   5.6896552e-03
   2.1665025e+01   5.1724138e-03
   2.1679803e+01   4.6551724e-03
   2.1694581e+01   4.6551724e-03
   2.1709360e+01   4.1379310e-03
   2.1724138e+01   4.1379310e-03
   2.1733990e+01   3.6206897e-03
   2.1748768e+01   3.1034483e-03
   2.1763547e+01   3.1034483e-03
   2.1778325e+01   2.5862069e-03
   2.1793103e+01   2.0689655e-03
   2.1807882e+01   1.5517241e-03
   2.1807882e+01   1.5517241e-03
   2.1822660e+01   1.0344828e-03
   2.1837438e+01   1.0344828e-03
   2.1852217e+01   5.1724138e-04
   2.1866995e+01   0.0000000e+00
   2.1881773e+01  -5.1724138e-04
   2.1896552e+01  -5.1724138e-04
   2.1911330e+01  -1.0344828e-03
   2.1926108e+01  -1.5517241e-03
   2.1940887e+01  -1.5517241e-03
   2.1950739e+01  -2.0689655e-03
   2.1955665e+01  -2.5862069e-03
   2.1965517e+01  -2.5862069e-03
   2.1980296e+01  -3.1034483e-03
   2.1995074e+01  -3.6206897e-03
   2.2009852e+01  -3.6206897e-03
   2.2024631e+01  -4.1379310e-03
   2.2039409e+01  -4.6551724e-03
   2.2054187e+01  -4.6551724e-03
   2.2068966e+01  -5.1724138e-03
   2.2083744e+01  -5.6896552e-03
   2.2098522e+01  -5.6896552e-03
   2.2113300e+01  -6.2068966e-03
   2.2123153e+01  -6.2068966e-03
   2.2128079e+01  -6.2068966e-03
   2.2142857e+01  -6.7241379e-03
   2.2152709e+01  -7.2413793e-03
   2.2167488e+01  -7.2413793e-03
   2.2182266e+01  -7.7586207e-03
   2.2197044e+01  -7.7586207e-03
   2.2211823e+01  -8.2758621e-03
   2.2226601e+01  -8.2758621e-03
   2.2241379e+01  -8.2758621e-03
   2.2256158e+01  -8.7931034e-03
   2.2270936e+01  -8.7931034e-03
   2.2285714e+01  -8.7931034e-03
   2.2300493e+01  -9.3103448e-03
   2.2315271e+01  -9.3103448e-03
   2.2330049e+01  -9.3103448e-03
   2.2344828e+01  -9.3103448e-03
   2.2354680e+01  -9.3103448e-03
   2.2369458e+01  -9.8275862e-03
   2.2384236e+01  -9.8275862e-03
   2.2399015e+01  -9.8275862e-03
   2.2413793e+01  -9.8275862e-03
   2.2428571e+01  -9.8275862e-03
   2.2443350e+01  -9.8275862e-03
   2.2458128e+01  -9.8275862e-03
   2.2472906e+01  -9.8275862e-03
   2.2487685e+01  -9.3103448e-03
   2.2502463e+01  -9.3103448e-03
   2.2517241e+01  -9.3103448e-03
   2.2532020e+01  -9.3103448e-03
   2.2546798e+01  -9.3103448e-03
   2.2556650e+01  -8.7931034e-03
   2.2571429e+01  -8.7931034e-03
   2.2586207e+01  -8.7931034e-03
   2.2600985e+01  -8.7931034e-03
   2.2615764e+01  -8.2758621e-03
   2.2630542e+01  -8.2758621e-03
   2.2645320e+01  -7.7586207e-03
   2.2660099e+01  -7.7586207e-03
   2.2674877e+01  -7.7586207e-03
   2.2689655e+01  -7.2413793e-03
   2.2704433e+01  -7.2413793e-03
   2.2719212e+01  -6.7241379e-03
   2.2733990e+01  -6.2068966e-03
   2.2733990e+01  -6.2068966e-03
   2.2748768e+01  -6.2068966e-03
   2.2758621e+01  -5.6896552e-03
   2.2773399e+01  -5.1724138e-03
   2.2788177e+01  -5.1724138e-03
   2.2802956e+01  -4.6551724e-03
   2.2817734e+01  -4.6551724e-03
   2.2832512e+01  -4.1379310e-03
   2.2847291e+01  -3.6206897e-03
   2.2862069e+01  -3.6206897e-03
   2.2876847e+01  -3.1034483e-03
   2.2891626e+01  -2.5862069e-03
   2.2906404e+01  -2.5862069e-03
   2.2906404e+01  -2.0689655e-03
   2.2921182e+01  -2.0689655e-03
   2.2935961e+01  -1.5517241e-03
   2.2950739e+01  -1.0344828e-03
   2.2965517e+01  -1.0344828e-03
   2.2975369e+01  -5.1724138e-04
   2.2990148e+01   0.0000000e+00
   2.3004926e+01   5.1724138e-04
   2.3019704e+01   5.1724138e-04
   2.3034483e+01   1.0344828e-03
   2.3049261e+01   1.5517241e-03
   2.3064039e+01   1.5517241e-03
   2.3064039e+01   1.5517241e-03
   2.3078818e+01   2.0689655e-03
   2.3093596e+01   2.5862069e-03
   2.3108374e+01   2.5862069e-03
   2.3123153e+01   3.1034483e-03
   2.3137931e+01   3.6206897e-03
   2.3152709e+01   3.6206897e-03
   2.3167488e+01   4.1379310e-03
   2.3177340e+01   4.1379310e-03
   2.3192118e+01   4.6551724e-03
   2.3206897e+01   4.6551724e-03
   2.3221675e+01   5.1724138e-03
   2.3236453e+01   5.1724138e-03
   2.3251232e+01   5.6896552e-03
   2.3266010e+01   5.6896552e-03
   2.3266010e+01   5.6896552e-03
   2.3280788e+01   6.2068966e-03
   2.3295567e+01   6.2068966e-03
   2.3310345e+01   6.2068966e-03
   2.3325123e+01   6.7241379e-03
   2.3339901e+01   6.7241379e-03
   2.3354680e+01   6.7241379e-03
   2.3369458e+01   6.7241379e-03
   2.3379310e+01   7.2413793e-03
   2.3394089e+01   7.2413793e-03
   2.3408867e+01   7.2413793e-03
   2.3423645e+01   7.2413793e-03
   2.3438424e+01   7.2413793e-03
   2.3453202e+01   7.2413793e-03
   2.3467980e+01   7.2413793e-03
   2.3482759e+01   7.2413793e-03
   2.3497537e+01   7.2413793e-03
   2.3512315e+01   7.2413793e-03
   2.3527094e+01   6.7241379e-03
   2.3541872e+01   6.7241379e-03
   2.3556650e+01   6.7241379e-03
   2.3571429e+01   6.7241379e-03
   2.3581281e+01   6.7241379e-03
   2.3596059e+01   6.2068966e-03
   2.3610837e+01   6.2068966e-03
   2.3625616e+01   6.2068966e-03
   2.3640394e+01   5.6896552e-03
   2.3640394e+01   5.6896552e-03
   2.3655172e+01   5.6896552e-03
   2.3669951e+01   5.1724138e-03
   2.3684729e+01   5.1724138e-03
   2.3699507e+01   4.6551724e-03
   2.3714286e+01   4.6551724e-03
   2.3729064e+01   4.1379310e-03
   2.3743842e+01   4.1379310e-03
   2.3758621e+01   3.6206897e-03
   2.3773399e+01   3.6206897e-03
   2.3788177e+01   3.1034483e-03
   2.3798030e+01   3.1034483e-03
   2.3812808e+01   2.5862069e-03
   2.3827586e+01   2.0689655e-03
   2.3842365e+01   2.0689655e-03
   2.3852217e+01   1.5517241e-03
   2.3857143e+01   1.5517241e-03
   2.3871921e+01   1.0344828e-03
   2.3886700e+01   1.0344828e-03
   2.3901478e+01   5.1724138e-04
   2.3916256e+01   0.0000000e+00
   2.3931034e+01   0.0000000e+00
   2.3945813e+01  -5.1724138e-04
   2.3960591e+01  -1.0344828e-03
   2.3975369e+01  -1.0344828e-03
   2.3990148e+01  -1.5517241e-03
   2.4000000e+01  -2.0689655e-03
   2.4014778e+01  -2.0689655e-03
   2.4019704e+01  -2.5862069e-03
   2.4029557e+01  -2.5862069e-03
   2.4044335e+01  -3.1034483e-03
   2.4059113e+01  -3.1034483e-03
   2.4073892e+01  -3.6206897e-03
   2.4088670e+01  -4.1379310e-03
   2.4103448e+01  -4.1379310e-03
   2.4118227e+01  -4.6551724e-03
   2.4133005e+01  -4.6551724e-03
   2.4147783e+01  -5.1724138e-03
   2.4162562e+01  -5.1724138e-03
   2.4177340e+01  -5.6896552e-03
   2.4192118e+01  -5.6896552e-03
   2.4201970e+01  -6.2068966e-03
   2.4216749e+01  -6.2068966e-03
   2.4221675e+01  -6.2068966e-03
   2.4231527e+01  -6.7241379e-03
   2.4246305e+01  -6.7241379e-03
   2.4261084e+01  -7.2413793e-03
   2.4275862e+01  -7.2413793e-03
   2.4290640e+01  -7.2413793e-03
   2.4305419e+01  -7.7586207e-03
   2.4320197e+01  -7.7586207e-03
   2.4334975e+01  -7.7586207e-03
   2.4349754e+01  -7.7586207e-03
   2.4364532e+01  -8.2758621e-03
   2.4379310e+01  -8.2758621e-03
   2.4394089e+01  -8.2758621e-03
   2.4403941e+01  -8.2758621e-03
   2.4418719e+01  -8.2758621e-03
   2.4433498e+01  -8.2758621e-03
   2.4448276e+01  -8.2758621e-03
   2.4463054e+01  -8.2758621e-03
   2.4477833e+01  -8.2758621e-03
   2.4492611e+01  -8.2758621e-03
   2.4507389e+01  -8.2758621e-03
   2.4522167e+01  -8.2758621e-03
   2.4536946e+01  -8.2758621e-03
   2.4551724e+01  -8.2758621e-03
   2.4566502e+01  -8.2758621e-03
   2.4581281e+01  -8.2758621e-03
   2.4596059e+01  -7.7586207e-03
   2.4610837e+01  -7.7586207e-03
   2.4620690e+01  -7.7586207e-03
   2.4635468e+01  -7.7586207e-03
   2.4650246e+01  -7.2413793e-03
   2.4665025e+01  -7.2413793e-03
   2.4679803e+01  -7.2413793e-03
   2.4694581e+01  -6.7241379e-03
   2.4709360e+01  -6.7241379e-03
   2.4724138e+01  -6.2068966e-03
   2.4729064e+01  -6.2068966e-03
   2.4738916e+01  -6.2068966e-03
   2.4753695e+01  -5.6896552e-03
   2.4768473e+01  -5.6896552e-03
   2.4783251e+01  -5.1724138e-03
   2.4798030e+01  -5.1724138e-03
   2.4812808e+01  -5.1724138e-03
   2.4822660e+01  -4.6551724e-03
   2.4837438e+01  -4.6551724e-03
   2.4852217e+01  -4.1379310e-03
   2.4866995e+01  -3.6206897e-03
   2.4881773e+01  -3.6206897e-03
   2.4896552e+01  -3.1034483e-03
   2.4911330e+01  -3.1034483e-03
   2.4926108e+01  -2.5862069e-03
   2.4940887e+01  -2.5862069e-03
   2.4940887e+01  -2.0689655e-03
   2.4955665e+01  -2.0689655e-03
   2.4970443e+01  -1.5517241e-03
   2.4985222e+01  -1.5517241e-03
   2.5000000e+01  -1.0344828e-03
   2.5014778e+01  -5.1724138e-04
   2.5024631e+01  -5.1724138e-04
   2.5039409e+01   0.0000000e+00
   2.5054187e+01   0.0000000e+00
   2.5068966e+01   5.1724138e-04
   2.5083744e+01   1.0344828e-03
   2.5098522e+01   1.0344828e-03
   2.5113300e+01   1.5517241e-03
   2.5123153e+01   1.5517241e-03
   2.5128079e+01   2.0689655e-03
   2.5142857e+01   2.0689655e-03
   2.5157635e+01   2.5862069e-03
   2.5172414e+01   2.5862069e-03
   2.5187192e+01   3.1034483e-03
   2.5201970e+01   3.1034483e-03
   2.5216749e+01   3.6206897e-03
   2.5226601e+01   3.6206897e-03
   2.5241379e+01   4.1379310e-03
   2.5256158e+01   4.1379310e-03
   2.5270936e+01   4.6551724e-03
   2.5285714e+01   4.6551724e-03
   2.5300493e+01   4.6551724e-03
   2.5315271e+01   5.1724138e-03
   2.5330049e+01   5.1724138e-03
   2.5344828e+01   5.1724138e-03
   2.5359606e+01   5.6896552e-03
   2.5374384e+01   5.6896552e-03
   2.5379310e+01   5.6896552e-03
   2.5389163e+01   5.6896552e-03
   2.5403941e+01   6.2068966e-03
   2.5418719e+01   6.2068966e-03
   2.5428571e+01   6.2068966e-03
   2.5443350e+01   6.2068966e-03
   2.5458128e+01   6.2068966e-03
   2.5472906e+01   6.2068966e-03
   2.5487685e+01   6.2068966e-03
   2.5502463e+01   6.2068966e-03
   2.5517241e+01   6.2068966e-03
   2.5532020e+01   6.2068966e-03
   2.5546798e+01   6.2068966e-03
   2.5561576e+01   6.2068966e-03
   2.5576355e+01   6.2068966e-03
   2.5591133e+01   6.2068966e-03
   2.5605911e+01   6.2068966e-03
   2.5620690e+01   6.2068966e-03
   2.5635468e+01   5.6896552e-03
   2.5640394e+01   5.6896552e-03
   2.5645320e+01   5.6896552e-03
   2.5660099e+01   5.6896552e-03
   2.5674877e+01   5.1724138e-03
   2.5689655e+01   5.1724138e-03
   2.5704433e+01   5.1724138e-03
   2.5719212e+01   4.6551724e-03
   2.5733990e+01   4.6551724e-03
   2.5748768e+01   4.6551724e-03
   2.5763547e+01   4.1379310e-03
   2.5778325e+01   4.1379310e-03
   2.5793103e+01   3.6206897e-03
   2.5807882e+01   3.6206897e-03
   2.5822660e+01   3.1034483e-03
   2.5837438e+01   3.1034483e-03
   2.5847291e+01   2.5862069e-03
   2.5862069e+01   2.5862069e-03
   2.5876847e+01   2.0689655e-03
   2.5891626e+01   2.0689655e-03
   2.5906404e+01   1.5517241e-03
   2.5906404e+01   1.5517241e-03
   2.5921182e+01   1.5517241e-03
   2.5935961e+01   1.0344828e-03
   2.5950739e+01   5.1724138e-04
   2.5965517e+01   5.1724138e-04
   2.5980296e+01   0.0000000e+00
   2.5995074e+01   0.0000000e+00
   2.6009852e+01  -5.1724138e-04
   2.6024631e+01  -5.1724138e-04
   2.6039409e+01  -1.0344828e-03
   2.6049261e+01  -1.0344828e-03
   2.6064039e+01  -1.5517241e-03
   2.6078818e+01  -1.5517241e-03
   2.6093596e+01  -2.0689655e-03
   2.6108374e+01  -2.5862069e-03
   2.6108374e+01  -2.5862069e-03
   2.6123153e+01  -2.5862069e-03
   2.6137931e+01  -3.1034483e-03
   2.6152709e+01  -3.1034483e-03
   2.6167488e+01  -3.6206897e-03
   2.6182266e+01  -3.6206897e-03
   2.6197044e+01  -4.1379310e-03
   2.6211823e+01  -4.1379310e-03
   2.6226601e+01  -4.6551724e-03
   2.6241379e+01  -4.6551724e-03
   2.6251232e+01  -4.6551724e-03
   2.6266010e+01  -5.1724138e-03
   2.6280788e+01  -5.1724138e-03
   2.6295567e+01  -5.1724138e-03
   2.6310345e+01  -5.6896552e-03
   2.6325123e+01  -5.6896552e-03
   2.6339901e+01  -5.6896552e-03
   2.6354680e+01  -6.2068966e-03
   2.6369458e+01  -6.2068966e-03
   2.6384236e+01  -6.2068966e-03
   2.6394089e+01  -6.2068966e-03
   2.6399015e+01  -6.2068966e-03
   2.6413793e+01  -6.7241379e-03
   2.6428571e+01  -6.7241379e-03
   2.6443350e+01  -6.7241379e-03
   2.6458128e+01  -6.7241379e-03
   2.6467980e+01  -6.7241379e-03
   2.6482759e+01  -6.7241379e-03
   2.6497537e+01  -6.7241379e-03
   2.6512315e+01  -6.7241379e-03
   2.6527094e+01  -6.7241379e-03
   2.6541872e+01  -6.7241379e-03
   2.6556650e+01  -6.7241379e-03
   2.6571429e+01  -6.7241379e-03
   2.6586207e+01  -6.7241379e-03
   2.6600985e+01  -6.7241379e-03
   2.6615764e+01  -6.7241379e-03
   2.6630542e+01  -6.7241379e-03
   2.6645320e+01  -6.7241379e-03
   2.6660099e+01  -6.7241379e-03
   2.6669951e+01  -6.2068966e-03
   2.6669951e+01  -6.2068966e-03
   2.6684729e+01  -6.2068966e-03
   2.6699507e+01  -6.2068966e-03
   2.6714286e+01  -5.6896552e-03
   2.6729064e+01  -5.6896552e-03
   2.6743842e+01  -5.6896552e-03
   2.6758621e+01  -5.1724138e-03
   2.6773399e+01  -5.1724138e-03
   2.6788177e+01  -5.1724138e-03
   2.6802956e+01  -4.6551724e-03
   2.6817734e+01  -4.6551724e-03
   2.6832512e+01  -4.6551724e-03
   2.6847291e+01  -4.1379310e-03
   2.6862069e+01  -4.1379310e-03
   2.6871921e+01  -3.6206897e-03
   2.6886700e+01  -3.6206897e-03
   2.6901478e+01  -3.1034483e-03
   2.6916256e+01  -3.1034483e-03
   2.6931034e+01  -2.5862069e-03
   2.6945813e+01  -2.5862069e-03
   2.6955665e+01  -2.5862069e-03
   2.6960591e+01  -2.0689655e-03
   2.6975369e+01  -2.0689655e-03
   2.6990148e+01  -1.5517241e-03
   2.7004926e+01  -1.5517241e-03
   2.7019704e+01  -1.0344828e-03
   2.7034483e+01  -1.0344828e-03
   2.7049261e+01  -5.1724138e-04
   2.7064039e+01  -5.1724138e-04
   2.7073892e+01   0.0000000e+00
   2.7088670e+01   0.0000000e+00
   2.7103448e+01   5.1724138e-04
   2.7118227e+01   5.1724138e-04
   2.7133005e+01   1.0344828e-03
   2.7147783e+01   1.5517241e-03
   2.7162562e+01   1.5517241e-03
   2.7167488e+01   1.5517241e-03
   2.7177340e+01   2.0689655e-03
   2.7192118e+01   2.0689655e-03
   2.7206897e+01   2.5862069e-03
   2.7221675e+01   2.5862069e-03
   2.7236453e+01   3.1034483e-03
   2.7251232e+01   3.1034483e-03
   2.7266010e+01   3.6206897e-03
   2.7280788e+01   3.6206897e-03
   2.7290640e+01   3.6206897e-03
   2.7305419e+01   4.1379310e-03
   2.7320197e+01   4.1379310e-03
   2.7334975e+01   4.1379310e-03
   2.7349754e+01   4.6551724e-03
   2.7364532e+01   4.6551724e-03
   2.7379310e+01   4.6551724e-03
   2.7394089e+01   5.1724138e-03
   2.7408867e+01   5.1724138e-03
   2.7423645e+01   5.1724138e-03
   2.7438424e+01   5.1724138e-03
   2.7453202e+01   5.6896552e-03
   2.7467980e+01   5.6896552e-03
   2.7482759e+01   5.6896552e-03
   2.7487685e+01   5.6896552e-03
   2.7492611e+01   5.6896552e-03
   2.7507389e+01   5.6896552e-03
   2.7522167e+01   5.6896552e-03
   2.7536946e+01   5.6896552e-03
   2.7551724e+01   6.2068966e-03
   2.7566502e+01   6.2068966e-03
   2.7581281e+01   6.2068966e-03
   2.7596059e+01   5.6896552e-03
   2.7610837e+01   5.6896552e-03
   2.7625616e+01   5.6896552e-03
   2.7640394e+01   5.6896552e-03
   2.7645320e+01   5.6896552e-03
   2.7655172e+01   5.6896552e-03
   2.7669951e+01   5.6896552e-03
   2.7684729e+01   5.6896552e-03
   2.7694581e+01   5.1724138e-03
   2.7709360e+01   5.1724138e-03
   2.7724138e+01   5.1724138e-03
   2.7738916e+01   5.1724138e-03
   2.7753695e+01   4.6551724e-03
   2.7768473e+01   4.6551724e-03
   2.7783251e+01   4.6551724e-03
   2.7798030e+01   4.1379310e-03
   2.7812808e+01   4.1379310e-03
   2.7827586e+01   4.1379310e-03
   2.7842365e+01   3.6206897e-03
   2.7857143e+01   3.6206897e-03
   2.7871921e+01   3.6206897e-03
   2.7886700e+01   3.1034483e-03
   2.7896552e+01   3.1034483e-03
   2.7911330e+01   2.5862069e-03
   2.7926108e+01   2.5862069e-03
   2.7940887e+01   2.0689655e-03
   2.7955665e+01   2.0689655e-03
   2.7970443e+01   1.5517241e-03
   2.7970443e+01   1.5517241e-03
   2.7985222e+01   1.5517241e-03
   2.8000000e+01   1.0344828e-03
   2.8014778e+01   1.0344828e-03
   2.8029557e+01   5.1724138e-04
   2.8044335e+01   5.1724138e-04
   2.8059113e+01   0.0000000e+00
   2.8073892e+01   0.0000000e+00
   2.8088670e+01  -5.1724138e-04
   2.8098522e+01  -5.1724138e-04
   2.8113300e+01  -1.0344828e-03
   2.8128079e+01  -1.0344828e-03
   2.8142857e+01  -1.0344828e-03
   2.8157635e+01  -1.5517241e-03
   2.8172414e+01  -1.5517241e-03
   2.8187192e+01  -2.0689655e-03
   2.8201970e+01  -2.0689655e-03
   2.8206897e+01  -2.5862069e-03
   2.8216749e+01  -2.5862069e-03
   2.8231527e+01  -2.5862069e-03
   2.8246305e+01  -3.1034483e-03
   2.8261084e+01  -3.1034483e-03
   2.8275862e+01  -3.1034483e-03
   2.8290640e+01  -3.6206897e-03
   2.8305419e+01  -3.6206897e-03
   2.8315271e+01  -4.1379310e-03
   2.8330049e+01  -4.1379310e-03
   2.8344828e+01  -4.1379310e-03
   2.8359606e+01  -4.1379310e-03
   2.8374384e+01  -4.6551724e-03
   2.8389163e+01  -4.6551724e-03
   2.8403941e+01  -4.6551724e-03
   2.8418719e+01  -4.6551724e-03
   2.8433498e+01  -4.6551724e-03
   2.8448276e+01  -5.1724138e-03
   2.8463054e+01  -5.1724138e-03
   2.8477833e+01  -5.1724138e-03
   2.8492611e+01  -5.1724138e-03
   2.8507389e+01  -5.1724138e-03
   2.8517241e+01  -5.1724138e-03
   2.8532020e+01  -5.1724138e-03
   2.8546798e+01  -5.1724138e-03
   2.8561576e+01  -5.1724138e-03
   2.8576355e+01  -5.1724138e-03
   2.8591133e+01  -5.1724138e-03
   2.8605911e+01  -5.1724138e-03
   2.8620690e+01  -5.1724138e-03
   2.8635468e+01  -5.1724138e-03
   2.8650246e+01  -5.1724138e-03
   2.8665025e+01  -5.1724138e-03
   2.8679803e+01  -5.1724138e-03
   2.8694581e+01  -5.1724138e-03
   2.8709360e+01  -5.1724138e-03
   2.8719212e+01  -4.6551724e-03
   2.8733990e+01  -4.6551724e-03
   2.8748768e+01  -4.6551724e-03
   2.8763547e+01  -4.6551724e-03
   2.8778325e+01  -4.6551724e-03
   2.8793103e+01  -4.1379310e-03
   2.8807882e+01  -4.1379310e-03
   2.8822660e+01  -4.1379310e-03
   2.8837438e+01  -3.6206897e-03
   2.8852217e+01  -3.6206897e-03
   2.8866995e+01  -3.6206897e-03
   2.8881773e+01  -3.1034483e-03
   2.8896552e+01  -3.1034483e-03
   2.8911330e+01  -3.1034483e-03
   2.8921182e+01  -2.5862069e-03
   2.8935961e+01  -2.5862069e-03
   2.8950739e+01  -2.5862069e-03
   2.8950739e+01  -2.0689655e-03
   2.8965517e+01  -2.0689655e-03
   2.8980296e+01  -2.0689655e-03
   2.8995074e+01  -1.5517241e-03
   2.9009852e+01  -1.5517241e-03
   2.9024631e+01  -1.0344828e-03
   2.9039409e+01  -1.0344828e-03
   2.9054187e+01  -5.1724138e-04
   2.9068966e+01  -5.1724138e-04
   2.9083744e+01   0.0000000e+00
   2.9098522e+01   0.0000000e+00
   2.9113300e+01   0.0000000e+00
   2.9128079e+01   5.1724138e-04
   2.9137931e+01   5.1724138e-04
   2.9152709e+01   1.0344828e-03
   2.9167488e+01   1.0344828e-03
   2.9182266e+01   1.5517241e-03
   2.9197044e+01   1.5517241e-03
   2.9201970e+01   1.5517241e-03
   2.9211823e+01   2.0689655e-03
   2.9226601e+01   2.0689655e-03
   2.9241379e+01   2.5862069e-03
   2.9256158e+01   2.5862069e-03
   2.9270936e+01   2.5862069e-03
   2.9285714e+01   3.1034483e-03
   2.9300493e+01   3.1034483e-03
   2.9315271e+01   3.6206897e-03
   2.9330049e+01   3.6206897e-03
   2.9339901e+01   3.6206897e-03
   2.9354680e+01   4.1379310e-03
   2.9369458e+01   4.1379310e-03
   2.9384236e+01   4.1379310e-03
   2.9399015e+01   4.6551724e-03
   2.9413793e+01   4.6551724e-03
   2.9428571e+01   4.6551724e-03
   2.9443350e+01   4.6551724e-03
   2.9458128e+01   5.1724138e-03
   2.9472906e+01   5.1724138e-03
   2.9487685e+01   5.1724138e-03
   2.9502463e+01   5.1724138e-03
   2.9517241e+01   5.1724138e-03
   2.9532020e+01   5.6896552e-03
   2.9541872e+01   5.6896552e-03
   2.9556650e+01   5.6896552e-03
   2.9571429e+01   5.6896552e-03
   2.9586207e+01   5.6896552e-03
   2.9600985e+01   5.6896552e-03
   2.9615764e+01   5.6896552e-03
   2.9630542e+01   5.6896552e-03
   2.9645320e+01   5.6896552e-03
   2.9660099e+01   5.6896552e-03
   2.9674877e+01   5.6896552e-03
   2.9689655e+01   5.6896552e-03
   2.9704433e+01   5.6896552e-03
   2.9719212e+01   5.1724138e-03
   2.9733990e+01   5.1724138e-03
   2.9743842e+01   5.1724138e-03
   2.9758621e+01   5.1724138e-03
   2.9773399e+01   5.1724138e-03
   2.9788177e+01   4.6551724e-03
   2.9802956e+01   4.6551724e-03
   2.9817734e+01   4.6551724e-03
   2.9832512e+01   4.6551724e-03
   2.9847291e+01   4.1379310e-03
   2.9862069e+01   4.1379310e-03
   2.9876847e+01   4.1379310e-03
   2.9891626e+01   3.6206897e-03
   2.9906404e+01   3.6206897e-03
   2.9921182e+01   3.6206897e-03
   2.9935961e+01   3.1034483e-03
   2.9945813e+01   3.1034483e-03
   2.9960591e+01   3.1034483e-03
   2.9975369e+01   2.5862069e-03
   2.9990148e+01   2.5862069e-03
   3.0004926e+01   2.5862069e-03
   3.0019704e+01   2.0689655e-03
   3.0034483e+01   2.0689655e-03
   3.0049261e+01   1.5517241e-03
   3.0049261e+01   1.5517241e-03
   3.0064039e+01   1.5517241e-03
   3.0078818e+01   1.0344828e-03
   3.0093596e+01   1.0344828e-03
   3.0108374e+01   5.1724138e-04
   3.0123153e+01   5.1724138e-04
   3.0137931e+01   5.1724138e-04
   3.0152709e+01   0.0000000e+00
   3.0162562e+01   0.0000000e+00
   3.0177340e+01  -5.1724138e-04
   3.0192118e+01  -5.1724138e-04
   3.0206897e+01  -5.1724138e-04
   3.0221675e+01  -1.0344828e-03
   3.0236453e+01  -1.0344828e-03
   3.0251232e+01  -1.0344828e-03
   3.0266010e+01  -1.5517241e-03
   3.0280788e+01  -1.5517241e-03
   3.0295567e+01  -2.0689655e-03
   3.0310345e+01  -2.0689655e-03
   3.0325123e+01  -2.0689655e-03
   3.0334975e+01  -2.5862069e-03
   3.0339901e+01  -2.5862069e-03
   3.0354680e+01  -2.5862069e-03
   3.0364532e+01  -2.5862069e-03
   3.0379310e+01  -3.1034483e-03
   3.0394089e+01  -3.1034483e-03
   3.0408867e+01  -3.1034483e-03
   3.0423645e+01  -3.1034483e-03
   3.0438424e+01  -3.6206897e-03
   3.0453202e+01  -3.6206897e-03
   3.0467980e+01  -3.6206897e-03
   3.0482759e+01  -3.6206897e-03
   3.0497537e+01  -3.6206897e-03
   3.0512315e+01  -3.6206897e-03
   3.0527094e+01  -4.1379310e-03
   3.0541872e+01  -4.1379310e-03
   3.0556650e+01  -4.1379310e-03
   3.0566502e+01  -4.1379310e-03
   3.0581281e+01  -4.1379310e-03
   3.0596059e+01  -4.1379310e-03
   3.0610837e+01  -4.1379310e-03
   3.0625616e+01  -4.1379310e-03
   3.0640394e+01  -4.1379310e-03
   3.0655172e+01  -4.1379310e-03
   3.0669951e+01  -4.1379310e-03
   3.0684729e+01  -4.1379310e-03
   3.0699507e+01  -4.1379310e-03
   3.0714286e+01  -4.1379310e-03
   3.0729064e+01  -4.1379310e-03
   3.0743842e+01  -3.6206897e-03
   3.0758621e+01  -3.6206897e-03
   3.0768473e+01  -3.6206897e-03
   3.0783251e+01  -3.6206897e-03
   3.0798030e+01  -3.6206897e-03
   3.0812808e+01  -3.6206897e-03
   3.0827586e+01  -3.1034483e-03
   3.0842365e+01  -3.1034483e-03
   3.0857143e+01  -3.1034483e-03
   3.0871921e+01  -3.1034483e-03
   3.0886700e+01  -2.5862069e-03
   3.0901478e+01  -2.5862069e-03
   3.0916256e+01  -2.5862069e-03
   3.0921182e+01  -2.5862069e-03
   3.0931034e+01  -2.0689655e-03
   3.0945813e+01  -2.0689655e-03
   3.0960591e+01  -2.0689655e-03
   3.0975369e+01  -1.5517241e-03
   3.0985222e+01  -1.5517241e-03
   3.1000000e+01  -1.5517241e-03
   3.1014778e+01  -1.0344828e-03
   3.1029557e+01  -1.0344828e-03
   3.1044335e+01  -5.1724138e-04
   3.1059113e+01  -5.1724138e-04
   3.1073892e+01  -5.1724138e-04
   3.1088670e+01   0.0000000e+00
   3.1103448e+01   0.0000000e+00
   3.1118227e+01   0.0000000e+00
   3.1133005e+01   5.1724138e-04
   3.1147783e+01   5.1724138e-04
   3.1162562e+01   5.1724138e-04
   3.1177340e+01   1.0344828e-03
   3.1187192e+01   1.0344828e-03
   3.1201970e+01   1.5517241e-03
   3.1216749e+01   1.5517241e-03
   3.1226601e+01   1.5517241e-03
   3.1231527e+01   2.0689655e-03
   3.1246305e+01   2.0689655e-03
   3.1261084e+01   2.0689655e-03
   3.1275862e+01   2.5862069e-03
   3.1290640e+01   2.5862069e-03
   3.1305419e+01   2.5862069e-03
   3.1320197e+01   3.1034483e-03
   3.1334975e+01   3.1034483e-03
   3.1349754e+01   3.1034483e-03
   3.1364532e+01   3.6206897e-03
   3.1379310e+01   3.6206897e-03
   3.1389163e+01   3.6206897e-03
   3.1403941e+01   4.1379310e-03
   3.1418719e+01   4.1379310e-03
   3.1433498e+01   4.1379310e-03
   3.1448276e+01   4.1379310e-03
   3.1463054e+01   4.6551724e-03
   3.1477833e+01   4.6551724e-03
   3.1492611e+01   4.6551724e-03
   3.1507389e+01   4.6551724e-03
   3.1522167e+01   4.6551724e-03
   3.1536946e+01   5.1724138e-03
   3.1551724e+01   5.1724138e-03
   3.1566502e+01   5.1724138e-03
   3.1581281e+01   5.1724138e-03
   3.1591133e+01   5.1724138e-03
   3.1605911e+01   5.1724138e-03
   3.1620690e+01   5.1724138e-03
   3.1635468e+01   5.1724138e-03
   3.1650246e+01   5.1724138e-03
   3.1665025e+01   5.1724138e-03
   3.1679803e+01   5.1724138e-03
   3.1694581e+01   5.1724138e-03
   3.1709360e+01   5.1724138e-03
   3.1724138e+01   5.1724138e-03
   3.1738916e+01   5.1724138e-03
   3.1753695e+01   5.1724138e-03
   3.1768473e+01   5.1724138e-03
   3.1783251e+01   5.1724138e-03
   3.1798030e+01   5.1724138e-03
   3.1807882e+01   5.1724138e-03
   3.1822660e+01   4.6551724e-03
   3.1837438e+01   4.6551724e-03
   3.1852217e+01   4.6551724e-03
   3.1866995e+01   4.6551724e-03
   3.1881773e+01   4.6551724e-03
   3.1896552e+01   4.1379310e-03
   3.1911330e+01   4.1379310e-03
   3.1926108e+01   4.1379310e-03
   3.1940887e+01   3.6206897e-03
   3.1955665e+01   3.6206897e-03
   3.1970443e+01   3.6206897e-03
   3.1985222e+01   3.6206897e-03
   3.2000000e+01   3.1034483e-03
   3.2009852e+01   3.1034483e-03
   3.2024631e+01   3.1034483e-03
   3.2039409e+01   2.5862069e-03
   3.2054187e+01   2.5862069e-03
   3.2068966e+01   2.5862069e-03
   3.2083744e+01   2.0689655e-03
   3.2098522e+01   2.0689655e-03
   3.2113300e+01   2.0689655e-03
   3.2123153e+01   1.5517241e-03
   3.2128079e+01   1.5517241e-03
   3.2142857e+01   1.5517241e-03
   3.2157635e+01   1.0344828e-03
   3.2172414e+01   1.0344828e-03
   3.2187192e+01   1.0344828e-03
   3.2201970e+01   5.1724138e-04
   3.2211823e+01   5.1724138e-04
   3.2226601e+01   5.1724138e-04
   3.2241379e+01   0.0000000e+00
   3.2256158e+01   0.0000000e+00
   3.2270936e+01   0.0000000e+00
   3.2285714e+01  -5.1724138e-04
   3.2300493e+01  -5.1724138e-04
   3.2315271e+01  -5.1724138e-04
   3.2330049e+01  -5.1724138e-04
   3.2344828e+01  -1.0344828e-03
   3.2359606e+01  -1.0344828e-03
   3.2374384e+01  -1.0344828e-03
   3.2389163e+01  -1.5517241e-03
   3.2403941e+01  -1.5517241e-03
   3.2413793e+01  -1.5517241e-03
   3.2428571e+01  -1.5517241e-03
   3.2443350e+01  -2.0689655e-03
   3.2458128e+01  -2.0689655e-03
   3.2472906e+01  -2.0689655e-03
   3.2487685e+01  -2.5862069e-03
   3.2487685e+01  -2.5862069e-03
   3.2502463e+01  -2.5862069e-03
   3.2517241e+01  -2.5862069e-03
   3.2532020e+01  -2.5862069e-03
   3.2546798e+01  -2.5862069e-03
   3.2561576e+01  -3.1034483e-03
   3.2576355e+01  -3.1034483e-03
   3.2591133e+01  -3.1034483e-03
   3.2605911e+01  -3.1034483e-03
   3.2615764e+01  -3.1034483e-03
   3.2630542e+01  -3.1034483e-03
   3.2645320e+01  -3.1034483e-03
   3.2660099e+01  -3.1034483e-03
   3.2674877e+01  -3.1034483e-03
   3.2689655e+01  -3.1034483e-03
   3.2704433e+01  -3.1034483e-03
   3.2719212e+01  -3.1034483e-03
   3.2733990e+01  -3.1034483e-03
   3.2748768e+01  -3.1034483e-03
   3.2763547e+01  -3.1034483e-03
   3.2778325e+01  -3.1034483e-03
   3.2793103e+01  -3.1034483e-03
   3.2807882e+01  -3.1034483e-03
   3.2822660e+01  -3.1034483e-03
   3.2832512e+01  -3.1034483e-03
   3.2847291e+01  -2.5862069e-03
   3.2862069e+01  -2.5862069e-03
   3.2876847e+01  -2.5862069e-03
   3.2891626e+01  -2.5862069e-03
   3.2906404e+01  -2.5862069e-03
   3.2911330e+01  -2.5862069e-03
   3.2921182e+01  -2.0689655e-03
   3.2935961e+01  -2.0689655e-03
   3.2950739e+01  -2.0689655e-03
   3.2965517e+01  -2.0689655e-03
   3.2980296e+01  -1.5517241e-03
   3.2995074e+01  -1.5517241e-03
   3.3009852e+01  -1.5517241e-03
   3.3024631e+01  -1.0344828e-03
   3.3034483e+01  -1.0344828e-03
   3.3049261e+01  -1.0344828e-03
   3.3064039e+01  -5.1724138e-04
   3.3078818e+01  -5.1724138e-04
   3.3093596e+01  -5.1724138e-04
   3.3108374e+01  -5.1724138e-04
   3.3123153e+01   0.0000000e+00
   3.3137931e+01   0.0000000e+00
   3.3152709e+01   0.0000000e+00
   3.3167488e+01   5.1724138e-04
   3.3182266e+01   5.1724138e-04
   3.3197044e+01   5.1724138e-04
   3.3211823e+01   1.0344828e-03
   3.3226601e+01   1.0344828e-03
   3.3236453e+01   1.5517241e-03
   3.3251232e+01   1.5517241e-03
   3.3266010e+01   1.5517241e-03
   3.3266010e+01   1.5517241e-03
   3.3280788e+01   2.0689655e-03
   3.3295567e+01   2.0689655e-03
   3.3310345e+01   2.0689655e-03
   3.3325123e+01   2.5862069e-03
   3.3339901e+01   2.5862069e-03
   3.3354680e+01   2.5862069e-03
   3.3369458e+01   3.1034483e-03
   3.3384236e+01   3.1034483e-03
   3.3399015e+01   3.1034483e-03
   3.3413793e+01   3.1034483e-03
   3.3428571e+01   3.6206897e-03
   3.3438424e+01   3.6206897e-03
   3.3453202e+01   3.6206897e-03
   3.3467980e+01   3.6206897e-03
   3.3482759e+01   4.1379310e-03
   3.3497537e+01   4.1379310e-03
   3.3512315e+01   4.1379310e-03
   3.3527094e+01   4.1379310e-03
   3.3541872e+01   4.1379310e-03
   3.3556650e+01   4.6551724e-03
   3.3571429e+01   4.6551724e-03
   3.3586207e+01   4.6551724e-03
   3.3600985e+01   4.6551724e-03
   3.3615764e+01   4.6551724e-03
   3.3630542e+01   4.6551724e-03
   3.3645320e+01   4.6551724e-03
   3.3655172e+01   4.6551724e-03
   3.3669951e+01   4.6551724e-03
   3.3684729e+01   4.6551724e-03
   3.3699507e+01   4.6551724e-03
   3.3714286e+01   4.6551724e-03
   3.3729064e+01   4.6551724e-03
   3.3743842e+01   4.6551724e-03
   3.3758621e+01   4.6551724e-03
   3.3773399e+01   4.6551724e-03
   3.3788177e+01   4.6551724e-03
   3.3802956e+01   4.6551724e-03
   3.3817734e+01   4.6551724e-03
   3.3832512e+01   4.6551724e-03
   3.3847291e+01   4.6551724e-03
   3.3857143e+01   4.6551724e-03
   3.3871921e+01   4.1379310e-03
   3.3886700e+01   4.1379310e-03
   3.3901478e+01   4.1379310e-03
   3.3916256e+01   4.1379310e-03
   3.3931034e+01   4.1379310e-03
   3.3945813e+01   4.1379310e-03
   3.3960591e+01   3.6206897e-03
   3.3975369e+01   3.6206897e-03
   3.3990148e+01   3.6206897e-03
   3.4004926e+01   3.6206897e-03
   3.4019704e+01   3.1034483e-03
   3.4034483e+01   3.1034483e-03
   3.4049261e+01   3.1034483e-03
   3.4059113e+01   3.1034483e-03
   3.4073892e+01   2.5862069e-03
   3.4088670e+01   2.5862069e-03
   3.4103448e+01   2.5862069e-03
   3.4118227e+01   2.5862069e-03
   3.4133005e+01   2.0689655e-03
   3.4147783e+01   2.0689655e-03
   3.4162562e+01   2.0689655e-03
   3.4172414e+01   1.5517241e-03
   3.4177340e+01   1.5517241e-03
   3.4192118e+01   1.5517241e-03
   3.4206897e+01   1.5517241e-03
   3.4221675e+01   1.0344828e-03
   3.4236453e+01   1.0344828e-03
   3.4251232e+01   1.0344828e-03
   3.4261084e+01   5.1724138e-04
   3.4275862e+01   5.1724138e-04
   3.4290640e+01   5.1724138e-04
   3.4305419e+01   0.0000000e+00
   3.4320197e+01   0.0000000e+00
   3.4334975e+01   0.0000000e+00
   3.4349754e+01   0.0000000e+00
   3.4364532e+01  -5.1724138e-04
   3.4379310e+01  -5.1724138e-04
   3.4394089e+01  -5.1724138e-04
   3.4408867e+01  -5.1724138e-04
   3.4423645e+01  -1.0344828e-03
   3.4438424e+01  -1.0344828e-03
   3.4453202e+01  -1.0344828e-03
   3.4463054e+01  -1.0344828e-03
   3.4477833e+01  -1.5517241e-03
   3.4492611e+01  -1.5517241e-03
   3.4507389e+01  -1.5517241e-03
   3.4522167e+01  -1.5517241e-03
   3.4536946e+01  -1.5517241e-03
   3.4551724e+01  -2.0689655e-03
   3.4566502e+01  -2.0689655e-03
   3.4581281e+01  -2.0689655e-03
   3.4596059e+01  -2.0689655e-03
   3.4610837e+01  -2.0689655e-03
   3.4620690e+01  -2.5862069e-03
   3.4625616e+01  -2.5862069e-03
   3.4640394e+01  -2.5862069e-03
   3.4655172e+01  -2.5862069e-03
   3.4669951e+01  -2.5862069e-03
   3.4679803e+01  -2.5862069e-03
   3.4694581e+01  -2.5862069e-03
   3.4709360e+01  -2.5862069e-03
   3.4724138e+01  -2.5862069e-03
   3.4738916e+01  -2.5862069e-03
   3.4753695e+01  -2.5862069e-03
   3.4768473e+01  -2.5862069e-03
   3.4783251e+01  -2.5862069e-03
   3.4798030e+01  -2.5862069e-03
   3.4812808e+01  -2.5862069e-03
   3.4827586e+01  -2.5862069e-03
   3.4842365e+01  -2.5862069e-03
   3.4857143e+01  -2.5862069e-03
   3.4871921e+01  -2.5862069e-03
   3.4881773e+01  -2.5862069e-03
   3.4896552e+01  -2.5862069e-03
   3.4901478e+01  -2.5862069e-03
   3.4911330e+01  -2.0689655e-03
   3.4911330e+01  -2.0689655e-03
   3.4926108e+01  -2.0689655e-03
   3.4940887e+01  -2.0689655e-03
   3.4955665e+01  -2.0689655e-03
   3.4970443e+01  -2.0689655e-03
   3.4985222e+01  -1.5517241e-03
   3.5000000e+01  -1.5517241e-03
   3.5014778e+01  -1.5517241e-03
   3.5029557e+01  -1.5517241e-03
   3.5044335e+01  -1.5517241e-03
   3.5059113e+01  -1.0344828e-03
   3.5073892e+01  -1.0344828e-03
   3.5083744e+01  -1.0344828e-03
   3.5098522e+01  -1.0344828e-03
   3.5113300e+01  -5.1724138e-04
   3.5128079e+01  -5.1724138e-04
   3.5142857e+01  -5.1724138e-04
   3.5157635e+01  -5.1724138e-04
   3.5172414e+01   0.0000000e+00
   3.5187192e+01   0.0000000e+00
   3.5201970e+01   0.0000000e+00
   3.5216749e+01   0.0000000e+00
   3.5231527e+01   5.1724138e-04
   3.5246305e+01   5.1724138e-04
   3.5261084e+01   5.1724138e-04
   3.5275862e+01   5.1724138e-04
   3.5285714e+01   1.0344828e-03
   3.5300493e+01   1.0344828e-03
   3.5315271e+01   1.0344828e-03
   3.5330049e+01   1.5517241e-03
   3.5344828e+01   1.5517241e-03
   3.5359606e+01   1.5517241e-03
   3.5359606e+01   1.5517241e-03
   3.5374384e+01   2.0689655e-03
   3.5389163e+01   2.0689655e-03
   3.5403941e+01   2.0689655e-03
   3.5418719e+01   2.5862069e-03
   3.5433498e+01   2.5862069e-03
   3.5448276e+01   2.5862069e-03
   3.5463054e+01   2.5862069e-03
   3.5477833e+01   3.1034483e-03
   3.5492611e+01   3.1034483e-03
   3.5502463e+01   3.1034483e-03
   3.5517241e+01   3.1034483e-03
   3.5532020e+01   3.1034483e-03
   3.5546798e+01   3.6206897e-03
   3.5561576e+01   3.6206897e-03
   3.5576355e+01   3.6206897e-03
   3.5591133e+01   3.6206897e-03
   3.5605911e+01   3.6206897e-03
   3.5620690e+01   3.6206897e-03
   3.5635468e+01   4.1379310e-03
   3.5650246e+01   4.1379310e-03
   3.5665025e+01   4.1379310e-03
   3.5679803e+01   4.1379310e-03
   3.5694581e+01   4.1379310e-03
   3.5704433e+01   4.1379310e-03
   3.5719212e+01   4.1379310e-03
   3.5733990e+01   4.1379310e-03
   3.5748768e+01   4.1379310e-03
   3.5763547e+01   4.1379310e-03
   3.5778325e+01   4.1379310e-03
   3.5793103e+01   4.1379310e-03
   3.5807882e+01   4.1379310e-03
   3.5822660e+01   4.1379310e-03
   3.5837438e+01   4.1379310e-03
   3.5852217e+01   4.1379310e-03
   3.5866995e+01   4.1379310e-03
   3.5881773e+01   4.1379310e-03
   3.5896552e+01   4.1379310e-03
   3.5906404e+01   3.6206897e-03
   3.5921182e+01   3.6206897e-03
   3.5935961e+01   3.6206897e-03
   3.5950739e+01   3.6206897e-03
   3.5965517e+01   3.6206897e-03
   3.5980296e+01   3.6206897e-03
   3.5995074e+01   3.1034483e-03
   3.6009852e+01   3.1034483e-03
   3.6024631e+01   3.1034483e-03
   3.6039409e+01   3.1034483e-03
   3.6054187e+01   3.1034483e-03
   3.6068966e+01   3.1034483e-03
   3.6083744e+01   2.5862069e-03
   3.6098522e+01   2.5862069e-03
   3.6108374e+01   2.5862069e-03
   3.6123153e+01   2.5862069e-03
   3.6137931e+01   2.0689655e-03
   3.6152709e+01   2.0689655e-03
   3.6167488e+01   2.0689655e-03
   3.6182266e+01   2.0689655e-03
   3.6192118e+01   1.5517241e-03
   3.6197044e+01   1.5517241e-03
   3.6211823e+01   1.5517241e-03
   3.6226601e+01   1.5517241e-03
   3.6241379e+01   1.0344828e-03
   3.6256158e+01   1.0344828e-03
   3.6270936e+01   1.0344828e-03
   3.6285714e+01   1.0344828e-03
   3.6300493e+01   5.1724138e-04
   3.6315271e+01   5.1724138e-04
   3.6325123e+01   5.1724138e-04
   3.6339901e+01   5.1724138e-04
   3.6354680e+01   0.0000000e+00
   3.6369458e+01   0.0000000e+00
   3.6384236e+01   0.0000000e+00
   3.6399015e+01   0.0000000e+00
   3.6413793e+01  -5.1724138e-04
   3.6428571e+01  -5.1724138e-04
   3.6443350e+01  -5.1724138e-04
   3.6458128e+01  -5.1724138e-04
   3.6472906e+01  -1.0344828e-03
   3.6487685e+01  -1.0344828e-03
   3.6502463e+01  -1.0344828e-03
   3.6517241e+01  -1.0344828e-03
   3.6527094e+01  -1.0344828e-03
   3.6541872e+01  -1.5517241e-03
   3.6556650e+01  -1.5517241e-03
   3.6571429e+01  -1.5517241e-03
   3.6586207e+01  -1.5517241e-03
   3.6600985e+01  -1.5517241e-03
   3.6615764e+01  -2.0689655e-03
   3.6630542e+01  -2.0689655e-03
   3.6645320e+01  -2.0689655e-03
   3.6660099e+01  -2.0689655e-03
   3.6674877e+01  -2.0689655e-03
   3.6689655e+01  -2.0689655e-03
   3.6704433e+01  -2.0689655e-03
   3.6704433e+01  -2.5862069e-03
   3.6719212e+01  -2.5862069e-03
   3.6729064e+01  -2.5862069e-03
   3.6743842e+01  -2.5862069e-03
   3.6758621e+01  -2.5862069e-03
   3.6773399e+01  -2.5862069e-03
   3.6788177e+01  -2.5862069e-03
   3.6802956e+01  -2.5862069e-03
   3.6817734e+01  -2.5862069e-03
   3.6832512e+01  -2.5862069e-03
   3.6847291e+01  -2.5862069e-03
   3.6862069e+01  -2.5862069e-03
   3.6876847e+01  -2.5862069e-03
   3.6891626e+01  -2.5862069e-03
   3.6906404e+01  -2.5862069e-03
   3.6921182e+01  -2.5862069e-03
   3.6931034e+01  -2.5862069e-03
   3.6940887e+01  -2.5862069e-03
   3.6945813e+01  -2.0689655e-03
   3.6960591e+01  -2.0689655e-03
   3.6975369e+01  -2.0689655e-03
   3.6990148e+01  -2.0689655e-03
   3.7004926e+01  -2.0689655e-03
   3.7019704e+01  -2.0689655e-03
   3.7034483e+01  -2.0689655e-03
   3.7049261e+01  -1.5517241e-03
   3.7064039e+01  -1.5517241e-03
   3.7078818e+01  -1.5517241e-03
   3.7093596e+01  -1.5517241e-03
   3.7108374e+01  -1.5517241e-03
   3.7123153e+01  -1.0344828e-03
   3.7133005e+01  -1.0344828e-03
   3.7147783e+01  -1.0344828e-03
   3.7162562e+01  -1.0344828e-03
   3.7177340e+01  -1.0344828e-03
   3.7192118e+01  -5.1724138e-04
   3.7206897e+01  -5.1724138e-04
   3.7221675e+01  -5.1724138e-04
   3.7236453e+01  -5.1724138e-04
   3.7251232e+01   0.0000000e+00
   3.7266010e+01   0.0000000e+00
   3.7280788e+01   0.0000000e+00
   3.7295567e+01   0.0000000e+00
   3.7310345e+01   0.0000000e+00
   3.7325123e+01   5.1724138e-04
   3.7339901e+01   5.1724138e-04
   3.7349754e+01   5.1724138e-04
   3.7364532e+01   5.1724138e-04
   3.7379310e+01   1.0344828e-03
   3.7394089e+01   1.0344828e-03
   3.7408867e+01   1.0344828e-03
   3.7423645e+01   1.0344828e-03
   3.7438424e+01   1.5517241e-03
   3.7453202e+01   1.5517241e-03
   3.7467980e+01   1.5517241e-03
   3.7482759e+01   1.5517241e-03
   3.7482759e+01   1.5517241e-03
   3.7497537e+01   2.0689655e-03
   3.7512315e+01   2.0689655e-03
   3.7527094e+01   2.0689655e-03
   3.7541872e+01   2.0689655e-03
   3.7551724e+01   2.0689655e-03
   3.7566502e+01   2.5862069e-03
   3.7581281e+01   2.5862069e-03
   3.7596059e+01   2.5862069e-03
   3.7610837e+01   2.5862069e-03
   3.7625616e+01   2.5862069e-03
   3.7640394e+01   2.5862069e-03
   3.7655172e+01   3.1034483e-03
   3.7669951e+01   3.1034483e-03
   3.7684729e+01   3.1034483e-03
   3.7699507e+01   3.1034483e-03
   3.7714286e+01   3.1034483e-03
   3.7729064e+01   3.1034483e-03
   3.7743842e+01   3.1034483e-03
   3.7753695e+01   3.1034483e-03
   3.7768473e+01   3.1034483e-03
   3.7783251e+01   3.1034483e-03
   3.7798030e+01   3.1034483e-03
   3.7812808e+01   3.1034483e-03
   3.7827586e+01   3.1034483e-03
   3.7842365e+01   3.1034483e-03
   3.7857143e+01   3.1034483e-03
   3.7871921e+01   3.1034483e-03
   3.7886700e+01   3.1034483e-03
   3.7901478e+01   3.1034483e-03
   3.7916256e+01   3.1034483e-03
   3.7931034e+01   3.1034483e-03
   3.7945813e+01   3.1034483e-03
   3.7955665e+01   3.1034483e-03
   3.7970443e+01   3.1034483e-03
   3.7985222e+01   3.1034483e-03
   3.8000000e+01   3.1034483e-03
   3.8014778e+01   3.1034483e-03
   3.8029557e+01   3.1034483e-03
   3.8044335e+01   3.1034483e-03
   3.8059113e+01   2.5862069e-03
   3.8073892e+01   2.5862069e-03
   3.8088670e+01   2.5862069e-03
   3.8103448e+01   2.5862069e-03
   3.8118227e+01   2.5862069e-03
   3.8133005e+01   2.5862069e-03
   3.8147783e+01   2.0689655e-03
   3.8162562e+01   2.0689655e-03
   3.8172414e+01   2.0689655e-03
   3.8187192e+01   2.0689655e-03
   3.8201970e+01   1.5517241e-03
   3.8206897e+01   1.5517241e-03
   3.8216749e+01   1.5517241e-03
   3.8231527e+01   1.5517241e-03
   3.8246305e+01   1.5517241e-03
   3.8261084e+01   1.0344828e-03
   3.8275862e+01   1.0344828e-03
   3.8290640e+01   1.0344828e-03
   3.8305419e+01   1.0344828e-03
   3.8320197e+01   5.1724138e-04
   3.8334975e+01   5.1724138e-04
   3.8349754e+01   5.1724138e-04
   3.8364532e+01   5.1724138e-04
   3.8374384e+01   0.0000000e+00
   3.8389163e+01   0.0000000e+00
   3.8403941e+01   0.0000000e+00
   3.8418719e+01   0.0000000e+00
   3.8433498e+01  -5.1724138e-04
   3.8448276e+01  -5.1724138e-04
   3.8463054e+01  -5.1724138e-04
   3.8477833e+01  -5.1724138e-04
   3.8492611e+01  -5.1724138e-04
   3.8507389e+01  -1.0344828e-03
   3.8522167e+01  -1.0344828e-03
   3.8536946e+01  -1.0344828e-03
   3.8551724e+01  -1.0344828e-03
   3.8566502e+01  -1.0344828e-03
   3.8576355e+01  -1.5517241e-03
   3.8591133e+01  -1.5517241e-03
   3.8605911e+01  -1.5517241e-03
   3.8620690e+01  -1.5517241e-03
   3.8635468e+01  -1.5517241e-03
   3.8650246e+01  -2.0689655e-03
   3.8665025e+01  -2.0689655e-03
   3.8679803e+01  -2.0689655e-03
   3.8694581e+01  -2.0689655e-03
   3.8709360e+01  -2.0689655e-03
   3.8724138e+01  -2.0689655e-03
   3.8738916e+01  -2.0689655e-03
   3.8753695e+01  -2.0689655e-03
   3.8753695e+01  -2.5862069e-03
   3.8768473e+01  -2.5862069e-03
   3.8778325e+01  -2.5862069e-03
   3.8793103e+01  -2.5862069e-03
   3.8807882e+01  -2.5862069e-03
   3.8822660e+01  -2.5862069e-03
   3.8837438e+01  -2.5862069e-03
   3.8852217e+01  -2.5862069e-03
   3.8866995e+01  -2.5862069e-03
   3.8881773e+01  -2.5862069e-03
   3.8896552e+01  -2.5862069e-03
   3.8911330e+01  -2.5862069e-03
   3.8926108e+01  -2.5862069e-03
   3.8940887e+01  -2.5862069e-03
   3.8955665e+01  -2.5862069e-03
   3.8970443e+01  -2.5862069e-03
   3.8985222e+01  -2.5862069e-03
   3.8995074e+01  -2.5862069e-03
   3.9009852e+01  -2.5862069e-03
   3.9009852e+01  -2.0689655e-03
   3.9024631e+01  -2.0689655e-03
   3.9039409e+01  -2.0689655e-03
   3.9054187e+01  -2.0689655e-03
   3.9068966e+01  -2.0689655e-03
   3.9083744e+01  -2.0689655e-03
   3.9098522e+01  -2.0689655e-03
   3.9113300e+01  -2.0689655e-03
   3.9128079e+01  -1.5517241e-03
   3.9142857e+01  -1.5517241e-03
   3.9157635e+01  -1.5517241e-03
   3.9172414e+01  -1.5517241e-03
   3.9187192e+01  -1.5517241e-03
   3.9197044e+01  -1.0344828e-03
   3.9211823e+01  -1.0344828e-03
   3.9226601e+01  -1.0344828e-03
   3.9241379e+01  -1.0344828e-03
   3.9256158e+01  -1.0344828e-03
   3.9270936e+01  -1.0344828e-03
   3.9285714e+01  -5.1724138e-04
   3.9300493e+01  -5.1724138e-04
   3.9315271e+01  -5.1724138e-04
   3.9330049e+01  -5.1724138e-04
   3.9344828e+01   0.0000000e+00
   3.9359606e+01   0.0000000e+00
   3.9374384e+01   0.0000000e+00
   3.9389163e+01   0.0000000e+00
   3.9399015e+01   0.0000000e+00
   3.9413793e+01   5.1724138e-04
   3.9428571e+01   5.1724138e-04
   3.9443350e+01   5.1724138e-04
   3.9458128e+01   5.1724138e-04
   3.9472906e+01   5.1724138e-04
   3.9487685e+01   1.0344828e-03
   3.9502463e+01   1.0344828e-03
   3.9517241e+01   1.0344828e-03
   3.9532020e+01   1.0344828e-03
   3.9546798e+01   1.0344828e-03
   3.9561576e+01   1.0344828e-03
   3.9576355e+01   1.5517241e-03
   3.9591133e+01   1.5517241e-03
   3.9600985e+01   1.5517241e-03
   3.9615764e+01   1.5517241e-03
   3.9630542e+01   1.5517241e-03
   3.9630542e+01   1.5517241e-03
   3.9645320e+01   2.0689655e-03
   3.9660099e+01   2.0689655e-03
   3.9674877e+01   2.0689655e-03
   3.9689655e+01   2.0689655e-03
   3.9704433e+01   2.0689655e-03
   3.9719212e+01   2.0689655e-03
   3.9733990e+01   2.0689655e-03
   3.9748768e+01   2.0689655e-03
   3.9763547e+01   2.0689655e-03
   3.9778325e+01   2.5862069e-03
   3.9793103e+01   2.5862069e-03
   3.9802956e+01   2.5862069e-03
   3.9817734e+01   2.5862069e-03
   3.9832512e+01   2.5862069e-03
   3.9847291e+01   2.5862069e-03
   3.9862069e+01   2.5862069e-03
   3.9876847e+01   2.5862069e-03
   3.9891626e+01   2.5862069e-03
   3.9906404e+01   2.5862069e-03
   3.9921182e+01   2.5862069e-03
   3.9935961e+01   2.5862069e-03
   3.9950739e+01   2.5862069e-03
   3.9965517e+01   2.5862069e-03
   3.9980296e+01   2.5862069e-03
   3.9995074e+01   2.5862069e-03
   4.0009852e+01   2.5862069e-03
   4.0019704e+01   2.5862069e-03
   4.0034483e+01   2.0689655e-03
   4.0049261e+01   2.0689655e-03
   4.0064039e+01   2.0689655e-03
   4.0078818e+01   2.0689655e-03
   4.0093596e+01   2.0689655e-03
   4.0108374e+01   2.0689655e-03
   4.0123153e+01   2.0689655e-03
   4.0137931e+01   2.0689655e-03
   4.0152709e+01   1.5517241e-03
   4.0167488e+01   1.5517241e-03
   4.0167488e+01   1.5517241e-03
   4.0182266e+01   1.5517241e-03
   4.0197044e+01   1.5517241e-03
   4.0211823e+01   1.5517241e-03
   4.0221675e+01   1.5517241e-03
   4.0236453e+01   1.0344828e-03
   4.0251232e+01   1.0344828e-03
   4.0266010e+01   1.0344828e-03
   4.0280788e+01   1.0344828e-03
   4.0295567e+01   1.0344828e-03
   4.0310345e+01   5.1724138e-04
   4.0325123e+01   5.1724138e-04
   4.0339901e+01   5.1724138e-04
   4.0354680e+01   5.1724138e-04
   4.0369458e+01   5.1724138e-04
   4.0384236e+01   0.0000000e+00
   4.0399015e+01   0.0000000e+00
   4.0413793e+01   0.0000000e+00
   4.0423645e+01   0.0000000e+00
   4.0438424e+01   0.0000000e+00
   4.0453202e+01  -5.1724138e-04
   4.0467980e+01  -5.1724138e-04
   4.0482759e+01  -5.1724138e-04
   4.0497537e+01  -5.1724138e-04
   4.0512315e+01  -5.1724138e-04
   4.0527094e+01  -5.1724138e-04
   4.0541872e+01  -1.0344828e-03
   4.0556650e+01  -1.0344828e-03
   4.0571429e+01  -1.0344828e-03
   4.0586207e+01  -1.0344828e-03
   4.0600985e+01  -1.0344828e-03
   4.0615764e+01  -1.5517241e-03
   4.0625616e+01  -1.5517241e-03
   4.0640394e+01  -1.5517241e-03
   4.0655172e+01  -1.5517241e-03
   4.0669951e+01  -1.5517241e-03
   4.0684729e+01  -1.5517241e-03
   4.0699507e+01  -2.0689655e-03
   4.0714286e+01  -2.0689655e-03
   4.0729064e+01  -2.0689655e-03
   4.0743842e+01  -2.0689655e-03
   4.0758621e+01  -2.0689655e-03
   4.0773399e+01  -2.0689655e-03
   4.0788177e+01  -2.0689655e-03
   4.0802956e+01  -2.0689655e-03
   4.0802956e+01  -2.5862069e-03
   4.0817734e+01  -2.5862069e-03
   4.0832512e+01  -2.5862069e-03
   4.0842365e+01  -2.5862069e-03
   4.0857143e+01  -2.5862069e-03
   4.0871921e+01  -2.5862069e-03
   4.0886700e+01  -2.5862069e-03
   4.0901478e+01  -2.5862069e-03
   4.0916256e+01  -2.5862069e-03
   4.0931034e+01  -2.5862069e-03
   4.0945813e+01  -2.5862069e-03
   4.0960591e+01  -2.5862069e-03
   4.0975369e+01  -2.5862069e-03
   4.0990148e+01  -2.5862069e-03
   4.1004926e+01  -2.5862069e-03
   4.1019704e+01  -2.5862069e-03
   4.1034483e+01  -2.5862069e-03
   4.1044335e+01  -2.5862069e-03
   4.1059113e+01  -2.5862069e-03
   4.1073892e+01  -2.5862069e-03
   4.1083744e+01  -2.5862069e-03
   4.1088670e+01  -2.0689655e-03
   4.1103448e+01  -2.0689655e-03
   4.1118227e+01  -2.0689655e-03
   4.1133005e+01  -2.0689655e-03
   4.1147783e+01  -2.0689655e-03
   4.1162562e+01  -2.0689655e-03
   4.1177340e+01  -2.0689655e-03
   4.1192118e+01  -2.0689655e-03
   4.1206897e+01  -1.5517241e-03
   4.1221675e+01  -1.5517241e-03
   4.1236453e+01  -1.5517241e-03
   4.1246305e+01  -1.5517241e-03
   4.1261084e+01  -1.5517241e-03
   4.1275862e+01  -1.5517241e-03
   4.1290640e+01  -1.0344828e-03
   4.1305419e+01  -1.0344828e-03
   4.1320197e+01  -1.0344828e-03
   4.1334975e+01  -1.0344828e-03
   4.1349754e+01  -1.0344828e-03
   4.1364532e+01  -5.1724138e-04
   4.1379310e+01  -5.1724138e-04
   4.1394089e+01  -5.1724138e-04
   4.1408867e+01  -5.1724138e-04
   4.1423645e+01  -5.1724138e-04
   4.1438424e+01   0.0000000e+00
   4.1448276e+01   0.0000000e+00
   4.1463054e+01   0.0000000e+00
   4.1477833e+01   0.0000000e+00
   4.1492611e+01   0.0000000e+00
   4.1507389e+01   0.0000000e+00
   4.1522167e+01   5.1724138e-04
   4.1536946e+01   5.1724138e-04
   4.1551724e+01   5.1724138e-04
   4.1566502e+01   5.1724138e-04
   4.1581281e+01   5.1724138e-04
   4.1596059e+01   5.1724138e-04
   4.1610837e+01   1.0344828e-03
   4.1625616e+01   1.0344828e-03
   4.1640394e+01   1.0344828e-03
   4.1650246e+01   1.0344828e-03
   4.1665025e+01   1.0344828e-03
   4.1679803e+01   1.0344828e-03
   4.1694581e+01   1.0344828e-03
   4.1709360e+01   1.0344828e-03
   4.1724138e+01   1.5517241e-03
   4.1738916e+01   1.5517241e-03
   4.1753695e+01   1.5517241e-03
   4.1768473e+01   1.5517241e-03
   4.1783251e+01   1.5517241e-03
   4.1798030e+01   1.5517241e-03
   4.1812808e+01   1.5517241e-03
   4.1827586e+01   1.5517241e-03
   4.1842365e+01   1.5517241e-03
   4.1847291e+01   1.5517241e-03
   4.1857143e+01   1.5517241e-03
   4.1866995e+01   1.5517241e-03
   4.1881773e+01   1.5517241e-03
   4.1896552e+01   1.5517241e-03
   4.1911330e+01   1.5517241e-03
   4.1926108e+01   1.5517241e-03
   4.1940887e+01   1.5517241e-03
   4.1955665e+01   1.5517241e-03
   4.1970443e+01   1.5517241e-03
   4.1985222e+01   1.5517241e-03
   4.2000000e+01   1.5517241e-03
   4.2014778e+01   1.5517241e-03
   4.2029557e+01   1.5517241e-03
   4.2029557e+01   1.5517241e-03
   4.2044335e+01   1.5517241e-03
   4.2059113e+01   1.5517241e-03
   4.2068966e+01   1.5517241e-03
   4.2083744e+01   1.5517241e-03
   4.2098522e+01   1.5517241e-03
   4.2113300e+01   1.5517241e-03
   4.2128079e+01   1.5517241e-03
   4.2142857e+01   1.5517241e-03
   4.2157635e+01   1.5517241e-03
   4.2172414e+01   1.0344828e-03
   4.2187192e+01   1.0344828e-03
   4.2201970e+01   1.0344828e-03
   4.2216749e+01   1.0344828e-03
   4.2231527e+01   1.0344828e-03
   4.2246305e+01   1.0344828e-03
   4.2261084e+01   1.0344828e-03
   4.2270936e+01   1.0344828e-03
   4.2285714e+01   5.1724138e-04
   4.2300493e+01   5.1724138e-04
   4.2315271e+01   5.1724138e-04
   4.2330049e+01   5.1724138e-04
   4.2344828e+01   5.1724138e-04
   4.2359606e+01   5.1724138e-04
   4.2374384e+01   0.0000000e+00
   4.2389163e+01   0.0000000e+00
   4.2403941e+01   0.0000000e+00
   4.2418719e+01   0.0000000e+00
   4.2433498e+01   0.0000000e+00
   4.2448276e+01   0.0000000e+00
   4.2463054e+01  -5.1724138e-04
   4.2472906e+01  -5.1724138e-04
   4.2487685e+01  -5.1724138e-04
   4.2502463e+01  -5.1724138e-04
   4.2517241e+01  -5.1724138e-04
   4.2532020e+01  -5.1724138e-04
   4.2546798e+01  -5.1724138e-04
   4.2561576e+01  -1.0344828e-03
   4.2576355e+01  -1.0344828e-03
   4.2591133e+01  -1.0344828e-03
   4.2605911e+01  -1.0344828e-03
   4.2620690e+01  -1.0344828e-03
   4.2635468e+01  -1.0344828e-03
   4.2650246e+01  -1.5517241e-03
   4.2665025e+01  -1.5517241e-03
   4.2679803e+01  -1.5517241e-03
   4.2689655e+01  -1.5517241e-03
   4.2704433e+01  -1.5517241e-03
   4.2719212e+01  -1.5517241e-03
   4.2733990e+01  -1.5517241e-03
   4.2748768e+01  -2.0689655e-03
   4.2763547e+01  -2.0689655e-03
   4.2778325e+01  -2.0689655e-03
   4.2793103e+01  -2.0689655e-03
   4.2807882e+01  -2.0689655e-03
   4.2822660e+01  -2.0689655e-03
   4.2837438e+01  -2.0689655e-03
   4.2852217e+01  -2.0689655e-03
   4.2866995e+01  -2.0689655e-03
   4.2881773e+01  -2.0689655e-03
   4.2891626e+01  -2.0689655e-03
   4.2896552e+01  -2.5862069e-03
   4.2906404e+01  -2.5862069e-03
   4.2921182e+01  -2.5862069e-03
   4.2935961e+01  -2.5862069e-03
   4.2950739e+01  -2.5862069e-03
   4.2965517e+01  -2.5862069e-03
   4.2980296e+01  -2.5862069e-03
   4.2995074e+01  -2.5862069e-03
   4.3009852e+01  -2.5862069e-03
   4.3024631e+01  -2.5862069e-03
   4.3039409e+01  -2.5862069e-03
   4.3054187e+01  -2.5862069e-03
   4.3068966e+01  -2.5862069e-03
   4.3083744e+01  -2.5862069e-03
   4.3093596e+01  -2.5862069e-03
   4.3098522e+01  -2.5862069e-03
   4.3108374e+01  -2.0689655e-03
   4.3123153e+01  -2.0689655e-03
   4.3137931e+01  -2.0689655e-03
   4.3152709e+01  -2.0689655e-03
   4.3167488e+01  -2.0689655e-03
   4.3182266e+01  -2.0689655e-03
   4.3197044e+01  -2.0689655e-03
   4.3211823e+01  -2.0689655e-03
   4.3226601e+01  -2.0689655e-03
   4.3241379e+01  -2.0689655e-03
   4.3256158e+01  -1.5517241e-03
   4.3270936e+01  -1.5517241e-03
   4.3285714e+01  -1.5517241e-03
   4.3295567e+01  -1.5517241e-03
   4.3310345e+01  -1.5517241e-03
   4.3325123e+01  -1.5517241e-03
   4.3339901e+01  -1.5517241e-03
   4.3354680e+01  -1.0344828e-03
   4.3369458e+01  -1.0344828e-03
   4.3384236e+01  -1.0344828e-03
   4.3399015e+01  -1.0344828e-03
   4.3413793e+01  -1.0344828e-03
   4.3428571e+01  -1.0344828e-03
   4.3443350e+01  -5.1724138e-04
   4.3458128e+01  -5.1724138e-04
   4.3472906e+01  -5.1724138e-04
   4.3487685e+01  -5.1724138e-04
   4.3502463e+01  -5.1724138e-04
   4.3512315e+01  -5.1724138e-04
   4.3527094e+01   0.0000000e+00
   4.3541872e+01   0.0000000e+00
   4.3556650e+01   0.0000000e+00
   4.3571429e+01   0.0000000e+00
   4.3586207e+01   0.0000000e+00
   4.3600985e+01   0.0000000e+00
   4.3615764e+01   5.1724138e-04
   4.3630542e+01   5.1724138e-04
   4.3645320e+01   5.1724138e-04
   4.3660099e+01   5.1724138e-04
   4.3674877e+01   5.1724138e-04
   4.3689655e+01   5.1724138e-04
   4.3704433e+01   5.1724138e-04
   4.3714286e+01   1.0344828e-03
   4.3729064e+01   1.0344828e-03
   4.3743842e+01   1.0344828e-03
   4.3758621e+01   1.0344828e-03
   4.3773399e+01   1.0344828e-03
   4.3788177e+01   1.0344828e-03
   4.3802956e+01   1.0344828e-03
   4.3817734e+01   1.0344828e-03
   4.3832512e+01   1.0344828e-03
   4.3847291e+01   1.0344828e-03
   4.3862069e+01   1.0344828e-03
   4.3876847e+01   1.0344828e-03
   4.3891626e+01   1.0344828e-03
   4.3906404e+01   1.5517241e-03
   4.3916256e+01   1.5517241e-03
   4.3931034e+01   1.5517241e-03
   4.3945813e+01   1.5517241e-03
   4.3960591e+01   1.5517241e-03
   4.3975369e+01   1.5517241e-03
   4.3990148e+01   1.5517241e-03
   4.4004926e+01   1.5517241e-03
   4.4019704e+01   1.5517241e-03
   4.4034483e+01   1.0344828e-03
   4.4049261e+01   1.0344828e-03
   4.4064039e+01   1.0344828e-03
   4.4078818e+01   1.0344828e-03
   4.4093596e+01   1.0344828e-03
   4.4108374e+01   1.0344828e-03
   4.4118227e+01   1.0344828e-03
   4.4133005e+01   1.0344828e-03
   4.4147783e+01   1.0344828e-03
   4.4162562e+01   1.0344828e-03
   4.4177340e+01   1.0344828e-03
   4.4192118e+01   1.0344828e-03
   4.4206897e+01   1.0344828e-03
   4.4221675e+01   1.0344828e-03
   4.4236453e+01   5.1724138e-04
   4.4251232e+01   5.1724138e-04
   4.4266010e+01   5.1724138e-04
   4.4280788e+01   5.1724138e-04
   4.4295567e+01   5.1724138e-04
   4.4310345e+01   5.1724138e-04
   4.4320197e+01   5.1724138e-04
   4.4334975e+01   5.1724138e-04
   4.4349754e+01   5.1724138e-04
   4.4364532e+01   0.0000000e+00
   4.4379310e+01   0.0000000e+00
   4.4394089e+01   0.0000000e+00
   4.4408867e+01   0.0000000e+00
   4.4423645e+01   0.0000000e+00
   4.4438424e+01   0.0000000e+00
   4.4453202e+01   0.0000000e+00
   4.4467980e+01   0.0000000e+00
   4.4482759e+01  -5.1724138e-04
   4.4497537e+01  -5.1724138e-04
   4.4512315e+01  -5.1724138e-04
   4.4527094e+01  -5.1724138e-04
   4.4536946e+01  -5.1724138e-04
   4.4551724e+01  -5.1724138e-04
   4.4566502e+01  -5.1724138e-04
   4.4581281e+01  -5.1724138e-04
   4.4596059e+01  -1.0344828e-03
   4.4610837e+01  -1.0344828e-03
   4.4625616e+01  -1.0344828e-03
   4.4640394e+01  -1.0344828e-03
   4.4655172e+01  -1.0344828e-03
   4.4669951e+01  -1.0344828e-03
   4.4684729e+01  -1.0344828e-03
   4.4699507e+01  -1.0344828e-03
   4.4714286e+01  -1.5517241e-03
   4.4729064e+01  -1.5517241e-03
   4.4738916e+01  -1.5517241e-03
   4.4753695e+01  -1.5517241e-03
   4.4768473e+01  -1.5517241e-03
   4.4783251e+01  -1.5517241e-03
   4.4798030e+01  -1.5517241e-03
   4.4812808e+01  -1.5517241e-03
   4.4827586e+01  -1.5517241e-03
   4.4842365e+01  -1.5517241e-03
   4.4857143e+01  -1.5517241e-03
   4.4871921e+01  -2.0689655e-03
   4.4886700e+01  -2.0689655e-03
   4.4901478e+01  -2.0689655e-03
   4.4916256e+01  -2.0689655e-03
   4.4931034e+01  -2.0689655e-03
   4.4940887e+01  -2.0689655e-03
   4.4955665e+01  -2.0689655e-03
   4.4970443e+01  -2.0689655e-03
   4.4985222e+01  -2.0689655e-03
   4.5000000e+01  -2.0689655e-03
   4.5014778e+01  -2.0689655e-03
   4.5029557e+01  -2.0689655e-03
   4.5044335e+01  -2.0689655e-03
   4.5059113e+01  -2.0689655e-03
   4.5073892e+01  -2.0689655e-03
   4.5088670e+01  -2.0689655e-03
   4.5103448e+01  -2.0689655e-03
   4.5118227e+01  -2.0689655e-03
   4.5133005e+01  -2.0689655e-03
   4.5142857e+01  -2.0689655e-03
   4.5157635e+01  -2.0689655e-03
   4.5172414e+01  -2.0689655e-03
   4.5187192e+01  -2.0689655e-03
   4.5201970e+01  -2.0689655e-03
   4.5216749e+01  -1.5517241e-03
   4.5231527e+01  -1.5517241e-03
   4.5246305e+01  -1.5517241e-03
   4.5261084e+01  -1.5517241e-03
   4.5275862e+01  -1.5517241e-03
   4.5290640e+01  -1.5517241e-03
   4.5305419e+01  -1.5517241e-03
   4.5320197e+01  -1.5517241e-03
   4.5334975e+01  -1.5517241e-03
   4.5349754e+01  -1.5517241e-03
   4.5359606e+01  -1.0344828e-03
   4.5374384e+01  -1.0344828e-03
   4.5389163e+01  -1.0344828e-03
   4.5403941e+01  -1.0344828e-03
   4.5418719e+01  -1.0344828e-03
   4.5433498e+01  -1.0344828e-03
   4.5448276e+01  -1.0344828e-03
   4.5463054e+01  -5.1724138e-04
   4.5477833e+01  -5.1724138e-04
   4.5492611e+01  -5.1724138e-04
   4.5507389e+01  -5.1724138e-04
   4.5522167e+01  -5.1724138e-04
   4.5536946e+01  -5.1724138e-04
   4.5551724e+01  -5.1724138e-04
   4.5561576e+01   0.0000000e+00
   4.5576355e+01   0.0000000e+00
   4.5591133e+01   0.0000000e+00
   4.5605911e+01   0.0000000e+00
   4.5620690e+01   0.0000000e+00
   4.5635468e+01   0.0000000e+00
   4.5650246e+01   0.0000000e+00
   4.5665025e+01   5.1724138e-04
   4.5679803e+01   5.1724138e-04
   4.5694581e+01   5.1724138e-04
   4.5709360e+01   5.1724138e-04
   4.5724138e+01   5.1724138e-04
   4.5738916e+01   5.1724138e-04
   4.5753695e+01   5.1724138e-04
   4.5763547e+01   5.1724138e-04
   4.5778325e+01   5.1724138e-04
   4.5793103e+01   1.0344828e-03
   4.5807882e+01   1.0344828e-03
   4.5822660e+01   1.0344828e-03
   4.5837438e+01   1.0344828e-03
   4.5852217e+01   1.0344828e-03
   4.5866995e+01   1.0344828e-03
   4.5881773e+01   1.0344828e-03
   4.5896552e+01   1.0344828e-03
   4.5911330e+01   1.0344828e-03
   4.5926108e+01   1.0344828e-03
   4.5940887e+01   1.0344828e-03
   4.5955665e+01   1.0344828e-03
   4.5965517e+01   1.0344828e-03
   4.5980296e+01   1.0344828e-03
   4.5995074e+01   1.0344828e-03
   4.6009852e+01   1.0344828e-03
   4.6024631e+01   1.0344828e-03
   4.6039409e+01   1.0344828e-03
   4.6054187e+01   1.0344828e-03
   4.6068966e+01   1.0344828e-03
   4.6083744e+01   1.0344828e-03
   4.6098522e+01   1.0344828e-03
   4.6113300e+01   1.0344828e-03
   4.6128079e+01   1.0344828e-03
   4.6142857e+01   1.0344828e-03
   4.6157635e+01   1.0344828e-03
   4.6172414e+01   1.0344828e-03
   4.6182266e+01   1.0344828e-03
   4.6197044e+01   1.0344828e-03
   4.6211823e+01   1.0344828e-03
   4.6226601e+01   1.0344828e-03
   4.6241379e+01   5.1724138e-04
   4.6256158e+01   5.1724138e-04
   4.6270936e+01   5.1724138e-04
   4.6285714e+01   5.1724138e-04
   4.6300493e+01   5.1724138e-04
   4.6315271e+01   5.1724138e-04
   4.6330049e+01   5.1724138e-04
   4.6344828e+01   5.1724138e-04
   4.6359606e+01   5.1724138e-04
   4.6374384e+01   5.1724138e-04
   4.6384236e+01   5.1724138e-04
   4.6399015e+01   0.0000000e+00
   4.6413793e+01   0.0000000e+00
   4.6428571e+01   0.0000000e+00
   4.6443350e+01   0.0000000e+00
   4.6458128e+01   0.0000000e+00
   4.6472906e+01   0.0000000e+00
   4.6487685e+01   0.0000000e+00
   4.6502463e+01   0.0000000e+00
   4.6517241e+01  -5.1724138e-04
   4.6532020e+01  -5.1724138e-04
   4.6546798e+01  -5.1724138e-04
   4.6561576e+01  -5.1724138e-04
   4.6576355e+01  -5.1724138e-04
   4.6586207e+01  -5.1724138e-04
   4.6600985e+01  -5.1724138e-04
   4.6615764e+01  -5.1724138e-04
   4.6630542e+01  -5.1724138e-04
   4.6645320e+01  -5.1724138e-04
   4.6660099e+01  -1.0344828e-03
   4.6674877e+01  -1.0344828e-03
   4.6689655e+01  -1.0344828e-03
   4.6704433e+01  -1.0344828e-03
   4.6719212e+01  -1.0344828e-03
   4.6733990e+01  -1.0344828e-03
   4.6748768e+01  -1.0344828e-03
   4.6763547e+01  -1.0344828e-03
   4.6778325e+01  -1.0344828e-03
   4.6788177e+01  -1.0344828e-03
   4.6802956e+01  -1.0344828e-03
   4.6817734e+01  -1.0344828e-03
   4.6832512e+01  -1.0344828e-03
   4.6847291e+01  -1.5517241e-03
   4.6862069e+01  -1.5517241e-03
   4.6876847e+01  -1.5517241e-03
   4.6891626e+01  -1.5517241e-03
   4.6906404e+01  -1.5517241e-03
   4.6921182e+01  -1.5517241e-03
   4.6935961e+01  -1.5517241e-03
   4.6950739e+01  -1.5517241e-03
   4.6965517e+01  -1.5517241e-03
   4.6980296e+01  -1.5517241e-03
   4.6990148e+01  -1.5517241e-03
   4.7004926e+01  -1.5517241e-03
   4.7019704e+01  -1.5517241e-03
   4.7034483e+01  -1.5517241e-03
   4.7049261e+01  -1.5517241e-03
   4.7064039e+01  -1.5517241e-03
   4.7078818e+01  -1.5517241e-03
   4.7093596e+01  -1.5517241e-03
   4.7108374e+01  -1.5517241e-03
   4.7123153e+01  -1.5517241e-03
   4.7137931e+01  -1.5517241e-03
   4.7152709e+01  -1.5517241e-03
   4.7167488e+01  -1.5517241e-03
   4.7182266e+01  -1.5517241e-03
   4.7197044e+01  -1.5517241e-03
   4.7206897e+01  -1.5517241e-03
   4.7221675e+01  -1.5517241e-03
   4.7236453e+01  -1.5517241e-03
   4.7251232e+01  -1.0344828e-03
   4.7266010e+01  -1.0344828e-03
   4.7280788e+01  -1.0344828e-03
   4.7295567e+01  -1.0344828e-03
   4.7310345e+01  -1.0344828e-03
   4.7325123e+01  -1.0344828e-03
   4.7339901e+01  -1.0344828e-03
   4.7354680e+01  -1.0344828e-03
   4.7369458e+01  -1.0344828e-03
   4.7384236e+01  -1.0344828e-03
   4.7399015e+01  -1.0344828e-03
   4.7408867e+01  -1.0344828e-03
   4.7423645e+01  -5.1724138e-04
   4.7438424e+01  -5.1724138e-04
   4.7453202e+01  -5.1724138e-04
   4.7467980e+01  -5.1724138e-04
   4.7482759e+01  -5.1724138e-04
   4.7497537e+01  -5.1724138e-04
   4.7512315e+01  -5.1724138e-04
   4.7527094e+01  -5.1724138e-04
   4.7541872e+01  -5.1724138e-04
   4.7556650e+01   0.0000000e+00
   4.7571429e+01   0.0000000e+00
   4.7586207e+01   0.0000000e+00
   4.7600985e+01   0.0000000e+00
   4.7610837e+01   0.0000000e+00
   4.7625616e+01   0.0000000e+00
   4.7640394e+01   0.0000000e+00
   4.7655172e+01   0.0000000e+00
   4.7669951e+01   5.1724138e-04
   4.7684729e+01   5.1724138e-04
   4.7699507e+01   5.1724138e-04
   4.7714286e+01   5.1724138e-04
   4.7729064e+01   5.1724138e-04
   4.7743842e+01   5.1724138e-04
   4.7758621e+01   5.1724138e-04
   4.7773399e+01   5.1724138e-04
   4.7788177e+01   5.1724138e-04
   4.7802956e+01   5.1724138e-04
   4.7812808e+01   1.0344828e-03
   4.7827586e+01   1.0344828e-03
   4.7842365e+01   1.0344828e-03
   4.7857143e+01   1.0344828e-03
   4.7871921e+01   1.0344828e-03
   4.7886700e+01   1.0344828e-03
   4.7901478e+01   1.0344828e-03
   4.7916256e+01   1.0344828e-03
   4.7931034e+01   1.0344828e-03
   4.7945813e+01   1.0344828e-03
   4.7960591e+01   1.0344828e-03
   4.7975369e+01   1.0344828e-03
   4.7990148e+01   1.0344828e-03
   4.8004926e+01   1.0344828e-03
   4.8019704e+01   1.0344828e-03
   4.8029557e+01   1.0344828e-03
   4.8044335e+01   1.0344828e-03
   4.8059113e+01   1.0344828e-03
   4.8073892e+01   1.0344828e-03
   4.8088670e+01   1.0344828e-03
   4.8103448e+01   1.0344828e-03
   4.8118227e+01   1.0344828e-03
   4.8133005e+01   1.0344828e-03
   4.8147783e+01   1.0344828e-03
   4.8162562e+01   1.0344828e-03
   4.8177340e+01   1.0344828e-03
   4.8192118e+01   1.0344828e-03
   4.8206897e+01   1.0344828e-03
   4.8221675e+01   1.0344828e-03
   4.8231527e+01   1.0344828e-03
   4.8246305e+01   1.0344828e-03
   4.8261084e+01   1.0344828e-03
   4.8275862e+01   1.0344828e-03
   4.8290640e+01   1.0344828e-03
   4.8305419e+01   5.1724138e-04
   4.8320197e+01   5.1724138e-04
   4.8334975e+01   5.1724138e-04
   4.8349754e+01   5.1724138e-04
   4.8364532e+01   5.1724138e-04
   4.8379310e+01   5.1724138e-04
   4.8394089e+01   5.1724138e-04
   4.8408867e+01   5.1724138e-04
   4.8423645e+01   5.1724138e-04
   4.8433498e+01   5.1724138e-04
   4.8448276e+01   0.0000000e+00
   4.8463054e+01   0.0000000e+00
   4.8477833e+01   0.0000000e+00
   4.8492611e+01   0.0000000e+00
   4.8507389e+01   0.0000000e+00
   4.8522167e+01   0.0000000e+00
   4.8536946e+01   0.0000000e+00
   4.8551724e+01   0.0000000e+00
   4.8566502e+01   0.0000000e+00
   4.8581281e+01   0.0000000e+00
   4.8596059e+01  -5.1724138e-04
   4.8610837e+01  -5.1724138e-04
   4.8625616e+01  -5.1724138e-04
   4.8635468e+01  -5.1724138e-04
   4.8650246e+01  -5.1724138e-04
   4.8665025e+01  -5.1724138e-04
   4.8679803e+01  -5.1724138e-04
   4.8694581e+01  -5.1724138e-04
   4.8709360e+01  -5.1724138e-04
   4.8724138e+01  -5.1724138e-04
   4.8738916e+01  -5.1724138e-04
   4.8753695e+01  -5.1724138e-04
   4.8768473e+01  -1.0344828e-03
   4.8783251e+01  -1.0344828e-03
   4.8798030e+01  -1.0344828e-03
   4.8812808e+01  -1.0344828e-03
   4.8827586e+01  -1.0344828e-03
   4.8837438e+01  -1.0344828e-03
   4.8852217e+01  -1.0344828e-03
   4.8866995e+01  -1.0344828e-03
   4.8881773e+01  -1.0344828e-03
   4.8896552e+01  -1.0344828e-03
   4.8911330e+01  -1.0344828e-03
   4.8926108e+01  -1.0344828e-03
   4.8940887e+01  -1.0344828e-03
   4.8955665e+01  -1.0344828e-03
   4.8970443e+01  -1.0344828e-03
   4.8985222e+01  -1.0344828e-03
   4.9000000e+01  -1.0344828e-03
   4.9014778e+01  -1.0344828e-03
   4.9029557e+01  -1.0344828e-03
   4.9044335e+01  -1.0344828e-03
   4.9054187e+01  -1.0344828e-03
   4.9068966e+01  -1.0344828e-03
   4.9083744e+01  -1.0344828e-03
   4.9098522e+01  -1.0344828e-03
   4.9113300e+01  -1.0344828e-03
   4.9128079e+01  -1.0344828e-03
   4.9142857e+01  -1.0344828e-03
   4.9157635e+01  -1.0344828e-03
   4.9172414e+01  -1.0344828e-03
   4.9187192e+01  -1.0344828e-03
   4.9201970e+01  -1.0344828e-03
   4.9216749e+01  -1.0344828e-03
   4.9231527e+01  -1.0344828e-03
   4.9246305e+01  -1.0344828e-03
   4.9256158e+01  -1.0344828e-03
   4.9270936e+01  -1.0344828e-03
   4.9285714e+01  -5.1724138e-04
   4.9300493e+01  -5.1724138e-04
   4.9315271e+01  -5.1724138e-04
   4.9330049e+01  -5.1724138e-04
   4.9344828e+01  -5.1724138e-04
   4.9359606e+01  -5.1724138e-04
   4.9374384e+01  -5.1724138e-04
   4.9389163e+01  -5.1724138e-04
   4.9403941e+01  -5.1724138e-04
   4.9418719e+01  -5.1724138e-04
   4.9433498e+01  -5.1724138e-04
   4.9448276e+01  -5.1724138e-04
   4.9458128e+01  -5.1724138e-04
   4.9472906e+01  -5.1724138e-04
   4.9487685e+01   0.0000000e+00
   4.9502463e+01   0.0000000e+00
   4.9517241e+01   0.0000000e+00
   4.9532020e+01   0.0000000e+00
   4.9546798e+01   0.0000000e+00
   4.9561576e+01   0.0000000e+00
   4.9576355e+01   0.0000000e+00
   4.9591133e+01   0.0000000e+00
   4.9605911e+01   0.0000000e+00
   4.9620690e+01   0.0000000e+00
   4.9635468e+01   0.0000000e+00
   4.9650246e+01   0.0000000e+00
   4.9660099e+01   5.1724138e-04
   4.9674877e+01   5.1724138e-04
   4.9689655e+01   5.1724138e-04
   4.9704433e+01   5.1724138e-04
   4.9719212e+01   5.1724138e-04
   4.9733990e+01   5.1724138e-04
   4.9748768e+01   5.1724138e-04
   4.9763547e+01   5.1724138e-04
   4.9778325e+01   5.1724138e-04
   4.9793103e+01   5.1724138e-04
   4.9807882e+01   5.1724138e-04
   4.9822660e+01   5.1724138e-04
   4.9837438e+01   5.1724138e-04
   4.9852217e+01   5.1724138e-04
   4.9866995e+01   5.1724138e-04
   4.9876847e+01   1.0344828e-03
   4.9891626e+01   1.0344828e-03
   4.9906404e+01   1.0344828e-03
   4.9921182e+01   1.0344828e-03
   4.9935961e+01   1.0344828e-03
   4.9950739e+01   1.0344828e-03
   4.9965517e+01   1.0344828e-03
   4.9980296e+01   1.0344828e-03
   4.9995074e+01   1.0344828e-03
   5.0009852e+01   1.0344828e-03
   5.0024631e+01   1.0344828e-03
   5.0039409e+01   1.0344828e-03
   5.0054187e+01   1.0344828e-03
   5.0068966e+01   1.0344828e-03
   5.0078818e+01   1.0344828e-03
   5.0093596e+01   1.0344828e-03
   5.0108374e+01   1.0344828e-03
   5.0123153e+01   1.0344828e-03
   5.0137931e+01   1.0344828e-03
   5.0152709e+01   1.0344828e-03
   5.0167488e+01   1.0344828e-03
   5.0182266e+01   5.1724138e-04
   5.0197044e+01   5.1724138e-04
   5.0211823e+01   5.1724138e-04
   5.0226601e+01   5.1724138e-04
   5.0241379e+01   5.1724138e-04
   5.0256158e+01   5.1724138e-04


==> data/Duncan_Foil_Without_TL_HRIC.dat <==
  -2.3571429e+01   0.0000000e+00
  -2.3458128e+01   0.0000000e+00
  -2.3339901e+01   0.0000000e+00
  -2.3226601e+01   0.0000000e+00
  -2.3113300e+01   0.0000000e+00
  -2.2995074e+01   0.0000000e+00
  -2.2881773e+01   0.0000000e+00
  -2.2763547e+01   0.0000000e+00
  -2.2650246e+01   0.0000000e+00
  -2.2532020e+01   0.0000000e+00
  -2.2418719e+01   0.0000000e+00
  -2.2305419e+01   0.0000000e+00
  -2.2187192e+01   0.0000000e+00
  -2.2073892e+01   0.0000000e+00
  -2.1955665e+01   0.0000000e+00
  -2.1842365e+01   0.0000000e+00
  -2.1724138e+01   0.0000000e+00
  -2.1610837e+01   0.0000000e+00
  -2.1492611e+01   0.0000000e+00
  -2.1379310e+01   0.0000000e+00
  -2.1266010e+01   0.0000000e+00
  -2.1147783e+01   0.0000000e+00
  -2.1034483e+01   0.0000000e+00
  -2.0916256e+01   0.0000000e+00
  -2.0802956e+01   0.0000000e+00
  -2.0684729e+01   0.0000000e+00
  -2.0571429e+01   0.0000000e+00
  -2.0458128e+01   0.0000000e+00
  -2.0339901e+01   0.0000000e+00
  -2.0226601e+01   0.0000000e+00
  -2.0108374e+01   0.0000000e+00
  -1.9995074e+01   0.0000000e+00
  -1.9876847e+01   0.0000000e+00
  -1.9763547e+01   0.0000000e+00
  -1.9645320e+01   0.0000000e+00
  -1.9532020e+01   0.0000000e+00
  -1.9418719e+01   0.0000000e+00
  -1.9300493e+01   0.0000000e+00
  -1.9187192e+01   0.0000000e+00
  -1.9068966e+01   0.0000000e+00
  -1.8955665e+01   0.0000000e+00
  -1.8837438e+01   0.0000000e+00
  -1.8724138e+01   0.0000000e+00
  -1.8610837e+01   0.0000000e+00
  -1.8492611e+01   0.0000000e+00
  -1.8379310e+01   0.0000000e+00
  -1.8261084e+01   0.0000000e+00
  -1.8147783e+01   0.0000000e+00
  -1.8029557e+01   0.0000000e+00
  -1.7916256e+01   0.0000000e+00
  -1.7798030e+01   0.0000000e+00
  -1.7684729e+01   0.0000000e+00
  -1.7571429e+01   0.0000000e+00
  -1.7453202e+01   0.0000000e+00
  -1.7339901e+01   0.0000000e+00
  -1.7221675e+01   0.0000000e+00
  -1.7108374e+01   0.0000000e+00
  -1.6990148e+01   0.0000000e+00
  -1.6876847e+01   0.0000000e+00
  -1.6763547e+01   0.0000000e+00
  -1.6645320e+01   0.0000000e+00
  -1.6532020e+01   0.0000000e+00
  -1.6413793e+01   0.0000000e+00
  -1.6300493e+01   0.0000000e+00
  -1.6182266e+01   0.0000000e+00
  -1.6068966e+01   0.0000000e+00
  -1.5950739e+01   0.0000000e+00
  -1.5837438e+01   0.0000000e+00
  -1.5724138e+01   0.0000000e+00
  -1.5605911e+01   0.0000000e+00
  -1.5492611e+01   0.0000000e+00
  -1.5374384e+01   0.0000000e+00
  -1.5261084e+01   0.0000000e+00
  -1.5142857e+01   0.0000000e+00
  -1.5029557e+01   0.0000000e+00
  -1.4916256e+01   0.0000000e+00
  -1.4798030e+01   0.0000000e+00
  -1.4684729e+01   0.0000000e+00
  -1.4566502e+01   0.0000000e+00
  -1.4453202e+01   0.0000000e+00
  -1.4334975e+01   0.0000000e+00
  -1.4221675e+01   0.0000000e+00
  -1.4103448e+01   0.0000000e+00
  -1.3990148e+01   0.0000000e+00
  -1.3876847e+01   0.0000000e+00
  -1.3758621e+01   0.0000000e+00
  -1.3645320e+01   0.0000000e+00
  -1.3527094e+01   0.0000000e+00
  -1.3413793e+01   0.0000000e+00
  -1.3295567e+01   0.0000000e+00
  -1.3182266e+01   0.0000000e+00
  -1.3068966e+01   0.0000000e+00
  -1.2950739e+01   0.0000000e+00
  -1.2837438e+01   0.0000000e+00
  -1.2719212e+01   0.0000000e+00
  -1.2605911e+01   0.0000000e+00
  -1.2487685e+01   0.0000000e+00
  -1.2374384e+01   0.0000000e+00
  -1.2256158e+01   0.0000000e+00
  -1.2142857e+01   0.0000000e+00
  -1.2029557e+01   0.0000000e+00
  -1.1911330e+01   0.0000000e+00
  -1.1798030e+01   0.0000000e+00
  -1.1679803e+01   0.0000000e+00
  -1.1566502e+01   0.0000000e+00
  -1.1448276e+01   0.0000000e+00
  -1.1334975e+01   0.0000000e+00
  -1.1221675e+01   0.0000000e+00
  -1.1103448e+01   0.0000000e+00
  -1.0990148e+01   0.0000000e+00
  -1.0871921e+01   0.0000000e+00
  -1.0758621e+01   0.0000000e+00
  -1.0640394e+01   0.0000000e+00
  -1.0527094e+01   0.0000000e+00
  -1.0408867e+01   0.0000000e+00
  -1.0295567e+01   0.0000000e+00
  -1.0182266e+01   0.0000000e+00
  -1.0064039e+01   0.0000000e+00
  -9.9507389e+00   0.0000000e+00
  -9.8325123e+00   0.0000000e+00
  -9.7192118e+00   0.0000000e+00
  -9.6009852e+00   0.0000000e+00
  -9.4876847e+00   0.0000000e+00
  -9.3743842e+00   0.0000000e+00
  -9.2561576e+00   0.0000000e+00
  -9.1428571e+00   0.0000000e+00
  -9.0246305e+00   0.0000000e+00
  -8.9113300e+00   0.0000000e+00
  -8.7931034e+00   0.0000000e+00
  -8.6798030e+00   0.0000000e+00
  -8.5615764e+00   0.0000000e+00
  -8.4482759e+00   0.0000000e+00
  -8.3349754e+00   0.0000000e+00
  -8.2167488e+00   0.0000000e+00
  -8.1034483e+00   0.0000000e+00
  -7.9852217e+00   0.0000000e+00
  -7.8719212e+00   0.0000000e+00
  -7.7536946e+00   0.0000000e+00
  -7.6403941e+00   0.0000000e+00
  -7.5270936e+00   0.0000000e+00
  -7.4088670e+00   0.0000000e+00
  -7.2955665e+00   0.0000000e+00
  -7.1773399e+00   0.0000000e+00
  -7.0640394e+00   0.0000000e+00
  -6.9458128e+00   0.0000000e+00
  -6.8325123e+00   0.0000000e+00
  -6.7142857e+00   0.0000000e+00
  -6.6009852e+00   0.0000000e+00
  -6.4876847e+00   0.0000000e+00
  -6.3694581e+00   0.0000000e+00
  -6.2561576e+00   0.0000000e+00
  -6.1379310e+00   0.0000000e+00
  -6.0246305e+00   0.0000000e+00
  -5.9064039e+00   0.0000000e+00
  -5.7931034e+00   0.0000000e+00
  -5.6798030e+00   0.0000000e+00
  -5.5615764e+00   0.0000000e+00
  -5.4482759e+00   0.0000000e+00
  -5.3300493e+00   0.0000000e+00
  -5.2167488e+00   0.0000000e+00
  -5.0985222e+00   0.0000000e+00
  -4.9852217e+00   0.0000000e+00
  -4.8669951e+00   0.0000000e+00
  -4.7536946e+00   0.0000000e+00
  -4.6403941e+00   0.0000000e+00
  -4.5221675e+00   0.0000000e+00
  -4.4088670e+00   0.0000000e+00
  -4.2906404e+00   0.0000000e+00
  -4.1773399e+00   0.0000000e+00
  -4.0591133e+00   0.0000000e+00
  -3.9458128e+00   0.0000000e+00
  -3.8300493e+00   0.0000000e+00
  -3.7147783e+00  -5.1724138e-04
  -3.5990148e+00  -5.1724138e-04
  -3.4837438e+00  -5.1724138e-04
  -3.3684729e+00  -5.1724138e-04
  -3.2527094e+00  -5.1724138e-04
  -3.1374384e+00  -5.1724138e-04
  -3.0216749e+00  -5.1724138e-04
  -2.9064039e+00  -5.1724138e-04
  -2.7911330e+00  -5.1724138e-04
  -2.6753695e+00  -5.1724138e-04
  -2.5600985e+00  -5.1724138e-04
  -2.4448276e+00  -5.1724138e-04
  -2.3290640e+00  -1.0344828e-03
  -2.2137931e+00  -1.0344828e-03
  -2.0980296e+00  -1.0344828e-03
  -1.9827586e+00  -1.0344828e-03
  -1.8674877e+00  -1.5517241e-03
  -1.7517241e+00  -1.5517241e-03
  -1.6364532e+00  -1.5517241e-03
  -1.5206897e+00  -2.0689655e-03
  -1.4453202e+00  -2.5862069e-03
  -1.4054187e+00  -2.5862069e-03
  -1.2901478e+00  -2.5862069e-03
  -1.1743842e+00  -3.1034483e-03
  -1.0591133e+00  -3.1034483e-03
  -1.0591133e+00  -3.1034483e-03
  -9.4384236e-01  -3.6206897e-03
  -9.4384236e-01  -3.6206897e-03
  -8.2857143e-01  -4.1379310e-03
  -8.2857143e-01  -4.1379310e-03
  -7.1379310e-01  -4.6551724e-03
  -7.1379310e-01  -4.6551724e-03
  -5.9901478e-01  -5.1724138e-03
  -5.9901478e-01  -5.1724138e-03
  -4.8423645e-01  -5.6896552e-03
  -4.2807882e-01  -6.2068966e-03
  -3.7044335e-01  -6.7241379e-03
  -2.8472906e-01  -7.2413793e-03
  -2.2660099e-01  -7.7586207e-03
  -1.6945813e-01  -8.2758621e-03
  -1.2610837e-01  -8.2758621e-03
  -9.6551724e-02  -8.7931034e-03
  -7.3891626e-02  -8.7931034e-03
  -5.8620690e-02  -8.7931034e-03
  -4.3349754e-02  -9.3103448e-03
  -2.8078818e-02  -9.3103448e-03
  -1.3300493e-02  -9.8275862e-03
   1.4778325e-03  -9.8275862e-03
   1.5763547e-02  -1.0344828e-02
   2.7093596e-02  -1.0344828e-02
   3.0541872e-02  -1.0344828e-02
   4.4827586e-02  -1.0862069e-02
   5.9605911e-02  -1.0862069e-02
   7.3891626e-02  -1.0862069e-02
   8.8177340e-02  -1.1379310e-02
   1.0246305e-01  -1.1379310e-02
   1.1724138e-01  -1.1379310e-02
   1.3152709e-01  -1.1896552e-02
   1.4581281e-01  -1.1896552e-02
   1.6059113e-01  -1.2413793e-02
   1.7487685e-01  -1.2413793e-02
   1.8916256e-01  -1.2413793e-02
   2.0394089e-01  -1.2931034e-02
   2.1822660e-01  -1.2931034e-02
   2.3251232e-01  -1.3448276e-02
   2.4679803e-01  -1.3965517e-02
   2.6157635e-01  -1.4482759e-02
   2.6502463e-01  -1.4482759e-02
   2.7586207e-01  -1.4482759e-02
   2.9014778e-01  -1.5000000e-02
   3.0492611e-01  -1.5517241e-02
   3.1921182e-01  -1.5517241e-02
   3.3349754e-01  -1.5517241e-02
   3.4778325e-01  -1.6034483e-02
   3.6256158e-01  -1.6034483e-02
   3.7684729e-01  -1.6551724e-02
   3.9113300e-01  -1.7068966e-02
   4.0591133e-01  -1.7068966e-02
   4.2019704e-01  -1.7586207e-02
   4.3448276e-01  -1.8103448e-02
   4.4088670e-01  -1.8620690e-02
   4.4926108e-01  -1.8620690e-02
   4.6354680e-01  -1.9137931e-02
   4.7783251e-01  -1.9655172e-02
   4.9211823e-01  -1.9655172e-02
   5.0689655e-01  -2.0172414e-02
   5.2123153e-01  -2.0172414e-02
   5.3566502e-01  -2.0689655e-02
   5.5009852e-01  -2.1206897e-02
   5.6453202e-01  -2.1724138e-02
   5.7891626e-01  -2.2241379e-02
   5.8546798e-01  -2.2758621e-02
   5.9334975e-01  -2.2758621e-02
   6.0778325e-01  -2.3275862e-02
   6.2221675e-01  -2.3793103e-02
   6.3665025e-01  -2.3793103e-02
   6.5108374e-01  -2.4310345e-02
   6.6551724e-01  -2.4827586e-02
   6.7995074e-01  -2.5344828e-02
   6.9438424e-01  -2.5862069e-02
   7.0881773e-01  -2.6379310e-02
   7.1157635e-01  -2.6379310e-02
   7.2325123e-01  -2.6896552e-02
   7.3768473e-01  -2.7413793e-02
   7.5211823e-01  -2.7931034e-02
   7.6655172e-01  -2.7931034e-02
   7.8098522e-01  -2.8448276e-02
   7.9541872e-01  -2.8965517e-02
   8.0985222e-01  -3.0000000e-02
   8.2428571e-01  -3.0517241e-02
   8.2561576e-01  -3.0517241e-02
   8.3871921e-01  -3.1034483e-02
   8.5315271e-01  -3.1551724e-02
   8.6758621e-01  -3.2068966e-02
   8.8201970e-01  -3.2586207e-02
   8.9645320e-01  -3.3103448e-02
   9.1088670e-01  -3.3620690e-02
   9.2532020e-01  -3.4137931e-02
   9.3246305e-01  -3.4655172e-02
   9.3975369e-01  -3.5172414e-02
   9.5417734e-01  -3.5689655e-02
   9.6860591e-01  -3.5689655e-02
   9.8303941e-01  -3.6206897e-02
   9.9747143e-01  -3.6724138e-02
   1.0119015e+00  -3.7241379e-02
   1.0263350e+00  -3.8275862e-02
   1.0355222e+00  -3.8793103e-02
   1.0407685e+00  -3.8793103e-02
   1.0552217e+00  -3.9310345e-02
   1.0696552e+00  -3.9827586e-02
   1.0840887e+00  -4.0344828e-02
   1.0984729e+00  -4.0862069e-02
   1.1129064e+00  -4.1379310e-02
   1.1273399e+00  -4.1896552e-02
   1.1385222e+00  -4.2931034e-02
   1.1417734e+00  -4.2931034e-02
   1.1562069e+00  -4.3448276e-02
   1.1706404e+00  -4.3965517e-02
   1.1850739e+00  -4.4482759e-02
   1.1995074e+00  -4.4482759e-02
   1.2139409e+00  -4.5000000e-02
   1.2283744e+00  -4.6034483e-02
   1.2428079e+00  -4.6551724e-02
   1.2466995e+00  -4.6551724e-02
   1.2572414e+00  -4.7068966e-02
   1.2716749e+00  -4.7586207e-02
   1.2861084e+00  -4.8103448e-02
   1.3005419e+00  -4.8103448e-02
   1.3149754e+00  -4.8620690e-02
   1.3294089e+00  -4.9137931e-02
   1.3438424e+00  -4.9655172e-02
   1.3582759e+00  -5.0172414e-02
   1.3710837e+00  -5.0689655e-02
   1.3727094e+00  -5.0689655e-02
   1.3871429e+00  -5.1206897e-02
   1.4015764e+00  -5.1724138e-02
   1.4160099e+00  -5.1724138e-02
   1.4304433e+00  -5.2241379e-02
   1.4448768e+00  -5.2241379e-02
   1.4593103e+00  -5.2758621e-02
   1.4737438e+00  -5.2758621e-02
   1.4881773e+00  -5.3275862e-02
   1.5024631e+00  -5.3275862e-02
   1.5172414e+00  -5.3793103e-02
   1.5315271e+00  -5.4310345e-02
   1.5458128e+00  -5.4310345e-02
   1.5600985e+00  -5.4827586e-02
   1.5743842e+00  -5.4827586e-02
   1.5748768e+00  -5.4827586e-02
   1.5891626e+00  -5.4827586e-02
   1.6034483e+00  -5.5344828e-02
   1.6182266e+00  -5.5344828e-02
   1.6325123e+00  -5.5344828e-02
   1.6467980e+00  -5.5344828e-02
   1.6615764e+00  -5.5344828e-02
   1.6758621e+00  -5.5344828e-02
   1.6901478e+00  -5.4827586e-02
   1.7019704e+00  -5.4827586e-02
   1.7044335e+00  -5.4827586e-02
   1.7192118e+00  -5.4310345e-02
   1.7334975e+00  -5.4310345e-02
   1.7477833e+00  -5.3793103e-02
   1.7625616e+00  -5.3793103e-02
   1.7768473e+00  -5.3275862e-02
   1.7911330e+00  -5.3275862e-02
   1.8059113e+00  -5.2758621e-02
   1.8201970e+00  -5.2241379e-02
   1.8344828e+00  -5.2241379e-02
   1.8487685e+00  -5.1724138e-02
   1.8625616e+00  -5.0689655e-02
   1.8635468e+00  -5.0689655e-02
   1.8778325e+00  -5.0172414e-02
   1.8921182e+00  -4.9655172e-02
   1.9068966e+00  -4.9137931e-02
   1.9211823e+00  -4.8620690e-02
   1.9354680e+00  -4.8103448e-02
   1.9497537e+00  -4.7068966e-02
   1.9527094e+00  -4.6551724e-02
   1.9645320e+00  -4.6034483e-02
   1.9788177e+00  -4.5517241e-02
   1.9931034e+00  -4.5000000e-02
   2.0078818e+00  -4.3965517e-02
   2.0221675e+00  -4.2931034e-02
   2.0226601e+00  -4.2931034e-02
   2.0364532e+00  -4.1896552e-02
   2.0512315e+00  -4.1379310e-02
   2.0655172e+00  -4.0344828e-02
   2.0798030e+00  -3.8793103e-02
   2.0822660e+00  -3.8793103e-02
   2.0940887e+00  -3.7758621e-02
   2.1088670e+00  -3.7241379e-02
   2.1231527e+00  -3.5689655e-02
   2.1349754e+00  -3.4655172e-02
   2.1374384e+00  -3.4655172e-02
   2.1522167e+00  -3.3620690e-02
   2.1665025e+00  -3.2586207e-02
   2.1807882e+00  -3.1034483e-02
   2.1837438e+00  -3.0517241e-02
   2.1955665e+00  -2.9482759e-02
   2.2098522e+00  -2.8448276e-02
   2.2241379e+00  -2.6896552e-02
   2.2285714e+00  -2.6379310e-02
   2.2384236e+00  -2.5862069e-02
   2.2532020e+00  -2.4827586e-02
   2.2674877e+00  -2.3275862e-02
   2.2714286e+00  -2.2758621e-02
   2.2817734e+00  -2.1724138e-02
   2.2965517e+00  -2.0172414e-02
   2.3108374e+00  -1.8620690e-02
   2.3118227e+00  -1.8620690e-02
   2.3251232e+00  -1.7586207e-02
   2.3399015e+00  -1.6034483e-02
   2.3512315e+00  -1.4482759e-02
   2.3541872e+00  -1.3965517e-02
   2.3684729e+00  -1.2931034e-02
   2.3827586e+00  -1.1379310e-02
   2.3906404e+00  -1.0344828e-02
   2.3975369e+00  -9.8275862e-03
   2.4118227e+00  -8.2758621e-03
   2.4261084e+00  -6.7241379e-03
   2.4290640e+00  -6.2068966e-03
   2.4408867e+00  -5.1724138e-03
   2.4551724e+00  -4.1379310e-03
   2.4669951e+00  -2.5862069e-03
   2.4694581e+00  -2.0689655e-03
   2.4837438e+00  -1.0344828e-03
   2.4985222e+00   5.1724138e-04
   2.5064039e+00   1.5517241e-03
   2.5128079e+00   2.5862069e-03
   2.5270936e+00   3.6206897e-03
   2.5418719e+00   5.1724138e-03
   2.5463054e+00   5.6896552e-03
   2.5561576e+00   6.7241379e-03
   2.5704433e+00   7.7586207e-03
   2.5852217e+00   9.3103448e-03
   2.5876847e+00   9.8275862e-03
   2.5995074e+00   1.0862069e-02
   2.6137931e+00   1.1896552e-02
   2.6280788e+00   1.3448276e-02
   2.6320197e+00   1.3965517e-02
   2.6428571e+00   1.4482759e-02
   2.6571429e+00   1.5517241e-02
   2.6714286e+00   1.7068966e-02
   2.6807882e+00   1.8103448e-02
   2.6862069e+00   1.8103448e-02
   2.7004926e+00   1.9137931e-02
   2.7147783e+00   2.0172414e-02
   2.7295567e+00   2.1206897e-02
   2.7384236e+00   2.1724138e-02
   2.7438424e+00   2.2241379e-02
   2.7581281e+00   2.2758621e-02
   2.7724138e+00   2.3275862e-02
   2.7871921e+00   2.4310345e-02
   2.8014778e+00   2.4827586e-02
   2.8157635e+00   2.5862069e-02
   2.8182266e+00   2.5862069e-02
   2.8305419e+00   2.6379310e-02
   2.8448276e+00   2.6896552e-02
   2.8591133e+00   2.6896552e-02
   2.8733990e+00   2.7413793e-02
   2.8881773e+00   2.7413793e-02
   2.9024631e+00   2.7413793e-02
   2.9167488e+00   2.7413793e-02
   2.9315271e+00   2.7413793e-02
   2.9458128e+00   2.7413793e-02
   2.9600985e+00   2.7413793e-02
   2.9748768e+00   2.6896552e-02
   2.9891626e+00   2.6896552e-02
   3.0034483e+00   2.6379310e-02
   3.0157635e+00   2.5862069e-02
   3.0177340e+00   2.5862069e-02
   3.0325123e+00   2.5344828e-02
   3.0467980e+00   2.4310345e-02
   3.0610837e+00   2.3793103e-02
   3.0758621e+00   2.3275862e-02
   3.0901478e+00   2.2758621e-02
   3.0985222e+00   2.1724138e-02
   3.1044335e+00   2.1724138e-02
   3.1192118e+00   2.0689655e-02
   3.1334975e+00   1.9655172e-02
   3.1477833e+00   1.9137931e-02
   3.1591133e+00   1.8103448e-02
   3.1620690e+00   1.7586207e-02
   3.1768473e+00   1.6551724e-02
   3.1911330e+00   1.5517241e-02
   3.2054187e+00   1.4482759e-02
   3.2113300e+00   1.3965517e-02
   3.2201970e+00   1.2931034e-02
   3.2344828e+00   1.1896552e-02
   3.2487685e+00   1.0862069e-02
   3.2596059e+00   9.8275862e-03
   3.2635468e+00   9.3103448e-03
   3.2778325e+00   8.2758621e-03
   3.2921182e+00   7.2413793e-03
   3.3049261e+00   5.6896552e-03
   3.3064039e+00   5.6896552e-03
   3.3211823e+00   4.6551724e-03
   3.3354680e+00   3.1034483e-03
   3.3492611e+00   1.5517241e-03
   3.3497537e+00   1.5517241e-03
   3.3645320e+00   5.1724138e-04
   3.3788177e+00  -5.1724138e-04
   3.3931034e+00  -2.0689655e-03
   3.3935961e+00  -2.5862069e-03
   3.4073892e+00  -3.6206897e-03
   3.4221675e+00  -4.6551724e-03
   3.4364532e+00  -6.2068966e-03
   3.4384236e+00  -6.2068966e-03
   3.4507389e+00  -7.2413793e-03
   3.4655172e+00  -8.2758621e-03
   3.4798030e+00  -9.8275862e-03
   3.4852217e+00  -1.0344828e-02
   3.4940887e+00  -1.1379310e-02
   3.5088670e+00  -1.1896552e-02
   3.5231527e+00  -1.3448276e-02
   3.5334975e+00  -1.4482759e-02
   3.5374384e+00  -1.5000000e-02
   3.5517241e+00  -1.5517241e-02
   3.5517241e+00  -1.5517241e-02
   3.5665025e+00  -1.6551724e-02
   3.5665025e+00  -1.6551724e-02
   3.5807882e+00  -1.8103448e-02
   3.5807882e+00  -1.8103448e-02
   3.5862069e+00  -1.8620690e-02
   3.5950739e+00  -1.9137931e-02
   3.6098522e+00  -1.9655172e-02
   3.6241379e+00  -2.0689655e-02
   3.6384236e+00  -2.1724138e-02
   3.6458128e+00  -2.2758621e-02
   3.6532020e+00  -2.2758621e-02
   3.6674877e+00  -2.3793103e-02
   3.6817734e+00  -2.4310345e-02
   3.6960591e+00  -2.5344828e-02
   3.7108374e+00  -2.6379310e-02
   3.7167488e+00  -2.6379310e-02
   3.7251232e+00  -2.6896552e-02
   3.7394089e+00  -2.7413793e-02
   3.7541872e+00  -2.7931034e-02
   3.7684729e+00  -2.8448276e-02
   3.7827586e+00  -2.8965517e-02
   3.7975369e+00  -2.9482759e-02
   3.8118227e+00  -3.0000000e-02
   3.8231527e+00  -3.0517241e-02
   3.8261084e+00  -3.0517241e-02
   3.8403941e+00  -3.1034483e-02
   3.8551724e+00  -3.1034483e-02
   3.8694581e+00  -3.1551724e-02
   3.8837438e+00  -3.1551724e-02
   3.8985222e+00  -3.1551724e-02
   3.9128079e+00  -3.1551724e-02
   3.9270936e+00  -3.1551724e-02
   3.9413793e+00  -3.1551724e-02
   3.9561576e+00  -3.1551724e-02
   3.9704433e+00  -3.1551724e-02
   3.9847291e+00  -3.1551724e-02
   3.9995074e+00  -3.1034483e-02
   4.0137931e+00  -3.1034483e-02
   4.0261084e+00  -3.0517241e-02
   4.0280788e+00  -3.0517241e-02
   4.0428571e+00  -3.0000000e-02
   4.0571429e+00  -2.9482759e-02
   4.0714286e+00  -2.8965517e-02
   4.0857143e+00  -2.8448276e-02
   4.1004926e+00  -2.7931034e-02
   4.1147783e+00  -2.7413793e-02
   4.1290640e+00  -2.6896552e-02
   4.1315271e+00  -2.6379310e-02
   4.1438424e+00  -2.5862069e-02
   4.1581281e+00  -2.5344828e-02
   4.1724138e+00  -2.4827586e-02
   4.1871921e+00  -2.3793103e-02
   4.2014778e+00  -2.2758621e-02
   4.2044335e+00  -2.2758621e-02
   4.2157635e+00  -2.1724138e-02
   4.2300493e+00  -2.1206897e-02
   4.2448276e+00  -2.0172414e-02
   4.2591133e+00  -1.9137931e-02
   4.2645320e+00  -1.8620690e-02
   4.2733990e+00  -1.7586207e-02
   4.2881773e+00  -1.7068966e-02
   4.3024631e+00  -1.6034483e-02
   4.3167488e+00  -1.4482759e-02
   4.3177340e+00  -1.4482759e-02
   4.3315271e+00  -1.3448276e-02
   4.3458128e+00  -1.2413793e-02
   4.3600985e+00  -1.1379310e-02
   4.3669951e+00  -1.0344828e-02
   4.3743842e+00  -9.8275862e-03
   4.3891626e+00  -8.7931034e-03
   4.4034483e+00  -7.7586207e-03
   4.4133005e+00  -6.2068966e-03
   4.4177340e+00  -6.2068966e-03
   4.4325123e+00  -5.1724138e-03
   4.4467980e+00  -3.6206897e-03
   4.4581281e+00  -2.5862069e-03
   4.4610837e+00  -2.0689655e-03
   4.4753695e+00  -1.0344828e-03
   4.4901478e+00   5.1724138e-04
   4.5019704e+00   1.5517241e-03
   4.5044335e+00   2.0689655e-03
   4.5187192e+00   3.1034483e-03
   4.5334975e+00   4.1379310e-03
   4.5458128e+00   5.6896552e-03
   4.5477833e+00   5.6896552e-03
   4.5620690e+00   6.7241379e-03
   4.5768473e+00   8.2758621e-03
   4.5906404e+00   9.8275862e-03
   4.5911330e+00   9.8275862e-03
   4.6054187e+00   1.0862069e-02
   4.6197044e+00   1.1896552e-02
   4.6344828e+00   1.3448276e-02
   4.6379310e+00   1.3965517e-02
   4.6487685e+00   1.4482759e-02
   4.6630542e+00   1.5517241e-02
   4.6778325e+00   1.6551724e-02
   4.6881773e+00   1.8103448e-02
   4.6921182e+00   1.8103448e-02
   4.7064039e+00   1.9137931e-02
   4.7211823e+00   1.9655172e-02
   4.7354680e+00   2.1206897e-02
   4.7448276e+00   2.1724138e-02
   4.7497537e+00   2.2241379e-02
   4.7640394e+00   2.2758621e-02
   4.7788177e+00   2.3793103e-02
   4.7931034e+00   2.4310345e-02
   4.8073892e+00   2.5344828e-02
   4.8152709e+00   2.5862069e-02
   4.8221675e+00   2.6379310e-02
   4.8364532e+00   2.6896552e-02
   4.8507389e+00   2.7413793e-02
   4.8655172e+00   2.7413793e-02
   4.8798030e+00   2.7931034e-02
   4.8940887e+00   2.8448276e-02
   4.9083744e+00   2.8965517e-02
   4.9231527e+00   2.8965517e-02
   4.9374384e+00   2.9482759e-02
   4.9517241e+00   2.9482759e-02
   4.9665025e+00   2.9482759e-02
   4.9807882e+00   2.9482759e-02
   4.9950739e+00   2.9482759e-02
   5.0093596e+00   2.8965517e-02
   5.0241379e+00   2.8448276e-02
   5.0384236e+00   2.8448276e-02
   5.0527094e+00   2.7931034e-02
   5.0674877e+00   2.7413793e-02
   5.0817734e+00   2.6896552e-02
   5.0960591e+00   2.6379310e-02
   5.1029557e+00   2.5862069e-02
   5.1108374e+00   2.5344828e-02
   5.1251232e+00   2.4827586e-02
   5.1394089e+00   2.4310345e-02
   5.1536946e+00   2.3275862e-02
   5.1684729e+00   2.2241379e-02
   5.1748768e+00   2.1724138e-02
   5.1827586e+00   2.1206897e-02
   5.1970443e+00   2.0689655e-02
   5.2118227e+00   1.9655172e-02
   5.2261084e+00   1.8620690e-02
   5.2330049e+00   1.8103448e-02
   5.2403941e+00   1.7068966e-02
   5.2551724e+00   1.6551724e-02
   5.2694581e+00   1.5517241e-02
   5.2837438e+00   1.3965517e-02
   5.2857143e+00   1.3965517e-02
   5.2980296e+00   1.2931034e-02
   5.3128079e+00   1.1896552e-02
   5.3270936e+00   1.0862069e-02
   5.3349754e+00   9.8275862e-03
   5.3413793e+00   9.3103448e-03
   5.3561576e+00   8.2758621e-03
   5.3704433e+00   7.2413793e-03
   5.3817734e+00   5.6896552e-03
   5.3847291e+00   5.6896552e-03
   5.3995074e+00   4.6551724e-03
   5.4137931e+00   3.6206897e-03
   5.4280788e+00   1.5517241e-03
   5.4290640e+00   1.5517241e-03
   5.4423645e+00   5.1724138e-04
   5.4571429e+00  -5.1724138e-04
   5.4714286e+00  -1.5517241e-03
   5.4768473e+00  -2.5862069e-03
   5.4857143e+00  -3.1034483e-03
   5.5004926e+00  -4.1379310e-03
   5.5147783e+00  -5.1724138e-03
   5.5251232e+00  -6.2068966e-03
   5.5290640e+00  -6.7241379e-03
   5.5433498e+00  -7.7586207e-03
   5.5581281e+00  -8.7931034e-03
   5.5724138e+00  -9.8275862e-03
   5.5768473e+00  -1.0344828e-02
   5.5866995e+00  -1.0862069e-02
   5.6014778e+00  -1.1896552e-02
   5.6157635e+00  -1.2931034e-02
   5.6300493e+00  -1.4482759e-02
   5.6325123e+00  -1.4482759e-02
   5.6448276e+00  -1.5000000e-02
   5.6591133e+00  -1.6034483e-02
   5.6733990e+00  -1.6551724e-02
   5.6876847e+00  -1.7586207e-02
   5.6965517e+00  -1.8620690e-02
   5.7024631e+00  -1.8620690e-02
   5.7167488e+00  -1.9655172e-02
   5.7310345e+00  -2.0172414e-02
   5.7458128e+00  -2.0689655e-02
   5.7600985e+00  -2.1724138e-02
   5.7743842e+00  -2.2758621e-02
   5.7743842e+00  -2.2758621e-02
   5.7891626e+00  -2.3275862e-02
   5.8034483e+00  -2.3793103e-02
   5.8177340e+00  -2.3793103e-02
   5.8320197e+00  -2.4310345e-02
   5.8467980e+00  -2.4827586e-02
   5.8610837e+00  -2.5344828e-02
   5.8753695e+00  -2.5862069e-02
   5.8901478e+00  -2.6379310e-02
   5.9034483e+00  -2.6379310e-02
   5.9044335e+00  -2.6379310e-02
   5.9187192e+00  -2.6896552e-02
   5.9310345e+00  -2.6896552e-02
   5.9458128e+00  -2.6896552e-02
   5.9605911e+00  -2.7413793e-02
   5.9753695e+00  -2.7413793e-02
   5.9901478e+00  -2.7413793e-02
   6.0049261e+00  -2.6896552e-02
   6.0197044e+00  -2.6896552e-02
   6.0344828e+00  -2.6896552e-02
   6.0492611e+00  -2.6379310e-02
   6.0492611e+00  -2.6379310e-02
   6.0640394e+00  -2.6379310e-02
   6.0788177e+00  -2.5862069e-02
   6.0935961e+00  -2.5344828e-02
   6.1083744e+00  -2.4827586e-02
   6.1231527e+00  -2.4827586e-02
   6.1330049e+00  -2.4310345e-02
   6.1477833e+00  -2.3793103e-02
   6.1625616e+00  -2.3275862e-02
   6.1773399e+00  -2.2758621e-02
   6.1773399e+00  -2.2241379e-02
   6.1921182e+00  -2.1724138e-02
   6.2068966e+00  -2.1206897e-02
   6.2216749e+00  -2.0689655e-02
   6.2364532e+00  -1.9655172e-02
   6.2512315e+00  -1.9137931e-02
   6.2561576e+00  -1.8620690e-02
   6.2660099e+00  -1.8103448e-02
   6.2807882e+00  -1.7068966e-02
   6.2955665e+00  -1.6551724e-02
   6.3103448e+00  -1.5517241e-02
   6.3201970e+00  -1.4482759e-02
   6.3251232e+00  -1.4482759e-02
   6.3349754e+00  -1.3448276e-02
   6.3497537e+00  -1.2931034e-02
   6.3645320e+00  -1.1896552e-02
   6.3793103e+00  -1.0344828e-02
   6.3793103e+00  -1.0344828e-02
   6.3940887e+00  -9.3103448e-03
   6.4088670e+00  -8.7931034e-03
   6.4236453e+00  -7.7586207e-03
   6.4334975e+00  -6.2068966e-03
   6.4384236e+00  -6.2068966e-03
   6.4532020e+00  -5.1724138e-03
   6.4679803e+00  -4.1379310e-03
   6.4827586e+00  -3.1034483e-03
   6.4876847e+00  -2.5862069e-03
   6.4975369e+00  -1.5517241e-03
   6.5123153e+00  -1.0344828e-03
   6.5270936e+00   5.1724138e-04
   6.5369458e+00   1.5517241e-03
   6.5369458e+00   2.0689655e-03
   6.5517241e+00   2.5862069e-03
   6.5665025e+00   3.6206897e-03
   6.5812808e+00   5.1724138e-03
   6.5911330e+00   5.6896552e-03
   6.5960591e+00   6.2068966e-03
   6.6108374e+00   7.2413793e-03
   6.6256158e+00   8.2758621e-03
   6.6403941e+00   9.8275862e-03
   6.6403941e+00   9.8275862e-03
   6.6551724e+00   1.0862069e-02
   6.6699507e+00   1.1379310e-02
   6.6847291e+00   1.2931034e-02
   6.6945813e+00   1.3965517e-02
   6.6995074e+00   1.3965517e-02
   6.7142857e+00   1.5000000e-02
   6.7290640e+00   1.5517241e-02
   6.7438424e+00   1.6551724e-02
   6.7536946e+00   1.8103448e-02
   6.7536946e+00   1.8103448e-02
   6.7684729e+00   1.8620690e-02
   6.7832512e+00   1.9137931e-02
   6.7980296e+00   2.0172414e-02
   6.8128079e+00   2.0689655e-02
   6.8275862e+00   2.1724138e-02
   6.8275862e+00   2.1724138e-02
   6.8423645e+00   2.2241379e-02
   6.8571429e+00   2.2758621e-02
   6.8719212e+00   2.3275862e-02
   6.8866995e+00   2.3793103e-02
   6.9014778e+00   2.4310345e-02
   6.9162562e+00   2.4827586e-02
   6.9310345e+00   2.5344828e-02
   6.9458128e+00   2.5862069e-02
   6.9556650e+00   2.5862069e-02
   6.9556650e+00   2.5862069e-02
   6.9704433e+00   2.6379310e-02
   6.9852217e+00   2.6379310e-02
   7.0000000e+00   2.6379310e-02
   7.0147783e+00   2.6379310e-02
   7.0295567e+00   2.6379310e-02
   7.0443350e+00   2.6379310e-02
   7.0541872e+00   2.5862069e-02
   7.0591133e+00   2.5862069e-02
   7.0738916e+00   2.5344828e-02
   7.0886700e+00   2.4827586e-02
   7.1034483e+00   2.4827586e-02
   7.1182266e+00   2.4310345e-02
   7.1330049e+00   2.3793103e-02
   7.1477833e+00   2.3275862e-02
   7.1576355e+00   2.2758621e-02
   7.1724138e+00   2.1724138e-02
   7.1773399e+00   2.1724138e-02
   7.1871921e+00   2.1206897e-02
   7.2019704e+00   2.0689655e-02
   7.2167488e+00   1.9655172e-02
   7.2315271e+00   1.9137931e-02
   7.2463054e+00   1.8103448e-02
   7.2512315e+00   1.8103448e-02
   7.2610837e+00   1.7068966e-02
   7.2758621e+00   1.6551724e-02
   7.2906404e+00   1.5517241e-02
   7.3054187e+00   1.4482759e-02
   7.3152709e+00   1.3965517e-02
   7.3201970e+00   1.3448276e-02
   7.3349754e+00   1.2413793e-02
   7.3497537e+00   1.1896552e-02
   7.3596059e+00   1.0862069e-02
   7.3694581e+00   9.8275862e-03
   7.3743842e+00   9.3103448e-03
   7.3891626e+00   8.2758621e-03
   7.4039409e+00   7.7586207e-03
   7.4187192e+00   6.2068966e-03
   7.4285714e+00   5.6896552e-03
   7.4334975e+00   5.1724138e-03
   7.4482759e+00   4.1379310e-03
   7.4630542e+00   3.1034483e-03
   7.4778325e+00   2.0689655e-03
   7.4827586e+00   1.5517241e-03
   7.4926108e+00   1.0344828e-03
   7.5073892e+00   0.0000000e+00
   7.5221675e+00  -1.0344828e-03
   7.5369458e+00  -2.5862069e-03
   7.5369458e+00  -2.5862069e-03
   7.5517241e+00  -3.1034483e-03
   7.5665025e+00  -4.1379310e-03
   7.5763547e+00  -5.1724138e-03
   7.5911330e+00  -6.7241379e-03
   7.5911330e+00  -6.2068966e-03
   7.6059113e+00  -7.2413793e-03
   7.6206897e+00  -8.2758621e-03
   7.6354680e+00  -8.7931034e-03
   7.6502463e+00  -1.0344828e-02
   7.6551724e+00  -1.0344828e-02
   7.6650246e+00  -1.0862069e-02
   7.6798030e+00  -1.1896552e-02
   7.6945813e+00  -1.2413793e-02
   7.7093596e+00  -1.3448276e-02
   7.7241379e+00  -1.4482759e-02
   7.7241379e+00  -1.4482759e-02
   7.7389163e+00  -1.5000000e-02
   7.7536946e+00  -1.5517241e-02
   7.7684729e+00  -1.6034483e-02
   7.7783251e+00  -1.7068966e-02
   7.7931034e+00  -1.7586207e-02
   7.8078818e+00  -1.8620690e-02
   7.8078818e+00  -1.8620690e-02
   7.8226601e+00  -1.9137931e-02
   7.8374384e+00  -1.9655172e-02
   7.8522167e+00  -1.9655172e-02
   7.8669951e+00  -2.0172414e-02
   7.8817734e+00  -2.0689655e-02
   7.8965517e+00  -2.1206897e-02
   7.9113300e+00  -2.1724138e-02
   7.9261084e+00  -2.1724138e-02
   7.9408867e+00  -2.2241379e-02
   7.9458128e+00  -2.2758621e-02
   7.9556650e+00  -2.2758621e-02
   7.9704433e+00  -2.2758621e-02
   7.9802956e+00  -2.2758621e-02
   7.9950739e+00  -2.3275862e-02
   8.0098522e+00  -2.3275862e-02
   8.0246305e+00  -2.3275862e-02
   8.0394089e+00  -2.3275862e-02
   8.0541872e+00  -2.3275862e-02
   8.0689655e+00  -2.2758621e-02
   8.0837438e+00  -2.2758621e-02
   8.0985222e+00  -2.2758621e-02
   8.0985222e+00  -2.2758621e-02
   8.1133005e+00  -2.2241379e-02
   8.1280788e+00  -2.1724138e-02
   8.1428571e+00  -2.1206897e-02
   8.1576355e+00  -2.1206897e-02
   8.1724138e+00  -2.0689655e-02
   8.1822660e+00  -2.0172414e-02
   8.1970443e+00  -2.0172414e-02
   8.2118227e+00  -1.9655172e-02
   8.2266010e+00  -1.9137931e-02
   8.2364532e+00  -1.8620690e-02
   8.2413793e+00  -1.8103448e-02
   8.2561576e+00  -1.7586207e-02
   8.2709360e+00  -1.7068966e-02
   8.2857143e+00  -1.6551724e-02
   8.3004926e+00  -1.6034483e-02
   8.3152709e+00  -1.5000000e-02
   8.3251232e+00  -1.4482759e-02
   8.3300493e+00  -1.3965517e-02
   8.3448276e+00  -1.3448276e-02
   8.3596059e+00  -1.2931034e-02
   8.3743842e+00  -1.1896552e-02
   8.3891626e+00  -1.1379310e-02
   8.3940887e+00  -1.0344828e-02
   8.3990148e+00  -1.0344828e-02
   8.4137931e+00  -9.3103448e-03
   8.4285714e+00  -8.7931034e-03
   8.4433498e+00  -7.7586207e-03
   8.4581281e+00  -6.7241379e-03
   8.4630542e+00  -6.2068966e-03
   8.4729064e+00  -5.6896552e-03
   8.4876847e+00  -5.1724138e-03
   8.5024631e+00  -4.1379310e-03
   8.5172414e+00  -3.1034483e-03
   8.5221675e+00  -2.5862069e-03
   8.5320197e+00  -2.0689655e-03
   8.5467980e+00  -1.0344828e-03
   8.5615764e+00   0.0000000e+00
   8.5763547e+00   1.0344828e-03
   8.5812808e+00   1.5517241e-03
   8.5911330e+00   2.0689655e-03
   8.6009852e+00   3.1034483e-03
   8.6157635e+00   3.6206897e-03
   8.6305419e+00   4.6551724e-03
   8.6453202e+00   5.6896552e-03
   8.6453202e+00   6.2068966e-03
   8.6600985e+00   6.7241379e-03
   8.6748768e+00   7.7586207e-03
   8.6896552e+00   8.2758621e-03
   8.7044335e+00   9.8275862e-03
   8.7044335e+00   9.8275862e-03
   8.7192118e+00   1.0344828e-02
   8.7339901e+00   1.1379310e-02
   8.7487685e+00   1.1896552e-02
   8.7635468e+00   1.2931034e-02
   8.7733990e+00   1.3965517e-02
   8.7783251e+00   1.3965517e-02
   8.7931034e+00   1.4482759e-02
   8.8029557e+00   1.5000000e-02
   8.8177340e+00   1.6034483e-02
   8.8325123e+00   1.6551724e-02
   8.8472906e+00   1.7586207e-02
   8.8571429e+00   1.8103448e-02
   8.8620690e+00   1.8103448e-02
   8.8768473e+00   1.8620690e-02
   8.8916256e+00   1.9137931e-02
   8.9064039e+00   1.9655172e-02
   8.9211823e+00   1.9655172e-02
   8.9359606e+00   2.0172414e-02
   8.9507389e+00   2.0689655e-02
   8.9655172e+00   2.1206897e-02
   8.9802956e+00   2.1724138e-02
   8.9901478e+00   2.1724138e-02
   8.9950739e+00   2.1724138e-02
   9.0049261e+00   2.2241379e-02
   9.0197044e+00   2.2241379e-02
   9.0344828e+00   2.2241379e-02
   9.0492611e+00   2.2241379e-02
   9.0640394e+00   2.2241379e-02
   9.0788177e+00   2.2241379e-02
   9.0935961e+00   2.2241379e-02
   9.1083744e+00   2.1724138e-02
   9.1083744e+00   2.1724138e-02
   9.1231527e+00   2.1724138e-02
   9.1379310e+00   2.1206897e-02
   9.1527094e+00   2.0689655e-02
   9.1674877e+00   2.0172414e-02
   9.1822660e+00   2.0172414e-02
   9.1970443e+00   1.9655172e-02
   9.2068966e+00   1.9137931e-02
   9.2216749e+00   1.8620690e-02
   9.2364532e+00   1.8103448e-02
   9.2413793e+00   1.8103448e-02
   9.2512315e+00   1.7068966e-02
   9.2660099e+00   1.6551724e-02
   9.2807882e+00   1.6034483e-02
   9.2955665e+00   1.5517241e-02
   9.3103448e+00   1.4482759e-02
   9.3251232e+00   1.3965517e-02
   9.3251232e+00   1.3965517e-02
   9.3399015e+00   1.2931034e-02
   9.3546798e+00   1.2413793e-02
   9.3694581e+00   1.1379310e-02
   9.3842365e+00   1.0862069e-02
   9.3940887e+00   9.8275862e-03
   9.3990148e+00   9.8275862e-03
   9.4137931e+00   8.7931034e-03
   9.4236453e+00   8.2758621e-03
   9.4384236e+00   7.2413793e-03
   9.4532020e+00   6.2068966e-03
   9.4581281e+00   5.6896552e-03
   9.4679803e+00   5.1724138e-03
   9.4827586e+00   4.6551724e-03
   9.4975369e+00   3.6206897e-03
   9.5123153e+00   2.5862069e-03
   9.5221675e+00   1.5517241e-03
   9.5270936e+00   1.5517241e-03
   9.5418719e+00   5.1724138e-04
   9.5566502e+00   0.0000000e+00
   9.5714286e+00  -1.0344828e-03
   9.5862069e+00  -2.0689655e-03
   9.5862069e+00  -2.5862069e-03
   9.6009852e+00  -3.1034483e-03
   9.6157635e+00  -3.6206897e-03
   9.6256158e+00  -4.6551724e-03
   9.6403941e+00  -5.1724138e-03
   9.6551724e+00  -6.7241379e-03
   9.6551724e+00  -6.2068966e-03
   9.6699507e+00  -7.2413793e-03
   9.6847291e+00  -7.7586207e-03
   9.6995074e+00  -8.2758621e-03
   9.7142857e+00  -9.3103448e-03
   9.7290640e+00  -1.0344828e-02
   9.7290640e+00  -1.0344828e-02
   9.7438424e+00  -1.0862069e-02
   9.7586207e+00  -1.1379310e-02
   9.7733990e+00  -1.1896552e-02
   9.7881773e+00  -1.2931034e-02
   9.8029557e+00  -1.3448276e-02
   9.8177340e+00  -1.4482759e-02
   9.8177340e+00  -1.4482759e-02
   9.8275862e+00  -1.5000000e-02
   9.8423645e+00  -1.5517241e-02
   9.8571429e+00  -1.5517241e-02
   9.8719212e+00  -1.6034483e-02
   9.8866995e+00  -1.6551724e-02
   9.9014778e+00  -1.7068966e-02
   9.9162562e+00  -1.7586207e-02
   9.9310345e+00  -1.8103448e-02
   9.9458128e+00  -1.8620690e-02
   9.9507389e+00  -1.8620690e-02
   9.9605911e+00  -1.8620690e-02
   9.9753695e+00  -1.9137931e-02
   9.9901478e+00  -1.9137931e-02
   1.0004926e+01  -1.9137931e-02
   1.0019704e+01  -1.9655172e-02
   1.0029557e+01  -1.9655172e-02
   1.0044335e+01  -1.9655172e-02
   1.0059113e+01  -1.9655172e-02
   1.0073892e+01  -1.9655172e-02
   1.0088670e+01  -1.9655172e-02
   1.0103448e+01  -1.9655172e-02
   1.0118227e+01  -1.9655172e-02
   1.0133005e+01  -1.9137931e-02
   1.0147783e+01  -1.9137931e-02
   1.0162562e+01  -1.9137931e-02
   1.0177340e+01  -1.8620690e-02
   1.0177340e+01  -1.8620690e-02
   1.0192118e+01  -1.8103448e-02
   1.0206897e+01  -1.7586207e-02
   1.0221675e+01  -1.7586207e-02
   1.0236453e+01  -1.7068966e-02
   1.0246305e+01  -1.6551724e-02
   1.0261084e+01  -1.6551724e-02
   1.0275862e+01  -1.6034483e-02
   1.0290640e+01  -1.5517241e-02
   1.0305419e+01  -1.4482759e-02
   1.0310345e+01  -1.4482759e-02
   1.0320197e+01  -1.3965517e-02
   1.0334975e+01  -1.3448276e-02
   1.0349754e+01  -1.2931034e-02
   1.0364532e+01  -1.2413793e-02
   1.0379310e+01  -1.1896552e-02
   1.0394089e+01  -1.0862069e-02
   1.0403941e+01  -1.0344828e-02
   1.0408867e+01  -1.0344828e-02
   1.0423645e+01  -9.3103448e-03
   1.0438424e+01  -8.7931034e-03
   1.0448276e+01  -8.2758621e-03
   1.0463054e+01  -7.7586207e-03
   1.0477833e+01  -6.7241379e-03
   1.0482759e+01  -6.2068966e-03
   1.0492611e+01  -5.6896552e-03
   1.0507389e+01  -5.1724138e-03
   1.0522167e+01  -4.6551724e-03
   1.0536946e+01  -3.6206897e-03
   1.0551724e+01  -2.5862069e-03
   1.0551724e+01  -2.5862069e-03
   1.0566502e+01  -1.5517241e-03
   1.0581281e+01  -1.0344828e-03
   1.0596059e+01  -5.1724138e-04
   1.0610837e+01   5.1724138e-04
   1.0625616e+01   1.5517241e-03
   1.0625616e+01   1.5517241e-03
   1.0640394e+01   2.5862069e-03
   1.0650246e+01   3.1034483e-03
   1.0665025e+01   3.6206897e-03
   1.0679803e+01   4.6551724e-03
   1.0694581e+01   5.6896552e-03
   1.0694581e+01   5.6896552e-03
   1.0709360e+01   6.7241379e-03
   1.0724138e+01   7.2413793e-03
   1.0738916e+01   7.7586207e-03
   1.0753695e+01   8.7931034e-03
   1.0768473e+01   9.8275862e-03
   1.0768473e+01   9.8275862e-03
   1.0783251e+01   1.0344828e-02
   1.0798030e+01   1.0862069e-02
   1.0812808e+01   1.1379310e-02
   1.0827586e+01   1.1896552e-02
   1.0842365e+01   1.2931034e-02
   1.0852217e+01   1.3448276e-02
   1.0857143e+01   1.3965517e-02
   1.0866995e+01   1.4482759e-02
   1.0881773e+01   1.4482759e-02
   1.0896552e+01   1.5000000e-02
   1.0911330e+01   1.5517241e-02
   1.0926108e+01   1.6034483e-02
   1.0940887e+01   1.6551724e-02
   1.0955665e+01   1.7068966e-02
   1.0970443e+01   1.7586207e-02
   1.0985222e+01   1.8103448e-02
   1.0985222e+01   1.8103448e-02
   1.1000000e+01   1.8103448e-02
   1.1014778e+01   1.8103448e-02
   1.1029557e+01   1.8620690e-02
   1.1044335e+01   1.8620690e-02
   1.1054187e+01   1.8620690e-02
   1.1068966e+01   1.8620690e-02
   1.1083744e+01   1.8620690e-02
   1.1098522e+01   1.8620690e-02
   1.1113300e+01   1.8620690e-02
   1.1128079e+01   1.8620690e-02
   1.1142857e+01   1.8620690e-02
   1.1157635e+01   1.8620690e-02
   1.1172414e+01   1.8103448e-02
   1.1187192e+01   1.8103448e-02
   1.1187192e+01   1.8103448e-02
   1.1201970e+01   1.7586207e-02
   1.1216749e+01   1.7068966e-02
   1.1231527e+01   1.6551724e-02
   1.1246305e+01   1.6551724e-02
   1.1261084e+01   1.6034483e-02
   1.1270936e+01   1.5517241e-02
   1.1285714e+01   1.5000000e-02
   1.1300493e+01   1.4482759e-02
   1.1315271e+01   1.3965517e-02
   1.1315271e+01   1.3965517e-02
   1.1330049e+01   1.2931034e-02
   1.1344828e+01   1.2413793e-02
   1.1359606e+01   1.1896552e-02
   1.1374384e+01   1.1379310e-02
   1.1389163e+01   1.0862069e-02
   1.1403941e+01   9.8275862e-03
   1.1408867e+01   9.8275862e-03
   1.1418719e+01   9.3103448e-03
   1.1433498e+01   8.7931034e-03
   1.1448276e+01   8.2758621e-03
   1.1463054e+01   7.2413793e-03
   1.1472906e+01   6.7241379e-03
   1.1487685e+01   5.6896552e-03
   1.1487685e+01   5.6896552e-03
   1.1502463e+01   4.6551724e-03
   1.1517241e+01   4.1379310e-03
   1.1532020e+01   3.6206897e-03
   1.1546798e+01   2.5862069e-03
   1.1561576e+01   1.5517241e-03
   1.1561576e+01   1.5517241e-03
   1.1576355e+01   1.0344828e-03
   1.1591133e+01   5.1724138e-04
   1.1605911e+01   0.0000000e+00
   1.1620690e+01  -1.0344828e-03
   1.1635468e+01  -2.0689655e-03
   1.1640394e+01  -2.5862069e-03
   1.1650246e+01  -2.5862069e-03
   1.1665025e+01  -3.6206897e-03
   1.1674877e+01  -4.1379310e-03
   1.1689655e+01  -4.6551724e-03
   1.1704433e+01  -5.6896552e-03
   1.1719212e+01  -6.2068966e-03
   1.1719212e+01  -6.2068966e-03
   1.1733990e+01  -7.2413793e-03
   1.1748768e+01  -7.7586207e-03
   1.1763547e+01  -8.2758621e-03
   1.1778325e+01  -8.7931034e-03
   1.1793103e+01  -9.3103448e-03
   1.1807882e+01  -9.8275862e-03
   1.1812808e+01  -1.0344828e-02
   1.1822660e+01  -1.0862069e-02
   1.1837438e+01  -1.1379310e-02
   1.1852217e+01  -1.1379310e-02
   1.1866995e+01  -1.1896552e-02
   1.1876847e+01  -1.2413793e-02
   1.1891626e+01  -1.2931034e-02
   1.1906404e+01  -1.3448276e-02
   1.1921182e+01  -1.3965517e-02
   1.1935961e+01  -1.4482759e-02
   1.1940887e+01  -1.4482759e-02
   1.1950739e+01  -1.4482759e-02
   1.1965517e+01  -1.5000000e-02
   1.1980296e+01  -1.5000000e-02
   1.1995074e+01  -1.5517241e-02
   1.2009852e+01  -1.5517241e-02
   1.2024631e+01  -1.5517241e-02
   1.2039409e+01  -1.6034483e-02
   1.2054187e+01  -1.6034483e-02
   1.2068966e+01  -1.6034483e-02
   1.2083744e+01  -1.6034483e-02
   1.2093596e+01  -1.6034483e-02
   1.2108374e+01  -1.6034483e-02
   1.2123153e+01  -1.6034483e-02
   1.2137931e+01  -1.6034483e-02
   1.2152709e+01  -1.6034483e-02
   1.2167488e+01  -1.6034483e-02
   1.2182266e+01  -1.6034483e-02
   1.2197044e+01  -1.6034483e-02
   1.2211823e+01  -1.5517241e-02
   1.2226601e+01  -1.5517241e-02
   1.2241379e+01  -1.5000000e-02
   1.2256158e+01  -1.5000000e-02
   1.2266010e+01  -1.4482759e-02
   1.2270936e+01  -1.4482759e-02
   1.2285714e+01  -1.3965517e-02
   1.2295567e+01  -1.3448276e-02
   1.2310345e+01  -1.2931034e-02
   1.2325123e+01  -1.2931034e-02
   1.2339901e+01  -1.2413793e-02
   1.2354680e+01  -1.1896552e-02
   1.2369458e+01  -1.1379310e-02
   1.2384236e+01  -1.0862069e-02
   1.2394089e+01  -1.0344828e-02
   1.2399015e+01  -1.0344828e-02
   1.2413793e+01  -9.8275862e-03
   1.2428571e+01  -9.3103448e-03
   1.2443350e+01  -8.7931034e-03
   1.2458128e+01  -8.2758621e-03
   1.2472906e+01  -7.7586207e-03
   1.2487685e+01  -6.7241379e-03
   1.2497537e+01  -6.2068966e-03
   1.2497537e+01  -6.2068966e-03
   1.2512315e+01  -5.6896552e-03
   1.2527094e+01  -5.1724138e-03
   1.2541872e+01  -4.6551724e-03
   1.2556650e+01  -4.1379310e-03
   1.2571429e+01  -3.1034483e-03
   1.2581281e+01  -2.5862069e-03
   1.2586207e+01  -2.0689655e-03
   1.2600985e+01  -1.5517241e-03
   1.2615764e+01  -1.0344828e-03
   1.2630542e+01  -5.1724138e-04
   1.2645320e+01   0.0000000e+00
   1.2660099e+01   1.0344828e-03
   1.2665025e+01   1.5517241e-03
   1.2674877e+01   2.0689655e-03
   1.2689655e+01   2.5862069e-03
   1.2699507e+01   3.1034483e-03
   1.2714286e+01   3.6206897e-03
   1.2729064e+01   4.1379310e-03
   1.2743842e+01   5.1724138e-03
   1.2753695e+01   5.6896552e-03
   1.2758621e+01   6.2068966e-03
   1.2773399e+01   6.7241379e-03
   1.2788177e+01   7.2413793e-03
   1.2802956e+01   7.7586207e-03
   1.2817734e+01   8.2758621e-03
   1.2832512e+01   8.7931034e-03
   1.2847291e+01   9.8275862e-03
   1.2847291e+01   9.8275862e-03
   1.2862069e+01   1.0344828e-02
   1.2876847e+01   1.0862069e-02
   1.2891626e+01   1.0862069e-02
   1.2906404e+01   1.1379310e-02
   1.2916256e+01   1.1896552e-02
   1.2931034e+01   1.2413793e-02
   1.2945813e+01   1.2931034e-02
   1.2960591e+01   1.3448276e-02
   1.2975369e+01   1.3965517e-02
   1.2975369e+01   1.3965517e-02
   1.2990148e+01   1.3965517e-02
   1.3004926e+01   1.4482759e-02
   1.3019704e+01   1.4482759e-02
   1.3034483e+01   1.5000000e-02
   1.3049261e+01   1.5000000e-02
   1.3064039e+01   1.5000000e-02
   1.3078818e+01   1.5000000e-02
   1.3093596e+01   1.5517241e-02
   1.3108374e+01   1.5517241e-02
   1.3118227e+01   1.5517241e-02
   1.3133005e+01   1.5517241e-02
   1.3147783e+01   1.5517241e-02
   1.3162562e+01   1.5517241e-02
   1.3177340e+01   1.5517241e-02
   1.3192118e+01   1.5517241e-02
   1.3206897e+01   1.5000000e-02
   1.3221675e+01   1.5000000e-02
   1.3236453e+01   1.5000000e-02
   1.3251232e+01   1.4482759e-02
   1.3266010e+01   1.3965517e-02
   1.3275862e+01   1.3965517e-02
   1.3280788e+01   1.3965517e-02
   1.3295567e+01   1.3448276e-02
   1.3310345e+01   1.2931034e-02
   1.3320197e+01   1.2413793e-02
   1.3334975e+01   1.2413793e-02
   1.3349754e+01   1.1896552e-02
   1.3364532e+01   1.1379310e-02
   1.3379310e+01   1.0862069e-02
   1.3394089e+01   1.0344828e-02
   1.3408867e+01   9.8275862e-03
   1.3408867e+01   9.8275862e-03
   1.3423645e+01   9.3103448e-03
   1.3438424e+01   8.7931034e-03
   1.3453202e+01   8.2758621e-03
   1.3467980e+01   7.7586207e-03
   1.3482759e+01   7.2413793e-03
   1.3497537e+01   6.2068966e-03
   1.3507389e+01   5.6896552e-03
   1.3512315e+01   5.6896552e-03
   1.3522167e+01   5.1724138e-03
   1.3536946e+01   4.6551724e-03
   1.3551724e+01   4.1379310e-03
   1.3566502e+01   3.6206897e-03
   1.3581281e+01   2.5862069e-03
   1.3596059e+01   2.0689655e-03
   1.3600985e+01   1.5517241e-03
   1.3610837e+01   1.0344828e-03
   1.3625616e+01   5.1724138e-04
   1.3640394e+01   0.0000000e+00
   1.3655172e+01  -5.1724138e-04
   1.3669951e+01  -1.0344828e-03
   1.3684729e+01  -2.0689655e-03
   1.3689655e+01  -2.5862069e-03
   1.3699507e+01  -2.5862069e-03
   1.3714286e+01  -3.1034483e-03
   1.3724138e+01  -3.6206897e-03
   1.3738916e+01  -4.1379310e-03
   1.3753695e+01  -4.6551724e-03
   1.3768473e+01  -5.1724138e-03
   1.3783251e+01  -6.2068966e-03
   1.3793103e+01  -6.2068966e-03
   1.3798030e+01  -6.7241379e-03
   1.3812808e+01  -7.2413793e-03
   1.3827586e+01  -7.7586207e-03
   1.3842365e+01  -7.7586207e-03
   1.3857143e+01  -8.2758621e-03
   1.3871921e+01  -8.7931034e-03
   1.3886700e+01  -9.3103448e-03
   1.3901478e+01  -9.8275862e-03
   1.3916256e+01  -1.0344828e-02
   1.3916256e+01  -1.0344828e-02
   1.3931034e+01  -1.0862069e-02
   1.3940887e+01  -1.0862069e-02
   1.3955665e+01  -1.1379310e-02
   1.3970443e+01  -1.1379310e-02
   1.3985222e+01  -1.1896552e-02
   1.4000000e+01  -1.1896552e-02
   1.4014778e+01  -1.2413793e-02
   1.4029557e+01  -1.2413793e-02
   1.4044335e+01  -1.2413793e-02
   1.4059113e+01  -1.2931034e-02
   1.4073892e+01  -1.2931034e-02
   1.4088670e+01  -1.2931034e-02
   1.4103448e+01  -1.3448276e-02
   1.4118227e+01  -1.3448276e-02
   1.4133005e+01  -1.3448276e-02
   1.4142857e+01  -1.3448276e-02
   1.4157635e+01  -1.3448276e-02
   1.4172414e+01  -1.3448276e-02
   1.4187192e+01  -1.3448276e-02
   1.4201970e+01  -1.3448276e-02
   1.4216749e+01  -1.3448276e-02
   1.4231527e+01  -1.2931034e-02
   1.4246305e+01  -1.2931034e-02
   1.4261084e+01  -1.2931034e-02
   1.4275862e+01  -1.2413793e-02
   1.4290640e+01  -1.2413793e-02
   1.4305419e+01  -1.2413793e-02
   1.4320197e+01  -1.1896552e-02
   1.4334975e+01  -1.1896552e-02
   1.4344828e+01  -1.1379310e-02
   1.4359606e+01  -1.0862069e-02
   1.4374384e+01  -1.0344828e-02
   1.4379310e+01  -1.0344828e-02
   1.4389163e+01  -9.8275862e-03
   1.4403941e+01  -9.8275862e-03
   1.4418719e+01  -9.3103448e-03
   1.4433498e+01  -8.7931034e-03
   1.4448276e+01  -8.7931034e-03
   1.4463054e+01  -8.2758621e-03
   1.4477833e+01  -7.7586207e-03
   1.4492611e+01  -7.2413793e-03
   1.4507389e+01  -6.2068966e-03
   1.4507389e+01  -6.2068966e-03
   1.4522167e+01  -5.6896552e-03
   1.4536946e+01  -5.1724138e-03
   1.4546798e+01  -5.1724138e-03
   1.4561576e+01  -4.6551724e-03
   1.4576355e+01  -4.1379310e-03
   1.4591133e+01  -3.6206897e-03
   1.4605911e+01  -2.5862069e-03
   1.4615764e+01  -2.5862069e-03
   1.4620690e+01  -2.0689655e-03
   1.4635468e+01  -1.5517241e-03
   1.4650246e+01  -1.0344828e-03
   1.4665025e+01  -5.1724138e-04
   1.4679803e+01   0.0000000e+00
   1.4694581e+01   5.1724138e-04
   1.4709360e+01   1.5517241e-03
   1.4714286e+01   1.5517241e-03
   1.4724138e+01   2.0689655e-03
   1.4738916e+01   2.5862069e-03
   1.4753695e+01   3.1034483e-03
   1.4763547e+01   3.6206897e-03
   1.4778325e+01   4.1379310e-03
   1.4793103e+01   4.6551724e-03
   1.4807882e+01   5.1724138e-03
   1.4817734e+01   5.6896552e-03
   1.4822660e+01   5.6896552e-03
   1.4837438e+01   6.2068966e-03
   1.4852217e+01   6.7241379e-03
   1.4866995e+01   7.2413793e-03
   1.4881773e+01   7.7586207e-03
   1.4896552e+01   7.7586207e-03
   1.4911330e+01   8.2758621e-03
   1.4926108e+01   8.7931034e-03
   1.4940887e+01   9.3103448e-03
   1.4945813e+01   9.8275862e-03
   1.4955665e+01   9.8275862e-03
   1.4965517e+01   1.0344828e-02
   1.4980296e+01   1.0862069e-02
   1.4995074e+01   1.0862069e-02
   1.5009852e+01   1.1379310e-02
   1.5024631e+01   1.1379310e-02
   1.5039409e+01   1.1379310e-02
   1.5054187e+01   1.1896552e-02
   1.5068966e+01   1.1896552e-02
   1.5083744e+01   1.2413793e-02
   1.5098522e+01   1.2413793e-02
   1.5113300e+01   1.2413793e-02
   1.5128079e+01   1.2413793e-02
   1.5142857e+01   1.2931034e-02
   1.5157635e+01   1.2931034e-02
   1.5167488e+01   1.2931034e-02
   1.5182266e+01   1.2931034e-02
   1.5197044e+01   1.2931034e-02
   1.5211823e+01   1.2931034e-02
   1.5226601e+01   1.2931034e-02
   1.5241379e+01   1.2413793e-02
   1.5256158e+01   1.2413793e-02
   1.5270936e+01   1.2413793e-02
   1.5285714e+01   1.1896552e-02
   1.5300493e+01   1.1896552e-02
   1.5315271e+01   1.1896552e-02
   1.5330049e+01   1.1379310e-02
   1.5344828e+01   1.1379310e-02
   1.5359606e+01   1.0862069e-02
   1.5369458e+01   1.0344828e-02
   1.5384236e+01   1.0344828e-02
   1.5394089e+01   9.8275862e-03
   1.5399015e+01   9.8275862e-03
   1.5413793e+01   9.3103448e-03
   1.5428571e+01   8.7931034e-03
   1.5443350e+01   8.2758621e-03
   1.5458128e+01   8.2758621e-03
   1.5472906e+01   7.7586207e-03
   1.5487685e+01   7.2413793e-03
   1.5502463e+01   6.7241379e-03
   1.5517241e+01   6.2068966e-03
   1.5522167e+01   5.6896552e-03
   1.5532020e+01   5.6896552e-03
   1.5546798e+01   5.1724138e-03
   1.5561576e+01   4.6551724e-03
   1.5576355e+01   4.1379310e-03
   1.5586207e+01   3.6206897e-03
   1.5600985e+01   3.1034483e-03
   1.5615764e+01   2.5862069e-03
   1.5630542e+01   2.0689655e-03
   1.5635468e+01   1.5517241e-03
   1.5645320e+01   1.0344828e-03
   1.5660099e+01   1.0344828e-03
   1.5674877e+01   5.1724138e-04
   1.5689655e+01   0.0000000e+00
   1.5704433e+01  -5.1724138e-04
   1.5719212e+01  -1.0344828e-03
   1.5733990e+01  -1.5517241e-03
   1.5743842e+01  -2.5862069e-03
   1.5748768e+01  -2.5862069e-03
   1.5763547e+01  -3.1034483e-03
   1.5778325e+01  -3.1034483e-03
   1.5788177e+01  -3.6206897e-03
   1.5802956e+01  -4.1379310e-03
   1.5817734e+01  -4.6551724e-03
   1.5832512e+01  -4.6551724e-03
   1.5847291e+01  -5.6896552e-03
   1.5862069e+01  -6.2068966e-03
   1.5871921e+01  -6.2068966e-03
   1.5876847e+01  -6.7241379e-03
   1.5891626e+01  -6.7241379e-03
   1.5906404e+01  -7.2413793e-03
   1.5921182e+01  -7.7586207e-03
   1.5935961e+01  -7.7586207e-03
   1.5950739e+01  -8.2758621e-03
   1.5965517e+01  -8.2758621e-03
   1.5980296e+01  -8.7931034e-03
   1.5990148e+01  -8.7931034e-03
   1.6004926e+01  -9.3103448e-03
   1.6019704e+01  -9.8275862e-03
   1.6034483e+01  -1.0344828e-02
   1.6049261e+01  -1.0344828e-02
   1.6049261e+01  -1.0344828e-02
   1.6064039e+01  -1.0862069e-02
   1.6078818e+01  -1.0862069e-02
   1.6093596e+01  -1.0862069e-02
   1.6108374e+01  -1.0862069e-02
   1.6123153e+01  -1.1379310e-02
   1.6137931e+01  -1.1379310e-02
   1.6152709e+01  -1.1379310e-02
   1.6167488e+01  -1.1379310e-02
   1.6182266e+01  -1.1379310e-02
   1.6192118e+01  -1.1379310e-02
   1.6206897e+01  -1.1379310e-02
   1.6221675e+01  -1.1379310e-02
   1.6236453e+01  -1.1379310e-02
   1.6251232e+01  -1.1379310e-02
   1.6266010e+01  -1.1379310e-02
   1.6280788e+01  -1.1379310e-02
   1.6295567e+01  -1.0862069e-02
   1.6310345e+01  -1.0862069e-02
   1.6325123e+01  -1.0862069e-02
   1.6334975e+01  -1.0344828e-02
   1.6339901e+01  -1.0344828e-02
   1.6354680e+01  -9.8275862e-03
   1.6369458e+01  -9.8275862e-03
   1.6384236e+01  -9.3103448e-03
   1.6394089e+01  -9.3103448e-03
   1.6408867e+01  -8.7931034e-03
   1.6423645e+01  -8.7931034e-03
   1.6438424e+01  -8.2758621e-03
   1.6453202e+01  -8.2758621e-03
   1.6467980e+01  -7.7586207e-03
   1.6482759e+01  -7.2413793e-03
   1.6497537e+01  -6.7241379e-03
   1.6512315e+01  -6.2068966e-03
   1.6512315e+01  -6.2068966e-03
   1.6527094e+01  -6.2068966e-03
   1.6541872e+01  -5.6896552e-03
   1.6556650e+01  -5.1724138e-03
   1.6571429e+01  -4.6551724e-03
   1.6586207e+01  -4.6551724e-03
   1.6600985e+01  -4.1379310e-03
   1.6610837e+01  -3.6206897e-03
   1.6625616e+01  -3.1034483e-03
   1.6640394e+01  -2.5862069e-03
   1.6645320e+01  -2.5862069e-03
   1.6655172e+01  -2.0689655e-03
   1.6669951e+01  -1.5517241e-03
   1.6684729e+01  -1.0344828e-03
   1.6699507e+01  -5.1724138e-04
   1.6714286e+01  -5.1724138e-04
   1.6729064e+01   0.0000000e+00
   1.6743842e+01   5.1724138e-04
   1.6758621e+01   1.0344828e-03
   1.6768473e+01   1.5517241e-03
   1.6773399e+01   2.0689655e-03
   1.6788177e+01   2.0689655e-03
   1.6802956e+01   2.5862069e-03
   1.6812808e+01   3.1034483e-03
   1.6827586e+01   3.6206897e-03
   1.6842365e+01   3.6206897e-03
   1.6857143e+01   4.1379310e-03
   1.6871921e+01   4.6551724e-03
   1.6886700e+01   5.1724138e-03
   1.6896552e+01   5.6896552e-03
   1.6901478e+01   5.6896552e-03
   1.6916256e+01   6.2068966e-03
   1.6931034e+01   6.7241379e-03
   1.6945813e+01   6.7241379e-03
   1.6960591e+01   7.2413793e-03
   1.6975369e+01   7.2413793e-03
   1.6990148e+01   7.7586207e-03
   1.7004926e+01   7.7586207e-03
   1.7014778e+01   8.2758621e-03
   1.7029557e+01   8.7931034e-03
   1.7044335e+01   8.7931034e-03
   1.7059113e+01   9.3103448e-03
   1.7073892e+01   9.8275862e-03
   1.7078818e+01   9.8275862e-03
   1.7088670e+01   9.8275862e-03
   1.7103448e+01   1.0344828e-02
   1.7118227e+01   1.0344828e-02
   1.7133005e+01   1.0344828e-02
   1.7147783e+01   1.0344828e-02
   1.7162562e+01   1.0862069e-02
   1.7177340e+01   1.0862069e-02
   1.7192118e+01   1.0862069e-02
   1.7206897e+01   1.0862069e-02
   1.7216749e+01   1.0862069e-02
   1.7231527e+01   1.0862069e-02
   1.7246305e+01   1.0862069e-02
   1.7261084e+01   1.0862069e-02
   1.7275862e+01   1.0862069e-02
   1.7290640e+01   1.0862069e-02
   1.7305419e+01   1.0344828e-02
   1.7320197e+01   1.0344828e-02
   1.7334975e+01   1.0344828e-02
   1.7349754e+01   9.8275862e-03
   1.7359606e+01   9.8275862e-03
   1.7364532e+01   9.8275862e-03
   1.7379310e+01   9.3103448e-03
   1.7394089e+01   8.7931034e-03
   1.7408867e+01   8.7931034e-03
   1.7423645e+01   8.2758621e-03
   1.7433498e+01   8.2758621e-03
   1.7448276e+01   7.7586207e-03
   1.7463054e+01   7.7586207e-03
   1.7477833e+01   7.2413793e-03
   1.7492611e+01   7.2413793e-03
   1.7507389e+01   6.7241379e-03
   1.7522167e+01   6.2068966e-03
   1.7536946e+01   5.6896552e-03
   1.7536946e+01   5.6896552e-03
   1.7551724e+01   5.1724138e-03
   1.7566502e+01   5.1724138e-03
   1.7581281e+01   4.6551724e-03
   1.7596059e+01   4.1379310e-03
   1.7610837e+01   4.1379310e-03
   1.7625616e+01   3.6206897e-03
   1.7635468e+01   3.1034483e-03
   1.7650246e+01   2.5862069e-03
   1.7665025e+01   2.0689655e-03
   1.7674877e+01   1.5517241e-03
   1.7679803e+01   1.5517241e-03
   1.7694581e+01   1.0344828e-03
   1.7709360e+01   5.1724138e-04
   1.7724138e+01   5.1724138e-04
   1.7738916e+01   0.0000000e+00
   1.7753695e+01  -5.1724138e-04
   1.7768473e+01  -5.1724138e-04
   1.7783251e+01  -1.0344828e-03
   1.7798030e+01  -1.5517241e-03
   1.7807882e+01  -2.5862069e-03
   1.7812808e+01  -2.5862069e-03
   1.7827586e+01  -2.5862069e-03
   1.7837438e+01  -3.1034483e-03
   1.7852217e+01  -3.6206897e-03
   1.7866995e+01  -3.6206897e-03
   1.7881773e+01  -4.1379310e-03
   1.7896552e+01  -4.1379310e-03
   1.7911330e+01  -4.6551724e-03
   1.7926108e+01  -5.1724138e-03
   1.7940887e+01  -5.6896552e-03
   1.7955665e+01  -6.2068966e-03
   1.7965517e+01  -6.2068966e-03
   1.7970443e+01  -6.7241379e-03
   1.7985222e+01  -6.7241379e-03
   1.8000000e+01  -7.2413793e-03
   1.8014778e+01  -7.2413793e-03
   1.8029557e+01  -7.2413793e-03
   1.8039409e+01  -7.7586207e-03
   1.8054187e+01  -7.7586207e-03
   1.8068966e+01  -7.7586207e-03
   1.8083744e+01  -8.2758621e-03
   1.8098522e+01  -8.2758621e-03
   1.8113300e+01  -8.2758621e-03
   1.8128079e+01  -8.7931034e-03
   1.8142857e+01  -8.7931034e-03
   1.8157635e+01  -8.7931034e-03
   1.8172414e+01  -8.7931034e-03
   1.8187192e+01  -9.3103448e-03
   1.8201970e+01  -9.3103448e-03
   1.8216749e+01  -9.3103448e-03
   1.8231527e+01  -9.3103448e-03
   1.8241379e+01  -9.3103448e-03
   1.8256158e+01  -9.3103448e-03
   1.8270936e+01  -9.3103448e-03
   1.8285714e+01  -9.3103448e-03
   1.8300493e+01  -9.3103448e-03
   1.8315271e+01  -9.3103448e-03
   1.8330049e+01  -8.7931034e-03
   1.8344828e+01  -8.7931034e-03
   1.8359606e+01  -8.7931034e-03
   1.8374384e+01  -8.7931034e-03
   1.8389163e+01  -8.7931034e-03
   1.8403941e+01  -8.2758621e-03
   1.8418719e+01  -8.2758621e-03
   1.8433498e+01  -8.2758621e-03
   1.8448276e+01  -7.7586207e-03
   1.8458128e+01  -7.7586207e-03
   1.8472906e+01  -7.2413793e-03
   1.8487685e+01  -7.2413793e-03
   1.8502463e+01  -6.7241379e-03
   1.8517241e+01  -6.2068966e-03
   1.8517241e+01  -6.2068966e-03
   1.8532020e+01  -5.6896552e-03
   1.8546798e+01  -5.6896552e-03
   1.8561576e+01  -5.1724138e-03
   1.8576355e+01  -5.1724138e-03
   1.8591133e+01  -4.6551724e-03
   1.8605911e+01  -4.6551724e-03
   1.8620690e+01  -4.1379310e-03
   1.8635468e+01  -3.6206897e-03
   1.8650246e+01  -3.6206897e-03
   1.8660099e+01  -3.1034483e-03
   1.8674877e+01  -2.5862069e-03
   1.8679803e+01  -2.5862069e-03
   1.8689655e+01  -2.0689655e-03
   1.8704433e+01  -1.5517241e-03
   1.8719212e+01  -1.0344828e-03
   1.8733990e+01  -1.0344828e-03
   1.8748768e+01  -5.1724138e-04
   1.8763547e+01  -5.1724138e-04
   1.8778325e+01   0.0000000e+00
   1.8793103e+01   5.1724138e-04
   1.8807882e+01   1.0344828e-03
   1.8822660e+01   1.5517241e-03
   1.8827586e+01   1.5517241e-03
   1.8837438e+01   2.0689655e-03
   1.8852217e+01   2.5862069e-03
   1.8862069e+01   2.5862069e-03
   1.8876847e+01   3.1034483e-03
   1.8891626e+01   3.1034483e-03
   1.8906404e+01   3.6206897e-03
   1.8921182e+01   3.6206897e-03
   1.8935961e+01   4.1379310e-03
   1.8950739e+01   4.6551724e-03
   1.8965517e+01   5.1724138e-03
   1.8980296e+01   5.6896552e-03
   1.8985222e+01   5.6896552e-03
   1.8995074e+01   5.6896552e-03
   1.9009852e+01   6.2068966e-03
   1.9024631e+01   6.2068966e-03
   1.9039409e+01   6.7241379e-03
   1.9054187e+01   6.7241379e-03
   1.9064039e+01   7.2413793e-03
   1.9078818e+01   7.2413793e-03
   1.9093596e+01   7.2413793e-03
   1.9108374e+01   7.7586207e-03
   1.9123153e+01   7.7586207e-03
   1.9137931e+01   7.7586207e-03
   1.9152709e+01   8.2758621e-03
   1.9167488e+01   8.2758621e-03
   1.9182266e+01   8.2758621e-03
   1.9197044e+01   8.2758621e-03
   1.9211823e+01   8.7931034e-03
   1.9226601e+01   8.7931034e-03
   1.9241379e+01   8.7931034e-03
   1.9256158e+01   8.7931034e-03
   1.9270936e+01   8.7931034e-03
   1.9280788e+01   8.7931034e-03
   1.9295567e+01   8.7931034e-03
   1.9310345e+01   8.7931034e-03
   1.9325123e+01   8.7931034e-03
   1.9339901e+01   8.7931034e-03
   1.9354680e+01   8.2758621e-03
   1.9369458e+01   8.2758621e-03
   1.9384236e+01   8.2758621e-03
   1.9399015e+01   8.2758621e-03
   1.9413793e+01   7.7586207e-03
   1.9428571e+01   7.7586207e-03
   1.9443350e+01   7.7586207e-03
   1.9458128e+01   7.2413793e-03
   1.9472906e+01   7.2413793e-03
   1.9482759e+01   7.2413793e-03
   1.9497537e+01   6.7241379e-03
   1.9512315e+01   6.7241379e-03
   1.9527094e+01   6.2068966e-03
   1.9541872e+01   5.6896552e-03
   1.9541872e+01   5.6896552e-03
   1.9556650e+01   5.1724138e-03
   1.9571429e+01   5.1724138e-03
   1.9586207e+01   4.6551724e-03
   1.9600985e+01   4.6551724e-03
   1.9615764e+01   4.1379310e-03
   1.9630542e+01   4.1379310e-03
   1.9645320e+01   3.6206897e-03
   1.9660099e+01   3.1034483e-03
   1.9674877e+01   3.1034483e-03
   1.9684729e+01   2.5862069e-03
   1.9699507e+01   2.0689655e-03
   1.9714286e+01   1.5517241e-03
   1.9714286e+01   1.5517241e-03
   1.9729064e+01   1.0344828e-03
   1.9743842e+01   1.0344828e-03
   1.9758621e+01   5.1724138e-04
   1.9773399e+01   5.1724138e-04
   1.9788177e+01   0.0000000e+00
   1.9802956e+01  -5.1724138e-04
   1.9817734e+01  -5.1724138e-04
   1.9832512e+01  -1.0344828e-03
   1.9847291e+01  -1.5517241e-03
   1.9862069e+01  -2.0689655e-03
   1.9871921e+01  -2.5862069e-03
   1.9876847e+01  -2.5862069e-03
   1.9886700e+01  -2.5862069e-03
   1.9901478e+01  -3.1034483e-03
   1.9916256e+01  -3.1034483e-03
   1.9931034e+01  -3.6206897e-03
   1.9945813e+01  -3.6206897e-03
   1.9960591e+01  -4.1379310e-03
   1.9975369e+01  -4.1379310e-03
   1.9990148e+01  -4.6551724e-03
   2.0004926e+01  -4.6551724e-03
   2.0019704e+01  -5.1724138e-03
   2.0034483e+01  -5.1724138e-03
   2.0049261e+01  -5.6896552e-03
   2.0064039e+01  -6.2068966e-03
   2.0073892e+01  -6.2068966e-03
   2.0078818e+01  -6.2068966e-03
   2.0093596e+01  -6.7241379e-03
   2.0103448e+01  -6.7241379e-03
   2.0118227e+01  -6.7241379e-03
   2.0133005e+01  -7.2413793e-03
   2.0147783e+01  -7.2413793e-03
   2.0162562e+01  -7.2413793e-03
   2.0177340e+01  -7.2413793e-03
   2.0192118e+01  -7.7586207e-03
   2.0206897e+01  -7.7586207e-03
   2.0221675e+01  -7.7586207e-03
   2.0236453e+01  -7.7586207e-03
   2.0251232e+01  -7.7586207e-03
   2.0266010e+01  -7.7586207e-03
   2.0280788e+01  -7.7586207e-03
   2.0295567e+01  -7.7586207e-03
   2.0305419e+01  -7.7586207e-03
   2.0320197e+01  -7.7586207e-03
   2.0334975e+01  -7.7586207e-03
   2.0349754e+01  -7.7586207e-03
   2.0364532e+01  -7.7586207e-03
   2.0379310e+01  -7.7586207e-03
   2.0394089e+01  -7.7586207e-03
   2.0408867e+01  -7.2413793e-03
   2.0423645e+01  -7.2413793e-03
   2.0438424e+01  -7.2413793e-03
   2.0453202e+01  -7.2413793e-03
   2.0467980e+01  -6.7241379e-03
   2.0482759e+01  -6.7241379e-03
   2.0492611e+01  -6.2068966e-03
   2.0497537e+01  -6.2068966e-03
   2.0507389e+01  -6.2068966e-03
   2.0522167e+01  -5.6896552e-03
   2.0536946e+01  -5.6896552e-03
   2.0551724e+01  -5.1724138e-03
   2.0566502e+01  -5.1724138e-03
   2.0581281e+01  -4.6551724e-03
   2.0596059e+01  -4.6551724e-03
   2.0610837e+01  -4.6551724e-03
   2.0625616e+01  -4.1379310e-03
   2.0640394e+01  -4.1379310e-03
   2.0655172e+01  -3.6206897e-03
   2.0669951e+01  -3.1034483e-03
   2.0684729e+01  -3.1034483e-03
   2.0699507e+01  -2.5862069e-03
   2.0699507e+01  -2.5862069e-03
   2.0709360e+01  -2.0689655e-03
   2.0724138e+01  -1.5517241e-03
   2.0738916e+01  -1.5517241e-03
   2.0753695e+01  -1.0344828e-03
   2.0768473e+01  -1.0344828e-03
   2.0783251e+01  -5.1724138e-04
   2.0798030e+01  -5.1724138e-04
   2.0812808e+01   0.0000000e+00
   2.0827586e+01   0.0000000e+00
   2.0842365e+01   5.1724138e-04
   2.0857143e+01   1.0344828e-03
   2.0871921e+01   1.5517241e-03
   2.0876847e+01   1.5517241e-03
   2.0886700e+01   2.0689655e-03
   2.0901478e+01   2.0689655e-03
   2.0911330e+01   2.5862069e-03
   2.0926108e+01   2.5862069e-03
   2.0940887e+01   3.1034483e-03
   2.0955665e+01   3.1034483e-03
   2.0970443e+01   3.6206897e-03
   2.0985222e+01   3.6206897e-03
   2.1000000e+01   4.1379310e-03
   2.1014778e+01   4.1379310e-03
   2.1029557e+01   4.6551724e-03
   2.1044335e+01   4.6551724e-03
   2.1059113e+01   5.1724138e-03
   2.1073892e+01   5.6896552e-03
   2.1078818e+01   5.6896552e-03
   2.1088670e+01   5.6896552e-03
   2.1103448e+01   6.2068966e-03
   2.1118227e+01   6.2068966e-03
   2.1128079e+01   6.2068966e-03
   2.1142857e+01   6.7241379e-03
   2.1157635e+01   6.7241379e-03
   2.1172414e+01   6.7241379e-03
   2.1187192e+01   6.7241379e-03
   2.1201970e+01   7.2413793e-03
   2.1216749e+01   7.2413793e-03
   2.1231527e+01   7.2413793e-03
   2.1246305e+01   7.2413793e-03
   2.1261084e+01   7.2413793e-03
   2.1275862e+01   7.2413793e-03
   2.1290640e+01   7.2413793e-03
   2.1305419e+01   7.2413793e-03
   2.1320197e+01   7.2413793e-03
   2.1330049e+01   7.2413793e-03
   2.1344828e+01   7.2413793e-03
   2.1359606e+01   7.2413793e-03
   2.1374384e+01   7.2413793e-03
   2.1389163e+01   7.2413793e-03
   2.1403941e+01   7.2413793e-03
   2.1418719e+01   7.2413793e-03
   2.1433498e+01   7.2413793e-03
   2.1448276e+01   6.7241379e-03
   2.1463054e+01   6.7241379e-03
   2.1477833e+01   6.7241379e-03
   2.1492611e+01   6.7241379e-03
   2.1507389e+01   6.2068966e-03
   2.1522167e+01   6.2068966e-03
   2.1532020e+01   5.6896552e-03
   2.1532020e+01   5.6896552e-03
   2.1546798e+01   5.6896552e-03
   2.1561576e+01   5.1724138e-03
   2.1576355e+01   5.1724138e-03
   2.1591133e+01   4.6551724e-03
   2.1605911e+01   4.6551724e-03
   2.1620690e+01   4.1379310e-03
   2.1635468e+01   4.1379310e-03
   2.1650246e+01   3.6206897e-03
   2.1665025e+01   3.6206897e-03
   2.1679803e+01   3.1034483e-03
   2.1694581e+01   3.1034483e-03
   2.1709360e+01   2.5862069e-03
   2.1724138e+01   2.5862069e-03
   2.1733990e+01   2.0689655e-03
   2.1743842e+01   1.5517241e-03
   2.1748768e+01   1.5517241e-03
   2.1763547e+01   1.0344828e-03
   2.1778325e+01   1.0344828e-03
   2.1793103e+01   5.1724138e-04
   2.1807882e+01   5.1724138e-04
   2.1822660e+01   0.0000000e+00
   2.1837438e+01   0.0000000e+00
   2.1852217e+01  -5.1724138e-04
   2.1866995e+01  -5.1724138e-04
   2.1881773e+01  -1.0344828e-03
   2.1896552e+01  -1.0344828e-03
   2.1911330e+01  -1.5517241e-03
   2.1926108e+01  -2.0689655e-03
   2.1935961e+01  -2.5862069e-03
   2.1940887e+01  -2.5862069e-03
   2.1950739e+01  -2.5862069e-03
   2.1965517e+01  -3.1034483e-03
   2.1980296e+01  -3.1034483e-03
   2.1995074e+01  -3.6206897e-03
   2.2009852e+01  -3.6206897e-03
   2.2024631e+01  -3.6206897e-03
   2.2039409e+01  -4.1379310e-03
   2.2054187e+01  -4.1379310e-03
   2.2068966e+01  -4.1379310e-03
   2.2083744e+01  -4.6551724e-03
   2.2098522e+01  -4.6551724e-03
   2.2113300e+01  -4.6551724e-03
   2.2128079e+01  -5.1724138e-03
   2.2142857e+01  -5.1724138e-03
   2.2152709e+01  -5.6896552e-03
   2.2167488e+01  -5.6896552e-03
   2.2182266e+01  -5.6896552e-03
   2.2197044e+01  -6.2068966e-03
   2.2211823e+01  -6.2068966e-03
   2.2216749e+01  -6.2068966e-03
   2.2226601e+01  -6.2068966e-03
   2.2241379e+01  -6.7241379e-03
   2.2256158e+01  -6.7241379e-03
   2.2270936e+01  -6.7241379e-03
   2.2285714e+01  -6.7241379e-03
   2.2300493e+01  -6.7241379e-03
   2.2315271e+01  -6.7241379e-03
   2.2330049e+01  -6.7241379e-03
   2.2344828e+01  -6.7241379e-03
   2.2354680e+01  -6.7241379e-03
   2.2369458e+01  -6.7241379e-03
   2.2384236e+01  -6.7241379e-03
   2.2399015e+01  -6.7241379e-03
   2.2413793e+01  -6.7241379e-03
   2.2428571e+01  -6.7241379e-03
   2.2443350e+01  -6.7241379e-03
   2.2458128e+01  -6.2068966e-03
   2.2458128e+01  -6.2068966e-03
   2.2472906e+01  -6.2068966e-03
   2.2487685e+01  -6.2068966e-03
   2.2502463e+01  -5.6896552e-03
   2.2517241e+01  -5.6896552e-03
   2.2532020e+01  -5.1724138e-03
   2.2546798e+01  -5.1724138e-03
   2.2556650e+01  -5.1724138e-03
   2.2571429e+01  -4.6551724e-03
   2.2586207e+01  -4.6551724e-03
   2.2600985e+01  -4.6551724e-03
   2.2615764e+01  -4.6551724e-03
   2.2630542e+01  -4.1379310e-03
   2.2645320e+01  -4.1379310e-03
   2.2660099e+01  -3.6206897e-03
   2.2674877e+01  -3.6206897e-03
   2.2689655e+01  -3.1034483e-03
   2.2704433e+01  -3.1034483e-03
   2.2719212e+01  -2.5862069e-03
   2.2729064e+01  -2.5862069e-03
   2.2733990e+01  -2.0689655e-03
   2.2748768e+01  -2.0689655e-03
   2.2758621e+01  -1.5517241e-03
   2.2773399e+01  -1.5517241e-03
   2.2788177e+01  -1.0344828e-03
   2.2802956e+01  -1.0344828e-03
   2.2817734e+01  -1.0344828e-03
   2.2832512e+01  -5.1724138e-04
   2.2847291e+01  -5.1724138e-04
   2.2862069e+01   0.0000000e+00
   2.2876847e+01   0.0000000e+00
   2.2891626e+01   5.1724138e-04
   2.2906404e+01   1.0344828e-03
   2.2921182e+01   1.0344828e-03
   2.2935961e+01   1.5517241e-03
   2.2940887e+01   1.5517241e-03
   2.2950739e+01   2.0689655e-03
   2.2965517e+01   2.0689655e-03
   2.2975369e+01   2.5862069e-03
   2.2990148e+01   2.5862069e-03
   2.3004926e+01   2.5862069e-03
   2.3019704e+01   3.1034483e-03
   2.3034483e+01   3.1034483e-03
   2.3049261e+01   3.1034483e-03
   2.3064039e+01   3.6206897e-03
   2.3078818e+01   3.6206897e-03
   2.3093596e+01   4.1379310e-03
   2.3108374e+01   4.1379310e-03
   2.3123153e+01   4.1379310e-03
   2.3137931e+01   4.6551724e-03
   2.3152709e+01   4.6551724e-03
   2.3167488e+01   5.1724138e-03
   2.3177340e+01   5.1724138e-03
   2.3192118e+01   5.1724138e-03
   2.3206897e+01   5.6896552e-03
   2.3221675e+01   5.6896552e-03
   2.3221675e+01   5.6896552e-03
   2.3236453e+01   5.6896552e-03
   2.3251232e+01   6.2068966e-03
   2.3266010e+01   6.2068966e-03
   2.3280788e+01   6.2068966e-03
   2.3295567e+01   6.2068966e-03
   2.3310345e+01   6.2068966e-03
   2.3325123e+01   6.2068966e-03
   2.3339901e+01   6.2068966e-03
   2.3354680e+01   6.2068966e-03
   2.3369458e+01   6.2068966e-03
   2.3379310e+01   6.2068966e-03
   2.3394089e+01   6.2068966e-03
   2.3408867e+01   6.2068966e-03
   2.3423645e+01   6.2068966e-03
   2.3438424e+01   6.2068966e-03
   2.3453202e+01   6.2068966e-03
   2.3467980e+01   6.2068966e-03
   2.3482759e+01   5.6896552e-03
   2.3497537e+01   5.6896552e-03
   2.3497537e+01   5.6896552e-03
   2.3512315e+01   5.6896552e-03
   2.3527094e+01   5.1724138e-03
   2.3541872e+01   5.1724138e-03
   2.3556650e+01   5.1724138e-03
   2.3571429e+01   4.6551724e-03
   2.3581281e+01   4.6551724e-03
   2.3596059e+01   4.6551724e-03
   2.3610837e+01   4.1379310e-03
   2.3625616e+01   4.1379310e-03
   2.3640394e+01   4.1379310e-03
   2.3655172e+01   3.6206897e-03
   2.3669951e+01   3.6206897e-03
   2.3684729e+01   3.6206897e-03
   2.3699507e+01   3.1034483e-03
   2.3714286e+01   3.1034483e-03
   2.3729064e+01   2.5862069e-03
   2.3743842e+01   2.5862069e-03
   2.3758621e+01   2.0689655e-03
   2.3773399e+01   1.5517241e-03
   2.3773399e+01   1.5517241e-03
   2.3788177e+01   1.5517241e-03
   2.3798030e+01   1.0344828e-03
   2.3812808e+01   1.0344828e-03
   2.3827586e+01   5.1724138e-04
   2.3842365e+01   5.1724138e-04
   2.3857143e+01   5.1724138e-04
   2.3871921e+01   0.0000000e+00
   2.3886700e+01   0.0000000e+00
   2.3901478e+01  -5.1724138e-04
   2.3916256e+01  -5.1724138e-04
   2.3931034e+01  -1.0344828e-03
   2.3945813e+01  -1.0344828e-03
   2.3960591e+01  -1.5517241e-03
   2.3975369e+01  -1.5517241e-03
   2.3990148e+01  -2.0689655e-03
   2.4000000e+01  -2.0689655e-03
   2.4000000e+01  -2.5862069e-03
   2.4014778e+01  -2.5862069e-03
   2.4029557e+01  -2.5862069e-03
   2.4044335e+01  -3.1034483e-03
   2.4059113e+01  -3.1034483e-03
   2.4073892e+01  -3.1034483e-03
   2.4088670e+01  -3.6206897e-03
   2.4103448e+01  -3.6206897e-03
   2.4118227e+01  -3.6206897e-03
   2.4133005e+01  -4.1379310e-03
   2.4147783e+01  -4.1379310e-03
   2.4162562e+01  -4.1379310e-03
   2.4177340e+01  -4.1379310e-03
   2.4192118e+01  -4.1379310e-03
   2.4201970e+01  -4.6551724e-03
   2.4216749e+01  -4.6551724e-03
   2.4231527e+01  -4.6551724e-03
   2.4246305e+01  -4.6551724e-03
   2.4261084e+01  -5.1724138e-03
   2.4275862e+01  -5.1724138e-03
   2.4290640e+01  -5.1724138e-03
   2.4305419e+01  -5.1724138e-03
   2.4320197e+01  -5.1724138e-03
   2.4334975e+01  -5.1724138e-03
   2.4349754e+01  -5.1724138e-03
   2.4364532e+01  -5.1724138e-03
   2.4379310e+01  -5.6896552e-03
   2.4394089e+01  -5.6896552e-03
   2.4403941e+01  -5.6896552e-03
   2.4418719e+01  -5.1724138e-03
   2.4433498e+01  -5.1724138e-03
   2.4448276e+01  -5.1724138e-03
   2.4463054e+01  -5.1724138e-03
   2.4477833e+01  -5.1724138e-03
   2.4492611e+01  -5.1724138e-03
   2.4507389e+01  -5.1724138e-03
   2.4522167e+01  -5.1724138e-03
   2.4536946e+01  -4.6551724e-03
   2.4551724e+01  -4.6551724e-03
   2.4566502e+01  -4.6551724e-03
   2.4581281e+01  -4.6551724e-03
   2.4596059e+01  -4.6551724e-03
   2.4610837e+01  -4.1379310e-03
   2.4620690e+01  -4.1379310e-03
   2.4635468e+01  -4.1379310e-03
   2.4650246e+01  -3.6206897e-03
   2.4665025e+01  -3.6206897e-03
   2.4679803e+01  -3.6206897e-03
   2.4694581e+01  -3.1034483e-03
   2.4709360e+01  -3.1034483e-03
   2.4724138e+01  -2.5862069e-03
   2.4738916e+01  -2.5862069e-03
   2.4748768e+01  -2.5862069e-03
   2.4753695e+01  -2.0689655e-03
   2.4768473e+01  -2.0689655e-03
   2.4783251e+01  -1.5517241e-03
   2.4798030e+01  -1.5517241e-03
   2.4812808e+01  -1.5517241e-03
   2.4822660e+01  -1.0344828e-03
   2.4837438e+01  -1.0344828e-03
   2.4852217e+01  -5.1724138e-04
   2.4866995e+01  -5.1724138e-04
   2.4881773e+01  -5.1724138e-04
   2.4896552e+01   0.0000000e+00
   2.4911330e+01   0.0000000e+00
   2.4926108e+01   0.0000000e+00
   2.4940887e+01   5.1724138e-04
   2.4955665e+01   5.1724138e-04
   2.4970443e+01   1.0344828e-03
   2.4985222e+01   1.5517241e-03
   2.5000000e+01   1.5517241e-03
   2.5000000e+01   1.5517241e-03
   2.5014778e+01   2.0689655e-03
   2.5024631e+01   2.0689655e-03
   2.5039409e+01   2.5862069e-03
   2.5054187e+01   2.5862069e-03
   2.5068966e+01   2.5862069e-03
   2.5083744e+01   2.5862069e-03
   2.5098522e+01   3.1034483e-03
   2.5113300e+01   3.1034483e-03
   2.5128079e+01   3.1034483e-03
   2.5142857e+01   3.6206897e-03
   2.5157635e+01   3.6206897e-03
   2.5172414e+01   3.6206897e-03
   2.5187192e+01   3.6206897e-03
   2.5201970e+01   4.1379310e-03
   2.5216749e+01   4.1379310e-03
   2.5226601e+01   4.1379310e-03
   2.5241379e+01   4.1379310e-03
   2.5256158e+01   4.1379310e-03
   2.5270936e+01   4.6551724e-03
   2.5285714e+01   4.6551724e-03
   2.5300493e+01   4.6551724e-03
   2.5315271e+01   4.6551724e-03
   2.5330049e+01   4.6551724e-03
   2.5344828e+01   5.1724138e-03
   2.5359606e+01   5.1724138e-03
   2.5374384e+01   5.1724138e-03
   2.5389163e+01   5.1724138e-03
   2.5403941e+01   5.1724138e-03
   2.5418719e+01   5.1724138e-03
   2.5428571e+01   5.1724138e-03
   2.5443350e+01   5.1724138e-03
   2.5458128e+01   5.1724138e-03
   2.5472906e+01   5.1724138e-03
   2.5487685e+01   5.1724138e-03
   2.5502463e+01   4.6551724e-03
   2.5517241e+01   4.6551724e-03
   2.5532020e+01   4.6551724e-03
   2.5546798e+01   4.6551724e-03
   2.5561576e+01   4.6551724e-03
   2.5576355e+01   4.1379310e-03
   2.5591133e+01   4.1379310e-03
   2.5605911e+01   4.1379310e-03
   2.5620690e+01   4.1379310e-03
   2.5635468e+01   3.6206897e-03
   2.5645320e+01   3.6206897e-03
   2.5660099e+01   3.6206897e-03
   2.5674877e+01   3.6206897e-03
   2.5689655e+01   3.1034483e-03
   2.5704433e+01   3.1034483e-03
   2.5719212e+01   3.1034483e-03
   2.5733990e+01   2.5862069e-03
   2.5748768e+01   2.5862069e-03
   2.5763547e+01   2.5862069e-03
   2.5778325e+01   2.0689655e-03
   2.5793103e+01   2.0689655e-03
   2.5798030e+01   1.5517241e-03
   2.5807882e+01   1.5517241e-03
   2.5822660e+01   1.5517241e-03
   2.5837438e+01   1.0344828e-03
   2.5847291e+01   1.0344828e-03
   2.5862069e+01   5.1724138e-04
   2.5876847e+01   5.1724138e-04
   2.5891626e+01   5.1724138e-04
   2.5906404e+01   0.0000000e+00
   2.5921182e+01   0.0000000e+00
   2.5935961e+01   0.0000000e+00
   2.5950739e+01  -5.1724138e-04
   2.5965517e+01  -5.1724138e-04
   2.5980296e+01  -5.1724138e-04
   2.5995074e+01  -1.0344828e-03
   2.6009852e+01  -1.0344828e-03
   2.6024631e+01  -1.5517241e-03
   2.6039409e+01  -1.5517241e-03
   2.6049261e+01  -2.0689655e-03
   2.6064039e+01  -2.0689655e-03
   2.6078818e+01  -2.5862069e-03
   2.6078818e+01  -2.5862069e-03
   2.6093596e+01  -2.5862069e-03
   2.6108374e+01  -2.5862069e-03
   2.6123153e+01  -3.1034483e-03
   2.6137931e+01  -3.1034483e-03
   2.6152709e+01  -3.1034483e-03
   2.6167488e+01  -3.1034483e-03
   2.6182266e+01  -3.6206897e-03
   2.6197044e+01  -3.6206897e-03
   2.6211823e+01  -3.6206897e-03
   2.6226601e+01  -3.6206897e-03
   2.6241379e+01  -3.6206897e-03
   2.6251232e+01  -3.6206897e-03
   2.6266010e+01  -4.1379310e-03
   2.6280788e+01  -4.1379310e-03
   2.6295567e+01  -4.1379310e-03
   2.6310345e+01  -4.1379310e-03
   2.6325123e+01  -4.1379310e-03
   2.6339901e+01  -4.1379310e-03
   2.6354680e+01  -4.1379310e-03
   2.6369458e+01  -4.1379310e-03
   2.6384236e+01  -4.1379310e-03
   2.6399015e+01  -4.1379310e-03
   2.6413793e+01  -4.6551724e-03
   2.6428571e+01  -4.6551724e-03
   2.6443350e+01  -4.6551724e-03
   2.6458128e+01  -4.6551724e-03
   2.6467980e+01  -4.6551724e-03
   2.6482759e+01  -4.1379310e-03
   2.6497537e+01  -4.1379310e-03
   2.6512315e+01  -4.1379310e-03
   2.6527094e+01  -4.1379310e-03
   2.6541872e+01  -4.1379310e-03
   2.6556650e+01  -4.1379310e-03
   2.6571429e+01  -4.1379310e-03
   2.6586207e+01  -4.1379310e-03
   2.6600985e+01  -4.1379310e-03
   2.6615764e+01  -4.1379310e-03
   2.6630542e+01  -3.6206897e-03
   2.6645320e+01  -3.6206897e-03
   2.6660099e+01  -3.6206897e-03
   2.6669951e+01  -3.6206897e-03
   2.6684729e+01  -3.1034483e-03
   2.6699507e+01  -3.1034483e-03
   2.6714286e+01  -3.1034483e-03
   2.6729064e+01  -2.5862069e-03
   2.6743842e+01  -2.5862069e-03
   2.6758621e+01  -2.5862069e-03
   2.6758621e+01  -2.5862069e-03
   2.6773399e+01  -2.0689655e-03
   2.6788177e+01  -2.0689655e-03
   2.6802956e+01  -1.5517241e-03
   2.6817734e+01  -1.5517241e-03
   2.6832512e+01  -1.5517241e-03
   2.6847291e+01  -1.0344828e-03
   2.6862069e+01  -1.0344828e-03
   2.6871921e+01  -1.0344828e-03
   2.6886700e+01  -1.0344828e-03
   2.6901478e+01  -5.1724138e-04
   2.6916256e+01  -5.1724138e-04
   2.6931034e+01  -5.1724138e-04
   2.6945813e+01   0.0000000e+00
   2.6960591e+01   0.0000000e+00
   2.6975369e+01   0.0000000e+00
   2.6990148e+01   5.1724138e-04
   2.7004926e+01   5.1724138e-04
   2.7019704e+01   1.0344828e-03
   2.7034483e+01   1.0344828e-03
   2.7049261e+01   1.5517241e-03
   2.7064039e+01   1.5517241e-03
   2.7068966e+01   1.5517241e-03
   2.7073892e+01   2.0689655e-03
   2.7088670e+01   2.0689655e-03
   2.7103448e+01   2.0689655e-03
   2.7118227e+01   2.5862069e-03
   2.7133005e+01   2.5862069e-03
   2.7147783e+01   2.5862069e-03
   2.7162562e+01   2.5862069e-03
   2.7177340e+01   2.5862069e-03
   2.7192118e+01   3.1034483e-03
   2.7206897e+01   3.1034483e-03
   2.7221675e+01   3.1034483e-03
   2.7236453e+01   3.1034483e-03
   2.7251232e+01   3.1034483e-03
   2.7266010e+01   3.6206897e-03
   2.7280788e+01   3.6206897e-03
   2.7290640e+01   3.6206897e-03
   2.7305419e+01   3.6206897e-03
   2.7320197e+01   3.6206897e-03
   2.7334975e+01   3.6206897e-03
   2.7349754e+01   3.6206897e-03
   2.7364532e+01   3.6206897e-03
   2.7379310e+01   4.1379310e-03
   2.7394089e+01   4.1379310e-03
   2.7408867e+01   4.1379310e-03
   2.7423645e+01   4.1379310e-03
   2.7438424e+01   4.1379310e-03
   2.7453202e+01   4.1379310e-03
   2.7467980e+01   4.1379310e-03
   2.7482759e+01   4.1379310e-03
   2.7492611e+01   4.1379310e-03
   2.7507389e+01   4.1379310e-03
   2.7522167e+01   4.1379310e-03
   2.7536946e+01   4.1379310e-03
   2.7551724e+01   4.1379310e-03
   2.7566502e+01   3.6206897e-03
   2.7581281e+01   3.6206897e-03
   2.7596059e+01   3.6206897e-03
   2.7610837e+01   3.6206897e-03
   2.7625616e+01   3.6206897e-03
   2.7640394e+01   3.6206897e-03
   2.7655172e+01   3.6206897e-03
   2.7669951e+01   3.1034483e-03
   2.7684729e+01   3.1034483e-03
   2.7694581e+01   3.1034483e-03
   2.7709360e+01   3.1034483e-03
   2.7724138e+01   3.1034483e-03
   2.7738916e+01   2.5862069e-03
   2.7753695e+01   2.5862069e-03
   2.7768473e+01   2.5862069e-03
   2.7783251e+01   2.0689655e-03
   2.7798030e+01   2.0689655e-03
   2.7812808e+01   2.0689655e-03
   2.7817734e+01   1.5517241e-03
   2.7827586e+01   1.5517241e-03
   2.7842365e+01   1.5517241e-03
   2.7857143e+01   1.0344828e-03
   2.7871921e+01   1.0344828e-03
   2.7886700e+01   1.0344828e-03
   2.7896552e+01   5.1724138e-04
   2.7911330e+01   5.1724138e-04
   2.7926108e+01   5.1724138e-04
   2.7940887e+01   5.1724138e-04
   2.7955665e+01   0.0000000e+00
   2.7970443e+01   0.0000000e+00
   2.7985222e+01   0.0000000e+00
   2.8000000e+01  -5.1724138e-04
   2.8014778e+01  -5.1724138e-04
   2.8029557e+01  -5.1724138e-04
   2.8044335e+01  -5.1724138e-04
   2.8059113e+01  -1.0344828e-03
   2.8073892e+01  -1.0344828e-03
   2.8088670e+01  -1.0344828e-03
   2.8098522e+01  -1.5517241e-03
   2.8113300e+01  -1.5517241e-03
   2.8128079e+01  -2.0689655e-03
   2.8142857e+01  -2.0689655e-03
   2.8157635e+01  -2.0689655e-03
   2.8162562e+01  -2.5862069e-03
   2.8172414e+01  -2.5862069e-03
   2.8187192e+01  -2.5862069e-03
   2.8201970e+01  -2.5862069e-03
   2.8216749e+01  -2.5862069e-03
   2.8231527e+01  -3.1034483e-03
   2.8246305e+01  -3.1034483e-03
   2.8261084e+01  -3.1034483e-03
   2.8275862e+01  -3.1034483e-03
   2.8290640e+01  -3.1034483e-03
   2.8305419e+01  -3.1034483e-03
   2.8315271e+01  -3.6206897e-03
   2.8330049e+01  -3.6206897e-03
   2.8344828e+01  -3.6206897e-03
   2.8359606e+01  -3.6206897e-03
   2.8374384e+01  -3.6206897e-03
   2.8389163e+01  -3.6206897e-03
   2.8403941e+01  -3.6206897e-03
   2.8418719e+01  -3.6206897e-03
   2.8433498e+01  -3.6206897e-03
   2.8448276e+01  -3.6206897e-03
   2.8463054e+01  -3.6206897e-03
   2.8477833e+01  -3.6206897e-03
   2.8492611e+01  -3.6206897e-03
   2.8507389e+01  -3.6206897e-03
   2.8517241e+01  -3.6206897e-03
   2.8532020e+01  -3.6206897e-03
   2.8546798e+01  -3.6206897e-03
   2.8561576e+01  -3.6206897e-03
   2.8576355e+01  -3.6206897e-03
   2.8591133e+01  -3.6206897e-03
   2.8605911e+01  -3.6206897e-03
   2.8620690e+01  -3.6206897e-03
   2.8635468e+01  -3.6206897e-03
   2.8650246e+01  -3.6206897e-03
   2.8665025e+01  -3.1034483e-03
   2.8679803e+01  -3.1034483e-03
   2.8694581e+01  -3.1034483e-03
   2.8709360e+01  -3.1034483e-03
   2.8719212e+01  -3.1034483e-03
   2.8733990e+01  -2.5862069e-03
   2.8748768e+01  -2.5862069e-03
   2.8763547e+01  -2.5862069e-03
   2.8768473e+01  -2.5862069e-03
   2.8778325e+01  -2.0689655e-03
   2.8793103e+01  -2.0689655e-03
   2.8807882e+01  -2.0689655e-03
   2.8822660e+01  -1.5517241e-03
   2.8837438e+01  -1.5517241e-03
   2.8852217e+01  -1.5517241e-03
   2.8866995e+01  -1.0344828e-03
   2.8881773e+01  -1.0344828e-03
   2.8896552e+01  -1.0344828e-03
   2.8911330e+01  -1.0344828e-03
   2.8921182e+01  -5.1724138e-04
   2.8935961e+01  -5.1724138e-04
   2.8950739e+01  -5.1724138e-04
   2.8965517e+01  -5.1724138e-04
   2.8980296e+01   0.0000000e+00
   2.8995074e+01   0.0000000e+00
   2.9009852e+01   0.0000000e+00
   2.9024631e+01   0.0000000e+00
   2.9039409e+01   5.1724138e-04
   2.9054187e+01   5.1724138e-04
   2.9068966e+01   5.1724138e-04
   2.9083744e+01   1.0344828e-03
   2.9098522e+01   1.0344828e-03
   2.9113300e+01   1.0344828e-03
   2.9128079e+01   1.5517241e-03
   2.9137931e+01   1.5517241e-03
   2.9137931e+01   1.5517241e-03
   2.9152709e+01   2.0689655e-03
   2.9167488e+01   2.0689655e-03
   2.9182266e+01   2.0689655e-03
   2.9197044e+01   2.0689655e-03
   2.9211823e+01   2.5862069e-03
   2.9226601e+01   2.5862069e-03
   2.9241379e+01   2.5862069e-03
   2.9256158e+01   2.5862069e-03
   2.9270936e+01   2.5862069e-03
   2.9285714e+01   2.5862069e-03
   2.9300493e+01   3.1034483e-03
   2.9315271e+01   3.1034483e-03
   2.9330049e+01   3.1034483e-03
   2.9339901e+01   3.1034483e-03
   2.9354680e+01   3.1034483e-03
   2.9369458e+01   3.1034483e-03
   2.9384236e+01   3.1034483e-03
   2.9399015e+01   3.1034483e-03
   2.9413793e+01   3.1034483e-03
   2.9428571e+01   3.1034483e-03
   2.9443350e+01   3.6206897e-03
   2.9458128e+01   3.6206897e-03
   2.9472906e+01   3.6206897e-03
   2.9487685e+01   3.6206897e-03
   2.9502463e+01   3.6206897e-03
   2.9517241e+01   3.6206897e-03
   2.9532020e+01   3.6206897e-03
   2.9541872e+01   3.6206897e-03
   2.9556650e+01   3.6206897e-03
   2.9571429e+01   3.6206897e-03
   2.9586207e+01   3.1034483e-03
   2.9600985e+01   3.1034483e-03
   2.9615764e+01   3.1034483e-03
   2.9630542e+01   3.1034483e-03
   2.9645320e+01   3.1034483e-03
   2.9660099e+01   3.1034483e-03
   2.9674877e+01   3.1034483e-03
   2.9689655e+01   3.1034483e-03
   2.9704433e+01   3.1034483e-03
   2.9719212e+01   2.5862069e-03
   2.9733990e+01   2.5862069e-03
   2.9743842e+01   2.5862069e-03
   2.9758621e+01   2.5862069e-03
   2.9773399e+01   2.5862069e-03
   2.9788177e+01   2.0689655e-03
   2.9802956e+01   2.0689655e-03
   2.9817734e+01   2.0689655e-03
   2.9832512e+01   1.5517241e-03
   2.9832512e+01   1.5517241e-03
   2.9847291e+01   1.5517241e-03
   2.9862069e+01   1.5517241e-03
   2.9876847e+01   1.0344828e-03
   2.9891626e+01   1.0344828e-03
   2.9906404e+01   1.0344828e-03
   2.9921182e+01   1.0344828e-03
   2.9935961e+01   5.1724138e-04
   2.9945813e+01   5.1724138e-04
   2.9960591e+01   5.1724138e-04
   2.9975369e+01   5.1724138e-04
   2.9990148e+01   0.0000000e+00
   3.0004926e+01   0.0000000e+00
   3.0019704e+01   0.0000000e+00
   3.0034483e+01   0.0000000e+00
   3.0049261e+01  -5.1724138e-04
   3.0064039e+01  -5.1724138e-04
   3.0078818e+01  -5.1724138e-04
   3.0093596e+01  -5.1724138e-04
   3.0108374e+01  -5.1724138e-04
   3.0123153e+01  -1.0344828e-03
   3.0137931e+01  -1.0344828e-03
   3.0152709e+01  -1.0344828e-03
   3.0162562e+01  -1.5517241e-03
   3.0177340e+01  -1.5517241e-03
   3.0192118e+01  -1.5517241e-03
   3.0206897e+01  -1.5517241e-03
   3.0221675e+01  -2.0689655e-03
   3.0236453e+01  -2.0689655e-03
   3.0251232e+01  -2.0689655e-03
   3.0256158e+01  -2.5862069e-03
   3.0266010e+01  -2.5862069e-03
   3.0280788e+01  -2.5862069e-03
   3.0295567e+01  -2.5862069e-03
   3.0310345e+01  -2.5862069e-03
   3.0325123e+01  -2.5862069e-03
   3.0339901e+01  -3.1034483e-03
   3.0354680e+01  -3.1034483e-03
   3.0364532e+01  -3.1034483e-03
   3.0379310e+01  -3.1034483e-03
   3.0394089e+01  -3.1034483e-03
   3.0408867e+01  -3.1034483e-03
   3.0423645e+01  -3.1034483e-03
   3.0438424e+01  -3.1034483e-03
   3.0453202e+01  -3.1034483e-03
   3.0467980e+01  -3.1034483e-03
   3.0482759e+01  -3.1034483e-03
   3.0497537e+01  -3.1034483e-03
   3.0512315e+01  -3.1034483e-03
   3.0527094e+01  -3.1034483e-03
   3.0541872e+01  -3.1034483e-03
   3.0556650e+01  -3.1034483e-03
   3.0566502e+01  -3.1034483e-03
   3.0581281e+01  -3.1034483e-03
   3.0596059e+01  -3.1034483e-03
   3.0610837e+01  -3.1034483e-03
   3.0625616e+01  -3.1034483e-03
   3.0640394e+01  -3.1034483e-03
   3.0655172e+01  -3.1034483e-03
   3.0669951e+01  -3.1034483e-03
   3.0684729e+01  -3.1034483e-03
   3.0699507e+01  -3.1034483e-03
   3.0714286e+01  -2.5862069e-03
   3.0729064e+01  -2.5862069e-03
   3.0743842e+01  -2.5862069e-03
   3.0758621e+01  -2.5862069e-03
   3.0768473e+01  -2.5862069e-03
   3.0768473e+01  -2.0689655e-03
   3.0783251e+01  -2.0689655e-03
   3.0798030e+01  -2.0689655e-03
   3.0812808e+01  -2.0689655e-03
   3.0827586e+01  -1.5517241e-03
   3.0842365e+01  -1.5517241e-03
   3.0857143e+01  -1.5517241e-03
   3.0871921e+01  -1.5517241e-03
   3.0886700e+01  -1.0344828e-03
   3.0901478e+01  -1.0344828e-03
   3.0916256e+01  -1.0344828e-03
   3.0931034e+01  -1.0344828e-03
   3.0945813e+01  -1.0344828e-03
   3.0960591e+01  -5.1724138e-04
   3.0975369e+01  -5.1724138e-04
   3.0985222e+01  -5.1724138e-04
   3.1000000e+01  -5.1724138e-04
   3.1014778e+01  -5.1724138e-04
   3.1029557e+01   0.0000000e+00
   3.1044335e+01   0.0000000e+00
   3.1059113e+01   0.0000000e+00
   3.1073892e+01   0.0000000e+00
   3.1088670e+01   5.1724138e-04
   3.1103448e+01   5.1724138e-04
   3.1118227e+01   5.1724138e-04
   3.1133005e+01   5.1724138e-04
   3.1147783e+01   1.0344828e-03
   3.1162562e+01   1.0344828e-03
   3.1177340e+01   1.0344828e-03
   3.1187192e+01   1.5517241e-03
   3.1201970e+01   1.5517241e-03
   3.1216749e+01   1.5517241e-03
   3.1221675e+01   1.5517241e-03
   3.1231527e+01   1.5517241e-03
   3.1246305e+01   2.0689655e-03
   3.1261084e+01   2.0689655e-03
   3.1275862e+01   2.0689655e-03
   3.1290640e+01   2.0689655e-03
   3.1305419e+01   2.0689655e-03
   3.1320197e+01   2.5862069e-03
   3.1334975e+01   2.5862069e-03
   3.1349754e+01   2.5862069e-03
   3.1364532e+01   2.5862069e-03
   3.1379310e+01   2.5862069e-03
   3.1389163e+01   2.5862069e-03
   3.1403941e+01   2.5862069e-03
   3.1418719e+01   2.5862069e-03
   3.1433498e+01   2.5862069e-03
   3.1448276e+01   2.5862069e-03
   3.1463054e+01   3.1034483e-03
   3.1477833e+01   3.1034483e-03
   3.1492611e+01   3.1034483e-03
   3.1507389e+01   3.1034483e-03
   3.1522167e+01   3.1034483e-03
   3.1536946e+01   3.1034483e-03
   3.1551724e+01   3.1034483e-03
   3.1566502e+01   3.1034483e-03
   3.1581281e+01   3.1034483e-03
   3.1591133e+01   3.1034483e-03
   3.1605911e+01   3.1034483e-03
   3.1620690e+01   3.1034483e-03
   3.1635468e+01   3.1034483e-03
   3.1650246e+01   2.5862069e-03
   3.1665025e+01   2.5862069e-03
   3.1679803e+01   2.5862069e-03
   3.1694581e+01   2.5862069e-03
   3.1709360e+01   2.5862069e-03
   3.1724138e+01   2.5862069e-03
   3.1738916e+01   2.5862069e-03
   3.1753695e+01   2.5862069e-03
   3.1768473e+01   2.5862069e-03
   3.1783251e+01   2.0689655e-03
   3.1798030e+01   2.0689655e-03
   3.1807882e+01   2.0689655e-03
   3.1822660e+01   2.0689655e-03
   3.1837438e+01   1.5517241e-03
   3.1847291e+01   1.5517241e-03
   3.1852217e+01   1.5517241e-03
   3.1866995e+01   1.5517241e-03
   3.1881773e+01   1.5517241e-03
   3.1896552e+01   1.0344828e-03
   3.1911330e+01   1.0344828e-03
   3.1926108e+01   1.0344828e-03
   3.1940887e+01   1.0344828e-03
   3.1955665e+01   5.1724138e-04
   3.1970443e+01   5.1724138e-04
   3.1985222e+01   5.1724138e-04
   3.2000000e+01   5.1724138e-04
   3.2009852e+01   5.1724138e-04
   3.2024631e+01   0.0000000e+00
   3.2039409e+01   0.0000000e+00
   3.2054187e+01   0.0000000e+00
   3.2068966e+01   0.0000000e+00
   3.2083744e+01   0.0000000e+00
   3.2098522e+01   0.0000000e+00
   3.2113300e+01  -5.1724138e-04
   3.2128079e+01  -5.1724138e-04
   3.2142857e+01  -5.1724138e-04
   3.2157635e+01  -5.1724138e-04
   3.2172414e+01  -5.1724138e-04
   3.2187192e+01  -1.0344828e-03
   3.2201970e+01  -1.0344828e-03
   3.2211823e+01  -1.0344828e-03
   3.2226601e+01  -1.0344828e-03
   3.2241379e+01  -1.0344828e-03
   3.2256158e+01  -1.5517241e-03
   3.2270936e+01  -1.5517241e-03
   3.2285714e+01  -1.5517241e-03
   3.2300493e+01  -1.5517241e-03
   3.2315271e+01  -2.0689655e-03
   3.2330049e+01  -2.0689655e-03
   3.2344828e+01  -2.0689655e-03
   3.2359606e+01  -2.0689655e-03
   3.2374384e+01  -2.0689655e-03
   3.2384236e+01  -2.5862069e-03
   3.2389163e+01  -2.5862069e-03
   3.2403941e+01  -2.5862069e-03
   3.2413793e+01  -2.5862069e-03
   3.2428571e+01  -2.5862069e-03
   3.2443350e+01  -2.5862069e-03
   3.2458128e+01  -2.5862069e-03
   3.2472906e+01  -2.5862069e-03
   3.2487685e+01  -2.5862069e-03
   3.2502463e+01  -2.5862069e-03
   3.2517241e+01  -2.5862069e-03
   3.2532020e+01  -2.5862069e-03
   3.2546798e+01  -2.5862069e-03
   3.2561576e+01  -2.5862069e-03
   3.2576355e+01  -2.5862069e-03
   3.2591133e+01  -2.5862069e-03
   3.2605911e+01  -2.5862069e-03
   3.2615764e+01  -2.5862069e-03
   3.2630542e+01  -2.5862069e-03
   3.2645320e+01  -2.5862069e-03
   3.2660099e+01  -2.5862069e-03
   3.2674877e+01  -2.5862069e-03
   3.2689655e+01  -2.5862069e-03
   3.2704433e+01  -2.5862069e-03
   3.2719212e+01  -2.5862069e-03
   3.2733990e+01  -2.5862069e-03
   3.2748768e+01  -2.5862069e-03
   3.2748768e+01  -2.5862069e-03
   3.2763547e+01  -2.0689655e-03
   3.2778325e+01  -2.0689655e-03
   3.2793103e+01  -2.0689655e-03
   3.2807882e+01  -2.0689655e-03
   3.2822660e+01  -2.0689655e-03
   3.2832512e+01  -1.5517241e-03
   3.2847291e+01  -1.5517241e-03
   3.2862069e+01  -1.5517241e-03
   3.2876847e+01  -1.5517241e-03
   3.2891626e+01  -1.5517241e-03
   3.2906404e+01  -1.0344828e-03
   3.2921182e+01  -1.0344828e-03
   3.2935961e+01  -1.0344828e-03
   3.2950739e+01  -1.0344828e-03
   3.2965517e+01  -1.0344828e-03
   3.2980296e+01  -1.0344828e-03
   3.2995074e+01  -5.1724138e-04
   3.3009852e+01  -5.1724138e-04
   3.3024631e+01  -5.1724138e-04
   3.3034483e+01  -5.1724138e-04
   3.3049261e+01  -5.1724138e-04
   3.3064039e+01  -5.1724138e-04
   3.3078818e+01   0.0000000e+00
   3.3093596e+01   0.0000000e+00
   3.3108374e+01   0.0000000e+00
   3.3123153e+01   0.0000000e+00
   3.3137931e+01   0.0000000e+00
   3.3152709e+01   5.1724138e-04
   3.3167488e+01   5.1724138e-04
   3.3182266e+01   5.1724138e-04
   3.3197044e+01   5.1724138e-04
   3.3211823e+01   5.1724138e-04
   3.3226601e+01   1.0344828e-03
   3.3236453e+01   1.0344828e-03
   3.3251232e+01   1.0344828e-03
   3.3266010e+01   1.0344828e-03
   3.3280788e+01   1.5517241e-03
   3.3295567e+01   1.5517241e-03
   3.3310345e+01   1.5517241e-03
   3.3320197e+01   1.5517241e-03
   3.3325123e+01   1.5517241e-03
   3.3339901e+01   2.0689655e-03
   3.3354680e+01   2.0689655e-03
   3.3369458e+01   2.0689655e-03
   3.3384236e+01   2.0689655e-03
   3.3399015e+01   2.0689655e-03
   3.3413793e+01   2.0689655e-03
   3.3428571e+01   2.0689655e-03
   3.3438424e+01   2.0689655e-03
   3.3453202e+01   2.0689655e-03
   3.3467980e+01   2.5862069e-03
   3.3482759e+01   2.5862069e-03
   3.3497537e+01   2.5862069e-03
   3.3512315e+01   2.5862069e-03
   3.3527094e+01   2.5862069e-03
   3.3541872e+01   2.5862069e-03
   3.3556650e+01   2.5862069e-03
   3.3571429e+01   2.5862069e-03
   3.3586207e+01   2.5862069e-03
   3.3600985e+01   2.5862069e-03
   3.3615764e+01   2.5862069e-03
   3.3630542e+01   2.5862069e-03
   3.3645320e+01   2.5862069e-03
   3.3655172e+01   2.5862069e-03
   3.3669951e+01   2.5862069e-03
   3.3684729e+01   2.5862069e-03
   3.3699507e+01   2.5862069e-03
   3.3714286e+01   2.5862069e-03
   3.3729064e+01   2.0689655e-03
   3.3743842e+01   2.0689655e-03
   3.3758621e+01   2.0689655e-03
   3.3773399e+01   2.0689655e-03
   3.3788177e+01   2.0689655e-03
   3.3802956e+01   2.0689655e-03
   3.3817734e+01   2.0689655e-03
   3.3832512e+01   2.0689655e-03
   3.3847291e+01   1.5517241e-03
   3.3847291e+01   1.5517241e-03
   3.3857143e+01   1.5517241e-03
   3.3871921e+01   1.5517241e-03
   3.3886700e+01   1.5517241e-03
   3.3901478e+01   1.0344828e-03
   3.3916256e+01   1.0344828e-03
   3.3931034e+01   1.0344828e-03
   3.3945813e+01   1.0344828e-03
   3.3960591e+01   1.0344828e-03
   3.3975369e+01   5.1724138e-04
   3.3990148e+01   5.1724138e-04
   3.4004926e+01   5.1724138e-04
   3.4019704e+01   5.1724138e-04
   3.4034483e+01   5.1724138e-04
   3.4049261e+01   5.1724138e-04
   3.4059113e+01   0.0000000e+00
   3.4073892e+01   0.0000000e+00
   3.4088670e+01   0.0000000e+00
   3.4103448e+01   0.0000000e+00
   3.4118227e+01   0.0000000e+00
   3.4133005e+01   0.0000000e+00
   3.4147783e+01   0.0000000e+00
   3.4162562e+01  -5.1724138e-04
   3.4177340e+01  -5.1724138e-04
   3.4192118e+01  -5.1724138e-04
   3.4206897e+01  -5.1724138e-04
   3.4221675e+01  -5.1724138e-04
   3.4236453e+01  -5.1724138e-04
   3.4251232e+01  -5.1724138e-04
   3.4261084e+01  -1.0344828e-03
   3.4275862e+01  -1.0344828e-03
   3.4290640e+01  -1.0344828e-03
   3.4305419e+01  -1.0344828e-03
   3.4320197e+01  -1.0344828e-03
   3.4334975e+01  -1.0344828e-03
   3.4349754e+01  -1.5517241e-03
   3.4364532e+01  -1.5517241e-03
   3.4379310e+01  -1.5517241e-03
   3.4394089e+01  -1.5517241e-03
   3.4408867e+01  -1.5517241e-03
   3.4423645e+01  -1.5517241e-03
   3.4438424e+01  -1.5517241e-03
   3.4453202e+01  -2.0689655e-03
   3.4463054e+01  -2.0689655e-03
   3.4477833e+01  -2.0689655e-03
   3.4492611e+01  -2.0689655e-03
   3.4507389e+01  -2.0689655e-03
   3.4522167e+01  -2.0689655e-03
   3.4536946e+01  -2.0689655e-03
   3.4551724e+01  -2.0689655e-03
   3.4566502e+01  -2.0689655e-03
   3.4581281e+01  -2.0689655e-03
   3.4596059e+01  -2.0689655e-03
   3.4610837e+01  -2.0689655e-03
   3.4625616e+01  -2.0689655e-03
   3.4640394e+01  -2.0689655e-03
   3.4655172e+01  -2.0689655e-03
   3.4669951e+01  -2.0689655e-03
   3.4679803e+01  -2.0689655e-03
   3.4694581e+01  -2.0689655e-03
   3.4709360e+01  -2.0689655e-03
   3.4724138e+01  -2.0689655e-03
   3.4738916e+01  -2.0689655e-03
   3.4753695e+01  -2.0689655e-03
   3.4768473e+01  -2.0689655e-03
   3.4783251e+01  -2.0689655e-03
   3.4798030e+01  -1.5517241e-03
   3.4812808e+01  -1.5517241e-03
   3.4827586e+01  -1.5517241e-03
   3.4842365e+01  -1.5517241e-03
   3.4857143e+01  -1.5517241e-03
   3.4871921e+01  -1.5517241e-03
   3.4881773e+01  -1.5517241e-03
   3.4896552e+01  -1.0344828e-03
   3.4896552e+01  -1.0344828e-03
   3.4911330e+01  -1.0344828e-03
   3.4911330e+01  -1.0344828e-03
   3.4926108e+01  -1.0344828e-03
   3.4940887e+01  -1.0344828e-03
   3.4955665e+01  -1.0344828e-03
   3.4970443e+01  -1.0344828e-03
   3.4985222e+01  -1.0344828e-03
   3.5000000e+01  -1.0344828e-03
   3.5014778e+01  -5.1724138e-04
   3.5029557e+01  -5.1724138e-04
   3.5044335e+01  -5.1724138e-04
   3.5059113e+01  -5.1724138e-04
   3.5073892e+01  -5.1724138e-04
   3.5083744e+01  -5.1724138e-04
   3.5098522e+01  -5.1724138e-04
   3.5113300e+01   0.0000000e+00
   3.5128079e+01   0.0000000e+00
   3.5142857e+01   0.0000000e+00
   3.5157635e+01   0.0000000e+00
   3.5172414e+01   0.0000000e+00
   3.5187192e+01   0.0000000e+00
   3.5201970e+01   0.0000000e+00
   3.5216749e+01   5.1724138e-04
   3.5231527e+01   5.1724138e-04
   3.5246305e+01   5.1724138e-04
   3.5261084e+01   5.1724138e-04
   3.5275862e+01   5.1724138e-04
   3.5285714e+01   5.1724138e-04
   3.5300493e+01   1.0344828e-03
   3.5315271e+01   1.0344828e-03
   3.5330049e+01   1.0344828e-03
   3.5344828e+01   1.0344828e-03
   3.5359606e+01   1.0344828e-03
   3.5374384e+01   1.5517241e-03
   3.5389163e+01   1.5517241e-03
   3.5403941e+01   1.5517241e-03
   3.5418719e+01   1.5517241e-03
   3.5433498e+01   1.5517241e-03
   3.5438424e+01   1.5517241e-03
   3.5448276e+01   1.5517241e-03
   3.5463054e+01   1.5517241e-03
   3.5477833e+01   2.0689655e-03
   3.5492611e+01   2.0689655e-03
   3.5502463e+01   2.0689655e-03
   3.5517241e+01   2.0689655e-03
   3.5532020e+01   2.0689655e-03
   3.5546798e+01   2.0689655e-03
   3.5561576e+01   2.0689655e-03
   3.5576355e+01   2.0689655e-03
   3.5591133e+01   2.0689655e-03
   3.5605911e+01   2.0689655e-03
   3.5620690e+01   2.0689655e-03
   3.5635468e+01   2.0689655e-03
   3.5650246e+01   2.0689655e-03
   3.5665025e+01   2.0689655e-03
   3.5679803e+01   2.0689655e-03
   3.5694581e+01   2.0689655e-03
   3.5704433e+01   2.0689655e-03
   3.5719212e+01   2.0689655e-03
   3.5733990e+01   2.0689655e-03
   3.5748768e+01   2.0689655e-03
   3.5763547e+01   2.0689655e-03
   3.5778325e+01   2.0689655e-03
   3.5793103e+01   2.0689655e-03
   3.5807882e+01   2.0689655e-03
   3.5822660e+01   1.5517241e-03
   3.5832512e+01   1.5517241e-03
   3.5837438e+01   1.5517241e-03
   3.5852217e+01   1.5517241e-03
   3.5866995e+01   1.5517241e-03
   3.5881773e+01   1.5517241e-03
   3.5896552e+01   1.5517241e-03
   3.5906404e+01   1.0344828e-03
   3.5921182e+01   1.0344828e-03
   3.5935961e+01   1.0344828e-03
   3.5950739e+01   1.0344828e-03
   3.5965517e+01   1.0344828e-03
   3.5980296e+01   1.0344828e-03
   3.5995074e+01   1.0344828e-03
   3.6009852e+01   5.1724138e-04
   3.6024631e+01   5.1724138e-04
   3.6039409e+01   5.1724138e-04
   3.6054187e+01   5.1724138e-04
   3.6068966e+01   5.1724138e-04
   3.6083744e+01   5.1724138e-04
   3.6098522e+01   5.1724138e-04
   3.6108374e+01   0.0000000e+00
   3.6123153e+01   0.0000000e+00
   3.6137931e+01   0.0000000e+00
   3.6152709e+01   0.0000000e+00
   3.6167488e+01   0.0000000e+00
   3.6182266e+01   0.0000000e+00
   3.6197044e+01   0.0000000e+00
   3.6211823e+01   0.0000000e+00
   3.6226601e+01  -5.1724138e-04
   3.6241379e+01  -5.1724138e-04
   3.6256158e+01  -5.1724138e-04
   3.6270936e+01  -5.1724138e-04
   3.6285714e+01  -5.1724138e-04
   3.6300493e+01  -5.1724138e-04
   3.6315271e+01  -5.1724138e-04
   3.6325123e+01  -5.1724138e-04
   3.6339901e+01  -1.0344828e-03
   3.6354680e+01  -1.0344828e-03
   3.6369458e+01  -1.0344828e-03
   3.6384236e+01  -1.0344828e-03
   3.6399015e+01  -1.0344828e-03
   3.6413793e+01  -1.0344828e-03
   3.6428571e+01  -1.0344828e-03
   3.6443350e+01  -1.0344828e-03
   3.6458128e+01  -1.0344828e-03
   3.6472906e+01  -1.5517241e-03
   3.6487685e+01  -1.5517241e-03
   3.6502463e+01  -1.5517241e-03
   3.6517241e+01  -1.5517241e-03
   3.6527094e+01  -1.5517241e-03
   3.6541872e+01  -1.5517241e-03
   3.6556650e+01  -1.5517241e-03
   3.6571429e+01  -1.5517241e-03
   3.6586207e+01  -1.5517241e-03
   3.6600985e+01  -1.5517241e-03
   3.6615764e+01  -1.5517241e-03
   3.6630542e+01  -1.5517241e-03
   3.6645320e+01  -1.5517241e-03
   3.6660099e+01  -1.5517241e-03
   3.6674877e+01  -1.5517241e-03
   3.6689655e+01  -1.5517241e-03
   3.6704433e+01  -1.5517241e-03
   3.6719212e+01  -1.5517241e-03
   3.6729064e+01  -1.5517241e-03
   3.6743842e+01  -1.5517241e-03
   3.6758621e+01  -1.5517241e-03
   3.6773399e+01  -1.5517241e-03
   3.6788177e+01  -1.5517241e-03
   3.6802956e+01  -1.5517241e-03
   3.6817734e+01  -1.5517241e-03
   3.6832512e+01  -1.5517241e-03
   3.6847291e+01  -1.5517241e-03
   3.6862069e+01  -1.5517241e-03
   3.6876847e+01  -1.0344828e-03
   3.6891626e+01  -1.0344828e-03
   3.6906404e+01  -1.0344828e-03
   3.6921182e+01  -1.0344828e-03
   3.6931034e+01  -1.0344828e-03
   3.6945813e+01  -1.0344828e-03
   3.6960591e+01  -1.0344828e-03
   3.6975369e+01  -1.0344828e-03
   3.6990148e+01  -1.0344828e-03
   3.7004926e+01  -1.0344828e-03
   3.7019704e+01  -5.1724138e-04
   3.7034483e+01  -5.1724138e-04
   3.7049261e+01  -5.1724138e-04
   3.7064039e+01  -5.1724138e-04
   3.7078818e+01  -5.1724138e-04
   3.7093596e+01  -5.1724138e-04
   3.7108374e+01  -5.1724138e-04
   3.7123153e+01  -5.1724138e-04
   3.7133005e+01  -5.1724138e-04
   3.7147783e+01   0.0000000e+00
   3.7162562e+01   0.0000000e+00
   3.7177340e+01   0.0000000e+00
   3.7192118e+01   0.0000000e+00
   3.7206897e+01   0.0000000e+00
   3.7221675e+01   0.0000000e+00
   3.7236453e+01   0.0000000e+00
   3.7251232e+01   0.0000000e+00
   3.7266010e+01   5.1724138e-04
   3.7280788e+01   5.1724138e-04
   3.7295567e+01   5.1724138e-04
   3.7310345e+01   5.1724138e-04
   3.7325123e+01   5.1724138e-04
   3.7339901e+01   5.1724138e-04
   3.7349754e+01   5.1724138e-04
   3.7364532e+01   5.1724138e-04
   3.7379310e+01   1.0344828e-03
   3.7394089e+01   1.0344828e-03
   3.7408867e+01   1.0344828e-03
   3.7423645e+01   1.0344828e-03
   3.7438424e+01   1.0344828e-03
   3.7453202e+01   1.0344828e-03
   3.7467980e+01   1.0344828e-03
   3.7482759e+01   1.0344828e-03
   3.7497537e+01   1.5517241e-03
   3.7512315e+01   1.5517241e-03
   3.7527094e+01   1.5517241e-03
   3.7541872e+01   1.5517241e-03
   3.7551724e+01   1.5517241e-03
   3.7566502e+01   1.5517241e-03
   3.7581281e+01   1.5517241e-03
   3.7596059e+01   1.5517241e-03
   3.7610837e+01   1.5517241e-03
   3.7625616e+01   1.5517241e-03
   3.7635468e+01   1.5517241e-03
   3.7640394e+01   1.5517241e-03
   3.7655172e+01   1.5517241e-03
   3.7669951e+01   1.5517241e-03
   3.7684729e+01   1.5517241e-03
   3.7699507e+01   1.5517241e-03
   3.7714286e+01   1.5517241e-03
   3.7729064e+01   1.5517241e-03
   3.7743842e+01   1.5517241e-03
   3.7748768e+01   1.5517241e-03
   3.7753695e+01   1.5517241e-03
   3.7768473e+01   1.5517241e-03
   3.7783251e+01   1.5517241e-03
   3.7798030e+01   1.5517241e-03
   3.7812808e+01   1.5517241e-03
   3.7827586e+01   1.5517241e-03
   3.7842365e+01   1.5517241e-03
   3.7857143e+01   1.5517241e-03
   3.7871921e+01   1.5517241e-03
   3.7886700e+01   1.5517241e-03
   3.7901478e+01   1.0344828e-03
   3.7916256e+01   1.0344828e-03
   3.7931034e+01   1.0344828e-03
   3.7945813e+01   1.0344828e-03
   3.7955665e+01   1.0344828e-03
   3.7970443e+01   1.0344828e-03
   3.7985222e+01   1.0344828e-03
   3.8000000e+01   1.0344828e-03
   3.8014778e+01   5.1724138e-04
   3.8029557e+01   5.1724138e-04
   3.8044335e+01   5.1724138e-04
   3.8059113e+01   5.1724138e-04
   3.8073892e+01   5.1724138e-04
   3.8088670e+01   5.1724138e-04
   3.8103448e+01   5.1724138e-04
   3.8118227e+01   5.1724138e-04
   3.8133005e+01   5.1724138e-04
   3.8147783e+01   0.0000000e+00
   3.8162562e+01   0.0000000e+00
   3.8172414e+01   0.0000000e+00
   3.8187192e+01   0.0000000e+00
   3.8201970e+01   0.0000000e+00
   3.8216749e+01   0.0000000e+00
   3.8231527e+01   0.0000000e+00
   3.8246305e+01   0.0000000e+00
   3.8261084e+01   0.0000000e+00
   3.8275862e+01   0.0000000e+00
   3.8290640e+01  -5.1724138e-04
   3.8305419e+01  -5.1724138e-04
   3.8320197e+01  -5.1724138e-04
   3.8334975e+01  -5.1724138e-04
   3.8349754e+01  -5.1724138e-04
   3.8364532e+01  -5.1724138e-04
   3.8374384e+01  -5.1724138e-04
   3.8389163e+01  -5.1724138e-04
   3.8403941e+01  -5.1724138e-04
   3.8418719e+01  -5.1724138e-04
   3.8433498e+01  -1.0344828e-03
   3.8448276e+01  -1.0344828e-03
   3.8463054e+01  -1.0344828e-03
   3.8477833e+01  -1.0344828e-03
   3.8492611e+01  -1.0344828e-03
   3.8507389e+01  -1.0344828e-03
   3.8522167e+01  -1.0344828e-03
   3.8536946e+01  -1.0344828e-03
   3.8551724e+01  -1.0344828e-03
   3.8566502e+01  -1.0344828e-03
   3.8576355e+01  -1.0344828e-03
   3.8591133e+01  -1.0344828e-03
   3.8605911e+01  -1.0344828e-03
   3.8620690e+01  -1.0344828e-03
   3.8635468e+01  -1.0344828e-03
   3.8650246e+01  -1.0344828e-03
   3.8665025e+01  -1.0344828e-03
   3.8679803e+01  -1.0344828e-03
   3.8694581e+01  -1.0344828e-03
   3.8709360e+01  -1.5517241e-03
   3.8724138e+01  -1.5517241e-03
   3.8738916e+01  -1.5517241e-03
   3.8753695e+01  -1.0344828e-03
   3.8768473e+01  -1.0344828e-03
   3.8778325e+01  -1.0344828e-03
   3.8793103e+01  -1.0344828e-03
   3.8807882e+01  -1.0344828e-03
   3.8822660e+01  -1.0344828e-03
   3.8837438e+01  -1.0344828e-03
   3.8852217e+01  -1.0344828e-03
   3.8866995e+01  -1.0344828e-03
   3.8881773e+01  -1.0344828e-03
   3.8896552e+01  -1.0344828e-03
   3.8911330e+01  -1.0344828e-03
   3.8926108e+01  -1.0344828e-03
   3.8940887e+01  -1.0344828e-03
   3.8955665e+01  -1.0344828e-03
   3.8970443e+01  -1.0344828e-03
   3.8985222e+01  -1.0344828e-03
   3.8995074e+01  -1.0344828e-03
   3.9009852e+01  -1.0344828e-03
   3.9024631e+01  -5.1724138e-04
   3.9039409e+01  -5.1724138e-04
   3.9054187e+01  -5.1724138e-04
   3.9068966e+01  -5.1724138e-04
   3.9083744e+01  -5.1724138e-04
   3.9098522e+01  -5.1724138e-04
   3.9113300e+01  -5.1724138e-04
   3.9128079e+01  -5.1724138e-04
   3.9142857e+01  -5.1724138e-04
   3.9157635e+01  -5.1724138e-04
   3.9172414e+01  -5.1724138e-04
   3.9187192e+01   0.0000000e+00
   3.9197044e+01   0.0000000e+00
   3.9211823e+01   0.0000000e+00
   3.9226601e+01   0.0000000e+00
   3.9241379e+01   0.0000000e+00
   3.9256158e+01   0.0000000e+00
   3.9270936e+01   0.0000000e+00
   3.9285714e+01   0.0000000e+00
   3.9300493e+01   0.0000000e+00
   3.9315271e+01   0.0000000e+00
   3.9330049e+01   5.1724138e-04
   3.9344828e+01   5.1724138e-04
   3.9359606e+01   5.1724138e-04
   3.9374384e+01   5.1724138e-04
   3.9389163e+01   5.1724138e-04
   3.9399015e+01   5.1724138e-04
   3.9413793e+01   5.1724138e-04
   3.9428571e+01   5.1724138e-04
   3.9443350e+01   5.1724138e-04
   3.9458128e+01   5.1724138e-04
   3.9472906e+01   1.0344828e-03
   3.9487685e+01   1.0344828e-03
   3.9502463e+01   1.0344828e-03
   3.9517241e+01   1.0344828e-03
   3.9532020e+01   1.0344828e-03
   3.9546798e+01   1.0344828e-03
   3.9561576e+01   1.0344828e-03
   3.9576355e+01   1.0344828e-03
   3.9591133e+01   1.0344828e-03
   3.9600985e+01   1.0344828e-03
   3.9615764e+01   1.0344828e-03
   3.9630542e+01   1.0344828e-03
   3.9645320e+01   1.0344828e-03
   3.9660099e+01   1.0344828e-03
   3.9674877e+01   1.5517241e-03
   3.9689655e+01   1.5517241e-03
   3.9704433e+01   1.5517241e-03
   3.9719212e+01   1.5517241e-03
   3.9733990e+01   1.5517241e-03
   3.9748768e+01   1.5517241e-03
   3.9763547e+01   1.5517241e-03
   3.9778325e+01   1.5517241e-03
   3.9793103e+01   1.5517241e-03
   3.9802956e+01   1.5517241e-03
   3.9817734e+01   1.0344828e-03
   3.9832512e+01   1.0344828e-03
   3.9847291e+01   1.0344828e-03
   3.9862069e+01   1.0344828e-03
   3.9876847e+01   1.0344828e-03
   3.9891626e+01   1.0344828e-03
   3.9906404e+01   1.0344828e-03
   3.9921182e+01   1.0344828e-03
   3.9935961e+01   1.0344828e-03
   3.9950739e+01   1.0344828e-03
   3.9965517e+01   1.0344828e-03
   3.9980296e+01   1.0344828e-03
   3.9995074e+01   1.0344828e-03
   4.0009852e+01   1.0344828e-03
   4.0019704e+01   5.1724138e-04
   4.0034483e+01   5.1724138e-04
   4.0049261e+01   5.1724138e-04
   4.0064039e+01   5.1724138e-04
   4.0078818e+01   5.1724138e-04
   4.0093596e+01   5.1724138e-04
   4.0108374e+01   5.1724138e-04
   4.0123153e+01   5.1724138e-04
   4.0137931e+01   5.1724138e-04
   4.0152709e+01   5.1724138e-04
   4.0167488e+01   5.1724138e-04
   4.0182266e+01   0.0000000e+00
   4.0197044e+01   0.0000000e+00
   4.0211823e+01   0.0000000e+00
   4.0221675e+01   0.0000000e+00
   4.0236453e+01   0.0000000e+00
   4.0251232e+01   0.0000000e+00
   4.0266010e+01   0.0000000e+00
   4.0280788e+01   0.0000000e+00
   4.0295567e+01   0.0000000e+00
   4.0310345e+01   0.0000000e+00
   4.0325123e+01   0.0000000e+00
   4.0339901e+01   0.0000000e+00
   4.0354680e+01  -5.1724138e-04
   4.0369458e+01  -5.1724138e-04
   4.0384236e+01  -5.1724138e-04
   4.0399015e+01  -5.1724138e-04
   4.0413793e+01  -5.1724138e-04
   4.0423645e+01  -5.1724138e-04
   4.0438424e+01  -5.1724138e-04
   4.0453202e+01  -5.1724138e-04
   4.0467980e+01  -5.1724138e-04
   4.0482759e+01  -5.1724138e-04
   4.0497537e+01  -5.1724138e-04
   4.0512315e+01  -5.1724138e-04
   4.0527094e+01  -5.1724138e-04
   4.0541872e+01  -5.1724138e-04
   4.0556650e+01  -1.0344828e-03
   4.0571429e+01  -1.0344828e-03
   4.0586207e+01  -1.0344828e-03
   4.0600985e+01  -1.0344828e-03
   4.0615764e+01  -1.0344828e-03
   4.0625616e+01  -1.0344828e-03
   4.0640394e+01  -1.0344828e-03
   4.0655172e+01  -1.0344828e-03
   4.0669951e+01  -1.0344828e-03
   4.0684729e+01  -1.0344828e-03
   4.0699507e+01  -1.0344828e-03
   4.0714286e+01  -1.0344828e-03
   4.0729064e+01  -1.0344828e-03
   4.0743842e+01  -1.0344828e-03
   4.0758621e+01  -1.0344828e-03
   4.0773399e+01  -1.0344828e-03
   4.0788177e+01  -1.0344828e-03
   4.0802956e+01  -1.0344828e-03
   4.0817734e+01  -1.0344828e-03
   4.0832512e+01  -1.0344828e-03
   4.0842365e+01  -1.0344828e-03
   4.0857143e+01  -1.0344828e-03
   4.0871921e+01  -1.0344828e-03
   4.0886700e+01  -1.0344828e-03
   4.0901478e+01  -1.0344828e-03
   4.0916256e+01  -1.0344828e-03
   4.0931034e+01  -1.0344828e-03
   4.0945813e+01  -1.0344828e-03
   4.0960591e+01  -1.0344828e-03
   4.0975369e+01  -1.0344828e-03
   4.0990148e+01  -1.0344828e-03
   4.1004926e+01  -5.1724138e-04
   4.1019704e+01  -5.1724138e-04
   4.1034483e+01  -5.1724138e-04
   4.1044335e+01  -5.1724138e-04
   4.1059113e+01  -5.1724138e-04
   4.1073892e+01  -5.1724138e-04
   4.1088670e+01  -5.1724138e-04
   4.1103448e+01  -5.1724138e-04
   4.1118227e+01  -5.1724138e-04
   4.1133005e+01  -5.1724138e-04
   4.1147783e+01  -5.1724138e-04
   4.1162562e+01  -5.1724138e-04
   4.1177340e+01  -5.1724138e-04
   4.1192118e+01  -5.1724138e-04
   4.1206897e+01  -5.1724138e-04
   4.1221675e+01   0.0000000e+00
   4.1236453e+01   0.0000000e+00
   4.1246305e+01   0.0000000e+00
   4.1261084e+01   0.0000000e+00
   4.1275862e+01   0.0000000e+00
   4.1290640e+01   0.0000000e+00
   4.1305419e+01   0.0000000e+00
   4.1320197e+01   0.0000000e+00
   4.1334975e+01   0.0000000e+00
   4.1349754e+01   0.0000000e+00
   4.1364532e+01   0.0000000e+00
   4.1379310e+01   0.0000000e+00
   4.1394089e+01   5.1724138e-04
   4.1408867e+01   5.1724138e-04
   4.1423645e+01   5.1724138e-04
   4.1438424e+01   5.1724138e-04
   4.1448276e+01   5.1724138e-04
   4.1463054e+01   5.1724138e-04
   4.1477833e+01   5.1724138e-04
   4.1492611e+01   5.1724138e-04
   4.1507389e+01   5.1724138e-04
   4.1522167e+01   5.1724138e-04
   4.1536946e+01   5.1724138e-04
   4.1551724e+01   5.1724138e-04
   4.1566502e+01   5.1724138e-04
   4.1581281e+01   1.0344828e-03
   4.1596059e+01   1.0344828e-03
   4.1610837e+01   1.0344828e-03
   4.1625616e+01   1.0344828e-03
   4.1640394e+01   1.0344828e-03
   4.1650246e+01   1.0344828e-03
   4.1665025e+01   1.0344828e-03
   4.1679803e+01   1.0344828e-03
   4.1694581e+01   1.0344828e-03
   4.1709360e+01   1.0344828e-03
   4.1724138e+01   1.0344828e-03
   4.1738916e+01   1.0344828e-03
   4.1753695e+01   1.0344828e-03
   4.1768473e+01   1.0344828e-03
   4.1783251e+01   1.0344828e-03
   4.1798030e+01   1.0344828e-03
   4.1812808e+01   1.0344828e-03
   4.1827586e+01   1.0344828e-03
   4.1842365e+01   1.0344828e-03
   4.1857143e+01   1.0344828e-03
   4.1866995e+01   1.0344828e-03
   4.1881773e+01   1.0344828e-03
   4.1896552e+01   1.0344828e-03
   4.1911330e+01   1.0344828e-03
   4.1926108e+01   1.0344828e-03
   4.1940887e+01   1.0344828e-03
   4.1955665e+01   1.0344828e-03
   4.1970443e+01   1.0344828e-03
   4.1985222e+01   1.0344828e-03
   4.2000000e+01   5.1724138e-04
   4.2014778e+01   5.1724138e-04
   4.2029557e+01   5.1724138e-04
   4.2044335e+01   5.1724138e-04
   4.2059113e+01   5.1724138e-04
   4.2068966e+01   5.1724138e-04
   4.2083744e+01   5.1724138e-04
   4.2098522e+01   5.1724138e-04
   4.2113300e+01   5.1724138e-04
   4.2128079e+01   5.1724138e-04
   4.2142857e+01   5.1724138e-04
   4.2157635e+01   5.1724138e-04
   4.2172414e+01   5.1724138e-04
   4.2187192e+01   5.1724138e-04
   4.2201970e+01   5.1724138e-04
   4.2216749e+01   0.0000000e+00
   4.2231527e+01   0.0000000e+00
   4.2246305e+01   0.0000000e+00
   4.2261084e+01   0.0000000e+00
   4.2270936e+01   0.0000000e+00
   4.2285714e+01   0.0000000e+00
   4.2300493e+01   0.0000000e+00
   4.2315271e+01   0.0000000e+00
   4.2330049e+01   0.0000000e+00
   4.2344828e+01   0.0000000e+00
   4.2359606e+01   0.0000000e+00
   4.2374384e+01   0.0000000e+00
   4.2389163e+01   0.0000000e+00
   4.2403941e+01   0.0000000e+00
   4.2418719e+01  -5.1724138e-04
   4.2433498e+01  -5.1724138e-04
   4.2448276e+01  -5.1724138e-04
   4.2463054e+01  -5.1724138e-04
   4.2472906e+01  -5.1724138e-04
   4.2487685e+01  -5.1724138e-04
   4.2502463e+01  -5.1724138e-04
   4.2517241e+01  -5.1724138e-04
   4.2532020e+01  -5.1724138e-04
   4.2546798e+01  -5.1724138e-04
   4.2561576e+01  -5.1724138e-04
   4.2576355e+01  -5.1724138e-04
   4.2591133e+01  -5.1724138e-04
   4.2605911e+01  -5.1724138e-04
   4.2620690e+01  -5.1724138e-04
   4.2635468e+01  -5.1724138e-04
   4.2650246e+01  -5.1724138e-04
   4.2665025e+01  -5.1724138e-04
   4.2679803e+01  -5.1724138e-04
   4.2689655e+01  -5.1724138e-04
   4.2704433e+01  -5.1724138e-04
   4.2719212e+01  -1.0344828e-03
   4.2733990e+01  -1.0344828e-03
   4.2748768e+01  -1.0344828e-03
   4.2763547e+01  -1.0344828e-03
   4.2778325e+01  -1.0344828e-03
   4.2793103e+01  -1.0344828e-03
   4.2807882e+01  -1.0344828e-03
   4.2822660e+01  -1.0344828e-03
   4.2837438e+01  -1.0344828e-03
   4.2852217e+01  -1.0344828e-03
   4.2866995e+01  -1.0344828e-03
   4.2881773e+01  -1.0344828e-03
   4.2891626e+01  -1.0344828e-03
   4.2906404e+01  -1.0344828e-03
   4.2921182e+01  -5.1724138e-04
   4.2935961e+01  -5.1724138e-04
   4.2950739e+01  -5.1724138e-04
   4.2965517e+01  -5.1724138e-04
   4.2980296e+01  -5.1724138e-04
   4.2995074e+01  -5.1724138e-04
   4.3009852e+01  -5.1724138e-04
   4.3024631e+01  -5.1724138e-04
   4.3039409e+01  -5.1724138e-04
   4.3054187e+01  -5.1724138e-04
   4.3068966e+01  -5.1724138e-04
   4.3083744e+01  -5.1724138e-04
   4.3093596e+01  -5.1724138e-04
   4.3108374e+01  -5.1724138e-04
   4.3123153e+01  -5.1724138e-04
   4.3137931e+01  -5.1724138e-04
   4.3152709e+01  -5.1724138e-04
   4.3167488e+01  -5.1724138e-04
   4.3182266e+01  -5.1724138e-04
   4.3197044e+01  -5.1724138e-04
   4.3211823e+01  -5.1724138e-04
   4.3226601e+01  -5.1724138e-04
   4.3241379e+01   0.0000000e+00
   4.3256158e+01   0.0000000e+00
   4.3270936e+01   0.0000000e+00
   4.3285714e+01   0.0000000e+00
   4.3295567e+01   0.0000000e+00
   4.3310345e+01   0.0000000e+00
   4.3325123e+01   0.0000000e+00
   4.3339901e+01   0.0000000e+00
   4.3354680e+01   0.0000000e+00
   4.3369458e+01   0.0000000e+00
   4.3384236e+01   0.0000000e+00
   4.3399015e+01   0.0000000e+00
   4.3413793e+01   0.0000000e+00
   4.3428571e+01   0.0000000e+00
   4.3443350e+01   0.0000000e+00
   4.3458128e+01   0.0000000e+00
   4.3472906e+01   5.1724138e-04
   4.3487685e+01   5.1724138e-04
   4.3502463e+01   5.1724138e-04
   4.3512315e+01   5.1724138e-04
   4.3527094e+01   5.1724138e-04
   4.3541872e+01   5.1724138e-04
   4.3556650e+01   5.1724138e-04
   4.3571429e+01   5.1724138e-04
   4.3586207e+01   5.1724138e-04
   4.3600985e+01   5.1724138e-04
   4.3615764e+01   5.1724138e-04
   4.3630542e+01   5.1724138e-04
   4.3645320e+01   5.1724138e-04
   4.3660099e+01   5.1724138e-04
   4.3674877e+01   5.1724138e-04
   4.3689655e+01   5.1724138e-04
   4.3704433e+01   5.1724138e-04
   4.3714286e+01   5.1724138e-04
   4.3729064e+01   5.1724138e-04
   4.3743842e+01   5.1724138e-04
   4.3758621e+01   5.1724138e-04
   4.3773399e+01   1.0344828e-03
   4.3788177e+01   1.0344828e-03
   4.3802956e+01   1.0344828e-03
   4.3817734e+01   1.0344828e-03
   4.3832512e+01   1.0344828e-03
   4.3847291e+01   1.0344828e-03
   4.3862069e+01   1.0344828e-03
   4.3876847e+01   1.0344828e-03
   4.3891626e+01   1.0344828e-03
   4.3906404e+01   1.0344828e-03
   4.3916256e+01   5.1724138e-04
   4.3931034e+01   5.1724138e-04
   4.3945813e+01   5.1724138e-04
   4.3960591e+01   5.1724138e-04
   4.3975369e+01   5.1724138e-04
   4.3990148e+01   5.1724138e-04
   4.4004926e+01   5.1724138e-04
   4.4019704e+01   5.1724138e-04
   4.4034483e+01   5.1724138e-04
   4.4049261e+01   5.1724138e-04
   4.4064039e+01   5.1724138e-04
   4.4078818e+01   5.1724138e-04
   4.4093596e+01   5.1724138e-04
   4.4108374e+01   5.1724138e-04
   4.4118227e+01   5.1724138e-04
   4.4133005e+01   5.1724138e-04
   4.4147783e+01   5.1724138e-04
   4.4162562e+01   5.1724138e-04
   4.4177340e+01   5.1724138e-04
   4.4192118e+01   5.1724138e-04
   4.4206897e+01   5.1724138e-04
   4.4221675e+01   5.1724138e-04
   4.4236453e+01   0.0000000e+00
   4.4251232e+01   0.0000000e+00
   4.4266010e+01   0.0000000e+00
   4.4280788e+01   0.0000000e+00
   4.4295567e+01   0.0000000e+00
   4.4310345e+01   0.0000000e+00
   4.4320197e+01   0.0000000e+00
   4.4334975e+01   0.0000000e+00
   4.4349754e+01   0.0000000e+00
   4.4364532e+01   0.0000000e+00
   4.4379310e+01   0.0000000e+00
   4.4394089e+01   0.0000000e+00
   4.4408867e+01   0.0000000e+00
   4.4423645e+01   0.0000000e+00
   4.4438424e+01   0.0000000e+00
   4.4453202e+01   0.0000000e+00
   4.4467980e+01   0.0000000e+00
   4.4482759e+01  -5.1724138e-04
   4.4497537e+01  -5.1724138e-04
   4.4512315e+01  -5.1724138e-04
   4.4527094e+01  -5.1724138e-04
   4.4536946e+01  -5.1724138e-04
   4.4551724e+01  -5.1724138e-04
   4.4566502e+01  -5.1724138e-04
   4.4581281e+01  -5.1724138e-04
   4.4596059e+01  -5.1724138e-04
   4.4610837e+01  -5.1724138e-04
   4.4625616e+01  -5.1724138e-04
   4.4640394e+01  -5.1724138e-04
   4.4655172e+01  -5.1724138e-04
   4.4669951e+01  -5.1724138e-04
   4.4684729e+01  -5.1724138e-04
   4.4699507e+01  -5.1724138e-04
   4.4714286e+01  -5.1724138e-04
   4.4729064e+01  -5.1724138e-04
   4.4738916e+01  -5.1724138e-04
   4.4753695e+01  -5.1724138e-04
   4.4768473e+01  -5.1724138e-04
   4.4783251e+01  -5.1724138e-04
   4.4798030e+01  -5.1724138e-04
   4.4812808e+01  -5.1724138e-04
   4.4827586e+01  -5.1724138e-04
   4.4842365e+01  -5.1724138e-04
   4.4857143e+01  -5.1724138e-04
   4.4871921e+01  -5.1724138e-04
   4.4886700e+01  -5.1724138e-04
   4.4901478e+01  -5.1724138e-04
   4.4916256e+01  -5.1724138e-04
   4.4931034e+01  -5.1724138e-04
   4.4940887e+01  -5.1724138e-04
   4.4955665e+01  -5.1724138e-04
   4.4970443e+01  -5.1724138e-04
   4.4985222e+01  -5.1724138e-04
   4.5000000e+01  -5.1724138e-04
   4.5014778e+01  -5.1724138e-04
   4.5029557e+01  -5.1724138e-04
   4.5044335e+01  -5.1724138e-04
   4.5059113e+01  -5.1724138e-04
   4.5073892e+01  -5.1724138e-04
   4.5088670e+01  -5.1724138e-04
   4.5103448e+01  -5.1724138e-04
   4.5118227e+01  -5.1724138e-04
   4.5133005e+01  -5.1724138e-04
   4.5142857e+01  -5.1724138e-04
   4.5157635e+01  -5.1724138e-04
   4.5172414e+01  -5.1724138e-04
   4.5187192e+01  -5.1724138e-04
   4.5201970e+01  -5.1724138e-04
   4.5216749e+01  -5.1724138e-04
   4.5231527e+01  -5.1724138e-04
   4.5246305e+01  -5.1724138e-04
   4.5261084e+01   0.0000000e+00
   4.5275862e+01   0.0000000e+00
   4.5290640e+01   0.0000000e+00
   4.5305419e+01   0.0000000e+00
   4.5320197e+01   0.0000000e+00
   4.5334975e+01   0.0000000e+00
   4.5349754e+01   0.0000000e+00
   4.5359606e+01   0.0000000e+00
   4.5374384e+01   0.0000000e+00
   4.5389163e+01   0.0000000e+00
   4.5403941e+01   0.0000000e+00
   4.5418719e+01   0.0000000e+00
   4.5433498e+01   0.0000000e+00
   4.5448276e+01   0.0000000e+00
   4.5463054e+01   0.0000000e+00
   4.5477833e+01   0.0000000e+00
   4.5492611e+01   0.0000000e+00
   4.5507389e+01   0.0000000e+00
   4.5522167e+01   0.0000000e+00
   4.5536946e+01   5.1724138e-04
   4.5551724e+01   5.1724138e-04
   4.5561576e+01   5.1724138e-04
   4.5576355e+01   5.1724138e-04
   4.5591133e+01   5.1724138e-04
   4.5605911e+01   5.1724138e-04
   4.5620690e+01   5.1724138e-04
   4.5635468e+01   5.1724138e-04
   4.5650246e+01   5.1724138e-04
   4.5665025e+01   5.1724138e-04
   4.5679803e+01   5.1724138e-04
   4.5694581e+01   5.1724138e-04
   4.5709360e+01   5.1724138e-04
   4.5724138e+01   5.1724138e-04
   4.5738916e+01   5.1724138e-04
   4.5753695e+01   5.1724138e-04
   4.5763547e+01   5.1724138e-04
   4.5778325e+01   5.1724138e-04
   4.5793103e+01   5.1724138e-04
   4.5807882e+01   5.1724138e-04
   4.5822660e+01   5.1724138e-04
   4.5837438e+01   5.1724138e-04
   4.5852217e+01   5.1724138e-04
   4.5866995e+01   5.1724138e-04
   4.5881773e+01   5.1724138e-04
   4.5896552e+01   5.1724138e-04
   4.5911330e+01   5.1724138e-04
   4.5926108e+01   5.1724138e-04
   4.5940887e+01   5.1724138e-04
   4.5955665e+01   5.1724138e-04
   4.5965517e+01   5.1724138e-04
   4.5980296e+01   5.1724138e-04
   4.5995074e+01   5.1724138e-04
   4.6009852e+01   5.1724138e-04
   4.6024631e+01   5.1724138e-04
   4.6039409e+01   5.1724138e-04
   4.6054187e+01   5.1724138e-04
   4.6068966e+01   5.1724138e-04
   4.6083744e+01   5.1724138e-04
   4.6098522e+01   5.1724138e-04
   4.6113300e+01   5.1724138e-04
   4.6128079e+01   5.1724138e-04
   4.6142857e+01   5.1724138e-04
   4.6157635e+01   5.1724138e-04
   4.6172414e+01   5.1724138e-04
   4.6182266e+01   5.1724138e-04
   4.6197044e+01   5.1724138e-04
   4.6211823e+01   5.1724138e-04
   4.6226601e+01   5.1724138e-04
   4.6241379e+01   5.1724138e-04
   4.6256158e+01   0.0000000e+00
   4.6270936e+01   0.0000000e+00
   4.6285714e+01   0.0000000e+00
   4.6300493e+01   0.0000000e+00
   4.6315271e+01   0.0000000e+00
   4.6330049e+01   0.0000000e+00
   4.6344828e+01   0.0000000e+00
   4.6359606e+01   0.0000000e+00
   4.6374384e+01   0.0000000e+00
   4.6384236e+01   0.0000000e+00
   4.6399015e+01   0.0000000e+00
   4.6413793e+01   0.0000000e+00
   4.6428571e+01   0.0000000e+00
   4.6443350e+01   0.0000000e+00
   4.6458128e+01   0.0000000e+00
   4.6472906e+01   0.0000000e+00
   4.6487685e+01   0.0000000e+00
   4.6502463e+01   0.0000000e+00
   4.6517241e+01   0.0000000e+00
   4.6532020e+01   0.0000000e+00
   4.6546798e+01   0.0000000e+00
   4.6561576e+01  -5.1724138e-04
   4.6576355e+01  -5.1724138e-04
   4.6586207e+01  -5.1724138e-04
   4.6600985e+01  -5.1724138e-04
   4.6615764e+01  -5.1724138e-04
   4.6630542e+01  -5.1724138e-04
   4.6645320e+01  -5.1724138e-04
   4.6660099e+01  -5.1724138e-04
   4.6674877e+01  -5.1724138e-04
   4.6689655e+01  -5.1724138e-04
   4.6704433e+01  -5.1724138e-04
   4.6719212e+01  -5.1724138e-04
   4.6733990e+01  -5.1724138e-04
   4.6748768e+01  -5.1724138e-04
   4.6763547e+01  -5.1724138e-04
   4.6778325e+01  -5.1724138e-04
   4.6788177e+01  -5.1724138e-04
   4.6802956e+01  -5.1724138e-04
   4.6817734e+01  -5.1724138e-04
   4.6832512e+01  -5.1724138e-04
   4.6847291e+01  -5.1724138e-04
   4.6862069e+01  -5.1724138e-04
   4.6876847e+01  -5.1724138e-04
   4.6891626e+01  -5.1724138e-04
   4.6906404e+01  -5.1724138e-04
   4.6921182e+01  -5.1724138e-04
   4.6935961e+01  -5.1724138e-04
   4.6950739e+01  -5.1724138e-04
   4.6965517e+01  -5.1724138e-04
   4.6980296e+01  -5.1724138e-04
   4.6990148e+01  -5.1724138e-04
   4.7004926e+01  -5.1724138e-04
   4.7019704e+01  -5.1724138e-04
   4.7034483e+01  -5.1724138e-04
   4.7049261e+01  -5.1724138e-04
   4.7064039e+01  -5.1724138e-04
   4.7078818e+01  -5.1724138e-04
   4.7093596e+01  -5.1724138e-04
   4.7108374e+01  -5.1724138e-04
   4.7123153e+01  -5.1724138e-04
   4.7137931e+01  -5.1724138e-04
   4.7152709e+01  -5.1724138e-04
   4.7167488e+01  -5.1724138e-04
   4.7182266e+01  -5.1724138e-04
   4.7197044e+01  -5.1724138e-04
   4.7206897e+01  -5.1724138e-04
   4.7221675e+01  -5.1724138e-04
   4.7236453e+01  -5.1724138e-04
   4.7251232e+01  -5.1724138e-04
   4.7266010e+01  -5.1724138e-04
   4.7280788e+01   0.0000000e+00
   4.7295567e+01   0.0000000e+00
   4.7310345e+01   0.0000000e+00
   4.7325123e+01   0.0000000e+00
   4.7339901e+01   0.0000000e+00
   4.7354680e+01   0.0000000e+00
   4.7369458e+01   0.0000000e+00
   4.7384236e+01   0.0000000e+00
   4.7399015e+01   0.0000000e+00
   4.7408867e+01   0.0000000e+00
   4.7423645e+01   0.0000000e+00
   4.7438424e+01   0.0000000e+00
   4.7453202e+01   0.0000000e+00
   4.7467980e+01   0.0000000e+00
   4.7482759e+01   0.0000000e+00
   4.7497537e+01   0.0000000e+00
   4.7512315e+01   0.0000000e+00
   4.7527094e+01   0.0000000e+00
   4.7541872e+01   0.0000000e+00
   4.7556650e+01   0.0000000e+00
   4.7571429e+01   0.0000000e+00
   4.7586207e+01   0.0000000e+00
   4.7600985e+01   0.0000000e+00
   4.7610837e+01   0.0000000e+00
   4.7625616e+01   5.1724138e-04
   4.7640394e+01   5.1724138e-04
   4.7655172e+01   5.1724138e-04
   4.7669951e+01   5.1724138e-04
   4.7684729e+01   5.1724138e-04
   4.7699507e+01   5.1724138e-04
   4.7714286e+01   5.1724138e-04
   4.7729064e+01   5.1724138e-04
   4.7743842e+01   5.1724138e-04
   4.7758621e+01   5.1724138e-04
   4.7773399e+01   5.1724138e-04
   4.7788177e+01   5.1724138e-04
   4.7802956e+01   5.1724138e-04
   4.7812808e+01   5.1724138e-04
   4.7827586e+01   5.1724138e-04
   4.7842365e+01   5.1724138e-04
   4.7857143e+01   5.1724138e-04
   4.7871921e+01   5.1724138e-04
   4.7886700e+01   5.1724138e-04
   4.7901478e+01   5.1724138e-04
   4.7916256e+01   5.1724138e-04
   4.7931034e+01   5.1724138e-04
   4.7945813e+01   5.1724138e-04
   4.7960591e+01   5.1724138e-04
   4.7975369e+01   5.1724138e-04
   4.7990148e+01   5.1724138e-04
   4.8004926e+01   5.1724138e-04
   4.8019704e+01   5.1724138e-04
   4.8029557e+01   5.1724138e-04
   4.8044335e+01   5.1724138e-04
   4.8059113e+01   5.1724138e-04
   4.8073892e+01   5.1724138e-04
   4.8088670e+01   5.1724138e-04
   4.8103448e+01   5.1724138e-04
   4.8118227e+01   5.1724138e-04
   4.8133005e+01   5.1724138e-04
   4.8147783e+01   5.1724138e-04
   4.8162562e+01   5.1724138e-04
   4.8177340e+01   5.1724138e-04
   4.8192118e+01   5.1724138e-04
   4.8206897e+01   5.1724138e-04
   4.8221675e+01   5.1724138e-04
   4.8231527e+01   5.1724138e-04
   4.8246305e+01   5.1724138e-04
   4.8261084e+01   0.0000000e+00
   4.8275862e+01   0.0000000e+00
   4.8290640e+01   0.0000000e+00
   4.8305419e+01   0.0000000e+00
   4.8320197e+01   0.0000000e+00
   4.8334975e+01   0.0000000e+00
   4.8349754e+01   0.0000000e+00
   4.8364532e+01   0.0000000e+00
   4.8379310e+01   0.0000000e+00
   4.8394089e+01   0.0000000e+00
   4.8408867e+01   0.0000000e+00
   4.8423645e+01   0.0000000e+00
   4.8433498e+01   0.0000000e+00
   4.8448276e+01   0.0000000e+00
   4.8463054e+01   0.0000000e+00
   4.8477833e+01   0.0000000e+00
   4.8492611e+01   0.0000000e+00
   4.8507389e+01   0.0000000e+00
   4.8522167e+01   0.0000000e+00
   4.8536946e+01   0.0000000e+00
   4.8551724e+01   0.0000000e+00
   4.8566502e+01   0.0000000e+00
   4.8581281e+01   0.0000000e+00
   4.8596059e+01   0.0000000e+00
   4.8610837e+01   0.0000000e+00
   4.8625616e+01   0.0000000e+00
   4.8635468e+01  -5.1724138e-04
   4.8650246e+01  -5.1724138e-04
   4.8665025e+01  -5.1724138e-04
   4.8679803e+01  -5.1724138e-04
   4.8694581e+01  -5.1724138e-04
   4.8709360e+01  -5.1724138e-04
   4.8724138e+01  -5.1724138e-04
   4.8738916e+01  -5.1724138e-04
   4.8753695e+01  -5.1724138e-04
   4.8768473e+01  -5.1724138e-04
   4.8783251e+01  -5.1724138e-04
   4.8798030e+01  -5.1724138e-04
   4.8812808e+01  -5.1724138e-04
   4.8827586e+01  -5.1724138e-04
   4.8837438e+01  -5.1724138e-04
   4.8852217e+01  -5.1724138e-04
   4.8866995e+01  -5.1724138e-04
   4.8881773e+01  -5.1724138e-04
   4.8896552e+01  -5.1724138e-04
   4.8911330e+01  -5.1724138e-04
   4.8926108e+01  -5.1724138e-04
   4.8940887e+01  -5.1724138e-04
   4.8955665e+01  -5.1724138e-04
   4.8970443e+01  -5.1724138e-04
   4.8985222e+01  -5.1724138e-04
   4.9000000e+01  -5.1724138e-04
   4.9014778e+01  -5.1724138e-04
   4.9029557e+01  -5.1724138e-04
   4.9044335e+01  -5.1724138e-04
   4.9054187e+01  -5.1724138e-04
   4.9068966e+01  -5.1724138e-04
   4.9083744e+01  -5.1724138e-04
   4.9098522e+01  -5.1724138e-04
   4.9113300e+01  -5.1724138e-04
   4.9128079e+01  -5.1724138e-04
   4.9142857e+01  -5.1724138e-04
   4.9157635e+01  -5.1724138e-04
   4.9172414e+01  -5.1724138e-04
   4.9187192e+01  -5.1724138e-04
   4.9201970e+01  -5.1724138e-04
   4.9216749e+01  -5.1724138e-04
   4.9231527e+01  -5.1724138e-04
   4.9246305e+01  -5.1724138e-04
   4.9256158e+01  -5.1724138e-04
   4.9270936e+01  -5.1724138e-04
   4.9285714e+01  -5.1724138e-04
   4.9300493e+01   0.0000000e+00
   4.9315271e+01   0.0000000e+00
   4.9330049e+01   0.0000000e+00
   4.9344828e+01   0.0000000e+00
   4.9359606e+01   0.0000000e+00
   4.9374384e+01   0.0000000e+00
   4.9389163e+01   0.0000000e+00
   4.9403941e+01   0.0000000e+00
   4.9418719e+01   0.0000000e+00
   4.9433498e+01   0.0000000e+00
   4.9448276e+01   0.0000000e+00
   4.9458128e+01   0.0000000e+00
   4.9472906e+01   0.0000000e+00
   4.9487685e+01   0.0000000e+00
   4.9502463e+01   0.0000000e+00
   4.9517241e+01   0.0000000e+00
   4.9532020e+01   0.0000000e+00
   4.9546798e+01   0.0000000e+00
   4.9561576e+01   0.0000000e+00
   4.9576355e+01   0.0000000e+00
   4.9591133e+01   0.0000000e+00
   4.9605911e+01   0.0000000e+00
   4.9620690e+01   0.0000000e+00
   4.9635468e+01   0.0000000e+00
   4.9650246e+01   0.0000000e+00
   4.9660099e+01   0.0000000e+00
   4.9674877e+01   0.0000000e+00
   4.9689655e+01   0.0000000e+00
   4.9704433e+01   0.0000000e+00
   4.9719212e+01   5.1724138e-04
   4.9733990e+01   5.1724138e-04
   4.9748768e+01   5.1724138e-04
   4.9763547e+01   5.1724138e-04
   4.9778325e+01   5.1724138e-04
   4.9793103e+01   5.1724138e-04
   4.9807882e+01   5.1724138e-04
   4.9822660e+01   5.1724138e-04
   4.9837438e+01   5.1724138e-04
   4.9852217e+01   5.1724138e-04
   4.9866995e+01   5.1724138e-04
   4.9876847e+01   5.1724138e-04
   4.9891626e+01   5.1724138e-04
   4.9906404e+01   5.1724138e-04
   4.9921182e+01   5.1724138e-04
   4.9935961e+01   5.1724138e-04
   4.9950739e+01   5.1724138e-04
   4.9965517e+01   5.1724138e-04
   4.9980296e+01   5.1724138e-04
   4.9995074e+01   5.1724138e-04
   5.0009852e+01   5.1724138e-04
   5.0024631e+01   5.1724138e-04
   5.0039409e+01   5.1724138e-04
   5.0054187e+01   5.1724138e-04
   5.0068966e+01   5.1724138e-04
   5.0078818e+01   5.1724138e-04
   5.0093596e+01   5.1724138e-04
   5.0108374e+01   5.1724138e-04
   5.0123153e+01   5.1724138e-04
   5.0137931e+01   5.1724138e-04
   5.0152709e+01   5.1724138e-04
   5.0167488e+01   5.1724138e-04
   5.0182266e+01   0.0000000e+00
   5.0197044e+01   0.0000000e+00
   5.0211823e+01   0.0000000e+00
   5.0226601e+01   0.0000000e+00
   5.0241379e+01   0.0000000e+00
   5.0256158e+01   0.0000000e+00


==> data/Duncan_Foil_Without_TL_Linear.dat <==
  -2.3630542e+01   2.4259951e-05
  -2.3630542e+01   2.4259951e-05
  -2.2399113e+01   2.6755714e-05
  -2.2399113e+01   2.6755714e-05
  -2.1167734e+01   2.4847192e-05
  -2.1167734e+01   2.4847192e-05
  -1.9936355e+01   3.3949409e-05
  -1.9936355e+01   3.3949409e-05
  -1.8705025e+01   1.2955665e-05
  -1.8705025e+01   1.2955665e-05
  -1.7473842e+01   1.3396059e-05
  -1.7473842e+01   1.3396059e-05
  -1.6242857e+01   1.2955665e-05
  -1.6242857e+01   1.2955665e-05
  -1.5012118e+01   8.4045320e-06
  -1.5012118e+01   8.4045320e-06
  -1.3781626e+01   1.8321823e-07
  -1.3781626e+01   1.8321823e-07
  -1.2551527e+01  -7.7444828e-06
  -1.2551527e+01  -7.7444828e-06
  -1.1934335e+01  -1.5084975e-05
  -1.1934335e+01  -1.5084975e-05
  -1.1317537e+01  -2.3306305e-05
  -1.1317537e+01  -2.3306305e-05
  -1.0701034e+01  -3.1821232e-05
  -1.0701034e+01  -3.1821232e-05
  -1.0084778e+01  -4.0776601e-05
  -1.0084778e+01  -4.0776601e-05
  -9.4687685e+00  -5.1640394e-05
  -9.4687685e+00  -5.1640394e-05
  -8.8530049e+00  -6.5293596e-05
  -8.8530049e+00  -6.5293596e-05
  -8.2374877e+00  -8.2176847e-05
  -8.2374877e+00  -8.2176847e-05
  -7.6221675e+00  -1.0273005e-04
  -7.6221675e+00  -1.0273005e-04
  -7.0071429e+00  -1.2900936e-04
  -7.0071429e+00  -1.2900936e-04
  -6.3924138e+00  -1.6204138e-04
  -6.3924138e+00  -1.6204138e-04
  -5.7780788e+00  -1.9257783e-04
  -5.7780788e+00  -1.9257783e-04
  -5.4687685e+00  -2.2003103e-04
  -5.4687685e+00  -2.2003103e-04
  -5.1598522e+00  -2.5732069e-04
  -5.1598522e+00  -2.5732069e-04
  -4.8512808e+00  -3.0444631e-04
  -4.8512808e+00  -3.0444631e-04
  -4.5430049e+00  -3.5509557e-04
  -4.5430049e+00  -3.5509557e-04
  -4.2350739e+00  -4.0736010e-04
  -4.2350739e+00  -4.0736010e-04
  -3.9274384e+00  -4.6505616e-04
  -3.9274384e+00  -4.6505616e-04
  -3.6202266e+00  -5.3376355e-04
  -3.6202266e+00  -5.3376355e-04
  -3.3135123e+00  -6.2948276e-04
  -3.3135123e+00  -6.2948276e-04
  -3.0074384e+00  -7.6425123e-04
  -3.0074384e+00  -7.6425123e-04
  -2.7021576e+00  -8.8434483e-04
  -2.7021576e+00  -8.8434483e-04
  -2.5478818e+00  -9.7859606e-04
  -2.5478818e+00  -9.7859606e-04
  -2.3946158e+00  -1.0612512e-03
  -2.3946158e+00  -1.0612512e-03
  -2.3164433e+00  -1.1187980e-03
  -2.3164433e+00  -1.1187980e-03
  -2.2392956e+00  -1.1854483e-03
  -2.2392956e+00  -1.1854483e-03
  -2.1631084e+00  -1.2485764e-03
  -2.1631084e+00  -1.2485764e-03
  -2.1553547e+00  -1.2572414e-03
  -2.1553547e+00  -1.2572414e-03
  -2.1234236e+00  -1.2926207e-03
  -2.1234236e+00  -1.2926207e-03
  -2.0841429e+00  -1.3304975e-03
  -2.0841429e+00  -1.3304975e-03
  -2.0634335e+00  -1.3535468e-03
  -2.0634335e+00  -1.3535468e-03
  -2.0428621e+00  -1.3765961e-03
  -2.0428621e+00  -1.3765961e-03
  -2.0225911e+00  -1.3993498e-03
  -2.0225911e+00  -1.3993498e-03
  -2.0027586e+00  -1.4225468e-03
  -2.0027586e+00  -1.4225468e-03
  -1.9831576e+00  -1.4458916e-03
  -1.9831576e+00  -1.4458916e-03
  -1.9637143e+00  -1.4696749e-03
  -1.9637143e+00  -1.4696749e-03
  -1.9443645e+00  -1.4937488e-03
  -1.9443645e+00  -1.4937488e-03
  -1.9250690e+00  -1.5182660e-03
  -1.9250690e+00  -1.5182660e-03
  -1.9058030e+00  -1.5433695e-03
  -1.9058030e+00  -1.5433695e-03
  -1.8865517e+00  -1.5689163e-03
  -1.8865517e+00  -1.5689163e-03
  -1.8673005e+00  -1.5949015e-03
  -1.8673005e+00  -1.5949015e-03
  -1.8480591e+00  -1.6213251e-03
  -1.8480591e+00  -1.6213251e-03
  -1.8288177e+00  -1.6481921e-03
  -1.8288177e+00  -1.6481921e-03
  -1.8095714e+00  -1.6756453e-03
  -1.8095714e+00  -1.6756453e-03
  -1.7903300e+00  -1.7035419e-03
  -1.7903300e+00  -1.7035419e-03
  -1.7710887e+00  -1.7318768e-03
  -1.7710887e+00  -1.7318768e-03
  -1.7518424e+00  -1.7606502e-03
  -1.7518424e+00  -1.7606502e-03
  -1.7326010e+00  -1.7898670e-03
  -1.7326010e+00  -1.7898670e-03
  -1.7133596e+00  -1.8195222e-03
  -1.7133596e+00  -1.8195222e-03
  -1.6941133e+00  -1.8496158e-03
  -1.6941133e+00  -1.8496158e-03
  -1.6748719e+00  -1.8801527e-03
  -1.6748719e+00  -1.8801527e-03
  -1.6556305e+00  -1.9111281e-03
  -1.6556305e+00  -1.9111281e-03
  -1.6363892e+00  -1.9425468e-03
  -1.6363892e+00  -1.9425468e-03
  -1.6171429e+00  -1.9744039e-03
  -1.6171429e+00  -1.9744039e-03
  -1.5979015e+00  -2.0067044e-03
  -1.5979015e+00  -2.0067044e-03
  -1.5786601e+00  -2.0392956e-03
  -1.5786601e+00  -2.0392956e-03
  -1.5594138e+00  -2.0724729e-03
  -1.5594138e+00  -2.0724729e-03
  -1.5401724e+00  -2.1059458e-03
  -1.5401724e+00  -2.1059458e-03
  -1.5209310e+00  -2.1400049e-03
  -1.5209310e+00  -2.1400049e-03
  -1.5016897e+00  -2.1745074e-03
  -1.5016897e+00  -2.1745074e-03
  -1.4824433e+00  -2.2093005e-03
  -1.4824433e+00  -2.2093005e-03
  -1.4632020e+00  -2.2446798e-03
  -1.4632020e+00  -2.2446798e-03
  -1.4439606e+00  -2.2803547e-03
  -1.4439606e+00  -2.2803547e-03
  -1.4247143e+00  -2.3166158e-03
  -1.4247143e+00  -2.3166158e-03
  -1.4054729e+00  -2.3533202e-03
  -1.4054729e+00  -2.3533202e-03
  -1.3862315e+00  -2.3906108e-03
  -1.3862315e+00  -2.3906108e-03
  -1.3669901e+00  -2.4283399e-03
  -1.3669901e+00  -2.4283399e-03
  -1.3477438e+00  -2.4665074e-03
  -1.3477438e+00  -2.4665074e-03
  -1.3285025e+00  -2.5052660e-03
  -1.3285025e+00  -2.5052660e-03
  -1.3092611e+00  -2.5444631e-03
  -1.3092611e+00  -2.5444631e-03
  -1.2900148e+00  -2.5842512e-03
  -1.2900148e+00  -2.5842512e-03
  -1.2707734e+00  -2.6247685e-03
  -1.2707734e+00  -2.6247685e-03
  -1.2515320e+00  -2.6657291e-03
  -1.2515320e+00  -2.6657291e-03
  -1.2322906e+00  -2.7072759e-03
  -1.2322906e+00  -2.7072759e-03
  -1.2130443e+00  -2.7495567e-03
  -1.2130443e+00  -2.7495567e-03
  -1.1938030e+00  -2.7924286e-03
  -1.1938030e+00  -2.7924286e-03
  -1.1745616e+00  -2.8360296e-03
  -1.1745616e+00  -2.8360296e-03
  -1.1553153e+00  -2.8803645e-03
  -1.1553153e+00  -2.8803645e-03
  -1.1360739e+00  -2.9254335e-03
  -1.1360739e+00  -2.9254335e-03
  -1.1168325e+00  -2.9712414e-03
  -1.1168325e+00  -2.9712414e-03
  -1.0975911e+00  -3.0177783e-03
  -1.0975911e+00  -3.0177783e-03
  -1.0783448e+00  -3.0653448e-03
  -1.0783448e+00  -3.0653448e-03
  -1.0591034e+00  -3.1136453e-03
  -1.0591034e+00  -3.1136453e-03
  -1.0398621e+00  -3.1631182e-03
  -1.0398621e+00  -3.1631182e-03
  -1.0206158e+00  -3.2133300e-03
  -1.0206158e+00  -3.2133300e-03
  -1.0013744e+00  -3.2647143e-03
  -1.0013744e+00  -3.2647143e-03
  -9.8213300e-01  -3.3171232e-03
  -9.8213300e-01  -3.3171232e-03
  -9.6288670e-01  -3.3705616e-03
  -9.6288670e-01  -3.3705616e-03
  -9.4364532e-01  -3.4253202e-03
  -9.4364532e-01  -3.4253202e-03
  -9.2440394e-01  -3.4812562e-03
  -9.2440394e-01  -3.4812562e-03
  -9.0516256e-01  -3.5385123e-03
  -9.0516256e-01  -3.5385123e-03
  -8.8591626e-01  -3.5970887e-03
  -8.8591626e-01  -3.5970887e-03
  -8.6667488e-01  -3.6569852e-03
  -8.6667488e-01  -3.6569852e-03
  -8.4743350e-01  -3.7185025e-03
  -8.4743350e-01  -3.7185025e-03
  -8.2818719e-01  -3.7814828e-03
  -8.2818719e-01  -3.7814828e-03
  -8.0894581e-01  -3.8460788e-03
  -8.0894581e-01  -3.8460788e-03
  -7.8970443e-01  -3.9124384e-03
  -7.8970443e-01  -3.9124384e-03
  -7.7046305e-01  -3.9805567e-03
  -7.7046305e-01  -3.9805567e-03
  -7.5121675e-01  -4.0507291e-03
  -7.5121675e-01  -4.0507291e-03
  -7.3197537e-01  -4.1228128e-03
  -7.3197537e-01  -4.1228128e-03
  -7.1273399e-01  -4.1969507e-03
  -7.1273399e-01  -4.1969507e-03
  -6.9348768e-01  -4.2732956e-03
  -6.9348768e-01  -4.2732956e-03
  -6.7424631e-01  -4.3519852e-03
  -6.7424631e-01  -4.3519852e-03
  -6.5500493e-01  -4.4331675e-03
  -6.5500493e-01  -4.4331675e-03
  -6.3576355e-01  -4.5169951e-03
  -6.3576355e-01  -4.5169951e-03
  -6.1651724e-01  -4.6034680e-03
  -6.1651724e-01  -4.6034680e-03
  -5.9727586e-01  -4.6928768e-03
  -5.9727586e-01  -4.6928768e-03
  -5.7803448e-01  -4.7853645e-03
  -5.7803448e-01  -4.7853645e-03
  -5.5878818e-01  -4.8812315e-03
  -5.5878818e-01  -4.8812315e-03
  -5.3954680e-01  -4.9804926e-03
  -5.3954680e-01  -4.9804926e-03
  -5.2030542e-01  -5.0833990e-03
  -5.2030542e-01  -5.0833990e-03
  -5.0106404e-01  -5.1902463e-03
  -5.0106404e-01  -5.1902463e-03
  -4.8181773e-01  -5.3013793e-03
  -4.8181773e-01  -5.3013793e-03
  -4.6257635e-01  -5.4169458e-03
  -4.6257635e-01  -5.4169458e-03
  -4.4333498e-01  -5.5371921e-03
  -4.4333498e-01  -5.5371921e-03
  -4.2408867e-01  -5.6627094e-03
  -4.2408867e-01  -5.6627094e-03
  -4.0484729e-01  -5.7936453e-03
  -4.0484729e-01  -5.7936453e-03
  -3.8560591e-01  -5.9306404e-03
  -3.8560591e-01  -5.9306404e-03
  -3.6717241e-01  -6.0678818e-03
  -3.6717241e-01  -6.0678818e-03
  -3.6636453e-01  -6.0738916e-03
  -3.6636453e-01  -6.0738916e-03
  -3.4711823e-01  -6.2211823e-03
  -3.4711823e-01  -6.2211823e-03
  -3.2787685e-01  -6.3699015e-03
  -3.2787685e-01  -6.3699015e-03
  -3.0863547e-01  -6.5203448e-03
  -3.0863547e-01  -6.5203448e-03
  -2.8938916e-01  -6.6726108e-03
  -2.8938916e-01  -6.6726108e-03
  -2.7014778e-01  -6.8268966e-03
  -2.7014778e-01  -6.8268966e-03
  -2.5090640e-01  -6.9833990e-03
  -2.5090640e-01  -6.9833990e-03
  -2.3166502e-01  -7.1422660e-03
  -2.3166502e-01  -7.1422660e-03
  -2.1241872e-01  -7.3037438e-03
  -2.1241872e-01  -7.3037438e-03
  -1.9317734e-01  -7.4681773e-03
  -1.9317734e-01  -7.4681773e-03
  -1.7393596e-01  -7.6356650e-03
  -1.7393596e-01  -7.6356650e-03
  -1.5468966e-01  -7.8065517e-03
  -1.5468966e-01  -7.8065517e-03
  -1.3544828e-01  -7.9815764e-03
  -1.3544828e-01  -7.9815764e-03
  -1.1620690e-01  -8.1612315e-03
  -1.1620690e-01  -8.1612315e-03
  -9.6960591e-02  -8.3456650e-03
  -9.6960591e-02  -8.3456650e-03
  -7.7719212e-02  -8.5357635e-03
  -7.7719212e-02  -8.5357635e-03
  -5.8477833e-02  -8.7319212e-03
  -5.8477833e-02  -8.7319212e-03
  -3.9236453e-02  -8.9346305e-03
  -3.9236453e-02  -8.9346305e-03
  -1.9990148e-02  -9.1451724e-03
  -1.9990148e-02  -9.1451724e-03
  -7.4876847e-04  -9.3638916e-03
  -7.4876847e-04  -9.3638916e-03
   1.8492611e-02  -9.5920690e-03
   1.8492611e-02  -9.5920690e-03
   3.7738916e-02  -9.8309360e-03
   3.7738916e-02  -9.8309360e-03
   5.6980296e-02  -1.0081675e-02
   5.6980296e-02  -1.0081675e-02
   7.6221675e-02  -1.0346059e-02
   7.6221675e-02  -1.0346059e-02
   9.5463054e-02  -1.0625862e-02
   9.5463054e-02  -1.0625862e-02
   1.1185222e-01  -1.0878522e-02
   1.1185222e-01  -1.0878522e-02
   1.1470936e-01  -1.0923005e-02
   1.1470936e-01  -1.0923005e-02
   1.3395074e-01  -1.1224877e-02
   1.3395074e-01  -1.1224877e-02
   1.5319212e-01  -1.1524384e-02
   1.5319212e-01  -1.1524384e-02
   1.7243842e-01  -1.1822660e-02
   1.7243842e-01  -1.1822660e-02
   1.9167980e-01  -1.2121281e-02
   1.9167980e-01  -1.2121281e-02
   2.1092118e-01  -1.2421232e-02
   2.1092118e-01  -1.2421232e-02
   2.3016256e-01  -1.2724828e-02
   2.3016256e-01  -1.2724828e-02
   2.4940887e-01  -1.3034138e-02
   2.4940887e-01  -1.3034138e-02
   2.6865025e-01  -1.3351527e-02
   2.6865025e-01  -1.3351527e-02
   2.8789163e-01  -1.3678916e-02
   2.8789163e-01  -1.3678916e-02
   3.0713793e-01  -1.4018966e-02
   3.0713793e-01  -1.4018966e-02
   3.2637931e-01  -1.4374680e-02
   3.2637931e-01  -1.4374680e-02
   3.4562069e-01  -1.4749458e-02
   3.4562069e-01  -1.4749458e-02
   3.6486207e-01  -1.5147635e-02
   3.6486207e-01  -1.5147635e-02
   3.8410837e-01  -1.5574089e-02
   3.8410837e-01  -1.5574089e-02
   3.8901970e-01  -1.5689212e-02
   3.8901970e-01  -1.5689212e-02
   4.0334975e-01  -1.6020246e-02
   4.0334975e-01  -1.6020246e-02
   4.2259113e-01  -1.6455714e-02
   4.2259113e-01  -1.6455714e-02
   4.4183744e-01  -1.6882759e-02
   4.4183744e-01  -1.6882759e-02
   4.6107882e-01  -1.7306158e-02
   4.6107882e-01  -1.7306158e-02
   4.8032020e-01  -1.7731330e-02
   4.8032020e-01  -1.7731330e-02
   4.9956158e-01  -1.8163941e-02
   4.9956158e-01  -1.8163941e-02
   5.1880690e-01  -1.8609803e-02
   5.1880690e-01  -1.8609803e-02
   5.3804975e-01  -1.9074631e-02
   5.3804975e-01  -1.9074631e-02
   5.5729261e-01  -1.9565419e-02
   5.5729261e-01  -1.9565419e-02
   5.7653498e-01  -2.0090394e-02
   5.7653498e-01  -2.0090394e-02
   5.9050985e-01  -2.0500000e-02
   5.9050985e-01  -2.0500000e-02
   5.9577783e-01  -2.0656502e-02
   5.9577783e-01  -2.0656502e-02
   6.1502069e-01  -2.1214828e-02
   6.1502069e-01  -2.1214828e-02
   6.3426355e-01  -2.1752857e-02
   6.3426355e-01  -2.1752857e-02
   6.5350640e-01  -2.2280493e-02
   6.5350640e-01  -2.2280493e-02
   6.7274926e-01  -2.2808867e-02
   6.7274926e-01  -2.2808867e-02
   6.9199212e-01  -2.3348374e-02
   6.9199212e-01  -2.3348374e-02
   7.1123498e-01  -2.3909212e-02
   7.1123498e-01  -2.3909212e-02
   7.3047783e-01  -2.4502906e-02
   7.3047783e-01  -2.4502906e-02
   7.4972020e-01  -2.5143005e-02
   7.4972020e-01  -2.5143005e-02
   7.5446798e-01  -2.5310640e-02
   7.5446798e-01  -2.5310640e-02
   7.6896305e-01  -2.5811724e-02
   7.6896305e-01  -2.5811724e-02
   7.8820591e-01  -2.6445320e-02
   7.8820591e-01  -2.6445320e-02
   8.0744877e-01  -2.7056502e-02
   8.0744877e-01  -2.7056502e-02
   8.2669163e-01  -2.7662266e-02
   8.2669163e-01  -2.7662266e-02
   8.4593448e-01  -2.8278128e-02
   8.4593448e-01  -2.8278128e-02
   8.6517734e-01  -2.8919064e-02
   8.6517734e-01  -2.8919064e-02
   8.8442020e-01  -2.9601576e-02
   8.8442020e-01  -2.9601576e-02
   8.9805665e-01  -3.0121429e-02
   8.9805665e-01  -3.0121429e-02
   9.0366305e-01  -3.0338424e-02
   9.0366305e-01  -3.0338424e-02
   9.2290542e-01  -3.1049557e-02
   9.2290542e-01  -3.1049557e-02
   9.4214828e-01  -3.1721379e-02
   9.4214828e-01  -3.1721379e-02
   9.6139123e-01  -3.2376305e-02
   9.6139123e-01  -3.2376305e-02
   9.8063404e-01  -3.3034729e-02
   9.8063404e-01  -3.3034729e-02
   9.9987685e-01  -3.3714778e-02
   9.9987685e-01  -3.3714778e-02
   1.0191197e+00  -3.4435468e-02
   1.0191197e+00  -3.4435468e-02
   1.0315487e+00  -3.4932118e-02
   1.0315487e+00  -3.4932118e-02
   1.0383625e+00  -3.5207241e-02
   1.0383625e+00  -3.5207241e-02
   1.0576054e+00  -3.5939803e-02
   1.0576054e+00  -3.5939803e-02
   1.0768483e+00  -3.6626995e-02
   1.0768483e+00  -3.6626995e-02
   1.0960906e+00  -3.7293103e-02
   1.0960906e+00  -3.7293103e-02
   1.1153335e+00  -3.7959458e-02
   1.1153335e+00  -3.7959458e-02
   1.1345764e+00  -3.8644187e-02
   1.1345764e+00  -3.8644187e-02
   1.1538192e+00  -3.9364729e-02
   1.1538192e+00  -3.9364729e-02
   1.1634453e+00  -3.9743054e-02
   1.1634453e+00  -3.9743054e-02
   1.1730621e+00  -4.0120197e-02
   1.1730621e+00  -4.0120197e-02
   1.1923049e+00  -4.0821379e-02
   1.1923049e+00  -4.0821379e-02
   1.2115478e+00  -4.1474089e-02
   1.2115478e+00  -4.1474089e-02
   1.2307906e+00  -4.2100640e-02
   1.2307906e+00  -4.2100640e-02
   1.2500335e+00  -4.2718571e-02
   1.2500335e+00  -4.2718571e-02
   1.2692759e+00  -4.3340591e-02
   1.2692759e+00  -4.3340591e-02
   1.2885187e+00  -4.3978522e-02
   1.2885187e+00  -4.3978522e-02
   1.3052818e+00  -4.4554286e-02
   1.3052818e+00  -4.4554286e-02
   1.3077616e+00  -4.4641773e-02
   1.3077616e+00  -4.4641773e-02
   1.3270044e+00  -4.5271576e-02
   1.3270044e+00  -4.5271576e-02
   1.3462473e+00  -4.5843399e-02
   1.3462473e+00  -4.5843399e-02
   1.3654901e+00  -4.6372365e-02
   1.3654901e+00  -4.6372365e-02
   1.3847330e+00  -4.6870936e-02
   1.3847330e+00  -4.6870936e-02
   1.4039759e+00  -4.7347340e-02
   1.4039759e+00  -4.7347340e-02
   1.4232187e+00  -4.7806108e-02
   1.4232187e+00  -4.7806108e-02
   1.4424611e+00  -4.8249754e-02
   1.4424611e+00  -4.8249754e-02
   1.4617039e+00  -4.8679360e-02
   1.4617039e+00  -4.8679360e-02
   1.4809468e+00  -4.9093941e-02
   1.4809468e+00  -4.9093941e-02
   1.4942562e+00  -4.9366502e-02
   1.4942562e+00  -4.9366502e-02
   1.5001921e+00  -4.9489163e-02
   1.5001921e+00  -4.9489163e-02
   1.5194335e+00  -4.9837931e-02
   1.5194335e+00  -4.9837931e-02
   1.5386749e+00  -5.0135961e-02
   1.5386749e+00  -5.0135961e-02
   1.5579163e+00  -5.0387685e-02
   1.5579163e+00  -5.0387685e-02
   1.5771626e+00  -5.0594581e-02
   1.5771626e+00  -5.0594581e-02
   1.5964039e+00  -5.0759113e-02
   1.5964039e+00  -5.0759113e-02
   1.6156453e+00  -5.0877833e-02
   1.6156453e+00  -5.0877833e-02
   1.6348916e+00  -5.0958621e-02
   1.6348916e+00  -5.0958621e-02
   1.6541330e+00  -5.0988670e-02
   1.6541330e+00  -5.0988670e-02
   1.6733744e+00  -5.0966502e-02
   1.6733744e+00  -5.0966502e-02
   1.6926158e+00  -5.0905911e-02
   1.6926158e+00  -5.0905911e-02
   1.7118621e+00  -5.0794089e-02
   1.7118621e+00  -5.0794089e-02
   1.7311034e+00  -5.0627094e-02
   1.7311034e+00  -5.0627094e-02
   1.7503448e+00  -5.0402463e-02
   1.7503448e+00  -5.0402463e-02
   1.7695911e+00  -5.0115764e-02
   1.7695911e+00  -5.0115764e-02
   1.7888325e+00  -4.9759606e-02
   1.7888325e+00  -4.9759606e-02
   1.8062118e+00  -4.9366502e-02
   1.8062118e+00  -4.9366502e-02
   1.8080739e+00  -4.9323645e-02
   1.8080739e+00  -4.9323645e-02
   1.8273153e+00  -4.8831724e-02
   1.8273153e+00  -4.8831724e-02
   1.8465616e+00  -4.8305419e-02
   1.8465616e+00  -4.8305419e-02
   1.8658030e+00  -4.7743744e-02
   1.8658030e+00  -4.7743744e-02
   1.8850443e+00  -4.7138719e-02
   1.8850443e+00  -4.7138719e-02
   1.9042906e+00  -4.6475714e-02
   1.9042906e+00  -4.6475714e-02
   1.9235320e+00  -4.5732709e-02
   1.9235320e+00  -4.5732709e-02
   1.9427734e+00  -4.4876404e-02
   1.9427734e+00  -4.4876404e-02
   1.9491182e+00  -4.4554286e-02
   1.9491182e+00  -4.4554286e-02
   1.9620148e+00  -4.3911872e-02
   1.9620148e+00  -4.3911872e-02
   1.9812611e+00  -4.2967586e-02
   1.9812611e+00  -4.2967586e-02
   2.0005025e+00  -4.2008325e-02
   2.0005025e+00  -4.2008325e-02
   2.0197438e+00  -4.0971281e-02
   2.0197438e+00  -4.0971281e-02
   2.0389901e+00  -3.9777389e-02
   2.0389901e+00  -3.9777389e-02
   2.0394877e+00  -3.9743054e-02
   2.0394877e+00  -3.9743054e-02
   2.0582315e+00  -3.8524975e-02
   2.0582315e+00  -3.8524975e-02
   2.0774729e+00  -3.7324828e-02
   2.0774729e+00  -3.7324828e-02
   2.0967143e+00  -3.6054335e-02
   2.0967143e+00  -3.6054335e-02
   2.1115764e+00  -3.4932118e-02
   2.1115764e+00  -3.4932118e-02
   2.1159606e+00  -3.4588719e-02
   2.1159606e+00  -3.4588719e-02
   2.1352020e+00  -3.3156453e-02
   2.1352020e+00  -3.3156453e-02
   2.1544433e+00  -3.1745764e-02
   2.1544433e+00  -3.1745764e-02
   2.1736897e+00  -3.0159163e-02
   2.1736897e+00  -3.0159163e-02
   2.1741034e+00  -3.0121429e-02
   2.1741034e+00  -3.0121429e-02
   2.1929310e+00  -2.8525172e-02
   2.1929310e+00  -2.8525172e-02
   2.2121724e+00  -2.6968867e-02
   2.2121724e+00  -2.6968867e-02
   2.2305369e+00  -2.5310640e-02
   2.2305369e+00  -2.5310640e-02
   2.2314138e+00  -2.5225813e-02
   2.2314138e+00  -2.5225813e-02
   2.2506601e+00  -2.3477291e-02
   2.2506601e+00  -2.3477291e-02
   2.2699015e+00  -2.1788818e-02
   2.2699015e+00  -2.1788818e-02
   2.2830099e+00  -2.0500000e-02
   2.2830099e+00  -2.0500000e-02
   2.2891429e+00  -1.9881182e-02
   2.2891429e+00  -1.9881182e-02
   2.3083892e+00  -1.8092167e-02
   2.3083892e+00  -1.8092167e-02
   2.3276305e+00  -1.6256010e-02
   2.3276305e+00  -1.6256010e-02
   2.3329803e+00  -1.5689212e-02
   2.3329803e+00  -1.5689212e-02
   2.3468719e+00  -1.4269704e-02
   2.3468719e+00  -1.4269704e-02
   2.3661182e+00  -1.2443842e-02
   2.3661182e+00  -1.2443842e-02
   2.3811576e+00  -1.0878522e-02
   2.3811576e+00  -1.0878522e-02
   2.3853596e+00  -1.0422562e-02
   2.3853596e+00  -1.0422562e-02
   2.4046010e+00  -8.5162562e-03
   2.4046010e+00  -8.5162562e-03
   2.4238424e+00  -6.5971429e-03
   2.4238424e+00  -6.5971429e-03
   2.4286847e+00  -6.0678818e-03
   2.4286847e+00  -6.0678818e-03
   2.4430887e+00  -4.5566355e-03
   2.4430887e+00  -4.5566355e-03
   2.4623300e+00  -2.6959704e-03
   2.4623300e+00  -2.6959704e-03
   2.4760246e+00  -1.2572414e-03
   2.4760246e+00  -1.2572414e-03
   2.4815714e+00  -6.5678818e-04
   2.4815714e+00  -6.5678818e-04
   2.5008177e+00   1.2157635e-03
   2.5008177e+00   1.2157635e-03
   2.5200591e+00   3.0968374e-03
   2.5200591e+00   3.0968374e-03
   2.5243892e+00   3.5535616e-03
   2.5243892e+00   3.5535616e-03
   2.5393005e+00   5.0543842e-03
   2.5393005e+00   5.0543842e-03
   2.5585419e+00   6.8072906e-03
   2.5585419e+00   6.8072906e-03
   2.5746108e+00   8.3642365e-03
   2.5746108e+00   8.3642365e-03
   2.5777882e+00   8.6870443e-03
   2.5777882e+00   8.6870443e-03
   2.5970296e+00   1.0425419e-02
   2.5970296e+00   1.0425419e-02
   2.6162709e+00   1.2053103e-02
   2.6162709e+00   1.2053103e-02
   2.6287783e+00   1.3174877e-02
   2.6287783e+00   1.3174877e-02
   2.6355172e+00   1.3789704e-02
   2.6355172e+00   1.3789704e-02
   2.6547586e+00   1.5320197e-02
   2.6547586e+00   1.5320197e-02
   2.6740000e+00   1.6746749e-02
   2.6740000e+00   1.6746749e-02
   2.6901182e+00   1.7985665e-02
   2.6901182e+00   1.7985665e-02
   2.6932414e+00   1.8236256e-02
   2.6932414e+00   1.8236256e-02
   2.7124877e+00   1.9570788e-02
   2.7124877e+00   1.9570788e-02
   2.7317291e+00   2.0729557e-02
   2.7317291e+00   2.0729557e-02
   2.7509704e+00   2.1825320e-02
   2.7509704e+00   2.1825320e-02
   2.7682365e+00   2.2796453e-02
   2.7682365e+00   2.2796453e-02
   2.7702167e+00   2.2912315e-02
   2.7702167e+00   2.2912315e-02
   2.7894581e+00   2.3857734e-02
   2.7894581e+00   2.3857734e-02
   2.8086995e+00   2.4622463e-02
   2.8086995e+00   2.4622463e-02
   2.8279409e+00   2.5255074e-02
   2.8279409e+00   2.5255074e-02
   2.8471872e+00   2.5774483e-02
   2.8471872e+00   2.5774483e-02
   2.8664286e+00   2.6182020e-02
   2.8664286e+00   2.6182020e-02
   2.8856700e+00   2.6472414e-02
   2.8856700e+00   2.6472414e-02
   2.9049163e+00   2.6636700e-02
   2.9049163e+00   2.6636700e-02
   2.9241576e+00   2.6660788e-02
   2.9241576e+00   2.6660788e-02
   2.9433990e+00   2.6562709e-02
   2.9433990e+00   2.6562709e-02
   2.9626404e+00   2.6349409e-02
   2.9626404e+00   2.6349409e-02
   2.9818867e+00   2.6010985e-02
   2.9818867e+00   2.6010985e-02
   3.0011281e+00   2.5559261e-02
   3.0011281e+00   2.5559261e-02
   3.0203695e+00   2.4995961e-02
   3.0203695e+00   2.4995961e-02
   3.0396158e+00   2.4311675e-02
   3.0396158e+00   2.4311675e-02
   3.0588571e+00   2.3479852e-02
   3.0588571e+00   2.3479852e-02
   3.0718621e+00   2.2796453e-02
   3.0718621e+00   2.2796453e-02
   3.0780985e+00   2.2462611e-02
   3.0780985e+00   2.2462611e-02
   3.0973448e+00   2.1406897e-02
   3.0973448e+00   2.1406897e-02
   3.1165862e+00   2.0328621e-02
   3.1165862e+00   2.0328621e-02
   3.1358276e+00   1.9146355e-02
   3.1358276e+00   1.9146355e-02
   3.1519754e+00   1.7985665e-02
   3.1519754e+00   1.7985665e-02
   3.1550690e+00   1.7752808e-02
   3.1550690e+00   1.7752808e-02
   3.1743153e+00   1.6349901e-02
   3.1743153e+00   1.6349901e-02
   3.1935567e+00   1.4969163e-02
   3.1935567e+00   1.4969163e-02
   3.2127980e+00   1.3428424e-02
   3.2127980e+00   1.3428424e-02
   3.2156305e+00   1.3174877e-02
   3.2156305e+00   1.3174877e-02
   3.2320443e+00   1.1781330e-02
   3.2320443e+00   1.1781330e-02
   3.2512857e+00   1.0238670e-02
   3.2512857e+00   1.0238670e-02
   3.2705271e+00   8.5513793e-03
   3.2705271e+00   8.5513793e-03
   3.2724631e+00   8.3642365e-03
   3.2724631e+00   8.3642365e-03
   3.2897685e+00   6.7937931e-03
   3.2897685e+00   6.7937931e-03
   3.3090148e+00   5.1543842e-03
   3.3090148e+00   5.1543842e-03
   3.3260788e+00   3.5535616e-03
   3.3260788e+00   3.5535616e-03
   3.3282562e+00   3.3370148e-03
   3.3282562e+00   3.3370148e-03
   3.3474975e+00   1.5797044e-03
   3.3474975e+00   1.5797044e-03
   3.3667438e+00  -1.0933645e-04
   3.3667438e+00  -1.0933645e-04
   3.3786158e+00  -1.2572414e-03
   3.3786158e+00  -1.2572414e-03
   3.3859852e+00  -1.9799852e-03
   3.3859852e+00  -1.9799852e-03
   3.4052266e+00  -3.6793005e-03
   3.4052266e+00  -3.6793005e-03
   3.4244680e+00  -5.3831527e-03
   3.4244680e+00  -5.3831527e-03
   3.4315764e+00  -6.0678818e-03
   3.4315764e+00  -6.0678818e-03
   3.4437143e+00  -7.2093596e-03
   3.4437143e+00  -7.2093596e-03
   3.4629557e+00  -8.8308374e-03
   3.4629557e+00  -8.8308374e-03
   3.4821970e+00  -1.0498916e-02
   3.4821970e+00  -1.0498916e-02
   3.4863005e+00  -1.0878522e-02
   3.4863005e+00  -1.0878522e-02
   3.5014433e+00  -1.2215813e-02
   3.5014433e+00  -1.2215813e-02
   3.5206847e+00  -1.3731773e-02
   3.5206847e+00  -1.3731773e-02
   3.5399261e+00  -1.5283990e-02
   3.5399261e+00  -1.5283990e-02
   3.5446847e+00  -1.5689212e-02
   3.5446847e+00  -1.5689212e-02
   3.5591675e+00  -1.6873498e-02
   3.5591675e+00  -1.6873498e-02
   3.5784138e+00  -1.8255862e-02
   3.5784138e+00  -1.8255862e-02
   3.5976552e+00  -1.9613103e-02
   3.5976552e+00  -1.9613103e-02
   3.6096207e+00  -2.0500000e-02
   3.6096207e+00  -2.0500000e-02
   3.6168966e+00  -2.1046108e-02
   3.6168966e+00  -2.1046108e-02
   3.6361429e+00  -2.2302660e-02
   3.6361429e+00  -2.2302660e-02
   3.6553842e+00  -2.3440148e-02
   3.6553842e+00  -2.3440148e-02
   3.6746256e+00  -2.4561626e-02
   3.6746256e+00  -2.4561626e-02
   3.6872365e+00  -2.5310640e-02
   3.6872365e+00  -2.5310640e-02
   3.6938670e+00  -2.5710394e-02
   3.6938670e+00  -2.5710394e-02
   3.7131133e+00  -2.6708424e-02
   3.7131133e+00  -2.6708424e-02
   3.7323547e+00  -2.7572857e-02
   3.7323547e+00  -2.7572857e-02
   3.7515961e+00  -2.8359458e-02
   3.7515961e+00  -2.8359458e-02
   3.7708424e+00  -2.9095123e-02
   3.7708424e+00  -2.9095123e-02
   3.7900837e+00  -2.9789655e-02
   3.7900837e+00  -2.9789655e-02
   3.8000542e+00  -3.0121429e-02
   3.8000542e+00  -3.0121429e-02
   3.8093251e+00  -3.0429458e-02
   3.8093251e+00  -3.0429458e-02
   3.8285665e+00  -3.0947537e-02
   3.8285665e+00  -3.0947537e-02
   3.8478128e+00  -3.1355074e-02
   3.8478128e+00  -3.1355074e-02
   3.8670542e+00  -3.1666749e-02
   3.8670542e+00  -3.1666749e-02
   3.8862956e+00  -3.1886404e-02
   3.8862956e+00  -3.1886404e-02
   3.9055419e+00  -3.2028227e-02
   3.9055419e+00  -3.2028227e-02
   3.9247833e+00  -3.2074729e-02
   3.9247833e+00  -3.2074729e-02
   3.9440246e+00  -3.2029951e-02
   3.9440246e+00  -3.2029951e-02
   3.9632660e+00  -3.1914433e-02
   3.9632660e+00  -3.1914433e-02
   3.9825123e+00  -3.1708473e-02
   3.9825123e+00  -3.1708473e-02
   4.0017537e+00  -3.1409409e-02
   4.0017537e+00  -3.1409409e-02
   4.0209951e+00  -3.1012118e-02
   4.0209951e+00  -3.1012118e-02
   4.0402414e+00  -3.0504926e-02
   4.0402414e+00  -3.0504926e-02
   4.0519852e+00  -3.0121429e-02
   4.0519852e+00  -3.0121429e-02
   4.0594828e+00  -2.9874828e-02
   4.0594828e+00  -2.9874828e-02
   4.0787241e+00  -2.9185961e-02
   4.0787241e+00  -2.9185961e-02
   4.0979704e+00  -2.8457094e-02
   4.0979704e+00  -2.8457094e-02
   4.1172118e+00  -2.7672217e-02
   4.1172118e+00  -2.7672217e-02
   4.1364532e+00  -2.6799901e-02
   4.1364532e+00  -2.6799901e-02
   4.1556946e+00  -2.5791034e-02
   4.1556946e+00  -2.5791034e-02
   4.1636059e+00  -2.5310640e-02
   4.1636059e+00  -2.5310640e-02
   4.1749409e+00  -2.4629901e-02
   4.1749409e+00  -2.4629901e-02
   4.1941823e+00  -2.3498571e-02
   4.1941823e+00  -2.3498571e-02
   4.2134236e+00  -2.2339655e-02
   4.2134236e+00  -2.2339655e-02
   4.2326700e+00  -2.1044975e-02
   4.2326700e+00  -2.1044975e-02
   4.2397586e+00  -2.0500000e-02
   4.2397586e+00  -2.0500000e-02
   4.2519113e+00  -1.9583744e-02
   4.2519113e+00  -1.9583744e-02
   4.2711527e+00  -1.8204483e-02
   4.2711527e+00  -1.8204483e-02
   4.2903941e+00  -1.6765320e-02
   4.2903941e+00  -1.6765320e-02
   4.3030000e+00  -1.5689212e-02
   4.3030000e+00  -1.5689212e-02
   4.3096404e+00  -1.5110197e-02
   4.3096404e+00  -1.5110197e-02
   4.3288818e+00  -1.3535813e-02
   4.3288818e+00  -1.3535813e-02
   4.3481232e+00  -1.1940837e-02
   4.3481232e+00  -1.1940837e-02
   4.3594631e+00  -1.0878522e-02
   4.3594631e+00  -1.0878522e-02
   4.3673695e+00  -1.0129212e-02
   4.3673695e+00  -1.0129212e-02
   4.3866108e+00  -8.4400493e-03
   4.3866108e+00  -8.4400493e-03
   4.4058522e+00  -6.6922660e-03
   4.4058522e+00  -6.6922660e-03
   4.4120197e+00  -6.0678818e-03
   4.4120197e+00  -6.0678818e-03
   4.4250936e+00  -4.7816946e-03
   4.4250936e+00  -4.7816946e-03
   4.4443399e+00  -3.0289360e-03
   4.4443399e+00  -3.0289360e-03
   4.4622118e+00  -1.2572414e-03
   4.4622118e+00  -1.2572414e-03
   4.4635813e+00  -1.1120443e-03
   4.4635813e+00  -1.1120443e-03
   4.4828227e+00   7.6417734e-04
   4.4828227e+00   7.6417734e-04
   4.5020690e+00   2.5744877e-03
   4.5020690e+00   2.5744877e-03
   4.5115222e+00   3.5535616e-03
   4.5115222e+00   3.5535616e-03
   4.5213103e+00   4.5630197e-03
   4.5213103e+00   4.5630197e-03
   4.5405517e+00   6.3574877e-03
   4.5405517e+00   6.3574877e-03
   4.5597931e+00   8.2385222e-03
   4.5597931e+00   8.2385222e-03
   4.5609951e+00   8.3642365e-03
   4.5609951e+00   8.3642365e-03
   4.5790394e+00   1.0123005e-02
   4.5790394e+00   1.0123005e-02
   4.5982808e+00   1.1850936e-02
   4.5982808e+00   1.1850936e-02
   4.6120000e+00   1.3174877e-02
   4.6120000e+00   1.3174877e-02
   4.6175222e+00   1.3723941e-02
   4.6175222e+00   1.3723941e-02
   4.6367685e+00   1.5417833e-02
   4.6367685e+00   1.5417833e-02
   4.6560099e+00   1.7040936e-02
   4.6560099e+00   1.7040936e-02
   4.6665517e+00   1.7985665e-02
   4.6665517e+00   1.7985665e-02
   4.6752512e+00   1.8766995e-02
   4.6752512e+00   1.8766995e-02
   4.6944926e+00   2.0270739e-02
   4.6944926e+00   2.0270739e-02
   4.7137389e+00   2.1693202e-02
   4.7137389e+00   2.1693202e-02
   4.7281281e+00   2.2796453e-02
   4.7281281e+00   2.2796453e-02
   4.7329803e+00   2.3179803e-02
   4.7329803e+00   2.3179803e-02
   4.7522217e+00   2.4486108e-02
   4.7522217e+00   2.4486108e-02
   4.7714680e+00   2.5628424e-02
   4.7714680e+00   2.5628424e-02
   4.7907094e+00   2.6710394e-02
   4.7907094e+00   2.6710394e-02
   4.8069754e+00   2.7607241e-02
   4.8069754e+00   2.7607241e-02
   4.8099507e+00   2.7777143e-02
   4.8099507e+00   2.7777143e-02
   4.8291970e+00   2.8689113e-02
   4.8291970e+00   2.8689113e-02
   4.8484384e+00   2.9420640e-02
   4.8484384e+00   2.9420640e-02
   4.8676798e+00   3.0015665e-02
   4.8676798e+00   3.0015665e-02
   4.8869212e+00   3.0491182e-02
   4.8869212e+00   3.0491182e-02
   4.9061675e+00   3.0841182e-02
   4.9061675e+00   3.0841182e-02
   4.9254089e+00   3.1081823e-02
   4.9254089e+00   3.1081823e-02
   4.9446502e+00   3.1171921e-02
   4.9446502e+00   3.1171921e-02
   4.9638966e+00   3.1112217e-02
   4.9638966e+00   3.1112217e-02
   4.9831379e+00   3.0948374e-02
   4.9831379e+00   3.0948374e-02
   5.0023793e+00   3.0655172e-02
   5.0023793e+00   3.0655172e-02
   5.0216207e+00   3.0234877e-02
   5.0216207e+00   3.0234877e-02
   5.0408670e+00   2.9691379e-02
   5.0408670e+00   2.9691379e-02
   5.0601084e+00   2.9015468e-02
   5.0601084e+00   2.9015468e-02
   5.0793498e+00   2.8179064e-02
   5.0793498e+00   2.8179064e-02
   5.0901034e+00   2.7607241e-02
   5.0901034e+00   2.7607241e-02
   5.0985961e+00   2.7153202e-02
   5.0985961e+00   2.7153202e-02
   5.1178374e+00   2.6094532e-02
   5.1178374e+00   2.6094532e-02
   5.1370788e+00   2.4996404e-02
   5.1370788e+00   2.4996404e-02
   5.1563202e+00   2.3772906e-02
   5.1563202e+00   2.3772906e-02
   5.1693941e+00   2.2796453e-02
   5.1693941e+00   2.2796453e-02
   5.1755665e+00   2.2324778e-02
   5.1755665e+00   2.2324778e-02
   5.1948079e+00   2.0903793e-02
   5.1948079e+00   2.0903793e-02
   5.2140493e+00   1.9466700e-02
   5.2140493e+00   1.9466700e-02
   5.2313842e+00   1.7985665e-02
   5.2313842e+00   1.7985665e-02
   5.2332956e+00   1.7812709e-02
   5.2332956e+00   1.7812709e-02
   5.2525369e+00   1.6159064e-02
   5.2525369e+00   1.6159064e-02
   5.2717783e+00   1.4543695e-02
   5.2717783e+00   1.4543695e-02
   5.2862611e+00   1.3174877e-02
   5.2862611e+00   1.3174877e-02
   5.2910197e+00   1.2707586e-02
   5.2910197e+00   1.2707586e-02
   5.3102660e+00   1.0961724e-02
   5.3102660e+00   1.0961724e-02
   5.3295074e+00   9.2094089e-03
   5.3295074e+00   9.2094089e-03
   5.3378374e+00   8.3642365e-03
   5.3378374e+00   8.3642365e-03
   5.3487488e+00   7.2713793e-03
   5.3487488e+00   7.2713793e-03
   5.3679951e+00   5.5089163e-03
   5.3679951e+00   5.5089163e-03
   5.3872365e+00   3.6266700e-03
   5.3872365e+00   3.6266700e-03
   5.3879261e+00   3.5535616e-03
   5.3879261e+00   3.5535616e-03
   5.4064778e+00   1.7363498e-03
   5.4064778e+00   1.7363498e-03
   5.4257192e+00  -2.9912709e-05
   5.4257192e+00  -2.9912709e-05
   5.4379655e+00  -1.2572414e-03
   5.4379655e+00  -1.2572414e-03
   5.4449655e+00  -1.9714680e-03
   5.4449655e+00  -1.9714680e-03
   5.4642069e+00  -3.7283350e-03
   5.4642069e+00  -3.7283350e-03
   5.4834483e+00  -5.4890148e-03
   5.4834483e+00  -5.4890148e-03
   5.4893103e+00  -6.0678818e-03
   5.4893103e+00  -6.0678818e-03
   5.5026946e+00  -7.3455665e-03
   5.5026946e+00  -7.3455665e-03
   5.5219360e+00  -8.9879310e-03
   5.5219360e+00  -8.9879310e-03
   5.5411773e+00  -1.0694877e-02
   5.5411773e+00  -1.0694877e-02
   5.5431429e+00  -1.0878522e-02
   5.5431429e+00  -1.0878522e-02
   5.5604236e+00  -1.2394483e-02
   5.5604236e+00  -1.2394483e-02
   5.5796650e+00  -1.3902217e-02
   5.5796650e+00  -1.3902217e-02
   5.5989064e+00  -1.5460049e-02
   5.5989064e+00  -1.5460049e-02
   5.6016256e+00  -1.5689212e-02
   5.6016256e+00  -1.5689212e-02
   5.6181478e+00  -1.7007241e-02
   5.6181478e+00  -1.7007241e-02
   5.6373941e+00  -1.8351576e-02
   5.6373941e+00  -1.8351576e-02
   5.6566355e+00  -1.9671675e-02
   5.6566355e+00  -1.9671675e-02
   5.6682414e+00  -2.0500000e-02
   5.6682414e+00  -2.0500000e-02
   5.6758768e+00  -2.1050246e-02
   5.6758768e+00  -2.1050246e-02
   5.6951232e+00  -2.2248079e-02
   5.6951232e+00  -2.2248079e-02
   5.7143645e+00  -2.3319458e-02
   5.7143645e+00  -2.3319458e-02
   5.7336059e+00  -2.4353300e-02
   5.7336059e+00  -2.4353300e-02
   5.7512906e+00  -2.5310640e-02
   5.7512906e+00  -2.5310640e-02
   5.7528473e+00  -2.5398719e-02
   5.7528473e+00  -2.5398719e-02
   5.7720936e+00  -2.6337734e-02
   5.7720936e+00  -2.6337734e-02
   5.7913350e+00  -2.7125222e-02
   5.7913350e+00  -2.7125222e-02
   5.8105764e+00  -2.7811527e-02
   5.8105764e+00  -2.7811527e-02
   5.8298227e+00  -2.8421379e-02
   5.8298227e+00  -2.8421379e-02
   5.8490640e+00  -2.8962808e-02
   5.8490640e+00  -2.8962808e-02
   5.8683054e+00  -2.9434975e-02
   5.8683054e+00  -2.9434975e-02
   5.8875468e+00  -2.9831626e-02
   5.8875468e+00  -2.9831626e-02
   5.9055123e+00  -3.0121429e-02
   5.9055123e+00  -3.0121429e-02
   5.9067931e+00  -3.0142315e-02
   5.9067931e+00  -3.0142315e-02
   5.9260345e+00  -3.0354433e-02
   5.9260345e+00  -3.0354433e-02
   5.9452709e+00  -3.0456453e-02
   5.9452709e+00  -3.0456453e-02
   5.9645320e+00  -3.0452956e-02
   5.9645320e+00  -3.0452956e-02
   5.9837438e+00  -3.0363251e-02
   5.9837438e+00  -3.0363251e-02
   6.0030049e+00  -3.0174877e-02
   6.0030049e+00  -3.0174877e-02
   6.0064532e+00  -3.0121429e-02
   6.0064532e+00  -3.0121429e-02
   6.0222660e+00  -2.9878325e-02
   6.0222660e+00  -2.9878325e-02
   6.0414778e+00  -2.9495911e-02
   6.0414778e+00  -2.9495911e-02
   6.0607389e+00  -2.9038571e-02
   6.0607389e+00  -2.9038571e-02
   6.0800000e+00  -2.8512709e-02
   6.0800000e+00  -2.8512709e-02
   6.0992118e+00  -2.7916946e-02
   6.0992118e+00  -2.7916946e-02
   6.1184729e+00  -2.7239852e-02
   6.1184729e+00  -2.7239852e-02
   6.1376847e+00  -2.6459310e-02
   6.1376847e+00  -2.6459310e-02
   6.1569458e+00  -2.5535271e-02
   6.1569458e+00  -2.5535271e-02
   6.1609852e+00  -2.5310640e-02
   6.1609852e+00  -2.5310640e-02
   6.1762069e+00  -2.4494089e-02
   6.1762069e+00  -2.4494089e-02
   6.1954187e+00  -2.3469212e-02
   6.1954187e+00  -2.3469212e-02
   6.2146798e+00  -2.2403695e-02
   6.2146798e+00  -2.2403695e-02
   6.2339409e+00  -2.1213350e-02
   6.2339409e+00  -2.1213350e-02
   6.2439409e+00  -2.0500000e-02
   6.2439409e+00  -2.0500000e-02
   6.2531527e+00  -1.9839360e-02
   6.2531527e+00  -1.9839360e-02
   6.2724138e+00  -1.8520837e-02
   6.2724138e+00  -1.8520837e-02
   6.2916256e+00  -1.7177537e-02
   6.2916256e+00  -1.7177537e-02
   6.3103448e+00  -1.5689212e-02
   6.3103448e+00  -1.5689212e-02
   6.3108867e+00  -1.5641478e-02
   6.3108867e+00  -1.5641478e-02
   6.3301478e+00  -1.4072365e-02
   6.3301478e+00  -1.4072365e-02
   6.3493596e+00  -1.2562463e-02
   6.3493596e+00  -1.2562463e-02
   6.3685222e+00  -1.0878522e-02
   6.3685222e+00  -1.0878522e-02
   6.3686207e+00  -1.0870788e-02
   6.3686207e+00  -1.0870788e-02
   6.3878818e+00  -9.1486700e-03
   6.3878818e+00  -9.1486700e-03
   6.4070936e+00  -7.5004433e-03
   6.4070936e+00  -7.5004433e-03
   6.4220690e+00  -6.0678818e-03
   6.4220690e+00  -6.0678818e-03
   6.4263547e+00  -5.6424631e-03
   6.4263547e+00  -5.6424631e-03
   6.4455665e+00  -3.8705961e-03
   6.4455665e+00  -3.8705961e-03
   6.4648276e+00  -2.1016897e-03
   6.4648276e+00  -2.1016897e-03
   6.4731034e+00  -1.2572414e-03
   6.4731034e+00  -1.2572414e-03
   6.4840887e+00  -1.5088374e-04
   6.4840887e+00  -1.5088374e-04
   6.5033005e+00   1.6249212e-03
   6.5033005e+00   1.6249212e-03
   6.5225616e+00   3.5252266e-03
   6.5225616e+00   3.5252266e-03
   6.5228079e+00   3.5535616e-03
   6.5228079e+00   3.5535616e-03
   6.5418227e+00   5.4212808e-03
   6.5418227e+00   5.4212808e-03
   6.5610345e+00   7.2020690e-03
   6.5610345e+00   7.2020690e-03
   6.5725616e+00   8.3642365e-03
   6.5725616e+00   8.3642365e-03
   6.5802956e+00   9.1544828e-03
   6.5802956e+00   9.1544828e-03
   6.5995567e+00   1.0914729e-02
   6.5995567e+00   1.0914729e-02
   6.6187685e+00   1.2689360e-02
   6.6187685e+00   1.2689360e-02
   6.6236946e+00   1.3174877e-02
   6.6236946e+00   1.3174877e-02
   6.6380296e+00   1.4535369e-02
   6.6380296e+00   1.4535369e-02
   6.6572414e+00   1.6165813e-02
   6.6572414e+00   1.6165813e-02
   6.6765025e+00   1.7856897e-02
   6.6765025e+00   1.7856897e-02
   6.6779310e+00   1.7985665e-02
   6.6779310e+00   1.7985665e-02
   6.6957635e+00   1.9512463e-02
   6.6957635e+00   1.9512463e-02
   6.7149754e+00   2.0966502e-02
   6.7149754e+00   2.0966502e-02
   6.7342365e+00   2.2432069e-02
   6.7342365e+00   2.2432069e-02
   6.7389163e+00   2.2796453e-02
   6.7389163e+00   2.2796453e-02
   6.7534975e+00   2.3888128e-02
   6.7534975e+00   2.3888128e-02
   6.7727094e+00   2.5115172e-02
   6.7727094e+00   2.5115172e-02
   6.7919704e+00   2.6246502e-02
   6.7919704e+00   2.6246502e-02
   6.8111823e+00   2.7357685e-02
   6.8111823e+00   2.7357685e-02
   6.8157143e+00   2.7607241e-02
   6.8157143e+00   2.7607241e-02
   6.8304433e+00   2.8397389e-02
   6.8304433e+00   2.8397389e-02
   6.8497044e+00   2.9233054e-02
   6.8497044e+00   2.9233054e-02
   6.8689163e+00   2.9920837e-02
   6.8689163e+00   2.9920837e-02
   6.8881773e+00   3.0488522e-02
   6.8881773e+00   3.0488522e-02
   6.9074384e+00   3.0941576e-02
   6.9074384e+00   3.0941576e-02
   6.9266502e+00   3.1271478e-02
   6.9266502e+00   3.1271478e-02
   6.9459113e+00   3.1478621e-02
   6.9459113e+00   3.1478621e-02
   6.9651232e+00   3.1534581e-02
   6.9651232e+00   3.1534581e-02
   6.9843842e+00   3.1450148e-02
   6.9843842e+00   3.1450148e-02
   7.0036453e+00   3.1249163e-02
   7.0036453e+00   3.1249163e-02
   7.0228571e+00   3.0915616e-02
   7.0228571e+00   3.0915616e-02
   7.0421182e+00   3.0460197e-02
   7.0421182e+00   3.0460197e-02
   7.0613793e+00   2.9886502e-02
   7.0613793e+00   2.9886502e-02
   7.0805911e+00   2.9185468e-02
   7.0805911e+00   2.9185468e-02
   7.0998522e+00   2.8329113e-02
   7.0998522e+00   2.8329113e-02
   7.1131034e+00   2.7607241e-02
   7.1131034e+00   2.7607241e-02
   7.1190640e+00   2.7274729e-02
   7.1190640e+00   2.7274729e-02
   7.1383251e+00   2.6177192e-02
   7.1383251e+00   2.6177192e-02
   7.1575862e+00   2.5052167e-02
   7.1575862e+00   2.5052167e-02
   7.1767980e+00   2.3807241e-02
   7.1767980e+00   2.3807241e-02
   7.1901478e+00   2.2796453e-02
   7.1901478e+00   2.2796453e-02
   7.1960591e+00   2.2336059e-02
   7.1960591e+00   2.2336059e-02
   7.2153202e+00   2.0893645e-02
   7.2153202e+00   2.0893645e-02
   7.2345320e+00   1.9437340e-02
   7.2345320e+00   1.9437340e-02
   7.2513300e+00   1.7985665e-02
   7.2513300e+00   1.7985665e-02
   7.2537931e+00   1.7761478e-02
   7.2537931e+00   1.7761478e-02
   7.2730542e+00   1.6100493e-02
   7.2730542e+00   1.6100493e-02
   7.2922660e+00   1.4470591e-02
   7.2922660e+00   1.4470591e-02
   7.3058621e+00   1.3174877e-02
   7.3058621e+00   1.3174877e-02
   7.3115271e+00   1.2618916e-02
   7.3115271e+00   1.2618916e-02
   7.3307389e+00   1.0875222e-02
   7.3307389e+00   1.0875222e-02
   7.3500000e+00   9.1095567e-03
   7.3500000e+00   9.1095567e-03
   7.3572906e+00   8.3642365e-03
   7.3572906e+00   8.3642365e-03
   7.3692611e+00   7.1722660e-03
   7.3692611e+00   7.1722660e-03
   7.3884729e+00   5.4121675e-03
   7.3884729e+00   5.4121675e-03
   7.4073892e+00   3.5535616e-03
   7.4073892e+00   3.5535616e-03
   7.4077340e+00   3.5152414e-03
   7.4077340e+00   3.5152414e-03
   7.4269951e+00   1.6457685e-03
   7.4269951e+00   1.6457685e-03
   7.4462069e+00  -1.1858571e-04
   7.4462069e+00  -1.1858571e-04
   7.4575862e+00  -1.2572414e-03
   7.4575862e+00  -1.2572414e-03
   7.4654680e+00  -2.0535320e-03
   7.4654680e+00  -2.0535320e-03
   7.4846798e+00  -3.7941084e-03
   7.4846798e+00  -3.7941084e-03
   7.5039409e+00  -5.5495074e-03
   7.5039409e+00  -5.5495074e-03
   7.5092118e+00  -6.0678818e-03
   7.5092118e+00  -6.0678818e-03
   7.5232020e+00  -7.3872906e-03
   7.5232020e+00  -7.3872906e-03
   7.5424138e+00  -9.0126108e-03
   7.5424138e+00  -9.0126108e-03
   7.5616749e+00  -1.0702956e-02
   7.5616749e+00  -1.0702956e-02
   7.5635468e+00  -1.0878522e-02
   7.5635468e+00  -1.0878522e-02
   7.5809360e+00  -1.2382167e-02
   7.5809360e+00  -1.2382167e-02
   7.6001478e+00  -1.3868768e-02
   7.6001478e+00  -1.3868768e-02
   7.6194089e+00  -1.5396158e-02
   7.6194089e+00  -1.5396158e-02
   7.6229557e+00  -1.5689212e-02
   7.6229557e+00  -1.5689212e-02
   7.6386207e+00  -1.6925468e-02
   7.6386207e+00  -1.6925468e-02
   7.6578818e+00  -1.8247192e-02
   7.6578818e+00  -1.8247192e-02
   7.6771429e+00  -1.9530443e-02
   7.6771429e+00  -1.9530443e-02
   7.6911330e+00  -2.0500000e-02
   7.6911330e+00  -2.0500000e-02
   7.6963547e+00  -2.0873202e-02
   7.6963547e+00  -2.0873202e-02
   7.7156158e+00  -2.2059261e-02
   7.7156158e+00  -2.2059261e-02
   7.7348768e+00  -2.3102660e-02
   7.7348768e+00  -2.3102660e-02
   7.7540887e+00  -2.4090936e-02
   7.7540887e+00  -2.4090936e-02
   7.7733498e+00  -2.5072069e-02
   7.7733498e+00  -2.5072069e-02
   7.7781773e+00  -2.5310640e-02
   7.7781773e+00  -2.5310640e-02
   7.7926108e+00  -2.6004778e-02
   7.7926108e+00  -2.6004778e-02
   7.8118227e+00  -2.6777882e-02
   7.8118227e+00  -2.6777882e-02
   7.8310837e+00  -2.7435714e-02
   7.8310837e+00  -2.7435714e-02
   7.8502956e+00  -2.8006355e-02
   7.8502956e+00  -2.8006355e-02
   7.8695567e+00  -2.8500394e-02
   7.8695567e+00  -2.8500394e-02
   7.8888177e+00  -2.8918621e-02
   7.8888177e+00  -2.8918621e-02
   7.9080296e+00  -2.9258670e-02
   7.9080296e+00  -2.9258670e-02
   7.9272906e+00  -2.9509704e-02
   7.9272906e+00  -2.9509704e-02
   7.9465517e+00  -2.9680148e-02
   7.9465517e+00  -2.9680148e-02
   7.9657635e+00  -2.9741823e-02
   7.9657635e+00  -2.9741823e-02
   7.9850246e+00  -2.9695271e-02
   7.9850246e+00  -2.9695271e-02
   8.0042365e+00  -2.9571379e-02
   8.0042365e+00  -2.9571379e-02
   8.0234975e+00  -2.9352906e-02
   8.0234975e+00  -2.9352906e-02
   8.0427586e+00  -2.9045172e-02
   8.0427586e+00  -2.9045172e-02
   8.0619704e+00  -2.8657340e-02
   8.0619704e+00  -2.8657340e-02
   8.0812315e+00  -2.8193251e-02
   8.0812315e+00  -2.8193251e-02
   8.1004926e+00  -2.7650493e-02
   8.1004926e+00  -2.7650493e-02
   8.1197044e+00  -2.7019655e-02
   8.1197044e+00  -2.7019655e-02
   8.1389655e+00  -2.6280493e-02
   8.1389655e+00  -2.6280493e-02
   8.1581773e+00  -2.5396404e-02
   8.1581773e+00  -2.5396404e-02
   8.1598030e+00  -2.5310640e-02
   8.1598030e+00  -2.5310640e-02
   8.1774384e+00  -2.4417734e-02
   8.1774384e+00  -2.4417734e-02
   8.1966995e+00  -2.3445419e-02
   8.1966995e+00  -2.3445419e-02
   8.2159113e+00  -2.2426453e-02
   8.2159113e+00  -2.2426453e-02
   8.2351724e+00  -2.1287635e-02
   8.2351724e+00  -2.1287635e-02
   8.2466502e+00  -2.0500000e-02
   8.2466502e+00  -2.0500000e-02
   8.2544335e+00  -1.9962660e-02
   8.2544335e+00  -1.9962660e-02
   8.2736453e+00  -1.8675911e-02
   8.2736453e+00  -1.8675911e-02
   8.2929064e+00  -1.7378670e-02
   8.2929064e+00  -1.7378670e-02
   8.3121182e+00  -1.5919113e-02
   8.3121182e+00  -1.5919113e-02
   8.3148276e+00  -1.5689212e-02
   8.3148276e+00  -1.5689212e-02
   8.3313793e+00  -1.4354089e-02
   8.3313793e+00  -1.4354089e-02
   8.3506404e+00  -1.2879113e-02
   8.3506404e+00  -1.2879113e-02
   8.3698522e+00  -1.1274778e-02
   8.3698522e+00  -1.1274778e-02
   8.3741379e+00  -1.0878522e-02
   8.3741379e+00  -1.0878522e-02
   8.3891133e+00  -9.5380296e-03
   8.3891133e+00  -9.5380296e-03
   8.4083744e+00  -7.9226601e-03
   8.4083744e+00  -7.9226601e-03
   8.4275862e+00  -6.1533498e-03
   8.4275862e+00  -6.1533498e-03
   8.4284236e+00  -6.0678818e-03
   8.4284236e+00  -6.0678818e-03
   8.4468473e+00  -4.3393596e-03
   8.4468473e+00  -4.3393596e-03
   8.4661084e+00  -2.6234483e-03
   8.4661084e+00  -2.6234483e-03
   8.4799015e+00  -1.2572414e-03
   8.4799015e+00  -1.2572414e-03
   8.4853202e+00  -7.0465025e-04
   8.4853202e+00  -7.0465025e-04
   8.5045813e+00   1.0893645e-03
   8.5045813e+00   1.0893645e-03
   8.5237931e+00   2.8957044e-03
   8.5237931e+00   2.8957044e-03
   8.5301970e+00   3.5535616e-03
   8.5301970e+00   3.5535616e-03
   8.5430542e+00   4.8448966e-03
   8.5430542e+00   4.8448966e-03
   8.5623153e+00   6.6057143e-03
   8.5623153e+00   6.6057143e-03
   8.5802463e+00   8.3642365e-03
   8.5802463e+00   8.3642365e-03
   8.5815271e+00   8.5011823e-03
   8.5815271e+00   8.5011823e-03
   8.6007882e+00   1.0328227e-02
   8.6007882e+00   1.0328227e-02
   8.6200493e+00   1.2047685e-02
   8.6200493e+00   1.2047685e-02
   8.6317241e+00   1.3174877e-02
   8.6317241e+00   1.3174877e-02
   8.6392611e+00   1.3914039e-02
   8.6392611e+00   1.3914039e-02
   8.6585222e+00   1.5578719e-02
   8.6585222e+00   1.5578719e-02
   8.6777340e+00   1.7206256e-02
   8.6777340e+00   1.7206256e-02
   8.6864532e+00   1.7985665e-02
   8.6864532e+00   1.7985665e-02
   8.6969951e+00   1.8924089e-02
   8.6969951e+00   1.8924089e-02
   8.7162562e+00   2.0412709e-02
   8.7162562e+00   2.0412709e-02
   8.7354680e+00   2.1843251e-02
   8.7354680e+00   2.1843251e-02
   8.7478325e+00   2.2796453e-02
   8.7478325e+00   2.2796453e-02
   8.7547291e+00   2.3337586e-02
   8.7547291e+00   2.3337586e-02
   8.7739901e+00   2.4630690e-02
   8.7739901e+00   2.4630690e-02
   8.7932020e+00   2.5778030e-02
   8.7932020e+00   2.5778030e-02
   8.8124631e+00   2.6878522e-02
   8.8124631e+00   2.6878522e-02
   8.8254680e+00   2.7607241e-02
   8.8254680e+00   2.7607241e-02
   8.8316749e+00   2.7963300e-02
   8.8316749e+00   2.7963300e-02
   8.8509360e+00   2.8868374e-02
   8.8509360e+00   2.8868374e-02
   8.8701970e+00   2.9603596e-02
   8.8701970e+00   2.9603596e-02
   8.8894089e+00   3.0210345e-02
   8.8894089e+00   3.0210345e-02
   8.9086700e+00   3.0702463e-02
   8.9086700e+00   3.0702463e-02
   8.9279310e+00   3.1070345e-02
   8.9279310e+00   3.1070345e-02
   8.9471429e+00   3.1333153e-02
   8.9471429e+00   3.1333153e-02
   8.9664039e+00   3.1442069e-02
   8.9664039e+00   3.1442069e-02
   8.9856158e+00   3.1393350e-02
   8.9856158e+00   3.1393350e-02
   9.0048768e+00   3.1242709e-02
   9.0048768e+00   3.1242709e-02
   9.0241379e+00   3.0962759e-02
   9.0241379e+00   3.0962759e-02
   9.0433498e+00   3.0555222e-02
   9.0433498e+00   3.0555222e-02
   9.0626108e+00   3.0028571e-02
   9.0626108e+00   3.0028571e-02
   9.0818719e+00   2.9378670e-02
   9.0818719e+00   2.9378670e-02
   9.1010837e+00   2.8584286e-02
   9.1010837e+00   2.8584286e-02
   9.1201970e+00   2.7607241e-02
   9.1201970e+00   2.7607241e-02
   9.1203448e+00   2.7599458e-02
   9.1203448e+00   2.7599458e-02
   9.1396059e+00   2.6511626e-02
   9.1396059e+00   2.6511626e-02
   9.1588177e+00   2.5416108e-02
   9.1588177e+00   2.5416108e-02
   9.1780788e+00   2.4232414e-02
   9.1780788e+00   2.4232414e-02
   9.1972906e+00   2.2846798e-02
   9.1972906e+00   2.2846798e-02
   9.1979310e+00   2.2796453e-02
   9.1979310e+00   2.2796453e-02
   9.2165517e+00   2.1377094e-02
   9.2165517e+00   2.1377094e-02
   9.2358128e+00   1.9958177e-02
   9.2358128e+00   1.9958177e-02
   9.2550246e+00   1.8393350e-02
   9.2550246e+00   1.8393350e-02
   9.2594581e+00   1.7985665e-02
   9.2594581e+00   1.7985665e-02
   9.2742857e+00   1.6682266e-02
   9.2742857e+00   1.6682266e-02
   9.2935468e+00   1.5085025e-02
   9.2935468e+00   1.5085025e-02
   9.3127586e+00   1.3337241e-02
   9.3127586e+00   1.3337241e-02
   9.3143842e+00   1.3174877e-02
   9.3143842e+00   1.3174877e-02
   9.3320197e+00   1.1521478e-02
   9.3320197e+00   1.1521478e-02
   9.3512315e+00   9.8154187e-03
   9.3512315e+00   9.8154187e-03
   9.3660099e+00   8.3642365e-03
   9.3660099e+00   8.3642365e-03
   9.3704926e+00   7.9080788e-03
   9.3704926e+00   7.9080788e-03
   9.3897537e+00   6.1130542e-03
   9.3897537e+00   6.1130542e-03
   9.4089655e+00   4.3278325e-03
   9.4089655e+00   4.3278325e-03
   9.4165517e+00   3.5535616e-03
   9.4165517e+00   3.5535616e-03
   9.4282266e+00   2.3856897e-03
   9.4282266e+00   2.3856897e-03
   9.4474877e+00   6.3895074e-04
   9.4474877e+00   6.3895074e-04
   9.4666995e+00  -1.2153990e-03
   9.4666995e+00  -1.2153990e-03
   9.4670936e+00  -1.2572414e-03
   9.4670936e+00  -1.2572414e-03
   9.4859606e+00  -3.0487537e-03
   9.4859606e+00  -3.0487537e-03
   9.5051724e+00  -4.7407340e-03
   9.5051724e+00  -4.7407340e-03
   9.5191626e+00  -6.0678818e-03
   9.5191626e+00  -6.0678818e-03
   9.5244335e+00  -6.5830542e-03
   9.5244335e+00  -6.5830542e-03
   9.5436946e+00  -8.2575369e-03
   9.5436946e+00  -8.2575369e-03
   9.5629064e+00  -9.8639409e-03
   9.5629064e+00  -9.8639409e-03
   9.5742365e+00  -1.0878522e-02
   9.5742365e+00  -1.0878522e-02
   9.5821675e+00  -1.1592759e-02
   9.5821675e+00  -1.1592759e-02
   9.6014286e+00  -1.3119015e-02
   9.6014286e+00  -1.3119015e-02
   9.6206404e+00  -1.4577685e-02
   9.6206404e+00  -1.4577685e-02
   9.6345320e+00  -1.5689212e-02
   9.6345320e+00  -1.5689212e-02
   9.6399015e+00  -1.6133300e-02
   9.6399015e+00  -1.6133300e-02
   9.6591626e+00  -1.7520345e-02
   9.6591626e+00  -1.7520345e-02
   9.6783744e+00  -1.8780985e-02
   9.6783744e+00  -1.8780985e-02
   9.6976355e+00  -2.0052217e-02
   9.6976355e+00  -2.0052217e-02
   9.7042365e+00  -2.0500000e-02
   9.7042365e+00  -2.0500000e-02
   9.7168473e+00  -2.1331823e-02
   9.7168473e+00  -2.1331823e-02
   9.7361084e+00  -2.2418374e-02
   9.7361084e+00  -2.2418374e-02
   9.7553695e+00  -2.3399507e-02
   9.7553695e+00  -2.3399507e-02
   9.7745813e+00  -2.4339507e-02
   9.7745813e+00  -2.4339507e-02
   9.7938424e+00  -2.5272020e-02
   9.7938424e+00  -2.5272020e-02
   9.7946798e+00  -2.5310640e-02
   9.7946798e+00  -2.5310640e-02
   9.8131034e+00  -2.6120887e-02
   9.8131034e+00  -2.6120887e-02
   9.8323153e+00  -2.6821182e-02
   9.8323153e+00  -2.6821182e-02
   9.8515764e+00  -2.7413103e-02
   9.8515764e+00  -2.7413103e-02
   9.8707882e+00  -2.7917980e-02
   9.8707882e+00  -2.7917980e-02
   9.8900493e+00  -2.8342857e-02
   9.8900493e+00  -2.8342857e-02
   9.9093103e+00  -2.8689754e-02
   9.9093103e+00  -2.8689754e-02
   9.9285222e+00  -2.8948719e-02
   9.9285222e+00  -2.8948719e-02
   9.9477833e+00  -2.9136650e-02
   9.9477833e+00  -2.9136650e-02
   9.9670443e+00  -2.9219458e-02
   9.9670443e+00  -2.9219458e-02
   9.9862562e+00  -2.9191724e-02
   9.9862562e+00  -2.9191724e-02
   1.0005517e+01  -2.9097291e-02
   1.0005517e+01  -2.9097291e-02
   1.0024729e+01  -2.8914236e-02
   1.0024729e+01  -2.8914236e-02
   1.0043990e+01  -2.8641182e-02
   1.0043990e+01  -2.8641182e-02
   1.0063251e+01  -2.8285764e-02
   1.0063251e+01  -2.8285764e-02
   1.0082463e+01  -2.7849557e-02
   1.0082463e+01  -2.7849557e-02
   1.0101724e+01  -2.7329409e-02
   1.0101724e+01  -2.7329409e-02
   1.0120985e+01  -2.6714729e-02
   1.0120985e+01  -2.6714729e-02
   1.0140197e+01  -2.5983941e-02
   1.0140197e+01  -2.5983941e-02
   1.0155025e+01  -2.5310640e-02
   1.0155025e+01  -2.5310640e-02
   1.0159458e+01  -2.5104975e-02
   1.0159458e+01  -2.5104975e-02
   1.0178670e+01  -2.4181084e-02
   1.0178670e+01  -2.4181084e-02
   1.0197931e+01  -2.3246355e-02
   1.0197931e+01  -2.3246355e-02
   1.0217192e+01  -2.2249655e-02
   1.0217192e+01  -2.2249655e-02
   1.0236404e+01  -2.1122463e-02
   1.0236404e+01  -2.1122463e-02
   1.0245616e+01  -2.0500000e-02
   1.0245616e+01  -2.0500000e-02
   1.0255665e+01  -1.9824384e-02
   1.0255665e+01  -1.9824384e-02
   1.0274926e+01  -1.8574581e-02
   1.0274926e+01  -1.8574581e-02
   1.0294138e+01  -1.7300443e-02
   1.0294138e+01  -1.7300443e-02
   1.0313399e+01  -1.5858177e-02
   1.0313399e+01  -1.5858177e-02
   1.0315419e+01  -1.5689212e-02
   1.0315419e+01  -1.5689212e-02
   1.0332660e+01  -1.4324729e-02
   1.0332660e+01  -1.4324729e-02
   1.0351872e+01  -1.2874433e-02
   1.0351872e+01  -1.2874433e-02
   1.0371133e+01  -1.1296207e-02
   1.0371133e+01  -1.1296207e-02
   1.0375665e+01  -1.0878522e-02
   1.0375665e+01  -1.0878522e-02
   1.0390345e+01  -9.5813300e-03
   1.0390345e+01  -9.5813300e-03
   1.0409606e+01  -7.9884729e-03
   1.0409606e+01  -7.9884729e-03
   1.0428867e+01  -6.2553695e-03
   1.0428867e+01  -6.2553695e-03
   1.0430739e+01  -6.0678818e-03
   1.0430739e+01  -6.0678818e-03
   1.0448079e+01  -4.4500542e-03
   1.0448079e+01  -4.4500542e-03
   1.0467340e+01  -2.7589557e-03
   1.0467340e+01  -2.7589557e-03
   1.0482808e+01  -1.2572414e-03
   1.0482808e+01  -1.2572414e-03
   1.0486601e+01  -8.7333498e-04
   1.0486601e+01  -8.7333498e-04
   1.0505813e+01   9.1935961e-04
   1.0505813e+01   9.1935961e-04
   1.0525074e+01   2.6885567e-03
   1.0525074e+01   2.6885567e-03
   1.0533596e+01   3.5535616e-03
   1.0533596e+01   3.5535616e-03
   1.0544286e+01   4.6274729e-03
   1.0544286e+01   4.6274729e-03
   1.0563547e+01   6.3768473e-03
   1.0563547e+01   6.3768473e-03
   1.0582808e+01   8.2165025e-03
   1.0582808e+01   8.2165025e-03
   1.0584236e+01   8.3642365e-03
   1.0584236e+01   8.3642365e-03
   1.0602020e+01   1.0068966e-02
   1.0602020e+01   1.0068966e-02
   1.0621281e+01   1.1763300e-02
   1.0621281e+01   1.1763300e-02
   1.0636207e+01   1.3174877e-02
   1.0636207e+01   1.3174877e-02
   1.0640542e+01   1.3600049e-02
   1.0640542e+01   1.3600049e-02
   1.0659754e+01   1.5284236e-02
   1.0659754e+01   1.5284236e-02
   1.0679015e+01   1.6877537e-02
   1.0679015e+01   1.6877537e-02
   1.0691576e+01   1.7985665e-02
   1.0691576e+01   1.7985665e-02
   1.0698227e+01   1.8583054e-02
   1.0698227e+01   1.8583054e-02
   1.0717488e+01   2.0091330e-02
   1.0717488e+01   2.0091330e-02
   1.0736749e+01   2.1495567e-02
   1.0736749e+01   2.1495567e-02
   1.0753941e+01   2.2796453e-02
   1.0753941e+01   2.2796453e-02
   1.0755961e+01   2.2959852e-02
   1.0755961e+01   2.2959852e-02
   1.0775222e+01   2.4290394e-02
   1.0775222e+01   2.4290394e-02
   1.0794483e+01   2.5437586e-02
   1.0794483e+01   2.5437586e-02
   1.0813695e+01   2.6513695e-02
   1.0813695e+01   2.6513695e-02
   1.0832956e+01   2.7572611e-02
   1.0832956e+01   2.7572611e-02
   1.0833596e+01   2.7607241e-02
   1.0833596e+01   2.7607241e-02
   1.0852167e+01   2.8518522e-02
   1.0852167e+01   2.8518522e-02
   1.0871429e+01   2.9274433e-02
   1.0871429e+01   2.9274433e-02
   1.0890690e+01   2.9889409e-02
   1.0890690e+01   2.9889409e-02
   1.0909901e+01   3.0385025e-02
   1.0909901e+01   3.0385025e-02
   1.0929163e+01   3.0757635e-02
   1.0929163e+01   3.0757635e-02
   1.0948424e+01   3.1024828e-02
   1.0948424e+01   3.1024828e-02
   1.0967635e+01   3.1144187e-02
   1.0967635e+01   3.1144187e-02
   1.0986897e+01   3.1111921e-02
   1.0986897e+01   3.1111921e-02
   1.1006158e+01   3.0979901e-02
   1.1006158e+01   3.0979901e-02
   1.1025369e+01   3.0722414e-02
   1.1025369e+01   3.0722414e-02
   1.1044631e+01   3.0336010e-02
   1.1044631e+01   3.0336010e-02
   1.1063842e+01   2.9828325e-02
   1.1063842e+01   2.9828325e-02
   1.1083103e+01   2.9193547e-02
   1.1083103e+01   2.9193547e-02
   1.1102365e+01   2.8409704e-02
   1.1102365e+01   2.8409704e-02
   1.1118276e+01   2.7607241e-02
   1.1118276e+01   2.7607241e-02
   1.1121576e+01   2.7434187e-02
   1.1121576e+01   2.7434187e-02
   1.1140837e+01   2.6386404e-02
   1.1140837e+01   2.6386404e-02
   1.1160099e+01   2.5317635e-02
   1.1160099e+01   2.5317635e-02
   1.1179310e+01   2.4152266e-02
   1.1179310e+01   2.4152266e-02
   1.1198374e+01   2.2796453e-02
   1.1198374e+01   2.2796453e-02
   1.1198571e+01   2.2780887e-02
   1.1198571e+01   2.2780887e-02
   1.1217783e+01   2.1342611e-02
   1.1217783e+01   2.1342611e-02
   1.1237044e+01   1.9946453e-02
   1.1237044e+01   1.9946453e-02
   1.1256305e+01   1.8404680e-02
   1.1256305e+01   1.8404680e-02
   1.1260936e+01   1.7985665e-02
   1.1260936e+01   1.7985665e-02
   1.1275517e+01   1.6714877e-02
   1.1275517e+01   1.6714877e-02
   1.1294778e+01   1.5138276e-02
   1.1294778e+01   1.5138276e-02
   1.1314039e+01   1.3422808e-02
   1.1314039e+01   1.3422808e-02
   1.1316552e+01   1.3174877e-02
   1.1316552e+01   1.3174877e-02
   1.1333251e+01   1.1617192e-02
   1.1333251e+01   1.1617192e-02
   1.1352512e+01   9.9333005e-03
   1.1352512e+01   9.9333005e-03
   1.1368768e+01   8.3642365e-03
   1.1368768e+01   8.3642365e-03
   1.1371724e+01   8.0593103e-03
   1.1371724e+01   8.0593103e-03
   1.1390985e+01   6.2652709e-03
   1.1390985e+01   6.2652709e-03
   1.1410246e+01   4.5132512e-03
   1.1410246e+01   4.5132512e-03
   1.1419803e+01   3.5535616e-03
   1.1419803e+01   3.5535616e-03
   1.1429458e+01   2.5853498e-03
   1.1429458e+01   2.5853498e-03
   1.1448719e+01   8.4786207e-04
   1.1448719e+01   8.4786207e-04
   1.1467980e+01  -9.5407882e-04
   1.1467980e+01  -9.5407882e-04
   1.1470985e+01  -1.2572414e-03
   1.1470985e+01  -1.2572414e-03
   1.1487192e+01  -2.8051970e-03
   1.1487192e+01  -2.8051970e-03
   1.1506453e+01  -4.4760394e-03
   1.1506453e+01  -4.4760394e-03
   1.1523547e+01  -6.0678818e-03
   1.1523547e+01  -6.0678818e-03
   1.1525714e+01  -6.2767980e-03
   1.1525714e+01  -6.2767980e-03
   1.1544926e+01  -7.9736453e-03
   1.1544926e+01  -7.9736453e-03
   1.1564187e+01  -9.5499015e-03
   1.1564187e+01  -9.5499015e-03
   1.1579360e+01  -1.0878522e-02
   1.1579360e+01  -1.0878522e-02
   1.1583399e+01  -1.1248670e-02
   1.1583399e+01  -1.1248670e-02
   1.1602660e+01  -1.2797783e-02
   1.1602660e+01  -1.2797783e-02
   1.1621921e+01  -1.4229015e-02
   1.1621921e+01  -1.4229015e-02
   1.1640542e+01  -1.5689212e-02
   1.1640542e+01  -1.5689212e-02
   1.1641133e+01  -1.5737931e-02
   1.1641133e+01  -1.5737931e-02
   1.1660394e+01  -1.7161970e-02
   1.1660394e+01  -1.7161970e-02
   1.1679655e+01  -1.8413399e-02
   1.1679655e+01  -1.8413399e-02
   1.1698867e+01  -1.9639704e-02
   1.1698867e+01  -1.9639704e-02
   1.1711970e+01  -2.0500000e-02
   1.1711970e+01  -2.0500000e-02
   1.1718128e+01  -2.0912956e-02
   1.1718128e+01  -2.0912956e-02
   1.1737340e+01  -2.2027094e-02
   1.1737340e+01  -2.2027094e-02
   1.1756601e+01  -2.3003547e-02
   1.1756601e+01  -2.3003547e-02
   1.1775862e+01  -2.3916552e-02
   1.1775862e+01  -2.3916552e-02
   1.1795074e+01  -2.4803842e-02
   1.1795074e+01  -2.4803842e-02
   1.1806404e+01  -2.5310640e-02
   1.1806404e+01  -2.5310640e-02
   1.1814335e+01  -2.5666650e-02
   1.1814335e+01  -2.5666650e-02
   1.1833596e+01  -2.6392365e-02
   1.1833596e+01  -2.6392365e-02
   1.1852808e+01  -2.6993547e-02
   1.1852808e+01  -2.6993547e-02
   1.1872069e+01  -2.7497537e-02
   1.1872069e+01  -2.7497537e-02
   1.1891281e+01  -2.7916502e-02
   1.1891281e+01  -2.7916502e-02
   1.1910542e+01  -2.8255665e-02
   1.1910542e+01  -2.8255665e-02
   1.1929803e+01  -2.8507291e-02
   1.1929803e+01  -2.8507291e-02
   1.1949015e+01  -2.8689606e-02
   1.1949015e+01  -2.8689606e-02
   1.1968276e+01  -2.8770788e-02
   1.1968276e+01  -2.8770788e-02
   1.1987537e+01  -2.8745714e-02
   1.1987537e+01  -2.8745714e-02
   1.2006749e+01  -2.8656897e-02
   1.2006749e+01  -2.8656897e-02
   1.2026010e+01  -2.8482759e-02
   1.2026010e+01  -2.8482759e-02
   1.2045222e+01  -2.8219557e-02
   1.2045222e+01  -2.8219557e-02
   1.2064483e+01  -2.7872463e-02
   1.2064483e+01  -2.7872463e-02
   1.2083744e+01  -2.7441429e-02
   1.2083744e+01  -2.7441429e-02
   1.2102956e+01  -2.6920542e-02
   1.2102956e+01  -2.6920542e-02
   1.2122217e+01  -2.6296305e-02
   1.2122217e+01  -2.6296305e-02
   1.2141478e+01  -2.5543498e-02
   1.2141478e+01  -2.5543498e-02
   1.2146502e+01  -2.5310640e-02
   1.2146502e+01  -2.5310640e-02
   1.2160690e+01  -2.4673793e-02
   1.2160690e+01  -2.4673793e-02
   1.2179951e+01  -2.3794236e-02
   1.2179951e+01  -2.3794236e-02
   1.2199212e+01  -2.2880936e-02
   1.2199212e+01  -2.2880936e-02
   1.2218424e+01  -2.1882956e-02
   1.2218424e+01  -2.1882956e-02
   1.2237685e+01  -2.0729606e-02
   1.2237685e+01  -2.0729606e-02
   1.2241034e+01  -2.0500000e-02
   1.2241034e+01  -2.0500000e-02
   1.2256897e+01  -1.9463399e-02
   1.2256897e+01  -1.9463399e-02
   1.2276158e+01  -1.8251330e-02
   1.2276158e+01  -1.8251330e-02
   1.2295419e+01  -1.6978030e-02
   1.2295419e+01  -1.6978030e-02
   1.2312365e+01  -1.5689212e-02
   1.2312365e+01  -1.5689212e-02
   1.2314631e+01  -1.5506995e-02
   1.2314631e+01  -1.5506995e-02
   1.2333892e+01  -1.4032906e-02
   1.2333892e+01  -1.4032906e-02
   1.2353153e+01  -1.2599163e-02
   1.2353153e+01  -1.2599163e-02
   1.2372365e+01  -1.0999507e-02
   1.2372365e+01  -1.0999507e-02
   1.2373695e+01  -1.0878522e-02
   1.2373695e+01  -1.0878522e-02
   1.2391626e+01  -9.3323645e-03
   1.2391626e+01  -9.3323645e-03
   1.2410837e+01  -7.7585714e-03
   1.2410837e+01  -7.7585714e-03
   1.2429507e+01  -6.0678818e-03
   1.2429507e+01  -6.0678818e-03
   1.2430099e+01  -6.0084236e-03
   1.2430099e+01  -6.0084236e-03
   1.2449360e+01  -4.2549409e-03
   1.2449360e+01  -4.2549409e-03
   1.2468571e+01  -2.5776453e-03
   1.2468571e+01  -2.5776453e-03
   1.2482217e+01  -1.2572414e-03
   1.2482217e+01  -1.2572414e-03
   1.2487833e+01  -6.9863054e-04
   1.2487833e+01  -6.9863054e-04
   1.2507094e+01   1.0560345e-03
   1.2507094e+01   1.0560345e-03
   1.2526305e+01   2.8165764e-03
   1.2526305e+01   2.8165764e-03
   1.2533645e+01   3.5535616e-03
   1.2533645e+01   3.5535616e-03
   1.2545567e+01   4.7302365e-03
   1.2545567e+01   4.7302365e-03
   1.2564778e+01   6.4554187e-03
   1.2564778e+01   6.4554187e-03
   1.2584039e+01   8.2835961e-03
   1.2584039e+01   8.2835961e-03
   1.2584828e+01   8.3642365e-03
   1.2584828e+01   8.3642365e-03
   1.2603300e+01   1.0105665e-02
   1.2603300e+01   1.0105665e-02
   1.2622512e+01   1.1778867e-02
   1.2622512e+01   1.1778867e-02
   1.2637488e+01   1.3174877e-02
   1.2637488e+01   1.3174877e-02
   1.2641773e+01   1.3592956e-02
   1.2641773e+01   1.3592956e-02
   1.2661034e+01   1.5256305e-02
   1.2661034e+01   1.5256305e-02
   1.2680246e+01   1.6825123e-02
   1.2680246e+01   1.6825123e-02
   1.2693645e+01   1.7985665e-02
   1.2693645e+01   1.7985665e-02
   1.2699507e+01   1.8504631e-02
   1.2699507e+01   1.8504631e-02
   1.2718768e+01   1.9999310e-02
   1.2718768e+01   1.9999310e-02
   1.2737980e+01   2.1377685e-02
   1.2737980e+01   2.1377685e-02
   1.2757143e+01   2.2796453e-02
   1.2757143e+01   2.2796453e-02
   1.2757241e+01   2.2802906e-02
   1.2757241e+01   2.2802906e-02
   1.2776453e+01   2.4131823e-02
   1.2776453e+01   2.4131823e-02
   1.2795714e+01   2.5263005e-02
   1.2795714e+01   2.5263005e-02
   1.2814975e+01   2.6309606e-02
   1.2814975e+01   2.6309606e-02
   1.2834187e+01   2.7325517e-02
   1.2834187e+01   2.7325517e-02
   1.2839852e+01   2.7607241e-02
   1.2839852e+01   2.7607241e-02
   1.2853448e+01   2.8270690e-02
   1.2853448e+01   2.8270690e-02
   1.2872709e+01   2.9024286e-02
   1.2872709e+01   2.9024286e-02
   1.2891921e+01   2.9628227e-02
   1.2891921e+01   2.9628227e-02
   1.2911182e+01   3.0109064e-02
   1.2911182e+01   3.0109064e-02
   1.2930394e+01   3.0464483e-02
   1.2930394e+01   3.0464483e-02
   1.2949655e+01   3.0718325e-02
   1.2949655e+01   3.0718325e-02
   1.2968916e+01   3.0826355e-02
   1.2968916e+01   3.0826355e-02
   1.2988128e+01   3.0785123e-02
   1.2988128e+01   3.0785123e-02
   1.3007389e+01   3.0649310e-02
   1.3007389e+01   3.0649310e-02
   1.3026650e+01   3.0389901e-02
   1.3026650e+01   3.0389901e-02
   1.3045862e+01   3.0002315e-02
   1.3045862e+01   3.0002315e-02
   1.3065123e+01   2.9490690e-02
   1.3065123e+01   2.9490690e-02
   1.3084335e+01   2.8845468e-02
   1.3084335e+01   2.8845468e-02
   1.3103596e+01   2.8039606e-02
   1.3103596e+01   2.8039606e-02
   1.3112069e+01   2.7607241e-02
   1.3112069e+01   2.7607241e-02
   1.3122857e+01   2.7060246e-02
   1.3122857e+01   2.7060246e-02
   1.3142069e+01   2.6053153e-02
   1.3142069e+01   2.6053153e-02
   1.3161330e+01   2.5000345e-02
   1.3161330e+01   2.5000345e-02
   1.3180591e+01   2.3826207e-02
   1.3180591e+01   2.3826207e-02
   1.3194926e+01   2.2796453e-02
   1.3194926e+01   2.2796453e-02
   1.3199803e+01   2.2434138e-02
   1.3199803e+01   2.2434138e-02
   1.3219064e+01   2.1050296e-02
   1.3219064e+01   2.1050296e-02
   1.3238276e+01   1.9667537e-02
   1.3238276e+01   1.9667537e-02
   1.3257537e+01   1.8102956e-02
   1.3257537e+01   1.8102956e-02
   1.3258818e+01   1.7985665e-02
   1.3258818e+01   1.7985665e-02
   1.3276798e+01   1.6461182e-02
   1.3276798e+01   1.6461182e-02
   1.3296010e+01   1.4904581e-02
   1.3296010e+01   1.4904581e-02
   1.3315222e+01   1.3174877e-02
   1.3315222e+01   1.3174877e-02
   1.3315271e+01   1.3172069e-02
   1.3315271e+01   1.3172069e-02
   1.3334532e+01   1.1418719e-02
   1.3334532e+01   1.1418719e-02
   1.3353744e+01   9.7505419e-03
   1.3353744e+01   9.7505419e-03
   1.3368177e+01   8.3642365e-03
   1.3368177e+01   8.3642365e-03
   1.3373005e+01   7.8816256e-03
   1.3373005e+01   7.8816256e-03
   1.3392266e+01   6.1287685e-03
   1.3392266e+01   6.1287685e-03
   1.3411478e+01   4.3877291e-03
   1.3411478e+01   4.3877291e-03
   1.3419852e+01   3.5535616e-03
   1.3419852e+01   3.5535616e-03
   1.3430739e+01   2.4840542e-03
   1.3430739e+01   2.4840542e-03
   1.3449951e+01   7.7284236e-04
   1.3449951e+01   7.7284236e-04
   1.3469212e+01  -1.0154433e-03
   1.3469212e+01  -1.0154433e-03
   1.3471626e+01  -1.2572414e-03
   1.3471626e+01  -1.2572414e-03
   1.3488473e+01  -2.8373498e-03
   1.3488473e+01  -2.8373498e-03
   1.3507685e+01  -4.4860197e-03
   1.3507685e+01  -4.4860197e-03
   1.3524926e+01  -6.0678818e-03
   1.3524926e+01  -6.0678818e-03
   1.3526946e+01  -6.2628571e-03
   1.3526946e+01  -6.2628571e-03
   1.3546207e+01  -7.9395567e-03
   1.3546207e+01  -7.9395567e-03
   1.3565419e+01  -9.4919212e-03
   1.3565419e+01  -9.4919212e-03
   1.3581527e+01  -1.0878522e-02
   1.3581527e+01  -1.0878522e-02
   1.3584680e+01  -1.1160690e-02
   1.3584680e+01  -1.1160690e-02
   1.3603892e+01  -1.2698670e-02
   1.3603892e+01  -1.2698670e-02
   1.3623153e+01  -1.4105567e-02
   1.3623153e+01  -1.4105567e-02
   1.3642414e+01  -1.5571182e-02
   1.3642414e+01  -1.5571182e-02
   1.3643892e+01  -1.5689212e-02
   1.3643892e+01  -1.5689212e-02
   1.3661626e+01  -1.6995517e-02
   1.3661626e+01  -1.6995517e-02
   1.3680887e+01  -1.8230640e-02
   1.3680887e+01  -1.8230640e-02
   1.3700148e+01  -1.9422266e-02
   1.3700148e+01  -1.9422266e-02
   1.3716995e+01  -2.0500000e-02
   1.3716995e+01  -2.0500000e-02
   1.3719360e+01  -2.0659310e-02
   1.3719360e+01  -2.0659310e-02
   1.3738621e+01  -2.1779901e-02
   1.3738621e+01  -2.1779901e-02
   1.3757833e+01  -2.2744581e-02
   1.3757833e+01  -2.2744581e-02
   1.3777094e+01  -2.3630542e-02
   1.3777094e+01  -2.3630542e-02
   1.3796355e+01  -2.4477783e-02
   1.3796355e+01  -2.4477783e-02
   1.3815567e+01  -2.5304778e-02
   1.3815567e+01  -2.5304778e-02
   1.3815714e+01  -2.5310640e-02
   1.3815714e+01  -2.5310640e-02
   1.3834828e+01  -2.6041626e-02
   1.3834828e+01  -2.6041626e-02
   1.3854089e+01  -2.6642956e-02
   1.3854089e+01  -2.6642956e-02
   1.3873300e+01  -2.7138276e-02
   1.3873300e+01  -2.7138276e-02
   1.3892562e+01  -2.7543498e-02
   1.3892562e+01  -2.7543498e-02
   1.3911773e+01  -2.7866305e-02
   1.3911773e+01  -2.7866305e-02
   1.3931034e+01  -2.8101921e-02
   1.3931034e+01  -2.8101921e-02
   1.3950296e+01  -2.8267389e-02
   1.3950296e+01  -2.8267389e-02
   1.3969507e+01  -2.8335074e-02
   1.3969507e+01  -2.8335074e-02
   1.3988768e+01  -2.8302759e-02
   1.3988768e+01  -2.8302759e-02
   1.4008030e+01  -2.8206453e-02
   1.4008030e+01  -2.8206453e-02
   1.4027241e+01  -2.8025468e-02
   1.4027241e+01  -2.8025468e-02
   1.4046502e+01  -2.7756798e-02
   1.4046502e+01  -2.7756798e-02
   1.4065764e+01  -2.7402709e-02
   1.4065764e+01  -2.7402709e-02
   1.4084975e+01  -2.6960197e-02
   1.4084975e+01  -2.6960197e-02
   1.4104236e+01  -2.6419951e-02
   1.4104236e+01  -2.6419951e-02
   1.4123448e+01  -2.5763842e-02
   1.4123448e+01  -2.5763842e-02
   1.4134532e+01  -2.5310640e-02
   1.4134532e+01  -2.5310640e-02
   1.4142709e+01  -2.4974729e-02
   1.4142709e+01  -2.4974729e-02
   1.4161970e+01  -2.4150099e-02
   1.4161970e+01  -2.4150099e-02
   1.4181182e+01  -2.3300394e-02
   1.4181182e+01  -2.3300394e-02
   1.4200443e+01  -2.2389163e-02
   1.4200443e+01  -2.2389163e-02
   1.4219704e+01  -2.1364286e-02
   1.4219704e+01  -2.1364286e-02
   1.4233596e+01  -2.0500000e-02
   1.4233596e+01  -2.0500000e-02
   1.4238916e+01  -2.0161724e-02
   1.4238916e+01  -2.0161724e-02
   1.4258177e+01  -1.8962315e-02
   1.4258177e+01  -1.8962315e-02
   1.4277389e+01  -1.7771232e-02
   1.4277389e+01  -1.7771232e-02
   1.4296650e+01  -1.6471527e-02
   1.4296650e+01  -1.6471527e-02
   1.4306798e+01  -1.5689212e-02
   1.4306798e+01  -1.5689212e-02
   1.4315911e+01  -1.4982759e-02
   1.4315911e+01  -1.4982759e-02
   1.4335123e+01  -1.3572956e-02
   1.4335123e+01  -1.3572956e-02
   1.4354384e+01  -1.2136256e-02
   1.4354384e+01  -1.2136256e-02
   1.4369212e+01  -1.0878522e-02
   1.4369212e+01  -1.0878522e-02
   1.4373645e+01  -1.0490985e-02
   1.4373645e+01  -1.0490985e-02
   1.4392857e+01  -8.9029064e-03
   1.4392857e+01  -8.9029064e-03
   1.4412118e+01  -7.3329557e-03
   1.4412118e+01  -7.3329557e-03
   1.4425911e+01  -6.0678818e-03
   1.4425911e+01  -6.0678818e-03
   1.4431330e+01  -5.5544828e-03
   1.4431330e+01  -5.5544828e-03
   1.4450591e+01  -3.8736798e-03
   1.4450591e+01  -3.8736798e-03
   1.4469852e+01  -2.1916798e-03
   1.4469852e+01  -2.1916798e-03
   1.4479458e+01  -1.2572414e-03
   1.4479458e+01  -1.2572414e-03
   1.4489064e+01  -3.2279754e-04
   1.4489064e+01  -3.2279754e-04
   1.4508325e+01   1.3822463e-03
   1.4508325e+01   1.3822463e-03
   1.4527586e+01   3.1573202e-03
   1.4527586e+01   3.1573202e-03
   1.4531478e+01   3.5535616e-03
   1.4531478e+01   3.5535616e-03
   1.4546798e+01   5.0239901e-03
   1.4546798e+01   5.0239901e-03
   1.4566059e+01   6.7203941e-03
   1.4566059e+01   6.7203941e-03
   1.4583350e+01   8.3642365e-03
   1.4583350e+01   8.3642365e-03
   1.4585320e+01   8.5603448e-03
   1.4585320e+01   8.5603448e-03
   1.4604532e+01   1.0317241e-02
   1.4604532e+01   1.0317241e-02
   1.4623793e+01   1.1970443e-02
   1.4623793e+01   1.1970443e-02
   1.4636798e+01   1.3174877e-02
   1.4636798e+01   1.3174877e-02
   1.4643005e+01   1.3766207e-02
   1.4643005e+01   1.3766207e-02
   1.4662266e+01   1.5382709e-02
   1.4662266e+01   1.5382709e-02
   1.4681527e+01   1.6928030e-02
   1.4681527e+01   1.6928030e-02
   1.4693892e+01   1.7985665e-02
   1.4693892e+01   1.7985665e-02
   1.4700739e+01   1.8578768e-02
   1.4700739e+01   1.8578768e-02
   1.4720000e+01   2.0035419e-02
   1.4720000e+01   2.0035419e-02
   1.4739261e+01   2.1382857e-02
   1.4739261e+01   2.1382857e-02
   1.4758473e+01   2.2771379e-02
   1.4758473e+01   2.2771379e-02
   1.4758818e+01   2.2796453e-02
   1.4758818e+01   2.2796453e-02
   1.4777734e+01   2.4071675e-02
   1.4777734e+01   2.4071675e-02
   1.4796946e+01   2.5173005e-02
   1.4796946e+01   2.5173005e-02
   1.4816207e+01   2.6182906e-02
   1.4816207e+01   2.6182906e-02
   1.4835468e+01   2.7151281e-02
   1.4835468e+01   2.7151281e-02
   1.4845025e+01   2.7607241e-02
   1.4845025e+01   2.7607241e-02
   1.4854680e+01   2.8067340e-02
   1.4854680e+01   2.8067340e-02
   1.4873941e+01   2.8803596e-02
   1.4873941e+01   2.8803596e-02
   1.4893202e+01   2.9385123e-02
   1.4893202e+01   2.9385123e-02
   1.4912414e+01   2.9838768e-02
   1.4912414e+01   2.9838768e-02
   1.4931675e+01   3.0167044e-02
   1.4931675e+01   3.0167044e-02
   1.4950887e+01   3.0389015e-02
   1.4950887e+01   3.0389015e-02
   1.4970148e+01   3.0470788e-02
   1.4970148e+01   3.0470788e-02
   1.4989409e+01   3.0415123e-02
   1.4989409e+01   3.0415123e-02
   1.5008621e+01   3.0261576e-02
   1.5008621e+01   3.0261576e-02
   1.5027882e+01   2.9983645e-02
   1.5027882e+01   2.9983645e-02
   1.5047143e+01   2.9579064e-02
   1.5047143e+01   2.9579064e-02
   1.5066355e+01   2.9045567e-02
   1.5066355e+01   2.9045567e-02
   1.5085616e+01   2.8367438e-02
   1.5085616e+01   2.8367438e-02
   1.5102759e+01   2.7607241e-02
   1.5102759e+01   2.7607241e-02
   1.5104828e+01   2.7510640e-02
   1.5104828e+01   2.7510640e-02
   1.5124089e+01   2.6562709e-02
   1.5124089e+01   2.6562709e-02
   1.5143350e+01   2.5586453e-02
   1.5143350e+01   2.5586453e-02
   1.5162562e+01   2.4531330e-02
   1.5162562e+01   2.4531330e-02
   1.5181823e+01   2.3318227e-02
   1.5181823e+01   2.3318227e-02
   1.5188966e+01   2.2796453e-02
   1.5188966e+01   2.2796453e-02
   1.5201084e+01   2.1926749e-02
   1.5201084e+01   2.1926749e-02
   1.5220296e+01   2.0595813e-02
   1.5220296e+01   2.0595813e-02
   1.5239557e+01   1.9205369e-02
   1.5239557e+01   1.9205369e-02
   1.5254236e+01   1.7985665e-02
   1.5254236e+01   1.7985665e-02
   1.5258818e+01   1.7594581e-02
   1.5258818e+01   1.7594581e-02
   1.5278030e+01   1.6031626e-02
   1.5278030e+01   1.6031626e-02
   1.5297291e+01   1.4480296e-02
   1.5297291e+01   1.4480296e-02
   1.5311626e+01   1.3174877e-02
   1.5311626e+01   1.3174877e-02
   1.5316502e+01   1.2715222e-02
   1.5316502e+01   1.2715222e-02
   1.5335764e+01   1.1038325e-02
   1.5335764e+01   1.1038325e-02
   1.5355025e+01   9.3702956e-03
   1.5355025e+01   9.3702956e-03
   1.5365419e+01   8.3642365e-03
   1.5365419e+01   8.3642365e-03
   1.5374236e+01   7.5081773e-03
   1.5374236e+01   7.5081773e-03
   1.5393498e+01   5.8088670e-03
   1.5393498e+01   5.8088670e-03
   1.5412759e+01   4.0579951e-03
   1.5412759e+01   4.0579951e-03
   1.5417783e+01   3.5535616e-03
   1.5417783e+01   3.5535616e-03
   1.5431970e+01   2.1966010e-03
   1.5431970e+01   2.1966010e-03
   1.5451232e+01   5.1783251e-04
   1.5451232e+01   5.1783251e-04
   1.5470197e+01  -1.2572414e-03
   1.5470197e+01  -1.2572414e-03
   1.5470443e+01  -1.2823448e-03
   1.5470443e+01  -1.2823448e-03
   1.5489704e+01  -3.0417094e-03
   1.5489704e+01  -3.0417094e-03
   1.5508966e+01  -4.6676256e-03
   1.5508966e+01  -4.6676256e-03
   1.5524335e+01  -6.0678818e-03
   1.5524335e+01  -6.0678818e-03
   1.5528177e+01  -6.4338916e-03
   1.5528177e+01  -6.4338916e-03
   1.5547438e+01  -8.0624631e-03
   1.5547438e+01  -8.0624631e-03
   1.5566700e+01  -9.5916256e-03
   1.5566700e+01  -9.5916256e-03
   1.5581823e+01  -1.0878522e-02
   1.5581823e+01  -1.0878522e-02
   1.5585911e+01  -1.1238522e-02
   1.5585911e+01  -1.1238522e-02
   1.5605172e+01  -1.2739951e-02
   1.5605172e+01  -1.2739951e-02
   1.5624384e+01  -1.4119507e-02
   1.5624384e+01  -1.4119507e-02
   1.5643645e+01  -1.5555172e-02
   1.5643645e+01  -1.5555172e-02
   1.5645419e+01  -1.5689212e-02
   1.5645419e+01  -1.5689212e-02
   1.5662906e+01  -1.6953251e-02
   1.5662906e+01  -1.6953251e-02
   1.5682118e+01  -1.8162660e-02
   1.5682118e+01  -1.8162660e-02
   1.5701379e+01  -1.9321872e-02
   1.5701379e+01  -1.9321872e-02
   1.5720345e+01  -2.0500000e-02
   1.5720345e+01  -2.0500000e-02
   1.5720640e+01  -2.0517044e-02
   1.5720640e+01  -2.0517044e-02
   1.5739852e+01  -2.1626305e-02
   1.5739852e+01  -2.1626305e-02
   1.5759113e+01  -2.2571330e-02
   1.5759113e+01  -2.2571330e-02
   1.5778374e+01  -2.3428571e-02
   1.5778374e+01  -2.3428571e-02
   1.5797586e+01  -2.4237044e-02
   1.5797586e+01  -2.4237044e-02
   1.5816847e+01  -2.5014975e-02
   1.5816847e+01  -2.5014975e-02
   1.5824631e+01  -2.5310640e-02
   1.5824631e+01  -2.5310640e-02
   1.5836059e+01  -2.5741232e-02
   1.5836059e+01  -2.5741232e-02
   1.5855320e+01  -2.6335517e-02
   1.5855320e+01  -2.6335517e-02
   1.5874581e+01  -2.6817488e-02
   1.5874581e+01  -2.6817488e-02
   1.5893793e+01  -2.7204483e-02
   1.5893793e+01  -2.7204483e-02
   1.5913054e+01  -2.7506059e-02
   1.5913054e+01  -2.7506059e-02
   1.5932315e+01  -2.7721724e-02
   1.5932315e+01  -2.7721724e-02
   1.5951527e+01  -2.7862217e-02
   1.5951527e+01  -2.7862217e-02
   1.5970788e+01  -2.7908867e-02
   1.5970788e+01  -2.7908867e-02
   1.5990000e+01  -2.7865714e-02
   1.5990000e+01  -2.7865714e-02
   1.6009261e+01  -2.7753990e-02
   1.6009261e+01  -2.7753990e-02
   1.6028522e+01  -2.7555961e-02
   1.6028522e+01  -2.7555961e-02
   1.6047734e+01  -2.7270690e-02
   1.6047734e+01  -2.7270690e-02
   1.6066995e+01  -2.6897389e-02
   1.6066995e+01  -2.6897389e-02
   1.6086256e+01  -2.6429212e-02
   1.6086256e+01  -2.6429212e-02
   1.6105468e+01  -2.5852217e-02
   1.6105468e+01  -2.5852217e-02
   1.6120296e+01  -2.5310640e-02
   1.6120296e+01  -2.5310640e-02
   1.6124729e+01  -2.5145616e-02
   1.6124729e+01  -2.5145616e-02
   1.6143941e+01  -2.4380148e-02
   1.6143941e+01  -2.4380148e-02
   1.6163202e+01  -2.3588276e-02
   1.6163202e+01  -2.3588276e-02
   1.6182463e+01  -2.2746305e-02
   1.6182463e+01  -2.2746305e-02
   1.6201675e+01  -2.1814236e-02
   1.6201675e+01  -2.1814236e-02
   1.6220936e+01  -2.0733448e-02
   1.6220936e+01  -2.0733448e-02
   1.6224581e+01  -2.0500000e-02
   1.6224581e+01  -2.0500000e-02
   1.6240197e+01  -1.9540148e-02
   1.6240197e+01  -1.9540148e-02
   1.6259409e+01  -1.8392414e-02
   1.6259409e+01  -1.8392414e-02
   1.6278670e+01  -1.7196502e-02
   1.6278670e+01  -1.7196502e-02
   1.6297882e+01  -1.5834828e-02
   1.6297882e+01  -1.5834828e-02
   1.6299754e+01  -1.5689212e-02
   1.6299754e+01  -1.5689212e-02
   1.6317143e+01  -1.4388325e-02
   1.6317143e+01  -1.4388325e-02
   1.6336404e+01  -1.3018276e-02
   1.6336404e+01  -1.3018276e-02
   1.6355616e+01  -1.1547094e-02
   1.6355616e+01  -1.1547094e-02
   1.6363399e+01  -1.0878522e-02
   1.6363399e+01  -1.0878522e-02
   1.6374877e+01  -9.9010837e-03
   1.6374877e+01  -9.9010837e-03
   1.6394138e+01  -8.3757143e-03
   1.6394138e+01  -8.3757143e-03
   1.6413350e+01  -6.7800493e-03
   1.6413350e+01  -6.7800493e-03
   1.6421034e+01  -6.0678818e-03
   1.6421034e+01  -6.0678818e-03
   1.6432611e+01  -5.0110345e-03
   1.6432611e+01  -5.0110345e-03
   1.6451872e+01  -3.3878867e-03
   1.6451872e+01  -3.3878867e-03
   1.6471084e+01  -1.6749113e-03
   1.6471084e+01  -1.6749113e-03
   1.6475369e+01  -1.2572414e-03
   1.6475369e+01  -1.2572414e-03
   1.6490345e+01   1.4772660e-04
   1.6490345e+01   1.4772660e-04
   1.6509557e+01   1.8156305e-03
   1.6509557e+01   1.8156305e-03
   1.6528079e+01   3.5535616e-03
   1.6528079e+01   3.5535616e-03
   1.6528818e+01   3.6303399e-03
   1.6528818e+01   3.6303399e-03
   1.6548079e+01   5.4109852e-03
   1.6548079e+01   5.4109852e-03
   1.6567291e+01   7.0870936e-03
   1.6567291e+01   7.0870936e-03
   1.6580739e+01   8.3642365e-03
   1.6580739e+01   8.3642365e-03
   1.6586552e+01   8.9287192e-03
   1.6586552e+01   8.9287192e-03
   1.6605813e+01   1.0612167e-02
   1.6605813e+01   1.0612167e-02
   1.6625025e+01   1.2250542e-02
   1.6625025e+01   1.2250542e-02
   1.6635123e+01   1.3174877e-02
   1.6635123e+01   1.3174877e-02
   1.6644286e+01   1.4016650e-02
   1.6644286e+01   1.4016650e-02
   1.6663498e+01   1.5576355e-02
   1.6663498e+01   1.5576355e-02
   1.6682759e+01   1.7097635e-02
   1.6682759e+01   1.7097635e-02
   1.6693350e+01   1.7985665e-02
   1.6693350e+01   1.7985665e-02
   1.6702020e+01   1.8711182e-02
   1.6702020e+01   1.8711182e-02
   1.6721232e+01   2.0117488e-02
   1.6721232e+01   2.0117488e-02
   1.6740493e+01   2.1426897e-02
   1.6740493e+01   2.1426897e-02
   1.6759754e+01   2.2773990e-02
   1.6759754e+01   2.2773990e-02
   1.6760049e+01   2.2796453e-02
   1.6760049e+01   2.2796453e-02
   1.6778966e+01   2.4031429e-02
   1.6778966e+01   2.4031429e-02
   1.6798227e+01   2.5092857e-02
   1.6798227e+01   2.5092857e-02
   1.6817438e+01   2.6056946e-02
   1.6817438e+01   2.6056946e-02
   1.6836700e+01   2.6968473e-02
   1.6836700e+01   2.6968473e-02
   1.6850936e+01   2.7607241e-02
   1.6850936e+01   2.7607241e-02
   1.6855961e+01   2.7834828e-02
   1.6855961e+01   2.7834828e-02
   1.6875172e+01   2.8545369e-02
   1.6875172e+01   2.8545369e-02
   1.6894433e+01   2.9096355e-02
   1.6894433e+01   2.9096355e-02
   1.6913695e+01   2.9514039e-02
   1.6913695e+01   2.9514039e-02
   1.6932906e+01   2.9807635e-02
   1.6932906e+01   2.9807635e-02
   1.6952167e+01   2.9985567e-02
   1.6952167e+01   2.9985567e-02
   1.6971379e+01   3.0030197e-02
   1.6971379e+01   3.0030197e-02
   1.6990640e+01   2.9953744e-02
   1.6990640e+01   2.9953744e-02
   1.7009901e+01   2.9771232e-02
   1.7009901e+01   2.9771232e-02
   1.7029113e+01   2.9461034e-02
   1.7029113e+01   2.9461034e-02
   1.7048374e+01   2.9022365e-02
   1.7048374e+01   2.9022365e-02
   1.7067635e+01   2.8445271e-02
   1.7067635e+01   2.8445271e-02
   1.7086847e+01   2.7704138e-02
   1.7086847e+01   2.7704138e-02
   1.7088916e+01   2.7607241e-02
   1.7088916e+01   2.7607241e-02
   1.7106108e+01   2.6834483e-02
   1.7106108e+01   2.6834483e-02
   1.7125369e+01   2.5930394e-02
   1.7125369e+01   2.5930394e-02
   1.7144581e+01   2.4963645e-02
   1.7144581e+01   2.4963645e-02
   1.7163842e+01   2.3876404e-02
   1.7163842e+01   2.3876404e-02
   1.7180000e+01   2.2796453e-02
   1.7180000e+01   2.2796453e-02
   1.7183054e+01   2.2582857e-02
   1.7183054e+01   2.2582857e-02
   1.7202315e+01   2.1264384e-02
   1.7202315e+01   2.1264384e-02
   1.7221576e+01   1.9962167e-02
   1.7221576e+01   1.9962167e-02
   1.7240788e+01   1.8524581e-02
   1.7240788e+01   1.8524581e-02
   1.7247143e+01   1.7985665e-02
   1.7247143e+01   1.7985665e-02
   1.7260049e+01   1.6919704e-02
   1.7260049e+01   1.6919704e-02
   1.7279310e+01   1.5423842e-02
   1.7279310e+01   1.5423842e-02
   1.7298522e+01   1.3840936e-02
   1.7298522e+01   1.3840936e-02
   1.7305714e+01   1.3174877e-02
   1.7305714e+01   1.3174877e-02
   1.7317783e+01   1.2086108e-02
   1.7317783e+01   1.2086108e-02
   1.7336995e+01   1.0475764e-02
   1.7336995e+01   1.0475764e-02
   1.7356256e+01   8.7716256e-03
   1.7356256e+01   8.7716256e-03
   1.7360443e+01   8.3642365e-03
   1.7360443e+01   8.3642365e-03
   1.7375517e+01   6.9598522e-03
   1.7375517e+01   6.9598522e-03
   1.7394729e+01   5.3046798e-03
   1.7394729e+01   5.3046798e-03
   1.7413547e+01   3.5535616e-03
   1.7413547e+01   3.5535616e-03
   1.7413990e+01   3.5073153e-03
   1.7413990e+01   3.5073153e-03
   1.7433251e+01   1.7394335e-03
   1.7433251e+01   1.7394335e-03
   1.7452463e+01   8.4745320e-05
   1.7452463e+01   8.4745320e-05
   1.7466798e+01  -1.2572414e-03
   1.7466798e+01  -1.2572414e-03
   1.7471724e+01  -1.7321675e-03
   1.7471724e+01  -1.7321675e-03
   1.7490936e+01  -3.4037389e-03
   1.7490936e+01  -3.4037389e-03
   1.7510197e+01  -5.0146798e-03
   1.7510197e+01  -5.0146798e-03
   1.7521823e+01  -6.0678818e-03
   1.7521823e+01  -6.0678818e-03
   1.7529458e+01  -6.7655172e-03
   1.7529458e+01  -6.7655172e-03
   1.7548670e+01  -8.3274384e-03
   1.7548670e+01  -8.3274384e-03
   1.7567931e+01  -9.8373892e-03
   1.7567931e+01  -9.8373892e-03
   1.7580345e+01  -1.0878522e-02
   1.7580345e+01  -1.0878522e-02
   1.7587192e+01  -1.1461823e-02
   1.7587192e+01  -1.1461823e-02
   1.7606404e+01  -1.2905714e-02
   1.7606404e+01  -1.2905714e-02
   1.7625665e+01  -1.4255320e-02
   1.7625665e+01  -1.4255320e-02
   1.7644926e+01  -1.5670542e-02
   1.7644926e+01  -1.5670542e-02
   1.7645172e+01  -1.5689212e-02
   1.7645172e+01  -1.5689212e-02
   1.7664138e+01  -1.7019310e-02
   1.7664138e+01  -1.7019310e-02
   1.7683399e+01  -1.8192463e-02
   1.7683399e+01  -1.8192463e-02
   1.7702611e+01  -1.9317291e-02
   1.7702611e+01  -1.9317291e-02
   1.7721872e+01  -2.0471527e-02
   1.7721872e+01  -2.0471527e-02
   1.7722365e+01  -2.0500000e-02
   1.7722365e+01  -2.0500000e-02
   1.7741133e+01  -2.1550690e-02
   1.7741133e+01  -2.1550690e-02
   1.7760345e+01  -2.2466207e-02
   1.7760345e+01  -2.2466207e-02
   1.7779606e+01  -2.3289212e-02
   1.7779606e+01  -2.3289212e-02
   1.7798867e+01  -2.4056453e-02
   1.7798867e+01  -2.4056453e-02
   1.7818079e+01  -2.4784483e-02
   1.7818079e+01  -2.4784483e-02
   1.7832857e+01  -2.5310640e-02
   1.7832857e+01  -2.5310640e-02
   1.7837340e+01  -2.5473153e-02
   1.7837340e+01  -2.5473153e-02
   1.7856552e+01  -2.6051133e-02
   1.7856552e+01  -2.6051133e-02
   1.7875813e+01  -2.6513005e-02
   1.7875813e+01  -2.6513005e-02
   1.7895074e+01  -2.6876502e-02
   1.7895074e+01  -2.6876502e-02
   1.7914286e+01  -2.7151182e-02
   1.7914286e+01  -2.7151182e-02
   1.7933547e+01  -2.7341626e-02
   1.7933547e+01  -2.7341626e-02
   1.7952808e+01  -2.7449507e-02
   1.7952808e+01  -2.7449507e-02
   1.7972020e+01  -2.7467734e-02
   1.7972020e+01  -2.7467734e-02
   1.7991281e+01  -2.7407537e-02
   1.7991281e+01  -2.7407537e-02
   1.8010493e+01  -2.7271429e-02
   1.8010493e+01  -2.7271429e-02
   1.8029754e+01  -2.7045961e-02
   1.8029754e+01  -2.7045961e-02
   1.8049015e+01  -2.6732217e-02
   1.8049015e+01  -2.6732217e-02
   1.8068227e+01  -2.6324680e-02
   1.8068227e+01  -2.6324680e-02
   1.8087488e+01  -2.5812167e-02
   1.8087488e+01  -2.5812167e-02
   1.8102759e+01  -2.5310640e-02
   1.8102759e+01  -2.5310640e-02
   1.8106749e+01  -2.5176749e-02
   1.8106749e+01  -2.5176749e-02
   1.8125961e+01  -2.4475764e-02
   1.8125961e+01  -2.4475764e-02
   1.8145222e+01  -2.3741970e-02
   1.8145222e+01  -2.3741970e-02
   1.8164433e+01  -2.2960246e-02
   1.8164433e+01  -2.2960246e-02
   1.8183695e+01  -2.2100197e-02
   1.8183695e+01  -2.2100197e-02
   1.8202956e+01  -2.1116158e-02
   1.8202956e+01  -2.1116158e-02
   1.8213350e+01  -2.0500000e-02
   1.8213350e+01  -2.0500000e-02
   1.8222167e+01  -1.9973399e-02
   1.8222167e+01  -1.9973399e-02
   1.8241429e+01  -1.8852660e-02
   1.8241429e+01  -1.8852660e-02
   1.8260690e+01  -1.7722956e-02
   1.8260690e+01  -1.7722956e-02
   1.8279901e+01  -1.6484778e-02
   1.8279901e+01  -1.6484778e-02
   1.8290690e+01  -1.5689212e-02
   1.8290690e+01  -1.5689212e-02
   1.8299163e+01  -1.5062167e-02
   1.8299163e+01  -1.5062167e-02
   1.8318424e+01  -1.3706256e-02
   1.8318424e+01  -1.3706256e-02
   1.8337635e+01  -1.2338276e-02
   1.8337635e+01  -1.2338276e-02
   1.8355764e+01  -1.0878522e-02
   1.8355764e+01  -1.0878522e-02
   1.8356897e+01  -1.0783547e-02
   1.8356897e+01  -1.0783547e-02
   1.8376108e+01  -9.2196059e-03
   1.8376108e+01  -9.2196059e-03
   1.8395369e+01  -7.7202463e-03
   1.8395369e+01  -7.7202463e-03
   1.8414433e+01  -6.0678818e-03
   1.8414433e+01  -6.0678818e-03
   1.8414631e+01  -6.0507389e-03
   1.8414631e+01  -6.0507389e-03
   1.8433842e+01  -4.3662217e-03
   1.8433842e+01  -4.3662217e-03
   1.8453103e+01  -2.7692315e-03
   1.8453103e+01  -2.7692315e-03
   1.8469557e+01  -1.2572414e-03
   1.8469557e+01  -1.2572414e-03
   1.8472365e+01  -9.8916749e-04
   1.8472365e+01  -9.8916749e-04
   1.8491576e+01   7.2483251e-04
   1.8491576e+01   7.2483251e-04
   1.8510837e+01   2.3808473e-03
   1.8510837e+01   2.3808473e-03
   1.8523202e+01   3.5535616e-03
   1.8523202e+01   3.5535616e-03
   1.8530049e+01   4.2191921e-03
   1.8530049e+01   4.2191921e-03
   1.8549310e+01   5.9028079e-03
   1.8549310e+01   5.9028079e-03
   1.8568571e+01   7.5800985e-03
   1.8568571e+01   7.5800985e-03
   1.8576798e+01   8.3642365e-03
   1.8576798e+01   8.3642365e-03
   1.8587783e+01   9.3930542e-03
   1.8587783e+01   9.3930542e-03
   1.8607044e+01   1.1006798e-02
   1.8607044e+01   1.1006798e-02
   1.8626305e+01   1.2644138e-02
   1.8626305e+01   1.2644138e-02
   1.8632118e+01   1.3174877e-02
   1.8632118e+01   1.3174877e-02
   1.8645517e+01   1.4355813e-02
   1.8645517e+01   1.4355813e-02
   1.8664778e+01   1.5856650e-02
   1.8664778e+01   1.5856650e-02
   1.8683990e+01   1.7357488e-02
   1.8683990e+01   1.7357488e-02
   1.8691675e+01   1.7985665e-02
   1.8691675e+01   1.7985665e-02
   1.8703251e+01   1.8919064e-02
   1.8703251e+01   1.8919064e-02
   1.8722512e+01   2.0263547e-02
   1.8722512e+01   2.0263547e-02
   1.8741724e+01   2.1530542e-02
   1.8741724e+01   2.1530542e-02
   1.8760443e+01   2.2796453e-02
   1.8760443e+01   2.2796453e-02
   1.8760985e+01   2.2834483e-02
   1.8760985e+01   2.2834483e-02
   1.8780246e+01   2.4033350e-02
   1.8780246e+01   2.4033350e-02
   1.8799458e+01   2.5044975e-02
   1.8799458e+01   2.5044975e-02
   1.8818719e+01   2.5956256e-02
   1.8818719e+01   2.5956256e-02
   1.8837931e+01   2.6805369e-02
   1.8837931e+01   2.6805369e-02
   1.8857192e+01   2.7602562e-02
   1.8857192e+01   2.7602562e-02
   1.8857340e+01   2.7607241e-02
   1.8857340e+01   2.7607241e-02
   1.8876453e+01   2.8277291e-02
   1.8876453e+01   2.8277291e-02
   1.8895665e+01   2.8790099e-02
   1.8895665e+01   2.8790099e-02
   1.8914926e+01   2.9165222e-02
   1.8914926e+01   2.9165222e-02
   1.8934187e+01   2.9418473e-02
   1.8934187e+01   2.9418473e-02
   1.8953399e+01   2.9543399e-02
   1.8953399e+01   2.9543399e-02
   1.8972660e+01   2.9541626e-02
   1.8972660e+01   2.9541626e-02
   1.8991921e+01   2.9434729e-02
   1.8991921e+01   2.9434729e-02
   1.9011133e+01   2.9211281e-02
   1.9011133e+01   2.9211281e-02
   1.9030394e+01   2.8855271e-02
   1.9030394e+01   2.8855271e-02
   1.9049606e+01   2.8362611e-02
   1.9049606e+01   2.8362611e-02
   1.9068867e+01   2.7714138e-02
   1.9068867e+01   2.7714138e-02
   1.9071429e+01   2.7607241e-02
   1.9071429e+01   2.7607241e-02
   1.9088128e+01   2.6934286e-02
   1.9088128e+01   2.6934286e-02
   1.9107340e+01   2.6106847e-02
   1.9107340e+01   2.6106847e-02
   1.9126601e+01   2.5217783e-02
   1.9126601e+01   2.5217783e-02
   1.9145862e+01   2.4225517e-02
   1.9145862e+01   2.4225517e-02
   1.9165074e+01   2.3061626e-02
   1.9165074e+01   2.3061626e-02
   1.9168867e+01   2.2796453e-02
   1.9168867e+01   2.2796453e-02
   1.9184335e+01   2.1763793e-02
   1.9184335e+01   2.1763793e-02
   1.9203547e+01   2.0515320e-02
   1.9203547e+01   2.0515320e-02
   1.9222808e+01   1.9195813e-02
   1.9222808e+01   1.9195813e-02
   1.9238128e+01   1.7985665e-02
   1.9238128e+01   1.7985665e-02
   1.9242069e+01   1.7664286e-02
   1.9242069e+01   1.7664286e-02
   1.9261281e+01   1.6163005e-02
   1.9261281e+01   1.6163005e-02
   1.9280542e+01   1.4686552e-02
   1.9280542e+01   1.4686552e-02
   1.9298079e+01   1.3174877e-02
   1.9298079e+01   1.3174877e-02
   1.9299803e+01   1.3017192e-02
   1.9299803e+01   1.3017192e-02
   1.9319015e+01   1.1367340e-02
   1.9319015e+01   1.1367340e-02
   1.9338276e+01   9.7813793e-03
   1.9338276e+01   9.7813793e-03
   1.9353744e+01   8.3642365e-03
   1.9353744e+01   8.3642365e-03
   1.9357488e+01   8.0036453e-03
   1.9357488e+01   8.0036453e-03
   1.9376749e+01   6.3143350e-03
   1.9376749e+01   6.3143350e-03
   1.9396010e+01   4.6696059e-03
   1.9396010e+01   4.6696059e-03
   1.9407833e+01   3.5535616e-03
   1.9407833e+01   3.5535616e-03
   1.9415222e+01   2.8454975e-03
   1.9415222e+01   2.8454975e-03
   1.9434483e+01   1.1847882e-03
   1.9434483e+01   1.1847882e-03
   1.9453744e+01  -4.7415813e-04
   1.9453744e+01  -4.7415813e-04
   1.9462069e+01  -1.2572414e-03
   1.9462069e+01  -1.2572414e-03
   1.9472956e+01  -2.2674335e-03
   1.9472956e+01  -2.2674335e-03
   1.9492217e+01  -3.8619360e-03
   1.9492217e+01  -3.8619360e-03
   1.9511478e+01  -5.4769951e-03
   1.9511478e+01  -5.4769951e-03
   1.9517980e+01  -6.0678818e-03
   1.9517980e+01  -6.0678818e-03
   1.9530690e+01  -7.1814286e-03
   1.9530690e+01  -7.1814286e-03
   1.9549951e+01  -8.6796552e-03
   1.9549951e+01  -8.6796552e-03
   1.9569163e+01  -1.0178867e-02
   1.9569163e+01  -1.0178867e-02
   1.9577635e+01  -1.0878522e-02
   1.9577635e+01  -1.0878522e-02
   1.9588424e+01  -1.1762611e-02
   1.9588424e+01  -1.1762611e-02
   1.9607685e+01  -1.3142365e-02
   1.9607685e+01  -1.3142365e-02
   1.9626897e+01  -1.4462167e-02
   1.9626897e+01  -1.4462167e-02
   1.9643941e+01  -1.5689212e-02
   1.9643941e+01  -1.5689212e-02
   1.9646158e+01  -1.5857734e-02
   1.9646158e+01  -1.5857734e-02
   1.9665419e+01  -1.7142463e-02
   1.9665419e+01  -1.7142463e-02
   1.9684631e+01  -1.8272906e-02
   1.9684631e+01  -1.8272906e-02
   1.9703892e+01  -1.9360739e-02
   1.9703892e+01  -1.9360739e-02
   1.9723103e+01  -2.0473695e-02
   1.9723103e+01  -2.0473695e-02
   1.9723596e+01  -2.0500000e-02
   1.9723596e+01  -2.0500000e-02
   1.9742365e+01  -2.1511379e-02
   1.9742365e+01  -2.1511379e-02
   1.9761626e+01  -2.2390000e-02
   1.9761626e+01  -2.2390000e-02
   1.9780837e+01  -2.3174138e-02
   1.9780837e+01  -2.3174138e-02
   1.9800099e+01  -2.3897340e-02
   1.9800099e+01  -2.3897340e-02
   1.9819360e+01  -2.4573498e-02
   1.9819360e+01  -2.4573498e-02
   1.9838571e+01  -2.5205517e-02
   1.9838571e+01  -2.5205517e-02
   1.9842167e+01  -2.5310640e-02
   1.9842167e+01  -2.5310640e-02
   1.9857833e+01  -2.5760345e-02
   1.9857833e+01  -2.5760345e-02
   1.9877044e+01  -2.6197094e-02
   1.9877044e+01  -2.6197094e-02
   1.9896305e+01  -2.6534286e-02
   1.9896305e+01  -2.6534286e-02
   1.9915567e+01  -2.6775517e-02
   1.9915567e+01  -2.6775517e-02
   1.9934778e+01  -2.6946108e-02
   1.9934778e+01  -2.6946108e-02
   1.9954039e+01  -2.7019951e-02
   1.9954039e+01  -2.7019951e-02
   1.9973300e+01  -2.6994286e-02
   1.9973300e+01  -2.6994286e-02
   1.9992512e+01  -2.6908374e-02
   1.9992512e+01  -2.6908374e-02
   2.0011773e+01  -2.6738818e-02
   2.0011773e+01  -2.6738818e-02
   2.0030985e+01  -2.6477044e-02
   2.0030985e+01  -2.6477044e-02
   2.0050246e+01  -2.6121182e-02
   2.0050246e+01  -2.6121182e-02
   2.0069507e+01  -2.5661970e-02
   2.0069507e+01  -2.5661970e-02
   2.0081330e+01  -2.5310640e-02
   2.0081330e+01  -2.5310640e-02
   2.0088719e+01  -2.5088227e-02
   2.0088719e+01  -2.5088227e-02
   2.0107980e+01  -2.4454581e-02
   2.0107980e+01  -2.4454581e-02
   2.0127241e+01  -2.3779852e-02
   2.0127241e+01  -2.3779852e-02
   2.0146453e+01  -2.3054335e-02
   2.0146453e+01  -2.3054335e-02
   2.0165714e+01  -2.2254828e-02
   2.0165714e+01  -2.2254828e-02
   2.0184975e+01  -2.1344877e-02
   2.0184975e+01  -2.1344877e-02
   2.0200246e+01  -2.0500000e-02
   2.0200246e+01  -2.0500000e-02
   2.0204187e+01  -2.0273300e-02
   2.0204187e+01  -2.0273300e-02
   2.0223448e+01  -1.9180788e-02
   2.0223448e+01  -1.9180788e-02
   2.0242660e+01  -1.8100690e-02
   2.0242660e+01  -1.8100690e-02
   2.0261921e+01  -1.6946749e-02
   2.0261921e+01  -1.6946749e-02
   2.0280148e+01  -1.5689212e-02
   2.0280148e+01  -1.5689212e-02
   2.0281182e+01  -1.5614187e-02
   2.0281182e+01  -1.5614187e-02
   2.0300394e+01  -1.4251182e-02
   2.0300394e+01  -1.4251182e-02
   2.0319655e+01  -1.2939754e-02
   2.0319655e+01  -1.2939754e-02
   2.0338916e+01  -1.1522020e-02
   2.0338916e+01  -1.1522020e-02
   2.0346650e+01  -1.0878522e-02
   2.0346650e+01  -1.0878522e-02
   2.0358128e+01  -9.9367488e-03
   2.0358128e+01  -9.9367488e-03
   2.0377389e+01  -8.4661576e-03
   2.0377389e+01  -8.4661576e-03
   2.0396601e+01  -6.9409852e-03
   2.0396601e+01  -6.9409852e-03
   2.0406453e+01  -6.0678818e-03
   2.0406453e+01  -6.0678818e-03
   2.0415862e+01  -5.2290148e-03
   2.0415862e+01  -5.2290148e-03
   2.0435123e+01  -3.6505271e-03
   2.0435123e+01  -3.6505271e-03
   2.0454335e+01  -2.0297537e-03
   2.0454335e+01  -2.0297537e-03
   2.0462611e+01  -1.2572414e-03
   2.0462611e+01  -1.2572414e-03
   2.0473596e+01  -2.4396108e-04
   2.0473596e+01  -2.4396108e-04
   2.0492857e+01   1.3791626e-03
   2.0492857e+01   1.3791626e-03
   2.0512069e+01   3.0657094e-03
   2.0512069e+01   3.0657094e-03
   2.0517192e+01   3.5535616e-03
   2.0517192e+01   3.5535616e-03
   2.0531330e+01   4.8591379e-03
   2.0531330e+01   4.8591379e-03
   2.0550542e+01   6.4764039e-03
   2.0550542e+01   6.4764039e-03
   2.0569803e+01   8.1861084e-03
   2.0569803e+01   8.1861084e-03
   2.0571675e+01   8.3642365e-03
   2.0571675e+01   8.3642365e-03
   2.0589064e+01   9.9140887e-03
   2.0589064e+01   9.9140887e-03
   2.0608276e+01   1.1475123e-02
   2.0608276e+01   1.1475123e-02
   2.0627537e+01   1.3129360e-02
   2.0627537e+01   1.3129360e-02
   2.0628030e+01   1.3174877e-02
   2.0628030e+01   1.3174877e-02
   2.0646798e+01   1.4745714e-02
   2.0646798e+01   1.4745714e-02
   2.0666010e+01   1.6191823e-02
   2.0666010e+01   1.6191823e-02
   2.0685271e+01   1.7677094e-02
   2.0685271e+01   1.7677094e-02
   2.0689113e+01   1.7985665e-02
   2.0689113e+01   1.7985665e-02
   2.0704483e+01   1.9164680e-02
   2.0704483e+01   1.9164680e-02
   2.0723744e+01   2.0443695e-02
   2.0723744e+01   2.0443695e-02
   2.0743005e+01   2.1663399e-02
   2.0743005e+01   2.1663399e-02
   2.0760443e+01   2.2796453e-02
   2.0760443e+01   2.2796453e-02
   2.0762217e+01   2.2917143e-02
   2.0762217e+01   2.2917143e-02
   2.0781478e+01   2.4047586e-02
   2.0781478e+01   2.4047586e-02
   2.0800739e+01   2.5001379e-02
   2.0800739e+01   2.5001379e-02
   2.0819951e+01   2.5852759e-02
   2.0819951e+01   2.5852759e-02
   2.0839212e+01   2.6633054e-02
   2.0839212e+01   2.6633054e-02
   2.0858473e+01   2.7348719e-02
   2.0858473e+01   2.7348719e-02
   2.0866404e+01   2.7607241e-02
   2.0866404e+01   2.7607241e-02
   2.0877685e+01   2.7972069e-02
   2.0877685e+01   2.7972069e-02
   2.0896946e+01   2.8440985e-02
   2.0896946e+01   2.8440985e-02
   2.0916158e+01   2.8766601e-02
   2.0916158e+01   2.8766601e-02
   2.0935419e+01   2.8978177e-02
   2.0935419e+01   2.8978177e-02
   2.0954680e+01   2.9052167e-02
   2.0954680e+01   2.9052167e-02
   2.0973892e+01   2.8995074e-02
   2.0973892e+01   2.8995074e-02
   2.0993153e+01   2.8839852e-02
   2.0993153e+01   2.8839852e-02
   2.1012414e+01   2.8556700e-02
   2.1012414e+01   2.8556700e-02
   2.1031626e+01   2.8134877e-02
   2.1031626e+01   2.8134877e-02
   2.1049360e+01   2.7607241e-02
   2.1049360e+01   2.7607241e-02
   2.1050887e+01   2.7560591e-02
   2.1050887e+01   2.7560591e-02
   2.1070099e+01   2.6874975e-02
   2.1070099e+01   2.6874975e-02
   2.1089360e+01   2.6128325e-02
   2.1089360e+01   2.6128325e-02
   2.1108621e+01   2.5313054e-02
   2.1108621e+01   2.5313054e-02
   2.1127833e+01   2.4399458e-02
   2.1127833e+01   2.4399458e-02
   2.1147094e+01   2.3335123e-02
   2.1147094e+01   2.3335123e-02
   2.1155419e+01   2.2796453e-02
   2.1155419e+01   2.2796453e-02
   2.1166355e+01   2.2096749e-02
   2.1166355e+01   2.2096749e-02
   2.1185567e+01   2.0892069e-02
   2.1185567e+01   2.0892069e-02
   2.1204828e+01   1.9653990e-02
   2.1204828e+01   1.9653990e-02
   2.1224039e+01   1.8253153e-02
   2.1224039e+01   1.8253153e-02
   2.1227340e+01   1.7985665e-02
   2.1227340e+01   1.7985665e-02
   2.1243300e+01   1.6738374e-02
   2.1243300e+01   1.6738374e-02
   2.1262562e+01   1.5315911e-02
   2.1262562e+01   1.5315911e-02
   2.1281773e+01   1.3793498e-02
   2.1281773e+01   1.3793498e-02
   2.1288768e+01   1.3174877e-02
   2.1288768e+01   1.3174877e-02
   2.1301034e+01   1.2108867e-02
   2.1301034e+01   1.2108867e-02
   2.1320296e+01   1.0561379e-02
   2.1320296e+01   1.0561379e-02
   2.1339507e+01   8.9376355e-03
   2.1339507e+01   8.9376355e-03
   2.1345665e+01   8.3642365e-03
   2.1345665e+01   8.3642365e-03
   2.1358768e+01   7.1755172e-03
   2.1358768e+01   7.1755172e-03
   2.1377980e+01   5.5757143e-03
   2.1377980e+01   5.5757143e-03
   2.1397241e+01   3.8874039e-03
   2.1397241e+01   3.8874039e-03
   2.1400739e+01   3.5535616e-03
   2.1400739e+01   3.5535616e-03
   2.1416502e+01   2.1261330e-03
   2.1416502e+01   2.1261330e-03
   2.1435714e+01   5.3090148e-04
   2.1435714e+01   5.3090148e-04
   2.1454975e+01  -1.1723842e-03
   2.1454975e+01  -1.1723842e-03
   2.1455862e+01  -1.2572414e-03
   2.1455862e+01  -1.2572414e-03
   2.1474236e+01  -2.8681823e-03
   2.1474236e+01  -2.8681823e-03
   2.1493448e+01  -4.4110000e-03
   2.1493448e+01  -4.4110000e-03
   2.1512709e+01  -6.0577833e-03
   2.1512709e+01  -6.0577833e-03
   2.1512808e+01  -6.0678818e-03
   2.1512808e+01  -6.0678818e-03
   2.1531970e+01  -7.6613793e-03
   2.1531970e+01  -7.6613793e-03
   2.1551182e+01  -9.1074384e-03
   2.1551182e+01  -9.1074384e-03
   2.1570443e+01  -1.0610197e-02
   2.1570443e+01  -1.0610197e-02
   2.1573695e+01  -1.0878522e-02
   2.1573695e+01  -1.0878522e-02
   2.1589655e+01  -1.2121133e-02
   2.1589655e+01  -1.2121133e-02
   2.1608916e+01  -1.3439212e-02
   2.1608916e+01  -1.3439212e-02
   2.1628177e+01  -1.4731281e-02
   2.1628177e+01  -1.4731281e-02
   2.1641773e+01  -1.5689212e-02
   2.1641773e+01  -1.5689212e-02
   2.1647389e+01  -1.6096305e-02
   2.1647389e+01  -1.6096305e-02
   2.1666650e+01  -1.7309409e-02
   2.1666650e+01  -1.7309409e-02
   2.1685911e+01  -1.8392562e-02
   2.1685911e+01  -1.8392562e-02
   2.1705123e+01  -1.9440345e-02
   2.1705123e+01  -1.9440345e-02
   2.1724236e+01  -2.0500000e-02
   2.1724236e+01  -2.0500000e-02
   2.1724384e+01  -2.0509704e-02
   2.1724384e+01  -2.0509704e-02
   2.1743596e+01  -2.1496552e-02
   2.1743596e+01  -2.1496552e-02
   2.1762857e+01  -2.2332020e-02
   2.1762857e+01  -2.2332020e-02
   2.1782118e+01  -2.3072709e-02
   2.1782118e+01  -2.3072709e-02
   2.1801330e+01  -2.3748325e-02
   2.1801330e+01  -2.3748325e-02
   2.1820591e+01  -2.4370493e-02
   2.1820591e+01  -2.4370493e-02
   2.1839852e+01  -2.4941281e-02
   2.1839852e+01  -2.4941281e-02
   2.1853793e+01  -2.5310640e-02
   2.1853793e+01  -2.5310640e-02
   2.1859064e+01  -2.5452020e-02
   2.1859064e+01  -2.5452020e-02
   2.1878325e+01  -2.5859704e-02
   2.1878325e+01  -2.5859704e-02
   2.1897586e+01  -2.6164778e-02
   2.1897586e+01  -2.6164778e-02
   2.1916798e+01  -2.6375616e-02
   2.1916798e+01  -2.6375616e-02
   2.1936059e+01  -2.6503941e-02
   2.1936059e+01  -2.6503941e-02
   2.1955271e+01  -2.6538867e-02
   2.1955271e+01  -2.6538867e-02
   2.1974532e+01  -2.6488079e-02
   2.1974532e+01  -2.6488079e-02
   2.1993793e+01  -2.6363990e-02
   2.1993793e+01  -2.6363990e-02
   2.2013005e+01  -2.6148030e-02
   2.2013005e+01  -2.6148030e-02
   2.2032266e+01  -2.5837094e-02
   2.2032266e+01  -2.5837094e-02
   2.2051527e+01  -2.5422956e-02
   2.2051527e+01  -2.5422956e-02
   2.2055665e+01  -2.5310640e-02
   2.2055665e+01  -2.5310640e-02
   2.2070739e+01  -2.4911182e-02
   2.2070739e+01  -2.4911182e-02
   2.2090000e+01  -2.4344483e-02
   2.2090000e+01  -2.4344483e-02
   2.2109212e+01  -2.3728473e-02
   2.2109212e+01  -2.3728473e-02
   2.2128473e+01  -2.3056552e-02
   2.2128473e+01  -2.3056552e-02
   2.2147734e+01  -2.2311034e-02
   2.2147734e+01  -2.2311034e-02
   2.2166946e+01  -2.1462315e-02
   2.2166946e+01  -2.1462315e-02
   2.2185517e+01  -2.0500000e-02
   2.2185517e+01  -2.0500000e-02
   2.2186207e+01  -2.0462562e-02
   2.2186207e+01  -2.0462562e-02
   2.2205468e+01  -1.9405222e-02
   2.2205468e+01  -1.9405222e-02
   2.2224680e+01  -1.8369064e-02
   2.2224680e+01  -1.8369064e-02
   2.2243941e+01  -1.7280148e-02
   2.2243941e+01  -1.7280148e-02
   2.2263153e+01  -1.6050640e-02
   2.2263153e+01  -1.6050640e-02
   2.2268177e+01  -1.5689212e-02
   2.2268177e+01  -1.5689212e-02
   2.2282414e+01  -1.4694729e-02
   2.2282414e+01  -1.4694729e-02
   2.2301675e+01  -1.3417340e-02
   2.2301675e+01  -1.3417340e-02
   2.2320887e+01  -1.2090296e-02
   2.2320887e+01  -1.2090296e-02
   2.2336355e+01  -1.0878522e-02
   2.2336355e+01  -1.0878522e-02
   2.2340148e+01  -1.0569655e-02
   2.2340148e+01  -1.0569655e-02
   2.2359409e+01  -9.0874877e-03
   2.2359409e+01  -9.0874877e-03
   2.2378621e+01  -7.6427094e-03
   2.2378621e+01  -7.6427094e-03
   2.2397438e+01  -6.0678818e-03
   2.2397438e+01  -6.0678818e-03
   2.2397882e+01  -6.0272414e-03
   2.2397882e+01  -6.0272414e-03
   2.2417094e+01  -4.4038079e-03
   2.2417094e+01  -4.4038079e-03
   2.2436355e+01  -2.8665665e-03
   2.2436355e+01  -2.8665665e-03
   2.2454631e+01  -1.2572414e-03
   2.2454631e+01  -1.2572414e-03
   2.2455616e+01  -1.1653350e-03
   2.2455616e+01  -1.1653350e-03
   2.2474828e+01   5.1357635e-04
   2.2474828e+01   5.1357635e-04
   2.2494089e+01   2.1004384e-03
   2.2494089e+01   2.1004384e-03
   2.2510148e+01   3.5535616e-03
   2.2510148e+01   3.5535616e-03
   2.2513350e+01   3.8548128e-03
   2.2513350e+01   3.8548128e-03
   2.2532562e+01   5.5196552e-03
   2.2532562e+01   5.5196552e-03
   2.2551823e+01   7.1088670e-03
   2.2551823e+01   7.1088670e-03
   2.2565764e+01   8.3642365e-03
   2.2565764e+01   8.3642365e-03
   2.2571034e+01   8.8535468e-03
   2.2571034e+01   8.8535468e-03
   2.2590296e+01   1.0454778e-02
   2.2590296e+01   1.0454778e-02
   2.2609557e+01   1.1986010e-02
   2.2609557e+01   1.1986010e-02
   2.2623448e+01   1.3174877e-02
   2.2623448e+01   1.3174877e-02
   2.2628768e+01   1.3644926e-02
   2.2628768e+01   1.3644926e-02
   2.2648030e+01   1.5147389e-02
   2.2648030e+01   1.5147389e-02
   2.2667291e+01   1.6547537e-02
   2.2667291e+01   1.6547537e-02
   2.2686108e+01   1.7985665e-02
   2.2686108e+01   1.7985665e-02
   2.2686502e+01   1.8020887e-02
   2.2686502e+01   1.8020887e-02
   2.2705764e+01   1.9412069e-02
   2.2705764e+01   1.9412069e-02
   2.2725025e+01   2.0625862e-02
   2.2725025e+01   2.0625862e-02
   2.2744236e+01   2.1794631e-02
   2.2744236e+01   2.1794631e-02
   2.2760443e+01   2.2796453e-02
   2.2760443e+01   2.2796453e-02
   2.2763498e+01   2.2990542e-02
   2.2763498e+01   2.2990542e-02
   2.2782709e+01   2.4049606e-02
   2.2782709e+01   2.4049606e-02
   2.2801970e+01   2.4941478e-02
   2.2801970e+01   2.4941478e-02
   2.2821232e+01   2.5729113e-02
   2.2821232e+01   2.5729113e-02
   2.2840443e+01   2.6437192e-02
   2.2840443e+01   2.6437192e-02
   2.2859704e+01   2.7069655e-02
   2.2859704e+01   2.7069655e-02
   2.2878621e+01   2.7607241e-02
   2.2878621e+01   2.7607241e-02
   2.2878966e+01   2.7617241e-02
   2.2878966e+01   2.7617241e-02
   2.2898177e+01   2.8037586e-02
   2.2898177e+01   2.8037586e-02
   2.2917438e+01   2.8317241e-02
   2.2917438e+01   2.8317241e-02
   2.2936650e+01   2.8464483e-02
   2.2936650e+01   2.8464483e-02
   2.2955911e+01   2.8479458e-02
   2.2955911e+01   2.8479458e-02
   2.2975172e+01   2.8381084e-02
   2.2975172e+01   2.8381084e-02
   2.2994384e+01   2.8164680e-02
   2.2994384e+01   2.8164680e-02
   2.3013645e+01   2.7806355e-02
   2.3013645e+01   2.7806355e-02
   2.3021281e+01   2.7607241e-02
   2.3021281e+01   2.7607241e-02
   2.3032906e+01   2.7307635e-02
   2.3032906e+01   2.7307635e-02
   2.3052118e+01   2.6716700e-02
   2.3052118e+01   2.6716700e-02
   2.3071379e+01   2.6051527e-02
   2.3071379e+01   2.6051527e-02
   2.3090640e+01   2.5308818e-02
   2.3090640e+01   2.5308818e-02
   2.3109852e+01   2.4467438e-02
   2.3109852e+01   2.4467438e-02
   2.3129113e+01   2.3486305e-02
   2.3129113e+01   2.3486305e-02
   2.3140542e+01   2.2796453e-02
   2.3140542e+01   2.2796453e-02
   2.3148325e+01   2.2322562e-02
   2.3148325e+01   2.2322562e-02
   2.3167586e+01   2.1164828e-02
   2.3167586e+01   2.1164828e-02
   2.3186847e+01   1.9993892e-02
   2.3186847e+01   1.9993892e-02
   2.3206059e+01   1.8701379e-02
   2.3206059e+01   1.8701379e-02
   2.3215369e+01   1.7985665e-02
   2.3215369e+01   1.7985665e-02
   2.3225320e+01   1.7223596e-02
   2.3225320e+01   1.7223596e-02
   2.3244581e+01   1.5830493e-02
   2.3244581e+01   1.5830493e-02
   2.3263793e+01   1.4407635e-02
   2.3263793e+01   1.4407635e-02
   2.3278522e+01   1.3174877e-02
   2.3278522e+01   1.3174877e-02
   2.3283054e+01   1.2783202e-02
   2.3283054e+01   1.2783202e-02
   2.3302266e+01   1.1226995e-02
   2.3302266e+01   1.1226995e-02
   2.3321527e+01   9.7026601e-03
   2.3321527e+01   9.7026601e-03
   2.3336700e+01   8.3642365e-03
   2.3336700e+01   8.3642365e-03
   2.3340788e+01   7.9892611e-03
   2.3340788e+01   7.9892611e-03
   2.3360000e+01   6.3639409e-03
   2.3360000e+01   6.3639409e-03
   2.3379261e+01   4.7867586e-03
   2.3379261e+01   4.7867586e-03
   2.3392906e+01   3.5535616e-03
   2.3392906e+01   3.5535616e-03
   2.3398522e+01   3.0332660e-03
   2.3398522e+01   3.0332660e-03
   2.3417734e+01   1.4127833e-03
   2.3417734e+01   1.4127833e-03
   2.3436995e+01  -1.6556453e-04
   2.3436995e+01  -1.6556453e-04
   2.3449163e+01  -1.2572414e-03
   2.3449163e+01  -1.2572414e-03
   2.3456207e+01  -1.8989458e-03
   2.3456207e+01  -1.8989458e-03
   2.3475468e+01  -3.4667241e-03
   2.3475468e+01  -3.4667241e-03
   2.3494729e+01  -4.9902956e-03
   2.3494729e+01  -4.9902956e-03
   2.3507291e+01  -6.0678818e-03
   2.3507291e+01  -6.0678818e-03
   2.3513941e+01  -6.6474877e-03
   2.3513941e+01  -6.6474877e-03
   2.3533202e+01  -8.1367488e-03
   2.3533202e+01  -8.1367488e-03
   2.3552463e+01  -9.5490148e-03
   2.3552463e+01  -9.5490148e-03
   2.3569458e+01  -1.0878522e-02
   2.3569458e+01  -1.0878522e-02
   2.3571675e+01  -1.1061921e-02
   2.3571675e+01  -1.1061921e-02
   2.3590936e+01  -1.2470985e-02
   2.3590936e+01  -1.2470985e-02
   2.3610148e+01  -1.3735911e-02
   2.3610148e+01  -1.3735911e-02
   2.3629409e+01  -1.5003300e-02
   2.3629409e+01  -1.5003300e-02
   2.3639409e+01  -1.5689212e-02
   2.3639409e+01  -1.5689212e-02
   2.3648670e+01  -1.6322512e-02
   2.3648670e+01  -1.6322512e-02
   2.3667882e+01  -1.7467488e-02
   2.3667882e+01  -1.7467488e-02
   2.3687143e+01  -1.8503103e-02
   2.3687143e+01  -1.8503103e-02
   2.3706404e+01  -1.9508276e-02
   2.3706404e+01  -1.9508276e-02
   2.3725074e+01  -2.0500000e-02
   2.3725074e+01  -2.0500000e-02
   2.3725616e+01  -2.0530246e-02
   2.3725616e+01  -2.0530246e-02
   2.3744877e+01  -2.1466305e-02
   2.3744877e+01  -2.1466305e-02
   2.3764089e+01  -2.2257438e-02
   2.3764089e+01  -2.2257438e-02
   2.3783350e+01  -2.2953645e-02
   2.3783350e+01  -2.2953645e-02
   2.3802611e+01  -2.3580936e-02
   2.3802611e+01  -2.3580936e-02
   2.3821823e+01  -2.4149409e-02
   2.3821823e+01  -2.4149409e-02
   2.3841084e+01  -2.4660148e-02
   2.3841084e+01  -2.4660148e-02
   2.3860345e+01  -2.5108177e-02
   2.3860345e+01  -2.5108177e-02
   2.3870739e+01  -2.5310640e-02
   2.3870739e+01  -2.5310640e-02
   2.3879557e+01  -2.5481527e-02
   2.3879557e+01  -2.5481527e-02
   2.3898818e+01  -2.5752857e-02
   2.3898818e+01  -2.5752857e-02
   2.3918079e+01  -2.5935172e-02
   2.3918079e+01  -2.5935172e-02
   2.3937291e+01  -2.6019901e-02
   2.3937291e+01  -2.6019901e-02
   2.3956552e+01  -2.6009754e-02
   2.3956552e+01  -2.6009754e-02
   2.3975764e+01  -2.5927980e-02
   2.3975764e+01  -2.5927980e-02
   2.3995025e+01  -2.5759163e-02
   2.3995025e+01  -2.5759163e-02
   2.4014286e+01  -2.5490936e-02
   2.4014286e+01  -2.5490936e-02
   2.4023695e+01  -2.5310640e-02
   2.4023695e+01  -2.5310640e-02
   2.4033498e+01  -2.5122857e-02
   2.4033498e+01  -2.5122857e-02
   2.4052759e+01  -2.4681429e-02
   2.4052759e+01  -2.4681429e-02
   2.4072020e+01  -2.4179606e-02
   2.4072020e+01  -2.4179606e-02
   2.4091232e+01  -2.3621478e-02
   2.4091232e+01  -2.3621478e-02
   2.4110493e+01  -2.3002217e-02
   2.4110493e+01  -2.3002217e-02
   2.4129704e+01  -2.2308079e-02
   2.4129704e+01  -2.2308079e-02
   2.4148966e+01  -2.1515025e-02
   2.4148966e+01  -2.1515025e-02
   2.4168227e+01  -2.0582512e-02
   2.4168227e+01  -2.0582512e-02
   2.4169704e+01  -2.0500000e-02
   2.4169704e+01  -2.0500000e-02
   2.4187438e+01  -1.9567734e-02
   2.4187438e+01  -1.9567734e-02
   2.4206700e+01  -1.8574433e-02
   2.4206700e+01  -1.8574433e-02
   2.4225961e+01  -1.7542808e-02
   2.4225961e+01  -1.7542808e-02
   2.4245172e+01  -1.6397537e-02
   2.4245172e+01  -1.6397537e-02
   2.4255567e+01  -1.5689212e-02
   2.4255567e+01  -1.5689212e-02
   2.4264433e+01  -1.5084778e-02
   2.4264433e+01  -1.5084778e-02
   2.4283645e+01  -1.3828374e-02
   2.4283645e+01  -1.3828374e-02
   2.4302906e+01  -1.2567734e-02
   2.4302906e+01  -1.2567734e-02
   2.4322167e+01  -1.1164975e-02
   2.4322167e+01  -1.1164975e-02
   2.4325665e+01  -1.0878522e-02
   2.4325665e+01  -1.0878522e-02
   2.4341379e+01  -9.6593103e-03
   2.4341379e+01  -9.6593103e-03
   2.4360640e+01  -8.2570936e-03
   2.4360640e+01  -8.2570936e-03
   2.4379901e+01  -6.7738916e-03
   2.4379901e+01  -6.7738916e-03
   2.4388079e+01  -6.0678818e-03
   2.4388079e+01  -6.0678818e-03
   2.4399113e+01  -5.1262562e-03
   2.4399113e+01  -5.1262562e-03
   2.4418374e+01  -3.6130936e-03
   2.4418374e+01  -3.6130936e-03
   2.4437586e+01  -2.0544138e-03
   2.4437586e+01  -2.0544138e-03
   2.4446453e+01  -1.2572414e-03
   2.4446453e+01  -1.2572414e-03
   2.4456847e+01  -3.3190000e-04
   2.4456847e+01  -3.3190000e-04
   2.4476108e+01   1.2350000e-03
   2.4476108e+01   1.2350000e-03
   2.4495320e+01   2.8372759e-03
   2.4495320e+01   2.8372759e-03
   2.4503153e+01   3.5535616e-03
   2.4503153e+01   3.5535616e-03
   2.4514581e+01   4.5797586e-03
   2.4514581e+01   4.5797586e-03
   2.4533842e+01   6.1451724e-03
   2.4533842e+01   6.1451724e-03
   2.4553054e+01   7.7427586e-03
   2.4553054e+01   7.7427586e-03
   2.4560000e+01   8.3642365e-03
   2.4560000e+01   8.3642365e-03
   2.4572315e+01   9.4469458e-03
   2.4572315e+01   9.4469458e-03
   2.4591576e+01   1.0958473e-02
   2.4591576e+01   1.0958473e-02
   2.4610788e+01   1.2479113e-02
   2.4610788e+01   1.2479113e-02
   2.4619015e+01   1.3174877e-02
   2.4619015e+01   1.3174877e-02
   2.4630049e+01   1.4091970e-02
   2.4630049e+01   1.4091970e-02
   2.4649261e+01   1.5503695e-02
   2.4649261e+01   1.5503695e-02
   2.4668522e+01   1.6864778e-02
   2.4668522e+01   1.6864778e-02
   2.4683596e+01   1.7985665e-02
   2.4683596e+01   1.7985665e-02
   2.4687783e+01   1.8307488e-02
   2.4687783e+01   1.8307488e-02
   2.4706995e+01   1.9605567e-02
   2.4706995e+01   1.9605567e-02
   2.4726256e+01   2.0756847e-02
   2.4726256e+01   2.0756847e-02
   2.4745517e+01   2.1869507e-02
   2.4745517e+01   2.1869507e-02
   2.4761379e+01   2.2796453e-02
   2.4761379e+01   2.2796453e-02
   2.4764729e+01   2.2999360e-02
   2.4764729e+01   2.2999360e-02
   2.4783990e+01   2.3992217e-02
   2.4783990e+01   2.3992217e-02
   2.4803202e+01   2.4823448e-02
   2.4803202e+01   2.4823448e-02
   2.4822463e+01   2.5546207e-02
   2.4822463e+01   2.5546207e-02
   2.4841724e+01   2.6181724e-02
   2.4841724e+01   2.6181724e-02
   2.4860936e+01   2.6732414e-02
   2.4860936e+01   2.6732414e-02
   2.4880197e+01   2.7191921e-02
   2.4880197e+01   2.7191921e-02
   2.4899458e+01   2.7540591e-02
   2.4899458e+01   2.7540591e-02
   2.4904729e+01   2.7607241e-02
   2.4904729e+01   2.7607241e-02
   2.4918670e+01   2.7781823e-02
   2.4918670e+01   2.7781823e-02
   2.4937931e+01   2.7871823e-02
   2.4937931e+01   2.7871823e-02
   2.4957192e+01   2.7817488e-02
   2.4957192e+01   2.7817488e-02
   2.4976404e+01   2.7661281e-02
   2.4976404e+01   2.7661281e-02
   2.4980000e+01   2.7607241e-02
   2.4980000e+01   2.7607241e-02
   2.4995665e+01   2.7373251e-02
   2.4995665e+01   2.7373251e-02
   2.5014877e+01   2.6969360e-02
   2.5014877e+01   2.6969360e-02
   2.5034138e+01   2.6469803e-02
   2.5034138e+01   2.6469803e-02
   2.5053399e+01   2.5884877e-02
   2.5053399e+01   2.5884877e-02
   2.5072611e+01   2.5213842e-02
   2.5072611e+01   2.5213842e-02
   2.5091872e+01   2.4441034e-02
   2.5091872e+01   2.4441034e-02
   2.5111133e+01   2.3533596e-02
   2.5111133e+01   2.3533596e-02
   2.5124236e+01   2.2796453e-02
   2.5124236e+01   2.2796453e-02
   2.5130345e+01   2.2447635e-02
   2.5130345e+01   2.2447635e-02
   2.5149606e+01   2.1345862e-02
   2.5149606e+01   2.1345862e-02
   2.5168818e+01   2.0237734e-02
   2.5168818e+01   2.0237734e-02
   2.5188079e+01   1.9033005e-02
   2.5188079e+01   1.9033005e-02
   2.5202562e+01   1.7985665e-02
   2.5202562e+01   1.7985665e-02
   2.5207340e+01   1.7630246e-02
   2.5207340e+01   1.7630246e-02
   2.5226552e+01   1.6256256e-02
   2.5226552e+01   1.6256256e-02
   2.5245813e+01   1.4904729e-02
   2.5245813e+01   1.4904729e-02
   2.5265074e+01   1.3405222e-02
   2.5265074e+01   1.3405222e-02
   2.5267734e+01   1.3174877e-02
   2.5267734e+01   1.3174877e-02
   2.5284286e+01   1.1820099e-02
   2.5284286e+01   1.1820099e-02
   2.5303547e+01   1.0349212e-02
   2.5303547e+01   1.0349212e-02
   2.5322759e+01   8.7737931e-03
   2.5322759e+01   8.7737931e-03
   2.5327340e+01   8.3642365e-03
   2.5327340e+01   8.3642365e-03
   2.5342020e+01   7.0919704e-03
   2.5342020e+01   7.0919704e-03
   2.5361281e+01   5.5604433e-03
   2.5361281e+01   5.5604433e-03
   2.5380493e+01   3.9430443e-03
   2.5380493e+01   3.9430443e-03
   2.5384778e+01   3.5535616e-03
   2.5384778e+01   3.5535616e-03
   2.5399754e+01   2.2410837e-03
   2.5399754e+01   2.2410837e-03
   2.5419015e+01   7.0648276e-04
   2.5419015e+01   7.0648276e-04
   2.5438227e+01  -9.0166502e-04
   2.5438227e+01  -9.0166502e-04
   2.5442167e+01  -1.2572414e-03
   2.5442167e+01  -1.2572414e-03
   2.5457488e+01  -2.5694236e-03
   2.5457488e+01  -2.5694236e-03
   2.5476700e+01  -4.0574828e-03
   2.5476700e+01  -4.0574828e-03
   2.5495961e+01  -5.5907389e-03
   2.5495961e+01  -5.5907389e-03
   2.5501576e+01  -6.0678818e-03
   2.5501576e+01  -6.0678818e-03
   2.5515222e+01  -7.1906897e-03
   2.5515222e+01  -7.1906897e-03
   2.5534433e+01  -8.5964039e-03
   2.5534433e+01  -8.5964039e-03
   2.5553695e+01  -9.9897537e-03
   2.5553695e+01  -9.9897537e-03
   2.5565222e+01  -1.0878522e-02
   2.5565222e+01  -1.0878522e-02
   2.5572956e+01  -1.1478719e-02
   2.5572956e+01  -1.1478719e-02
   2.5592167e+01  -1.2795271e-02
   2.5592167e+01  -1.2795271e-02
   2.5611429e+01  -1.4014384e-02
   2.5611429e+01  -1.4014384e-02
   2.5630640e+01  -1.5257291e-02
   2.5630640e+01  -1.5257291e-02
   2.5637143e+01  -1.5689212e-02
   2.5637143e+01  -1.5689212e-02
   2.5649901e+01  -1.6517783e-02
   2.5649901e+01  -1.6517783e-02
   2.5669163e+01  -1.7599507e-02
   2.5669163e+01  -1.7599507e-02
   2.5688374e+01  -1.8587635e-02
   2.5688374e+01  -1.8587635e-02
   2.5707635e+01  -1.9547192e-02
   2.5707635e+01  -1.9547192e-02
   2.5726552e+01  -2.0500000e-02
   2.5726552e+01  -2.0500000e-02
   2.5726897e+01  -2.0517044e-02
   2.5726897e+01  -2.0517044e-02
   2.5746108e+01  -2.1404335e-02
   2.5746108e+01  -2.1404335e-02
   2.5765369e+01  -2.2152069e-02
   2.5765369e+01  -2.2152069e-02
   2.5784631e+01  -2.2803596e-02
   2.5784631e+01  -2.2803596e-02
   2.5803842e+01  -2.3382611e-02
   2.5803842e+01  -2.3382611e-02
   2.5823103e+01  -2.3898177e-02
   2.5823103e+01  -2.3898177e-02
   2.5842315e+01  -2.4351084e-02
   2.5842315e+01  -2.4351084e-02
   2.5861576e+01  -2.4737340e-02
   2.5861576e+01  -2.4737340e-02
   2.5880837e+01  -2.5051084e-02
   2.5880837e+01  -2.5051084e-02
   2.5900049e+01  -2.5281429e-02
   2.5900049e+01  -2.5281429e-02
   2.5903842e+01  -2.5310640e-02
   2.5903842e+01  -2.5310640e-02
   2.5919310e+01  -2.5429557e-02
   2.5919310e+01  -2.5429557e-02
   2.5938571e+01  -2.5474926e-02
   2.5938571e+01  -2.5474926e-02
   2.5957783e+01  -2.5424877e-02
   2.5957783e+01  -2.5424877e-02
   2.5975074e+01  -2.5310640e-02
   2.5975074e+01  -2.5310640e-02
   2.5977044e+01  -2.5297586e-02
   2.5977044e+01  -2.5297586e-02
   2.5996256e+01  -2.5077685e-02
   2.5996256e+01  -2.5077685e-02
   2.6015517e+01  -2.4775517e-02
   2.6015517e+01  -2.4775517e-02
   2.6034778e+01  -2.4400739e-02
   2.6034778e+01  -2.4400739e-02
   2.6053990e+01  -2.3960591e-02
   2.6053990e+01  -2.3960591e-02
   2.6073251e+01  -2.3458227e-02
   2.6073251e+01  -2.3458227e-02
   2.6092512e+01  -2.2889754e-02
   2.6092512e+01  -2.2889754e-02
   2.6111724e+01  -2.2244532e-02
   2.6111724e+01  -2.2244532e-02
   2.6130985e+01  -2.1502266e-02
   2.6130985e+01  -2.1502266e-02
   2.6150197e+01  -2.0628768e-02
   2.6150197e+01  -2.0628768e-02
   2.6152709e+01  -2.0500000e-02
   2.6152709e+01  -2.0500000e-02
   2.6169458e+01  -1.9664778e-02
   2.6169458e+01  -1.9664778e-02
   2.6188719e+01  -1.8717143e-02
   2.6188719e+01  -1.8717143e-02
   2.6207931e+01  -1.7738227e-02
   2.6207931e+01  -1.7738227e-02
   2.6227192e+01  -1.6663990e-02
   2.6227192e+01  -1.6663990e-02
   2.6242365e+01  -1.5689212e-02
   2.6242365e+01  -1.5689212e-02
   2.6246453e+01  -1.5417882e-02
   2.6246453e+01  -1.5417882e-02
   2.6265665e+01  -1.4179557e-02
   2.6265665e+01  -1.4179557e-02
   2.6284926e+01  -1.2970148e-02
   2.6284926e+01  -1.2970148e-02
   2.6304138e+01  -1.1666305e-02
   2.6304138e+01  -1.1666305e-02
   2.6314433e+01  -1.0878522e-02
   2.6314433e+01  -1.0878522e-02
   2.6323399e+01  -1.0187931e-02
   2.6323399e+01  -1.0187931e-02
   2.6342660e+01  -8.8005911e-03
   2.6342660e+01  -8.8005911e-03
   2.6361872e+01  -7.4057635e-03
   2.6361872e+01  -7.4057635e-03
   2.6378325e+01  -6.0678818e-03
   2.6378325e+01  -6.0678818e-03
   2.6381133e+01  -5.8282759e-03
   2.6381133e+01  -5.8282759e-03
   2.6400394e+01  -4.2917931e-03
   2.6400394e+01  -4.2917931e-03
   2.6419606e+01  -2.8156207e-03
   2.6419606e+01  -2.8156207e-03
   2.6438030e+01  -1.2572414e-03
   2.6438030e+01  -1.2572414e-03
   2.6438867e+01  -1.1798719e-03
   2.6438867e+01  -1.1798719e-03
   2.6458128e+01   4.3708818e-04
   2.6458128e+01   4.3708818e-04
   2.6477340e+01   1.9564187e-03
   2.6477340e+01   1.9564187e-03
   2.6495862e+01   3.5535616e-03
   2.6495862e+01   3.5535616e-03
   2.6496601e+01   3.6187438e-03
   2.6496601e+01   3.6187438e-03
   2.6515813e+01   5.2490640e-03
   2.6515813e+01   5.2490640e-03
   2.6535074e+01   6.7629557e-03
   2.6535074e+01   6.7629557e-03
   2.6553941e+01   8.3642365e-03
   2.6553941e+01   8.3642365e-03
   2.6554335e+01   8.3973892e-03
   2.6554335e+01   8.3973892e-03
   2.6573547e+01   9.9902956e-03
   2.6573547e+01   9.9902956e-03
   2.6592808e+01   1.1442660e-02
   2.6592808e+01   1.1442660e-02
   2.6612069e+01   1.2965369e-02
   2.6612069e+01   1.2965369e-02
   2.6614581e+01   1.3174877e-02
   2.6614581e+01   1.3174877e-02
   2.6631281e+01   1.4489557e-02
   2.6631281e+01   1.4489557e-02
   2.6650542e+01   1.5828276e-02
   2.6650542e+01   1.5828276e-02
   2.6669754e+01   1.7151921e-02
   2.6669754e+01   1.7151921e-02
   2.6681379e+01   1.7985665e-02
   2.6681379e+01   1.7985665e-02
   2.6689015e+01   1.8541773e-02
   2.6689015e+01   1.8541773e-02
   2.6708276e+01   1.9755025e-02
   2.6708276e+01   1.9755025e-02
   2.6727488e+01   2.0843300e-02
   2.6727488e+01   2.0843300e-02
   2.6746749e+01   2.1894039e-02
   2.6746749e+01   2.1894039e-02
   2.6763251e+01   2.2796453e-02
   2.6763251e+01   2.2796453e-02
   2.6766010e+01   2.2951773e-02
   2.6766010e+01   2.2951773e-02
   2.6785222e+01   2.3882118e-02
   2.6785222e+01   2.3882118e-02
   2.6804483e+01   2.4653448e-02
   2.6804483e+01   2.4653448e-02
   2.6823744e+01   2.5311921e-02
   2.6823744e+01   2.5311921e-02
   2.6842956e+01   2.5876404e-02
   2.6842956e+01   2.5876404e-02
   2.6862217e+01   2.6349557e-02
   2.6862217e+01   2.6349557e-02
   2.6881429e+01   2.6725665e-02
   2.6881429e+01   2.6725665e-02
   2.6900690e+01   2.6995813e-02
   2.6900690e+01   2.6995813e-02
   2.6919951e+01   2.7149507e-02
   2.6919951e+01   2.7149507e-02
   2.6939163e+01   2.7172562e-02
   2.6939163e+01   2.7172562e-02
   2.6958424e+01   2.7081379e-02
   2.6958424e+01   2.7081379e-02
   2.6977685e+01   2.6882315e-02
   2.6977685e+01   2.6882315e-02
   2.6996897e+01   2.6567241e-02
   2.6996897e+01   2.6567241e-02
   2.7016158e+01   2.6151773e-02
   2.7016158e+01   2.6151773e-02
   2.7035369e+01   2.5643695e-02
   2.7035369e+01   2.5643695e-02
   2.7054631e+01   2.5041330e-02
   2.7054631e+01   2.5041330e-02
   2.7073892e+01   2.4333547e-02
   2.7073892e+01   2.4333547e-02
   2.7093103e+01   2.3493202e-02
   2.7093103e+01   2.3493202e-02
   2.7106453e+01   2.2796453e-02
   2.7106453e+01   2.2796453e-02
   2.7112365e+01   2.2482857e-02
   2.7112365e+01   2.2482857e-02
   2.7131626e+01   2.1445961e-02
   2.7131626e+01   2.1445961e-02
   2.7150837e+01   2.0400690e-02
   2.7150837e+01   2.0400690e-02
   2.7170099e+01   1.9272906e-02
   2.7170099e+01   1.9272906e-02
   2.7189064e+01   1.7985665e-02
   2.7189064e+01   1.7985665e-02
   2.7189310e+01   1.7965419e-02
   2.7189310e+01   1.7965419e-02
   2.7208571e+01   1.6611823e-02
   2.7208571e+01   1.6611823e-02
   2.7227833e+01   1.5315764e-02
   2.7227833e+01   1.5315764e-02
   2.7247044e+01   1.3926108e-02
   2.7247044e+01   1.3926108e-02
   2.7256256e+01   1.3174877e-02
   2.7256256e+01   1.3174877e-02
   2.7266305e+01   1.2362562e-02
   2.7266305e+01   1.2362562e-02
   2.7285567e+01   1.0915172e-02
   2.7285567e+01   1.0915172e-02
   2.7304778e+01   9.4457635e-03
   2.7304778e+01   9.4457635e-03
   2.7317488e+01   8.3642365e-03
   2.7317488e+01   8.3642365e-03
   2.7324039e+01   7.7919704e-03
   2.7324039e+01   7.7919704e-03
   2.7343251e+01   6.2558621e-03
   2.7343251e+01   6.2558621e-03
   2.7362512e+01   4.7435961e-03
   2.7362512e+01   4.7435961e-03
   2.7376256e+01   3.5535616e-03
   2.7376256e+01   3.5535616e-03
   2.7381773e+01   3.0610148e-03
   2.7381773e+01   3.0610148e-03
   2.7400985e+01   1.5029261e-03
   2.7400985e+01   1.5029261e-03
   2.7420246e+01  -2.7529704e-06
   2.7420246e+01  -2.7529704e-06
   2.7434975e+01  -1.2572414e-03
   2.7434975e+01  -1.2572414e-03
   2.7439507e+01  -1.6583251e-03
   2.7439507e+01  -1.6583251e-03
   2.7458719e+01  -3.1901330e-03
   2.7458719e+01  -3.1901330e-03
   2.7477980e+01  -4.6378227e-03
   2.7477980e+01  -4.6378227e-03
   2.7495665e+01  -6.0678818e-03
   2.7495665e+01  -6.0678818e-03
   2.7497192e+01  -6.2017734e-03
   2.7497192e+01  -6.2017734e-03
   2.7516453e+01  -7.6867488e-03
   2.7516453e+01  -7.6867488e-03
   2.7535714e+01  -9.0349261e-03
   2.7535714e+01  -9.0349261e-03
   2.7554926e+01  -1.0420049e-02
   2.7554926e+01  -1.0420049e-02
   2.7560985e+01  -1.0878522e-02
   2.7560985e+01  -1.0878522e-02
   2.7574187e+01  -1.1848079e-02
   2.7574187e+01  -1.1848079e-02
   2.7593448e+01  -1.3087586e-02
   2.7593448e+01  -1.3087586e-02
   2.7612660e+01  -1.4265714e-02
   2.7612660e+01  -1.4265714e-02
   2.7631921e+01  -1.5482217e-02
   2.7631921e+01  -1.5482217e-02
   2.7635123e+01  -1.5689212e-02
   2.7635123e+01  -1.5689212e-02
   2.7651182e+01  -1.6675468e-02
   2.7651182e+01  -1.6675468e-02
   2.7670394e+01  -1.7698276e-02
   2.7670394e+01  -1.7698276e-02
   2.7689655e+01  -1.8638325e-02
   2.7689655e+01  -1.8638325e-02
   2.7708867e+01  -1.9549557e-02
   2.7708867e+01  -1.9549557e-02
   2.7728128e+01  -2.0462857e-02
   2.7728128e+01  -2.0462857e-02
   2.7728966e+01  -2.0500000e-02
   2.7728966e+01  -2.0500000e-02
   2.7747389e+01  -2.1304532e-02
   2.7747389e+01  -2.1304532e-02
   2.7766601e+01  -2.2010246e-02
   2.7766601e+01  -2.2010246e-02
   2.7785862e+01  -2.2618325e-02
   2.7785862e+01  -2.2618325e-02
   2.7805123e+01  -2.3150493e-02
   2.7805123e+01  -2.3150493e-02
   2.7824335e+01  -2.3615271e-02
   2.7824335e+01  -2.3615271e-02
   2.7843596e+01  -2.4013892e-02
   2.7843596e+01  -2.4013892e-02
   2.7862808e+01  -2.4343596e-02
   2.7862808e+01  -2.4343596e-02
   2.7882069e+01  -2.4598768e-02
   2.7882069e+01  -2.4598768e-02
   2.7901330e+01  -2.4777291e-02
   2.7901330e+01  -2.4777291e-02
   2.7920542e+01  -2.4867143e-02
   2.7920542e+01  -2.4867143e-02
   2.7939803e+01  -2.4865665e-02
   2.7939803e+01  -2.4865665e-02
   2.7959064e+01  -2.4789754e-02
   2.7959064e+01  -2.4789754e-02
   2.7978276e+01  -2.4634138e-02
   2.7978276e+01  -2.4634138e-02
   2.7997537e+01  -2.4394729e-02
   2.7997537e+01  -2.4394729e-02
   2.8016798e+01  -2.4080985e-02
   2.8016798e+01  -2.4080985e-02
   2.8036010e+01  -2.3698670e-02
   2.8036010e+01  -2.3698670e-02
   2.8055271e+01  -2.3249458e-02
   2.8055271e+01  -2.3249458e-02
   2.8074483e+01  -2.2730197e-02
   2.8074483e+01  -2.2730197e-02
   2.8093744e+01  -2.2132217e-02
   2.8093744e+01  -2.2132217e-02
   2.8113005e+01  -2.1438276e-02
   2.8113005e+01  -2.1438276e-02
   2.8132217e+01  -2.0618473e-02
   2.8132217e+01  -2.0618473e-02
   2.8134680e+01  -2.0500000e-02
   2.8134680e+01  -2.0500000e-02
   2.8151478e+01  -1.9710591e-02
   2.8151478e+01  -1.9710591e-02
   2.8170739e+01  -1.8811970e-02
   2.8170739e+01  -1.8811970e-02
   2.8189951e+01  -1.7884581e-02
   2.8189951e+01  -1.7884581e-02
   2.8209212e+01  -1.6874089e-02
   2.8209212e+01  -1.6874089e-02
   2.8228424e+01  -1.5708867e-02
   2.8228424e+01  -1.5708867e-02
   2.8228719e+01  -1.5689212e-02
   2.8228719e+01  -1.5689212e-02
   2.8247685e+01  -1.4489458e-02
   2.8247685e+01  -1.4489458e-02
   2.8266946e+01  -1.3322611e-02
   2.8266946e+01  -1.3322611e-02
   2.8286158e+01  -1.2097635e-02
   2.8286158e+01  -1.2097635e-02
   2.8303005e+01  -1.0878522e-02
   2.8303005e+01  -1.0878522e-02
   2.8305419e+01  -1.0696207e-02
   2.8305419e+01  -1.0696207e-02
   2.8324680e+01  -9.3044335e-03
   2.8324680e+01  -9.3044335e-03
   2.8343892e+01  -7.9680296e-03
   2.8343892e+01  -7.9680296e-03
   2.8363153e+01  -6.5199015e-03
   2.8363153e+01  -6.5199015e-03
   2.8368571e+01  -6.0678818e-03
   2.8368571e+01  -6.0678818e-03
   2.8382365e+01  -4.9499507e-03
   2.8382365e+01  -4.9499507e-03
   2.8401626e+01  -3.5094433e-03
   2.8401626e+01  -3.5094433e-03
   2.8420887e+01  -2.0118424e-03
   2.8420887e+01  -2.0118424e-03
   2.8429606e+01  -1.2572414e-03
   2.8429606e+01  -1.2572414e-03
   2.8440099e+01  -3.6008719e-04
   2.8440099e+01  -3.6008719e-04
   2.8459360e+01   1.1419212e-03
   2.8459360e+01   1.1419212e-03
   2.8478621e+01   2.6627192e-03
   2.8478621e+01   2.6627192e-03
   2.8488867e+01   3.5535616e-03
   2.8488867e+01   3.5535616e-03
   2.8497833e+01   4.3363498e-03
   2.8497833e+01   4.3363498e-03
   2.8517094e+01   5.8498030e-03
   2.8517094e+01   5.8498030e-03
   2.8536305e+01   7.3469458e-03
   2.8536305e+01   7.3469458e-03
   2.8548374e+01   8.3642365e-03
   2.8548374e+01   8.3642365e-03
   2.8555567e+01   8.9838916e-03
   2.8555567e+01   8.9838916e-03
   2.8574828e+01   1.0461675e-02
   2.8574828e+01   1.0461675e-02
   2.8594039e+01   1.1875468e-02
   2.8594039e+01   1.1875468e-02
   2.8610591e+01   1.3174877e-02
   2.8610591e+01   1.3174877e-02
   2.8613300e+01   1.3397143e-02
   2.8613300e+01   1.3397143e-02
   2.8632562e+01   1.4812069e-02
   2.8632562e+01   1.4812069e-02
   2.8651773e+01   1.6089458e-02
   2.8651773e+01   1.6089458e-02
   2.8671034e+01   1.7373744e-02
   2.8671034e+01   1.7373744e-02
   2.8679852e+01   1.7985665e-02
   2.8679852e+01   1.7985665e-02
   2.8690246e+01   1.8697980e-02
   2.8690246e+01   1.8697980e-02
   2.8709507e+01   1.9836355e-02
   2.8709507e+01   1.9836355e-02
   2.8728768e+01   2.0862118e-02
   2.8728768e+01   2.0862118e-02
   2.8747980e+01   2.1846305e-02
   2.8747980e+01   2.1846305e-02
   2.8766700e+01   2.2796453e-02
   2.8766700e+01   2.2796453e-02
   2.8767241e+01   2.2825369e-02
   2.8767241e+01   2.2825369e-02
   2.8786502e+01   2.3700493e-02
   2.8786502e+01   2.3700493e-02
   2.8805714e+01   2.4416798e-02
   2.8805714e+01   2.4416798e-02
   2.8824975e+01   2.5014778e-02
   2.8824975e+01   2.5014778e-02
   2.8844236e+01   2.5512857e-02
   2.8844236e+01   2.5512857e-02
   2.8863448e+01   2.5916453e-02
   2.8863448e+01   2.5916453e-02
   2.8882709e+01   2.6216404e-02
   2.8882709e+01   2.6216404e-02
   2.8901921e+01   2.6427340e-02
   2.8901921e+01   2.6427340e-02
   2.8921182e+01   2.6512512e-02
   2.8921182e+01   2.6512512e-02
   2.8940443e+01   2.6470246e-02
   2.8940443e+01   2.6470246e-02
   2.8959655e+01   2.6343990e-02
   2.8959655e+01   2.6343990e-02
   2.8978916e+01   2.6110837e-02
   2.8978916e+01   2.6110837e-02
   2.8998177e+01   2.5772020e-02
   2.8998177e+01   2.5772020e-02
   2.9017389e+01   2.5334778e-02
   2.9017389e+01   2.5334778e-02
   2.9036650e+01   2.4798227e-02
   2.9036650e+01   2.4798227e-02
   2.9055862e+01   2.4152857e-02
   2.9055862e+01   2.4152857e-02
   2.9075123e+01   2.3375025e-02
   2.9075123e+01   2.3375025e-02
   2.9087044e+01   2.2796453e-02
   2.9087044e+01   2.2796453e-02
   2.9094384e+01   2.2438670e-02
   2.9094384e+01   2.2438670e-02
   2.9113596e+01   2.1475320e-02
   2.9113596e+01   2.1475320e-02
   2.9132857e+01   2.0495222e-02
   2.9132857e+01   2.0495222e-02
   2.9152118e+01   1.9439212e-02
   2.9152118e+01   1.9439212e-02
   2.9171330e+01   1.8228030e-02
   2.9171330e+01   1.8228030e-02
   2.9174729e+01   1.7985665e-02
   2.9174729e+01   1.7985665e-02
   2.9190591e+01   1.6908966e-02
   2.9190591e+01   1.6908966e-02
   2.9209803e+01   1.5661527e-02
   2.9209803e+01   1.5661527e-02
   2.9229064e+01   1.4359458e-02
   2.9229064e+01   1.4359458e-02
   2.9244483e+01   1.3174877e-02
   2.9244483e+01   1.3174877e-02
   2.9248325e+01   1.2869803e-02
   2.9248325e+01   1.2869803e-02
   2.9267537e+01   1.1424433e-02
   2.9267537e+01   1.1424433e-02
   2.9286798e+01   1.0026700e-02
   2.9286798e+01   1.0026700e-02
   2.9306059e+01   8.4879803e-03
   2.9306059e+01   8.4879803e-03
   2.9307438e+01   8.3642365e-03
   2.9307438e+01   8.3642365e-03
   2.9325271e+01   6.9093103e-03
   2.9325271e+01   6.9093103e-03
   2.9344532e+01   5.4525616e-03
   2.9344532e+01   5.4525616e-03
   2.9363744e+01   3.9001773e-03
   2.9363744e+01   3.9001773e-03
   2.9367734e+01   3.5535616e-03
   2.9367734e+01   3.5535616e-03
   2.9383005e+01   2.2732365e-03
   2.9383005e+01   2.2732365e-03
   2.9402266e+01   8.0601970e-04
   2.9402266e+01   8.0601970e-04
   2.9421478e+01  -7.1507389e-04
   2.9421478e+01  -7.1507389e-04
   2.9427833e+01  -1.2572414e-03
   2.9427833e+01  -1.2572414e-03
   2.9440739e+01  -2.3296847e-03
   2.9440739e+01  -2.3296847e-03
   2.9460000e+01  -3.7635714e-03
   2.9460000e+01  -3.7635714e-03
   2.9479212e+01  -5.1992118e-03
   2.9479212e+01  -5.1992118e-03
   2.9490049e+01  -6.0678818e-03
   2.9490049e+01  -6.0678818e-03
   2.9498473e+01  -6.7489655e-03
   2.9498473e+01  -6.7489655e-03
   2.9517734e+01  -8.1273399e-03
   2.9517734e+01  -8.1273399e-03
   2.9536946e+01  -9.4354187e-03
   2.9536946e+01  -9.4354187e-03
   2.9556207e+01  -1.0817931e-02
   2.9556207e+01  -1.0817931e-02
   2.9556995e+01  -1.0878522e-02
   2.9556995e+01  -1.0878522e-02
   2.9575419e+01  -1.2159310e-02
   2.9575419e+01  -1.2159310e-02
   2.9594680e+01  -1.3335862e-02
   2.9594680e+01  -1.3335862e-02
   2.9613941e+01  -1.4474483e-02
   2.9613941e+01  -1.4474483e-02
   2.9633153e+01  -1.5659261e-02
   2.9633153e+01  -1.5659261e-02
   2.9633645e+01  -1.5689212e-02
   2.9633645e+01  -1.5689212e-02
   2.9652414e+01  -1.6782906e-02
   2.9652414e+01  -1.6782906e-02
   2.9671675e+01  -1.7751133e-02
   2.9671675e+01  -1.7751133e-02
   2.9690887e+01  -1.8642857e-02
   2.9690887e+01  -1.8642857e-02
   2.9710148e+01  -1.9502709e-02
   2.9710148e+01  -1.9502709e-02
   2.9729360e+01  -2.0355517e-02
   2.9729360e+01  -2.0355517e-02
   2.9732759e+01  -2.0500000e-02
   2.9732759e+01  -2.0500000e-02
   2.9748621e+01  -2.1154335e-02
   2.9748621e+01  -2.1154335e-02
   2.9767882e+01  -2.1821133e-02
   2.9767882e+01  -2.1821133e-02
   2.9787094e+01  -2.2388276e-02
   2.9787094e+01  -2.2388276e-02
   2.9806355e+01  -2.2876108e-02
   2.9806355e+01  -2.2876108e-02
   2.9825616e+01  -2.3293350e-02
   2.9825616e+01  -2.3293350e-02
   2.9844828e+01  -2.3641724e-02
   2.9844828e+01  -2.3641724e-02
   2.9864089e+01  -2.3920493e-02
   2.9864089e+01  -2.3920493e-02
   2.9883350e+01  -2.4123399e-02
   2.9883350e+01  -2.4123399e-02
   2.9902562e+01  -2.4257586e-02
   2.9902562e+01  -2.4257586e-02
   2.9921823e+01  -2.4303399e-02
   2.9921823e+01  -2.4303399e-02
   2.9941034e+01  -2.4263300e-02
   2.9941034e+01  -2.4263300e-02
   2.9960296e+01  -2.4159064e-02
   2.9960296e+01  -2.4159064e-02
   2.9979557e+01  -2.3976305e-02
   2.9979557e+01  -2.3976305e-02
   2.9998768e+01  -2.3718227e-02
   2.9998768e+01  -2.3718227e-02
   3.0018030e+01  -2.3389064e-02
   3.0018030e+01  -2.3389064e-02
   3.0037291e+01  -2.2989606e-02
   3.0037291e+01  -2.2989606e-02
   3.0056502e+01  -2.2517143e-02
   3.0056502e+01  -2.2517143e-02
   3.0075764e+01  -2.1964286e-02
   3.0075764e+01  -2.1964286e-02
   3.0094975e+01  -2.1315517e-02
   3.0094975e+01  -2.1315517e-02
   3.0114236e+01  -2.0544631e-02
   3.0114236e+01  -2.0544631e-02
   3.0115222e+01  -2.0500000e-02
   3.0115222e+01  -2.0500000e-02
   3.0133498e+01  -1.9697980e-02
   3.0133498e+01  -1.9697980e-02
   3.0152709e+01  -1.8852069e-02
   3.0152709e+01  -1.8852069e-02
   3.0171970e+01  -1.7976059e-02
   3.0171970e+01  -1.7976059e-02
   3.0191232e+01  -1.7024433e-02
   3.0191232e+01  -1.7024433e-02
   3.0210443e+01  -1.5937438e-02
   3.0210443e+01  -1.5937438e-02
   3.0214335e+01  -1.5689212e-02
   3.0214335e+01  -1.5689212e-02
   3.0229704e+01  -1.4749754e-02
   3.0229704e+01  -1.4749754e-02
   3.0248916e+01  -1.3620788e-02
   3.0248916e+01  -1.3620788e-02
   3.0268177e+01  -1.2461133e-02
   3.0268177e+01  -1.2461133e-02
   3.0287438e+01  -1.1165271e-02
   3.0287438e+01  -1.1165271e-02
   3.0291232e+01  -1.0878522e-02
   3.0291232e+01  -1.0878522e-02
   3.0306650e+01  -9.7702956e-03
   3.0306650e+01  -9.7702956e-03
   3.0325911e+01  -8.4708867e-03
   3.0325911e+01  -8.4708867e-03
   3.0345172e+01  -7.1221182e-03
   3.0345172e+01  -7.1221182e-03
   3.0358522e+01  -6.0678818e-03
   3.0358522e+01  -6.0678818e-03
   3.0364384e+01  -5.5942857e-03
   3.0364384e+01  -5.5942857e-03
   3.0383645e+01  -4.1498276e-03
   3.0383645e+01  -4.1498276e-03
   3.0402857e+01  -2.7382562e-03
   3.0402857e+01  -2.7382562e-03
   3.0421133e+01  -1.2572414e-03
   3.0421133e+01  -1.2572414e-03
   3.0422118e+01  -1.1704778e-03
   3.0422118e+01  -1.1704778e-03
   3.0441379e+01   3.7557488e-04
   3.0441379e+01   3.7557488e-04
   3.0460591e+01   1.8234089e-03
   3.0460591e+01   1.8234089e-03
   3.0479852e+01   3.3832611e-03
   3.0479852e+01   3.3832611e-03
   3.0481823e+01   3.5535616e-03
   3.0481823e+01   3.5535616e-03
   3.0499113e+01   4.9733498e-03
   3.0499113e+01   4.9733498e-03
   3.0518325e+01   6.4159113e-03
   3.0518325e+01   6.4159113e-03
   3.0537586e+01   7.9195074e-03
   3.0537586e+01   7.9195074e-03
   3.0542857e+01   8.3642365e-03
   3.0542857e+01   8.3642365e-03
   3.0556798e+01   9.4933005e-03
   3.0556798e+01   9.4933005e-03
   3.0576059e+01   1.0886256e-02
   3.0576059e+01   1.0886256e-02
   3.0595320e+01   1.2272266e-02
   3.0595320e+01   1.2272266e-02
   3.0607044e+01   1.3174877e-02
   3.0607044e+01   1.3174877e-02
   3.0614532e+01   1.3757980e-02
   3.0614532e+01   1.3757980e-02
   3.0633793e+01   1.5077833e-02
   3.0633793e+01   1.5077833e-02
   3.0653054e+01   1.6298522e-02
   3.0653054e+01   1.6298522e-02
   3.0672266e+01   1.7537882e-02
   3.0672266e+01   1.7537882e-02
   3.0679064e+01   1.7985665e-02
   3.0679064e+01   1.7985665e-02
   3.0691527e+01   1.8790936e-02
   3.0691527e+01   1.8790936e-02
   3.0710788e+01   1.9859852e-02
   3.0710788e+01   1.9859852e-02
   3.0730000e+01   2.0822315e-02
   3.0730000e+01   2.0822315e-02
   3.0749261e+01   2.1736207e-02
   3.0749261e+01   2.1736207e-02
   3.0768473e+01   2.2629557e-02
   3.0768473e+01   2.2629557e-02
   3.0772315e+01   2.2796453e-02
   3.0772315e+01   2.2796453e-02
   3.0787734e+01   2.3451970e-02
   3.0787734e+01   2.3451970e-02
   3.0806995e+01   2.4117734e-02
   3.0806995e+01   2.4117734e-02
   3.0826207e+01   2.4660197e-02
   3.0826207e+01   2.4660197e-02
   3.0845468e+01   2.5097980e-02
   3.0845468e+01   2.5097980e-02
   3.0864729e+01   2.5437143e-02
   3.0864729e+01   2.5437143e-02
   3.0883941e+01   2.5676995e-02
   3.0883941e+01   2.5676995e-02
   3.0903202e+01   2.5816207e-02
   3.0903202e+01   2.5816207e-02
   3.0922414e+01   2.5842759e-02
   3.0922414e+01   2.5842759e-02
   3.0941675e+01   2.5770099e-02
   3.0941675e+01   2.5770099e-02
   3.0960936e+01   2.5605074e-02
   3.0960936e+01   2.5605074e-02
   3.0980148e+01   2.5333941e-02
   3.0980148e+01   2.5333941e-02
   3.0999409e+01   2.4961626e-02
   3.0999409e+01   2.4961626e-02
   3.1018670e+01   2.4486700e-02
   3.1018670e+01   2.4486700e-02
   3.1037882e+01   2.3899754e-02
   3.1037882e+01   2.3899754e-02
   3.1057143e+01   2.3179951e-02
   3.1057143e+01   2.3179951e-02
   3.1065665e+01   2.2796453e-02
   3.1065665e+01   2.2796453e-02
   3.1076355e+01   2.2319606e-02
   3.1076355e+01   2.2319606e-02
   3.1095616e+01   2.1435665e-02
   3.1095616e+01   2.1435665e-02
   3.1114877e+01   2.0523399e-02
   3.1114877e+01   2.0523399e-02
   3.1134089e+01   1.9536404e-02
   3.1134089e+01   1.9536404e-02
   3.1153350e+01   1.8409951e-02
   3.1153350e+01   1.8409951e-02
   3.1159704e+01   1.7985665e-02
   3.1159704e+01   1.7985665e-02
   3.1172611e+01   1.7145025e-02
   3.1172611e+01   1.7145025e-02
   3.1191823e+01   1.5943990e-02
   3.1191823e+01   1.5943990e-02
   3.1211084e+01   1.4715911e-02
   3.1211084e+01   1.4715911e-02
   3.1230296e+01   1.3336798e-02
   3.1230296e+01   1.3336798e-02
   3.1232365e+01   1.3174877e-02
   3.1232365e+01   1.3174877e-02
   3.1249557e+01   1.1887931e-02
   3.1249557e+01   1.1887931e-02
   3.1268818e+01   1.0538325e-02
   3.1268818e+01   1.0538325e-02
   3.1288030e+01   9.1173399e-03
   3.1288030e+01   9.1173399e-03
   3.1297192e+01   8.3642365e-03
   3.1297192e+01   8.3642365e-03
   3.1307291e+01   7.5401478e-03
   3.1307291e+01   7.5401478e-03
   3.1326552e+01   6.0995074e-03
   3.1326552e+01   6.0995074e-03
   3.1345764e+01   4.6544828e-03
   3.1345764e+01   4.6544828e-03
   3.1359064e+01   3.5535616e-03
   3.1359064e+01   3.5535616e-03
   3.1365025e+01   3.0466256e-03
   3.1365025e+01   3.0466256e-03
   3.1384286e+01   1.5607685e-03
   3.1384286e+01   1.5607685e-03
   3.1403498e+01   1.2981576e-04
   3.1403498e+01   1.2981576e-04
   3.1420640e+01  -1.2572414e-03
   3.1420640e+01  -1.2572414e-03
   3.1422759e+01  -1.4360542e-03
   3.1422759e+01  -1.4360542e-03
   3.1441970e+01  -2.9280788e-03
   3.1441970e+01  -2.9280788e-03
   3.1461232e+01  -4.3047094e-03
   3.1461232e+01  -4.3047094e-03
   3.1480493e+01  -5.7485714e-03
   3.1480493e+01  -5.7485714e-03
   3.1484483e+01  -6.0678818e-03
   3.1484483e+01  -6.0678818e-03
   3.1499704e+01  -7.2263547e-03
   3.1499704e+01  -7.2263547e-03
   3.1518966e+01  -8.5266502e-03
   3.1518966e+01  -8.5266502e-03
   3.1538227e+01  -9.8055172e-03
   3.1538227e+01  -9.8055172e-03
   3.1553399e+01  -1.0878522e-02
   3.1553399e+01  -1.0878522e-02
   3.1557438e+01  -1.1173793e-02
   3.1557438e+01  -1.1173793e-02
   3.1576700e+01  -1.2422414e-02
   3.1576700e+01  -1.2422414e-02
   3.1595911e+01  -1.3544039e-02
   3.1595911e+01  -1.3544039e-02
   3.1615172e+01  -1.4643744e-02
   3.1615172e+01  -1.4643744e-02
   3.1632808e+01  -1.5689212e-02
   3.1632808e+01  -1.5689212e-02
   3.1634433e+01  -1.5790493e-02
   3.1634433e+01  -1.5790493e-02
   3.1653645e+01  -1.6848719e-02
   3.1653645e+01  -1.6848719e-02
   3.1672906e+01  -1.7765813e-02
   3.1672906e+01  -1.7765813e-02
   3.1692167e+01  -1.8609803e-02
   3.1692167e+01  -1.8609803e-02
   3.1711379e+01  -1.9417734e-02
   3.1711379e+01  -1.9417734e-02
   3.1730640e+01  -2.0209458e-02
   3.1730640e+01  -2.0209458e-02
   3.1737980e+01  -2.0500000e-02
   3.1737980e+01  -2.0500000e-02
   3.1749852e+01  -2.0964187e-02
   3.1749852e+01  -2.0964187e-02
   3.1769113e+01  -2.1596207e-02
   3.1769113e+01  -2.1596207e-02
   3.1788374e+01  -2.2126650e-02
   3.1788374e+01  -2.2126650e-02
   3.1807586e+01  -2.2574138e-02
   3.1807586e+01  -2.2574138e-02
   3.1826847e+01  -2.2948473e-02
   3.1826847e+01  -2.2948473e-02
   3.1846108e+01  -2.3252660e-02
   3.1846108e+01  -2.3252660e-02
   3.1865320e+01  -2.3485813e-02
   3.1865320e+01  -2.3485813e-02
   3.1884581e+01  -2.3648177e-02
   3.1884581e+01  -2.3648177e-02
   3.1903842e+01  -2.3733941e-02
   3.1903842e+01  -2.3733941e-02
   3.1923054e+01  -2.3739507e-02
   3.1923054e+01  -2.3739507e-02
   3.1942315e+01  -2.3678128e-02
   3.1942315e+01  -2.3678128e-02
   3.1961527e+01  -2.3547488e-02
   3.1961527e+01  -2.3547488e-02
   3.1980788e+01  -2.3340049e-02
   3.1980788e+01  -2.3340049e-02
   3.2000049e+01  -2.3060049e-02
   3.2000049e+01  -2.3060049e-02
   3.2019261e+01  -2.2708325e-02
   3.2019261e+01  -2.2708325e-02
   3.2038522e+01  -2.2281970e-02
   3.2038522e+01  -2.2281970e-02
   3.2057783e+01  -2.1773842e-02
   3.2057783e+01  -2.1773842e-02
   3.2076995e+01  -2.1170493e-02
   3.2076995e+01  -2.1170493e-02
   3.2094926e+01  -2.0500000e-02
   3.2094926e+01  -2.0500000e-02
   3.2096256e+01  -2.0448621e-02
   3.2096256e+01  -2.0448621e-02
   3.2115468e+01  -1.9666552e-02
   3.2115468e+01  -1.9666552e-02
   3.2134729e+01  -1.8875862e-02
   3.2134729e+01  -1.8875862e-02
   3.2153990e+01  -1.8052266e-02
   3.2153990e+01  -1.8052266e-02
   3.2173202e+01  -1.7158916e-02
   3.2173202e+01  -1.7158916e-02
   3.2192463e+01  -1.6146207e-02
   3.2192463e+01  -1.6146207e-02
   3.2200099e+01  -1.5689212e-02
   3.2200099e+01  -1.5689212e-02
   3.2211724e+01  -1.5004335e-02
   3.2211724e+01  -1.5004335e-02
   3.2230936e+01  -1.3910296e-02
   3.2230936e+01  -1.3910296e-02
   3.2250197e+01  -1.2808818e-02
   3.2250197e+01  -1.2808818e-02
   3.2269409e+01  -1.1608473e-02
   3.2269409e+01  -1.1608473e-02
   3.2279803e+01  -1.0878522e-02
   3.2279803e+01  -1.0878522e-02
   3.2288670e+01  -1.0249458e-02
   3.2288670e+01  -1.0249458e-02
   3.2307931e+01  -8.9673892e-03
   3.2307931e+01  -8.9673892e-03
   3.2327143e+01  -7.6927586e-03
   3.2327143e+01  -7.6927586e-03
   3.2346404e+01  -6.2847291e-03
   3.2346404e+01  -6.2847291e-03
   3.2349113e+01  -6.0678818e-03
   3.2349113e+01  -6.0678818e-03
   3.2365665e+01  -4.8050394e-03
   3.2365665e+01  -4.8050394e-03
   3.2384877e+01  -3.4391232e-03
   3.2384877e+01  -3.4391232e-03
   3.2404138e+01  -2.0115468e-03
   3.2404138e+01  -2.0115468e-03
   3.2413300e+01  -1.2572414e-03
   3.2413300e+01  -1.2572414e-03
   3.2423350e+01  -4.3598768e-04
   3.2423350e+01  -4.3598768e-04
   3.2442611e+01   9.9951724e-04
   3.2442611e+01   9.9951724e-04
   3.2461872e+01   2.4322266e-03
   3.2461872e+01   2.4322266e-03
   3.2475567e+01   3.5535616e-03
   3.2475567e+01   3.5535616e-03
   3.2481084e+01   4.0195320e-03
   3.2481084e+01   4.0195320e-03
   3.2500345e+01   5.4892611e-03
   3.2500345e+01   5.4892611e-03
   3.2519606e+01   6.8914286e-03
   3.2519606e+01   6.8914286e-03
   3.2538325e+01   8.3642365e-03
   3.2538325e+01   8.3642365e-03
   3.2538818e+01   8.4079803e-03
   3.2538818e+01   8.4079803e-03
   3.2558079e+01   9.8793103e-03
   3.2558079e+01   9.8793103e-03
   3.2577340e+01   1.1210542e-02
   3.2577340e+01   1.1210542e-02
   3.2596552e+01   1.2568522e-02
   3.2596552e+01   1.2568522e-02
   3.2604680e+01   1.3174877e-02
   3.2604680e+01   1.3174877e-02
   3.2615813e+01   1.3993202e-02
   3.2615813e+01   1.3993202e-02
   3.2635025e+01   1.5236502e-02
   3.2635025e+01   1.5236502e-02
   3.2654286e+01   1.6401281e-02
   3.2654286e+01   1.6401281e-02
   3.2673547e+01   1.7584581e-02
   3.2673547e+01   1.7584581e-02
   3.2679951e+01   1.7985665e-02
   3.2679951e+01   1.7985665e-02
   3.2692759e+01   1.8770493e-02
   3.2692759e+01   1.8770493e-02
   3.2712020e+01   1.9779507e-02
   3.2712020e+01   1.9779507e-02
   3.2731281e+01   2.0680049e-02
   3.2731281e+01   2.0680049e-02
   3.2750493e+01   2.1521872e-02
   3.2750493e+01   2.1521872e-02
   3.2769754e+01   2.2326798e-02
   3.2769754e+01   2.2326798e-02
   3.2781626e+01   2.2796453e-02
   3.2781626e+01   2.2796453e-02
   3.2788966e+01   2.3088473e-02
   3.2788966e+01   2.3088473e-02
   3.2808227e+01   2.3714778e-02
   3.2808227e+01   2.3714778e-02
   3.2827488e+01   2.4211429e-02
   3.2827488e+01   2.4211429e-02
   3.2846700e+01   2.4599015e-02
   3.2846700e+01   2.4599015e-02
   3.2865961e+01   2.4880148e-02
   3.2865961e+01   2.4880148e-02
   3.2885222e+01   2.5078325e-02
   3.2885222e+01   2.5078325e-02
   3.2904433e+01   2.5162020e-02
   3.2904433e+01   2.5162020e-02
   3.2923695e+01   2.5129261e-02
   3.2923695e+01   2.5129261e-02
   3.2942956e+01   2.5022808e-02
   3.2942956e+01   2.5022808e-02
   3.2962167e+01   2.4817291e-02
   3.2962167e+01   2.4817291e-02
   3.2981429e+01   2.4506059e-02
   3.2981429e+01   2.4506059e-02
   3.3000640e+01   2.4089113e-02
   3.3000640e+01   2.4089113e-02
   3.3019901e+01   2.3557389e-02
   3.3019901e+01   2.3557389e-02
   3.3039163e+01   2.2890985e-02
   3.3039163e+01   2.2890985e-02
   3.3041429e+01   2.2796453e-02
   3.3041429e+01   2.2796453e-02
   3.3058374e+01   2.2118768e-02
   3.3058374e+01   2.2118768e-02
   3.3077635e+01   2.1320000e-02
   3.3077635e+01   2.1320000e-02
   3.3096897e+01   2.0478621e-02
   3.3096897e+01   2.0478621e-02
   3.3116108e+01   1.9559606e-02
   3.3116108e+01   1.9559606e-02
   3.3135369e+01   1.8510788e-02
   3.3135369e+01   1.8510788e-02
   3.3143744e+01   1.7985665e-02
   3.3143744e+01   1.7985665e-02
   3.3154581e+01   1.7312857e-02
   3.3154581e+01   1.7312857e-02
   3.3173842e+01   1.6162414e-02
   3.3173842e+01   1.6162414e-02
   3.3193103e+01   1.5001921e-02
   3.3193103e+01   1.5001921e-02
   3.3212315e+01   1.3725567e-02
   3.3212315e+01   1.3725567e-02
   3.3219704e+01   1.3174877e-02
   3.3219704e+01   1.3174877e-02
   3.3231576e+01   1.2306946e-02
   3.3231576e+01   1.2306946e-02
   3.3250837e+01   1.0991232e-02
   3.3250837e+01   1.0991232e-02
   3.3270049e+01   9.6581773e-03
   3.3270049e+01   9.6581773e-03
   3.3286749e+01   8.3642365e-03
   3.3286749e+01   8.3642365e-03
   3.3289310e+01   8.1577833e-03
   3.3289310e+01   8.1577833e-03
   3.3308522e+01   6.7004433e-03
   3.3308522e+01   6.7004433e-03
   3.3327783e+01   5.3211330e-03
   3.3327783e+01   5.3211330e-03
   3.3347044e+01   3.8370493e-03
   3.3347044e+01   3.8370493e-03
   3.3350443e+01   3.5535616e-03
   3.3350443e+01   3.5535616e-03
   3.3366256e+01   2.2926108e-03
   3.3366256e+01   2.2926108e-03
   3.3385517e+01   8.9792118e-04
   3.3385517e+01   8.9792118e-04
   3.3404778e+01  -5.3478818e-04
   3.3404778e+01  -5.3478818e-04
   3.3413695e+01  -1.2572414e-03
   3.3413695e+01  -1.2572414e-03
   3.3423990e+01  -2.0831921e-03
   3.3423990e+01  -2.0831921e-03
   3.3443251e+01  -3.4648128e-03
   3.3443251e+01  -3.4648128e-03
   3.3462463e+01  -4.8107635e-03
   3.3462463e+01  -4.8107635e-03
   3.3479163e+01  -6.0678818e-03
   3.3479163e+01  -6.0678818e-03
   3.3481724e+01  -6.2693103e-03
   3.3481724e+01  -6.2693103e-03
   3.3500985e+01  -7.6374384e-03
   3.3500985e+01  -7.6374384e-03
   3.3520197e+01  -8.8797537e-03
   3.3520197e+01  -8.8797537e-03
   3.3539458e+01  -1.0134532e-02
   3.3539458e+01  -1.0134532e-02
   3.3550246e+01  -1.0878522e-02
   3.3550246e+01  -1.0878522e-02
   3.3558719e+01  -1.1461527e-02
   3.3558719e+01  -1.1461527e-02
   3.3577931e+01  -1.2632315e-02
   3.3577931e+01  -1.2632315e-02
   3.3597192e+01  -1.3703892e-02
   3.3597192e+01  -1.3703892e-02
   3.3616404e+01  -1.4762660e-02
   3.3616404e+01  -1.4762660e-02
   3.3632709e+01  -1.5689212e-02
   3.3632709e+01  -1.5689212e-02
   3.3635665e+01  -1.5863596e-02
   3.3635665e+01  -1.5863596e-02
   3.3654926e+01  -1.6864384e-02
   3.3654926e+01  -1.6864384e-02
   3.3674138e+01  -1.7733645e-02
   3.3674138e+01  -1.7733645e-02
   3.3693399e+01  -1.8530246e-02
   3.3693399e+01  -1.8530246e-02
   3.3712660e+01  -1.9285567e-02
   3.3712660e+01  -1.9285567e-02
   3.3731872e+01  -2.0015813e-02
   3.3731872e+01  -2.0015813e-02
   3.3745172e+01  -2.0500000e-02
   3.3745172e+01  -2.0500000e-02
   3.3751133e+01  -2.0720345e-02
   3.3751133e+01  -2.0720345e-02
   3.3770394e+01  -2.1321970e-02
   3.3770394e+01  -2.1321970e-02
   3.3789606e+01  -2.1819951e-02
   3.3789606e+01  -2.1819951e-02
   3.3808867e+01  -2.2231921e-02
   3.3808867e+01  -2.2231921e-02
   3.3828079e+01  -2.2567685e-02
   3.3828079e+01  -2.2567685e-02
   3.3847340e+01  -2.2832956e-02
   3.3847340e+01  -2.2832956e-02
   3.3866601e+01  -2.3024680e-02
   3.3866601e+01  -2.3024680e-02
   3.3885813e+01  -2.3154631e-02
   3.3885813e+01  -2.3154631e-02
   3.3905074e+01  -2.3203498e-02
   3.3905074e+01  -2.3203498e-02
   3.3924335e+01  -2.3172217e-02
   3.3924335e+01  -2.3172217e-02
   3.3943547e+01  -2.3084877e-02
   3.3943547e+01  -2.3084877e-02
   3.3962808e+01  -2.2925123e-02
   3.3962808e+01  -2.2925123e-02
   3.3982020e+01  -2.2691281e-02
   3.3982020e+01  -2.2691281e-02
   3.4001281e+01  -2.2384433e-02
   3.4001281e+01  -2.2384433e-02
   3.4020542e+01  -2.2001872e-02
   3.4020542e+01  -2.2001872e-02
   3.4039754e+01  -2.1536749e-02
   3.4039754e+01  -2.1536749e-02
   3.4059015e+01  -2.0976404e-02
   3.4059015e+01  -2.0976404e-02
   3.4072709e+01  -2.0500000e-02
   3.4072709e+01  -2.0500000e-02
   3.4078276e+01  -2.0304877e-02
   3.4078276e+01  -2.0304877e-02
   3.4097488e+01  -1.9590345e-02
   3.4097488e+01  -1.9590345e-02
   3.4116749e+01  -1.8856897e-02
   3.4116749e+01  -1.8856897e-02
   3.4135961e+01  -1.8086453e-02
   3.4135961e+01  -1.8086453e-02
   3.4155222e+01  -1.7249212e-02
   3.4155222e+01  -1.7249212e-02
   3.4174483e+01  -1.6304483e-02
   3.4174483e+01  -1.6304483e-02
   3.4185419e+01  -1.5689212e-02
   3.4185419e+01  -1.5689212e-02
   3.4193695e+01  -1.5220296e-02
   3.4193695e+01  -1.5220296e-02
   3.4212956e+01  -1.4162217e-02
   3.4212956e+01  -1.4162217e-02
   3.4232217e+01  -1.3113005e-02
   3.4232217e+01  -1.3113005e-02
   3.4251429e+01  -1.1992512e-02
   3.4251429e+01  -1.1992512e-02
   3.4268276e+01  -1.0878522e-02
   3.4268276e+01  -1.0878522e-02
   3.4270690e+01  -1.0711034e-02
   3.4270690e+01  -1.0711034e-02
   3.4289901e+01  -9.4339409e-03
   3.4289901e+01  -9.4339409e-03
   3.4309163e+01  -8.2116256e-03
   3.4309163e+01  -8.2116256e-03
   3.4328424e+01  -6.9161576e-03
   3.4328424e+01  -6.9161576e-03
   3.4339655e+01  -6.0678818e-03
   3.4339655e+01  -6.0678818e-03
   3.4347635e+01  -5.4589163e-03
   3.4347635e+01  -5.4589163e-03
   3.4366897e+01  -4.0993251e-03
   3.4366897e+01  -4.0993251e-03
   3.4386158e+01  -2.7610099e-03
   3.4386158e+01  -2.7610099e-03
   3.4405369e+01  -1.2829310e-03
   3.4405369e+01  -1.2829310e-03
   3.4405714e+01  -1.2572414e-03
   3.4405714e+01  -1.2572414e-03
   3.4424631e+01   2.0248670e-04
   3.4424631e+01   2.0248670e-04
   3.4443892e+01   1.5750099e-03
   3.4443892e+01   1.5750099e-03
   3.4463103e+01   3.0166798e-03
   3.4463103e+01   3.0166798e-03
   3.4469704e+01   3.5535616e-03
   3.4469704e+01   3.5535616e-03
   3.4482365e+01   4.5594975e-03
   3.4482365e+01   4.5594975e-03
   3.4501576e+01   5.9411330e-03
   3.4501576e+01   5.9411330e-03
   3.4520837e+01   7.3181773e-03
   3.4520837e+01   7.3181773e-03
   3.4534335e+01   8.3642365e-03
   3.4534335e+01   8.3642365e-03
   3.4540099e+01   8.8204926e-03
   3.4540099e+01   8.8204926e-03
   3.4559310e+01   1.0191970e-02
   3.4559310e+01   1.0191970e-02
   3.4578571e+01   1.1470985e-02
   3.4578571e+01   1.1470985e-02
   3.4597833e+01   1.2796847e-02
   3.4597833e+01   1.2796847e-02
   3.4603054e+01   1.3174877e-02
   3.4603054e+01   1.3174877e-02
   3.4617044e+01   1.4150690e-02
   3.4617044e+01   1.4150690e-02
   3.4636305e+01   1.5326207e-02
   3.4636305e+01   1.5326207e-02
   3.4655517e+01   1.6433300e-02
   3.4655517e+01   1.6433300e-02
   3.4674778e+01   1.7552709e-02
   3.4674778e+01   1.7552709e-02
   3.4682118e+01   1.7985665e-02
   3.4682118e+01   1.7985665e-02
   3.4694039e+01   1.8674631e-02
   3.4694039e+01   1.8674631e-02
   3.4713251e+01   1.9629360e-02
   3.4713251e+01   1.9629360e-02
   3.4732512e+01   2.0470394e-02
   3.4732512e+01   2.0470394e-02
   3.4751773e+01   2.1241921e-02
   3.4751773e+01   2.1241921e-02
   3.4770985e+01   2.1962463e-02
   3.4770985e+01   2.1962463e-02
   3.4790246e+01   2.2634975e-02
   3.4790246e+01   2.2634975e-02
   3.4795419e+01   2.2796453e-02
   3.4795419e+01   2.2796453e-02
   3.4809507e+01   2.3227340e-02
   3.4809507e+01   2.3227340e-02
   3.4828719e+01   2.3687291e-02
   3.4828719e+01   2.3687291e-02
   3.4847980e+01   2.4032167e-02
   3.4847980e+01   2.4032167e-02
   3.4867192e+01   2.4270887e-02
   3.4867192e+01   2.4270887e-02
   3.4886453e+01   2.4413153e-02
   3.4886453e+01   2.4413153e-02
   3.4905714e+01   2.4447783e-02
   3.4905714e+01   2.4447783e-02
   3.4924926e+01   2.4385369e-02
   3.4924926e+01   2.4385369e-02
   3.4944187e+01   2.4235764e-02
   3.4944187e+01   2.4235764e-02
   3.4963448e+01   2.3980197e-02
   3.4963448e+01   2.3980197e-02
   3.4982660e+01   2.3616552e-02
   3.4982660e+01   2.3616552e-02
   3.5001921e+01   2.3135320e-02
   3.5001921e+01   2.3135320e-02
   3.5012660e+01   2.2796453e-02
   3.5012660e+01   2.2796453e-02
   3.5021133e+01   2.2527488e-02
   3.5021133e+01   2.2527488e-02
   3.5040394e+01   2.1857192e-02
   3.5040394e+01   2.1857192e-02
   3.5059655e+01   2.1142956e-02
   3.5059655e+01   2.1142956e-02
   3.5078867e+01   2.0373103e-02
   3.5078867e+01   2.0373103e-02
   3.5098128e+01   1.9520690e-02
   3.5098128e+01   1.9520690e-02
   3.5117389e+01   1.8543990e-02
   3.5117389e+01   1.8543990e-02
   3.5126897e+01   1.7985665e-02
   3.5126897e+01   1.7985665e-02
   3.5136601e+01   1.7418522e-02
   3.5136601e+01   1.7418522e-02
   3.5155862e+01   1.6324975e-02
   3.5155862e+01   1.6324975e-02
   3.5175074e+01   1.5228719e-02
   3.5175074e+01   1.5228719e-02
   3.5194335e+01   1.4041034e-02
   3.5194335e+01   1.4041034e-02
   3.5206700e+01   1.3174877e-02
   3.5206700e+01   1.3174877e-02
   3.5213596e+01   1.2685123e-02
   3.5213596e+01   1.2685123e-02
   3.5232808e+01   1.1393941e-02
   3.5232808e+01   1.1393941e-02
   3.5252069e+01   1.0129015e-02
   3.5252069e+01   1.0129015e-02
   3.5271330e+01   8.7520690e-03
   3.5271330e+01   8.7520690e-03
   3.5276207e+01   8.3642365e-03
   3.5276207e+01   8.3642365e-03
   3.5290542e+01   7.2762069e-03
   3.5290542e+01   7.2762069e-03
   3.5309803e+01   5.9303941e-03
   3.5309803e+01   5.9303941e-03
   3.5329015e+01   4.5568571e-03
   3.5329015e+01   4.5568571e-03
   3.5341773e+01   3.5535616e-03
   3.5341773e+01   3.5535616e-03
   3.5348276e+01   3.0303300e-03
   3.5348276e+01   3.0303300e-03
   3.5367537e+01   1.6221330e-03
   3.5367537e+01   1.6221330e-03
   3.5386749e+01   2.7001921e-04
   3.5386749e+01   2.7001921e-04
   3.5406010e+01  -1.1917635e-03
   3.5406010e+01  -1.1917635e-03
   3.5406847e+01  -1.2572414e-03
   3.5406847e+01  -1.2572414e-03
   3.5425271e+01  -2.6444433e-03
   3.5425271e+01  -2.6444433e-03
   3.5444483e+01  -3.9547192e-03
   3.5444483e+01  -3.9547192e-03
   3.5463744e+01  -5.2866995e-03
   3.5463744e+01  -5.2866995e-03
   3.5474236e+01  -6.0678818e-03
   3.5474236e+01  -6.0678818e-03
   3.5482956e+01  -6.7173892e-03
   3.5482956e+01  -6.7173892e-03
   3.5502217e+01  -7.9909360e-03
   3.5502217e+01  -7.9909360e-03
   3.5521478e+01  -9.1868473e-03
   3.5521478e+01  -9.1868473e-03
   3.5540690e+01  -1.0419163e-02
   3.5540690e+01  -1.0419163e-02
   3.5547586e+01  -1.0878522e-02
   3.5547586e+01  -1.0878522e-02
   3.5559951e+01  -1.1688621e-02
   3.5559951e+01  -1.1688621e-02
   3.5579212e+01  -1.2793251e-02
   3.5579212e+01  -1.2793251e-02
   3.5598424e+01  -1.3817389e-02
   3.5598424e+01  -1.3817389e-02
   3.5617685e+01  -1.4833300e-02
   3.5617685e+01  -1.4833300e-02
   3.5633448e+01  -1.5689212e-02
   3.5633448e+01  -1.5689212e-02
   3.5636946e+01  -1.5884877e-02
   3.5636946e+01  -1.5884877e-02
   3.5656158e+01  -1.6835025e-02
   3.5656158e+01  -1.6835025e-02
   3.5675419e+01  -1.7659803e-02
   3.5675419e+01  -1.7659803e-02
   3.5694631e+01  -1.8410739e-02
   3.5694631e+01  -1.8410739e-02
   3.5713892e+01  -1.9114975e-02
   3.5713892e+01  -1.9114975e-02
   3.5733153e+01  -1.9786059e-02
   3.5733153e+01  -1.9786059e-02
   3.5752365e+01  -2.0428374e-02
   3.5752365e+01  -2.0428374e-02
   3.5754729e+01  -2.0500000e-02
   3.5754729e+01  -2.0500000e-02
   3.5771626e+01  -2.1004286e-02
   3.5771626e+01  -2.1004286e-02
   3.5790887e+01  -2.1474828e-02
   3.5790887e+01  -2.1474828e-02
   3.5810099e+01  -2.1856502e-02
   3.5810099e+01  -2.1856502e-02
   3.5829360e+01  -2.2159803e-02
   3.5829360e+01  -2.2159803e-02
   3.5848571e+01  -2.2390148e-02
   3.5848571e+01  -2.2390148e-02
   3.5867833e+01  -2.2550345e-02
   3.5867833e+01  -2.2550345e-02
   3.5887094e+01  -2.2640640e-02
   3.5887094e+01  -2.2640640e-02
   3.5906305e+01  -2.2655320e-02
   3.5906305e+01  -2.2655320e-02
   3.5925567e+01  -2.2604384e-02
   3.5925567e+01  -2.2604384e-02
   3.5944828e+01  -2.2489409e-02
   3.5944828e+01  -2.2489409e-02
   3.5964039e+01  -2.2299458e-02
   3.5964039e+01  -2.2299458e-02
   3.5983300e+01  -2.2036207e-02
   3.5983300e+01  -2.2036207e-02
   3.6002562e+01  -2.1696650e-02
   3.6002562e+01  -2.1696650e-02
   3.6021773e+01  -2.1274138e-02
   3.6021773e+01  -2.1274138e-02
   3.6041034e+01  -2.0757192e-02
   3.6041034e+01  -2.0757192e-02
   3.6049064e+01  -2.0500000e-02
   3.6049064e+01  -2.0500000e-02
   3.6060246e+01  -2.0143695e-02
   3.6060246e+01  -2.0143695e-02
   3.6079507e+01  -1.9496700e-02
   3.6079507e+01  -1.9496700e-02
   3.6098768e+01  -1.8821970e-02
   3.6098768e+01  -1.8821970e-02
   3.6117980e+01  -1.8105813e-02
   3.6117980e+01  -1.8105813e-02
   3.6137241e+01  -1.7324926e-02
   3.6137241e+01  -1.7324926e-02
   3.6156502e+01  -1.6446305e-02
   3.6156502e+01  -1.6446305e-02
   3.6170887e+01  -1.5689212e-02
   3.6170887e+01  -1.5689212e-02
   3.6175714e+01  -1.5428473e-02
   3.6175714e+01  -1.5428473e-02
   3.6194975e+01  -1.4407685e-02
   3.6194975e+01  -1.4407685e-02
   3.6214187e+01  -1.3407044e-02
   3.6214187e+01  -1.3407044e-02
   3.6233448e+01  -1.2357931e-02
   3.6233448e+01  -1.2357931e-02
   3.6252709e+01  -1.1183448e-02
   3.6252709e+01  -1.1183448e-02
   3.6257192e+01  -1.0878522e-02
   3.6257192e+01  -1.0878522e-02
   3.6271921e+01  -9.9110837e-03
   3.6271921e+01  -9.9110837e-03
   3.6291182e+01  -8.7226601e-03
   3.6291182e+01  -8.7226601e-03
   3.6310443e+01  -7.5126601e-03
   3.6310443e+01  -7.5126601e-03
   3.6329655e+01  -6.1635961e-03
   3.6329655e+01  -6.1635961e-03
   3.6330936e+01  -6.0678818e-03
   3.6330936e+01  -6.0678818e-03
   3.6348916e+01  -4.7731823e-03
   3.6348916e+01  -4.7731823e-03
   3.6368128e+01  -3.4830197e-03
   3.6368128e+01  -3.4830197e-03
   3.6387389e+01  -2.1414729e-03
   3.6387389e+01  -2.1414729e-03
   3.6398867e+01  -1.2572414e-03
   3.6398867e+01  -1.2572414e-03
   3.6406650e+01  -6.4900985e-04
   3.6406650e+01  -6.4900985e-04
   3.6425862e+01   7.2747783e-04
   3.6425862e+01   7.2747783e-04
   3.6445123e+01   2.0665271e-03
   3.6445123e+01   2.0665271e-03
   3.6464384e+01   3.5268424e-03
   3.6464384e+01   3.5268424e-03
   3.6464680e+01   3.5535616e-03
   3.6464680e+01   3.5535616e-03
   3.6483596e+01   4.9780296e-03
   3.6483596e+01   4.9780296e-03
   3.6502857e+01   6.2993596e-03
   3.6502857e+01   6.2993596e-03
   3.6522069e+01   7.6549754e-03
   3.6522069e+01   7.6549754e-03
   3.6531429e+01   8.3642365e-03
   3.6531429e+01   8.3642365e-03
   3.6541330e+01   9.1097044e-03
   3.6541330e+01   9.1097044e-03
   3.6560591e+01   1.0403399e-02
   3.6560591e+01   1.0403399e-02
   3.6579803e+01   1.1633350e-02
   3.6579803e+01   1.1633350e-02
   3.6599064e+01   1.2917044e-02
   3.6599064e+01   1.2917044e-02
   3.6602808e+01   1.3174877e-02
   3.6602808e+01   1.3174877e-02
   3.6618325e+01   1.4203695e-02
   3.6618325e+01   1.4203695e-02
   3.6637537e+01   1.5319901e-02
   3.6637537e+01   1.5319901e-02
   3.6656798e+01   1.6368424e-02
   3.6656798e+01   1.6368424e-02
   3.6676010e+01   1.7417094e-02
   3.6676010e+01   1.7417094e-02
   3.6686355e+01   1.7985665e-02
   3.6686355e+01   1.7985665e-02
   3.6695271e+01   1.8477783e-02
   3.6695271e+01   1.8477783e-02
   3.6714532e+01   1.9388719e-02
   3.6714532e+01   1.9388719e-02
   3.6733744e+01   2.0177537e-02
   3.6733744e+01   2.0177537e-02
   3.6753005e+01   2.0885616e-02
   3.6753005e+01   2.0885616e-02
   3.6772266e+01   2.1530246e-02
   3.6772266e+01   2.1530246e-02
   3.6791478e+01   2.2114828e-02
   3.6791478e+01   2.2114828e-02
   3.6810739e+01   2.2633793e-02
   3.6810739e+01   2.2633793e-02
   3.6817931e+01   2.2796453e-02
   3.6817931e+01   2.2796453e-02
   3.6830000e+01   2.3066601e-02
   3.6830000e+01   2.3066601e-02
   3.6849212e+01   2.3378719e-02
   3.6849212e+01   2.3378719e-02
   3.6868473e+01   2.3587783e-02
   3.6868473e+01   2.3587783e-02
   3.6887685e+01   2.3684089e-02
   3.6887685e+01   2.3684089e-02
   3.6906946e+01   2.3671429e-02
   3.6906946e+01   2.3671429e-02
   3.6926207e+01   2.3576010e-02
   3.6926207e+01   2.3576010e-02
   3.6945419e+01   2.3380049e-02
   3.6945419e+01   2.3380049e-02
   3.6964680e+01   2.3069360e-02
   3.6964680e+01   2.3069360e-02
   3.6976995e+01   2.2796453e-02
   3.6976995e+01   2.2796453e-02
   3.6983941e+01   2.2641429e-02
   3.6983941e+01   2.2641429e-02
   3.7003153e+01   2.2130246e-02
   3.7003153e+01   2.2130246e-02
   3.7022414e+01   2.1557389e-02
   3.7022414e+01   2.1557389e-02
   3.7041626e+01   2.0926108e-02
   3.7041626e+01   2.0926108e-02
   3.7060887e+01   2.0228030e-02
   3.7060887e+01   2.0228030e-02
   3.7080148e+01   1.9443350e-02
   3.7080148e+01   1.9443350e-02
   3.7099360e+01   1.8538128e-02
   3.7099360e+01   1.8538128e-02
   3.7109507e+01   1.7985665e-02
   3.7109507e+01   1.7985665e-02
   3.7118621e+01   1.7489458e-02
   3.7118621e+01   1.7489458e-02
   3.7137882e+01   1.6458571e-02
   3.7137882e+01   1.6458571e-02
   3.7157094e+01   1.5427192e-02
   3.7157094e+01   1.5427192e-02
   3.7176355e+01   1.4322167e-02
   3.7176355e+01   1.4322167e-02
   3.7193892e+01   1.3174877e-02
   3.7193892e+01   1.3174877e-02
   3.7195567e+01   1.3056256e-02
   3.7195567e+01   1.3056256e-02
   3.7214828e+01   1.1785172e-02
   3.7214828e+01   1.1785172e-02
   3.7234089e+01   1.0575468e-02
   3.7234089e+01   1.0575468e-02
   3.7253300e+01   9.3033498e-03
   3.7253300e+01   9.3033498e-03
   3.7266010e+01   8.3642365e-03
   3.7266010e+01   8.3642365e-03
   3.7272562e+01   7.8713793e-03
   3.7272562e+01   7.8713793e-03
   3.7291823e+01   6.5288177e-03
   3.7291823e+01   6.5288177e-03
   3.7311034e+01   5.2300000e-03
   3.7311034e+01   5.2300000e-03
   3.7330296e+01   3.8255961e-03
   3.7330296e+01   3.8255961e-03
   3.7333744e+01   3.5535616e-03
   3.7333744e+01   3.5535616e-03
   3.7349507e+01   2.3636700e-03
   3.7349507e+01   2.3636700e-03
   3.7368768e+01   1.0432660e-03
   3.7368768e+01   1.0432660e-03
   3.7388030e+01  -2.9593153e-04
   3.7388030e+01  -2.9593153e-04
   3.7400690e+01  -1.2572414e-03
   3.7400690e+01  -1.2572414e-03
   3.7407241e+01  -1.7632906e-03
   3.7407241e+01  -1.7632906e-03
   3.7426502e+01  -3.1029261e-03
   3.7426502e+01  -3.1029261e-03
   3.7445764e+01  -4.3665172e-03
   3.7445764e+01  -4.3665172e-03
   3.7464975e+01  -5.6908867e-03
   3.7464975e+01  -5.6908867e-03
   3.7470148e+01  -6.0678818e-03
   3.7470148e+01  -6.0678818e-03
   3.7484236e+01  -7.0584236e-03
   3.7484236e+01  -7.0584236e-03
   3.7503498e+01  -8.2601970e-03
   3.7503498e+01  -8.2601970e-03
   3.7522709e+01  -9.4161576e-03
   3.7522709e+01  -9.4161576e-03
   3.7541970e+01  -1.0621478e-02
   3.7541970e+01  -1.0621478e-02
   3.7545911e+01  -1.0878522e-02
   3.7545911e+01  -1.0878522e-02
   3.7561182e+01  -1.1828966e-02
   3.7561182e+01  -1.1828966e-02
   3.7580443e+01  -1.2877931e-02
   3.7580443e+01  -1.2877931e-02
   3.7599704e+01  -1.3856995e-02
   3.7599704e+01  -1.3856995e-02
   3.7618916e+01  -1.4826700e-02
   3.7618916e+01  -1.4826700e-02
   3.7635616e+01  -1.5689212e-02
   3.7635616e+01  -1.5689212e-02
   3.7638177e+01  -1.5825862e-02
   3.7638177e+01  -1.5825862e-02
   3.7657438e+01  -1.6735665e-02
   3.7657438e+01  -1.6735665e-02
   3.7676650e+01  -1.7521823e-02
   3.7676650e+01  -1.7521823e-02
   3.7695911e+01  -1.8230493e-02
   3.7695911e+01  -1.8230493e-02
   3.7715123e+01  -1.8886552e-02
   3.7715123e+01  -1.8886552e-02
   3.7734384e+01  -1.9502118e-02
   3.7734384e+01  -1.9502118e-02
   3.7753645e+01  -2.0080837e-02
   3.7753645e+01  -2.0080837e-02
   3.7768670e+01  -2.0500000e-02
   3.7768670e+01  -2.0500000e-02
   3.7772857e+01  -2.0618030e-02
   3.7772857e+01  -2.0618030e-02
   3.7792118e+01  -2.1068424e-02
   3.7792118e+01  -2.1068424e-02
   3.7811379e+01  -2.1426798e-02
   3.7811379e+01  -2.1426798e-02
   3.7830591e+01  -2.1705320e-02
   3.7830591e+01  -2.1705320e-02
   3.7849852e+01  -2.1904975e-02
   3.7849852e+01  -2.1904975e-02
   3.7869113e+01  -2.2045468e-02
   3.7869113e+01  -2.2045468e-02
   3.7888325e+01  -2.2105517e-02
   3.7888325e+01  -2.2105517e-02
   3.7907586e+01  -2.2082906e-02
   3.7907586e+01  -2.2082906e-02
   3.7926798e+01  -2.2009655e-02
   3.7926798e+01  -2.2009655e-02
   3.7946059e+01  -2.1866059e-02
   3.7946059e+01  -2.1866059e-02
   3.7965320e+01  -2.1646158e-02
   3.7965320e+01  -2.1646158e-02
   3.7984532e+01  -2.1349310e-02
   3.7984532e+01  -2.1349310e-02
   3.8003793e+01  -2.0969212e-02
   3.8003793e+01  -2.0969212e-02
   3.8022857e+01  -2.0500000e-02
   3.8022857e+01  -2.0500000e-02
   3.8023054e+01  -2.0495616e-02
   3.8023054e+01  -2.0495616e-02
   3.8042266e+01  -1.9951823e-02
   3.8042266e+01  -1.9951823e-02
   3.8061527e+01  -1.9372808e-02
   3.8061527e+01  -1.9372808e-02
   3.8080739e+01  -1.8757980e-02
   3.8080739e+01  -1.8757980e-02
   3.8100000e+01  -1.8097291e-02
   3.8100000e+01  -1.8097291e-02
   3.8119261e+01  -1.7372956e-02
   3.8119261e+01  -1.7372956e-02
   3.8138473e+01  -1.6558473e-02
   3.8138473e+01  -1.6558473e-02
   3.8156256e+01  -1.5689212e-02
   3.8156256e+01  -1.5689212e-02
   3.8157734e+01  -1.5613596e-02
   3.8157734e+01  -1.5613596e-02
   3.8176995e+01  -1.4632906e-02
   3.8176995e+01  -1.4632906e-02
   3.8196207e+01  -1.3678768e-02
   3.8196207e+01  -1.3678768e-02
   3.8215468e+01  -1.2694138e-02
   3.8215468e+01  -1.2694138e-02
   3.8234680e+01  -1.1614778e-02
   3.8234680e+01  -1.1614778e-02
   3.8246305e+01  -1.0878522e-02
   3.8246305e+01  -1.0878522e-02
   3.8253941e+01  -1.0389951e-02
   3.8253941e+01  -1.0389951e-02
   3.8273202e+01  -9.2187192e-03
   3.8273202e+01  -9.2187192e-03
   3.8292414e+01  -8.0716749e-03
   3.8292414e+01  -8.0716749e-03
   3.8311675e+01  -6.8449754e-03
   3.8311675e+01  -6.8449754e-03
   3.8322562e+01  -6.0678818e-03
   3.8322562e+01  -6.0678818e-03
   3.8330936e+01  -5.4700985e-03
   3.8330936e+01  -5.4700985e-03
   3.8350148e+01  -4.1866749e-03
   3.8350148e+01  -4.1866749e-03
   3.8369409e+01  -2.9302808e-03
   3.8369409e+01  -2.9302808e-03
   3.8388621e+01  -1.5668621e-03
   3.8388621e+01  -1.5668621e-03
   3.8392660e+01  -1.2572414e-03
   3.8392660e+01  -1.2572414e-03
   3.8407882e+01  -1.3209212e-04
   3.8407882e+01  -1.3209212e-04
   3.8427143e+01   1.1706946e-03
   3.8427143e+01   1.1706946e-03
   3.8446355e+01   2.4903645e-03
   3.8446355e+01   2.4903645e-03
   3.8460542e+01   3.5535616e-03
   3.8460542e+01   3.5535616e-03
   3.8465616e+01   3.9471576e-03
   3.8465616e+01   3.9471576e-03
   3.8484877e+01   5.3023645e-03
   3.8484877e+01   5.3023645e-03
   3.8504089e+01   6.5754680e-03
   3.8504089e+01   6.5754680e-03
   3.8523350e+01   7.9068966e-03
   3.8523350e+01   7.9068966e-03
   3.8529557e+01   8.3642365e-03
   3.8529557e+01   8.3642365e-03
   3.8542562e+01   9.2998522e-03
   3.8542562e+01   9.2998522e-03
   3.8561823e+01   1.0528768e-02
   3.8561823e+01   1.0528768e-02
   3.8581084e+01   1.1709113e-02
   3.8581084e+01   1.1709113e-02
   3.8600296e+01   1.2940690e-02
   3.8600296e+01   1.2940690e-02
   3.8603842e+01   1.3174877e-02
   3.8603842e+01   1.3174877e-02
   3.8619557e+01   1.4168177e-02
   3.8619557e+01   1.4168177e-02
   3.8638818e+01   1.5231970e-02
   3.8638818e+01   1.5231970e-02
   3.8658030e+01   1.6222315e-02
   3.8658030e+01   1.6222315e-02
   3.8677291e+01   1.7198177e-02
   3.8677291e+01   1.7198177e-02
   3.8692660e+01   1.7985665e-02
   3.8692660e+01   1.7985665e-02
   3.8696552e+01   1.8190148e-02
   3.8696552e+01   1.8190148e-02
   3.8715764e+01   1.9069261e-02
   3.8715764e+01   1.9069261e-02
   3.8735025e+01   1.9816108e-02
   3.8735025e+01   1.9816108e-02
   3.8754236e+01   2.0470394e-02
   3.8754236e+01   2.0470394e-02
   3.8773498e+01   2.1050739e-02
   3.8773498e+01   2.1050739e-02
   3.8792759e+01   2.1562365e-02
   3.8792759e+01   2.1562365e-02
   3.8811970e+01   2.2002069e-02
   3.8811970e+01   2.2002069e-02
   3.8831232e+01   2.2363547e-02
   3.8831232e+01   2.2363547e-02
   3.8850493e+01   2.2632611e-02
   3.8850493e+01   2.2632611e-02
   3.8867833e+01   2.2796453e-02
   3.8867833e+01   2.2796453e-02
   3.8869704e+01   2.2814532e-02
   3.8869704e+01   2.2814532e-02
   3.8888966e+01   2.2877340e-02
   3.8888966e+01   2.2877340e-02
   3.8908177e+01   2.2825517e-02
   3.8908177e+01   2.2825517e-02
   3.8912266e+01   2.2796453e-02
   3.8912266e+01   2.2796453e-02
   3.8927438e+01   2.2687980e-02
   3.8927438e+01   2.2687980e-02
   3.8946700e+01   2.2448818e-02
   3.8946700e+01   2.2448818e-02
   3.8965911e+01   2.2117044e-02
   3.8965911e+01   2.2117044e-02
   3.8985172e+01   2.1705517e-02
   3.8985172e+01   2.1705517e-02
   3.9004433e+01   2.1222956e-02
   3.9004433e+01   2.1222956e-02
   3.9023645e+01   2.0671379e-02
   3.9023645e+01   2.0671379e-02
   3.9042906e+01   2.0044828e-02
   3.9042906e+01   2.0044828e-02
   3.9062118e+01   1.9328522e-02
   3.9062118e+01   1.9328522e-02
   3.9081379e+01   1.8494926e-02
   3.9081379e+01   1.8494926e-02
   3.9091527e+01   1.7985665e-02
   3.9091527e+01   1.7985665e-02
   3.9100640e+01   1.7526305e-02
   3.9100640e+01   1.7526305e-02
   3.9119852e+01   1.6564089e-02
   3.9119852e+01   1.6564089e-02
   3.9139113e+01   1.5599557e-02
   3.9139113e+01   1.5599557e-02
   3.9158374e+01   1.4573645e-02
   3.9158374e+01   1.4573645e-02
   3.9177586e+01   1.3415616e-02
   3.9177586e+01   1.3415616e-02
   3.9181182e+01   1.3174877e-02
   3.9181182e+01   1.3174877e-02
   3.9196847e+01   1.2170246e-02
   3.9196847e+01   1.2170246e-02
   3.9216059e+01   1.1005911e-02
   3.9216059e+01   1.1005911e-02
   3.9235320e+01   9.8194089e-03
   3.9235320e+01   9.8194089e-03
   3.9254581e+01   8.5013300e-03
   3.9254581e+01   8.5013300e-03
   3.9256404e+01   8.3642365e-03
   3.9256404e+01   8.3642365e-03
   3.9273793e+01   7.1376355e-03
   3.9273793e+01   7.1376355e-03
   3.9293054e+01   5.8816749e-03
   3.9293054e+01   5.8816749e-03
   3.9312315e+01   4.5931182e-03
   3.9312315e+01   4.5931182e-03
   3.9326355e+01   3.5535616e-03
   3.9326355e+01   3.5535616e-03
   3.9331527e+01   3.1590837e-03
   3.9331527e+01   3.1590837e-03
   3.9350788e+01   1.8173892e-03
   3.9350788e+01   1.8173892e-03
   3.9370049e+01   5.4733990e-04
   3.9370049e+01   5.4733990e-04
   3.9389261e+01  -7.9200000e-04
   3.9389261e+01  -7.9200000e-04
   3.9395468e+01  -1.2572414e-03
   3.9395468e+01  -1.2572414e-03
   3.9408522e+01  -2.2066552e-03
   3.9408522e+01  -2.2066552e-03
   3.9427734e+01  -3.4656946e-03
   3.9427734e+01  -3.4656946e-03
   3.9446995e+01  -4.6946355e-03
   3.9446995e+01  -4.6946355e-03
   3.9466256e+01  -6.0099015e-03
   3.9466256e+01  -6.0099015e-03
   3.9467044e+01  -6.0678818e-03
   3.9467044e+01  -6.0678818e-03
   3.9485468e+01  -7.3003448e-03
   3.9485468e+01  -7.3003448e-03
   3.9504729e+01  -8.4459113e-03
   3.9504729e+01  -8.4459113e-03
   3.9523990e+01  -9.5633005e-03
   3.9523990e+01  -9.5633005e-03
   3.9543202e+01  -1.0734384e-02
   3.9543202e+01  -1.0734384e-02
   3.9545517e+01  -1.0878522e-02
   3.9545517e+01  -1.0878522e-02
   3.9562463e+01  -1.1885074e-02
   3.9562463e+01  -1.1885074e-02
   3.9581675e+01  -1.2887192e-02
   3.9581675e+01  -1.2887192e-02
   3.9600936e+01  -1.3822808e-02
   3.9600936e+01  -1.3822808e-02
   3.9620197e+01  -1.4744631e-02
   3.9620197e+01  -1.4744631e-02
   3.9639409e+01  -1.5687734e-02
   3.9639409e+01  -1.5687734e-02
   3.9639458e+01  -1.5689212e-02
   3.9639458e+01  -1.5689212e-02
   3.9658670e+01  -1.6567833e-02
   3.9658670e+01  -1.6567833e-02
   3.9677931e+01  -1.7323054e-02
   3.9677931e+01  -1.7323054e-02
   3.9697143e+01  -1.7995271e-02
   3.9697143e+01  -1.7995271e-02
   3.9716404e+01  -1.8609113e-02
   3.9716404e+01  -1.8609113e-02
   3.9735616e+01  -1.9176059e-02
   3.9735616e+01  -1.9176059e-02
   3.9754877e+01  -1.9699606e-02
   3.9754877e+01  -1.9699606e-02
   3.9774138e+01  -2.0178177e-02
   3.9774138e+01  -2.0178177e-02
   3.9788670e+01  -2.0500000e-02
   3.9788670e+01  -2.0500000e-02
   3.9793350e+01  -2.0604828e-02
   3.9793350e+01  -2.0604828e-02
   3.9812611e+01  -2.0948670e-02
   3.9812611e+01  -2.0948670e-02
   3.9831872e+01  -2.1209064e-02
   3.9831872e+01  -2.1209064e-02
   3.9851084e+01  -2.1390394e-02
   3.9851084e+01  -2.1390394e-02
   3.9870345e+01  -2.1504778e-02
   3.9870345e+01  -2.1504778e-02
   3.9889606e+01  -2.1540443e-02
   3.9889606e+01  -2.1540443e-02
   3.9908818e+01  -2.1502266e-02
   3.9908818e+01  -2.1502266e-02
   3.9928079e+01  -2.1404926e-02
   3.9928079e+01  -2.1404926e-02
   3.9947291e+01  -2.1232414e-02
   3.9947291e+01  -2.1232414e-02
   3.9966552e+01  -2.0981823e-02
   3.9966552e+01  -2.0981823e-02
   3.9985813e+01  -2.0648571e-02
   3.9985813e+01  -2.0648571e-02
   3.9992660e+01  -2.0500000e-02
   3.9992660e+01  -2.0500000e-02
   4.0005025e+01  -2.0232660e-02
   4.0005025e+01  -2.0232660e-02
   4.0024286e+01  -1.9765222e-02
   4.0024286e+01  -1.9765222e-02
   4.0043547e+01  -1.9254778e-02
   4.0043547e+01  -1.9254778e-02
   4.0062759e+01  -1.8701724e-02
   4.0062759e+01  -1.8701724e-02
   4.0082020e+01  -1.8099507e-02
   4.0082020e+01  -1.8099507e-02
   4.0101232e+01  -1.7435369e-02
   4.0101232e+01  -1.7435369e-02
   4.0120493e+01  -1.6688227e-02
   4.0120493e+01  -1.6688227e-02
   4.0139754e+01  -1.5826158e-02
   4.0139754e+01  -1.5826158e-02
   4.0142463e+01  -1.5689212e-02
   4.0142463e+01  -1.5689212e-02
   4.0158966e+01  -1.4888768e-02
   4.0158966e+01  -1.4888768e-02
   4.0178227e+01  -1.3979606e-02
   4.0178227e+01  -1.3979606e-02
   4.0197488e+01  -1.3056305e-02
   4.0197488e+01  -1.3056305e-02
   4.0216700e+01  -1.2065222e-02
   4.0216700e+01  -1.2065222e-02
   4.0235961e+01  -1.0941527e-02
   4.0235961e+01  -1.0941527e-02
   4.0236946e+01  -1.0878522e-02
   4.0236946e+01  -1.0878522e-02
   4.0255172e+01  -9.7704433e-03
   4.0255172e+01  -9.7704433e-03
   4.0274433e+01  -8.6664039e-03
   4.0274433e+01  -8.6664039e-03
   4.0293695e+01  -7.5348276e-03
   4.0293695e+01  -7.5348276e-03
   4.0312906e+01  -6.2811823e-03
   4.0312906e+01  -6.2811823e-03
   4.0315911e+01  -6.0678818e-03
   4.0315911e+01  -6.0678818e-03
   4.0332167e+01  -4.9619704e-03
   4.0332167e+01  -4.9619704e-03
   4.0351429e+01  -3.7456601e-03
   4.0351429e+01  -3.7456601e-03
   4.0370640e+01  -2.5080542e-03
   4.0370640e+01  -2.5080542e-03
   4.0388227e+01  -1.2572414e-03
   4.0388227e+01  -1.2572414e-03
   4.0389901e+01  -1.1305419e-03
   4.0389901e+01  -1.1305419e-03
   4.0409163e+01   2.1599310e-04
   4.0409163e+01   2.1599310e-04
   4.0428374e+01   1.4688670e-03
   4.0428374e+01   1.4688670e-03
   4.0447635e+01   2.7672463e-03
   4.0447635e+01   2.7672463e-03
   4.0458325e+01   3.5535616e-03
   4.0458325e+01   3.5535616e-03
   4.0466847e+01   4.1855764e-03
   4.0466847e+01   4.1855764e-03
   4.0486108e+01   5.4726601e-03
   4.0486108e+01   5.4726601e-03
   4.0505369e+01   6.7014286e-03
   4.0505369e+01   6.7014286e-03
   4.0524581e+01   7.9939409e-03
   4.0524581e+01   7.9939409e-03
   4.0529803e+01   8.3642365e-03
   4.0529803e+01   8.3642365e-03
   4.0543842e+01   9.3304926e-03
   4.0543842e+01   9.3304926e-03
   4.0563103e+01   1.0508670e-02
   4.0563103e+01   1.0508670e-02
   4.0582315e+01   1.1637044e-02
   4.0582315e+01   1.1637044e-02
   4.0601576e+01   1.2803153e-02
   4.0601576e+01   1.2803153e-02
   4.0607488e+01   1.3174877e-02
   4.0607488e+01   1.3174877e-02
   4.0620788e+01   1.3986404e-02
   4.0620788e+01   1.3986404e-02
   4.0640049e+01   1.5011576e-02
   4.0640049e+01   1.5011576e-02
   4.0659310e+01   1.5949409e-02
   4.0659310e+01   1.5949409e-02
   4.0678522e+01   1.6854926e-02
   4.0678522e+01   1.6854926e-02
   4.0697783e+01   1.7759409e-02
   4.0697783e+01   1.7759409e-02
   4.0702709e+01   1.7985665e-02
   4.0702709e+01   1.7985665e-02
   4.0717044e+01   1.8624138e-02
   4.0717044e+01   1.8624138e-02
   4.0736256e+01   1.9348374e-02
   4.0736256e+01   1.9348374e-02
   4.0755517e+01   1.9965665e-02
   4.0755517e+01   1.9965665e-02
   4.0774729e+01   2.0499360e-02
   4.0774729e+01   2.0499360e-02
   4.0793990e+01   2.0957389e-02
   4.0793990e+01   2.0957389e-02
   4.0813251e+01   2.1340099e-02
   4.0813251e+01   2.1340099e-02
   4.0832463e+01   2.1643990e-02
   4.0832463e+01   2.1643990e-02
   4.0851724e+01   2.1862611e-02
   4.0851724e+01   2.1862611e-02
   4.0870985e+01   2.1993842e-02
   4.0870985e+01   2.1993842e-02
   4.0890197e+01   2.2023498e-02
   4.0890197e+01   2.2023498e-02
   4.0909458e+01   2.1961576e-02
   4.0909458e+01   2.1961576e-02
   4.0928719e+01   2.1818276e-02
   4.0928719e+01   2.1818276e-02
   4.0947931e+01   2.1583399e-02
   4.0947931e+01   2.1583399e-02
   4.0967192e+01   2.1265961e-02
   4.0967192e+01   2.1265961e-02
   4.0986404e+01   2.0871478e-02
   4.0986404e+01   2.0871478e-02
   4.1005665e+01   2.0400985e-02
   4.1005665e+01   2.0400985e-02
   4.1024926e+01   1.9850739e-02
   4.1024926e+01   1.9850739e-02
   4.1044138e+01   1.9209754e-02
   4.1044138e+01   1.9209754e-02
   4.1063399e+01   1.8456059e-02
   4.1063399e+01   1.8456059e-02
   4.1073695e+01   1.7985665e-02
   4.1073695e+01   1.7985665e-02
   4.1082660e+01   1.7575468e-02
   4.1082660e+01   1.7575468e-02
   4.1101872e+01   1.6689064e-02
   4.1101872e+01   1.6689064e-02
   4.1121133e+01   1.5796749e-02
   4.1121133e+01   1.5796749e-02
   4.1140345e+01   1.4854089e-02
   4.1140345e+01   1.4854089e-02
   4.1159606e+01   1.3806453e-02
   4.1159606e+01   1.3806453e-02
   4.1169852e+01   1.3174877e-02
   4.1169852e+01   1.3174877e-02
   4.1178867e+01   1.2620049e-02
   4.1178867e+01   1.2620049e-02
   4.1198079e+01   1.1489951e-02
   4.1198079e+01   1.1489951e-02
   4.1217340e+01   1.0378276e-02
   4.1217340e+01   1.0378276e-02
   4.1236601e+01   9.1910345e-03
   4.1236601e+01   9.1910345e-03
   4.1248571e+01   8.3642365e-03
   4.1248571e+01   8.3642365e-03
   4.1255813e+01   7.8589163e-03
   4.1255813e+01   7.8589163e-03
   4.1275074e+01   6.6095567e-03
   4.1275074e+01   6.6095567e-03
   4.1294335e+01   5.4030542e-03
   4.1294335e+01   5.4030542e-03
   4.1313547e+01   4.1184828e-03
   4.1313547e+01   4.1184828e-03
   4.1321330e+01   3.5535616e-03
   4.1321330e+01   3.5535616e-03
   4.1332808e+01   2.7273153e-03
   4.1332808e+01   2.7273153e-03
   4.1352118e+01   1.4675419e-03
   4.1352118e+01   1.4675419e-03
   4.1371478e+01   2.3155517e-04
   4.1371478e+01   2.3155517e-04
   4.1390936e+01  -1.1051429e-03
   4.1390936e+01  -1.1051429e-03
   4.1393005e+01  -1.2572414e-03
   4.1393005e+01  -1.2572414e-03
   4.1410542e+01  -2.4654828e-03
   4.1410542e+01  -2.4654828e-03
   4.1430345e+01  -3.6872315e-03
   4.1430345e+01  -3.6872315e-03
   4.1450640e+01  -4.9751724e-03
   4.1450640e+01  -4.9751724e-03
   4.1469261e+01  -6.0678818e-03
   4.1469261e+01  -6.0678818e-03
   4.1471182e+01  -6.1847291e-03
   4.1471182e+01  -6.1847291e-03
   4.1491921e+01  -7.7221182e-03
   4.1491921e+01  -7.7221182e-03
   4.1531133e+01  -9.5847291e-03
   4.1531133e+01  -9.5847291e-03
   4.1550690e+01  -1.0878522e-02
   4.1550690e+01  -1.0878522e-02
   4.1570788e+01  -1.2250197e-02
   4.1570788e+01  -1.2250197e-02
   4.1646897e+01  -1.5488079e-02
   4.1646897e+01  -1.5488079e-02
   4.1651724e+01  -1.5689212e-02
   4.1651724e+01  -1.5689212e-02
   4.1723941e+01  -1.8515271e-02
   4.1723941e+01  -1.8515271e-02
   4.1801970e+01  -2.0203744e-02
   4.1801970e+01  -2.0203744e-02
   4.1955074e+01  -1.9472611e-02
   4.1955074e+01  -1.9472611e-02
   4.2109261e+01  -1.5968867e-02
   4.2109261e+01  -1.5968867e-02
   4.2117192e+01  -1.5689212e-02
   4.2117192e+01  -1.5689212e-02
   4.2219015e+01  -1.0878522e-02
   4.2219015e+01  -1.0878522e-02
   4.2264581e+01  -6.9874877e-03
   4.2264581e+01  -6.9874877e-03
   4.2284975e+01  -6.0678818e-03
   4.2284975e+01  -6.0678818e-03
   4.2355468e+01  -1.2572414e-03
   4.2355468e+01  -1.2572414e-03
   4.2441872e+01   3.5535616e-03
   4.2441872e+01   3.5535616e-03
   4.2559310e+01   8.3642365e-03
   4.2559310e+01   8.3642365e-03
   4.2572315e+01   8.7965517e-03
   4.2572315e+01   8.7965517e-03
   4.2881281e+01   1.0602315e-02
   4.2881281e+01   1.0602315e-02
   4.3069458e+01   8.3642365e-03
   4.3069458e+01   8.3642365e-03
   4.3425419e+01   3.5535616e-03
   4.3425419e+01   3.5535616e-03
   4.3496256e+01   2.7019163e-03
   4.3496256e+01   2.7019163e-03
   4.3922167e+01  -1.2572414e-03
   4.3922167e+01  -1.2572414e-03
   4.4112414e+01  -2.5901232e-03
   4.4112414e+01  -2.5901232e-03
   4.5341773e+01  -2.3790099e-03
   4.5341773e+01  -2.3790099e-03
   4.6477438e+01  -1.2397685e-03
   4.6477438e+01  -1.2397685e-03
   4.6572020e+01  -1.1497734e-03
   4.6572020e+01  -1.1497734e-03
   4.7803054e+01  -1.1136601e-03
   4.7803054e+01  -1.1136601e-03
   5.0261084e+01  -1.1607882e-03
   5.0261084e+01  -1.1607882e-03


==> data/Duncan_Foil_Without_TL_M_1E-00.dat <==
  -2.3630542e+01   7.7137438e-04
  -2.3630542e+01   7.7137438e-04
  -2.2399113e+01   7.8781773e-04
  -2.2399113e+01   7.8781773e-04
  -2.1167734e+01   8.3450246e-04
  -2.1167734e+01   8.3450246e-04
  -1.9936355e+01   8.6797537e-04
  -1.9936355e+01   8.6797537e-04
  -1.8705025e+01   8.2628079e-04
  -1.8705025e+01   8.2628079e-04
  -1.7473842e+01   8.2657143e-04
  -1.7473842e+01   8.2657143e-04
  -1.6242857e+01   8.3567488e-04
  -1.6242857e+01   8.3567488e-04
  -1.5012118e+01   8.3758621e-04
  -1.5012118e+01   8.3758621e-04
  -1.3781626e+01   8.3508867e-04
  -1.3781626e+01   8.3508867e-04
  -1.2551527e+01   8.3259113e-04
  -1.2551527e+01   8.3259113e-04
  -1.1934335e+01   8.3038916e-04
  -1.1934335e+01   8.3038916e-04
  -1.1317537e+01   8.2803941e-04
  -1.1317537e+01   8.2803941e-04
  -1.0701034e+01   8.2539901e-04
  -1.0701034e+01   8.2539901e-04
  -1.0084778e+01   8.2231527e-04
  -1.0084778e+01   8.2231527e-04
  -9.4687685e+00   8.1849754e-04
  -9.4687685e+00   8.1849754e-04
  -8.8530049e+00   8.1394581e-04
  -8.8530049e+00   8.1394581e-04
  -8.2374877e+00   8.0836946e-04
  -8.2374877e+00   8.0836946e-04
  -7.6221675e+00   8.0132020e-04
  -7.6221675e+00   8.0132020e-04
  -7.0071429e+00   7.9236946e-04
  -7.0071429e+00   7.9236946e-04
  -6.3924138e+00   7.8135468e-04
  -6.3924138e+00   7.8135468e-04
  -5.7780788e+00   7.6975862e-04
  -5.7780788e+00   7.6975862e-04
  -5.4687685e+00   7.5757143e-04
  -5.4687685e+00   7.5757143e-04
  -5.1598522e+00   7.4421182e-04
  -5.1598522e+00   7.4421182e-04
  -4.8512808e+00   7.3041379e-04
  -4.8512808e+00   7.3041379e-04
  -4.5430049e+00   7.1529064e-04
  -4.5430049e+00   7.1529064e-04
  -4.2350739e+00   6.9650246e-04
  -4.2350739e+00   6.9650246e-04
  -3.9274384e+00   6.7227586e-04
  -3.9274384e+00   6.7227586e-04
  -3.6202266e+00   6.4188670e-04
  -3.6202266e+00   6.4188670e-04
  -3.3135123e+00   6.0210345e-04
  -3.3135123e+00   6.0210345e-04
  -3.0074384e+00   5.4866502e-04
  -3.0074384e+00   5.4866502e-04
  -2.7021576e+00   4.9771921e-04
  -2.7021576e+00   4.9771921e-04
  -2.5478818e+00   4.5206256e-04
  -2.5478818e+00   4.5206256e-04
  -2.3946158e+00   4.0978177e-04
  -2.3946158e+00   4.0978177e-04
  -2.3164433e+00   3.7689655e-04
  -2.3164433e+00   3.7689655e-04
  -2.2392956e+00   3.3887291e-04
  -2.2392956e+00   3.3887291e-04
  -2.1631084e+00   3.0128966e-04
  -2.1631084e+00   3.0128966e-04
  -2.1234236e+00   2.7148719e-04
  -2.1234236e+00   2.7148719e-04
  -2.0841379e+00   2.4638276e-04
  -2.0841379e+00   2.4638276e-04
  -2.0634335e+00   2.3493153e-04
  -2.0634335e+00   2.3493153e-04
  -2.0428571e+00   2.2025074e-04
  -2.0428571e+00   2.2025074e-04
  -2.0225911e+00   2.0645074e-04
  -2.0225911e+00   2.0645074e-04
  -2.0027586e+00   1.9147586e-04
  -2.0027586e+00   1.9147586e-04
  -1.9831576e+00   1.7606108e-04
  -1.9831576e+00   1.7606108e-04
  -1.9637143e+00   1.6005862e-04
  -1.9637143e+00   1.6005862e-04
  -1.9443645e+00   1.4361626e-04
  -1.9443645e+00   1.4361626e-04
  -1.9250690e+00   1.2643941e-04
  -1.9250690e+00   1.2643941e-04
  -1.9058030e+00   1.0867537e-04
  -1.9058030e+00   1.0867537e-04
  -1.8865517e+00   9.0324138e-05
  -1.8865517e+00   9.0324138e-05
  -1.8673005e+00   7.1238916e-05
  -1.8673005e+00   7.1238916e-05
  -1.8480591e+00   5.1272906e-05
  -1.8480591e+00   5.1272906e-05
  -1.8288177e+00   3.0572759e-05
  -1.8288177e+00   3.0572759e-05
  -1.8095714e+00   8.9917734e-06
  -1.8095714e+00   8.9917734e-06
  -1.7903300e+00  -1.3470049e-05
  -1.7903300e+00  -1.3470049e-05
  -1.7710887e+00  -3.6812759e-05
  -1.7710887e+00  -3.6812759e-05
  -1.7518424e+00  -6.1330049e-05
  -1.7518424e+00  -6.1330049e-05
  -1.7326010e+00  -8.6874877e-05
  -1.7326010e+00  -8.6874877e-05
  -1.7133596e+00  -1.1359409e-04
  -1.7133596e+00  -1.1359409e-04
  -1.6941133e+00  -1.4148768e-04
  -1.6941133e+00  -1.4148768e-04
  -1.6748719e+00  -1.7070296e-04
  -1.6748719e+00  -1.7070296e-04
  -1.6556305e+00  -2.0138621e-04
  -1.6556305e+00  -2.0138621e-04
  -1.6363892e+00  -2.3368424e-04
  -1.6363892e+00  -2.3368424e-04
  -1.6171429e+00  -2.6745025e-04
  -1.6171429e+00  -2.6745025e-04
  -1.5979015e+00  -3.0297833e-04
  -1.5979015e+00  -3.0297833e-04
  -1.5786601e+00  -3.4041478e-04
  -1.5786601e+00  -3.4041478e-04
  -1.5594138e+00  -3.7990640e-04
  -1.5594138e+00  -3.7990640e-04
  -1.5401724e+00  -4.2145369e-04
  -1.5401724e+00  -4.2145369e-04
  -1.5209310e+00  -4.6549655e-04
  -1.5209310e+00  -4.6549655e-04
  -1.5016897e+00  -5.1188670e-04
  -1.5016897e+00  -5.1188670e-04
  -1.4824433e+00  -5.6106897e-04
  -1.4824433e+00  -5.6106897e-04
  -1.4632020e+00  -6.1303941e-04
  -1.4632020e+00  -6.1303941e-04
  -1.4439606e+00  -6.6824138e-04
  -1.4439606e+00  -6.6824138e-04
  -1.4247143e+00  -7.2696552e-04
  -1.4247143e+00  -7.2696552e-04
  -1.4054729e+00  -7.8950246e-04
  -1.4054729e+00  -7.8950246e-04
  -1.3862315e+00  -8.5615764e-04
  -1.3862315e+00  -8.5615764e-04
  -1.3669901e+00  -9.2735961e-04
  -1.3669901e+00  -9.2735961e-04
  -1.3477438e+00  -1.0035517e-03
  -1.3477438e+00  -1.0035517e-03
  -1.3285025e+00  -1.0851773e-03
  -1.3285025e+00  -1.0851773e-03
  -1.3092611e+00  -1.1731182e-03
  -1.3092611e+00  -1.1731182e-03
  -1.2922020e+00  -1.2572414e-03
  -1.2922020e+00  -1.2572414e-03
  -1.2900148e+00  -1.2681034e-03
  -1.2900148e+00  -1.2681034e-03
  -1.2707734e+00  -1.3691084e-03
  -1.2707734e+00  -1.3691084e-03
  -1.2515320e+00  -1.4756946e-03
  -1.2515320e+00  -1.4756946e-03
  -1.2322906e+00  -1.5884433e-03
  -1.2322906e+00  -1.5884433e-03
  -1.2130443e+00  -1.7082365e-03
  -1.2130443e+00  -1.7082365e-03
  -1.1938030e+00  -1.8355222e-03
  -1.1938030e+00  -1.8355222e-03
  -1.1745616e+00  -1.9717635e-03
  -1.1745616e+00  -1.9717635e-03
  -1.1553153e+00  -2.1182759e-03
  -1.1553153e+00  -2.1182759e-03
  -1.1360739e+00  -2.2769803e-03
  -1.1360739e+00  -2.2769803e-03
  -1.1168325e+00  -2.4494778e-03
  -1.1168325e+00  -2.4494778e-03
  -1.0975911e+00  -2.6388621e-03
  -1.0975911e+00  -2.6388621e-03
  -1.0783448e+00  -2.8529113e-03
  -1.0783448e+00  -2.8529113e-03
  -1.0591034e+00  -3.1032217e-03
  -1.0591034e+00  -3.1032217e-03
  -1.0398621e+00  -3.3924384e-03
  -1.0398621e+00  -3.3924384e-03
  -1.0206158e+00  -3.7008818e-03
  -1.0206158e+00  -3.7008818e-03
  -1.0013744e+00  -4.0022857e-03
  -1.0013744e+00  -4.0022857e-03
  -9.8213300e-01  -4.2809261e-03
  -9.8213300e-01  -4.2809261e-03
  -9.6288670e-01  -4.5315320e-03
  -9.6288670e-01  -4.5315320e-03
  -9.4364532e-01  -4.7546798e-03
  -9.4364532e-01  -4.7546798e-03
  -9.2440394e-01  -4.9531527e-03
  -9.2440394e-01  -4.9531527e-03
  -9.0516256e-01  -5.1315271e-03
  -9.0516256e-01  -5.1315271e-03
  -8.8591626e-01  -5.2940394e-03
  -8.8591626e-01  -5.2940394e-03
  -8.6667488e-01  -5.4448276e-03
  -8.6667488e-01  -5.4448276e-03
  -8.4743350e-01  -5.5869458e-03
  -8.4743350e-01  -5.5869458e-03
  -8.2818719e-01  -5.7205419e-03
  -8.2818719e-01  -5.7205419e-03
  -8.0894581e-01  -5.8453202e-03
  -8.0894581e-01  -5.8453202e-03
  -7.8970443e-01  -5.9646798e-03
  -7.8970443e-01  -5.9646798e-03
  -7.7277340e-01  -6.0678818e-03
  -7.7277340e-01  -6.0678818e-03
  -7.7046305e-01  -6.0821182e-03
  -7.7046305e-01  -6.0821182e-03
  -7.5121675e-01  -6.1962069e-03
  -7.5121675e-01  -6.1962069e-03
  -7.3197537e-01  -6.3055665e-03
  -7.3197537e-01  -6.3055665e-03
  -7.1273399e-01  -6.4109852e-03
  -7.1273399e-01  -6.4109852e-03
  -6.9348768e-01  -6.5133005e-03
  -6.9348768e-01  -6.5133005e-03
  -6.7424631e-01  -6.6135961e-03
  -6.7424631e-01  -6.6135961e-03
  -6.5500493e-01  -6.7126601e-03
  -6.5500493e-01  -6.7126601e-03
  -6.3576355e-01  -6.8119212e-03
  -6.3576355e-01  -6.8119212e-03
  -6.1651724e-01  -6.9119212e-03
  -6.1651724e-01  -6.9119212e-03
  -5.9727586e-01  -7.0140887e-03
  -5.9727586e-01  -7.0140887e-03
  -5.7803448e-01  -7.1198030e-03
  -5.7803448e-01  -7.1198030e-03
  -5.5878818e-01  -7.2304926e-03
  -5.5878818e-01  -7.2304926e-03
  -5.3954680e-01  -7.3479310e-03
  -5.3954680e-01  -7.3479310e-03
  -5.2030542e-01  -7.4740394e-03
  -5.2030542e-01  -7.4740394e-03
  -5.0106404e-01  -7.6114286e-03
  -5.0106404e-01  -7.6114286e-03
  -4.8181773e-01  -7.7639901e-03
  -4.8181773e-01  -7.7639901e-03
  -4.6257635e-01  -7.9367980e-03
  -4.6257635e-01  -7.9367980e-03
  -4.4333498e-01  -8.1340887e-03
  -4.4333498e-01  -8.1340887e-03
  -4.2408867e-01  -8.3501970e-03
  -4.2408867e-01  -8.3501970e-03
  -4.0484729e-01  -8.5700985e-03
  -4.0484729e-01  -8.5700985e-03
  -3.8560591e-01  -8.7799015e-03
  -3.8560591e-01  -8.7799015e-03
  -3.6636453e-01  -8.9694581e-03
  -3.6636453e-01  -8.9694581e-03
  -3.4711823e-01  -9.1345813e-03
  -3.4711823e-01  -9.1345813e-03
  -3.2787685e-01  -9.2755172e-03
  -3.2787685e-01  -9.2755172e-03
  -3.0863547e-01  -9.3942857e-03
  -3.0863547e-01  -9.3942857e-03
  -2.8938916e-01  -9.4936946e-03
  -2.8938916e-01  -9.4936946e-03
  -2.7014778e-01  -9.5760591e-03
  -2.7014778e-01  -9.5760591e-03
  -2.5090640e-01  -9.6440394e-03
  -2.5090640e-01  -9.6440394e-03
  -2.3166502e-01  -9.6993596e-03
  -2.3166502e-01  -9.6993596e-03
  -2.1241872e-01  -9.7439901e-03
  -2.1241872e-01  -9.7439901e-03
  -1.9317734e-01  -9.7793596e-03
  -1.9317734e-01  -9.7793596e-03
  -1.7393596e-01  -9.8069951e-03
  -1.7393596e-01  -9.8069951e-03
  -1.5468966e-01  -9.8276847e-03
  -1.5468966e-01  -9.8276847e-03
  -1.3544828e-01  -9.8428079e-03
  -1.3544828e-01  -9.8428079e-03
  -1.1620690e-01  -9.8529557e-03
  -1.1620690e-01  -9.8529557e-03
  -9.6960591e-02  -9.8592611e-03
  -9.6960591e-02  -9.8592611e-03
  -7.7719212e-02  -9.8623153e-03
  -7.7719212e-02  -9.8623153e-03
  -5.8477833e-02  -9.8629064e-03
  -5.8477833e-02  -9.8629064e-03
  -3.9236453e-02  -9.8618719e-03
  -3.9236453e-02  -9.8618719e-03
  -1.9990148e-02  -9.8601478e-03
  -1.9990148e-02  -9.8601478e-03
  -7.4876847e-04  -9.8582266e-03
  -7.4876847e-04  -9.8582266e-03
   1.8492611e-02  -9.8570443e-03
   1.8492611e-02  -9.8570443e-03
   3.7738916e-02  -9.8571921e-03
   3.7738916e-02  -9.8571921e-03
   5.6980296e-02  -9.8592611e-03
   5.6980296e-02  -9.8592611e-03
   7.6221675e-02  -9.8640887e-03
   7.6221675e-02  -9.8640887e-03
   9.5463054e-02  -9.8730542e-03
   9.5463054e-02  -9.8730542e-03
   1.1470936e-01  -9.8865517e-03
   1.1470936e-01  -9.8865517e-03
   1.3395074e-01  -9.9056158e-03
   1.3395074e-01  -9.9056158e-03
   1.5319212e-01  -9.9313300e-03
   1.5319212e-01  -9.9313300e-03
   1.7243842e-01  -9.9643842e-03
   1.7243842e-01  -9.9643842e-03
   1.9167980e-01  -1.0005911e-02
   1.9167980e-01  -1.0005911e-02
   2.1092118e-01  -1.0056995e-02
   2.1092118e-01  -1.0056995e-02
   2.3016256e-01  -1.0118966e-02
   2.3016256e-01  -1.0118966e-02
   2.4940887e-01  -1.0192956e-02
   2.4940887e-01  -1.0192956e-02
   2.6865025e-01  -1.0280591e-02
   2.6865025e-01  -1.0280591e-02
   2.8789163e-01  -1.0383793e-02
   2.8789163e-01  -1.0383793e-02
   3.0713793e-01  -1.0504778e-02
   3.0713793e-01  -1.0504778e-02
   3.2637931e-01  -1.0646010e-02
   3.2637931e-01  -1.0646010e-02
   3.4562069e-01  -1.0810739e-02
   3.4562069e-01  -1.0810739e-02
   3.5243842e-01  -1.0878522e-02
   3.5243842e-01  -1.0878522e-02
   3.6486207e-01  -1.1001576e-02
   3.6486207e-01  -1.1001576e-02
   3.8410837e-01  -1.1215025e-02
   3.8410837e-01  -1.1215025e-02
   4.0334975e-01  -1.1452118e-02
   4.0334975e-01  -1.1452118e-02
   4.2259113e-01  -1.1714335e-02
   4.2259113e-01  -1.1714335e-02
   4.4183744e-01  -1.2007488e-02
   4.4183744e-01  -1.2007488e-02
   4.6107882e-01  -1.2348966e-02
   4.6107882e-01  -1.2348966e-02
   4.8032020e-01  -1.2758571e-02
   4.8032020e-01  -1.2758571e-02
   4.9956158e-01  -1.3223399e-02
   4.9956158e-01  -1.3223399e-02
   5.1880690e-01  -1.3706847e-02
   5.1880690e-01  -1.3706847e-02
   5.3804975e-01  -1.4190985e-02
   5.3804975e-01  -1.4190985e-02
   5.5729261e-01  -1.4677833e-02
   5.5729261e-01  -1.4677833e-02
   5.7653498e-01  -1.5171527e-02
   5.7653498e-01  -1.5171527e-02
   5.9577783e-01  -1.5687438e-02
   5.9577783e-01  -1.5687438e-02
   5.9584187e-01  -1.5689212e-02
   5.9584187e-01  -1.5689212e-02
   6.1502069e-01  -1.6223892e-02
   6.1502069e-01  -1.6223892e-02
   6.3426355e-01  -1.6788227e-02
   6.3426355e-01  -1.6788227e-02
   6.5350640e-01  -1.7420837e-02
   6.5350640e-01  -1.7420837e-02
   6.7274926e-01  -1.8098621e-02
   6.7274926e-01  -1.8098621e-02
   6.9199212e-01  -1.8768374e-02
   6.9199212e-01  -1.8768374e-02
   7.1123498e-01  -1.9425813e-02
   7.1123498e-01  -1.9425813e-02
   7.3047783e-01  -2.0102167e-02
   7.3047783e-01  -2.0102167e-02
   7.4090640e-01  -2.0500000e-02
   7.4090640e-01  -2.0500000e-02
   7.4972020e-01  -2.0837389e-02
   7.4972020e-01  -2.0837389e-02
   7.6896305e-01  -2.1599163e-02
   7.6896305e-01  -2.1599163e-02
   7.8820591e-01  -2.2403251e-02
   7.8820591e-01  -2.2403251e-02
   8.0744877e-01  -2.3210099e-02
   8.0744877e-01  -2.3210099e-02
   8.2669163e-01  -2.3988177e-02
   8.2669163e-01  -2.3988177e-02
   8.4593448e-01  -2.4778768e-02
   8.4593448e-01  -2.4778768e-02
   8.5776108e-01  -2.5310640e-02
   8.5776108e-01  -2.5310640e-02
   8.6517734e-01  -2.5647734e-02
   8.6517734e-01  -2.5647734e-02
   8.8442020e-01  -2.6547094e-02
   8.8442020e-01  -2.6547094e-02
   9.0366305e-01  -2.7454926e-02
   9.0366305e-01  -2.7454926e-02
   9.2290542e-01  -2.8328621e-02
   9.2290542e-01  -2.8328621e-02
   9.4214828e-01  -2.9183202e-02
   9.4214828e-01  -2.9183202e-02
   9.6139123e-01  -3.0096059e-02
   9.6139123e-01  -3.0096059e-02
   9.6186966e-01  -3.0121429e-02
   9.6186966e-01  -3.0121429e-02
   9.8063404e-01  -3.1069409e-02
   9.8063404e-01  -3.1069409e-02
   9.9987685e-01  -3.2035419e-02
   9.9987685e-01  -3.2035419e-02
   1.0191197e+00  -3.2964433e-02
   1.0191197e+00  -3.2964433e-02
   1.0383625e+00  -3.3854384e-02
   1.0383625e+00  -3.3854384e-02
   1.0576054e+00  -3.4788670e-02
   1.0576054e+00  -3.4788670e-02
   1.0602557e+00  -3.4932118e-02
   1.0602557e+00  -3.4932118e-02
   1.0768483e+00  -3.5796502e-02
   1.0768483e+00  -3.5796502e-02
   1.0960906e+00  -3.6784089e-02
   1.0960906e+00  -3.6784089e-02
   1.1153335e+00  -3.7727488e-02
   1.1153335e+00  -3.7727488e-02
   1.1345764e+00  -3.8622463e-02
   1.1345764e+00  -3.8622463e-02
   1.1538192e+00  -3.9548227e-02
   1.1538192e+00  -3.9548227e-02
   1.1574640e+00  -3.9743054e-02
   1.1574640e+00  -3.9743054e-02
   1.1730621e+00  -4.0549606e-02
   1.1730621e+00  -4.0549606e-02
   1.1923049e+00  -4.1529113e-02
   1.1923049e+00  -4.1529113e-02
   1.2115478e+00  -4.2457241e-02
   1.2115478e+00  -4.2457241e-02
   1.2307906e+00  -4.3321675e-02
   1.2307906e+00  -4.3321675e-02
   1.2500335e+00  -4.4193448e-02
   1.2500335e+00  -4.4193448e-02
   1.2573094e+00  -4.4554286e-02
   1.2573094e+00  -4.4554286e-02
   1.2692759e+00  -4.5140493e-02
   1.2692759e+00  -4.5140493e-02
   1.2885187e+00  -4.6076995e-02
   1.2885187e+00  -4.6076995e-02
   1.3077616e+00  -4.6982808e-02
   1.3077616e+00  -4.6982808e-02
   1.3270044e+00  -4.7833990e-02
   1.3270044e+00  -4.7833990e-02
   1.3462473e+00  -4.8676404e-02
   1.3462473e+00  -4.8676404e-02
   1.3608384e+00  -4.9366502e-02
   1.3608384e+00  -4.9366502e-02
   1.3654901e+00  -4.9592611e-02
   1.3654901e+00  -4.9592611e-02
   1.3847330e+00  -5.0528079e-02
   1.3847330e+00  -5.0528079e-02
   1.4039759e+00  -5.1453202e-02
   1.4039759e+00  -5.1453202e-02
   1.4232187e+00  -5.2341872e-02
   1.4232187e+00  -5.2341872e-02
   1.4424611e+00  -5.3209360e-02
   1.4424611e+00  -5.3209360e-02
   1.4617039e+00  -5.4113793e-02
   1.4617039e+00  -5.4113793e-02
   1.4631163e+00  -5.4182266e-02
   1.4631163e+00  -5.4182266e-02
   1.4809468e+00  -5.5014778e-02
   1.4809468e+00  -5.5014778e-02
   1.5001921e+00  -5.5830049e-02
   1.5001921e+00  -5.5830049e-02
   1.5194335e+00  -5.6567980e-02
   1.5194335e+00  -5.6567980e-02
   1.5386749e+00  -5.7194089e-02
   1.5386749e+00  -5.7194089e-02
   1.5579163e+00  -5.7689163e-02
   1.5579163e+00  -5.7689163e-02
   1.5771626e+00  -5.8076847e-02
   1.5771626e+00  -5.8076847e-02
   1.5964039e+00  -5.8390148e-02
   1.5964039e+00  -5.8390148e-02
   1.6156453e+00  -5.8634975e-02
   1.6156453e+00  -5.8634975e-02
   1.6348916e+00  -5.8790148e-02
   1.6348916e+00  -5.8790148e-02
   1.6541330e+00  -5.8835468e-02
   1.6541330e+00  -5.8835468e-02
   1.6733744e+00  -5.8792611e-02
   1.6733744e+00  -5.8792611e-02
   1.6926158e+00  -5.8683744e-02
   1.6926158e+00  -5.8683744e-02
   1.7118621e+00  -5.8509360e-02
   1.7118621e+00  -5.8509360e-02
   1.7311034e+00  -5.8283251e-02
   1.7311034e+00  -5.8283251e-02
   1.7503448e+00  -5.8009852e-02
   1.7503448e+00  -5.8009852e-02
   1.7695911e+00  -5.7678325e-02
   1.7695911e+00  -5.7678325e-02
   1.7888325e+00  -5.7268966e-02
   1.7888325e+00  -5.7268966e-02
   1.8080739e+00  -5.6790640e-02
   1.8080739e+00  -5.6790640e-02
   1.8273153e+00  -5.6276355e-02
   1.8273153e+00  -5.6276355e-02
   1.8465616e+00  -5.5738424e-02
   1.8465616e+00  -5.5738424e-02
   1.8658030e+00  -5.5165517e-02
   1.8658030e+00  -5.5165517e-02
   1.8850443e+00  -5.4531527e-02
   1.8850443e+00  -5.4531527e-02
   1.8941330e+00  -5.4182266e-02
   1.8941330e+00  -5.4182266e-02
   1.9042906e+00  -5.3795074e-02
   1.9042906e+00  -5.3795074e-02
   1.9235320e+00  -5.2973892e-02
   1.9235320e+00  -5.2973892e-02
   1.9427734e+00  -5.2067488e-02
   1.9427734e+00  -5.2067488e-02
   1.9620148e+00  -5.1088177e-02
   1.9620148e+00  -5.1088177e-02
   1.9812611e+00  -4.9966010e-02
   1.9812611e+00  -4.9966010e-02
   1.9896601e+00  -4.9366502e-02
   1.9896601e+00  -4.9366502e-02
   2.0005025e+00  -4.8600640e-02
   2.0005025e+00  -4.8600640e-02
   2.0197438e+00  -4.7230049e-02
   2.0197438e+00  -4.7230049e-02
   2.0389901e+00  -4.5801576e-02
   2.0389901e+00  -4.5801576e-02
   2.0532167e+00  -4.4554286e-02
   2.0532167e+00  -4.4554286e-02
   2.0582315e+00  -4.4098719e-02
   2.0582315e+00  -4.4098719e-02
   2.0774729e+00  -4.2410887e-02
   2.0774729e+00  -4.2410887e-02
   2.0967143e+00  -4.0705369e-02
   2.0967143e+00  -4.0705369e-02
   2.1060788e+00  -3.9743054e-02
   2.1060788e+00  -3.9743054e-02
   2.1159606e+00  -3.8728325e-02
   2.1159606e+00  -3.8728325e-02
   2.1352020e+00  -3.6843251e-02
   2.1352020e+00  -3.6843251e-02
   2.1527882e+00  -3.4932118e-02
   2.1527882e+00  -3.4932118e-02
   2.1544433e+00  -3.4739507e-02
   2.1544433e+00  -3.4739507e-02
   2.1736897e+00  -3.2613842e-02
   2.1736897e+00  -3.2613842e-02
   2.1929310e+00  -3.0434729e-02
   2.1929310e+00  -3.0434729e-02
   2.1953892e+00  -3.0121429e-02
   2.1953892e+00  -3.0121429e-02
   2.2121724e+00  -2.8107685e-02
   2.2121724e+00  -2.8107685e-02
   2.2314138e+00  -2.5829163e-02
   2.2314138e+00  -2.5829163e-02
   2.2353103e+00  -2.5310640e-02
   2.2353103e+00  -2.5310640e-02
   2.2506601e+00  -2.3367044e-02
   2.2506601e+00  -2.3367044e-02
   2.2699015e+00  -2.0979458e-02
   2.2699015e+00  -2.0979458e-02
   2.2733596e+00  -2.0500000e-02
   2.2733596e+00  -2.0500000e-02
   2.2891429e+00  -1.8425862e-02
   2.2891429e+00  -1.8425862e-02
   2.3083892e+00  -1.5924236e-02
   2.3083892e+00  -1.5924236e-02
   2.3100197e+00  -1.5689212e-02
   2.3100197e+00  -1.5689212e-02
   2.3276305e+00  -1.3321626e-02
   2.3276305e+00  -1.3321626e-02
   2.3455714e+00  -1.0878522e-02
   2.3455714e+00  -1.0878522e-02
   2.3468719e+00  -1.0687980e-02
   2.3468719e+00  -1.0687980e-02
   2.3661182e+00  -8.0759606e-03
   2.3661182e+00  -8.0759606e-03
   2.3802956e+00  -6.0678818e-03
   2.3802956e+00  -6.0678818e-03
   2.3853596e+00  -5.3225616e-03
   2.3853596e+00  -5.3225616e-03
   2.4046010e+00  -2.7000837e-03
   2.4046010e+00  -2.7000837e-03
   2.4144828e+00  -1.2572414e-03
   2.4144828e+00  -1.2572414e-03
   2.4238424e+00   1.1175862e-04
   2.4238424e+00   1.1175862e-04
   2.4430887e+00   2.7196798e-03
   2.4430887e+00   2.7196798e-03
   2.4487488e+00   3.5535616e-03
   2.4487488e+00   3.5535616e-03
   2.4623300e+00   5.4851232e-03
   2.4623300e+00   5.4851232e-03
   2.4815714e+00   8.1029064e-03
   2.4815714e+00   8.1029064e-03
   2.4833498e+00   8.3642365e-03
   2.4833498e+00   8.3642365e-03
   2.5008177e+00   1.0762217e-02
   2.5008177e+00   1.0762217e-02
   2.5186256e+00   1.3174877e-02
   2.5186256e+00   1.3174877e-02
   2.5200591e+00   1.3382759e-02
   2.5200591e+00   1.3382759e-02
   2.5393005e+00   1.5901724e-02
   2.5393005e+00   1.5901724e-02
   2.5551034e+00   1.7985665e-02
   2.5551034e+00   1.7985665e-02
   2.5585419e+00   1.8463990e-02
   2.5585419e+00   1.8463990e-02
   2.5777882e+00   2.0844187e-02
   2.5777882e+00   2.0844187e-02
   2.5933399e+00   2.2796453e-02
   2.5933399e+00   2.2796453e-02
   2.5970296e+00   2.3284039e-02
   2.5970296e+00   2.3284039e-02
   2.6162709e+00   2.5522562e-02
   2.6162709e+00   2.5522562e-02
   2.6342857e+00   2.7607241e-02
   2.6342857e+00   2.7607241e-02
   2.6355172e+00   2.7760246e-02
   2.6355172e+00   2.7760246e-02
   2.6547586e+00   2.9840690e-02
   2.6547586e+00   2.9840690e-02
   2.6740000e+00   3.1722020e-02
   2.6740000e+00   3.1722020e-02
   2.6808374e+00   3.2418522e-02
   2.6808374e+00   3.2418522e-02
   2.6932414e+00   3.3653744e-02
   2.6932414e+00   3.3653744e-02
   2.7124877e+00   3.5269704e-02
   2.7124877e+00   3.5269704e-02
   2.7317291e+00   3.6824680e-02
   2.7317291e+00   3.6824680e-02
   2.7364729e+00   3.7230936e-02
   2.7364729e+00   3.7230936e-02
   2.7509704e+00   3.8432857e-02
   2.7509704e+00   3.8432857e-02
   2.7702167e+00   3.9802118e-02
   2.7702167e+00   3.9802118e-02
   2.7894581e+00   4.0999360e-02
   2.7894581e+00   4.0999360e-02
   2.8078177e+00   4.2046404e-02
   2.8078177e+00   4.2046404e-02
   2.8086995e+00   4.2099557e-02
   2.8086995e+00   4.2099557e-02
   2.8279409e+00   4.3021675e-02
   2.8279409e+00   4.3021675e-02
   2.8471872e+00   4.3708867e-02
   2.8471872e+00   4.3708867e-02
   2.8664286e+00   4.4136700e-02
   2.8664286e+00   4.4136700e-02
   2.8856700e+00   4.4263547e-02
   2.8856700e+00   4.4263547e-02
   2.9049163e+00   4.4148867e-02
   2.9049163e+00   4.4148867e-02
   2.9241576e+00   4.3842020e-02
   2.9241576e+00   4.3842020e-02
   2.9433990e+00   4.3346700e-02
   2.9433990e+00   4.3346700e-02
   2.9626404e+00   4.2673744e-02
   2.9626404e+00   4.2673744e-02
   2.9755911e+00   4.2046404e-02
   2.9755911e+00   4.2046404e-02
   2.9818867e+00   4.1737833e-02
   2.9818867e+00   4.1737833e-02
   3.0011281e+00   4.0574335e-02
   3.0011281e+00   4.0574335e-02
   3.0203695e+00   3.9214877e-02
   3.0203695e+00   3.9214877e-02
   3.0396158e+00   3.7507931e-02
   3.0396158e+00   3.7507931e-02
   3.0421330e+00   3.7230936e-02
   3.0421330e+00   3.7230936e-02
   3.0588571e+00   3.5498276e-02
   3.0588571e+00   3.5498276e-02
   3.0780985e+00   3.3446010e-02
   3.0780985e+00   3.3446010e-02
   3.0862365e+00   3.2418522e-02
   3.0862365e+00   3.2418522e-02
   3.0973448e+00   3.1033941e-02
   3.0973448e+00   3.1033941e-02
   3.1165862e+00   2.8677931e-02
   3.1165862e+00   2.8677931e-02
   3.1242512e+00   2.7607241e-02
   3.1242512e+00   2.7607241e-02
   3.1358276e+00   2.6016453e-02
   3.1358276e+00   2.6016453e-02
   3.1550690e+00   2.3438325e-02
   3.1550690e+00   2.3438325e-02
   3.1593251e+00   2.2796453e-02
   3.1593251e+00   2.2796453e-02
   3.1743153e+00   2.0633350e-02
   3.1743153e+00   2.0633350e-02
   3.1923990e+00   1.7985665e-02
   3.1923990e+00   1.7985665e-02
   3.1935567e+00   1.7803350e-02
   3.1935567e+00   1.7803350e-02
   3.2127980e+00   1.4959458e-02
   3.2127980e+00   1.4959458e-02
   3.2243005e+00   1.3174877e-02
   3.2243005e+00   1.3174877e-02
   3.2320443e+00   1.1955025e-02
   3.2320443e+00   1.1955025e-02
   3.2512857e+00   9.1233498e-03
   3.2512857e+00   9.1233498e-03
   3.2560099e+00   8.3642365e-03
   3.2560099e+00   8.3642365e-03
   3.2705271e+00   6.1230049e-03
   3.2705271e+00   6.1230049e-03
   3.2872611e+00   3.5535616e-03
   3.2872611e+00   3.5535616e-03
   3.2897685e+00   3.1448424e-03
   3.2897685e+00   3.1448424e-03
   3.3090148e+00   2.6194433e-04
   3.3090148e+00   2.6194433e-04
   3.3187094e+00  -1.2572414e-03
   3.3187094e+00  -1.2572414e-03
   3.3282562e+00  -2.7519064e-03
   3.3282562e+00  -2.7519064e-03
   3.3474975e+00  -5.5408374e-03
   3.3474975e+00  -5.5408374e-03
   3.3508867e+00  -6.0678818e-03
   3.3508867e+00  -6.0678818e-03
   3.3667438e+00  -8.4066995e-03
   3.3667438e+00  -8.4066995e-03
   3.3837734e+00  -1.0878522e-02
   3.3837734e+00  -1.0878522e-02
   3.3859852e+00  -1.1219754e-02
   3.3859852e+00  -1.1219754e-02
   3.4052266e+00  -1.3907980e-02
   3.4052266e+00  -1.3907980e-02
   3.4176256e+00  -1.5689212e-02
   3.4176256e+00  -1.5689212e-02
   3.4244680e+00  -1.6695567e-02
   3.4244680e+00  -1.6695567e-02
   3.4437143e+00  -1.9235517e-02
   3.4437143e+00  -1.9235517e-02
   3.4528177e+00  -2.0500000e-02
   3.4528177e+00  -2.0500000e-02
   3.4629557e+00  -2.1899951e-02
   3.4629557e+00  -2.1899951e-02
   3.4821970e+00  -2.4280345e-02
   3.4821970e+00  -2.4280345e-02
   3.4900936e+00  -2.5310640e-02
   3.4900936e+00  -2.5310640e-02
   3.5014433e+00  -2.6767291e-02
   3.5014433e+00  -2.6767291e-02
   3.5206847e+00  -2.8945813e-02
   3.5206847e+00  -2.8945813e-02
   3.5305862e+00  -3.0121429e-02
   3.5305862e+00  -3.0121429e-02
   3.5399261e+00  -3.1232069e-02
   3.5399261e+00  -3.1232069e-02
   3.5591675e+00  -3.3220739e-02
   3.5591675e+00  -3.3220739e-02
   3.5753153e+00  -3.4932118e-02
   3.5753153e+00  -3.4932118e-02
   3.5784138e+00  -3.5278571e-02
   3.5784138e+00  -3.5278571e-02
   3.5976552e+00  -3.7161527e-02
   3.5976552e+00  -3.7161527e-02
   3.6168966e+00  -3.8866601e-02
   3.6168966e+00  -3.8866601e-02
   3.6263350e+00  -3.9743054e-02
   3.6263350e+00  -3.9743054e-02
   3.6361429e+00  -4.0652217e-02
   3.6361429e+00  -4.0652217e-02
   3.6553842e+00  -4.2188030e-02
   3.6553842e+00  -4.2188030e-02
   3.6746256e+00  -4.3576995e-02
   3.6746256e+00  -4.3576995e-02
   3.6881478e+00  -4.4554286e-02
   3.6881478e+00  -4.4554286e-02
   3.6938670e+00  -4.4979015e-02
   3.6938670e+00  -4.4979015e-02
   3.7131133e+00  -4.6223645e-02
   3.7131133e+00  -4.6223645e-02
   3.7323547e+00  -4.7307833e-02
   3.7323547e+00  -4.7307833e-02
   3.7515961e+00  -4.8278424e-02
   3.7515961e+00  -4.8278424e-02
   3.7708424e+00  -4.9179803e-02
   3.7708424e+00  -4.9179803e-02
   3.7751576e+00  -4.9366502e-02
   3.7751576e+00  -4.9366502e-02
   3.7900837e+00  -4.9997537e-02
   3.7900837e+00  -4.9997537e-02
   3.8093251e+00  -5.0684729e-02
   3.8093251e+00  -5.0684729e-02
   3.8285665e+00  -5.1291133e-02
   3.8285665e+00  -5.1291133e-02
   3.8478128e+00  -5.1807389e-02
   3.8478128e+00  -5.1807389e-02
   3.8670542e+00  -5.2206897e-02
   3.8670542e+00  -5.2206897e-02
   3.8862956e+00  -5.2466995e-02
   3.8862956e+00  -5.2466995e-02
   3.9055419e+00  -5.2547783e-02
   3.9055419e+00  -5.2547783e-02
   3.9247833e+00  -5.2459113e-02
   3.9247833e+00  -5.2459113e-02
   3.9440246e+00  -5.2203941e-02
   3.9440246e+00  -5.2203941e-02
   3.9632660e+00  -5.1774384e-02
   3.9632660e+00  -5.1774384e-02
   3.9825123e+00  -5.1210345e-02
   3.9825123e+00  -5.1210345e-02
   4.0017537e+00  -5.0513300e-02
   4.0017537e+00  -5.0513300e-02
   4.0209951e+00  -4.9617241e-02
   4.0209951e+00  -4.9617241e-02
   4.0250739e+00  -4.9366502e-02
   4.0250739e+00  -4.9366502e-02
   4.0402414e+00  -4.8467044e-02
   4.0402414e+00  -4.8467044e-02
   4.0594828e+00  -4.7231232e-02
   4.0594828e+00  -4.7231232e-02
   4.0787241e+00  -4.5878966e-02
   4.0787241e+00  -4.5878966e-02
   4.0941133e+00  -4.4554286e-02
   4.0941133e+00  -4.4554286e-02
   4.0979704e+00  -4.4207241e-02
   4.0979704e+00  -4.4207241e-02
   4.1172118e+00  -4.2470049e-02
   4.1172118e+00  -4.2470049e-02
   4.1364532e+00  -4.0668966e-02
   4.1364532e+00  -4.0668966e-02
   4.1448227e+00  -3.9743054e-02
   4.1448227e+00  -3.9743054e-02
   4.1556946e+00  -3.8551084e-02
   4.1556946e+00  -3.8551084e-02
   4.1749409e+00  -3.6493251e-02
   4.1749409e+00  -3.6493251e-02
   4.1876552e+00  -3.4932118e-02
   4.1876552e+00  -3.4932118e-02
   4.1941823e+00  -3.4107488e-02
   4.1941823e+00  -3.4107488e-02
   4.2134236e+00  -3.1762906e-02
   4.2134236e+00  -3.1762906e-02
   4.2254384e+00  -3.0121429e-02
   4.2254384e+00  -3.0121429e-02
   4.2326700e+00  -2.9111527e-02
   4.2326700e+00  -2.9111527e-02
   4.2519113e+00  -2.6524631e-02
   4.2519113e+00  -2.6524631e-02
   4.2599507e+00  -2.5310640e-02
   4.2599507e+00  -2.5310640e-02
   4.2711527e+00  -2.3640837e-02
   4.2711527e+00  -2.3640837e-02
   4.2903941e+00  -2.0817389e-02
   4.2903941e+00  -2.0817389e-02
   4.2923153e+00  -2.0500000e-02
   4.2923153e+00  -2.0500000e-02
   4.3096404e+00  -1.7796650e-02
   4.3096404e+00  -1.7796650e-02
   4.3225911e+00  -1.5689212e-02
   4.3225911e+00  -1.5689212e-02
   4.3288818e+00  -1.4638030e-02
   4.3288818e+00  -1.4638030e-02
   4.3481232e+00  -1.1570739e-02
   4.3481232e+00  -1.1570739e-02
   4.3520197e+00  -1.0878522e-02
   4.3520197e+00  -1.0878522e-02
   4.3673695e+00  -8.2565517e-03
   4.3673695e+00  -8.2565517e-03
   4.3798621e+00  -6.0678818e-03
   4.3798621e+00  -6.0678818e-03
   4.3866108e+00  -4.8605320e-03
   4.3866108e+00  -4.8605320e-03
   4.4058522e+00  -1.5705320e-03
   4.4058522e+00  -1.5705320e-03
   4.4075222e+00  -1.2572414e-03
   4.4075222e+00  -1.2572414e-03
   4.4250936e+00   1.8750887e-03
   4.4250936e+00   1.8750887e-03
   4.4341429e+00   3.5535616e-03
   4.4341429e+00   3.5535616e-03
   4.4443399e+00   5.4382759e-03
   4.4443399e+00   5.4382759e-03
   4.4605517e+00   8.3642365e-03
   4.4605517e+00   8.3642365e-03
   4.4635813e+00   8.9357635e-03
   4.4635813e+00   8.9357635e-03
   4.4828227e+00   1.2351576e-02
   4.4828227e+00   1.2351576e-02
   4.4871330e+00   1.3174877e-02
   4.4871330e+00   1.3174877e-02
   4.5020690e+00   1.5935025e-02
   4.5020690e+00   1.5935025e-02
   4.5131034e+00   1.7985665e-02
   4.5131034e+00   1.7985665e-02
   4.5213103e+00   1.9520837e-02
   4.5213103e+00   1.9520837e-02
   4.5397734e+00   2.2796453e-02
   4.5397734e+00   2.2796453e-02
   4.5405517e+00   2.2942956e-02
   4.5405517e+00   2.2942956e-02
   4.5597931e+00   2.6314877e-02
   4.5597931e+00   2.6314877e-02
   4.5669310e+00   2.7607241e-02
   4.5669310e+00   2.7607241e-02
   4.5790394e+00   2.9756404e-02
   4.5790394e+00   2.9756404e-02
   4.5946552e+00   3.2418522e-02
   4.5946552e+00   3.2418522e-02
   4.5982808e+00   3.3063892e-02
   4.5982808e+00   3.3063892e-02
   4.6175222e+00   3.6212069e-02
   4.6175222e+00   3.6212069e-02
   4.6233448e+00   3.7230936e-02
   4.6233448e+00   3.7230936e-02
   4.6367685e+00   3.9522759e-02
   4.6367685e+00   3.9522759e-02
   4.6520099e+00   4.2046404e-02
   4.6520099e+00   4.2046404e-02
   4.6560099e+00   4.2742020e-02
   4.6560099e+00   4.2742020e-02
   4.6752512e+00   4.5563547e-02
   4.6752512e+00   4.5563547e-02
   4.6851823e+00   4.6869409e-02
   4.6851823e+00   4.6869409e-02
   4.6944926e+00   4.8074286e-02
   4.6944926e+00   4.8074286e-02
   4.7137389e+00   4.9797044e-02
   4.7137389e+00   4.9797044e-02
   4.7329803e+00   5.1056650e-02
   4.7329803e+00   5.1056650e-02
   4.7458571e+00   5.1709360e-02
   4.7458571e+00   5.1709360e-02
   4.7522217e+00   5.2065025e-02
   4.7522217e+00   5.2065025e-02
   4.7714680e+00   5.2796059e-02
   4.7714680e+00   5.2796059e-02
   4.7907094e+00   5.3265025e-02
   4.7907094e+00   5.3265025e-02
   4.8099507e+00   5.3486207e-02
   4.8099507e+00   5.3486207e-02
   4.8291970e+00   5.3474877e-02
   4.8291970e+00   5.3474877e-02
   4.8484384e+00   5.3244335e-02
   4.8484384e+00   5.3244335e-02
   4.8676798e+00   5.2747291e-02
   4.8676798e+00   5.2747291e-02
   4.8869212e+00   5.1896552e-02
   4.8869212e+00   5.1896552e-02
   4.8898276e+00   5.1709360e-02
   4.8898276e+00   5.1709360e-02
   4.9061675e+00   5.0773399e-02
   4.9061675e+00   5.0773399e-02
   4.9254089e+00   4.9591133e-02
   4.9254089e+00   4.9591133e-02
   4.9446502e+00   4.8408719e-02
   4.9446502e+00   4.8408719e-02
   4.9638966e+00   4.7138079e-02
   4.9638966e+00   4.7138079e-02
   4.9674778e+00   4.6869409e-02
   4.9674778e+00   4.6869409e-02
   4.9831379e+00   4.5732660e-02
   4.9831379e+00   4.5732660e-02
   5.0023793e+00   4.4402857e-02
   5.0023793e+00   4.4402857e-02
   5.0216207e+00   4.3012857e-02
   5.0216207e+00   4.3012857e-02
   5.0325419e+00   4.2046404e-02
   5.0325419e+00   4.2046404e-02
   5.0408670e+00   4.1305468e-02
   5.0408670e+00   4.1305468e-02
   5.0601084e+00   3.9546552e-02
   5.0601084e+00   3.9546552e-02
   5.0793498e+00   3.7522611e-02
   5.0793498e+00   3.7522611e-02
   5.0816650e+00   3.7230936e-02
   5.0816650e+00   3.7230936e-02
   5.0985961e+00   3.5228424e-02
   5.0985961e+00   3.5228424e-02
   5.1178374e+00   3.2881379e-02
   5.1178374e+00   3.2881379e-02
   5.1211379e+00   3.2418522e-02
   5.1211379e+00   3.2418522e-02
   5.1370788e+00   3.0301084e-02
   5.1370788e+00   3.0301084e-02
   5.1563202e+00   2.7703990e-02
   5.1563202e+00   2.7703990e-02
   5.1569655e+00   2.7607241e-02
   5.1569655e+00   2.7607241e-02
   5.1755665e+00   2.5015911e-02
   5.1755665e+00   2.5015911e-02
   5.1909507e+00   2.2796453e-02
   5.1909507e+00   2.2796453e-02
   5.1948079e+00   2.2211429e-02
   5.1948079e+00   2.2211429e-02
   5.2140493e+00   1.9473153e-02
   5.2140493e+00   1.9473153e-02
   5.2237833e+00   1.7985665e-02
   5.2237833e+00   1.7985665e-02
   5.2332956e+00   1.6531084e-02
   5.2332956e+00   1.6531084e-02
   5.2525369e+00   1.3772956e-02
   5.2525369e+00   1.3772956e-02
   5.2563695e+00   1.3174877e-02
   5.2563695e+00   1.3174877e-02
   5.2717783e+00   1.0883892e-02
   5.2717783e+00   1.0883892e-02
   5.2888128e+00   8.3642365e-03
   5.2888128e+00   8.3642365e-03
   5.2910197e+00   8.0164039e-03
   5.2910197e+00   8.0164039e-03
   5.3102660e+00   5.2357143e-03
   5.3102660e+00   5.2357143e-03
   5.3214384e+00   3.5535616e-03
   5.3214384e+00   3.5535616e-03
   5.3295074e+00   2.3240296e-03
   5.3295074e+00   2.3240296e-03
   5.3487488e+00  -3.5186601e-04
   5.3487488e+00  -3.5186601e-04
   5.3548571e+00  -1.2572414e-03
   5.3548571e+00  -1.2572414e-03
   5.3679951e+00  -3.1449163e-03
   5.3679951e+00  -3.1449163e-03
   5.3872365e+00  -5.7450739e-03
   5.3872365e+00  -5.7450739e-03
   5.3894778e+00  -6.0678818e-03
   5.3894778e+00  -6.0678818e-03
   5.4064778e+00  -8.3648768e-03
   5.4064778e+00  -8.3648768e-03
   5.4256700e+00  -1.0878522e-02
   5.4256700e+00  -1.0878522e-02
   5.4257192e+00  -1.0885862e-02
   5.4257192e+00  -1.0885862e-02
   5.4449655e+00  -1.3341429e-02
   5.4449655e+00  -1.3341429e-02
   5.4637291e+00  -1.5689212e-02
   5.4637291e+00  -1.5689212e-02
   5.4642069e+00  -1.5753941e-02
   5.4642069e+00  -1.5753941e-02
   5.4834483e+00  -1.8089951e-02
   5.4834483e+00  -1.8089951e-02
   5.5026946e+00  -2.0344975e-02
   5.5026946e+00  -2.0344975e-02
   5.5039507e+00  -2.0500000e-02
   5.5039507e+00  -2.0500000e-02
   5.5219360e+00  -2.2561182e-02
   5.5219360e+00  -2.2561182e-02
   5.5411773e+00  -2.4551921e-02
   5.5411773e+00  -2.4551921e-02
   5.5481527e+00  -2.5310640e-02
   5.5481527e+00  -2.5310640e-02
   5.5604236e+00  -2.6614778e-02
   5.5604236e+00  -2.6614778e-02
   5.5796650e+00  -2.8383103e-02
   5.5796650e+00  -2.8383103e-02
   5.5983448e+00  -3.0121429e-02
   5.5983448e+00  -3.0121429e-02
   5.5989064e+00  -3.0177685e-02
   5.5989064e+00  -3.0177685e-02
   5.6181478e+00  -3.1874631e-02
   5.6181478e+00  -3.1874631e-02
   5.6373941e+00  -3.3332759e-02
   5.6373941e+00  -3.3332759e-02
   5.6566355e+00  -3.4755320e-02
   5.6566355e+00  -3.4755320e-02
   5.6589901e+00  -3.4932118e-02
   5.6589901e+00  -3.4932118e-02
   5.6758768e+00  -3.6136798e-02
   5.6758768e+00  -3.6136798e-02
   5.6951232e+00  -3.7308966e-02
   5.6951232e+00  -3.7308966e-02
   5.7143645e+00  -3.8334975e-02
   5.7143645e+00  -3.8334975e-02
   5.7336059e+00  -3.9259901e-02
   5.7336059e+00  -3.9259901e-02
   5.7447291e+00  -3.9743054e-02
   5.7447291e+00  -3.9743054e-02
   5.7528473e+00  -4.0097734e-02
   5.7528473e+00  -4.0097734e-02
   5.7720936e+00  -4.0766453e-02
   5.7720936e+00  -4.0766453e-02
   5.7913350e+00  -4.1305271e-02
   5.7913350e+00  -4.1305271e-02
   5.8105764e+00  -4.1742759e-02
   5.8105764e+00  -4.1742759e-02
   5.8298227e+00  -4.2070296e-02
   5.8298227e+00  -4.2070296e-02
   5.8490640e+00  -4.2258768e-02
   5.8490640e+00  -4.2258768e-02
   5.8683054e+00  -4.2290788e-02
   5.8683054e+00  -4.2290788e-02
   5.8875468e+00  -4.2186108e-02
   5.8875468e+00  -4.2186108e-02
   5.9067931e+00  -4.1962512e-02
   5.9067931e+00  -4.1962512e-02
   5.9260345e+00  -4.1630443e-02
   5.9260345e+00  -4.1630443e-02
   5.9452709e+00  -4.1205567e-02
   5.9452709e+00  -4.1205567e-02
   5.9645320e+00  -4.0683498e-02
   5.9645320e+00  -4.0683498e-02
   5.9837438e+00  -4.0033744e-02
   5.9837438e+00  -4.0033744e-02
   5.9904926e+00  -3.9743054e-02
   5.9904926e+00  -3.9743054e-02
   6.0030049e+00  -3.9210739e-02
   6.0030049e+00  -3.9210739e-02
   6.0222660e+00  -3.8268325e-02
   6.0222660e+00  -3.8268325e-02
   6.0414778e+00  -3.7236404e-02
   6.0414778e+00  -3.7236404e-02
   6.0607389e+00  -3.6106847e-02
   6.0607389e+00  -3.6106847e-02
   6.0774384e+00  -3.4932118e-02
   6.0774384e+00  -3.4932118e-02
   6.0800000e+00  -3.4742562e-02
   6.0800000e+00  -3.4742562e-02
   6.0992118e+00  -3.3290049e-02
   6.0992118e+00  -3.3290049e-02
   6.1184729e+00  -3.1823695e-02
   6.1184729e+00  -3.1823695e-02
   6.1376847e+00  -3.0121429e-02
   6.1376847e+00  -3.0121429e-02
   6.1376847e+00  -3.0117783e-02
   6.1376847e+00  -3.0117783e-02
   6.1569458e+00  -2.8306305e-02
   6.1569458e+00  -2.8306305e-02
   6.1762069e+00  -2.6526256e-02
   6.1762069e+00  -2.6526256e-02
   6.1874877e+00  -2.5310640e-02
   6.1874877e+00  -2.5310640e-02
   6.1954187e+00  -2.4441232e-02
   6.1954187e+00  -2.4441232e-02
   6.2146798e+00  -2.2423941e-02
   6.2146798e+00  -2.2423941e-02
   6.2312315e+00  -2.0500000e-02
   6.2312315e+00  -2.0500000e-02
   6.2339409e+00  -2.0164828e-02
   6.2339409e+00  -2.0164828e-02
   6.2531527e+00  -1.7905419e-02
   6.2531527e+00  -1.7905419e-02
   6.2708867e+00  -1.5689212e-02
   6.2708867e+00  -1.5689212e-02
   6.2724138e+00  -1.5485862e-02
   6.2724138e+00  -1.5485862e-02
   6.2916256e+00  -1.3048079e-02
   6.2916256e+00  -1.3048079e-02
   6.3078325e+00  -1.0878522e-02
   6.3078325e+00  -1.0878522e-02
   6.3108867e+00  -1.0447537e-02
   6.3108867e+00  -1.0447537e-02
   6.3301478e+00  -7.8796552e-03
   6.3301478e+00  -7.8796552e-03
   6.3427586e+00  -6.0678818e-03
   6.3427586e+00  -6.0678818e-03
   6.3493596e+00  -5.0968966e-03
   6.3493596e+00  -5.0968966e-03
   6.3686207e+00  -2.4424335e-03
   6.3686207e+00  -2.4424335e-03
   6.3764532e+00  -1.2572414e-03
   6.3764532e+00  -1.2572414e-03
   6.3878818e+00   4.3297734e-04
   6.3878818e+00   4.3297734e-04
   6.4070936e+00   3.1712660e-03
   6.4070936e+00   3.1712660e-03
   6.4095567e+00   3.5535616e-03
   6.4095567e+00   3.5535616e-03
   6.4263547e+00   6.0438916e-03
   6.4263547e+00   6.0438916e-03
   6.4417241e+00   8.3642365e-03
   6.4417241e+00   8.3642365e-03
   6.4455665e+00   8.9761084e-03
   6.4455665e+00   8.9761084e-03
   6.4648276e+00   1.1806305e-02
   6.4648276e+00   1.1806305e-02
   6.4735961e+00   1.3174877e-02
   6.4735961e+00   1.3174877e-02
   6.4840887e+00   1.4802857e-02
   6.4840887e+00   1.4802857e-02
   6.5033005e+00   1.7608818e-02
   6.5033005e+00   1.7608818e-02
   6.5057143e+00   1.7985665e-02
   6.5057143e+00   1.7985665e-02
   6.5225616e+00   2.0499507e-02
   6.5225616e+00   2.0499507e-02
   6.5379803e+00   2.2796453e-02
   6.5379803e+00   2.2796453e-02
   6.5418227e+00   2.3396897e-02
   6.5418227e+00   2.3396897e-02
   6.5610345e+00   2.6133153e-02
   6.5610345e+00   2.6133153e-02
   6.5710345e+00   2.7607241e-02
   6.5710345e+00   2.7607241e-02
   6.5802956e+00   2.8977882e-02
   6.5802956e+00   2.8977882e-02
   6.5995567e+00   3.1527389e-02
   6.5995567e+00   3.1527389e-02
   6.6059113e+00   3.2418522e-02
   6.6059113e+00   3.2418522e-02
   6.6187685e+00   3.4158030e-02
   6.6187685e+00   3.4158030e-02
   6.6380296e+00   3.6541232e-02
   6.6380296e+00   3.6541232e-02
   6.6432020e+00   3.7230936e-02
   6.6432020e+00   3.7230936e-02
   6.6572414e+00   3.9040788e-02
   6.6572414e+00   3.9040788e-02
   6.6765025e+00   4.1323103e-02
   6.6765025e+00   4.1323103e-02
   6.6824631e+00   4.2046404e-02
   6.6824631e+00   4.2046404e-02
   6.6957635e+00   4.3624483e-02
   6.6957635e+00   4.3624483e-02
   6.7149754e+00   4.5393251e-02
   6.7149754e+00   4.5393251e-02
   6.7342365e+00   4.6825961e-02
   6.7342365e+00   4.6825961e-02
   6.7350246e+00   4.6869409e-02
   6.7350246e+00   4.6869409e-02
   6.7534975e+00   4.7824975e-02
   6.7534975e+00   4.7824975e-02
   6.7727094e+00   4.8381232e-02
   6.7727094e+00   4.8381232e-02
   6.7919704e+00   4.8603498e-02
   6.7919704e+00   4.8603498e-02
   6.8111823e+00   4.8580887e-02
   6.8111823e+00   4.8580887e-02
   6.8304433e+00   4.8379458e-02
   6.8304433e+00   4.8379458e-02
   6.8497044e+00   4.8021724e-02
   6.8497044e+00   4.8021724e-02
   6.8689163e+00   4.7518128e-02
   6.8689163e+00   4.7518128e-02
   6.8873399e+00   4.6869409e-02
   6.8873399e+00   4.6869409e-02
   6.8881773e+00   4.6839163e-02
   6.8881773e+00   4.6839163e-02
   6.9074384e+00   4.5982808e-02
   6.9074384e+00   4.5982808e-02
   6.9266502e+00   4.5020345e-02
   6.9266502e+00   4.5020345e-02
   6.9459113e+00   4.3989163e-02
   6.9459113e+00   4.3989163e-02
   6.9651232e+00   4.2824631e-02
   6.9651232e+00   4.2824631e-02
   6.9753202e+00   4.2046404e-02
   6.9753202e+00   4.2046404e-02
   6.9843842e+00   4.1350837e-02
   6.9843842e+00   4.1350837e-02
   7.0036453e+00   3.9799803e-02
   7.0036453e+00   3.9799803e-02
   7.0228571e+00   3.8059951e-02
   7.0228571e+00   3.8059951e-02
   7.0302956e+00   3.7230936e-02
   7.0302956e+00   3.7230936e-02
   7.0421182e+00   3.5933547e-02
   7.0421182e+00   3.5933547e-02
   7.0613793e+00   3.3822167e-02
   7.0613793e+00   3.3822167e-02
   7.0723645e+00   3.2418522e-02
   7.0723645e+00   3.2418522e-02
   7.0805911e+00   3.1353251e-02
   7.0805911e+00   3.1353251e-02
   7.0998522e+00   2.8947340e-02
   7.0998522e+00   2.8947340e-02
   7.1094089e+00   2.7607241e-02
   7.1094089e+00   2.7607241e-02
   7.1190640e+00   2.6251478e-02
   7.1190640e+00   2.6251478e-02
   7.1383251e+00   2.3683350e-02
   7.1383251e+00   2.3683350e-02
   7.1443350e+00   2.2796453e-02
   7.1443350e+00   2.2796453e-02
   7.1575862e+00   2.0894384e-02
   7.1575862e+00   2.0894384e-02
   7.1767980e+00   1.8202365e-02
   7.1767980e+00   1.8202365e-02
   7.1782266e+00   1.7985665e-02
   7.1782266e+00   1.7985665e-02
   7.1960591e+00   1.5421182e-02
   7.1960591e+00   1.5421182e-02
   7.2113300e+00   1.3174877e-02
   7.2113300e+00   1.3174877e-02
   7.2153202e+00   1.2563842e-02
   7.2153202e+00   1.2563842e-02
   7.2345320e+00   9.8198522e-03
   7.2345320e+00   9.8198522e-03
   7.2441379e+00   8.3642365e-03
   7.2441379e+00   8.3642365e-03
   7.2537931e+00   6.9025616e-03
   7.2537931e+00   6.9025616e-03
   7.2730542e+00   4.2021626e-03
   7.2730542e+00   4.2021626e-03
   7.2773399e+00   3.5535616e-03
   7.2773399e+00   3.5535616e-03
   7.2922660e+00   1.4004532e-03
   7.2922660e+00   1.4004532e-03
   7.3113300e+00  -1.2572414e-03
   7.3113300e+00  -1.2572414e-03
   7.3115271e+00  -1.2886552e-03
   7.3115271e+00  -1.2886552e-03
   7.3307389e+00  -3.9156650e-03
   7.3307389e+00  -3.9156650e-03
   7.3465025e+00  -6.0678818e-03
   7.3465025e+00  -6.0678818e-03
   7.3500000e+00  -6.5692611e-03
   7.3500000e+00  -6.5692611e-03
   7.3692611e+00  -9.0454680e-03
   7.3692611e+00  -9.0454680e-03
   7.3831034e+00  -1.0878522e-02
   7.3831034e+00  -1.0878522e-02
   7.3884729e+00  -1.1618030e-02
   7.3884729e+00  -1.1618030e-02
   7.4077340e+00  -1.3960788e-02
   7.4077340e+00  -1.3960788e-02
   7.4214778e+00  -1.5689212e-02
   7.4214778e+00  -1.5689212e-02
   7.4269951e+00  -1.6408276e-02
   7.4269951e+00  -1.6408276e-02
   7.4462069e+00  -1.8621429e-02
   7.4462069e+00  -1.8621429e-02
   7.4621675e+00  -2.0500000e-02
   7.4621675e+00  -2.0500000e-02
   7.4654680e+00  -2.0905764e-02
   7.4654680e+00  -2.0905764e-02
   7.4846798e+00  -2.3015271e-02
   7.4846798e+00  -2.3015271e-02
   7.5039409e+00  -2.5058424e-02
   7.5039409e+00  -2.5058424e-02
   7.5062069e+00  -2.5310640e-02
   7.5062069e+00  -2.5310640e-02
   7.5232020e+00  -2.7080591e-02
   7.5232020e+00  -2.7080591e-02
   7.5424138e+00  -2.8826749e-02
   7.5424138e+00  -2.8826749e-02
   7.5562562e+00  -3.0121429e-02
   7.5562562e+00  -3.0121429e-02
   7.5616749e+00  -3.0648473e-02
   7.5616749e+00  -3.0648473e-02
   7.5809360e+00  -3.2259852e-02
   7.5809360e+00  -3.2259852e-02
   7.6001478e+00  -3.3686847e-02
   7.6001478e+00  -3.3686847e-02
   7.6169951e+00  -3.4932118e-02
   7.6169951e+00  -3.4932118e-02
   7.6194089e+00  -3.5119261e-02
   7.6194089e+00  -3.5119261e-02
   7.6386207e+00  -3.6429704e-02
   7.6386207e+00  -3.6429704e-02
   7.6578818e+00  -3.7556305e-02
   7.6578818e+00  -3.7556305e-02
   7.6771429e+00  -3.8550345e-02
   7.6771429e+00  -3.8550345e-02
   7.6963547e+00  -3.9451478e-02
   7.6963547e+00  -3.9451478e-02
   7.7033498e+00  -3.9743054e-02
   7.7033498e+00  -3.9743054e-02
   7.7156158e+00  -4.0250443e-02
   7.7156158e+00  -4.0250443e-02
   7.7348768e+00  -4.0879803e-02
   7.7348768e+00  -4.0879803e-02
   7.7540887e+00  -4.1390394e-02
   7.7540887e+00  -4.1390394e-02
   7.7733498e+00  -4.1808966e-02
   7.7733498e+00  -4.1808966e-02
   7.7926108e+00  -4.2131182e-02
   7.7926108e+00  -4.2131182e-02
   7.8118227e+00  -4.2331429e-02
   7.8118227e+00  -4.2331429e-02
   7.8310837e+00  -4.2381675e-02
   7.8310837e+00  -4.2381675e-02
   7.8502956e+00  -4.2296650e-02
   7.8502956e+00  -4.2296650e-02
   7.8695567e+00  -4.2093744e-02
   7.8695567e+00  -4.2093744e-02
   7.8888177e+00  -4.1779754e-02
   7.8888177e+00  -4.1779754e-02
   7.9080296e+00  -4.1376305e-02
   7.9080296e+00  -4.1376305e-02
   7.9272906e+00  -4.0883892e-02
   7.9272906e+00  -4.0883892e-02
   7.9465517e+00  -4.0280788e-02
   7.9465517e+00  -4.0280788e-02
   7.9600000e+00  -3.9743054e-02
   7.9600000e+00  -3.9743054e-02
   7.9657635e+00  -3.9508177e-02
   7.9657635e+00  -3.9508177e-02
   7.9850246e+00  -3.8593251e-02
   7.9850246e+00  -3.8593251e-02
   8.0042365e+00  -3.7587143e-02
   8.0042365e+00  -3.7587143e-02
   8.0234975e+00  -3.6503547e-02
   8.0234975e+00  -3.6503547e-02
   8.0427586e+00  -3.5246995e-02
   8.0427586e+00  -3.5246995e-02
   8.0467488e+00  -3.4932118e-02
   8.0467488e+00  -3.4932118e-02
   8.0619704e+00  -3.3774926e-02
   8.0619704e+00  -3.3774926e-02
   8.0812315e+00  -3.2314483e-02
   8.0812315e+00  -3.2314483e-02
   8.1004926e+00  -3.0724236e-02
   8.1004926e+00  -3.0724236e-02
   8.1066502e+00  -3.0121429e-02
   8.1066502e+00  -3.0121429e-02
   8.1197044e+00  -2.8881478e-02
   8.1197044e+00  -2.8881478e-02
   8.1389655e+00  -2.7097044e-02
   8.1389655e+00  -2.7097044e-02
   8.1558621e+00  -2.5310640e-02
   8.1558621e+00  -2.5310640e-02
   8.1581773e+00  -2.5045665e-02
   8.1581773e+00  -2.5045665e-02
   8.1774384e+00  -2.2962414e-02
   8.1774384e+00  -2.2962414e-02
   8.1966995e+00  -2.0786847e-02
   8.1966995e+00  -2.0786847e-02
   8.1989163e+00  -2.0500000e-02
   8.1989163e+00  -2.0500000e-02
   8.2159113e+00  -1.8444384e-02
   8.2159113e+00  -1.8444384e-02
   8.2351724e+00  -1.6113054e-02
   8.2351724e+00  -1.6113054e-02
   8.2382759e+00  -1.5689212e-02
   8.2382759e+00  -1.5689212e-02
   8.2544335e+00  -1.3594089e-02
   8.2544335e+00  -1.3594089e-02
   8.2736453e+00  -1.1084089e-02
   8.2736453e+00  -1.1084089e-02
   8.2750739e+00  -1.0878522e-02
   8.2750739e+00  -1.0878522e-02
   8.2929064e+00  -8.4442857e-03
   8.2929064e+00  -8.4442857e-03
   8.3097537e+00  -6.0678818e-03
   8.3097537e+00  -6.0678818e-03
   8.3121182e+00  -5.7052709e-03
   8.3121182e+00  -5.7052709e-03
   8.3313793e+00  -2.9740296e-03
   8.3313793e+00  -2.9740296e-03
   8.3427094e+00  -1.2572414e-03
   8.3427094e+00  -1.2572414e-03
   8.3506404e+00  -4.1070246e-05
   8.3506404e+00  -4.1070246e-05
   8.3698522e+00   2.7333350e-03
   8.3698522e+00   2.7333350e-03
   8.3750246e+00   3.5535616e-03
   8.3750246e+00   3.5535616e-03
   8.3891133e+00   5.7018227e-03
   8.3891133e+00   5.7018227e-03
   8.4066010e+00   8.3642365e-03
   8.4066010e+00   8.3642365e-03
   8.4083744e+00   8.6501970e-03
   8.4083744e+00   8.6501970e-03
   8.4275862e+00   1.1573892e-02
   8.4275862e+00   1.1573892e-02
   8.4376847e+00   1.3174877e-02
   8.4376847e+00   1.3174877e-02
   8.4468473e+00   1.4636059e-02
   8.4468473e+00   1.4636059e-02
   8.4661084e+00   1.7484039e-02
   8.4661084e+00   1.7484039e-02
   8.4692118e+00   1.7985665e-02
   8.4692118e+00   1.7985665e-02
   8.4853202e+00   2.0432266e-02
   8.4853202e+00   2.0432266e-02
   8.5009852e+00   2.2796453e-02
   8.5009852e+00   2.2796453e-02
   8.5045813e+00   2.3363005e-02
   8.5045813e+00   2.3363005e-02
   8.5237931e+00   2.6131675e-02
   8.5237931e+00   2.6131675e-02
   8.5337438e+00   2.7607241e-02
   8.5337438e+00   2.7607241e-02
   8.5430542e+00   2.8996798e-02
   8.5430542e+00   2.8996798e-02
   8.5623153e+00   3.1556897e-02
   8.5623153e+00   3.1556897e-02
   8.5684729e+00   3.2418522e-02
   8.5684729e+00   3.2418522e-02
   8.5815271e+00   3.4185222e-02
   8.5815271e+00   3.4185222e-02
   8.6007882e+00   3.6560148e-02
   8.6007882e+00   3.6560148e-02
   8.6058621e+00   3.7230936e-02
   8.6058621e+00   3.7230936e-02
   8.6200493e+00   3.9042562e-02
   8.6200493e+00   3.9042562e-02
   8.6392611e+00   4.1304581e-02
   8.6392611e+00   4.1304581e-02
   8.6454187e+00   4.2046404e-02
   8.6454187e+00   4.2046404e-02
   8.6585222e+00   4.3591872e-02
   8.6585222e+00   4.3591872e-02
   8.6777340e+00   4.5350788e-02
   8.6777340e+00   4.5350788e-02
   8.6969951e+00   4.6766207e-02
   8.6969951e+00   4.6766207e-02
   8.6989163e+00   4.6869409e-02
   8.6989163e+00   4.6869409e-02
   8.7162562e+00   4.7758768e-02
   8.7162562e+00   4.7758768e-02
   8.7354680e+00   4.8304631e-02
   8.7354680e+00   4.8304631e-02
   8.7547291e+00   4.8512808e-02
   8.7547291e+00   4.8512808e-02
   8.7739901e+00   4.8476946e-02
   8.7739901e+00   4.8476946e-02
   8.7932020e+00   4.8263793e-02
   8.7932020e+00   4.8263793e-02
   8.8124631e+00   4.7887685e-02
   8.8124631e+00   4.7887685e-02
   8.8316749e+00   4.7350788e-02
   8.8316749e+00   4.7350788e-02
   8.8442857e+00   4.6869409e-02
   8.8442857e+00   4.6869409e-02
   8.8509360e+00   4.6609704e-02
   8.8509360e+00   4.6609704e-02
   8.8701970e+00   4.5697143e-02
   8.8701970e+00   4.5697143e-02
   8.8894089e+00   4.4689113e-02
   8.8894089e+00   4.4689113e-02
   8.9086700e+00   4.3612118e-02
   8.9086700e+00   4.3612118e-02
   8.9279310e+00   4.2341232e-02
   8.9279310e+00   4.2341232e-02
   8.9314286e+00   4.2046404e-02
   8.9314286e+00   4.2046404e-02
   8.9471429e+00   4.0795172e-02
   8.9471429e+00   4.0795172e-02
   8.9664039e+00   3.9150887e-02
   8.9664039e+00   3.9150887e-02
   8.9846798e+00   3.7230936e-02
   8.9846798e+00   3.7230936e-02
   8.9856158e+00   3.7123153e-02
   8.9856158e+00   3.7123153e-02
   9.0048768e+00   3.4922217e-02
   9.0048768e+00   3.4922217e-02
   9.0241379e+00   3.2569409e-02
   9.0241379e+00   3.2569409e-02
   9.0252217e+00   3.2418522e-02
   9.0252217e+00   3.2418522e-02
   9.0433498e+00   3.0041527e-02
   9.0433498e+00   3.0041527e-02
   9.0611823e+00   2.7607241e-02
   9.0611823e+00   2.7607241e-02
   9.0626108e+00   2.7401281e-02
   9.0626108e+00   2.7401281e-02
   9.0818719e+00   2.4730394e-02
   9.0818719e+00   2.4730394e-02
   9.0949754e+00   2.2796453e-02
   9.0949754e+00   2.2796453e-02
   9.1010837e+00   2.1866700e-02
   9.1010837e+00   2.1866700e-02
   9.1203448e+00   1.9132266e-02
   9.1203448e+00   1.9132266e-02
   9.1277340e+00   1.7985665e-02
   9.1277340e+00   1.7985665e-02
   9.1396059e+00   1.6191084e-02
   9.1396059e+00   1.6191084e-02
   9.1588177e+00   1.3385369e-02
   9.1588177e+00   1.3385369e-02
   9.1601478e+00   1.3174877e-02
   9.1601478e+00   1.3174877e-02
   9.1780788e+00   1.0514975e-02
   9.1780788e+00   1.0514975e-02
   9.1923153e+00   8.3642365e-03
   9.1923153e+00   8.3642365e-03
   9.1972906e+00   7.5814286e-03
   9.1972906e+00   7.5814286e-03
   9.2165517e+00   4.8175911e-03
   9.2165517e+00   4.8175911e-03
   9.2248276e+00   3.5535616e-03
   9.2248276e+00   3.5535616e-03
   9.2358128e+00   1.9057685e-03
   9.2358128e+00   1.9057685e-03
   9.2550246e+00  -7.8157635e-04
   9.2550246e+00  -7.8157635e-04
   9.2582266e+00  -1.2572414e-03
   9.2582266e+00  -1.2572414e-03
   9.2742857e+00  -3.5204532e-03
   9.2742857e+00  -3.5204532e-03
   9.2929064e+00  -6.0678818e-03
   9.2929064e+00  -6.0678818e-03
   9.2935468e+00  -6.1590640e-03
   9.2935468e+00  -6.1590640e-03
   9.3127586e+00  -8.7081281e-03
   9.3127586e+00  -8.7081281e-03
   9.3292118e+00  -1.0878522e-02
   9.3292118e+00  -1.0878522e-02
   9.3320197e+00  -1.1267291e-02
   9.3320197e+00  -1.1267291e-02
   9.3512315e+00  -1.3656453e-02
   9.3512315e+00  -1.3656453e-02
   9.3674877e+00  -1.5689212e-02
   9.3674877e+00  -1.5689212e-02
   9.3704926e+00  -1.6089704e-02
   9.3704926e+00  -1.6089704e-02
   9.3897537e+00  -1.8351429e-02
   9.3897537e+00  -1.8351429e-02
   9.4080788e+00  -2.0500000e-02
   9.4080788e+00  -2.0500000e-02
   9.4089655e+00  -2.0615961e-02
   9.4089655e+00  -2.0615961e-02
   9.4282266e+00  -2.2767044e-02
   9.4282266e+00  -2.2767044e-02
   9.4474877e+00  -2.4760985e-02
   9.4474877e+00  -2.4760985e-02
   9.4525123e+00  -2.5310640e-02
   9.4525123e+00  -2.5310640e-02
   9.4666995e+00  -2.6795911e-02
   9.4666995e+00  -2.6795911e-02
   9.4859606e+00  -2.8535764e-02
   9.4859606e+00  -2.8535764e-02
   9.5032020e+00  -3.0121429e-02
   9.5032020e+00  -3.0121429e-02
   9.5051724e+00  -3.0318177e-02
   9.5051724e+00  -3.0318177e-02
   9.5244335e+00  -3.1960394e-02
   9.5244335e+00  -3.1960394e-02
   9.5436946e+00  -3.3375320e-02
   9.5436946e+00  -3.3375320e-02
   9.5629064e+00  -3.4744778e-02
   9.5629064e+00  -3.4744778e-02
   9.5655172e+00  -3.4932118e-02
   9.5655172e+00  -3.4932118e-02
   9.5821675e+00  -3.6067241e-02
   9.5821675e+00  -3.6067241e-02
   9.6014286e+00  -3.7190197e-02
   9.6014286e+00  -3.7190197e-02
   9.6206404e+00  -3.8170148e-02
   9.6206404e+00  -3.8170148e-02
   9.6399015e+00  -3.9042020e-02
   9.6399015e+00  -3.9042020e-02
   9.6570936e+00  -3.9743054e-02
   9.6570936e+00  -3.9743054e-02
   9.6591626e+00  -3.9830099e-02
   9.6591626e+00  -3.9830099e-02
   9.6783744e+00  -4.0479310e-02
   9.6783744e+00  -4.0479310e-02
   9.6976355e+00  -4.0996502e-02
   9.6976355e+00  -4.0996502e-02
   9.7168473e+00  -4.1424039e-02
   9.7168473e+00  -4.1424039e-02
   9.7361084e+00  -4.1771527e-02
   9.7361084e+00  -4.1771527e-02
   9.7553695e+00  -4.2017882e-02
   9.7553695e+00  -4.2017882e-02
   9.7745813e+00  -4.2130739e-02
   9.7745813e+00  -4.2130739e-02
   9.7938424e+00  -4.2111823e-02
   9.7938424e+00  -4.2111823e-02
   9.8131034e+00  -4.1973547e-02
   9.8131034e+00  -4.1973547e-02
   9.8323153e+00  -4.1715714e-02
   9.8323153e+00  -4.1715714e-02
   9.8515764e+00  -4.1346946e-02
   9.8515764e+00  -4.1346946e-02
   9.8707882e+00  -4.0872020e-02
   9.8707882e+00  -4.0872020e-02
   9.8900493e+00  -4.0273202e-02
   9.8900493e+00  -4.0273202e-02
   9.9032020e+00  -3.9743054e-02
   9.9032020e+00  -3.9743054e-02
   9.9093103e+00  -3.9494039e-02
   9.9093103e+00  -3.9494039e-02
   9.9285222e+00  -3.8566650e-02
   9.9285222e+00  -3.8566650e-02
   9.9477833e+00  -3.7547783e-02
   9.9477833e+00  -3.7547783e-02
   9.9670443e+00  -3.6452759e-02
   9.9670443e+00  -3.6452759e-02
   9.9862562e+00  -3.5180788e-02
   9.9862562e+00  -3.5180788e-02
   9.9894089e+00  -3.4932118e-02
   9.9894089e+00  -3.4932118e-02
   1.0005517e+01  -3.3711232e-02
   1.0005517e+01  -3.3711232e-02
   1.0024729e+01  -3.2257833e-02
   1.0024729e+01  -3.2257833e-02
   1.0043990e+01  -3.0673005e-02
   1.0043990e+01  -3.0673005e-02
   1.0049704e+01  -3.0121429e-02
   1.0049704e+01  -3.0121429e-02
   1.0063251e+01  -2.8850837e-02
   1.0063251e+01  -2.8850837e-02
   1.0082463e+01  -2.7090000e-02
   1.0082463e+01  -2.7090000e-02
   1.0099557e+01  -2.5310640e-02
   1.0099557e+01  -2.5310640e-02
   1.0101724e+01  -2.5067537e-02
   1.0101724e+01  -2.5067537e-02
   1.0120985e+01  -2.3012217e-02
   1.0120985e+01  -2.3012217e-02
   1.0140197e+01  -2.0887143e-02
   1.0140197e+01  -2.0887143e-02
   1.0143300e+01  -2.0500000e-02
   1.0143300e+01  -2.0500000e-02
   1.0159458e+01  -1.8579852e-02
   1.0159458e+01  -1.8579852e-02
   1.0178670e+01  -1.6324581e-02
   1.0178670e+01  -1.6324581e-02
   1.0183498e+01  -1.5689212e-02
   1.0183498e+01  -1.5689212e-02
   1.0197931e+01  -1.3847192e-02
   1.0197931e+01  -1.3847192e-02
   1.0217192e+01  -1.1445222e-02
   1.0217192e+01  -1.1445222e-02
   1.0221232e+01  -1.0878522e-02
   1.0221232e+01  -1.0878522e-02
   1.0236404e+01  -8.8424631e-03
   1.0236404e+01  -8.8424631e-03
   1.0255665e+01  -6.2794581e-03
   1.0255665e+01  -6.2794581e-03
   1.0257094e+01  -6.0678818e-03
   1.0257094e+01  -6.0678818e-03
   1.0274926e+01  -3.6019360e-03
   1.0274926e+01  -3.6019360e-03
   1.0291379e+01  -1.2572414e-03
   1.0291379e+01  -1.2572414e-03
   1.0294138e+01  -8.3736453e-04
   1.0294138e+01  -8.3736453e-04
   1.0313399e+01   1.8924089e-03
   1.0313399e+01   1.8924089e-03
   1.0324384e+01   3.5535616e-03
   1.0324384e+01   3.5535616e-03
   1.0332660e+01   4.8159754e-03
   1.0332660e+01   4.8159754e-03
   1.0351872e+01   7.5651232e-03
   1.0351872e+01   7.5651232e-03
   1.0356995e+01   8.3642365e-03
   1.0356995e+01   8.3642365e-03
   1.0371133e+01   1.0491182e-02
   1.0371133e+01   1.0491182e-02
   1.0389113e+01   1.3174877e-02
   1.0389113e+01   1.3174877e-02
   1.0390345e+01   1.3375419e-02
   1.0390345e+01   1.3375419e-02
   1.0409606e+01   1.6245961e-02
   1.0409606e+01   1.6245961e-02
   1.0420837e+01   1.7985665e-02
   1.0420837e+01   1.7985665e-02
   1.0428867e+01   1.9243990e-02
   1.0428867e+01   1.9243990e-02
   1.0448079e+01   2.2010296e-02
   1.0448079e+01   2.2010296e-02
   1.0453202e+01   2.2796453e-02
   1.0453202e+01   2.2796453e-02
   1.0467340e+01   2.4888768e-02
   1.0467340e+01   2.4888768e-02
   1.0486502e+01   2.7607241e-02
   1.0486502e+01   2.7607241e-02
   1.0486601e+01   2.7621232e-02
   1.0486601e+01   2.7621232e-02
   1.0505813e+01   3.0281232e-02
   1.0505813e+01   3.0281232e-02
   1.0521429e+01   3.2418522e-02
   1.0521429e+01   3.2418522e-02
   1.0525074e+01   3.2942611e-02
   1.0525074e+01   3.2942611e-02
   1.0544286e+01   3.5423842e-02
   1.0544286e+01   3.5423842e-02
   1.0557734e+01   3.7230936e-02
   1.0557734e+01   3.7230936e-02
   1.0563547e+01   3.8041182e-02
   1.0563547e+01   3.8041182e-02
   1.0582808e+01   4.0470690e-02
   1.0582808e+01   4.0470690e-02
   1.0595025e+01   4.2046404e-02
   1.0595025e+01   4.2046404e-02
   1.0602020e+01   4.2980542e-02
   1.0602020e+01   4.2980542e-02
   1.0621281e+01   4.5005369e-02
   1.0621281e+01   4.5005369e-02
   1.0640542e+01   4.6617931e-02
   1.0640542e+01   4.6617931e-02
   1.0644483e+01   4.6869409e-02
   1.0644483e+01   4.6869409e-02
   1.0659754e+01   4.7791084e-02
   1.0659754e+01   4.7791084e-02
   1.0679015e+01   4.8437931e-02
   1.0679015e+01   4.8437931e-02
   1.0698227e+01   4.8695714e-02
   1.0698227e+01   4.8695714e-02
   1.0717488e+01   4.8672365e-02
   1.0717488e+01   4.8672365e-02
   1.0736749e+01   4.8449803e-02
   1.0736749e+01   4.8449803e-02
   1.0755961e+01   4.8059901e-02
   1.0755961e+01   4.8059901e-02
   1.0775222e+01   4.7510640e-02
   1.0775222e+01   4.7510640e-02
   1.0791626e+01   4.6869409e-02
   1.0791626e+01   4.6869409e-02
   1.0794483e+01   4.6754729e-02
   1.0794483e+01   4.6754729e-02
   1.0813695e+01   4.5805911e-02
   1.0813695e+01   4.5805911e-02
   1.0832956e+01   4.4762808e-02
   1.0832956e+01   4.4762808e-02
   1.0852167e+01   4.3643103e-02
   1.0852167e+01   4.3643103e-02
   1.0871429e+01   4.2298325e-02
   1.0871429e+01   4.2298325e-02
   1.0874286e+01   4.2046404e-02
   1.0874286e+01   4.2046404e-02
   1.0890690e+01   4.0670788e-02
   1.0890690e+01   4.0670788e-02
   1.0909901e+01   3.8941232e-02
   1.0909901e+01   3.8941232e-02
   1.0925271e+01   3.7230936e-02
   1.0925271e+01   3.7230936e-02
   1.0929163e+01   3.6776404e-02
   1.0929163e+01   3.6776404e-02
   1.0948424e+01   3.4505419e-02
   1.0948424e+01   3.4505419e-02
   1.0964138e+01   3.2418522e-02
   1.0964138e+01   3.2418522e-02
   1.0967635e+01   3.1928473e-02
   1.0967635e+01   3.1928473e-02
   1.0986897e+01   2.9324187e-02
   1.0986897e+01   2.9324187e-02
   1.0998522e+01   2.7607241e-02
   1.0998522e+01   2.7607241e-02
   1.1006158e+01   2.6468030e-02
   1.1006158e+01   2.6468030e-02
   1.1025369e+01   2.3748818e-02
   1.1025369e+01   2.3748818e-02
   1.1031478e+01   2.2796453e-02
   1.1031478e+01   2.2796453e-02
   1.1044631e+01   2.0814236e-02
   1.1044631e+01   2.0814236e-02
   1.1063547e+01   1.7985665e-02
   1.1063547e+01   1.7985665e-02
   1.1063842e+01   1.7937931e-02
   1.1063842e+01   1.7937931e-02
   1.1083103e+01   1.5040246e-02
   1.1083103e+01   1.5040246e-02
   1.1095074e+01   1.3174877e-02
   1.1095074e+01   1.3174877e-02
   1.1102365e+01   1.2025517e-02
   1.1102365e+01   1.2025517e-02
   1.1121576e+01   9.2173399e-03
   1.1121576e+01   9.2173399e-03
   1.1126995e+01   8.3642365e-03
   1.1126995e+01   8.3642365e-03
   1.1140837e+01   6.2698522e-03
   1.1140837e+01   6.2698522e-03
   1.1159212e+01   3.5535616e-03
   1.1159212e+01   3.5535616e-03
   1.1160099e+01   3.4124778e-03
   1.1160099e+01   3.4124778e-03
   1.1179310e+01   6.0694581e-04
   1.1179310e+01   6.0694581e-04
   1.1191773e+01  -1.2572414e-03
   1.1191773e+01  -1.2572414e-03
   1.1198571e+01  -2.2922463e-03
   1.1198571e+01  -2.2922463e-03
   1.1217783e+01  -4.9524138e-03
   1.1217783e+01  -4.9524138e-03
   1.1225468e+01  -6.0678818e-03
   1.1225468e+01  -6.0678818e-03
   1.1237044e+01  -7.7307882e-03
   1.1237044e+01  -7.7307882e-03
   1.1256305e+01  -1.0255911e-02
   1.1256305e+01  -1.0255911e-02
   1.1260739e+01  -1.0878522e-02
   1.1260739e+01  -1.0878522e-02
   1.1275517e+01  -1.2841527e-02
   1.1275517e+01  -1.2841527e-02
   1.1294778e+01  -1.5209852e-02
   1.1294778e+01  -1.5209852e-02
   1.1298473e+01  -1.5689212e-02
   1.1298473e+01  -1.5689212e-02
   1.1314039e+01  -1.7615616e-02
   1.1314039e+01  -1.7615616e-02
   1.1333251e+01  -1.9783103e-02
   1.1333251e+01  -1.9783103e-02
   1.1339310e+01  -2.0500000e-02
   1.1339310e+01  -2.0500000e-02
   1.1352512e+01  -2.2020197e-02
   1.1352512e+01  -2.2020197e-02
   1.1371724e+01  -2.3948571e-02
   1.1371724e+01  -2.3948571e-02
   1.1384778e+01  -2.5310640e-02
   1.1384778e+01  -2.5310640e-02
   1.1390985e+01  -2.5975123e-02
   1.1390985e+01  -2.5975123e-02
   1.1410246e+01  -2.7767192e-02
   1.1410246e+01  -2.7767192e-02
   1.1429458e+01  -2.9440542e-02
   1.1429458e+01  -2.9440542e-02
   1.1436946e+01  -3.0121429e-02
   1.1436946e+01  -3.0121429e-02
   1.1448719e+01  -3.1171576e-02
   1.1448719e+01  -3.1171576e-02
   1.1467980e+01  -3.2643793e-02
   1.1467980e+01  -3.2643793e-02
   1.1487192e+01  -3.3982414e-02
   1.1487192e+01  -3.3982414e-02
   1.1500887e+01  -3.4932118e-02
   1.1500887e+01  -3.4932118e-02
   1.1506453e+01  -3.5328768e-02
   1.1506453e+01  -3.5328768e-02
   1.1525714e+01  -3.6525567e-02
   1.1525714e+01  -3.6525567e-02
   1.1544926e+01  -3.7563498e-02
   1.1544926e+01  -3.7563498e-02
   1.1564187e+01  -3.8469310e-02
   1.1564187e+01  -3.8469310e-02
   1.1583399e+01  -3.9264581e-02
   1.1583399e+01  -3.9264581e-02
   1.1596749e+01  -3.9743054e-02
   1.1596749e+01  -3.9743054e-02
   1.1602660e+01  -3.9957094e-02
   1.1602660e+01  -3.9957094e-02
   1.1621921e+01  -4.0494581e-02
   1.1621921e+01  -4.0494581e-02
   1.1641133e+01  -4.0898719e-02
   1.1641133e+01  -4.0898719e-02
   1.1660394e+01  -4.1193990e-02
   1.1660394e+01  -4.1193990e-02
   1.1679655e+01  -4.1385714e-02
   1.1679655e+01  -4.1385714e-02
   1.1698867e+01  -4.1468522e-02
   1.1698867e+01  -4.1468522e-02
   1.1718128e+01  -4.1452217e-02
   1.1718128e+01  -4.1452217e-02
   1.1737340e+01  -4.1344877e-02
   1.1737340e+01  -4.1344877e-02
   1.1756601e+01  -4.1133202e-02
   1.1756601e+01  -4.1133202e-02
   1.1775862e+01  -4.0809754e-02
   1.1775862e+01  -4.0809754e-02
   1.1795074e+01  -4.0369212e-02
   1.1795074e+01  -4.0369212e-02
   1.1814335e+01  -3.9784138e-02
   1.1814335e+01  -3.9784138e-02
   1.1815369e+01  -3.9743054e-02
   1.1815369e+01  -3.9743054e-02
   1.1833596e+01  -3.9042167e-02
   1.1833596e+01  -3.9042167e-02
   1.1852808e+01  -3.8167931e-02
   1.1852808e+01  -3.8167931e-02
   1.1872069e+01  -3.7187389e-02
   1.1872069e+01  -3.7187389e-02
   1.1891281e+01  -3.6101133e-02
   1.1891281e+01  -3.6101133e-02
   1.1908473e+01  -3.4932118e-02
   1.1908473e+01  -3.4932118e-02
   1.1910542e+01  -3.4784729e-02
   1.1910542e+01  -3.4784729e-02
   1.1929803e+01  -3.3358768e-02
   1.1929803e+01  -3.3358768e-02
   1.1949015e+01  -3.1911921e-02
   1.1949015e+01  -3.1911921e-02
   1.1968276e+01  -3.0246700e-02
   1.1968276e+01  -3.0246700e-02
   1.1969507e+01  -3.0121429e-02
   1.1969507e+01  -3.0121429e-02
   1.1987537e+01  -2.8439163e-02
   1.1987537e+01  -2.8439163e-02
   1.2006749e+01  -2.6678325e-02
   1.2006749e+01  -2.6678325e-02
   1.2019606e+01  -2.5310640e-02
   1.2019606e+01  -2.5310640e-02
   1.2026010e+01  -2.4612118e-02
   1.2026010e+01  -2.4612118e-02
   1.2045222e+01  -2.2595123e-02
   1.2045222e+01  -2.2595123e-02
   1.2063547e+01  -2.0500000e-02
   1.2063547e+01  -2.0500000e-02
   1.2064483e+01  -2.0383892e-02
   1.2064483e+01  -2.0383892e-02
   1.2083744e+01  -1.8127537e-02
   1.2083744e+01  -1.8127537e-02
   1.2102956e+01  -1.5804138e-02
   1.2102956e+01  -1.5804138e-02
   1.2103842e+01  -1.5689212e-02
   1.2103842e+01  -1.5689212e-02
   1.2122217e+01  -1.3395764e-02
   1.2122217e+01  -1.3395764e-02
   1.2141478e+01  -1.0976158e-02
   1.2141478e+01  -1.0976158e-02
   1.2142167e+01  -1.0878522e-02
   1.2142167e+01  -1.0878522e-02
   1.2160690e+01  -8.4949261e-03
   1.2160690e+01  -8.4949261e-03
   1.2179310e+01  -6.0678818e-03
   1.2179310e+01  -6.0678818e-03
   1.2179951e+01  -5.9812808e-03
   1.2179951e+01  -5.9812808e-03
   1.2199212e+01  -3.4582069e-03
   1.2199212e+01  -3.4582069e-03
   1.2215369e+01  -1.2572414e-03
   1.2215369e+01  -1.2572414e-03
   1.2218424e+01  -8.1607882e-04
   1.2218424e+01  -8.1607882e-04
   1.2237685e+01   1.7767241e-03
   1.2237685e+01   1.7767241e-03
   1.2249951e+01   3.5535616e-03
   1.2249951e+01   3.5535616e-03
   1.2256897e+01   4.5832808e-03
   1.2256897e+01   4.5832808e-03
   1.2276158e+01   7.2631527e-03
   1.2276158e+01   7.2631527e-03
   1.2283399e+01   8.3642365e-03
   1.2283399e+01   8.3642365e-03
   1.2295419e+01   1.0161576e-02
   1.2295419e+01   1.0161576e-02
   1.2314631e+01   1.2938818e-02
   1.2314631e+01   1.2938818e-02
   1.2316108e+01   1.3174877e-02
   1.2316108e+01   1.3174877e-02
   1.2333892e+01   1.5808177e-02
   1.2333892e+01   1.5808177e-02
   1.2348325e+01   1.7985665e-02
   1.2348325e+01   1.7985665e-02
   1.2353153e+01   1.8744089e-02
   1.2353153e+01   1.8744089e-02
   1.2372365e+01   2.1523498e-02
   1.2372365e+01   2.1523498e-02
   1.2380690e+01   2.2796453e-02
   1.2380690e+01   2.2796453e-02
   1.2391626e+01   2.4443202e-02
   1.2391626e+01   2.4443202e-02
   1.2410837e+01   2.7122512e-02
   1.2410837e+01   2.7122512e-02
   1.2414138e+01   2.7607241e-02
   1.2414138e+01   2.7607241e-02
   1.2430099e+01   2.9840837e-02
   1.2430099e+01   2.9840837e-02
   1.2449360e+01   3.2407931e-02
   1.2449360e+01   3.2407931e-02
   1.2449409e+01   3.2418522e-02
   1.2449409e+01   3.2418522e-02
   1.2468571e+01   3.4895172e-02
   1.2468571e+01   3.4895172e-02
   1.2486946e+01   3.7230936e-02
   1.2486946e+01   3.7230936e-02
   1.2487833e+01   3.7352167e-02
   1.2487833e+01   3.7352167e-02
   1.2507094e+01   3.9756650e-02
   1.2507094e+01   3.9756650e-02
   1.2525665e+01   4.2046404e-02
   1.2525665e+01   4.2046404e-02
   1.2526305e+01   4.2132463e-02
   1.2526305e+01   4.2132463e-02
   1.2545567e+01   4.4289212e-02
   1.2545567e+01   4.4289212e-02
   1.2564778e+01   4.5955961e-02
   1.2564778e+01   4.5955961e-02
   1.2577931e+01   4.6869409e-02
   1.2577931e+01   4.6869409e-02
   1.2584039e+01   4.7299261e-02
   1.2584039e+01   4.7299261e-02
   1.2603300e+01   4.8146502e-02
   1.2603300e+01   4.8146502e-02
   1.2622512e+01   4.8596305e-02
   1.2622512e+01   4.8596305e-02
   1.2641773e+01   4.8718621e-02
   1.2641773e+01   4.8718621e-02
   1.2661034e+01   4.8611724e-02
   1.2661034e+01   4.8611724e-02
   1.2680246e+01   4.8342611e-02
   1.2680246e+01   4.8342611e-02
   1.2699507e+01   4.7921724e-02
   1.2699507e+01   4.7921724e-02
   1.2718768e+01   4.7350936e-02
   1.2718768e+01   4.7350936e-02
   1.2730788e+01   4.6869409e-02
   1.2730788e+01   4.6869409e-02
   1.2737980e+01   4.6576798e-02
   1.2737980e+01   4.6576798e-02
   1.2757241e+01   4.5638424e-02
   1.2757241e+01   4.5638424e-02
   1.2776453e+01   4.4611773e-02
   1.2776453e+01   4.4611773e-02
   1.2795714e+01   4.3508473e-02
   1.2795714e+01   4.3508473e-02
   1.2814975e+01   4.2169754e-02
   1.2814975e+01   4.2169754e-02
   1.2816355e+01   4.2046404e-02
   1.2816355e+01   4.2046404e-02
   1.2834187e+01   4.0583448e-02
   1.2834187e+01   4.0583448e-02
   1.2853448e+01   3.8888966e-02
   1.2853448e+01   3.8888966e-02
   1.2868571e+01   3.7230936e-02
   1.2868571e+01   3.7230936e-02
   1.2872709e+01   3.6758916e-02
   1.2872709e+01   3.6758916e-02
   1.2891921e+01   3.4525813e-02
   1.2891921e+01   3.4525813e-02
   1.2908079e+01   3.2418522e-02
   1.2908079e+01   3.2418522e-02
   1.2911182e+01   3.1988670e-02
   1.2911182e+01   3.1988670e-02
   1.2930394e+01   2.9408473e-02
   1.2930394e+01   2.9408473e-02
   1.2942759e+01   2.7607241e-02
   1.2942759e+01   2.7607241e-02
   1.2949655e+01   2.6574729e-02
   1.2949655e+01   2.6574729e-02
   1.2968916e+01   2.3860837e-02
   1.2968916e+01   2.3860837e-02
   1.2975764e+01   2.2796453e-02
   1.2975764e+01   2.2796453e-02
   1.2988128e+01   2.0922020e-02
   1.2988128e+01   2.0922020e-02
   1.3007389e+01   1.8068916e-02
   1.3007389e+01   1.8068916e-02
   1.3007882e+01   1.7985665e-02
   1.3007882e+01   1.7985665e-02
   1.3026650e+01   1.5161034e-02
   1.3026650e+01   1.5161034e-02
   1.3039458e+01   1.3174877e-02
   1.3039458e+01   1.3174877e-02
   1.3045862e+01   1.2156749e-02
   1.3045862e+01   1.2156749e-02
   1.3065123e+01   9.3462069e-03
   1.3065123e+01   9.3462069e-03
   1.3071379e+01   8.3642365e-03
   1.3071379e+01   8.3642365e-03
   1.3084335e+01   6.3891626e-03
   1.3084335e+01   6.3891626e-03
   1.3103596e+01   3.5625172e-03
   1.3103596e+01   3.5625172e-03
   1.3103645e+01   3.5535616e-03
   1.3103645e+01   3.5535616e-03
   1.3122857e+01   7.5948276e-04
   1.3122857e+01   7.5948276e-04
   1.3136502e+01  -1.2572414e-03
   1.3136502e+01  -1.2572414e-03
   1.3142069e+01  -2.1104975e-03
   1.3142069e+01  -2.1104975e-03
   1.3161330e+01  -4.7728867e-03
   1.3161330e+01  -4.7728867e-03
   1.3170246e+01  -6.0678818e-03
   1.3170246e+01  -6.0678818e-03
   1.3180591e+01  -7.5631527e-03
   1.3180591e+01  -7.5631527e-03
   1.3199803e+01  -1.0085911e-02
   1.3199803e+01  -1.0085911e-02
   1.3205517e+01  -1.0878522e-02
   1.3205517e+01  -1.0878522e-02
   1.3219064e+01  -1.2694138e-02
   1.3219064e+01  -1.2694138e-02
   1.3238276e+01  -1.5053645e-02
   1.3238276e+01  -1.5053645e-02
   1.3243202e+01  -1.5689212e-02
   1.3243202e+01  -1.5689212e-02
   1.3257537e+01  -1.7471330e-02
   1.3257537e+01  -1.7471330e-02
   1.3276798e+01  -1.9617094e-02
   1.3276798e+01  -1.9617094e-02
   1.3284286e+01  -2.0500000e-02
   1.3284286e+01  -2.0500000e-02
   1.3296010e+01  -2.1857833e-02
   1.3296010e+01  -2.1857833e-02
   1.3315271e+01  -2.3793498e-02
   1.3315271e+01  -2.3793498e-02
   1.3329852e+01  -2.5310640e-02
   1.3329852e+01  -2.5310640e-02
   1.3334532e+01  -2.5816995e-02
   1.3334532e+01  -2.5816995e-02
   1.3353744e+01  -2.7632167e-02
   1.3353744e+01  -2.7632167e-02
   1.3373005e+01  -2.9295813e-02
   1.3373005e+01  -2.9295813e-02
   1.3382167e+01  -3.0121429e-02
   1.3382167e+01  -3.0121429e-02
   1.3392266e+01  -3.1026700e-02
   1.3392266e+01  -3.1026700e-02
   1.3411478e+01  -3.2505616e-02
   1.3411478e+01  -3.2505616e-02
   1.3430739e+01  -3.3830443e-02
   1.3430739e+01  -3.3830443e-02
   1.3446946e+01  -3.4932118e-02
   1.3446946e+01  -3.4932118e-02
   1.3449951e+01  -3.5144828e-02
   1.3449951e+01  -3.5144828e-02
   1.3469212e+01  -3.6334581e-02
   1.3469212e+01  -3.6334581e-02
   1.3488473e+01  -3.7359458e-02
   1.3488473e+01  -3.7359458e-02
   1.3507685e+01  -3.8243695e-02
   1.3507685e+01  -3.8243695e-02
   1.3526946e+01  -3.9002414e-02
   1.3526946e+01  -3.9002414e-02
   1.3546207e+01  -3.9645714e-02
   1.3546207e+01  -3.9645714e-02
   1.3549803e+01  -3.9743054e-02
   1.3549803e+01  -3.9743054e-02
   1.3565419e+01  -4.0155567e-02
   1.3565419e+01  -4.0155567e-02
   1.3584680e+01  -4.0515123e-02
   1.3584680e+01  -4.0515123e-02
   1.3603892e+01  -4.0746946e-02
   1.3603892e+01  -4.0746946e-02
   1.3623153e+01  -4.0858522e-02
   1.3623153e+01  -4.0858522e-02
   1.3642414e+01  -4.0860246e-02
   1.3642414e+01  -4.0860246e-02
   1.3661626e+01  -4.0763645e-02
   1.3661626e+01  -4.0763645e-02
   1.3680887e+01  -4.0558867e-02
   1.3680887e+01  -4.0558867e-02
   1.3700148e+01  -4.0233103e-02
   1.3700148e+01  -4.0233103e-02
   1.3719360e+01  -3.9773596e-02
   1.3719360e+01  -3.9773596e-02
   1.3720296e+01  -3.9743054e-02
   1.3720296e+01  -3.9743054e-02
   1.3738621e+01  -3.9171379e-02
   1.3738621e+01  -3.9171379e-02
   1.3757833e+01  -3.8431034e-02
   1.3757833e+01  -3.8431034e-02
   1.3777094e+01  -3.7573793e-02
   1.3777094e+01  -3.7573793e-02
   1.3796355e+01  -3.6635074e-02
   1.3796355e+01  -3.6635074e-02
   1.3815567e+01  -3.5565567e-02
   1.3815567e+01  -3.5565567e-02
   1.3824926e+01  -3.4932118e-02
   1.3824926e+01  -3.4932118e-02
   1.3834828e+01  -3.4264286e-02
   1.3834828e+01  -3.4264286e-02
   1.3854089e+01  -3.2944138e-02
   1.3854089e+01  -3.2944138e-02
   1.3873300e+01  -3.1576207e-02
   1.3873300e+01  -3.1576207e-02
   1.3890690e+01  -3.0121429e-02
   1.3890690e+01  -3.0121429e-02
   1.3892562e+01  -2.9956010e-02
   1.3892562e+01  -2.9956010e-02
   1.3911773e+01  -2.8274138e-02
   1.3911773e+01  -2.8274138e-02
   1.3931034e+01  -2.6600246e-02
   1.3931034e+01  -2.6600246e-02
   1.3943645e+01  -2.5310640e-02
   1.3943645e+01  -2.5310640e-02
   1.3950296e+01  -2.4616700e-02
   1.3950296e+01  -2.4616700e-02
   1.3969507e+01  -2.2667488e-02
   1.3969507e+01  -2.2667488e-02
   1.3988768e+01  -2.0534778e-02
   1.3988768e+01  -2.0534778e-02
   1.3989064e+01  -2.0500000e-02
   1.3989064e+01  -2.0500000e-02
   1.4008030e+01  -1.8297291e-02
   1.4008030e+01  -1.8297291e-02
   1.4027241e+01  -1.6024384e-02
   1.4027241e+01  -1.6024384e-02
   1.4029754e+01  -1.5689212e-02
   1.4029754e+01  -1.5689212e-02
   1.4046502e+01  -1.3583054e-02
   1.4046502e+01  -1.3583054e-02
   1.4065764e+01  -1.1151626e-02
   1.4065764e+01  -1.1151626e-02
   1.4067685e+01  -1.0878522e-02
   1.4067685e+01  -1.0878522e-02
   1.4084975e+01  -8.5795074e-03
   1.4084975e+01  -8.5795074e-03
   1.4103547e+01  -6.0678818e-03
   1.4103547e+01  -6.0678818e-03
   1.4104236e+01  -5.9664532e-03
   1.4104236e+01  -5.9664532e-03
   1.4123448e+01  -3.3260788e-03
   1.4123448e+01  -3.3260788e-03
   1.4137882e+01  -1.2572414e-03
   1.4137882e+01  -1.2572414e-03
   1.4142709e+01  -5.3302956e-04
   1.4142709e+01  -5.3302956e-04
   1.4161970e+01   2.1609261e-03
   1.4161970e+01   2.1609261e-03
   1.4171182e+01   3.5535616e-03
   1.4171182e+01   3.5535616e-03
   1.4181182e+01   5.0614286e-03
   1.4181182e+01   5.0614286e-03
   1.4200443e+01   7.7882759e-03
   1.4200443e+01   7.7882759e-03
   1.4204138e+01   8.3642365e-03
   1.4204138e+01   8.3642365e-03
   1.4219704e+01   1.0658571e-02
   1.4219704e+01   1.0658571e-02
   1.4236749e+01   1.3174877e-02
   1.4236749e+01   1.3174877e-02
   1.4238916e+01   1.3515468e-02
   1.4238916e+01   1.3515468e-02
   1.4258177e+01   1.6308374e-02
   1.4258177e+01   1.6308374e-02
   1.4269261e+01   1.7985665e-02
   1.4269261e+01   1.7985665e-02
   1.4277389e+01   1.9237635e-02
   1.4277389e+01   1.9237635e-02
   1.4296650e+01   2.1935419e-02
   1.4296650e+01   2.1935419e-02
   1.4302365e+01   2.2796453e-02
   1.4302365e+01   2.2796453e-02
   1.4315911e+01   2.4755320e-02
   1.4315911e+01   2.4755320e-02
   1.4335123e+01   2.7388522e-02
   1.4335123e+01   2.7388522e-02
   1.4336650e+01   2.7607241e-02
   1.4336650e+01   2.7607241e-02
   1.4354384e+01   3.0005123e-02
   1.4354384e+01   3.0005123e-02
   1.4372857e+01   3.2418522e-02
   1.4372857e+01   3.2418522e-02
   1.4373645e+01   3.2524778e-02
   1.4373645e+01   3.2524778e-02
   1.4392857e+01   3.4936601e-02
   1.4392857e+01   3.4936601e-02
   1.4411330e+01   3.7230936e-02
   1.4411330e+01   3.7230936e-02
   1.4412118e+01   3.7337044e-02
   1.4412118e+01   3.7337044e-02
   1.4431330e+01   3.9691429e-02
   1.4431330e+01   3.9691429e-02
   1.4450591e+01   4.1999606e-02
   1.4450591e+01   4.1999606e-02
   1.4450985e+01   4.2046404e-02
   1.4450985e+01   4.2046404e-02
   1.4469852e+01   4.4141527e-02
   1.4469852e+01   4.4141527e-02
   1.4489064e+01   4.5774483e-02
   1.4489064e+01   4.5774483e-02
   1.4505369e+01   4.6869409e-02
   1.4505369e+01   4.6869409e-02
   1.4508325e+01   4.7073005e-02
   1.4508325e+01   4.7073005e-02
   1.4527586e+01   4.7895764e-02
   1.4527586e+01   4.7895764e-02
   1.4546798e+01   4.8315616e-02
   1.4546798e+01   4.8315616e-02
   1.4566059e+01   4.8422365e-02
   1.4566059e+01   4.8422365e-02
   1.4585320e+01   4.8308867e-02
   1.4585320e+01   4.8308867e-02
   1.4604532e+01   4.8028916e-02
   1.4604532e+01   4.8028916e-02
   1.4623793e+01   4.7579064e-02
   1.4623793e+01   4.7579064e-02
   1.4643005e+01   4.6941182e-02
   1.4643005e+01   4.6941182e-02
   1.4644631e+01   4.6869409e-02
   1.4644631e+01   4.6869409e-02
   1.4662266e+01   4.6094680e-02
   1.4662266e+01   4.6094680e-02
   1.4681527e+01   4.5120591e-02
   1.4681527e+01   4.5120591e-02
   1.4700739e+01   4.4066059e-02
   1.4700739e+01   4.4066059e-02
   1.4720000e+01   4.2870296e-02
   1.4720000e+01   4.2870296e-02
   1.4730296e+01   4.2046404e-02
   1.4730296e+01   4.2046404e-02
   1.4739261e+01   4.1334089e-02
   1.4739261e+01   4.1334089e-02
   1.4758473e+01   3.9687931e-02
   1.4758473e+01   3.9687931e-02
   1.4777734e+01   3.7771773e-02
   1.4777734e+01   3.7771773e-02
   1.4782167e+01   3.7230936e-02
   1.4782167e+01   3.7230936e-02
   1.4796946e+01   3.5497685e-02
   1.4796946e+01   3.5497685e-02
   1.4816207e+01   3.3192906e-02
   1.4816207e+01   3.3192906e-02
   1.4821773e+01   3.2418522e-02
   1.4821773e+01   3.2418522e-02
   1.4835468e+01   3.0574877e-02
   1.4835468e+01   3.0574877e-02
   1.4854680e+01   2.7970788e-02
   1.4854680e+01   2.7970788e-02
   1.4857044e+01   2.7607241e-02
   1.4857044e+01   2.7607241e-02
   1.4873941e+01   2.5168473e-02
   1.4873941e+01   2.5168473e-02
   1.4889803e+01   2.2796453e-02
   1.4889803e+01   2.2796453e-02
   1.4893202e+01   2.2264433e-02
   1.4893202e+01   2.2264433e-02
   1.4912414e+01   1.9411034e-02
   1.4912414e+01   1.9411034e-02
   1.4921379e+01   1.7985665e-02
   1.4921379e+01   1.7985665e-02
   1.4931675e+01   1.6352562e-02
   1.4931675e+01   1.6352562e-02
   1.4950887e+01   1.3429163e-02
   1.4950887e+01   1.3429163e-02
   1.4952463e+01   1.3174877e-02
   1.4952463e+01   1.3174877e-02
   1.4970148e+01   1.0422315e-02
   1.4970148e+01   1.0422315e-02
   1.4983202e+01   8.3642365e-03
   1.4983202e+01   8.3642365e-03
   1.4989409e+01   7.3610837e-03
   1.4989409e+01   7.3610837e-03
   1.5008621e+01   4.5189803e-03
   1.5008621e+01   4.5189803e-03
   1.5014778e+01   3.5535616e-03
   1.5014778e+01   3.5535616e-03
   1.5027882e+01   1.5606207e-03
   1.5027882e+01   1.5606207e-03
   1.5047143e+01  -1.2496059e-03
   1.5047143e+01  -1.2496059e-03
   1.5047192e+01  -1.2572414e-03
   1.5047192e+01  -1.2572414e-03
   1.5066355e+01  -4.0154975e-03
   1.5066355e+01  -4.0154975e-03
   1.5080542e+01  -6.0678818e-03
   1.5080542e+01  -6.0678818e-03
   1.5085616e+01  -6.8283744e-03
   1.5085616e+01  -6.8283744e-03
   1.5104828e+01  -9.4318719e-03
   1.5104828e+01  -9.4318719e-03
   1.5115123e+01  -1.0878522e-02
   1.5115123e+01  -1.0878522e-02
   1.5124089e+01  -1.2150197e-02
   1.5124089e+01  -1.2150197e-02
   1.5143350e+01  -1.4569360e-02
   1.5143350e+01  -1.4569360e-02
   1.5151872e+01  -1.5689212e-02
   1.5151872e+01  -1.5689212e-02
   1.5162562e+01  -1.7080197e-02
   1.5162562e+01  -1.7080197e-02
   1.5181823e+01  -1.9263251e-02
   1.5181823e+01  -1.9263251e-02
   1.5192266e+01  -2.0500000e-02
   1.5192266e+01  -2.0500000e-02
   1.5201084e+01  -2.1544680e-02
   1.5201084e+01  -2.1544680e-02
   1.5220296e+01  -2.3530591e-02
   1.5220296e+01  -2.3530591e-02
   1.5237241e+01  -2.5310640e-02
   1.5237241e+01  -2.5310640e-02
   1.5239557e+01  -2.5567882e-02
   1.5239557e+01  -2.5567882e-02
   1.5258818e+01  -2.7447882e-02
   1.5258818e+01  -2.7447882e-02
   1.5278030e+01  -2.9128424e-02
   1.5278030e+01  -2.9128424e-02
   1.5289015e+01  -3.0121429e-02
   1.5289015e+01  -3.0121429e-02
   1.5297291e+01  -3.0877980e-02
   1.5297291e+01  -3.0877980e-02
   1.5316502e+01  -3.2384828e-02
   1.5316502e+01  -3.2384828e-02
   1.5335764e+01  -3.3719458e-02
   1.5335764e+01  -3.3719458e-02
   1.5353596e+01  -3.4932118e-02
   1.5353596e+01  -3.4932118e-02
   1.5355025e+01  -3.5032660e-02
   1.5355025e+01  -3.5032660e-02
   1.5374236e+01  -3.6239310e-02
   1.5374236e+01  -3.6239310e-02
   1.5393498e+01  -3.7274433e-02
   1.5393498e+01  -3.7274433e-02
   1.5412759e+01  -3.8166749e-02
   1.5412759e+01  -3.8166749e-02
   1.5431970e+01  -3.8932660e-02
   1.5431970e+01  -3.8932660e-02
   1.5451232e+01  -3.9582562e-02
   1.5451232e+01  -3.9582562e-02
   1.5457094e+01  -3.9743054e-02
   1.5457094e+01  -3.9743054e-02
   1.5470443e+01  -4.0103596e-02
   1.5470443e+01  -4.0103596e-02
   1.5489704e+01  -4.0472857e-02
   1.5489704e+01  -4.0472857e-02
   1.5508966e+01  -4.0714039e-02
   1.5508966e+01  -4.0714039e-02
   1.5528177e+01  -4.0836207e-02
   1.5528177e+01  -4.0836207e-02
   1.5547438e+01  -4.0846749e-02
   1.5547438e+01  -4.0846749e-02
   1.5566700e+01  -4.0758522e-02
   1.5566700e+01  -4.0758522e-02
   1.5585911e+01  -4.0564138e-02
   1.5585911e+01  -4.0564138e-02
   1.5605172e+01  -4.0249704e-02
   1.5605172e+01  -4.0249704e-02
   1.5624384e+01  -3.9803251e-02
   1.5624384e+01  -3.9803251e-02
   1.5626305e+01  -3.9743054e-02
   1.5626305e+01  -3.9743054e-02
   1.5643645e+01  -3.9214089e-02
   1.5643645e+01  -3.9214089e-02
   1.5662906e+01  -3.8490197e-02
   1.5662906e+01  -3.8490197e-02
   1.5682118e+01  -3.7647488e-02
   1.5682118e+01  -3.7647488e-02
   1.5701379e+01  -3.6721429e-02
   1.5701379e+01  -3.6721429e-02
   1.5720640e+01  -3.5674828e-02
   1.5720640e+01  -3.5674828e-02
   1.5731872e+01  -3.4932118e-02
   1.5731872e+01  -3.4932118e-02
   1.5739852e+01  -3.4399310e-02
   1.5739852e+01  -3.4399310e-02
   1.5759113e+01  -3.3085665e-02
   1.5759113e+01  -3.3085665e-02
   1.5778374e+01  -3.1730345e-02
   1.5778374e+01  -3.1730345e-02
   1.5797586e+01  -3.0148916e-02
   1.5797586e+01  -3.0148916e-02
   1.5797882e+01  -3.0121429e-02
   1.5797882e+01  -3.0121429e-02
   1.5816847e+01  -2.8446502e-02
   1.5816847e+01  -2.8446502e-02
   1.5836059e+01  -2.6766995e-02
   1.5836059e+01  -2.6766995e-02
   1.5850345e+01  -2.5310640e-02
   1.5850345e+01  -2.5310640e-02
   1.5855320e+01  -2.4778768e-02
   1.5855320e+01  -2.4778768e-02
   1.5874581e+01  -2.2800493e-02
   1.5874581e+01  -2.2800493e-02
   1.5893793e+01  -2.0678966e-02
   1.5893793e+01  -2.0678966e-02
   1.5895222e+01  -2.0500000e-02
   1.5895222e+01  -2.0500000e-02
   1.5913054e+01  -1.8417340e-02
   1.5913054e+01  -1.8417340e-02
   1.5932315e+01  -1.6163251e-02
   1.5932315e+01  -1.6163251e-02
   1.5935862e+01  -1.5689212e-02
   1.5935862e+01  -1.5689212e-02
   1.5951527e+01  -1.3718128e-02
   1.5951527e+01  -1.3718128e-02
   1.5970788e+01  -1.1327044e-02
   1.5970788e+01  -1.1327044e-02
   1.5973990e+01  -1.0878522e-02
   1.5973990e+01  -1.0878522e-02
   1.5990000e+01  -8.7649261e-03
   1.5990000e+01  -8.7649261e-03
   1.6009261e+01  -6.2329064e-03
   1.6009261e+01  -6.2329064e-03
   1.6010394e+01  -6.0678818e-03
   1.6010394e+01  -6.0678818e-03
   1.6028522e+01  -3.6092759e-03
   1.6028522e+01  -3.6092759e-03
   1.6045419e+01  -1.2572414e-03
   1.6045419e+01  -1.2572414e-03
   1.6047734e+01  -9.1502463e-04
   1.6047734e+01  -9.1502463e-04
   1.6066995e+01   1.7404631e-03
   1.6066995e+01   1.7404631e-03
   1.6079409e+01   3.5535616e-03
   1.6079409e+01   3.5535616e-03
   1.6086256e+01   4.5794631e-03
   1.6086256e+01   4.5794631e-03
   1.6105468e+01   7.2681281e-03
   1.6105468e+01   7.2681281e-03
   1.6112709e+01   8.3642365e-03
   1.6112709e+01   8.3642365e-03
   1.6124729e+01   1.0154532e-02
   1.6124729e+01   1.0154532e-02
   1.6143941e+01   1.2897537e-02
   1.6143941e+01   1.2897537e-02
   1.6145764e+01   1.3174877e-02
   1.6145764e+01   1.3174877e-02
   1.6163202e+01   1.5725961e-02
   1.6163202e+01   1.5725961e-02
   1.6178473e+01   1.7985665e-02
   1.6178473e+01   1.7985665e-02
   1.6182463e+01   1.8603744e-02
   1.6182463e+01   1.8603744e-02
   1.6201675e+01   2.1358768e-02
   1.6201675e+01   2.1358768e-02
   1.6211182e+01   2.2796453e-02
   1.6211182e+01   2.2796453e-02
   1.6220936e+01   2.4264877e-02
   1.6220936e+01   2.4264877e-02
   1.6240197e+01   2.6928128e-02
   1.6240197e+01   2.6928128e-02
   1.6244778e+01   2.7607241e-02
   1.6244778e+01   2.7607241e-02
   1.6259409e+01   2.9673596e-02
   1.6259409e+01   2.9673596e-02
   1.6278670e+01   3.2231330e-02
   1.6278670e+01   3.2231330e-02
   1.6280000e+01   3.2418522e-02
   1.6280000e+01   3.2418522e-02
   1.6297882e+01   3.4764828e-02
   1.6297882e+01   3.4764828e-02
   1.6317143e+01   3.7230788e-02
   1.6317143e+01   3.7230788e-02
   1.6317143e+01   3.7230936e-02
   1.6317143e+01   3.7230936e-02
   1.6336404e+01   3.9686897e-02
   1.6336404e+01   3.9686897e-02
   1.6355271e+01   4.2046404e-02
   1.6355271e+01   4.2046404e-02
   1.6355616e+01   4.2095911e-02
   1.6355616e+01   4.2095911e-02
   1.6374877e+01   4.4292463e-02
   1.6374877e+01   4.4292463e-02
   1.6394138e+01   4.5984729e-02
   1.6394138e+01   4.5984729e-02
   1.6406700e+01   4.6869409e-02
   1.6406700e+01   4.6869409e-02
   1.6413350e+01   4.7339360e-02
   1.6413350e+01   4.7339360e-02
   1.6432611e+01   4.8172906e-02
   1.6432611e+01   4.8172906e-02
   1.6451872e+01   4.8590296e-02
   1.6451872e+01   4.8590296e-02
   1.6471084e+01   4.8676207e-02
   1.6471084e+01   4.8676207e-02
   1.6490345e+01   4.8527783e-02
   1.6490345e+01   4.8527783e-02
   1.6509557e+01   4.8204926e-02
   1.6509557e+01   4.8204926e-02
   1.6528818e+01   4.7713399e-02
   1.6528818e+01   4.7713399e-02
   1.6548079e+01   4.7031034e-02
   1.6548079e+01   4.7031034e-02
   1.6551429e+01   4.6869409e-02
   1.6551429e+01   4.6869409e-02
   1.6567291e+01   4.6122562e-02
   1.6567291e+01   4.6122562e-02
   1.6586552e+01   4.5095369e-02
   1.6586552e+01   4.5095369e-02
   1.6605813e+01   4.3993990e-02
   1.6605813e+01   4.3993990e-02
   1.6625025e+01   4.2734680e-02
   1.6625025e+01   4.2734680e-02
   1.6633202e+01   4.2046404e-02
   1.6633202e+01   4.2046404e-02
   1.6644286e+01   4.1130788e-02
   1.6644286e+01   4.1130788e-02
   1.6663498e+01   3.9420739e-02
   1.6663498e+01   3.9420739e-02
   1.6682759e+01   3.7357044e-02
   1.6682759e+01   3.7357044e-02
   1.6683744e+01   3.7230936e-02
   1.6683744e+01   3.7230936e-02
   1.6702020e+01   3.5024975e-02
   1.6702020e+01   3.5024975e-02
   1.6721232e+01   3.2531527e-02
   1.6721232e+01   3.2531527e-02
   1.6722020e+01   3.2418522e-02
   1.6722020e+01   3.2418522e-02
   1.6740493e+01   2.9843005e-02
   1.6740493e+01   2.9843005e-02
   1.6755665e+01   2.7607241e-02
   1.6755665e+01   2.7607241e-02
   1.6759754e+01   2.6977291e-02
   1.6759754e+01   2.6977291e-02
   1.6778966e+01   2.4168374e-02
   1.6778966e+01   2.4168374e-02
   1.6787635e+01   2.2796453e-02
   1.6787635e+01   2.2796453e-02
   1.6798227e+01   2.1142069e-02
   1.6798227e+01   2.1142069e-02
   1.6817438e+01   1.8241429e-02
   1.6817438e+01   1.8241429e-02
   1.6819015e+01   1.7985665e-02
   1.6819015e+01   1.7985665e-02
   1.6836700e+01   1.5248571e-02
   1.6836700e+01   1.5248571e-02
   1.6849901e+01   1.3174877e-02
   1.6849901e+01   1.3174877e-02
   1.6855961e+01   1.2191823e-02
   1.6855961e+01   1.2191823e-02
   1.6875172e+01   9.3319704e-03
   1.6875172e+01   9.3319704e-03
   1.6881281e+01   8.3642365e-03
   1.6881281e+01   8.3642365e-03
   1.6894433e+01   6.3279803e-03
   1.6894433e+01   6.3279803e-03
   1.6912857e+01   3.5535616e-03
   1.6912857e+01   3.5535616e-03
   1.6913695e+01   3.4221675e-03
   1.6913695e+01   3.4221675e-03
   1.6932906e+01   5.6129064e-04
   1.6932906e+01   5.6129064e-04
   1.6944877e+01  -1.2572414e-03
   1.6944877e+01  -1.2572414e-03
   1.6952167e+01  -2.3881133e-03
   1.6952167e+01  -2.3881133e-03
   1.6971379e+01  -5.0829557e-03
   1.6971379e+01  -5.0829557e-03
   1.6978079e+01  -6.0678818e-03
   1.6978079e+01  -6.0678818e-03
   1.6990640e+01  -7.8783251e-03
   1.6990640e+01  -7.8783251e-03
   1.7009901e+01  -1.0432414e-02
   1.7009901e+01  -1.0432414e-02
   1.7013054e+01  -1.0878522e-02
   1.7013054e+01  -1.0878522e-02
   1.7029113e+01  -1.3003744e-02
   1.7029113e+01  -1.3003744e-02
   1.7048374e+01  -1.5392660e-02
   1.7048374e+01  -1.5392660e-02
   1.7050640e+01  -1.5689212e-02
   1.7050640e+01  -1.5689212e-02
   1.7067635e+01  -1.7784631e-02
   1.7067635e+01  -1.7784631e-02
   1.7086847e+01  -1.9989261e-02
   1.7086847e+01  -1.9989261e-02
   1.7091084e+01  -2.0500000e-02
   1.7091084e+01  -2.0500000e-02
   1.7106108e+01  -2.2233103e-02
   1.7106108e+01  -2.2233103e-02
   1.7125369e+01  -2.4188719e-02
   1.7125369e+01  -2.4188719e-02
   1.7135862e+01  -2.5310640e-02
   1.7135862e+01  -2.5310640e-02
   1.7144581e+01  -2.6247586e-02
   1.7144581e+01  -2.6247586e-02
   1.7163842e+01  -2.8034089e-02
   1.7163842e+01  -2.8034089e-02
   1.7183054e+01  -2.9764828e-02
   1.7183054e+01  -2.9764828e-02
   1.7186847e+01  -3.0121429e-02
   1.7186847e+01  -3.0121429e-02
   1.7202315e+01  -3.1505862e-02
   1.7202315e+01  -3.1505862e-02
   1.7221576e+01  -3.2972660e-02
   1.7221576e+01  -3.2972660e-02
   1.7240788e+01  -3.4331823e-02
   1.7240788e+01  -3.4331823e-02
   1.7249310e+01  -3.4932118e-02
   1.7249310e+01  -3.4932118e-02
   1.7260049e+01  -3.5681576e-02
   1.7260049e+01  -3.5681576e-02
   1.7279310e+01  -3.6828128e-02
   1.7279310e+01  -3.6828128e-02
   1.7298522e+01  -3.7805025e-02
   1.7298522e+01  -3.7805025e-02
   1.7317783e+01  -3.8635074e-02
   1.7317783e+01  -3.8635074e-02
   1.7336995e+01  -3.9334631e-02
   1.7336995e+01  -3.9334631e-02
   1.7350788e+01  -3.9743054e-02
   1.7350788e+01  -3.9743054e-02
   1.7356256e+01  -3.9907192e-02
   1.7356256e+01  -3.9907192e-02
   1.7375517e+01  -4.0321478e-02
   1.7375517e+01  -4.0321478e-02
   1.7394729e+01  -4.0595567e-02
   1.7394729e+01  -4.0595567e-02
   1.7413990e+01  -4.0744877e-02
   1.7413990e+01  -4.0744877e-02
   1.7433251e+01  -4.0774236e-02
   1.7433251e+01  -4.0774236e-02
   1.7452463e+01  -4.0700099e-02
   1.7452463e+01  -4.0700099e-02
   1.7471724e+01  -4.0520837e-02
   1.7471724e+01  -4.0520837e-02
   1.7490936e+01  -4.0219606e-02
   1.7490936e+01  -4.0219606e-02
   1.7510197e+01  -3.9785468e-02
   1.7510197e+01  -3.9785468e-02
   1.7511576e+01  -3.9743054e-02
   1.7511576e+01  -3.9743054e-02
   1.7529458e+01  -3.9210000e-02
   1.7529458e+01  -3.9210000e-02
   1.7548670e+01  -3.8497833e-02
   1.7548670e+01  -3.8497833e-02
   1.7567931e+01  -3.7663941e-02
   1.7567931e+01  -3.7663941e-02
   1.7587192e+01  -3.6744926e-02
   1.7587192e+01  -3.6744926e-02
   1.7606404e+01  -3.5707980e-02
   1.7606404e+01  -3.5707980e-02
   1.7618325e+01  -3.4932118e-02
   1.7618325e+01  -3.4932118e-02
   1.7625665e+01  -3.4444384e-02
   1.7625665e+01  -3.4444384e-02
   1.7644926e+01  -3.3135025e-02
   1.7644926e+01  -3.3135025e-02
   1.7664138e+01  -3.1788325e-02
   1.7664138e+01  -3.1788325e-02
   1.7683399e+01  -3.0232020e-02
   1.7683399e+01  -3.0232020e-02
   1.7684581e+01  -3.0121429e-02
   1.7684581e+01  -3.0121429e-02
   1.7702611e+01  -2.8531527e-02
   1.7702611e+01  -2.8531527e-02
   1.7721872e+01  -2.6861232e-02
   1.7721872e+01  -2.6861232e-02
   1.7737192e+01  -2.5310640e-02
   1.7737192e+01  -2.5310640e-02
   1.7741133e+01  -2.4896207e-02
   1.7741133e+01  -2.4896207e-02
   1.7760345e+01  -2.2930591e-02
   1.7760345e+01  -2.2930591e-02
   1.7779606e+01  -2.0880985e-02
   1.7779606e+01  -2.0880985e-02
   1.7782759e+01  -2.0500000e-02
   1.7782759e+01  -2.0500000e-02
   1.7798867e+01  -1.8665025e-02
   1.7798867e+01  -1.8665025e-02
   1.7818079e+01  -1.6540246e-02
   1.7818079e+01  -1.6540246e-02
   1.7824926e+01  -1.5689212e-02
   1.7824926e+01  -1.5689212e-02
   1.7837340e+01  -1.4178227e-02
   1.7837340e+01  -1.4178227e-02
   1.7856552e+01  -1.1940148e-02
   1.7856552e+01  -1.1940148e-02
   1.7864631e+01  -1.0878522e-02
   1.7864631e+01  -1.0878522e-02
   1.7875813e+01  -9.4306897e-03
   1.7875813e+01  -9.4306897e-03
   1.7895074e+01  -7.0328571e-03
   1.7895074e+01  -7.0328571e-03
   1.7901921e+01  -6.0678818e-03
   1.7901921e+01  -6.0678818e-03
   1.7914286e+01  -4.3748867e-03
   1.7914286e+01  -4.3748867e-03
   1.7933547e+01  -1.8201084e-03
   1.7933547e+01  -1.8201084e-03
   1.7937340e+01  -1.2572414e-03
   1.7937340e+01  -1.2572414e-03
   1.7952808e+01   9.2420197e-04
   1.7952808e+01   9.2420197e-04
   1.7971281e+01   3.5535616e-03
   1.7971281e+01   3.5535616e-03
   1.7972020e+01   3.6695369e-03
   1.7972020e+01   3.6695369e-03
   1.7991281e+01   6.4391133e-03
   1.7991281e+01   6.4391133e-03
   1.8004089e+01   8.3642365e-03
   1.8004089e+01   8.3642365e-03
   1.8010493e+01   9.3590148e-03
   1.8010493e+01   9.3590148e-03
   1.8029754e+01   1.2116207e-02
   1.8029754e+01   1.2116207e-02
   1.8036601e+01   1.3174877e-02
   1.8036601e+01   1.3174877e-02
   1.8049015e+01   1.5046847e-02
   1.8049015e+01   1.5046847e-02
   1.8068227e+01   1.7826798e-02
   1.8068227e+01   1.7826798e-02
   1.8069261e+01   1.7985665e-02
   1.8069261e+01   1.7985665e-02
   1.8087488e+01   2.0631626e-02
   1.8087488e+01   2.0631626e-02
   1.8102365e+01   2.2796453e-02
   1.8102365e+01   2.2796453e-02
   1.8106749e+01   2.3463399e-02
   1.8106749e+01   2.3463399e-02
   1.8125961e+01   2.6108916e-02
   1.8125961e+01   2.6108916e-02
   1.8136453e+01   2.7607241e-02
   1.8136453e+01   2.7607241e-02
   1.8145222e+01   2.8866010e-02
   1.8145222e+01   2.8866010e-02
   1.8164433e+01   3.1330936e-02
   1.8164433e+01   3.1330936e-02
   1.8172562e+01   3.2418522e-02
   1.8172562e+01   3.2418522e-02
   1.8183695e+01   3.3898325e-02
   1.8183695e+01   3.3898325e-02
   1.8202956e+01   3.6195468e-02
   1.8202956e+01   3.6195468e-02
   1.8210985e+01   3.7230936e-02
   1.8210985e+01   3.7230936e-02
   1.8222167e+01   3.8659360e-02
   1.8222167e+01   3.8659360e-02
   1.8241429e+01   4.0892808e-02
   1.8241429e+01   4.0892808e-02
   1.8250936e+01   4.2046404e-02
   1.8250936e+01   4.2046404e-02
   1.8260690e+01   4.3228966e-02
   1.8260690e+01   4.3228966e-02
   1.8279901e+01   4.5082857e-02
   1.8279901e+01   4.5082857e-02
   1.8299163e+01   4.6566108e-02
   1.8299163e+01   4.6566108e-02
   1.8304384e+01   4.6869409e-02
   1.8304384e+01   4.6869409e-02
   1.8318424e+01   4.7647635e-02
   1.8318424e+01   4.7647635e-02
   1.8337635e+01   4.8243251e-02
   1.8337635e+01   4.8243251e-02
   1.8356897e+01   4.8474483e-02
   1.8356897e+01   4.8474483e-02
   1.8376108e+01   4.8442315e-02
   1.8376108e+01   4.8442315e-02
   1.8395369e+01   4.8217685e-02
   1.8395369e+01   4.8217685e-02
   1.8414631e+01   4.7813399e-02
   1.8414631e+01   4.7813399e-02
   1.8433842e+01   4.7219557e-02
   1.8433842e+01   4.7219557e-02
   1.8441970e+01   4.6869409e-02
   1.8441970e+01   4.6869409e-02
   1.8453103e+01   4.6387586e-02
   1.8453103e+01   4.6387586e-02
   1.8472365e+01   4.5392660e-02
   1.8472365e+01   4.5392660e-02
   1.8491576e+01   4.4302167e-02
   1.8491576e+01   4.4302167e-02
   1.8510837e+01   4.3071429e-02
   1.8510837e+01   4.3071429e-02
   1.8523202e+01   4.2046404e-02
   1.8523202e+01   4.2046404e-02
   1.8530049e+01   4.1469310e-02
   1.8530049e+01   4.1469310e-02
   1.8549310e+01   3.9722709e-02
   1.8549310e+01   3.9722709e-02
   1.8568571e+01   3.7672365e-02
   1.8568571e+01   3.7672365e-02
   1.8571921e+01   3.7230936e-02
   1.8571921e+01   3.7230936e-02
   1.8587783e+01   3.5251330e-02
   1.8587783e+01   3.5251330e-02
   1.8607044e+01   3.2710197e-02
   1.8607044e+01   3.2710197e-02
   1.8608916e+01   3.2418522e-02
   1.8608916e+01   3.2418522e-02
   1.8626305e+01   2.9914975e-02
   1.8626305e+01   2.9914975e-02
   1.8641527e+01   2.7607241e-02
   1.8641527e+01   2.7607241e-02
   1.8645517e+01   2.6968325e-02
   1.8645517e+01   2.6968325e-02
   1.8664778e+01   2.4085911e-02
   1.8664778e+01   2.4085911e-02
   1.8672709e+01   2.2796453e-02
   1.8672709e+01   2.2796453e-02
   1.8683990e+01   2.0981773e-02
   1.8683990e+01   2.0981773e-02
   1.8703103e+01   1.7985665e-02
   1.8703103e+01   1.7985665e-02
   1.8703251e+01   1.7959655e-02
   1.8703251e+01   1.7959655e-02
   1.8722512e+01   1.4909852e-02
   1.8722512e+01   1.4909852e-02
   1.8733054e+01   1.3174877e-02
   1.8733054e+01   1.3174877e-02
   1.8741724e+01   1.1731724e-02
   1.8741724e+01   1.1731724e-02
   1.8760985e+01   8.7144828e-03
   1.8760985e+01   8.7144828e-03
   1.8763054e+01   8.3642365e-03
   1.8763054e+01   8.3642365e-03
   1.8780246e+01   5.6062562e-03
   1.8780246e+01   5.6062562e-03
   1.8792956e+01   3.5535616e-03
   1.8792956e+01   3.5535616e-03
   1.8799458e+01   2.4784729e-03
   1.8799458e+01   2.4784729e-03
   1.8818719e+01  -3.9943202e-04
   1.8818719e+01  -3.9943202e-04
   1.8824138e+01  -1.2572414e-03
   1.8824138e+01  -1.2572414e-03
   1.8837931e+01  -3.3739409e-03
   1.8837931e+01  -3.3739409e-03
   1.8856108e+01  -6.0678818e-03
   1.8856108e+01  -6.0678818e-03
   1.8857192e+01  -6.2395074e-03
   1.8857192e+01  -6.2395074e-03
   1.8876453e+01  -9.0136453e-03
   1.8876453e+01  -9.0136453e-03
   1.8889261e+01  -1.0878522e-02
   1.8889261e+01  -1.0878522e-02
   1.8895665e+01  -1.1839261e-02
   1.8895665e+01  -1.1839261e-02
   1.8914926e+01  -1.4366158e-02
   1.8914926e+01  -1.4366158e-02
   1.8924778e+01  -1.5689212e-02
   1.8924778e+01  -1.5689212e-02
   1.8934187e+01  -1.6953793e-02
   1.8934187e+01  -1.6953793e-02
   1.8953399e+01  -1.9179901e-02
   1.8953399e+01  -1.9179901e-02
   1.8964532e+01  -2.0500000e-02
   1.8964532e+01  -2.0500000e-02
   1.8972660e+01  -2.1477291e-02
   1.8972660e+01  -2.1477291e-02
   1.8991921e+01  -2.3469655e-02
   1.8991921e+01  -2.3469655e-02
   1.9009458e+01  -2.5310640e-02
   1.9009458e+01  -2.5310640e-02
   1.9011133e+01  -2.5497833e-02
   1.9011133e+01  -2.5497833e-02
   1.9030394e+01  -2.7394631e-02
   1.9030394e+01  -2.7394631e-02
   1.9049606e+01  -2.9098621e-02
   1.9049606e+01  -2.9098621e-02
   1.9060591e+01  -3.0121429e-02
   1.9060591e+01  -3.0121429e-02
   1.9068867e+01  -3.0900837e-02
   1.9068867e+01  -3.0900837e-02
   1.9088128e+01  -3.2469064e-02
   1.9088128e+01  -3.2469064e-02
   1.9107340e+01  -3.3878768e-02
   1.9107340e+01  -3.3878768e-02
   1.9121872e+01  -3.4932118e-02
   1.9121872e+01  -3.4932118e-02
   1.9126601e+01  -3.5287833e-02
   1.9126601e+01  -3.5287833e-02
   1.9145862e+01  -3.6518227e-02
   1.9145862e+01  -3.6518227e-02
   1.9165074e+01  -3.7537833e-02
   1.9165074e+01  -3.7537833e-02
   1.9184335e+01  -3.8368916e-02
   1.9184335e+01  -3.8368916e-02
   1.9203547e+01  -3.9027340e-02
   1.9203547e+01  -3.9027340e-02
   1.9222808e+01  -3.9524581e-02
   1.9222808e+01  -3.9524581e-02
   1.9234975e+01  -3.9743054e-02
   1.9234975e+01  -3.9743054e-02
   1.9242069e+01  -3.9870197e-02
   1.9242069e+01  -3.9870197e-02
   1.9261281e+01  -4.0060739e-02
   1.9261281e+01  -4.0060739e-02
   1.9280542e+01  -4.0105813e-02
   1.9280542e+01  -4.0105813e-02
   1.9299803e+01  -4.0031527e-02
   1.9299803e+01  -4.0031527e-02
   1.9319015e+01  -3.9842562e-02
   1.9319015e+01  -3.9842562e-02
   1.9324926e+01  -3.9743054e-02
   1.9324926e+01  -3.9743054e-02
   1.9338276e+01  -3.9520493e-02
   1.9338276e+01  -3.9520493e-02
   1.9357488e+01  -3.9074335e-02
   1.9357488e+01  -3.9074335e-02
   1.9376749e+01  -3.8483300e-02
   1.9376749e+01  -3.8483300e-02
   1.9396010e+01  -3.7752020e-02
   1.9396010e+01  -3.7752020e-02
   1.9415222e+01  -3.6924286e-02
   1.9415222e+01  -3.6924286e-02
   1.9434483e+01  -3.6002660e-02
   1.9434483e+01  -3.6002660e-02
   1.9453153e+01  -3.4932118e-02
   1.9453153e+01  -3.4932118e-02
   1.9453744e+01  -3.4896404e-02
   1.9453744e+01  -3.4896404e-02
   1.9472956e+01  -3.3644433e-02
   1.9472956e+01  -3.3644433e-02
   1.9492217e+01  -3.2367488e-02
   1.9492217e+01  -3.2367488e-02
   1.9511478e+01  -3.0981478e-02
   1.9511478e+01  -3.0981478e-02
   1.9521429e+01  -3.0121429e-02
   1.9521429e+01  -3.0121429e-02
   1.9530690e+01  -2.9320296e-02
   1.9530690e+01  -2.9320296e-02
   1.9549951e+01  -2.7703498e-02
   1.9549951e+01  -2.7703498e-02
   1.9569163e+01  -2.6016798e-02
   1.9569163e+01  -2.6016798e-02
   1.9576158e+01  -2.5310640e-02
   1.9576158e+01  -2.5310640e-02
   1.9588424e+01  -2.4088473e-02
   1.9588424e+01  -2.4088473e-02
   1.9607685e+01  -2.2253498e-02
   1.9607685e+01  -2.2253498e-02
   1.9624039e+01  -2.0500000e-02
   1.9624039e+01  -2.0500000e-02
   1.9626897e+01  -2.0175714e-02
   1.9626897e+01  -2.0175714e-02
   1.9646158e+01  -1.8118768e-02
   1.9646158e+01  -1.8118768e-02
   1.9665419e+01  -1.6015714e-02
   1.9665419e+01  -1.6015714e-02
   1.9668079e+01  -1.5689212e-02
   1.9668079e+01  -1.5689212e-02
   1.9684631e+01  -1.3781133e-02
   1.9684631e+01  -1.3781133e-02
   1.9703892e+01  -1.1627143e-02
   1.9703892e+01  -1.1627143e-02
   1.9709754e+01  -1.0878522e-02
   1.9709754e+01  -1.0878522e-02
   1.9723103e+01  -9.2345813e-03
   1.9723103e+01  -9.2345813e-03
   1.9742365e+01  -6.9281773e-03
   1.9742365e+01  -6.9281773e-03
   1.9748670e+01  -6.0678818e-03
   1.9748670e+01  -6.0678818e-03
   1.9761626e+01  -4.3549212e-03
   1.9761626e+01  -4.3549212e-03
   1.9780837e+01  -1.8682611e-03
   1.9780837e+01  -1.8682611e-03
   1.9785074e+01  -1.2572414e-03
   1.9785074e+01  -1.2572414e-03
   1.9800099e+01   8.2304926e-04
   1.9800099e+01   8.2304926e-04
   1.9819360e+01   3.4716404e-03
   1.9819360e+01   3.4716404e-03
   1.9819901e+01   3.5535616e-03
   1.9819901e+01   3.5535616e-03
   1.9838571e+01   6.1653202e-03
   1.9838571e+01   6.1653202e-03
   1.9854089e+01   8.3642365e-03
   1.9854089e+01   8.3642365e-03
   1.9857833e+01   8.9232512e-03
   1.9857833e+01   8.9232512e-03
   1.9877044e+01   1.1544680e-02
   1.9877044e+01   1.1544680e-02
   1.9888473e+01   1.3174877e-02
   1.9888473e+01   1.3174877e-02
   1.9896305e+01   1.4311478e-02
   1.9896305e+01   1.4311478e-02
   1.9915567e+01   1.6853892e-02
   1.9915567e+01   1.6853892e-02
   1.9923547e+01   1.7985665e-02
   1.9923547e+01   1.7985665e-02
   1.9934778e+01   1.9556946e-02
   1.9934778e+01   1.9556946e-02
   1.9954039e+01   2.2042167e-02
   1.9954039e+01   2.2042167e-02
   1.9959409e+01   2.2796453e-02
   1.9959409e+01   2.2796453e-02
   1.9973300e+01   2.4663300e-02
   1.9973300e+01   2.4663300e-02
   1.9992512e+01   2.7104138e-02
   1.9992512e+01   2.7104138e-02
   1.9996207e+01   2.7607241e-02
   1.9996207e+01   2.7607241e-02
   2.0011773e+01   2.9624433e-02
   2.0011773e+01   2.9624433e-02
   2.0030985e+01   3.1954877e-02
   2.0030985e+01   3.1954877e-02
   2.0034631e+01   3.2418522e-02
   2.0034631e+01   3.2418522e-02
   2.0050246e+01   3.4320000e-02
   2.0050246e+01   3.4320000e-02
   2.0069507e+01   3.6456207e-02
   2.0069507e+01   3.6456207e-02
   2.0075961e+01   3.7230936e-02
   2.0075961e+01   3.7230936e-02
   2.0088719e+01   3.8722365e-02
   2.0088719e+01   3.8722365e-02
   2.0107980e+01   4.0755665e-02
   2.0107980e+01   4.0755665e-02
   2.0119557e+01   4.2046404e-02
   2.0119557e+01   4.2046404e-02
   2.0127241e+01   4.2921823e-02
   2.0127241e+01   4.2921823e-02
   2.0146453e+01   4.4713202e-02
   2.0146453e+01   4.4713202e-02
   2.0165714e+01   4.6147833e-02
   2.0165714e+01   4.6147833e-02
   2.0177980e+01   4.6869409e-02
   2.0177980e+01   4.6869409e-02
   2.0184975e+01   4.7281034e-02
   2.0184975e+01   4.7281034e-02
   2.0204187e+01   4.7980296e-02
   2.0204187e+01   4.7980296e-02
   2.0223448e+01   4.8338522e-02
   2.0223448e+01   4.8338522e-02
   2.0242660e+01   4.8418818e-02
   2.0242660e+01   4.8418818e-02
   2.0261921e+01   4.8294039e-02
   2.0261921e+01   4.8294039e-02
   2.0281182e+01   4.8003645e-02
   2.0281182e+01   4.8003645e-02
   2.0300394e+01   4.7542365e-02
   2.0300394e+01   4.7542365e-02
   2.0319655e+01   4.6888177e-02
   2.0319655e+01   4.6888177e-02
   2.0320049e+01   4.6869409e-02
   2.0320049e+01   4.6869409e-02
   2.0338916e+01   4.6031429e-02
   2.0338916e+01   4.6031429e-02
   2.0358128e+01   4.5054236e-02
   2.0358128e+01   4.5054236e-02
   2.0377389e+01   4.3999113e-02
   2.0377389e+01   4.3999113e-02
   2.0396601e+01   4.2796601e-02
   2.0396601e+01   4.2796601e-02
   2.0405961e+01   4.2046404e-02
   2.0405961e+01   4.2046404e-02
   2.0415862e+01   4.1258621e-02
   2.0415862e+01   4.1258621e-02
   2.0435123e+01   3.9616847e-02
   2.0435123e+01   3.9616847e-02
   2.0454335e+01   3.7687192e-02
   2.0454335e+01   3.7687192e-02
   2.0458030e+01   3.7230936e-02
   2.0458030e+01   3.7230936e-02
   2.0473596e+01   3.5411527e-02
   2.0473596e+01   3.5411527e-02
   2.0492857e+01   3.3075764e-02
   2.0492857e+01   3.3075764e-02
   2.0497438e+01   3.2418522e-02
   2.0497438e+01   3.2418522e-02
   2.0512069e+01   3.0422906e-02
   2.0512069e+01   3.0422906e-02
   2.0531330e+01   2.7720591e-02
   2.0531330e+01   2.7720591e-02
   2.0532020e+01   2.7607241e-02
   2.0532020e+01   2.7607241e-02
   2.0550542e+01   2.4862512e-02
   2.0550542e+01   2.4862512e-02
   2.0563892e+01   2.2796453e-02
   2.0563892e+01   2.2796453e-02
   2.0569803e+01   2.1849852e-02
   2.0569803e+01   2.1849852e-02
   2.0589064e+01   1.8962512e-02
   2.0589064e+01   1.8962512e-02
   2.0595025e+01   1.7985665e-02
   2.0595025e+01   1.7985665e-02
   2.0608276e+01   1.5871773e-02
   2.0608276e+01   1.5871773e-02
   2.0625419e+01   1.3174877e-02
   2.0625419e+01   1.3174877e-02
   2.0627537e+01   1.2824138e-02
   2.0627537e+01   1.2824138e-02
   2.0646798e+01   9.8609360e-03
   2.0646798e+01   9.8609360e-03
   2.0656059e+01   8.3642365e-03
   2.0656059e+01   8.3642365e-03
   2.0666010e+01   6.7707389e-03
   2.0666010e+01   6.7707389e-03
   2.0685271e+01   3.8683202e-03
   2.0685271e+01   3.8683202e-03
   2.0687192e+01   3.5535616e-03
   2.0687192e+01   3.5535616e-03
   2.0704483e+01   9.0085714e-04
   2.0704483e+01   9.0085714e-04
   2.0718522e+01  -1.2572414e-03
   2.0718522e+01  -1.2572414e-03
   2.0723744e+01  -2.0883300e-03
   2.0723744e+01  -2.0883300e-03
   2.0743005e+01  -4.8512808e-03
   2.0743005e+01  -4.8512808e-03
   2.0751133e+01  -6.0678818e-03
   2.0751133e+01  -6.0678818e-03
   2.0762217e+01  -7.7040887e-03
   2.0762217e+01  -7.7040887e-03
   2.0781478e+01  -1.0276749e-02
   2.0781478e+01  -1.0276749e-02
   2.0785764e+01  -1.0878522e-02
   2.0785764e+01  -1.0878522e-02
   2.0800739e+01  -1.2890739e-02
   2.0800739e+01  -1.2890739e-02
   2.0819951e+01  -1.5308670e-02
   2.0819951e+01  -1.5308670e-02
   2.0822808e+01  -1.5689212e-02
   2.0822808e+01  -1.5689212e-02
   2.0839212e+01  -1.7768621e-02
   2.0839212e+01  -1.7768621e-02
   2.0858473e+01  -2.0062660e-02
   2.0858473e+01  -2.0062660e-02
   2.0861921e+01  -2.0500000e-02
   2.0861921e+01  -2.0500000e-02
   2.0877685e+01  -2.2393547e-02
   2.0877685e+01  -2.2393547e-02
   2.0896946e+01  -2.4460049e-02
   2.0896946e+01  -2.4460049e-02
   2.0904532e+01  -2.5310640e-02
   2.0904532e+01  -2.5310640e-02
   2.0916158e+01  -2.6588030e-02
   2.0916158e+01  -2.6588030e-02
   2.0935419e+01  -2.8366798e-02
   2.0935419e+01  -2.8366798e-02
   2.0954680e+01  -3.0095320e-02
   2.0954680e+01  -3.0095320e-02
   2.0954975e+01  -3.0121429e-02
   2.0954975e+01  -3.0121429e-02
   2.0973892e+01  -3.1707882e-02
   2.0973892e+01  -3.1707882e-02
   2.0993153e+01  -3.3042956e-02
   2.0993153e+01  -3.3042956e-02
   2.1012414e+01  -3.4242808e-02
   2.1012414e+01  -3.4242808e-02
   2.1023842e+01  -3.4932118e-02
   2.1023842e+01  -3.4932118e-02
   2.1031626e+01  -3.5407340e-02
   2.1031626e+01  -3.5407340e-02
   2.1050887e+01  -3.6427192e-02
   2.1050887e+01  -3.6427192e-02
   2.1070099e+01  -3.7322906e-02
   2.1070099e+01  -3.7322906e-02
   2.1089360e+01  -3.8088670e-02
   2.1089360e+01  -3.8088670e-02
   2.1108621e+01  -3.8721084e-02
   2.1108621e+01  -3.8721084e-02
   2.1127833e+01  -3.9218768e-02
   2.1127833e+01  -3.9218768e-02
   2.1147094e+01  -3.9572759e-02
   2.1147094e+01  -3.9572759e-02
   2.1164335e+01  -3.9743054e-02
   2.1164335e+01  -3.9743054e-02
   2.1166355e+01  -3.9762857e-02
   2.1166355e+01  -3.9762857e-02
   2.1185567e+01  -3.9783005e-02
   2.1185567e+01  -3.9783005e-02
   2.1191527e+01  -3.9743054e-02
   2.1191527e+01  -3.9743054e-02
   2.1204828e+01  -3.9653498e-02
   2.1204828e+01  -3.9653498e-02
   2.1224039e+01  -3.9366502e-02
   2.1224039e+01  -3.9366502e-02
   2.1243300e+01  -3.8894187e-02
   2.1243300e+01  -3.8894187e-02
   2.1262562e+01  -3.8223990e-02
   2.1262562e+01  -3.8223990e-02
   2.1281773e+01  -3.7405862e-02
   2.1281773e+01  -3.7405862e-02
   2.1301034e+01  -3.6492414e-02
   2.1301034e+01  -3.6492414e-02
   2.1320296e+01  -3.5434039e-02
   2.1320296e+01  -3.5434039e-02
   2.1327734e+01  -3.4932118e-02
   2.1327734e+01  -3.4932118e-02
   2.1339507e+01  -3.4147389e-02
   2.1339507e+01  -3.4147389e-02
   2.1358768e+01  -3.2845665e-02
   2.1358768e+01  -3.2845665e-02
   2.1377980e+01  -3.1488966e-02
   2.1377980e+01  -3.1488966e-02
   2.1394433e+01  -3.0121429e-02
   2.1394433e+01  -3.0121429e-02
   2.1397241e+01  -2.9872759e-02
   2.1397241e+01  -2.9872759e-02
   2.1416502e+01  -2.8214089e-02
   2.1416502e+01  -2.8214089e-02
   2.1435714e+01  -2.6558374e-02
   2.1435714e+01  -2.6558374e-02
   2.1448128e+01  -2.5310640e-02
   2.1448128e+01  -2.5310640e-02
   2.1454975e+01  -2.4603005e-02
   2.1454975e+01  -2.4603005e-02
   2.1474236e+01  -2.2692759e-02
   2.1474236e+01  -2.2692759e-02
   2.1493448e+01  -2.0622167e-02
   2.1493448e+01  -2.0622167e-02
   2.1494483e+01  -2.0500000e-02
   2.1494483e+01  -2.0500000e-02
   2.1512709e+01  -1.8437488e-02
   2.1512709e+01  -1.8437488e-02
   2.1531970e+01  -1.6280246e-02
   2.1531970e+01  -1.6280246e-02
   2.1536601e+01  -1.5689212e-02
   2.1536601e+01  -1.5689212e-02
   2.1551182e+01  -1.3925123e-02
   2.1551182e+01  -1.3925123e-02
   2.1570443e+01  -1.1679409e-02
   2.1570443e+01  -1.1679409e-02
   2.1576552e+01  -1.0878522e-02
   2.1576552e+01  -1.0878522e-02
   2.1589655e+01  -9.2096059e-03
   2.1589655e+01  -9.2096059e-03
   2.1608916e+01  -6.8624138e-03
   2.1608916e+01  -6.8624138e-03
   2.1614729e+01  -6.0678818e-03
   2.1614729e+01  -6.0678818e-03
   2.1628177e+01  -4.2936995e-03
   2.1628177e+01  -4.2936995e-03
   2.1647389e+01  -1.8342020e-03
   2.1647389e+01  -1.8342020e-03
   2.1651478e+01  -1.2572414e-03
   2.1651478e+01  -1.2572414e-03
   2.1666650e+01   8.0616749e-04
   2.1666650e+01   8.0616749e-04
   2.1685911e+01   3.3907488e-03
   2.1685911e+01   3.3907488e-03
   2.1686995e+01   3.5535616e-03
   2.1686995e+01   3.5535616e-03
   2.1705123e+01   6.0507882e-03
   2.1705123e+01   6.0507882e-03
   2.1721675e+01   8.3642365e-03
   2.1721675e+01   8.3642365e-03
   2.1724384e+01   8.7683744e-03
   2.1724384e+01   8.7683744e-03
   2.1743596e+01   1.1408768e-02
   2.1743596e+01   1.1408768e-02
   2.1755862e+01   1.3174877e-02
   2.1755862e+01   1.3174877e-02
   2.1762857e+01   1.4209015e-02
   2.1762857e+01   1.4209015e-02
   2.1782118e+01   1.6818079e-02
   2.1782118e+01   1.6818079e-02
   2.1790148e+01   1.7985665e-02
   2.1790148e+01   1.7985665e-02
   2.1801330e+01   1.9593399e-02
   2.1801330e+01   1.9593399e-02
   2.1820591e+01   2.2144778e-02
   2.1820591e+01   2.2144778e-02
   2.1825172e+01   2.2796453e-02
   2.1825172e+01   2.2796453e-02
   2.1839852e+01   2.4790443e-02
   2.1839852e+01   2.4790443e-02
   2.1859064e+01   2.7243153e-02
   2.1859064e+01   2.7243153e-02
   2.1861773e+01   2.7607241e-02
   2.1861773e+01   2.7607241e-02
   2.1878325e+01   2.9710887e-02
   2.1878325e+01   2.9710887e-02
   2.1897586e+01   3.1980443e-02
   2.1897586e+01   3.1980443e-02
   2.1901084e+01   3.2418522e-02
   2.1901084e+01   3.2418522e-02
   2.1916798e+01   3.4270345e-02
   2.1916798e+01   3.4270345e-02
   2.1936059e+01   3.6324532e-02
   2.1936059e+01   3.6324532e-02
   2.1943892e+01   3.7230936e-02
   2.1943892e+01   3.7230936e-02
   2.1955271e+01   3.8538276e-02
   2.1955271e+01   3.8538276e-02
   2.1974532e+01   4.0537192e-02
   2.1974532e+01   4.0537192e-02
   2.1988325e+01   4.2046404e-02
   2.1988325e+01   4.2046404e-02
   2.1993793e+01   4.2672118e-02
   2.1993793e+01   4.2672118e-02
   2.2013005e+01   4.4483892e-02
   2.2013005e+01   4.4483892e-02
   2.2032266e+01   4.5902956e-02
   2.2032266e+01   4.5902956e-02
   2.2049113e+01   4.6869409e-02
   2.2049113e+01   4.6869409e-02
   2.2051527e+01   4.7011675e-02
   2.2051527e+01   4.7011675e-02
   2.2070739e+01   4.7704286e-02
   2.2070739e+01   4.7704286e-02
   2.2090000e+01   4.8047389e-02
   2.2090000e+01   4.8047389e-02
   2.2109212e+01   4.8123005e-02
   2.2109212e+01   4.8123005e-02
   2.2128473e+01   4.8003941e-02
   2.2128473e+01   4.8003941e-02
   2.2147734e+01   4.7724877e-02
   2.2147734e+01   4.7724877e-02
   2.2166946e+01   4.7275468e-02
   2.2166946e+01   4.7275468e-02
   2.2179212e+01   4.6869409e-02
   2.2179212e+01   4.6869409e-02
   2.2186207e+01   4.6631724e-02
   2.2186207e+01   4.6631724e-02
   2.2205468e+01   4.5817488e-02
   2.2205468e+01   4.5817488e-02
   2.2224680e+01   4.4883498e-02
   2.2224680e+01   4.4883498e-02
   2.2243941e+01   4.3871675e-02
   2.2243941e+01   4.3871675e-02
   2.2263153e+01   4.2705419e-02
   2.2263153e+01   4.2705419e-02
   2.2271626e+01   4.2046404e-02
   2.2271626e+01   4.2046404e-02
   2.2282414e+01   4.1216502e-02
   2.2282414e+01   4.1216502e-02
   2.2301675e+01   3.9626404e-02
   2.2301675e+01   3.9626404e-02
   2.2320887e+01   3.7763842e-02
   2.2320887e+01   3.7763842e-02
   2.2325369e+01   3.7230936e-02
   2.2325369e+01   3.7230936e-02
   2.2340148e+01   3.5546256e-02
   2.2340148e+01   3.5546256e-02
   2.2359409e+01   3.3301281e-02
   2.2359409e+01   3.3301281e-02
   2.2365862e+01   3.2418522e-02
   2.2365862e+01   3.2418522e-02
   2.2378621e+01   3.0723892e-02
   2.2378621e+01   3.0723892e-02
   2.2397882e+01   2.8183054e-02
   2.2397882e+01   2.8183054e-02
   2.2401724e+01   2.7607241e-02
   2.2401724e+01   2.7607241e-02
   2.2417094e+01   2.5399704e-02
   2.2417094e+01   2.5399704e-02
   2.2434828e+01   2.2796453e-02
   2.2434828e+01   2.2796453e-02
   2.2436355e+01   2.2556158e-02
   2.2436355e+01   2.2556158e-02
   2.2455616e+01   1.9680887e-02
   2.2455616e+01   1.9680887e-02
   2.2466256e+01   1.7985665e-02
   2.2466256e+01   1.7985665e-02
   2.2474828e+01   1.6613300e-02
   2.2474828e+01   1.6613300e-02
   2.2494089e+01   1.3694877e-02
   2.2494089e+01   1.3694877e-02
   2.2497241e+01   1.3174877e-02
   2.2497241e+01   1.3174877e-02
   2.2513350e+01   1.0634778e-02
   2.2513350e+01   1.0634778e-02
   2.2527635e+01   8.3642365e-03
   2.2527635e+01   8.3642365e-03
   2.2532562e+01   7.5552709e-03
   2.2532562e+01   7.5552709e-03
   2.2551823e+01   4.6682857e-03
   2.2551823e+01   4.6682857e-03
   2.2558867e+01   3.5535616e-03
   2.2558867e+01   3.5535616e-03
   2.2571034e+01   1.6608916e-03
   2.2571034e+01   1.6608916e-03
   2.2590296e+01  -1.1877980e-03
   2.2590296e+01  -1.1877980e-03
   2.2590739e+01  -1.2572414e-03
   2.2590739e+01  -1.2572414e-03
   2.2609557e+01  -4.0265074e-03
   2.2609557e+01  -4.0265074e-03
   2.2623300e+01  -6.0678818e-03
   2.2623300e+01  -6.0678818e-03
   2.2628768e+01  -6.9120690e-03
   2.2628768e+01  -6.9120690e-03
   2.2648030e+01  -9.5642857e-03
   2.2648030e+01  -9.5642857e-03
   2.2657192e+01  -1.0878522e-02
   2.2657192e+01  -1.0878522e-02
   2.2667291e+01  -1.2311576e-02
   2.2667291e+01  -1.2311576e-02
   2.2686502e+01  -1.4746108e-02
   2.2686502e+01  -1.4746108e-02
   2.2693695e+01  -1.5689212e-02
   2.2693695e+01  -1.5689212e-02
   2.2705764e+01  -1.7244039e-02
   2.2705764e+01  -1.7244039e-02
   2.2725025e+01  -1.9418325e-02
   2.2725025e+01  -1.9418325e-02
   2.2734138e+01  -2.0500000e-02
   2.2734138e+01  -2.0500000e-02
   2.2744236e+01  -2.1695172e-02
   2.2744236e+01  -2.1695172e-02
   2.2763498e+01  -2.3671084e-02
   2.2763498e+01  -2.3671084e-02
   2.2778966e+01  -2.5310640e-02
   2.2778966e+01  -2.5310640e-02
   2.2782709e+01  -2.5730690e-02
   2.2782709e+01  -2.5730690e-02
   2.2801970e+01  -2.7607783e-02
   2.2801970e+01  -2.7607783e-02
   2.2821232e+01  -2.9335862e-02
   2.2821232e+01  -2.9335862e-02
   2.2829557e+01  -3.0121429e-02
   2.2829557e+01  -3.0121429e-02
   2.2840443e+01  -3.1132808e-02
   2.2840443e+01  -3.1132808e-02
   2.2859704e+01  -3.2646256e-02
   2.2859704e+01  -3.2646256e-02
   2.2878966e+01  -3.3981823e-02
   2.2878966e+01  -3.3981823e-02
   2.2893448e+01  -3.4932118e-02
   2.2893448e+01  -3.4932118e-02
   2.2898177e+01  -3.5253892e-02
   2.2898177e+01  -3.5253892e-02
   2.2917438e+01  -3.6329704e-02
   2.2917438e+01  -3.6329704e-02
   2.2936650e+01  -3.7219113e-02
   2.2936650e+01  -3.7219113e-02
   2.2955911e+01  -3.7943153e-02
   2.2955911e+01  -3.7943153e-02
   2.2975172e+01  -3.8511034e-02
   2.2975172e+01  -3.8511034e-02
   2.2994384e+01  -3.8934581e-02
   2.2994384e+01  -3.8934581e-02
   2.3013645e+01  -3.9222315e-02
   2.3013645e+01  -3.9222315e-02
   2.3032906e+01  -3.9375419e-02
   2.3032906e+01  -3.9375419e-02
   2.3052118e+01  -3.9394828e-02
   2.3052118e+01  -3.9394828e-02
   2.3071379e+01  -3.9297783e-02
   2.3071379e+01  -3.9297783e-02
   2.3090640e+01  -3.9076256e-02
   2.3090640e+01  -3.9076256e-02
   2.3109852e+01  -3.8689852e-02
   2.3109852e+01  -3.8689852e-02
   2.3129113e+01  -3.8107734e-02
   2.3129113e+01  -3.8107734e-02
   2.3148325e+01  -3.7364138e-02
   2.3148325e+01  -3.7364138e-02
   2.3167586e+01  -3.6501478e-02
   2.3167586e+01  -3.6501478e-02
   2.3186847e+01  -3.5465172e-02
   2.3186847e+01  -3.5465172e-02
   2.3194631e+01  -3.4932118e-02
   2.3194631e+01  -3.4932118e-02
   2.3206059e+01  -3.4161182e-02
   2.3206059e+01  -3.4161182e-02
   2.3225320e+01  -3.2817586e-02
   2.3225320e+01  -3.2817586e-02
   2.3244581e+01  -3.1399113e-02
   2.3244581e+01  -3.1399113e-02
   2.3259064e+01  -3.0121429e-02
   2.3259064e+01  -3.0121429e-02
   2.3263793e+01  -2.9686601e-02
   2.3263793e+01  -2.9686601e-02
   2.3283054e+01  -2.7965862e-02
   2.3283054e+01  -2.7965862e-02
   2.3302266e+01  -2.6213547e-02
   2.3302266e+01  -2.6213547e-02
   2.3310837e+01  -2.5310640e-02
   2.3310837e+01  -2.5310640e-02
   2.3321527e+01  -2.4185222e-02
   2.3321527e+01  -2.4185222e-02
   2.3340788e+01  -2.2248621e-02
   2.3340788e+01  -2.2248621e-02
   2.3356256e+01  -2.0500000e-02
   2.3356256e+01  -2.0500000e-02
   2.3360000e+01  -2.0050296e-02
   2.3360000e+01  -2.0050296e-02
   2.3379261e+01  -1.7881527e-02
   2.3379261e+01  -1.7881527e-02
   2.3397438e+01  -1.5689212e-02
   2.3397438e+01  -1.5689212e-02
   2.3398522e+01  -1.5553103e-02
   2.3398522e+01  -1.5553103e-02
   2.3417734e+01  -1.3191823e-02
   2.3417734e+01  -1.3191823e-02
   2.3435813e+01  -1.0878522e-02
   2.3435813e+01  -1.0878522e-02
   2.3436995e+01  -1.0716601e-02
   2.3436995e+01  -1.0716601e-02
   2.3456207e+01  -8.2257143e-03
   2.3456207e+01  -8.2257143e-03
   2.3472118e+01  -6.0678818e-03
   2.3472118e+01  -6.0678818e-03
   2.3475468e+01  -5.5869458e-03
   2.3475468e+01  -5.5869458e-03
   2.3494729e+01  -3.0094089e-03
   2.3494729e+01  -3.0094089e-03
   2.3506946e+01  -1.2572414e-03
   2.3506946e+01  -1.2572414e-03
   2.3513941e+01  -2.3236305e-04
   2.3513941e+01  -2.3236305e-04
   2.3533202e+01   2.3855419e-03
   2.3533202e+01   2.3855419e-03
   2.3541133e+01   3.5535616e-03
   2.3541133e+01   3.5535616e-03
   2.3552463e+01   5.1979803e-03
   2.3552463e+01   5.1979803e-03
   2.3571675e+01   7.8239409e-03
   2.3571675e+01   7.8239409e-03
   2.3575320e+01   8.3642365e-03
   2.3575320e+01   8.3642365e-03
   2.3590936e+01   1.0557833e-02
   2.3590936e+01   1.0557833e-02
   2.3610000e+01   1.3174877e-02
   2.3610000e+01   1.3174877e-02
   2.3610148e+01   1.3199951e-02
   2.3610148e+01   1.3199951e-02
   2.3629409e+01   1.5800246e-02
   2.3629409e+01   1.5800246e-02
   2.3645517e+01   1.7985665e-02
   2.3645517e+01   1.7985665e-02
   2.3648670e+01   1.8433744e-02
   2.3648670e+01   1.8433744e-02
   2.3667882e+01   2.0925074e-02
   2.3667882e+01   2.0925074e-02
   2.3681823e+01   2.2796453e-02
   2.3681823e+01   2.2796453e-02
   2.3687143e+01   2.3534483e-02
   2.3687143e+01   2.3534483e-02
   2.3706404e+01   2.5958177e-02
   2.3706404e+01   2.5958177e-02
   2.3718818e+01   2.7607241e-02
   2.3718818e+01   2.7607241e-02
   2.3725616e+01   2.8527882e-02
   2.3725616e+01   2.8527882e-02
   2.3744877e+01   3.0858374e-02
   2.3744877e+01   3.0858374e-02
   2.3757192e+01   3.2418522e-02
   2.3757192e+01   3.2418522e-02
   2.3764089e+01   3.3313744e-02
   2.3764089e+01   3.3313744e-02
   2.3783350e+01   3.5515911e-02
   2.3783350e+01   3.5515911e-02
   2.3797685e+01   3.7230936e-02
   2.3797685e+01   3.7230936e-02
   2.3802611e+01   3.7841626e-02
   2.3802611e+01   3.7841626e-02
   2.3821823e+01   3.9981084e-02
   2.3821823e+01   3.9981084e-02
   2.3840443e+01   4.2046404e-02
   2.3840443e+01   4.2046404e-02
   2.3841084e+01   4.2121724e-02
   2.3841084e+01   4.2121724e-02
   2.3860345e+01   4.4059310e-02
   2.3860345e+01   4.4059310e-02
   2.3879557e+01   4.5527833e-02
   2.3879557e+01   4.5527833e-02
   2.3898818e+01   4.6667389e-02
   2.3898818e+01   4.6667389e-02
   2.3903695e+01   4.6869409e-02
   2.3903695e+01   4.6869409e-02
   2.3918079e+01   4.7443842e-02
   2.3918079e+01   4.7443842e-02
   2.3937291e+01   4.7850690e-02
   2.3937291e+01   4.7850690e-02
   2.3956552e+01   4.7974729e-02
   2.3956552e+01   4.7974729e-02
   2.3975764e+01   4.7902069e-02
   2.3975764e+01   4.7902069e-02
   2.3995025e+01   4.7678621e-02
   2.3995025e+01   4.7678621e-02
   2.4014286e+01   4.7285764e-02
   2.4014286e+01   4.7285764e-02
   2.4028030e+01   4.6869409e-02
   2.4028030e+01   4.6869409e-02
   2.4033498e+01   4.6700296e-02
   2.4033498e+01   4.6700296e-02
   2.4052759e+01   4.5936847e-02
   2.4052759e+01   4.5936847e-02
   2.4072020e+01   4.5036059e-02
   2.4072020e+01   4.5036059e-02
   2.4091232e+01   4.4048621e-02
   2.4091232e+01   4.4048621e-02
   2.4110493e+01   4.2931379e-02
   2.4110493e+01   4.2931379e-02
   2.4122463e+01   4.2046404e-02
   2.4122463e+01   4.2046404e-02
   2.4129704e+01   4.1506305e-02
   2.4129704e+01   4.1506305e-02
   2.4148966e+01   3.9983005e-02
   2.4148966e+01   3.9983005e-02
   2.4168227e+01   3.8297783e-02
   2.4168227e+01   3.8297783e-02
   2.4177931e+01   3.7230936e-02
   2.4177931e+01   3.7230936e-02
   2.4187438e+01   3.6182266e-02
   2.4187438e+01   3.6182266e-02
   2.4206700e+01   3.4041921e-02
   2.4206700e+01   3.4041921e-02
   2.4219212e+01   3.2418522e-02
   2.4219212e+01   3.2418522e-02
   2.4225961e+01   3.1525616e-02
   2.4225961e+01   3.1525616e-02
   2.4245172e+01   2.9037044e-02
   2.4245172e+01   2.9037044e-02
   2.4255074e+01   2.7607241e-02
   2.4255074e+01   2.7607241e-02
   2.4264433e+01   2.6255419e-02
   2.4264433e+01   2.6255419e-02
   2.4283645e+01   2.3595862e-02
   2.4283645e+01   2.3595862e-02
   2.4288867e+01   2.2796453e-02
   2.4288867e+01   2.2796453e-02
   2.4302906e+01   2.0717044e-02
   2.4302906e+01   2.0717044e-02
   2.4321379e+01   1.7985665e-02
   2.4321379e+01   1.7985665e-02
   2.4322167e+01   1.7859409e-02
   2.4322167e+01   1.7859409e-02
   2.4341379e+01   1.4987094e-02
   2.4341379e+01   1.4987094e-02
   2.4353054e+01   1.3174877e-02
   2.4353054e+01   1.3174877e-02
   2.4360640e+01   1.1971773e-02
   2.4360640e+01   1.1971773e-02
   2.4379901e+01   9.1503941e-03
   2.4379901e+01   9.1503941e-03
   2.4384828e+01   8.3642365e-03
   2.4384828e+01   8.3642365e-03
   2.4399113e+01   6.1734975e-03
   2.4399113e+01   6.1734975e-03
   2.4416355e+01   3.5535616e-03
   2.4416355e+01   3.5535616e-03
   2.4418374e+01   3.2308719e-03
   2.4418374e+01   3.2308719e-03
   2.4437586e+01   3.6926207e-04
   2.4437586e+01   3.6926207e-04
   2.4448177e+01  -1.2572414e-03
   2.4448177e+01  -1.2572414e-03
   2.4456847e+01  -2.5981970e-03
   2.4456847e+01  -2.5981970e-03
   2.4476108e+01  -5.2965517e-03
   2.4476108e+01  -5.2965517e-03
   2.4481330e+01  -6.0678818e-03
   2.4481330e+01  -6.0678818e-03
   2.4495320e+01  -8.0643350e-03
   2.4495320e+01  -8.0643350e-03
   2.4514581e+01  -1.0642020e-02
   2.4514581e+01  -1.0642020e-02
   2.4516256e+01  -1.0878522e-02
   2.4516256e+01  -1.0878522e-02
   2.4533842e+01  -1.3221330e-02
   2.4533842e+01  -1.3221330e-02
   2.4552808e+01  -1.5689212e-02
   2.4552808e+01  -1.5689212e-02
   2.4553054e+01  -1.5728374e-02
   2.4553054e+01  -1.5728374e-02
   2.4572315e+01  -1.8165862e-02
   2.4572315e+01  -1.8165862e-02
   2.4591182e+01  -2.0500000e-02
   2.4591182e+01  -2.0500000e-02
   2.4591576e+01  -2.0547143e-02
   2.4591576e+01  -2.0547143e-02
   2.4610788e+01  -2.2818719e-02
   2.4610788e+01  -2.2818719e-02
   2.4630049e+01  -2.4916453e-02
   2.4630049e+01  -2.4916453e-02
   2.4633547e+01  -2.5310640e-02
   2.4633547e+01  -2.5310640e-02
   2.4649261e+01  -2.6976650e-02
   2.4649261e+01  -2.6976650e-02
   2.4668522e+01  -2.8689163e-02
   2.4668522e+01  -2.8689163e-02
   2.4684680e+01  -3.0121429e-02
   2.4684680e+01  -3.0121429e-02
   2.4687783e+01  -3.0408177e-02
   2.4687783e+01  -3.0408177e-02
   2.4706995e+01  -3.1944828e-02
   2.4706995e+01  -3.1944828e-02
   2.4726256e+01  -3.3251429e-02
   2.4726256e+01  -3.3251429e-02
   2.4745517e+01  -3.4468177e-02
   2.4745517e+01  -3.4468177e-02
   2.4752906e+01  -3.4932118e-02
   2.4752906e+01  -3.4932118e-02
   2.4764729e+01  -3.5660887e-02
   2.4764729e+01  -3.5660887e-02
   2.4783990e+01  -3.6690148e-02
   2.4783990e+01  -3.6690148e-02
   2.4803202e+01  -3.7576305e-02
   2.4803202e+01  -3.7576305e-02
   2.4822463e+01  -3.8306650e-02
   2.4822463e+01  -3.8306650e-02
   2.4841724e+01  -3.8872315e-02
   2.4841724e+01  -3.8872315e-02
   2.4860936e+01  -3.9258424e-02
   2.4860936e+01  -3.9258424e-02
   2.4880197e+01  -3.9449704e-02
   2.4880197e+01  -3.9449704e-02
   2.4899458e+01  -3.9458966e-02
   2.4899458e+01  -3.9458966e-02
   2.4918670e+01  -3.9315813e-02
   2.4918670e+01  -3.9315813e-02
   2.4937931e+01  -3.9013990e-02
   2.4937931e+01  -3.9013990e-02
   2.4957192e+01  -3.8530394e-02
   2.4957192e+01  -3.8530394e-02
   2.4976404e+01  -3.7878571e-02
   2.4976404e+01  -3.7878571e-02
   2.4995665e+01  -3.7118079e-02
   2.4995665e+01  -3.7118079e-02
   2.5014877e+01  -3.6277734e-02
   2.5014877e+01  -3.6277734e-02
   2.5034138e+01  -3.5291626e-02
   2.5034138e+01  -3.5291626e-02
   2.5039754e+01  -3.4932118e-02
   2.5039754e+01  -3.4932118e-02
   2.5053399e+01  -3.4081626e-02
   2.5053399e+01  -3.4081626e-02
   2.5072611e+01  -3.2824926e-02
   2.5072611e+01  -3.2824926e-02
   2.5091872e+01  -3.1474433e-02
   2.5091872e+01  -3.1474433e-02
   2.5107635e+01  -3.0121429e-02
   2.5107635e+01  -3.0121429e-02
   2.5111133e+01  -2.9810788e-02
   2.5111133e+01  -2.9810788e-02
   2.5130345e+01  -2.8071823e-02
   2.5130345e+01  -2.8071823e-02
   2.5149606e+01  -2.6272118e-02
   2.5149606e+01  -2.6272118e-02
   2.5158325e+01  -2.5310640e-02
   2.5158325e+01  -2.5310640e-02
   2.5168818e+01  -2.4157192e-02
   2.5168818e+01  -2.4157192e-02
   2.5188079e+01  -2.2125911e-02
   2.5188079e+01  -2.2125911e-02
   2.5201724e+01  -2.0500000e-02
   2.5201724e+01  -2.0500000e-02
   2.5207340e+01  -1.9812365e-02
   2.5207340e+01  -1.9812365e-02
   2.5226552e+01  -1.7574532e-02
   2.5226552e+01  -1.7574532e-02
   2.5241478e+01  -1.5689212e-02
   2.5241478e+01  -1.5689212e-02
   2.5245813e+01  -1.5111626e-02
   2.5245813e+01  -1.5111626e-02
   2.5265074e+01  -1.2723054e-02
   2.5265074e+01  -1.2723054e-02
   2.5278818e+01  -1.0878522e-02
   2.5278818e+01  -1.0878522e-02
   2.5284286e+01  -1.0116305e-02
   2.5284286e+01  -1.0116305e-02
   2.5303547e+01  -7.6118719e-03
   2.5303547e+01  -7.6118719e-03
   2.5314433e+01  -6.0678818e-03
   2.5314433e+01  -6.0678818e-03
   2.5322759e+01  -4.8718374e-03
   2.5322759e+01  -4.8718374e-03
   2.5342020e+01  -2.2853448e-03
   2.5342020e+01  -2.2853448e-03
   2.5348966e+01  -1.2572414e-03
   2.5348966e+01  -1.2572414e-03
   2.5361281e+01   5.1563054e-04
   2.5361281e+01   5.1563054e-04
   2.5380493e+01   3.1836010e-03
   2.5380493e+01   3.1836010e-03
   2.5382956e+01   3.5535616e-03
   2.5382956e+01   3.5535616e-03
   2.5399754e+01   5.9672414e-03
   2.5399754e+01   5.9672414e-03
   2.5416305e+01   8.3642365e-03
   2.5416305e+01   8.3642365e-03
   2.5419015e+01   8.7786700e-03
   2.5419015e+01   8.7786700e-03
   2.5438227e+01   1.1512562e-02
   2.5438227e+01   1.1512562e-02
   2.5449409e+01   1.3174877e-02
   2.5449409e+01   1.3174877e-02
   2.5457488e+01   1.4394828e-02
   2.5457488e+01   1.4394828e-02
   2.5476700e+01   1.7048867e-02
   2.5476700e+01   1.7048867e-02
   2.5483054e+01   1.7985665e-02
   2.5483054e+01   1.7985665e-02
   2.5495961e+01   1.9836059e-02
   2.5495961e+01   1.9836059e-02
   2.5515222e+01   2.2416355e-02
   2.5515222e+01   2.2416355e-02
   2.5517882e+01   2.2796453e-02
   2.5517882e+01   2.2796453e-02
   2.5534433e+01   2.5022808e-02
   2.5534433e+01   2.5022808e-02
   2.5553695e+01   2.7476897e-02
   2.5553695e+01   2.7476897e-02
   2.5554680e+01   2.7607241e-02
   2.5554680e+01   2.7607241e-02
   2.5572956e+01   2.9869310e-02
   2.5572956e+01   2.9869310e-02
   2.5592167e+01   3.2086256e-02
   2.5592167e+01   3.2086256e-02
   2.5594926e+01   3.2418522e-02
   2.5594926e+01   3.2418522e-02
   2.5611429e+01   3.4285025e-02
   2.5611429e+01   3.4285025e-02
   2.5630640e+01   3.6238325e-02
   2.5630640e+01   3.6238325e-02
   2.5639655e+01   3.7230936e-02
   2.5639655e+01   3.7230936e-02
   2.5649901e+01   3.8355468e-02
   2.5649901e+01   3.8355468e-02
   2.5669163e+01   4.0272808e-02
   2.5669163e+01   4.0272808e-02
   2.5686108e+01   4.2046404e-02
   2.5686108e+01   4.2046404e-02
   2.5688374e+01   4.2299951e-02
   2.5688374e+01   4.2299951e-02
   2.5707635e+01   4.4121576e-02
   2.5707635e+01   4.4121576e-02
   2.5726897e+01   4.5529163e-02
   2.5726897e+01   4.5529163e-02
   2.5746108e+01   4.6616749e-02
   2.5746108e+01   4.6616749e-02
   2.5752709e+01   4.6869409e-02
   2.5752709e+01   4.6869409e-02
   2.5765369e+01   4.7345369e-02
   2.5765369e+01   4.7345369e-02
   2.5784631e+01   4.7700640e-02
   2.5784631e+01   4.7700640e-02
   2.5803842e+01   4.7777586e-02
   2.5803842e+01   4.7777586e-02
   2.5823103e+01   4.7655123e-02
   2.5823103e+01   4.7655123e-02
   2.5842315e+01   4.7364729e-02
   2.5842315e+01   4.7364729e-02
   2.5861576e+01   4.6885862e-02
   2.5861576e+01   4.6885862e-02
   2.5862020e+01   4.6869409e-02
   2.5862020e+01   4.6869409e-02
   2.5880837e+01   4.6216995e-02
   2.5880837e+01   4.6216995e-02
   2.5900049e+01   4.5387783e-02
   2.5900049e+01   4.5387783e-02
   2.5919310e+01   4.4454236e-02
   2.5919310e+01   4.4454236e-02
   2.5938571e+01   4.3445369e-02
   2.5938571e+01   4.3445369e-02
   2.5957783e+01   4.2242709e-02
   2.5957783e+01   4.2242709e-02
   2.5960296e+01   4.2046404e-02
   2.5960296e+01   4.2046404e-02
   2.5977044e+01   4.0789310e-02
   2.5977044e+01   4.0789310e-02
   2.5996256e+01   3.9229310e-02
   2.5996256e+01   3.9229310e-02
   2.6015517e+01   3.7320640e-02
   2.6015517e+01   3.7320640e-02
   2.6016256e+01   3.7230936e-02
   2.6016256e+01   3.7230936e-02
   2.6034778e+01   3.5181182e-02
   2.6034778e+01   3.5181182e-02
   2.6053990e+01   3.2959360e-02
   2.6053990e+01   3.2959360e-02
   2.6058030e+01   3.2418522e-02
   2.6058030e+01   3.2418522e-02
   2.6073251e+01   3.0476946e-02
   2.6073251e+01   3.0476946e-02
   2.6092512e+01   2.8011133e-02
   2.6092512e+01   2.8011133e-02
   2.6095271e+01   2.7607241e-02
   2.6095271e+01   2.7607241e-02
   2.6111724e+01   2.5358867e-02
   2.6111724e+01   2.5358867e-02
   2.6130099e+01   2.2796453e-02
   2.6130099e+01   2.2796453e-02
   2.6130985e+01   2.2665517e-02
   2.6130985e+01   2.2665517e-02
   2.6150197e+01   1.9939113e-02
   2.6150197e+01   1.9939113e-02
   2.6163350e+01   1.7985665e-02
   2.6163350e+01   1.7985665e-02
   2.6169458e+01   1.7049458e-02
   2.6169458e+01   1.7049458e-02
   2.6188719e+01   1.4298966e-02
   2.6188719e+01   1.4298966e-02
   2.6195961e+01   1.3174877e-02
   2.6195961e+01   1.3174877e-02
   2.6207931e+01   1.1349310e-02
   2.6207931e+01   1.1349310e-02
   2.6227192e+01   8.5201478e-03
   2.6227192e+01   8.5201478e-03
   2.6228177e+01   8.3642365e-03
   2.6228177e+01   8.3642365e-03
   2.6246453e+01   5.6357635e-03
   2.6246453e+01   5.6357635e-03
   2.6260099e+01   3.5535616e-03
   2.6260099e+01   3.5535616e-03
   2.6265665e+01   2.6773990e-03
   2.6265665e+01   2.6773990e-03
   2.6284926e+01  -8.9370443e-05
   2.6284926e+01  -8.9370443e-05
   2.6292611e+01  -1.2572414e-03
   2.6292611e+01  -1.2572414e-03
   2.6304138e+01  -2.9819557e-03
   2.6304138e+01  -2.9819557e-03
   2.6323399e+01  -5.6393596e-03
   2.6323399e+01  -5.6393596e-03
   2.6326305e+01  -6.0678818e-03
   2.6326305e+01  -6.0678818e-03
   2.6342660e+01  -8.3218719e-03
   2.6342660e+01  -8.3218719e-03
   2.6361773e+01  -1.0878522e-02
   2.6361773e+01  -1.0878522e-02
   2.6361872e+01  -1.0892956e-02
   2.6361872e+01  -1.0892956e-02
   2.6381133e+01  -1.3404680e-02
   2.6381133e+01  -1.3404680e-02
   2.6398818e+01  -1.5689212e-02
   2.6398818e+01  -1.5689212e-02
   2.6400394e+01  -1.5904877e-02
   2.6400394e+01  -1.5904877e-02
   2.6419606e+01  -1.8284483e-02
   2.6419606e+01  -1.8284483e-02
   2.6437685e+01  -2.0500000e-02
   2.6437685e+01  -2.0500000e-02
   2.6438867e+01  -2.0652069e-02
   2.6438867e+01  -2.0652069e-02
   2.6458128e+01  -2.2891823e-02
   2.6458128e+01  -2.2891823e-02
   2.6477340e+01  -2.4998522e-02
   2.6477340e+01  -2.4998522e-02
   2.6480099e+01  -2.5310640e-02
   2.6480099e+01  -2.5310640e-02
   2.6496601e+01  -2.7059606e-02
   2.6496601e+01  -2.7059606e-02
   2.6515813e+01  -2.8787241e-02
   2.6515813e+01  -2.8787241e-02
   2.6530690e+01  -3.0121429e-02
   2.6530690e+01  -3.0121429e-02
   2.6535074e+01  -3.0533399e-02
   2.6535074e+01  -3.0533399e-02
   2.6554335e+01  -3.2061527e-02
   2.6554335e+01  -3.2061527e-02
   2.6573547e+01  -3.3358473e-02
   2.6573547e+01  -3.3358473e-02
   2.6592808e+01  -3.4562562e-02
   2.6592808e+01  -3.4562562e-02
   2.6598818e+01  -3.4932118e-02
   2.6598818e+01  -3.4932118e-02
   2.6612069e+01  -3.5724729e-02
   2.6612069e+01  -3.5724729e-02
   2.6631281e+01  -3.6725813e-02
   2.6631281e+01  -3.6725813e-02
   2.6650542e+01  -3.7596108e-02
   2.6650542e+01  -3.7596108e-02
   2.6669754e+01  -3.8326059e-02
   2.6669754e+01  -3.8326059e-02
   2.6689015e+01  -3.8909754e-02
   2.6689015e+01  -3.8909754e-02
   2.6708276e+01  -3.9335665e-02
   2.6708276e+01  -3.9335665e-02
   2.6727488e+01  -3.9585517e-02
   2.6727488e+01  -3.9585517e-02
   2.6746749e+01  -3.9645862e-02
   2.6746749e+01  -3.9645862e-02
   2.6766010e+01  -3.9543103e-02
   2.6766010e+01  -3.9543103e-02
   2.6785222e+01  -3.9276059e-02
   2.6785222e+01  -3.9276059e-02
   2.6804483e+01  -3.8804778e-02
   2.6804483e+01  -3.8804778e-02
   2.6823744e+01  -3.8129015e-02
   2.6823744e+01  -3.8129015e-02
   2.6842956e+01  -3.7317438e-02
   2.6842956e+01  -3.7317438e-02
   2.6862217e+01  -3.6421773e-02
   2.6862217e+01  -3.6421773e-02
   2.6881429e+01  -3.5382512e-02
   2.6881429e+01  -3.5382512e-02
   2.6888177e+01  -3.4932118e-02
   2.6888177e+01  -3.4932118e-02
   2.6900690e+01  -3.4109212e-02
   2.6900690e+01  -3.4109212e-02
   2.6919951e+01  -3.2800887e-02
   2.6919951e+01  -3.2800887e-02
   2.6939163e+01  -3.1400739e-02
   2.6939163e+01  -3.1400739e-02
   2.6953547e+01  -3.0121429e-02
   2.6953547e+01  -3.0121429e-02
   2.6958424e+01  -2.9672512e-02
   2.6958424e+01  -2.9672512e-02
   2.6977685e+01  -2.7889507e-02
   2.6977685e+01  -2.7889507e-02
   2.6996897e+01  -2.5992562e-02
   2.6996897e+01  -2.5992562e-02
   2.7002808e+01  -2.5310640e-02
   2.7002808e+01  -2.5310640e-02
   2.7016158e+01  -2.3812020e-02
   2.7016158e+01  -2.3812020e-02
   2.7035369e+01  -2.1707931e-02
   2.7035369e+01  -2.1707931e-02
   2.7045074e+01  -2.0500000e-02
   2.7045074e+01  -2.0500000e-02
   2.7054631e+01  -1.9303350e-02
   2.7054631e+01  -1.9303350e-02
   2.7073892e+01  -1.7016207e-02
   2.7073892e+01  -1.7016207e-02
   2.7083892e+01  -1.5689212e-02
   2.7083892e+01  -1.5689212e-02
   2.7093103e+01  -1.4458030e-02
   2.7093103e+01  -1.4458030e-02
   2.7112365e+01  -1.2033941e-02
   2.7112365e+01  -1.2033941e-02
   2.7120591e+01  -1.0878522e-02
   2.7120591e+01  -1.0878522e-02
   2.7131626e+01  -9.3571429e-03
   2.7131626e+01  -9.3571429e-03
   2.7150837e+01  -6.8240887e-03
   2.7150837e+01  -6.8240887e-03
   2.7156010e+01  -6.0678818e-03
   2.7156010e+01  -6.0678818e-03
   2.7170099e+01  -4.0883153e-03
   2.7170099e+01  -4.0883153e-03
   2.7189310e+01  -1.4196108e-03
   2.7189310e+01  -1.4196108e-03
   2.7190394e+01  -1.2572414e-03
   2.7190394e+01  -1.2572414e-03
   2.7208571e+01   1.3476010e-03
   2.7208571e+01   1.3476010e-03
   2.7223498e+01   3.5535616e-03
   2.7223498e+01   3.5535616e-03
   2.7227833e+01   4.2243300e-03
   2.7227833e+01   4.2243300e-03
   2.7247044e+01   7.0030049e-03
   2.7247044e+01   7.0030049e-03
   2.7255862e+01   8.3642365e-03
   2.7255862e+01   8.3642365e-03
   2.7266305e+01   9.9644335e-03
   2.7266305e+01   9.9644335e-03
   2.7285567e+01   1.2740296e-02
   2.7285567e+01   1.2740296e-02
   2.7288325e+01   1.3174877e-02
   2.7288325e+01   1.3174877e-02
   2.7304778e+01   1.5613498e-02
   2.7304778e+01   1.5613498e-02
   2.7320887e+01   1.7985665e-02
   2.7320887e+01   1.7985665e-02
   2.7324039e+01   1.8474680e-02
   2.7324039e+01   1.8474680e-02
   2.7343251e+01   2.1192118e-02
   2.7343251e+01   2.1192118e-02
   2.7354286e+01   2.2796453e-02
   2.7354286e+01   2.2796453e-02
   2.7362512e+01   2.4011182e-02
   2.7362512e+01   2.4011182e-02
   2.7381773e+01   2.6539360e-02
   2.7381773e+01   2.6539360e-02
   2.7389557e+01   2.7607241e-02
   2.7389557e+01   2.7607241e-02
   2.7400985e+01   2.9148916e-02
   2.7400985e+01   2.9148916e-02
   2.7420246e+01   3.1431773e-02
   2.7420246e+01   3.1431773e-02
   2.7428227e+01   3.2418522e-02
   2.7428227e+01   3.2418522e-02
   2.7439507e+01   3.3790148e-02
   2.7439507e+01   3.3790148e-02
   2.7458719e+01   3.5840936e-02
   2.7458719e+01   3.5840936e-02
   2.7470985e+01   3.7230936e-02
   2.7470985e+01   3.7230936e-02
   2.7477980e+01   3.8041330e-02
   2.7477980e+01   3.8041330e-02
   2.7497192e+01   4.0045419e-02
   2.7497192e+01   4.0045419e-02
   2.7516059e+01   4.2046404e-02
   2.7516059e+01   4.2046404e-02
   2.7516453e+01   4.2092365e-02
   2.7516453e+01   4.2092365e-02
   2.7535714e+01   4.3982266e-02
   2.7535714e+01   4.3982266e-02
   2.7554926e+01   4.5423498e-02
   2.7554926e+01   4.5423498e-02
   2.7574187e+01   4.6527488e-02
   2.7574187e+01   4.6527488e-02
   2.7582956e+01   4.6869409e-02
   2.7582956e+01   4.6869409e-02
   2.7593448e+01   4.7271823e-02
   2.7593448e+01   4.7271823e-02
   2.7612660e+01   4.7632512e-02
   2.7612660e+01   4.7632512e-02
   2.7631921e+01   4.7707537e-02
   2.7631921e+01   4.7707537e-02
   2.7651182e+01   4.7578916e-02
   2.7651182e+01   4.7578916e-02
   2.7670394e+01   4.7277833e-02
   2.7670394e+01   4.7277833e-02
   2.7686256e+01   4.6869409e-02
   2.7686256e+01   4.6869409e-02
   2.7689655e+01   4.6779261e-02
   2.7689655e+01   4.6779261e-02
   2.7708867e+01   4.6094680e-02
   2.7708867e+01   4.6094680e-02
   2.7728128e+01   4.5251133e-02
   2.7728128e+01   4.5251133e-02
   2.7747389e+01   4.4311675e-02
   2.7747389e+01   4.4311675e-02
   2.7766601e+01   4.3295320e-02
   2.7766601e+01   4.3295320e-02
   2.7785862e+01   4.2067980e-02
   2.7785862e+01   4.2067980e-02
   2.7786108e+01   4.2046404e-02
   2.7786108e+01   4.2046404e-02
   2.7805123e+01   4.0634089e-02
   2.7805123e+01   4.0634089e-02
   2.7824335e+01   3.9085862e-02
   2.7824335e+01   3.9085862e-02
   2.7842956e+01   3.7230936e-02
   2.7842956e+01   3.7230936e-02
   2.7843596e+01   3.7164729e-02
   2.7843596e+01   3.7164729e-02
   2.7862808e+01   3.5066207e-02
   2.7862808e+01   3.5066207e-02
   2.7882069e+01   3.2871133e-02
   2.7882069e+01   3.2871133e-02
   2.7885517e+01   3.2418522e-02
   2.7885517e+01   3.2418522e-02
   2.7901330e+01   3.0442759e-02
   2.7901330e+01   3.0442759e-02
   2.7920542e+01   2.8033300e-02
   2.7920542e+01   2.8033300e-02
   2.7923547e+01   2.7607241e-02
   2.7923547e+01   2.7607241e-02
   2.7939803e+01   2.5427291e-02
   2.7939803e+01   2.5427291e-02
   2.7959015e+01   2.2796453e-02
   2.7959015e+01   2.2796453e-02
   2.7959064e+01   2.2792956e-02
   2.7959064e+01   2.2792956e-02
   2.7978276e+01   2.0096946e-02
   2.7978276e+01   2.0096946e-02
   2.7992759e+01   1.7985665e-02
   2.7992759e+01   1.7985665e-02
   2.7997537e+01   1.7262315e-02
   2.7997537e+01   1.7262315e-02
   2.8016798e+01   1.4527438e-02
   2.8016798e+01   1.4527438e-02
   2.8025616e+01   1.3174877e-02
   2.8025616e+01   1.3174877e-02
   2.8036010e+01   1.1591970e-02
   2.8036010e+01   1.1591970e-02
   2.8055271e+01   8.8410345e-03
   2.8055271e+01   8.8410345e-03
   2.8058325e+01   8.3642365e-03
   2.8058325e+01   8.3642365e-03
   2.8074483e+01   5.9886700e-03
   2.8074483e+01   5.9886700e-03
   2.8091084e+01   3.5535616e-03
   2.8091084e+01   3.5535616e-03
   2.8093744e+01   3.1432266e-03
   2.8093744e+01   3.1432266e-03
   2.8113005e+01   4.0244138e-04
   2.8113005e+01   4.0244138e-04
   2.8124187e+01  -1.2572414e-03
   2.8124187e+01  -1.2572414e-03
   2.8132217e+01  -2.4700345e-03
   2.8132217e+01  -2.4700345e-03
   2.8151478e+01  -5.0982266e-03
   2.8151478e+01  -5.0982266e-03
   2.8158128e+01  -6.0678818e-03
   2.8158128e+01  -6.0678818e-03
   2.8170739e+01  -7.8478325e-03
   2.8170739e+01  -7.8478325e-03
   2.8189951e+01  -1.0372069e-02
   2.8189951e+01  -1.0372069e-02
   2.8193596e+01  -1.0878522e-02
   2.8193596e+01  -1.0878522e-02
   2.8209212e+01  -1.2943399e-02
   2.8209212e+01  -1.2943399e-02
   2.8228424e+01  -1.5323498e-02
   2.8228424e+01  -1.5323498e-02
   2.8231232e+01  -1.5689212e-02
   2.8231232e+01  -1.5689212e-02
   2.8247685e+01  -1.7716355e-02
   2.8247685e+01  -1.7716355e-02
   2.8266946e+01  -1.9888670e-02
   2.8266946e+01  -1.9888670e-02
   2.8272069e+01  -2.0500000e-02
   2.8272069e+01  -2.0500000e-02
   2.8286158e+01  -2.2107833e-02
   2.8286158e+01  -2.2107833e-02
   2.8305419e+01  -2.4021084e-02
   2.8305419e+01  -2.4021084e-02
   2.8317833e+01  -2.5310640e-02
   2.8317833e+01  -2.5310640e-02
   2.8324680e+01  -2.6036601e-02
   2.8324680e+01  -2.6036601e-02
   2.8343892e+01  -2.7816995e-02
   2.8343892e+01  -2.7816995e-02
   2.8363153e+01  -2.9507044e-02
   2.8363153e+01  -2.9507044e-02
   2.8369754e+01  -3.0121429e-02
   2.8369754e+01  -3.0121429e-02
   2.8382365e+01  -3.1265222e-02
   2.8382365e+01  -3.1265222e-02
   2.8401626e+01  -3.2764778e-02
   2.8401626e+01  -3.2764778e-02
   2.8420887e+01  -3.4137143e-02
   2.8420887e+01  -3.4137143e-02
   2.8432217e+01  -3.4932118e-02
   2.8432217e+01  -3.4932118e-02
   2.8440099e+01  -3.5491281e-02
   2.8440099e+01  -3.5491281e-02
   2.8459360e+01  -3.6632906e-02
   2.8459360e+01  -3.6632906e-02
   2.8478621e+01  -3.7574384e-02
   2.8478621e+01  -3.7574384e-02
   2.8497833e+01  -3.8327488e-02
   2.8497833e+01  -3.8327488e-02
   2.8517094e+01  -3.8903892e-02
   2.8517094e+01  -3.8903892e-02
   2.8536305e+01  -3.9315222e-02
   2.8536305e+01  -3.9315222e-02
   2.8555567e+01  -3.9568916e-02
   2.8555567e+01  -3.9568916e-02
   2.8574828e+01  -3.9652020e-02
   2.8574828e+01  -3.9652020e-02
   2.8594039e+01  -3.9594187e-02
   2.8594039e+01  -3.9594187e-02
   2.8613300e+01  -3.9420493e-02
   2.8613300e+01  -3.9420493e-02
   2.8632562e+01  -3.9095616e-02
   2.8632562e+01  -3.9095616e-02
   2.8651773e+01  -3.8582660e-02
   2.8651773e+01  -3.8582660e-02
   2.8671034e+01  -3.7880345e-02
   2.8671034e+01  -3.7880345e-02
   2.8690246e+01  -3.7039261e-02
   2.8690246e+01  -3.7039261e-02
   2.8709507e+01  -3.6058424e-02
   2.8709507e+01  -3.6058424e-02
   2.8727044e+01  -3.4932118e-02
   2.8727044e+01  -3.4932118e-02
   2.8728768e+01  -3.4814631e-02
   2.8728768e+01  -3.4814631e-02
   2.8747980e+01  -3.3416601e-02
   2.8747980e+01  -3.3416601e-02
   2.8767241e+01  -3.1981823e-02
   2.8767241e+01  -3.1981823e-02
   2.8786502e+01  -3.0327438e-02
   2.8786502e+01  -3.0327438e-02
   2.8788522e+01  -3.0121429e-02
   2.8788522e+01  -3.0121429e-02
   2.8805714e+01  -2.8501133e-02
   2.8805714e+01  -2.8501133e-02
   2.8824975e+01  -2.6726798e-02
   2.8824975e+01  -2.6726798e-02
   2.8838128e+01  -2.5310640e-02
   2.8838128e+01  -2.5310640e-02
   2.8844236e+01  -2.4638276e-02
   2.8844236e+01  -2.4638276e-02
   2.8863448e+01  -2.2578227e-02
   2.8863448e+01  -2.2578227e-02
   2.8880985e+01  -2.0500000e-02
   2.8880985e+01  -2.0500000e-02
   2.8882709e+01  -2.0284335e-02
   2.8882709e+01  -2.0284335e-02
   2.8901921e+01  -1.7932167e-02
   2.8901921e+01  -1.7932167e-02
   2.8919015e+01  -1.5689212e-02
   2.8919015e+01  -1.5689212e-02
   2.8921182e+01  -1.5387044e-02
   2.8921182e+01  -1.5387044e-02
   2.8940443e+01  -1.2808818e-02
   2.8940443e+01  -1.2808818e-02
   2.8953842e+01  -1.0878522e-02
   2.8953842e+01  -1.0878522e-02
   2.8959655e+01  -1.0012660e-02
   2.8959655e+01  -1.0012660e-02
   2.8978916e+01  -7.3272414e-03
   2.8978916e+01  -7.3272414e-03
   2.8987192e+01  -6.0678818e-03
   2.8987192e+01  -6.0678818e-03
   2.8998177e+01  -4.4226010e-03
   2.8998177e+01  -4.4226010e-03
   2.9017389e+01  -1.6614039e-03
   2.9017389e+01  -1.6614039e-03
   2.9019951e+01  -1.2572414e-03
   2.9019951e+01  -1.2572414e-03
   2.9036650e+01   1.2398424e-03
   2.9036650e+01   1.2398424e-03
   2.9051823e+01   3.5535616e-03
   2.9051823e+01   3.5535616e-03
   2.9055862e+01   4.1973202e-03
   2.9055862e+01   4.1973202e-03
   2.9075123e+01   7.0392611e-03
   2.9075123e+01   7.0392611e-03
   2.9083547e+01   8.3642365e-03
   2.9083547e+01   8.3642365e-03
   2.9094384e+01   1.0042709e-02
   2.9094384e+01   1.0042709e-02
   2.9113596e+01   1.2866700e-02
   2.9113596e+01   1.2866700e-02
   2.9115517e+01   1.3174877e-02
   2.9115517e+01   1.3174877e-02
   2.9132857e+01   1.5771182e-02
   2.9132857e+01   1.5771182e-02
   2.9147537e+01   1.7985665e-02
   2.9147537e+01   1.7985665e-02
   2.9152118e+01   1.8707537e-02
   2.9152118e+01   1.8707537e-02
   2.9171330e+01   2.1470049e-02
   2.9171330e+01   2.1470049e-02
   2.9180148e+01   2.2796453e-02
   2.9180148e+01   2.2796453e-02
   2.9190591e+01   2.4354384e-02
   2.9190591e+01   2.4354384e-02
   2.9209803e+01   2.6967340e-02
   2.9209803e+01   2.6967340e-02
   2.9214286e+01   2.7607241e-02
   2.9214286e+01   2.7607241e-02
   2.9229064e+01   2.9624433e-02
   2.9229064e+01   2.9624433e-02
   2.9248325e+01   3.2034433e-02
   2.9248325e+01   3.2034433e-02
   2.9251281e+01   3.2418522e-02
   2.9251281e+01   3.2418522e-02
   2.9267537e+01   3.4415862e-02
   2.9267537e+01   3.4415862e-02
   2.9286798e+01   3.6540493e-02
   2.9286798e+01   3.6540493e-02
   2.9292709e+01   3.7230936e-02
   2.9292709e+01   3.7230936e-02
   2.9306059e+01   3.8741872e-02
   2.9306059e+01   3.8741872e-02
   2.9325271e+01   4.0666108e-02
   2.9325271e+01   4.0666108e-02
   2.9338621e+01   4.2046404e-02
   2.9338621e+01   4.2046404e-02
   2.9344532e+01   4.2678128e-02
   2.9344532e+01   4.2678128e-02
   2.9363744e+01   4.4351773e-02
   2.9363744e+01   4.4351773e-02
   2.9383005e+01   4.5627980e-02
   2.9383005e+01   4.5627980e-02
   2.9402266e+01   4.6578424e-02
   2.9402266e+01   4.6578424e-02
   2.9411429e+01   4.6869409e-02
   2.9411429e+01   4.6869409e-02
   2.9421478e+01   4.7185911e-02
   2.9421478e+01   4.7185911e-02
   2.9440739e+01   4.7450345e-02
   2.9440739e+01   4.7450345e-02
   2.9460000e+01   4.7465320e-02
   2.9460000e+01   4.7465320e-02
   2.9479212e+01   4.7290591e-02
   2.9479212e+01   4.7290591e-02
   2.9498473e+01   4.6928867e-02
   2.9498473e+01   4.6928867e-02
   2.9500443e+01   4.6869409e-02
   2.9500443e+01   4.6869409e-02
   2.9517734e+01   4.6361133e-02
   2.9517734e+01   4.6361133e-02
   2.9536946e+01   4.5612118e-02
   2.9536946e+01   4.5612118e-02
   2.9556207e+01   4.4729951e-02
   2.9556207e+01   4.4729951e-02
   2.9575419e+01   4.3767340e-02
   2.9575419e+01   4.3767340e-02
   2.9594680e+01   4.2650542e-02
   2.9594680e+01   4.2650542e-02
   2.9602857e+01   4.2046404e-02
   2.9602857e+01   4.2046404e-02
   2.9613941e+01   4.1236453e-02
   2.9613941e+01   4.1236453e-02
   2.9633153e+01   3.9752217e-02
   2.9633153e+01   3.9752217e-02
   2.9652414e+01   3.8088571e-02
   2.9652414e+01   3.8088571e-02
   2.9660394e+01   3.7230936e-02
   2.9660394e+01   3.7230936e-02
   2.9671675e+01   3.6037931e-02
   2.9671675e+01   3.6037931e-02
   2.9690887e+01   3.3989212e-02
   2.9690887e+01   3.3989212e-02
   2.9703547e+01   3.2418522e-02
   2.9703547e+01   3.2418522e-02
   2.9710148e+01   3.1576847e-02
   2.9710148e+01   3.1576847e-02
   2.9729360e+01   2.9199409e-02
   2.9729360e+01   2.9199409e-02
   2.9740936e+01   2.7607241e-02
   2.9740936e+01   2.7607241e-02
   2.9748621e+01   2.6527044e-02
   2.9748621e+01   2.6527044e-02
   2.9767882e+01   2.3957586e-02
   2.9767882e+01   2.3957586e-02
   2.9775714e+01   2.2796453e-02
   2.9775714e+01   2.2796453e-02
   2.9787094e+01   2.1141773e-02
   2.9787094e+01   2.1141773e-02
   2.9806355e+01   1.8469852e-02
   2.9806355e+01   1.8469852e-02
   2.9809507e+01   1.7985665e-02
   2.9809507e+01   1.7985665e-02
   2.9825616e+01   1.5665911e-02
   2.9825616e+01   1.5665911e-02
   2.9842808e+01   1.3174877e-02
   2.9842808e+01   1.3174877e-02
   2.9844828e+01   1.2858916e-02
   2.9844828e+01   1.2858916e-02
   2.9864089e+01   1.0113892e-02
   2.9864089e+01   1.0113892e-02
   2.9875813e+01   8.3642365e-03
   2.9875813e+01   8.3642365e-03
   2.9883350e+01   7.2183744e-03
   2.9883350e+01   7.2183744e-03
   2.9902562e+01   4.5252906e-03
   2.9902562e+01   4.5252906e-03
   2.9909015e+01   3.5535616e-03
   2.9909015e+01   3.5535616e-03
   2.9921823e+01   1.6818867e-03
   2.9921823e+01   1.6818867e-03
   2.9941034e+01  -9.8755172e-04
   2.9941034e+01  -9.8755172e-04
   2.9942857e+01  -1.2572414e-03
   2.9942857e+01  -1.2572414e-03
   2.9960296e+01  -3.6779803e-03
   2.9960296e+01  -3.6779803e-03
   2.9977783e+01  -6.0678818e-03
   2.9977783e+01  -6.0678818e-03
   2.9979557e+01  -6.3242365e-03
   2.9979557e+01  -6.3242365e-03
   2.9998768e+01  -8.8456650e-03
   2.9998768e+01  -8.8456650e-03
   3.0014138e+01  -1.0878522e-02
   3.0014138e+01  -1.0878522e-02
   3.0018030e+01  -1.1422020e-02
   3.0018030e+01  -1.1422020e-02
   3.0037291e+01  -1.3804335e-02
   3.0037291e+01  -1.3804335e-02
   3.0052118e+01  -1.5689212e-02
   3.0052118e+01  -1.5689212e-02
   3.0056502e+01  -1.6268227e-02
   3.0056502e+01  -1.6268227e-02
   3.0075764e+01  -1.8523350e-02
   3.0075764e+01  -1.8523350e-02
   3.0092365e+01  -2.0500000e-02
   3.0092365e+01  -2.0500000e-02
   3.0094975e+01  -2.0831626e-02
   3.0094975e+01  -2.0831626e-02
   3.0114236e+01  -2.2983005e-02
   3.0114236e+01  -2.2983005e-02
   3.0133498e+01  -2.5060936e-02
   3.0133498e+01  -2.5060936e-02
   3.0135714e+01  -2.5310640e-02
   3.0135714e+01  -2.5310640e-02
   3.0152709e+01  -2.7111281e-02
   3.0152709e+01  -2.7111281e-02
   3.0171970e+01  -2.8875320e-02
   3.0171970e+01  -2.8875320e-02
   3.0185222e+01  -3.0121429e-02
   3.0185222e+01  -3.0121429e-02
   3.0191232e+01  -3.0701921e-02
   3.0191232e+01  -3.0701921e-02
   3.0210443e+01  -3.2285271e-02
   3.0210443e+01  -3.2285271e-02
   3.0229704e+01  -3.3652808e-02
   3.0229704e+01  -3.3652808e-02
   3.0248621e+01  -3.4932118e-02
   3.0248621e+01  -3.4932118e-02
   3.0248916e+01  -3.4956453e-02
   3.0248916e+01  -3.4956453e-02
   3.0268177e+01  -3.6129310e-02
   3.0268177e+01  -3.6129310e-02
   3.0287438e+01  -3.7105468e-02
   3.0287438e+01  -3.7105468e-02
   3.0306650e+01  -3.7919360e-02
   3.0306650e+01  -3.7919360e-02
   3.0325911e+01  -3.8579754e-02
   3.0325911e+01  -3.8579754e-02
   3.0345172e+01  -3.9095911e-02
   3.0345172e+01  -3.9095911e-02
   3.0364384e+01  -3.9476601e-02
   3.0364384e+01  -3.9476601e-02
   3.0383645e+01  -3.9721773e-02
   3.0383645e+01  -3.9721773e-02
   3.0388473e+01  -3.9743054e-02
   3.0388473e+01  -3.9743054e-02
   3.0402857e+01  -3.9806010e-02
   3.0402857e+01  -3.9806010e-02
   3.0422118e+01  -3.9752906e-02
   3.0422118e+01  -3.9752906e-02
   3.0423202e+01  -3.9743054e-02
   3.0423202e+01  -3.9743054e-02
   3.0441379e+01  -3.9583153e-02
   3.0441379e+01  -3.9583153e-02
   3.0460591e+01  -3.9257537e-02
   3.0460591e+01  -3.9257537e-02
   3.0479852e+01  -3.8734631e-02
   3.0479852e+01  -3.8734631e-02
   3.0499113e+01  -3.8005419e-02
   3.0499113e+01  -3.8005419e-02
   3.0518325e+01  -3.7123842e-02
   3.0518325e+01  -3.7123842e-02
   3.0537586e+01  -3.6097192e-02
   3.0537586e+01  -3.6097192e-02
   3.0554926e+01  -3.4932118e-02
   3.0554926e+01  -3.4932118e-02
   3.0556798e+01  -3.4798522e-02
   3.0556798e+01  -3.4798522e-02
   3.0576059e+01  -3.3358177e-02
   3.0576059e+01  -3.3358177e-02
   3.0595320e+01  -3.1886256e-02
   3.0595320e+01  -3.1886256e-02
   3.0614532e+01  -3.0158128e-02
   3.0614532e+01  -3.0158128e-02
   3.0614926e+01  -3.0121429e-02
   3.0614926e+01  -3.0121429e-02
   3.0633793e+01  -2.8285616e-02
   3.0633793e+01  -2.8285616e-02
   3.0653054e+01  -2.6411872e-02
   3.0653054e+01  -2.6411872e-02
   3.0662660e+01  -2.5310640e-02
   3.0662660e+01  -2.5310640e-02
   3.0672266e+01  -2.4204286e-02
   3.0672266e+01  -2.4204286e-02
   3.0691527e+01  -2.2057340e-02
   3.0691527e+01  -2.2057340e-02
   3.0703793e+01  -2.0500000e-02
   3.0703793e+01  -2.0500000e-02
   3.0710788e+01  -1.9590049e-02
   3.0710788e+01  -1.9590049e-02
   3.0730000e+01  -1.7187685e-02
   3.0730000e+01  -1.7187685e-02
   3.0740788e+01  -1.5689212e-02
   3.0740788e+01  -1.5689212e-02
   3.0749261e+01  -1.4499458e-02
   3.0749261e+01  -1.4499458e-02
   3.0768473e+01  -1.1928522e-02
   3.0768473e+01  -1.1928522e-02
   3.0775567e+01  -1.0878522e-02
   3.0775567e+01  -1.0878522e-02
   3.0787734e+01  -9.1033498e-03
   3.0787734e+01  -9.1033498e-03
   3.0806995e+01  -6.3528571e-03
   3.0806995e+01  -6.3528571e-03
   3.0808768e+01  -6.0678818e-03
   3.0808768e+01  -6.0678818e-03
   3.0826207e+01  -3.4370690e-03
   3.0826207e+01  -3.4370690e-03
   3.0840246e+01  -1.2572414e-03
   3.0840246e+01  -1.2572414e-03
   3.0845468e+01  -4.1337882e-04
   3.0845468e+01  -4.1337882e-04
   3.0864729e+01   2.4783251e-03
   3.0864729e+01   2.4783251e-03
   3.0871330e+01   3.5535616e-03
   3.0871330e+01   3.5535616e-03
   3.0883941e+01   5.5601478e-03
   3.0883941e+01   5.5601478e-03
   3.0901872e+01   8.3642365e-03
   3.0901872e+01   8.3642365e-03
   3.0903202e+01   8.5820690e-03
   3.0903202e+01   8.5820690e-03
   3.0922414e+01   1.1584039e-02
   3.0922414e+01   1.1584039e-02
   3.0932266e+01   1.3174877e-02
   3.0932266e+01   1.3174877e-02
   3.0941675e+01   1.4693744e-02
   3.0941675e+01   1.4693744e-02
   3.0960936e+01   1.7566650e-02
   3.0960936e+01   1.7566650e-02
   3.0963547e+01   1.7985665e-02
   3.0963547e+01   1.7985665e-02
   3.0980148e+01   2.0489803e-02
   3.0980148e+01   2.0489803e-02
   3.0995764e+01   2.2796453e-02
   3.0995764e+01   2.2796453e-02
   3.0999409e+01   2.3366108e-02
   3.0999409e+01   2.3366108e-02
   3.1018670e+01   2.6033892e-02
   3.1018670e+01   2.6033892e-02
   3.1029754e+01   2.7607241e-02
   3.1029754e+01   2.7607241e-02
   3.1037882e+01   2.8767931e-02
   3.1037882e+01   2.8767931e-02
   3.1057143e+01   3.1166946e-02
   3.1057143e+01   3.1166946e-02
   3.1066897e+01   3.2418522e-02
   3.1066897e+01   3.2418522e-02
   3.1076355e+01   3.3634828e-02
   3.1076355e+01   3.3634828e-02
   3.1095616e+01   3.5775911e-02
   3.1095616e+01   3.5775911e-02
   3.1108128e+01   3.7230936e-02
   3.1108128e+01   3.7230936e-02
   3.1114877e+01   3.8039113e-02
   3.1114877e+01   3.8039113e-02
   3.1134089e+01   4.0075074e-02
   3.1134089e+01   4.0075074e-02
   3.1152660e+01   4.2046404e-02
   3.1152660e+01   4.2046404e-02
   3.1153350e+01   4.2126108e-02
   3.1153350e+01   4.2126108e-02
   3.1172611e+01   4.3985468e-02
   3.1172611e+01   4.3985468e-02
   3.1191823e+01   4.5382660e-02
   3.1191823e+01   4.5382660e-02
   3.1211084e+01   4.6423547e-02
   3.1211084e+01   4.6423547e-02
   3.1223695e+01   4.6869409e-02
   3.1223695e+01   4.6869409e-02
   3.1230296e+01   4.7103990e-02
   3.1230296e+01   4.7103990e-02
   3.1249557e+01   4.7408473e-02
   3.1249557e+01   4.7408473e-02
   3.1268818e+01   4.7436502e-02
   3.1268818e+01   4.7436502e-02
   3.1288030e+01   4.7260345e-02
   3.1288030e+01   4.7260345e-02
   3.1307291e+01   4.6885123e-02
   3.1307291e+01   4.6885123e-02
   3.1307783e+01   4.6869409e-02
   3.1307783e+01   4.6869409e-02
   3.1326552e+01   4.6292020e-02
   3.1326552e+01   4.6292020e-02
   3.1345764e+01   4.5508621e-02
   3.1345764e+01   4.5508621e-02
   3.1365025e+01   4.4599557e-02
   3.1365025e+01   4.4599557e-02
   3.1384286e+01   4.3615369e-02
   3.1384286e+01   4.3615369e-02
   3.1403498e+01   4.2459113e-02
   3.1403498e+01   4.2459113e-02
   3.1408867e+01   4.2046404e-02
   3.1408867e+01   4.2046404e-02
   3.1422759e+01   4.1018030e-02
   3.1422759e+01   4.1018030e-02
   3.1441970e+01   3.9504975e-02
   3.1441970e+01   3.9504975e-02
   3.1461232e+01   3.7762660e-02
   3.1461232e+01   3.7762660e-02
   3.1466059e+01   3.7230936e-02
   3.1466059e+01   3.7230936e-02
   3.1480493e+01   3.5703202e-02
   3.1480493e+01   3.5703202e-02
   3.1499704e+01   3.3658621e-02
   3.1499704e+01   3.3658621e-02
   3.1509655e+01   3.2418522e-02
   3.1509655e+01   3.2418522e-02
   3.1518966e+01   3.1251527e-02
   3.1518966e+01   3.1251527e-02
   3.1538227e+01   2.8901232e-02
   3.1538227e+01   2.8901232e-02
   3.1547586e+01   2.7607241e-02
   3.1547586e+01   2.7607241e-02
   3.1557438e+01   2.6244581e-02
   3.1557438e+01   2.6244581e-02
   3.1576700e+01   2.3698768e-02
   3.1576700e+01   2.3698768e-02
   3.1582808e+01   2.2796453e-02
   3.1582808e+01   2.2796453e-02
   3.1595911e+01   2.0920394e-02
   3.1595911e+01   2.0920394e-02
   3.1615172e+01   1.8246847e-02
   3.1615172e+01   1.8246847e-02
   3.1616897e+01   1.7985665e-02
   3.1616897e+01   1.7985665e-02
   3.1634433e+01   1.5485813e-02
   3.1634433e+01   1.5485813e-02
   3.1650443e+01   1.3174877e-02
   3.1650443e+01   1.3174877e-02
   3.1653645e+01   1.2681724e-02
   3.1653645e+01   1.2681724e-02
   3.1672906e+01   9.9882266e-03
   3.1672906e+01   9.9882266e-03
   3.1683892e+01   8.3642365e-03
   3.1683892e+01   8.3642365e-03
   3.1692167e+01   7.1343842e-03
   3.1692167e+01   7.1343842e-03
   3.1711379e+01   4.4904975e-03
   3.1711379e+01   4.4904975e-03
   3.1717734e+01   3.5535616e-03
   3.1717734e+01   3.5535616e-03
   3.1730640e+01   1.6930443e-03
   3.1730640e+01   1.6930443e-03
   3.1749852e+01  -9.2838424e-04
   3.1749852e+01  -9.2838424e-04
   3.1752118e+01  -1.2572414e-03
   3.1752118e+01  -1.2572414e-03
   3.1769113e+01  -3.5857833e-03
   3.1769113e+01  -3.5857833e-03
   3.1787635e+01  -6.0678818e-03
   3.1787635e+01  -6.0678818e-03
   3.1788374e+01  -6.1703448e-03
   3.1788374e+01  -6.1703448e-03
   3.1807586e+01  -8.6711330e-03
   3.1807586e+01  -8.6711330e-03
   3.1824631e+01  -1.0878522e-02
   3.1824631e+01  -1.0878522e-02
   3.1826847e+01  -1.1183448e-02
   3.1826847e+01  -1.1183448e-02
   3.1846108e+01  -1.3556207e-02
   3.1846108e+01  -1.3556207e-02
   3.1863300e+01  -1.5689212e-02
   3.1863300e+01  -1.5689212e-02
   3.1865320e+01  -1.5958030e-02
   3.1865320e+01  -1.5958030e-02
   3.1884581e+01  -1.8228571e-02
   3.1884581e+01  -1.8228571e-02
   3.1903842e+01  -2.0461527e-02
   3.1903842e+01  -2.0461527e-02
   3.1904138e+01  -2.0500000e-02
   3.1904138e+01  -2.0500000e-02
   3.1923054e+01  -2.2616256e-02
   3.1923054e+01  -2.2616256e-02
   3.1942315e+01  -2.4552808e-02
   3.1942315e+01  -2.4552808e-02
   3.1949507e+01  -2.5310640e-02
   3.1949507e+01  -2.5310640e-02
   3.1961527e+01  -2.6553842e-02
   3.1961527e+01  -2.6553842e-02
   3.1980788e+01  -2.8256256e-02
   3.1980788e+01  -2.8256256e-02
   3.2000049e+01  -2.9927833e-02
   3.2000049e+01  -2.9927833e-02
   3.2002217e+01  -3.0121429e-02
   3.2002217e+01  -3.0121429e-02
   3.2019261e+01  -3.1567833e-02
   3.2019261e+01  -3.1567833e-02
   3.2038522e+01  -3.2957931e-02
   3.2038522e+01  -3.2957931e-02
   3.2057783e+01  -3.4251034e-02
   3.2057783e+01  -3.4251034e-02
   3.2067833e+01  -3.4932118e-02
   3.2067833e+01  -3.4932118e-02
   3.2076995e+01  -3.5552956e-02
   3.2076995e+01  -3.5552956e-02
   3.2096256e+01  -3.6689261e-02
   3.2096256e+01  -3.6689261e-02
   3.2115468e+01  -3.7672611e-02
   3.2115468e+01  -3.7672611e-02
   3.2134729e+01  -3.8508374e-02
   3.2134729e+01  -3.8508374e-02
   3.2153990e+01  -3.9199852e-02
   3.2153990e+01  -3.9199852e-02
   3.2173202e+01  -3.9741724e-02
   3.2173202e+01  -3.9741724e-02
   3.2173300e+01  -3.9743054e-02
   3.2173300e+01  -3.9743054e-02
   3.2192463e+01  -4.0098916e-02
   3.2192463e+01  -4.0098916e-02
   3.2211724e+01  -4.0249704e-02
   3.2211724e+01  -4.0249704e-02
   3.2230936e+01  -4.0228966e-02
   3.2230936e+01  -4.0228966e-02
   3.2250197e+01  -4.0065567e-02
   3.2250197e+01  -4.0065567e-02
   3.2268571e+01  -3.9743054e-02
   3.2268571e+01  -3.9743054e-02
   3.2269409e+01  -3.9727931e-02
   3.2269409e+01  -3.9727931e-02
   3.2288670e+01  -3.9189113e-02
   3.2288670e+01  -3.9189113e-02
   3.2307931e+01  -3.8450542e-02
   3.2307931e+01  -3.8450542e-02
   3.2327143e+01  -3.7566158e-02
   3.2327143e+01  -3.7566158e-02
   3.2346404e+01  -3.6590148e-02
   3.2346404e+01  -3.6590148e-02
   3.2365665e+01  -3.5456355e-02
   3.2365665e+01  -3.5456355e-02
   3.2372759e+01  -3.4932118e-02
   3.2372759e+01  -3.4932118e-02
   3.2384877e+01  -3.4056108e-02
   3.2384877e+01  -3.4056108e-02
   3.2404138e+01  -3.2623399e-02
   3.2404138e+01  -3.2623399e-02
   3.2423350e+01  -3.1068079e-02
   3.2423350e+01  -3.1068079e-02
   3.2433005e+01  -3.0121429e-02
   3.2433005e+01  -3.0121429e-02
   3.2442611e+01  -2.9175271e-02
   3.2442611e+01  -2.9175271e-02
   3.2461872e+01  -2.7299754e-02
   3.2461872e+01  -2.7299754e-02
   3.2479852e+01  -2.5310640e-02
   3.2479852e+01  -2.5310640e-02
   3.2481084e+01  -2.5160591e-02
   3.2481084e+01  -2.5160591e-02
   3.2500345e+01  -2.2937044e-02
   3.2500345e+01  -2.2937044e-02
   3.2519606e+01  -2.0578374e-02
   3.2519606e+01  -2.0578374e-02
   3.2520148e+01  -2.0500000e-02
   3.2520148e+01  -2.0500000e-02
   3.2538818e+01  -1.8077488e-02
   3.2538818e+01  -1.8077488e-02
   3.2556355e+01  -1.5689212e-02
   3.2556355e+01  -1.5689212e-02
   3.2558079e+01  -1.5434926e-02
   3.2558079e+01  -1.5434926e-02
   3.2577340e+01  -1.2749803e-02
   3.2577340e+01  -1.2749803e-02
   3.2589852e+01  -1.0878522e-02
   3.2589852e+01  -1.0878522e-02
   3.2596552e+01  -9.8574877e-03
   3.2596552e+01  -9.8574877e-03
   3.2615813e+01  -7.0888177e-03
   3.2615813e+01  -7.0888177e-03
   3.2622217e+01  -6.0678818e-03
   3.2622217e+01  -6.0678818e-03
   3.2635025e+01  -4.0802414e-03
   3.2635025e+01  -4.0802414e-03
   3.2653251e+01  -1.2572414e-03
   3.2653251e+01  -1.2572414e-03
   3.2654286e+01  -1.0851773e-03
   3.2654286e+01  -1.0851773e-03
   3.2673547e+01   1.9523103e-03
   3.2673547e+01   1.9523103e-03
   3.2683153e+01   3.5535616e-03
   3.2683153e+01   3.5535616e-03
   3.2692759e+01   5.1498030e-03
   3.2692759e+01   5.1498030e-03
   3.2712020e+01   8.2147783e-03
   3.2712020e+01   8.2147783e-03
   3.2712857e+01   8.3642365e-03
   3.2712857e+01   8.3642365e-03
   3.2731281e+01   1.1367340e-02
   3.2731281e+01   1.1367340e-02
   3.2742118e+01   1.3174877e-02
   3.2742118e+01   1.3174877e-02
   3.2750493e+01   1.4581576e-02
   3.2750493e+01   1.4581576e-02
   3.2769754e+01   1.7563153e-02
   3.2769754e+01   1.7563153e-02
   3.2772266e+01   1.7985665e-02
   3.2772266e+01   1.7985665e-02
   3.2788966e+01   2.0622512e-02
   3.2788966e+01   2.0622512e-02
   3.2802857e+01   2.2796453e-02
   3.2802857e+01   2.2796453e-02
   3.2808227e+01   2.3667488e-02
   3.2808227e+01   2.3667488e-02
   3.2827488e+01   2.6457882e-02
   3.2827488e+01   2.6457882e-02
   3.2835123e+01   2.7607241e-02
   3.2835123e+01   2.7607241e-02
   3.2846700e+01   2.9311724e-02
   3.2846700e+01   2.9311724e-02
   3.2865961e+01   3.1850493e-02
   3.2865961e+01   3.1850493e-02
   3.2870099e+01   3.2418522e-02
   3.2870099e+01   3.2418522e-02
   3.2885222e+01   3.4382512e-02
   3.2885222e+01   3.4382512e-02
   3.2904433e+01   3.6645862e-02
   3.2904433e+01   3.6645862e-02
   3.2909163e+01   3.7230936e-02
   3.2909163e+01   3.7230936e-02
   3.2923695e+01   3.8951232e-02
   3.2923695e+01   3.8951232e-02
   3.2942956e+01   4.0963990e-02
   3.2942956e+01   4.0963990e-02
   3.2953005e+01   4.2046404e-02
   3.2953005e+01   4.2046404e-02
   3.2962167e+01   4.3037389e-02
   3.2962167e+01   4.3037389e-02
   3.2981429e+01   4.4666355e-02
   3.2981429e+01   4.4666355e-02
   3.3000640e+01   4.5880049e-02
   3.3000640e+01   4.5880049e-02
   3.3019901e+01   4.6732118e-02
   3.3019901e+01   4.6732118e-02
   3.3025419e+01   4.6869409e-02
   3.3025419e+01   4.6869409e-02
   3.3039163e+01   4.7202069e-02
   3.3039163e+01   4.7202069e-02
   3.3058374e+01   4.7322167e-02
   3.3058374e+01   4.7322167e-02
   3.3077635e+01   4.7206897e-02
   3.3077635e+01   4.7206897e-02
   3.3096897e+01   4.6897882e-02
   3.3096897e+01   4.6897882e-02
   3.3097882e+01   4.6869409e-02
   3.3097882e+01   4.6869409e-02
   3.3116108e+01   4.6370690e-02
   3.3116108e+01   4.6370690e-02
   3.3135369e+01   4.5647635e-02
   3.3135369e+01   4.5647635e-02
   3.3154581e+01   4.4779704e-02
   3.3154581e+01   4.4779704e-02
   3.3173842e+01   4.3830591e-02
   3.3173842e+01   4.3830591e-02
   3.3193103e+01   4.2740099e-02
   3.3193103e+01   4.2740099e-02
   3.3202660e+01   4.2046404e-02
   3.3202660e+01   4.2046404e-02
   3.3212315e+01   4.1352463e-02
   3.3212315e+01   4.1352463e-02
   3.3231576e+01   3.9882906e-02
   3.3231576e+01   3.9882906e-02
   3.3250837e+01   3.8243596e-02
   3.3250837e+01   3.8243596e-02
   3.3260246e+01   3.7230936e-02
   3.3260246e+01   3.7230936e-02
   3.3270049e+01   3.6183744e-02
   3.3270049e+01   3.6183744e-02
   3.3289310e+01   3.4105764e-02
   3.3289310e+01   3.4105764e-02
   3.3302808e+01   3.2418522e-02
   3.3302808e+01   3.2418522e-02
   3.3308522e+01   3.1675961e-02
   3.3308522e+01   3.1675961e-02
   3.3327783e+01   2.9278374e-02
   3.3327783e+01   2.9278374e-02
   3.3339901e+01   2.7607241e-02
   3.3339901e+01   2.7607241e-02
   3.3347044e+01   2.6606158e-02
   3.3347044e+01   2.6606158e-02
   3.3366256e+01   2.4056700e-02
   3.3366256e+01   2.4056700e-02
   3.3374975e+01   2.2796453e-02
   3.3374975e+01   2.2796453e-02
   3.3385517e+01   2.1284926e-02
   3.3385517e+01   2.1284926e-02
   3.3404778e+01   1.8688571e-02
   3.3404778e+01   1.8688571e-02
   3.3409507e+01   1.7985665e-02
   3.3409507e+01   1.7985665e-02
   3.3423990e+01   1.5931527e-02
   3.3423990e+01   1.5931527e-02
   3.3443251e+01   1.3268522e-02
   3.3443251e+01   1.3268522e-02
   3.3443842e+01   1.3174877e-02
   3.3443842e+01   1.3174877e-02
   3.3462463e+01   1.0570887e-02
   3.3462463e+01   1.0570887e-02
   3.3477931e+01   8.3642365e-03
   3.3477931e+01   8.3642365e-03
   3.3481724e+01   7.7941379e-03
   3.3481724e+01   7.7941379e-03
   3.3500985e+01   5.1345320e-03
   3.3500985e+01   5.1345320e-03
   3.3511773e+01   3.5535616e-03
   3.3511773e+01   3.5535616e-03
   3.3520197e+01   2.3056798e-03
   3.3520197e+01   2.3056798e-03
   3.3539458e+01  -3.0796995e-04
   3.3539458e+01  -3.0796995e-04
   3.3545961e+01  -1.2572414e-03
   3.3545961e+01  -1.2572414e-03
   3.3558719e+01  -3.0696010e-03
   3.3558719e+01  -3.0696010e-03
   3.3577931e+01  -5.6336453e-03
   3.3577931e+01  -5.6336453e-03
   3.3580985e+01  -6.0678818e-03
   3.3580985e+01  -6.0678818e-03
   3.3597192e+01  -8.2499015e-03
   3.3597192e+01  -8.2499015e-03
   3.3616404e+01  -1.0735567e-02
   3.3616404e+01  -1.0735567e-02
   3.3617488e+01  -1.0878522e-02
   3.3617488e+01  -1.0878522e-02
   3.3635665e+01  -1.3201970e-02
   3.3635665e+01  -1.3201970e-02
   3.3654926e+01  -1.5567044e-02
   3.3654926e+01  -1.5567044e-02
   3.3655862e+01  -1.5689212e-02
   3.3655862e+01  -1.5689212e-02
   3.3674138e+01  -1.7895172e-02
   3.3674138e+01  -1.7895172e-02
   3.3693399e+01  -2.0060591e-02
   3.3693399e+01  -2.0060591e-02
   3.3697094e+01  -2.0500000e-02
   3.3697094e+01  -2.0500000e-02
   3.3712660e+01  -2.2244975e-02
   3.3712660e+01  -2.2244975e-02
   3.3731872e+01  -2.4144532e-02
   3.3731872e+01  -2.4144532e-02
   3.3743153e+01  -2.5310640e-02
   3.3743153e+01  -2.5310640e-02
   3.3751133e+01  -2.6150985e-02
   3.3751133e+01  -2.6150985e-02
   3.3770394e+01  -2.7905665e-02
   3.3770394e+01  -2.7905665e-02
   3.3789606e+01  -2.9572365e-02
   3.3789606e+01  -2.9572365e-02
   3.3795665e+01  -3.0121429e-02
   3.3795665e+01  -3.0121429e-02
   3.3808867e+01  -3.1279212e-02
   3.3808867e+01  -3.1279212e-02
   3.3828079e+01  -3.2722020e-02
   3.3828079e+01  -3.2722020e-02
   3.3847340e+01  -3.4028325e-02
   3.3847340e+01  -3.4028325e-02
   3.3860936e+01  -3.4932118e-02
   3.3860936e+01  -3.4932118e-02
   3.3866601e+01  -3.5316010e-02
   3.3866601e+01  -3.5316010e-02
   3.3885813e+01  -3.6440148e-02
   3.3885813e+01  -3.6440148e-02
   3.3905074e+01  -3.7398374e-02
   3.3905074e+01  -3.7398374e-02
   3.3924335e+01  -3.8199507e-02
   3.3924335e+01  -3.8199507e-02
   3.3943547e+01  -3.8848079e-02
   3.3943547e+01  -3.8848079e-02
   3.3962808e+01  -3.9347685e-02
   3.3962808e+01  -3.9347685e-02
   3.3982020e+01  -3.9701232e-02
   3.3982020e+01  -3.9701232e-02
   3.3986059e+01  -3.9743054e-02
   3.3986059e+01  -3.9743054e-02
   3.4001281e+01  -3.9901182e-02
   3.4001281e+01  -3.9901182e-02
   3.4020542e+01  -3.9943300e-02
   3.4020542e+01  -3.9943300e-02
   3.4039754e+01  -3.9854926e-02
   3.4039754e+01  -3.9854926e-02
   3.4049704e+01  -3.9743054e-02
   3.4049704e+01  -3.9743054e-02
   3.4059015e+01  -3.9638522e-02
   3.4059015e+01  -3.9638522e-02
   3.4078276e+01  -3.9274286e-02
   3.4078276e+01  -3.9274286e-02
   3.4097488e+01  -3.8738424e-02
   3.4097488e+01  -3.8738424e-02
   3.4116749e+01  -3.8018030e-02
   3.4116749e+01  -3.8018030e-02
   3.4135961e+01  -3.7157882e-02
   3.4135961e+01  -3.7157882e-02
   3.4155222e+01  -3.6161182e-02
   3.4155222e+01  -3.6161182e-02
   3.4173941e+01  -3.4932118e-02
   3.4173941e+01  -3.4932118e-02
   3.4174483e+01  -3.4896404e-02
   3.4174483e+01  -3.4896404e-02
   3.4193695e+01  -3.3442857e-02
   3.4193695e+01  -3.3442857e-02
   3.4212956e+01  -3.1935271e-02
   3.4212956e+01  -3.1935271e-02
   3.4232217e+01  -3.0140246e-02
   3.4232217e+01  -3.0140246e-02
   3.4232365e+01  -3.0121429e-02
   3.4232365e+01  -3.0121429e-02
   3.4251429e+01  -2.8182118e-02
   3.4251429e+01  -2.8182118e-02
   3.4270690e+01  -2.6184778e-02
   3.4270690e+01  -2.6184778e-02
   3.4277882e+01  -2.5310640e-02
   3.4277882e+01  -2.5310640e-02
   3.4289901e+01  -2.3871921e-02
   3.4289901e+01  -2.3871921e-02
   3.4309163e+01  -2.1622660e-02
   3.4309163e+01  -2.1622660e-02
   3.4317537e+01  -2.0500000e-02
   3.4317537e+01  -2.0500000e-02
   3.4328424e+01  -1.9055961e-02
   3.4328424e+01  -1.9055961e-02
   3.4347635e+01  -1.6563153e-02
   3.4347635e+01  -1.6563153e-02
   3.4353547e+01  -1.5689212e-02
   3.4353547e+01  -1.5689212e-02
   3.4366897e+01  -1.3775222e-02
   3.4366897e+01  -1.3775222e-02
   3.4386158e+01  -1.0973990e-02
   3.4386158e+01  -1.0973990e-02
   3.4386700e+01  -1.0878522e-02
   3.4386700e+01  -1.0878522e-02
   3.4405369e+01  -8.0079803e-03
   3.4405369e+01  -8.0079803e-03
   3.4417389e+01  -6.0678818e-03
   3.4417389e+01  -6.0678818e-03
   3.4424631e+01  -4.8790296e-03
   3.4424631e+01  -4.8790296e-03
   3.4443892e+01  -1.8835271e-03
   3.4443892e+01  -1.8835271e-03
   3.4447488e+01  -1.2572414e-03
   3.4447488e+01  -1.2572414e-03
   3.4463103e+01   1.3223498e-03
   3.4463103e+01   1.3223498e-03
   3.4476404e+01   3.5535616e-03
   3.4476404e+01   3.5535616e-03
   3.4482365e+01   4.5765271e-03
   3.4482365e+01   4.5765271e-03
   3.4501576e+01   7.6775862e-03
   3.4501576e+01   7.6775862e-03
   3.4505468e+01   8.3642365e-03
   3.4505468e+01   8.3642365e-03
   3.4520837e+01   1.0967586e-02
   3.4520837e+01   1.0967586e-02
   3.4533793e+01   1.3174877e-02
   3.4533793e+01   1.3174877e-02
   3.4540099e+01   1.4268177e-02
   3.4540099e+01   1.4268177e-02
   3.4559310e+01   1.7357783e-02
   3.4559310e+01   1.7357783e-02
   3.4562956e+01   1.7985665e-02
   3.4562956e+01   1.7985665e-02
   3.4578571e+01   2.0566305e-02
   3.4578571e+01   2.0566305e-02
   3.4592217e+01   2.2796453e-02
   3.4592217e+01   2.2796453e-02
   3.4597833e+01   2.3734877e-02
   3.4597833e+01   2.3734877e-02
   3.4617044e+01   2.6626552e-02
   3.4617044e+01   2.6626552e-02
   3.4623350e+01   2.7607241e-02
   3.4623350e+01   2.7607241e-02
   3.4636305e+01   2.9558227e-02
   3.4636305e+01   2.9558227e-02
   3.4655517e+01   3.2219557e-02
   3.4655517e+01   3.2219557e-02
   3.4656946e+01   3.2418522e-02
   3.4656946e+01   3.2418522e-02
   3.4674778e+01   3.4801232e-02
   3.4674778e+01   3.4801232e-02
   3.4693892e+01   3.7230936e-02
   3.4693892e+01   3.7230936e-02
   3.4694039e+01   3.7251773e-02
   3.4694039e+01   3.7251773e-02
   3.4713251e+01   3.9605862e-02
   3.4713251e+01   3.9605862e-02
   3.4732512e+01   4.1795369e-02
   3.4732512e+01   4.1795369e-02
   3.4734778e+01   4.2046404e-02
   3.4734778e+01   4.2046404e-02
   3.4751773e+01   4.3839557e-02
   3.4751773e+01   4.3839557e-02
   3.4770985e+01   4.5328916e-02
   3.4770985e+01   4.5328916e-02
   3.4790246e+01   4.6410345e-02
   3.4790246e+01   4.6410345e-02
   3.4803202e+01   4.6869409e-02
   3.4803202e+01   4.6869409e-02
   3.4809507e+01   4.7091379e-02
   3.4809507e+01   4.7091379e-02
   3.4828719e+01   4.7369852e-02
   3.4828719e+01   4.7369852e-02
   3.4847980e+01   4.7365320e-02
   3.4847980e+01   4.7365320e-02
   3.4867192e+01   4.7148768e-02
   3.4867192e+01   4.7148768e-02
   3.4879557e+01   4.6869409e-02
   3.4879557e+01   4.6869409e-02
   3.4886453e+01   4.6711281e-02
   3.4886453e+01   4.6711281e-02
   3.4905714e+01   4.6054877e-02
   3.4905714e+01   4.6054877e-02
   3.4924926e+01   4.5213695e-02
   3.4924926e+01   4.5213695e-02
   3.4944187e+01   4.4271330e-02
   3.4944187e+01   4.4271330e-02
   3.4963448e+01   4.3250099e-02
   3.4963448e+01   4.3250099e-02
   3.4982020e+01   4.2046404e-02
   3.4982020e+01   4.2046404e-02
   3.4982660e+01   4.2002660e-02
   3.4982660e+01   4.2002660e-02
   3.5001921e+01   4.0555714e-02
   3.5001921e+01   4.0555714e-02
   3.5021133e+01   3.8986897e-02
   3.5021133e+01   3.8986897e-02
   3.5038571e+01   3.7230936e-02
   3.5038571e+01   3.7230936e-02
   3.5040394e+01   3.7036256e-02
   3.5040394e+01   3.7036256e-02
   3.5059655e+01   3.4966108e-02
   3.5059655e+01   3.4966108e-02
   3.5078867e+01   3.2798177e-02
   3.5078867e+01   3.2798177e-02
   3.5081823e+01   3.2418522e-02
   3.5081823e+01   3.2418522e-02
   3.5098128e+01   3.0423054e-02
   3.5098128e+01   3.0423054e-02
   3.5117389e+01   2.8056650e-02
   3.5117389e+01   2.8056650e-02
   3.5120591e+01   2.7607241e-02
   3.5120591e+01   2.7607241e-02
   3.5136601e+01   2.5482217e-02
   3.5136601e+01   2.5482217e-02
   3.5155862e+01   2.2904828e-02
   3.5155862e+01   2.2904828e-02
   3.5156601e+01   2.2796453e-02
   3.5156601e+01   2.2796453e-02
   3.5175074e+01   2.0236256e-02
   3.5175074e+01   2.0236256e-02
   3.5190936e+01   1.7985665e-02
   3.5190936e+01   1.7985665e-02
   3.5194335e+01   1.7479163e-02
   3.5194335e+01   1.7479163e-02
   3.5213596e+01   1.4826158e-02
   3.5213596e+01   1.4826158e-02
   3.5224926e+01   1.3174877e-02
   3.5224926e+01   1.3174877e-02
   3.5232808e+01   1.2009803e-02
   3.5232808e+01   1.2009803e-02
   3.5252069e+01   9.4014286e-03
   3.5252069e+01   9.4014286e-03
   3.5259163e+01   8.3642365e-03
   3.5259163e+01   8.3642365e-03
   3.5271330e+01   6.6275862e-03
   3.5271330e+01   6.6275862e-03
   3.5290542e+01   4.0462512e-03
   3.5290542e+01   4.0462512e-03
   3.5293941e+01   3.5535616e-03
   3.5293941e+01   3.5535616e-03
   3.5309803e+01   1.3706502e-03
   3.5309803e+01   1.3706502e-03
   3.5329015e+01  -1.2199507e-03
   3.5329015e+01  -1.2199507e-03
   3.5329310e+01  -1.2572414e-03
   3.5329310e+01  -1.2572414e-03
   3.5348276e+01  -3.7908768e-03
   3.5348276e+01  -3.7908768e-03
   3.5365419e+01  -6.0678818e-03
   3.5365419e+01  -6.0678818e-03
   3.5367537e+01  -6.3679803e-03
   3.5367537e+01  -6.3679803e-03
   3.5386749e+01  -8.8194089e-03
   3.5386749e+01  -8.8194089e-03
   3.5402709e+01  -1.0878522e-02
   3.5402709e+01  -1.0878522e-02
   3.5406010e+01  -1.1330591e-02
   3.5406010e+01  -1.1330591e-02
   3.5425271e+01  -1.3670985e-02
   3.5425271e+01  -1.3670985e-02
   3.5441626e+01  -1.5689212e-02
   3.5441626e+01  -1.5689212e-02
   3.5444483e+01  -1.6063251e-02
   3.5444483e+01  -1.6063251e-02
   3.5463744e+01  -1.8284039e-02
   3.5463744e+01  -1.8284039e-02
   3.5482956e+01  -2.0458867e-02
   3.5482956e+01  -2.0458867e-02
   3.5483350e+01  -2.0500000e-02
   3.5483350e+01  -2.0500000e-02
   3.5502217e+01  -2.2540345e-02
   3.5502217e+01  -2.2540345e-02
   3.5521478e+01  -2.4383399e-02
   3.5521478e+01  -2.4383399e-02
   3.5530690e+01  -2.5310640e-02
   3.5530690e+01  -2.5310640e-02
   3.5540690e+01  -2.6318374e-02
   3.5540690e+01  -2.6318374e-02
   3.5559951e+01  -2.7999754e-02
   3.5559951e+01  -2.7999754e-02
   3.5579212e+01  -2.9629507e-02
   3.5579212e+01  -2.9629507e-02
   3.5584680e+01  -3.0121429e-02
   3.5584680e+01  -3.0121429e-02
   3.5598424e+01  -3.1311034e-02
   3.5598424e+01  -3.1311034e-02
   3.5617685e+01  -3.2751823e-02
   3.5617685e+01  -3.2751823e-02
   3.5636946e+01  -3.4084433e-02
   3.5636946e+01  -3.4084433e-02
   3.5649113e+01  -3.4932118e-02
   3.5649113e+01  -3.4932118e-02
   3.5656158e+01  -3.5431823e-02
   3.5656158e+01  -3.5431823e-02
   3.5675419e+01  -3.6613941e-02
   3.5675419e+01  -3.6613941e-02
   3.5694631e+01  -3.7630887e-02
   3.5694631e+01  -3.7630887e-02
   3.5713892e+01  -3.8499704e-02
   3.5713892e+01  -3.8499704e-02
   3.5733153e+01  -3.9229507e-02
   3.5733153e+01  -3.9229507e-02
   3.5749951e+01  -3.9743054e-02
   3.5749951e+01  -3.9743054e-02
   3.5752365e+01  -3.9819852e-02
   3.5752365e+01  -3.9819852e-02
   3.5771626e+01  -4.0235025e-02
   3.5771626e+01  -4.0235025e-02
   3.5790887e+01  -4.0474433e-02
   3.5790887e+01  -4.0474433e-02
   3.5810099e+01  -4.0543005e-02
   3.5810099e+01  -4.0543005e-02
   3.5829360e+01  -4.0470345e-02
   3.5829360e+01  -4.0470345e-02
   3.5848571e+01  -4.0264680e-02
   3.5848571e+01  -4.0264680e-02
   3.5867833e+01  -3.9886946e-02
   3.5867833e+01  -3.9886946e-02
   3.5872512e+01  -3.9743054e-02
   3.5872512e+01  -3.9743054e-02
   3.5887094e+01  -3.9302315e-02
   3.5887094e+01  -3.9302315e-02
   3.5906305e+01  -3.8520443e-02
   3.5906305e+01  -3.8520443e-02
   3.5925567e+01  -3.7592562e-02
   3.5925567e+01  -3.7592562e-02
   3.5944828e+01  -3.6564631e-02
   3.5944828e+01  -3.6564631e-02
   3.5964039e+01  -3.5353596e-02
   3.5964039e+01  -3.5353596e-02
   3.5969409e+01  -3.4932118e-02
   3.5969409e+01  -3.4932118e-02
   3.5983300e+01  -3.3876847e-02
   3.5983300e+01  -3.3876847e-02
   3.6002562e+01  -3.2370000e-02
   3.6002562e+01  -3.2370000e-02
   3.6021773e+01  -3.0675369e-02
   3.6021773e+01  -3.0675369e-02
   3.6026995e+01  -3.0121429e-02
   3.6026995e+01  -3.0121429e-02
   3.6041034e+01  -2.8689310e-02
   3.6041034e+01  -2.8689310e-02
   3.6060246e+01  -2.6723695e-02
   3.6060246e+01  -2.6723695e-02
   3.6071970e+01  -2.5310640e-02
   3.6071970e+01  -2.5310640e-02
   3.6079507e+01  -2.4386502e-02
   3.6079507e+01  -2.4386502e-02
   3.6098768e+01  -2.2069852e-02
   3.6098768e+01  -2.2069852e-02
   3.6110246e+01  -2.0500000e-02
   3.6110246e+01  -2.0500000e-02
   3.6117980e+01  -1.9426256e-02
   3.6117980e+01  -1.9426256e-02
   3.6137241e+01  -1.6845911e-02
   3.6137241e+01  -1.6845911e-02
   3.6144877e+01  -1.5689212e-02
   3.6144877e+01  -1.5689212e-02
   3.6156502e+01  -1.3957882e-02
   3.6156502e+01  -1.3957882e-02
   3.6175714e+01  -1.1095074e-02
   3.6175714e+01  -1.1095074e-02
   3.6176995e+01  -1.0878522e-02
   3.6176995e+01  -1.0878522e-02
   3.6194975e+01  -8.0322167e-03
   3.6194975e+01  -8.0322167e-03
   3.6206798e+01  -6.0678818e-03
   3.6206798e+01  -6.0678818e-03
   3.6214187e+01  -4.8164877e-03
   3.6214187e+01  -4.8164877e-03
   3.6233448e+01  -1.7167537e-03
   3.6233448e+01  -1.7167537e-03
   3.6236010e+01  -1.2572414e-03
   3.6236010e+01  -1.2572414e-03
   3.6252709e+01   1.5789704e-03
   3.6252709e+01   1.5789704e-03
   3.6263990e+01   3.5535616e-03
   3.6263990e+01   3.5535616e-03
   3.6271921e+01   4.9555665e-03
   3.6271921e+01   4.9555665e-03
   3.6291182e+01   8.1981773e-03
   3.6291182e+01   8.1981773e-03
   3.6292069e+01   8.3642365e-03
   3.6292069e+01   8.3642365e-03
   3.6310443e+01   1.1538818e-02
   3.6310443e+01   1.1538818e-02
   3.6319606e+01   1.3174877e-02
   3.6319606e+01   1.3174877e-02
   3.6329655e+01   1.4962562e-02
   3.6329655e+01   1.4962562e-02
   3.6347488e+01   1.7985665e-02
   3.6347488e+01   1.7985665e-02
   3.6348916e+01   1.8243448e-02
   3.6348916e+01   1.8243448e-02
   3.6368128e+01   2.1425419e-02
   3.6368128e+01   2.1425419e-02
   3.6376305e+01   2.2796453e-02
   3.6376305e+01   2.2796453e-02
   3.6387389e+01   2.4639507e-02
   3.6387389e+01   2.4639507e-02
   3.6406650e+01   2.7595074e-02
   3.6406650e+01   2.7595074e-02
   3.6406700e+01   2.7607241e-02
   3.6406700e+01   2.7607241e-02
   3.6425862e+01   3.0424680e-02
   3.6425862e+01   3.0424680e-02
   3.6439852e+01   3.2418522e-02
   3.6439852e+01   3.2418522e-02
   3.6445123e+01   3.3199951e-02
   3.6445123e+01   3.3199951e-02
   3.6464384e+01   3.5674286e-02
   3.6464384e+01   3.5674286e-02
   3.6476158e+01   3.7230936e-02
   3.6476158e+01   3.7230936e-02
   3.6483596e+01   3.8235665e-02
   3.6483596e+01   3.8235665e-02
   3.6502857e+01   4.0514483e-02
   3.6502857e+01   4.0514483e-02
   3.6515665e+01   4.2046404e-02
   3.6515665e+01   4.2046404e-02
   3.6522069e+01   4.2838473e-02
   3.6522069e+01   4.2838473e-02
   3.6541330e+01   4.4690591e-02
   3.6541330e+01   4.4690591e-02
   3.6560591e+01   4.6049015e-02
   3.6560591e+01   4.6049015e-02
   3.6577586e+01   4.6869409e-02
   3.6577586e+01   4.6869409e-02
   3.6579803e+01   4.6980837e-02
   3.6579803e+01   4.6980837e-02
   3.6599064e+01   4.7432118e-02
   3.6599064e+01   4.7432118e-02
   3.6618325e+01   4.7511084e-02
   3.6618325e+01   4.7511084e-02
   3.6637537e+01   4.7332414e-02
   3.6637537e+01   4.7332414e-02
   3.6656798e+01   4.6914483e-02
   3.6656798e+01   4.6914483e-02
   3.6658030e+01   4.6869409e-02
   3.6658030e+01   4.6869409e-02
   3.6676010e+01   4.6226650e-02
   3.6676010e+01   4.6226650e-02
   3.6695271e+01   4.5333202e-02
   3.6695271e+01   4.5333202e-02
   3.6714532e+01   4.4326059e-02
   3.6714532e+01   4.4326059e-02
   3.6733744e+01   4.3221182e-02
   3.6733744e+01   4.3221182e-02
   3.6750296e+01   4.2046404e-02
   3.6750296e+01   4.2046404e-02
   3.6753005e+01   4.1845123e-02
   3.6753005e+01   4.1845123e-02
   3.6772266e+01   4.0312906e-02
   3.6772266e+01   4.0312906e-02
   3.6791478e+01   3.8647192e-02
   3.6791478e+01   3.8647192e-02
   3.6804532e+01   3.7230936e-02
   3.6804532e+01   3.7230936e-02
   3.6810739e+01   3.6536798e-02
   3.6810739e+01   3.6536798e-02
   3.6830000e+01   3.4384138e-02
   3.6830000e+01   3.4384138e-02
   3.6845714e+01   3.2418522e-02
   3.6845714e+01   3.2418522e-02
   3.6849212e+01   3.1955764e-02
   3.6849212e+01   3.1955764e-02
   3.6868473e+01   2.9552660e-02
   3.6868473e+01   2.9552660e-02
   3.6883005e+01   2.7607241e-02
   3.6883005e+01   2.7607241e-02
   3.6887685e+01   2.6951773e-02
   3.6887685e+01   2.6951773e-02
   3.6906946e+01   2.4453645e-02
   3.6906946e+01   2.4453645e-02
   3.6918768e+01   2.2796453e-02
   3.6918768e+01   2.2796453e-02
   3.6926207e+01   2.1733695e-02
   3.6926207e+01   2.1733695e-02
   3.6945419e+01   1.9160887e-02
   3.6945419e+01   1.9160887e-02
   3.6953448e+01   1.7985665e-02
   3.6953448e+01   1.7985665e-02
   3.6964680e+01   1.6369310e-02
   3.6964680e+01   1.6369310e-02
   3.6983941e+01   1.3739803e-02
   3.6983941e+01   1.3739803e-02
   3.6987685e+01   1.3174877e-02
   3.6987685e+01   1.3174877e-02
   3.7003153e+01   1.0974187e-02
   3.7003153e+01   1.0974187e-02
   3.7021823e+01   8.3642365e-03
   3.7021823e+01   8.3642365e-03
   3.7022414e+01   8.2799507e-03
   3.7022414e+01   8.2799507e-03
   3.7041626e+01   5.6420690e-03
   3.7041626e+01   5.6420690e-03
   3.7056700e+01   3.5535616e-03
   3.7056700e+01   3.5535616e-03
   3.7060887e+01   2.9462069e-03
   3.7060887e+01   2.9462069e-03
   3.7080148e+01   4.3121576e-04
   3.7080148e+01   4.3121576e-04
   3.7092512e+01  -1.2572414e-03
   3.7092512e+01  -1.2572414e-03
   3.7099360e+01  -2.2198719e-03
   3.7099360e+01  -2.2198719e-03
   3.7118621e+01  -4.6451626e-03
   3.7118621e+01  -4.6451626e-03
   3.7129261e+01  -6.0678818e-03
   3.7129261e+01  -6.0678818e-03
   3.7137882e+01  -7.2272414e-03
   3.7137882e+01  -7.2272414e-03
   3.7157094e+01  -9.5612315e-03
   3.7157094e+01  -9.5612315e-03
   3.7167340e+01  -1.0878522e-02
   3.7167340e+01  -1.0878522e-02
   3.7176355e+01  -1.2048916e-02
   3.7176355e+01  -1.2048916e-02
   3.7195567e+01  -1.4272906e-02
   3.7195567e+01  -1.4272906e-02
   3.7207192e+01  -1.5689212e-02
   3.7207192e+01  -1.5689212e-02
   3.7214828e+01  -1.6637734e-02
   3.7214828e+01  -1.6637734e-02
   3.7234089e+01  -1.8744877e-02
   3.7234089e+01  -1.8744877e-02
   3.7249754e+01  -2.0500000e-02
   3.7249754e+01  -2.0500000e-02
   3.7253300e+01  -2.0923103e-02
   3.7253300e+01  -2.0923103e-02
   3.7272562e+01  -2.2887291e-02
   3.7272562e+01  -2.2887291e-02
   3.7291823e+01  -2.4695517e-02
   3.7291823e+01  -2.4695517e-02
   3.7298079e+01  -2.5310640e-02
   3.7298079e+01  -2.5310640e-02
   3.7311034e+01  -2.6554581e-02
   3.7311034e+01  -2.6554581e-02
   3.7330296e+01  -2.8159212e-02
   3.7330296e+01  -2.8159212e-02
   3.7349507e+01  -2.9749310e-02
   3.7349507e+01  -2.9749310e-02
   3.7353793e+01  -3.0121429e-02
   3.7353793e+01  -3.0121429e-02
   3.7368768e+01  -3.1385468e-02
   3.7368768e+01  -3.1385468e-02
   3.7388030e+01  -3.2800296e-02
   3.7388030e+01  -3.2800296e-02
   3.7407241e+01  -3.4118030e-02
   3.7407241e+01  -3.4118030e-02
   3.7419163e+01  -3.4932118e-02
   3.7419163e+01  -3.4932118e-02
   3.7426502e+01  -3.5443300e-02
   3.7426502e+01  -3.5443300e-02
   3.7445764e+01  -3.6596059e-02
   3.7445764e+01  -3.6596059e-02
   3.7464975e+01  -3.7582611e-02
   3.7464975e+01  -3.7582611e-02
   3.7484236e+01  -3.8417635e-02
   3.7484236e+01  -3.8417635e-02
   3.7503498e+01  -3.9111626e-02
   3.7503498e+01  -3.9111626e-02
   3.7522709e+01  -3.9669951e-02
   3.7522709e+01  -3.9669951e-02
   3.7526108e+01  -3.9743054e-02
   3.7526108e+01  -3.9743054e-02
   3.7541970e+01  -4.0080148e-02
   3.7541970e+01  -4.0080148e-02
   3.7561182e+01  -4.0331182e-02
   3.7561182e+01  -4.0331182e-02
   3.7580443e+01  -4.0433350e-02
   3.7580443e+01  -4.0433350e-02
   3.7599704e+01  -4.0409409e-02
   3.7599704e+01  -4.0409409e-02
   3.7618916e+01  -4.0271724e-02
   3.7618916e+01  -4.0271724e-02
   3.7638177e+01  -4.0000985e-02
   3.7638177e+01  -4.0000985e-02
   3.7649704e+01  -3.9743054e-02
   3.7649704e+01  -3.9743054e-02
   3.7657438e+01  -3.9569507e-02
   3.7657438e+01  -3.9569507e-02
   3.7676650e+01  -3.8969803e-02
   3.7676650e+01  -3.8969803e-02
   3.7695911e+01  -3.8189803e-02
   3.7695911e+01  -3.8189803e-02
   3.7715123e+01  -3.7274581e-02
   3.7715123e+01  -3.7274581e-02
   3.7734384e+01  -3.6233251e-02
   3.7734384e+01  -3.6233251e-02
   3.7753547e+01  -3.4932118e-02
   3.7753547e+01  -3.4932118e-02
   3.7753645e+01  -3.4924483e-02
   3.7753645e+01  -3.4924483e-02
   3.7772857e+01  -3.3418374e-02
   3.7772857e+01  -3.3418374e-02
   3.7792118e+01  -3.1849852e-02
   3.7792118e+01  -3.1849852e-02
   3.7809606e+01  -3.0121429e-02
   3.7809606e+01  -3.0121429e-02
   3.7811379e+01  -2.9937635e-02
   3.7811379e+01  -2.9937635e-02
   3.7830591e+01  -2.7889360e-02
   3.7830591e+01  -2.7889360e-02
   3.7849852e+01  -2.5695271e-02
   3.7849852e+01  -2.5695271e-02
   3.7852709e+01  -2.5310640e-02
   3.7852709e+01  -2.5310640e-02
   3.7869113e+01  -2.3243153e-02
   3.7869113e+01  -2.3243153e-02
   3.7888325e+01  -2.0722118e-02
   3.7888325e+01  -2.0722118e-02
   3.7889803e+01  -2.0500000e-02
   3.7889803e+01  -2.0500000e-02
   3.7907586e+01  -1.7991478e-02
   3.7907586e+01  -1.7991478e-02
   3.7923054e+01  -1.5689212e-02
   3.7923054e+01  -1.5689212e-02
   3.7926798e+01  -1.5097833e-02
   3.7926798e+01  -1.5097833e-02
   3.7946059e+01  -1.2217882e-02
   3.7946059e+01  -1.2217882e-02
   3.7954187e+01  -1.0878522e-02
   3.7954187e+01  -1.0878522e-02
   3.7965320e+01  -9.0676355e-03
   3.7965320e+01  -9.0676355e-03
   3.7983744e+01  -6.0678818e-03
   3.7983744e+01  -6.0678818e-03
   3.7984532e+01  -5.9299015e-03
   3.7984532e+01  -5.9299015e-03
   3.8003793e+01  -2.6999360e-03
   3.8003793e+01  -2.6999360e-03
   3.8011773e+01  -1.2572414e-03
   3.8011773e+01  -1.2572414e-03
   3.8023054e+01   7.5478325e-04
   3.8023054e+01   7.5478325e-04
   3.8038818e+01   3.5535616e-03
   3.8038818e+01   3.5535616e-03
   3.8042266e+01   4.1873350e-03
   3.8042266e+01   4.1873350e-03
   3.8061527e+01   7.5345813e-03
   3.8061527e+01   7.5345813e-03
   3.8065911e+01   8.3642365e-03
   3.8065911e+01   8.3642365e-03
   3.8080739e+01   1.1069015e-02
   3.8080739e+01   1.1069015e-02
   3.8092217e+01   1.3174877e-02
   3.8092217e+01   1.3174877e-02
   3.8100000e+01   1.4617143e-02
   3.8100000e+01   1.4617143e-02
   3.8119113e+01   1.7985665e-02
   3.8119113e+01   1.7985665e-02
   3.8119261e+01   1.8006798e-02
   3.8119261e+01   1.8006798e-02
   3.8138473e+01   2.1396059e-02
   3.8138473e+01   2.1396059e-02
   3.8146256e+01   2.2796453e-02
   3.8146256e+01   2.2796453e-02
   3.8157734e+01   2.4840788e-02
   3.8157734e+01   2.4840788e-02
   3.8174138e+01   2.7607241e-02
   3.8174138e+01   2.7607241e-02
   3.8176995e+01   2.8112118e-02
   3.8176995e+01   2.8112118e-02
   3.8196207e+01   3.1150788e-02
   3.8196207e+01   3.1150788e-02
   3.8204187e+01   3.2418522e-02
   3.8204187e+01   3.2418522e-02
   3.8215468e+01   3.4187833e-02
   3.8215468e+01   3.4187833e-02
   3.8234680e+01   3.6932759e-02
   3.8234680e+01   3.6932759e-02
   3.8236700e+01   3.7230936e-02
   3.8236700e+01   3.7230936e-02
   3.8253941e+01   3.9658867e-02
   3.8253941e+01   3.9658867e-02
   3.8271970e+01   4.2046404e-02
   3.8271970e+01   4.2046404e-02
   3.8273202e+01   4.2219360e-02
   3.8273202e+01   4.2219360e-02
   3.8292414e+01   4.4405665e-02
   3.8292414e+01   4.4405665e-02
   3.8311675e+01   4.5957438e-02
   3.8311675e+01   4.5957438e-02
   3.8328276e+01   4.6869409e-02
   3.8328276e+01   4.6869409e-02
   3.8330936e+01   4.7017094e-02
   3.8330936e+01   4.7017094e-02
   3.8350148e+01   4.7518128e-02
   3.8350148e+01   4.7518128e-02
   3.8369409e+01   4.7598768e-02
   3.8369409e+01   4.7598768e-02
   3.8388621e+01   4.7391724e-02
   3.8388621e+01   4.7391724e-02
   3.8407882e+01   4.6913596e-02
   3.8407882e+01   4.6913596e-02
   3.8408966e+01   4.6869409e-02
   3.8408966e+01   4.6869409e-02
   3.8427143e+01   4.6136946e-02
   3.8427143e+01   4.6136946e-02
   3.8446355e+01   4.5163498e-02
   3.8446355e+01   4.5163498e-02
   3.8465616e+01   4.4079163e-02
   3.8465616e+01   4.4079163e-02
   3.8484877e+01   4.2830690e-02
   3.8484877e+01   4.2830690e-02
   3.8494236e+01   4.2046404e-02
   3.8494236e+01   4.2046404e-02
   3.8504089e+01   4.1223990e-02
   3.8504089e+01   4.1223990e-02
   3.8523350e+01   3.9529064e-02
   3.8523350e+01   3.9529064e-02
   3.8542562e+01   3.7563448e-02
   3.8542562e+01   3.7563448e-02
   3.8545320e+01   3.7230936e-02
   3.8545320e+01   3.7230936e-02
   3.8561823e+01   3.5328128e-02
   3.8561823e+01   3.5328128e-02
   3.8581084e+01   3.3072709e-02
   3.8581084e+01   3.3072709e-02
   3.8585911e+01   3.2418522e-02
   3.8585911e+01   3.2418522e-02
   3.8600296e+01   3.0537143e-02
   3.8600296e+01   3.0537143e-02
   3.8619557e+01   2.8030493e-02
   3.8619557e+01   2.8030493e-02
   3.8622414e+01   2.7607241e-02
   3.8622414e+01   2.7607241e-02
   3.8638818e+01   2.5335961e-02
   3.8638818e+01   2.5335961e-02
   3.8656897e+01   2.2796453e-02
   3.8656897e+01   2.2796453e-02
   3.8658030e+01   2.2620739e-02
   3.8658030e+01   2.2620739e-02
   3.8677291e+01   1.9924433e-02
   3.8677291e+01   1.9924433e-02
   3.8690640e+01   1.7985665e-02
   3.8690640e+01   1.7985665e-02
   3.8696552e+01   1.7099507e-02
   3.8696552e+01   1.7099507e-02
   3.8715764e+01   1.4458128e-02
   3.8715764e+01   1.4458128e-02
   3.8724532e+01   1.3174877e-02
   3.8724532e+01   1.3174877e-02
   3.8735025e+01   1.1648621e-02
   3.8735025e+01   1.1648621e-02
   3.8754236e+01   9.0475862e-03
   3.8754236e+01   9.0475862e-03
   3.8758916e+01   8.3642365e-03
   3.8758916e+01   8.3642365e-03
   3.8773498e+01   6.3148768e-03
   3.8773498e+01   6.3148768e-03
   3.8792759e+01   3.7104975e-03
   3.8792759e+01   3.7104975e-03
   3.8793842e+01   3.5535616e-03
   3.8793842e+01   3.5535616e-03
   3.8811970e+01   1.0961182e-03
   3.8811970e+01   1.0961182e-03
   3.8829557e+01  -1.2572414e-03
   3.8829557e+01  -1.2572414e-03
   3.8831232e+01  -1.4983005e-03
   3.8831232e+01  -1.4983005e-03
   3.8850493e+01  -3.9783547e-03
   3.8850493e+01  -3.9783547e-03
   3.8866552e+01  -6.0678818e-03
   3.8866552e+01  -6.0678818e-03
   3.8869704e+01  -6.5020197e-03
   3.8869704e+01  -6.5020197e-03
   3.8888966e+01  -8.8541872e-03
   3.8888966e+01  -8.8541872e-03
   3.8905320e+01  -1.0878522e-02
   3.8905320e+01  -1.0878522e-02
   3.8908177e+01  -1.1257044e-02
   3.8908177e+01  -1.1257044e-02
   3.8927438e+01  -1.3494680e-02
   3.8927438e+01  -1.3494680e-02
   3.8946453e+01  -1.5689212e-02
   3.8946453e+01  -1.5689212e-02
   3.8946700e+01  -1.5716946e-02
   3.8946700e+01  -1.5716946e-02
   3.8965911e+01  -1.7857438e-02
   3.8965911e+01  -1.7857438e-02
   3.8985172e+01  -1.9839803e-02
   3.8985172e+01  -1.9839803e-02
   3.8991133e+01  -2.0500000e-02
   3.8991133e+01  -2.0500000e-02
   3.9004433e+01  -2.1925222e-02
   3.9004433e+01  -2.1925222e-02
   3.9023645e+01  -2.3762562e-02
   3.9023645e+01  -2.3762562e-02
   3.9039163e+01  -2.5310640e-02
   3.9039163e+01  -2.5310640e-02
   3.9042906e+01  -2.5703941e-02
   3.9042906e+01  -2.5703941e-02
   3.9062118e+01  -2.7466404e-02
   3.9062118e+01  -2.7466404e-02
   3.9081379e+01  -2.9045468e-02
   3.9081379e+01  -2.9045468e-02
   3.9094039e+01  -3.0121429e-02
   3.9094039e+01  -3.0121429e-02
   3.9100640e+01  -3.0692266e-02
   3.9100640e+01  -3.0692266e-02
   3.9119852e+01  -3.2156059e-02
   3.9119852e+01  -3.2156059e-02
   3.9139113e+01  -3.3467980e-02
   3.9139113e+01  -3.3467980e-02
   3.9158374e+01  -3.4757241e-02
   3.9158374e+01  -3.4757241e-02
   3.9160936e+01  -3.4932118e-02
   3.9160936e+01  -3.4932118e-02
   3.9177586e+01  -3.6006158e-02
   3.9177586e+01  -3.6006158e-02
   3.9196847e+01  -3.7072020e-02
   3.9196847e+01  -3.7072020e-02
   3.9216059e+01  -3.7990296e-02
   3.9216059e+01  -3.7990296e-02
   3.9235320e+01  -3.8778522e-02
   3.9235320e+01  -3.8778522e-02
   3.9254581e+01  -3.9455468e-02
   3.9254581e+01  -3.9455468e-02
   3.9264286e+01  -3.9743054e-02
   3.9264286e+01  -3.9743054e-02
   3.9273793e+01  -4.0025813e-02
   3.9273793e+01  -4.0025813e-02
   3.9293054e+01  -4.0461675e-02
   3.9293054e+01  -4.0461675e-02
   3.9312315e+01  -4.0786552e-02
   3.9312315e+01  -4.0786552e-02
   3.9331527e+01  -4.1010739e-02
   3.9331527e+01  -4.1010739e-02
   3.9350788e+01  -4.1127882e-02
   3.9350788e+01  -4.1127882e-02
   3.9370049e+01  -4.1134384e-02
   3.9370049e+01  -4.1134384e-02
   3.9389261e+01  -4.1034089e-02
   3.9389261e+01  -4.1034089e-02
   3.9408522e+01  -4.0812562e-02
   3.9408522e+01  -4.0812562e-02
   3.9427734e+01  -4.0447586e-02
   3.9427734e+01  -4.0447586e-02
   3.9446995e+01  -3.9905567e-02
   3.9446995e+01  -3.9905567e-02
   3.9451034e+01  -3.9743054e-02
   3.9451034e+01  -3.9743054e-02
   3.9466256e+01  -3.9141133e-02
   3.9466256e+01  -3.9141133e-02
   3.9485468e+01  -3.8205074e-02
   3.9485468e+01  -3.8205074e-02
   3.9504729e+01  -3.7149360e-02
   3.9504729e+01  -3.7149360e-02
   3.9523990e+01  -3.5957438e-02
   3.9523990e+01  -3.5957438e-02
   3.9537241e+01  -3.4932118e-02
   3.9537241e+01  -3.4932118e-02
   3.9543202e+01  -3.4457340e-02
   3.9543202e+01  -3.4457340e-02
   3.9562463e+01  -3.2890443e-02
   3.9562463e+01  -3.2890443e-02
   3.9581675e+01  -3.1231626e-02
   3.9581675e+01  -3.1231626e-02
   3.9592217e+01  -3.0121429e-02
   3.9592217e+01  -3.0121429e-02
   3.9600936e+01  -2.9194926e-02
   3.9600936e+01  -2.9194926e-02
   3.9620197e+01  -2.7142414e-02
   3.9620197e+01  -2.7142414e-02
   3.9634975e+01  -2.5310640e-02
   3.9634975e+01  -2.5310640e-02
   3.9639409e+01  -2.4733103e-02
   3.9639409e+01  -2.4733103e-02
   3.9658670e+01  -2.2274187e-02
   3.9658670e+01  -2.2274187e-02
   3.9671034e+01  -2.0500000e-02
   3.9671034e+01  -2.0500000e-02
   3.9677931e+01  -1.9491872e-02
   3.9677931e+01  -1.9491872e-02
   3.9697143e+01  -1.6730640e-02
   3.9697143e+01  -1.6730640e-02
   3.9703498e+01  -1.5689212e-02
   3.9703498e+01  -1.5689212e-02
   3.9716404e+01  -1.3627389e-02
   3.9716404e+01  -1.3627389e-02
   3.9733202e+01  -1.0878522e-02
   3.9733202e+01  -1.0878522e-02
   3.9735616e+01  -1.0456305e-02
   3.9735616e+01  -1.0456305e-02
   3.9754877e+01  -7.2510345e-03
   3.9754877e+01  -7.2510345e-03
   3.9761379e+01  -6.0678818e-03
   3.9761379e+01  -6.0678818e-03
   3.9774138e+01  -3.7877931e-03
   3.9774138e+01  -3.7877931e-03
   3.9788276e+01  -1.2572414e-03
   3.9788276e+01  -1.2572414e-03
   3.9793350e+01  -3.1927438e-04
   3.9793350e+01  -3.1927438e-04
   3.9812611e+01   3.0254877e-03
   3.9812611e+01   3.0254877e-03
   3.9815369e+01   3.5535616e-03
   3.9815369e+01   3.5535616e-03
   3.9831872e+01   6.5475862e-03
   3.9831872e+01   6.5475862e-03
   3.9841527e+01   8.3642365e-03
   3.9841527e+01   8.3642365e-03
   3.9851084e+01   1.0160591e-02
   3.9851084e+01   1.0160591e-02
   3.9867635e+01   1.3174877e-02
   3.9867635e+01   1.3174877e-02
   3.9870345e+01   1.3687094e-02
   3.9870345e+01   1.3687094e-02
   3.9889606e+01   1.7118325e-02
   3.9889606e+01   1.7118325e-02
   3.9894138e+01   1.7985665e-02
   3.9894138e+01   1.7985665e-02
   3.9908818e+01   2.0694286e-02
   3.9908818e+01   2.0694286e-02
   3.9920296e+01   2.2796453e-02
   3.9920296e+01   2.2796453e-02
   3.9928079e+01   2.4234631e-02
   3.9928079e+01   2.4234631e-02
   3.9947291e+01   2.7554138e-02
   3.9947291e+01   2.7554138e-02
   3.9947586e+01   2.7607241e-02
   3.9947586e+01   2.7607241e-02
   3.9966552e+01   3.0830443e-02
   3.9966552e+01   3.0830443e-02
   3.9975862e+01   3.2418522e-02
   3.9975862e+01   3.2418522e-02
   3.9985813e+01   3.4099606e-02
   3.9985813e+01   3.4099606e-02
   4.0005025e+01   3.7149163e-02
   4.0005025e+01   3.7149163e-02
   4.0005517e+01   3.7230936e-02
   4.0005517e+01   3.7230936e-02
   4.0024286e+01   4.0175616e-02
   4.0024286e+01   4.0175616e-02
   4.0036847e+01   4.2046404e-02
   4.0036847e+01   4.2046404e-02
   4.0043547e+01   4.3071133e-02
   4.0043547e+01   4.3071133e-02
   4.0062759e+01   4.5244236e-02
   4.0062759e+01   4.5244236e-02
   4.0082020e+01   4.6784680e-02
   4.0082020e+01   4.6784680e-02
   4.0083842e+01   4.6869409e-02
   4.0083842e+01   4.6869409e-02
   4.0101232e+01   4.7636650e-02
   4.0101232e+01   4.7636650e-02
   4.0120493e+01   4.7861675e-02
   4.0120493e+01   4.7861675e-02
   4.0139754e+01   4.7694187e-02
   4.0139754e+01   4.7694187e-02
   4.0158966e+01   4.7206749e-02
   4.0158966e+01   4.7206749e-02
   4.0166404e+01   4.6869409e-02
   4.0166404e+01   4.6869409e-02
   4.0178227e+01   4.6330296e-02
   4.0178227e+01   4.6330296e-02
   4.0197488e+01   4.5219409e-02
   4.0197488e+01   4.5219409e-02
   4.0216700e+01   4.3970197e-02
   4.0216700e+01   4.3970197e-02
   4.0235961e+01   4.2458966e-02
   4.0235961e+01   4.2458966e-02
   4.0240049e+01   4.2046404e-02
   4.0240049e+01   4.2046404e-02
   4.0255172e+01   4.0597980e-02
   4.0255172e+01   4.0597980e-02
   4.0274433e+01   3.8627685e-02
   4.0274433e+01   3.8627685e-02
   4.0285468e+01   3.7230936e-02
   4.0285468e+01   3.7230936e-02
   4.0293695e+01   3.6173744e-02
   4.0293695e+01   3.6173744e-02
   4.0312906e+01   3.3682956e-02
   4.0312906e+01   3.3682956e-02
   4.0321478e+01   3.2418522e-02
   4.0321478e+01   3.2418522e-02
   4.0332167e+01   3.0857488e-02
   4.0332167e+01   3.0857488e-02
   4.0351429e+01   2.8114335e-02
   4.0351429e+01   2.8114335e-02
   4.0354581e+01   2.7607241e-02
   4.0354581e+01   2.7607241e-02
   4.0370640e+01   2.5174778e-02
   4.0370640e+01   2.5174778e-02
   4.0386059e+01   2.2796453e-02
   4.0386059e+01   2.2796453e-02
   4.0389901e+01   2.2176207e-02
   4.0389901e+01   2.2176207e-02
   4.0409163e+01   1.9290345e-02
   4.0409163e+01   1.9290345e-02
   4.0417340e+01   1.7985665e-02
   4.0417340e+01   1.7985665e-02
   4.0428374e+01   1.6257438e-02
   4.0428374e+01   1.6257438e-02
   4.0447635e+01   1.3425320e-02
   4.0447635e+01   1.3425320e-02
   4.0449212e+01   1.3174877e-02
   4.0449212e+01   1.3174877e-02
   4.0466847e+01   1.0565320e-02
   4.0466847e+01   1.0565320e-02
   4.0481773e+01   8.3642365e-03
   4.0481773e+01   8.3642365e-03
   4.0486108e+01   7.6912315e-03
   4.0486108e+01   7.6912315e-03
   4.0505369e+01   4.9986207e-03
   4.0505369e+01   4.9986207e-03
   4.0515172e+01   3.5535616e-03
   4.0515172e+01   3.5535616e-03
   4.0524581e+01   2.1698818e-03
   4.0524581e+01   2.1698818e-03
   4.0543842e+01  -4.1323202e-04
   4.0543842e+01  -4.1323202e-04
   4.0549704e+01  -1.2572414e-03
   4.0549704e+01  -1.2572414e-03
   4.0563103e+01  -3.1145271e-03
   4.0563103e+01  -3.1145271e-03
   4.0582315e+01  -5.6025123e-03
   4.0582315e+01  -5.6025123e-03
   4.0585714e+01  -6.0678818e-03
   4.0585714e+01  -6.0678818e-03
   4.0601576e+01  -8.1361576e-03
   4.0601576e+01  -8.1361576e-03
   4.0620788e+01  -1.0487734e-02
   4.0620788e+01  -1.0487734e-02
   4.0623793e+01  -1.0878522e-02
   4.0623793e+01  -1.0878522e-02
   4.0640049e+01  -1.2871182e-02
   4.0640049e+01  -1.2871182e-02
   4.0659310e+01  -1.5050443e-02
   4.0659310e+01  -1.5050443e-02
   4.0664581e+01  -1.5689212e-02
   4.0664581e+01  -1.5689212e-02
   4.0678522e+01  -1.7319064e-02
   4.0678522e+01  -1.7319064e-02
   4.0697783e+01  -1.9329655e-02
   4.0697783e+01  -1.9329655e-02
   4.0708276e+01  -2.0500000e-02
   4.0708276e+01  -2.0500000e-02
   4.0717044e+01  -2.1481724e-02
   4.0717044e+01  -2.1481724e-02
   4.0736256e+01  -2.3376305e-02
   4.0736256e+01  -2.3376305e-02
   4.0755517e+01  -2.5271034e-02
   4.0755517e+01  -2.5271034e-02
   4.0755911e+01  -2.5310640e-02
   4.0755911e+01  -2.5310640e-02
   4.0774729e+01  -2.7090296e-02
   4.0774729e+01  -2.7090296e-02
   4.0793990e+01  -2.8676552e-02
   4.0793990e+01  -2.8676552e-02
   4.0810985e+01  -3.0121429e-02
   4.0810985e+01  -3.0121429e-02
   4.0813251e+01  -3.0323448e-02
   4.0813251e+01  -3.0323448e-02
   4.0832463e+01  -3.1865714e-02
   4.0832463e+01  -3.1865714e-02
   4.0851724e+01  -3.3215468e-02
   4.0851724e+01  -3.3215468e-02
   4.0870985e+01  -3.4505320e-02
   4.0870985e+01  -3.4505320e-02
   4.0877291e+01  -3.4932118e-02
   4.0877291e+01  -3.4932118e-02
   4.0890197e+01  -3.5788424e-02
   4.0890197e+01  -3.5788424e-02
   4.0909458e+01  -3.6898916e-02
   4.0909458e+01  -3.6898916e-02
   4.0928719e+01  -3.7880197e-02
   4.0928719e+01  -3.7880197e-02
   4.0947931e+01  -3.8756946e-02
   4.0947931e+01  -3.8756946e-02
   4.0967192e+01  -3.9550296e-02
   4.0967192e+01  -3.9550296e-02
   4.0972512e+01  -3.9743054e-02
   4.0972512e+01  -3.9743054e-02
   4.0986404e+01  -4.0240296e-02
   4.0986404e+01  -4.0240296e-02
   4.1005665e+01  -4.0783202e-02
   4.1005665e+01  -4.0783202e-02
   4.1024926e+01  -4.1220099e-02
   4.1024926e+01  -4.1220099e-02
   4.1044138e+01  -4.1570837e-02
   4.1044138e+01  -4.1570837e-02
   4.1063399e+01  -4.1827143e-02
   4.1063399e+01  -4.1827143e-02
   4.1082660e+01  -4.1963695e-02
   4.1082660e+01  -4.1963695e-02
   4.1101872e+01  -4.1971182e-02
   4.1101872e+01  -4.1971182e-02
   4.1121133e+01  -4.1863842e-02
   4.1121133e+01  -4.1863842e-02
   4.1140345e+01  -4.1649655e-02
   4.1140345e+01  -4.1649655e-02
   4.1159606e+01  -4.1334335e-02
   4.1159606e+01  -4.1334335e-02
   4.1178867e+01  -4.0925468e-02
   4.1178867e+01  -4.0925468e-02
   4.1198079e+01  -4.0411626e-02
   4.1198079e+01  -4.0411626e-02
   4.1217340e+01  -3.9745123e-02
   4.1217340e+01  -3.9745123e-02
   4.1217389e+01  -3.9743054e-02
   4.1217389e+01  -3.9743054e-02
   4.1236601e+01  -3.8906552e-02
   4.1236601e+01  -3.8906552e-02
   4.1255813e+01  -3.7940690e-02
   4.1255813e+01  -3.7940690e-02
   4.1275074e+01  -3.6863695e-02
   4.1275074e+01  -3.6863695e-02
   4.1294335e+01  -3.5610049e-02
   4.1294335e+01  -3.5610049e-02
   4.1302611e+01  -3.4932118e-02
   4.1302611e+01  -3.4932118e-02
   4.1313547e+01  -3.4039507e-02
   4.1313547e+01  -3.4039507e-02
   4.1332808e+01  -3.2429163e-02
   4.1332808e+01  -3.2429163e-02
   4.1352118e+01  -3.0625025e-02
   4.1352118e+01  -3.0625025e-02
   4.1356650e+01  -3.0121429e-02
   4.1356650e+01  -3.0121429e-02
   4.1371478e+01  -2.8534581e-02
   4.1371478e+01  -2.8534581e-02
   4.1390936e+01  -2.6438128e-02
   4.1390936e+01  -2.6438128e-02
   4.1399803e+01  -2.5310640e-02
   4.1399803e+01  -2.5310640e-02
   4.1410542e+01  -2.3959409e-02
   4.1410542e+01  -2.3959409e-02
   4.1430345e+01  -2.1499310e-02
   4.1430345e+01  -2.1499310e-02
   4.1437488e+01  -2.0500000e-02
   4.1437488e+01  -2.0500000e-02
   4.1450591e+01  -1.8710985e-02
   4.1450591e+01  -1.8710985e-02
   4.1471182e+01  -1.5837192e-02
   4.1471182e+01  -1.5837192e-02
   4.1471921e+01  -1.5688621e-02
   4.1471921e+01  -1.5688621e-02
   4.1491872e+01  -1.0977931e-02
   4.1491872e+01  -1.0977931e-02
   4.1492512e+01  -1.0875320e-02
   4.1492512e+01  -1.0875320e-02
   4.1517734e+01  -6.0678818e-03
   4.1517734e+01  -6.0678818e-03
   4.1531133e+01  -3.2824778e-03
   4.1531133e+01  -3.2824778e-03
   4.1540739e+01  -1.2572414e-03
   4.1540739e+01  -1.2572414e-03
   4.1557389e+01   3.5535616e-03
   4.1557389e+01   3.5535616e-03
   4.1567931e+01   8.3642365e-03
   4.1567931e+01   8.3642365e-03
   4.1570788e+01   9.9996552e-03
   4.1570788e+01   9.9996552e-03
   4.1581478e+01   1.3174877e-02
   4.1581478e+01   1.3174877e-02
   4.1604335e+01   1.7985665e-02
   4.1604335e+01   1.7985665e-02
   4.1630099e+01   2.2796453e-02
   4.1630099e+01   2.2796453e-02
   4.1646897e+01   2.6466552e-02
   4.1646897e+01   2.6466552e-02
   4.1652315e+01   2.7607241e-02
   4.1652315e+01   2.7607241e-02
   4.1677635e+01   3.2418670e-02
   4.1677635e+01   3.2418670e-02
   4.1720640e+01   3.7231379e-02
   4.1720640e+01   3.7231379e-02
   4.1723941e+01   3.7507635e-02
   4.1723941e+01   3.7507635e-02
   4.1801970e+01   3.8110296e-02
   4.1801970e+01   3.8110296e-02
   4.1824483e+01   3.7231527e-02
   4.1824483e+01   3.7231527e-02
   4.1908325e+01   3.2418670e-02
   4.1908325e+01   3.2418670e-02
   4.1950936e+01   2.7607241e-02
   4.1950936e+01   2.7607241e-02
   4.1955074e+01   2.7069803e-02
   4.1955074e+01   2.7069803e-02
   4.1986601e+01   2.2796453e-02
   4.1986601e+01   2.2796453e-02
   4.2036010e+01   1.7985665e-02
   4.2036010e+01   1.7985665e-02
   4.2085961e+01   1.3174877e-02
   4.2085961e+01   1.3174877e-02
   4.2109261e+01   1.0549754e-02
   4.2109261e+01   1.0549754e-02
   4.2129163e+01   8.3642365e-03
   4.2129163e+01   8.3642365e-03
   4.2178768e+01   3.5535616e-03
   4.2178768e+01   3.5535616e-03
   4.2230296e+01  -1.2572414e-03
   4.2230296e+01  -1.2572414e-03
   4.2259113e+01  -6.0678818e-03
   4.2259113e+01  -6.0678818e-03
   4.2264581e+01  -8.9134975e-03
   4.2264581e+01  -8.9134975e-03
   4.2272020e+01  -1.0878522e-02
   4.2272020e+01  -1.0878522e-02
   4.2306305e+01  -1.5689212e-02
   4.2306305e+01  -1.5689212e-02
   4.2437931e+01  -2.0500000e-02
   4.2437931e+01  -2.0500000e-02
   4.2572315e+01  -2.2637980e-02
   4.2572315e+01  -2.2637980e-02
   4.2726700e+01  -2.0500000e-02
   4.2726700e+01  -2.0500000e-02
   4.2881281e+01  -1.6152660e-02
   4.2881281e+01  -1.6152660e-02
   4.2902660e+01  -1.5689212e-02
   4.2902660e+01  -1.5689212e-02
   4.3113645e+01  -1.0878522e-02
   4.3113645e+01  -1.0878522e-02
   4.3384483e+01  -6.0678818e-03
   4.3384483e+01  -6.0678818e-03
   4.3496256e+01  -4.5324138e-03
   4.3496256e+01  -4.5324138e-03
   4.3863498e+01  -1.2572414e-03
   4.3863498e+01  -1.2572414e-03
   4.4112414e+01   3.7674975e-04
   4.4112414e+01   3.7674975e-04
   4.5341773e+01  -1.5000296e-04
   4.5341773e+01  -1.5000296e-04
   4.6572020e+01  -1.1414089e-03
   4.6572020e+01  -1.1414089e-03
   4.7803054e+01  -1.2352167e-03
   4.7803054e+01  -1.2352167e-03
   5.0261084e+01  -1.2512217e-03
   5.0261084e+01  -1.2512217e-03


==> data/Duncan_Foil_Without_TL_M_1E-01.dat <==
  -2.3630542e+01   7.7812808e-04
  -2.3630542e+01   7.7812808e-04
  -2.2399113e+01   8.4507389e-04
  -2.2399113e+01   8.4507389e-04
  -2.1167734e+01   8.9043350e-04
  -2.1167734e+01   8.9043350e-04
  -1.9936355e+01   8.7105911e-04
  -1.9936355e+01   8.7105911e-04
  -1.8705025e+01   8.3699507e-04
  -1.8705025e+01   8.3699507e-04
  -1.7473842e+01   8.4066502e-04
  -1.7473842e+01   8.4066502e-04
  -1.6242857e+01   8.4140394e-04
  -1.6242857e+01   8.4140394e-04
  -1.5012118e+01   8.3949261e-04
  -1.5012118e+01   8.3949261e-04
  -1.3781626e+01   8.3729064e-04
  -1.3781626e+01   8.3729064e-04
  -1.2551527e+01   8.3523645e-04
  -1.2551527e+01   8.3523645e-04
  -1.1934335e+01   8.3332512e-04
  -1.1934335e+01   8.3332512e-04
  -1.1317537e+01   8.3112315e-04
  -1.1317537e+01   8.3112315e-04
  -1.0701034e+01   8.2892118e-04
  -1.0701034e+01   8.2892118e-04
  -1.0084778e+01   8.2628079e-04
  -1.0084778e+01   8.2628079e-04
  -9.4687685e+00   8.2319704e-04
  -9.4687685e+00   8.2319704e-04
  -8.8530049e+00   8.1923153e-04
  -8.8530049e+00   8.1923153e-04
  -8.2374877e+00   8.1438916e-04
  -8.2374877e+00   8.1438916e-04
  -7.6221675e+00   8.0836946e-04
  -7.6221675e+00   8.0836946e-04
  -7.0071429e+00   8.0044335e-04
  -7.0071429e+00   8.0044335e-04
  -6.3924138e+00   7.9060591e-04
  -6.3924138e+00   7.9060591e-04
  -5.7780788e+00   7.8033005e-04
  -5.7780788e+00   7.8033005e-04
  -5.4687685e+00   7.6946305e-04
  -5.4687685e+00   7.6946305e-04
  -5.1598522e+00   7.5742857e-04
  -5.1598522e+00   7.5742857e-04
  -4.8512808e+00   7.4494581e-04
  -4.8512808e+00   7.4494581e-04
  -4.5430049e+00   7.3114778e-04
  -4.5430049e+00   7.3114778e-04
  -4.2350739e+00   7.1397044e-04
  -4.2350739e+00   7.1397044e-04
  -3.9274384e+00   6.9180296e-04
  -3.9274384e+00   6.9180296e-04
  -3.6202266e+00   6.6405419e-04
  -3.6202266e+00   6.6405419e-04
  -3.3135123e+00   6.2764532e-04
  -3.3135123e+00   6.2764532e-04
  -3.0074384e+00   5.7920197e-04
  -3.0074384e+00   5.7920197e-04
  -2.7021576e+00   5.3354187e-04
  -2.7021576e+00   5.3354187e-04
  -2.5478818e+00   4.9258227e-04
  -2.5478818e+00   4.9258227e-04
  -2.3946158e+00   4.5441182e-04
  -2.3946158e+00   4.5441182e-04
  -2.3164433e+00   4.2563695e-04
  -2.3164433e+00   4.2563695e-04
  -2.2392956e+00   3.9025616e-04
  -2.2392956e+00   3.9025616e-04
  -2.1631084e+00   3.5560887e-04
  -2.1631084e+00   3.5560887e-04
  -2.1234236e+00   3.3211921e-04
  -2.1234236e+00   3.3211921e-04
  -2.0841379e+00   3.0921724e-04
  -2.0841379e+00   3.0921724e-04
  -2.0634335e+00   2.9732562e-04
  -2.0634335e+00   2.9732562e-04
  -2.0428571e+00   2.8367241e-04
  -2.0428571e+00   2.8367241e-04
  -2.0225911e+00   2.7045961e-04
  -2.0225911e+00   2.7045961e-04
  -2.0027586e+00   2.5665961e-04
  -2.0027586e+00   2.5665961e-04
  -1.9831576e+00   2.4271232e-04
  -1.9831576e+00   2.4271232e-04
  -1.9637143e+00   2.2832512e-04
  -1.9637143e+00   2.2832512e-04
  -1.9443645e+00   2.1364433e-04
  -1.9443645e+00   2.1364433e-04
  -1.9250690e+00   1.9822906e-04
  -1.9250690e+00   1.9822906e-04
  -1.9058030e+00   1.8252069e-04
  -1.9058030e+00   1.8252069e-04
  -1.8865517e+00   1.6622463e-04
  -1.8865517e+00   1.6622463e-04
  -1.8673005e+00   1.4919507e-04
  -1.8673005e+00   1.4919507e-04
  -1.8480591e+00   1.3172463e-04
  -1.8480591e+00   1.3172463e-04
  -1.8288177e+00   1.1337340e-04
  -1.8288177e+00   1.1337340e-04
  -1.8095714e+00   9.4434975e-05
  -1.8095714e+00   9.4434975e-05
  -1.7903300e+00   7.4762562e-05
  -1.7903300e+00   7.4762562e-05
  -1.7710887e+00   5.4356158e-05
  -1.7710887e+00   5.4356158e-05
  -1.7518424e+00   3.3068522e-05
  -1.7518424e+00   3.3068522e-05
  -1.7326010e+00   1.0900296e-05
  -1.7326010e+00   1.0900296e-05
  -1.7133596e+00  -1.2295567e-05
  -1.7133596e+00  -1.2295567e-05
  -1.6941133e+00  -3.6372315e-05
  -1.6941133e+00  -3.6372315e-05
  -1.6748719e+00  -6.1623645e-05
  -1.6748719e+00  -6.1623645e-05
  -1.6556305e+00  -8.7902463e-05
  -1.6556305e+00  -8.7902463e-05
  -1.6363892e+00  -1.1550246e-04
  -1.6363892e+00  -1.1550246e-04
  -1.6171429e+00  -1.4442414e-04
  -1.6171429e+00  -1.4442414e-04
  -1.5979015e+00  -1.7481379e-04
  -1.5979015e+00  -1.7481379e-04
  -1.5786601e+00  -2.0667143e-04
  -1.5786601e+00  -2.0667143e-04
  -1.5594138e+00  -2.4014384e-04
  -1.5594138e+00  -2.4014384e-04
  -1.5401724e+00  -2.7537833e-04
  -1.5401724e+00  -2.7537833e-04
  -1.5209310e+00  -3.1237438e-04
  -1.5209310e+00  -3.1237438e-04
  -1.5016897e+00  -3.5157241e-04
  -1.5016897e+00  -3.5157241e-04
  -1.4824433e+00  -3.9282562e-04
  -1.4824433e+00  -3.9282562e-04
  -1.4632020e+00  -4.3642808e-04
  -1.4632020e+00  -4.3642808e-04
  -1.4439606e+00  -4.8252611e-04
  -1.4439606e+00  -4.8252611e-04
  -1.4247143e+00  -5.3141379e-04
  -1.4247143e+00  -5.3141379e-04
  -1.4054729e+00  -5.8323645e-04
  -1.4054729e+00  -5.8323645e-04
  -1.3862315e+00  -6.3843842e-04
  -1.3862315e+00  -6.3843842e-04
  -1.3669901e+00  -6.9701478e-04
  -1.3669901e+00  -6.9701478e-04
  -1.3477438e+00  -7.5955665e-04
  -1.3477438e+00  -7.5955665e-04
  -1.3285025e+00  -8.2635468e-04
  -1.3285025e+00  -8.2635468e-04
  -1.3092611e+00  -8.9770443e-04
  -1.3092611e+00  -8.9770443e-04
  -1.2900148e+00  -9.7419212e-04
  -1.2900148e+00  -9.7419212e-04
  -1.2707734e+00  -1.0564039e-03
  -1.2707734e+00  -1.0564039e-03
  -1.2515320e+00  -1.1449310e-03
  -1.2515320e+00  -1.1449310e-03
  -1.2322906e+00  -1.2405025e-03
  -1.2322906e+00  -1.2405025e-03
  -1.2291576e+00  -1.2572414e-03
  -1.2291576e+00  -1.2572414e-03
  -1.2130443e+00  -1.3431232e-03
  -1.2130443e+00  -1.3431232e-03
  -1.1938030e+00  -1.4513202e-03
  -1.1938030e+00  -1.4513202e-03
  -1.1745616e+00  -1.5659803e-03
  -1.1745616e+00  -1.5659803e-03
  -1.1553153e+00  -1.6875369e-03
  -1.1553153e+00  -1.6875369e-03
  -1.1360739e+00  -1.8167291e-03
  -1.1360739e+00  -1.8167291e-03
  -1.1168325e+00  -1.9548768e-03
  -1.1168325e+00  -1.9548768e-03
  -1.0975911e+00  -2.1031576e-03
  -1.0975911e+00  -2.1031576e-03
  -1.0783448e+00  -2.2633251e-03
  -1.0783448e+00  -2.2633251e-03
  -1.0591034e+00  -2.4380296e-03
  -1.0591034e+00  -2.4380296e-03
  -1.0398621e+00  -2.6300542e-03
  -1.0398621e+00  -2.6300542e-03
  -1.0206158e+00  -2.8445419e-03
  -1.0206158e+00  -2.8445419e-03
  -1.0013744e+00  -3.0878079e-03
  -1.0013744e+00  -3.0878079e-03
  -9.8213300e-01  -3.3704138e-03
  -9.8213300e-01  -3.3704138e-03
  -9.6288670e-01  -3.6787143e-03
  -9.6288670e-01  -3.6787143e-03
  -9.4364532e-01  -3.9811429e-03
  -9.4364532e-01  -3.9811429e-03
  -9.2440394e-01  -4.2608128e-03
  -9.2440394e-01  -4.2608128e-03
  -9.0516256e-01  -4.5117143e-03
  -9.0516256e-01  -4.5117143e-03
  -8.8591626e-01  -4.7351576e-03
  -8.8591626e-01  -4.7351576e-03
  -8.6667488e-01  -4.9346798e-03
  -8.6667488e-01  -4.9346798e-03
  -8.4743350e-01  -5.1148276e-03
  -8.4743350e-01  -5.1148276e-03
  -8.2818719e-01  -5.2800985e-03
  -8.2818719e-01  -5.2800985e-03
  -8.0894581e-01  -5.4342857e-03
  -8.0894581e-01  -5.4342857e-03
  -7.8970443e-01  -5.5804926e-03
  -7.8970443e-01  -5.5804926e-03
  -7.7046305e-01  -5.7209852e-03
  -7.7046305e-01  -5.7209852e-03
  -7.5121675e-01  -5.8569458e-03
  -7.5121675e-01  -5.8569458e-03
  -7.3197537e-01  -5.9896552e-03
  -7.3197537e-01  -5.9896552e-03
  -7.2034975e-01  -6.0678818e-03
  -7.2034975e-01  -6.0678818e-03
  -7.1273399e-01  -6.1192611e-03
  -7.1273399e-01  -6.1192611e-03
  -6.9348768e-01  -6.2439409e-03
  -6.9348768e-01  -6.2439409e-03
  -6.7424631e-01  -6.3641379e-03
  -6.7424631e-01  -6.3641379e-03
  -6.5500493e-01  -6.4811823e-03
  -6.5500493e-01  -6.4811823e-03
  -6.3576355e-01  -6.5962562e-03
  -6.3576355e-01  -6.5962562e-03
  -6.1651724e-01  -6.7106404e-03
  -6.1651724e-01  -6.7106404e-03
  -5.9727586e-01  -6.8252709e-03
  -5.9727586e-01  -6.8252709e-03
  -5.7803448e-01  -6.9418719e-03
  -5.7803448e-01  -6.9418719e-03
  -5.5878818e-01  -7.0613300e-03
  -5.5878818e-01  -7.0613300e-03
  -5.3954680e-01  -7.1857143e-03
  -5.3954680e-01  -7.1857143e-03
  -5.2030542e-01  -7.3170936e-03
  -5.2030542e-01  -7.3170936e-03
  -5.0106404e-01  -7.4569951e-03
  -5.0106404e-01  -7.4569951e-03
  -4.8181773e-01  -7.6068966e-03
  -4.8181773e-01  -7.6068966e-03
  -4.6257635e-01  -7.7729557e-03
  -4.6257635e-01  -7.7729557e-03
  -4.4333498e-01  -7.9589655e-03
  -4.4333498e-01  -7.9589655e-03
  -4.2408867e-01  -8.1703448e-03
  -4.2408867e-01  -8.1703448e-03
  -4.0484729e-01  -8.4003941e-03
  -4.0484729e-01  -8.4003941e-03
  -3.8560591e-01  -8.6304433e-03
  -3.8560591e-01  -8.6304433e-03
  -3.6636453e-01  -8.8464039e-03
  -3.6636453e-01  -8.8464039e-03
  -3.4711823e-01  -9.0378325e-03
  -3.4711823e-01  -9.0378325e-03
  -3.2787685e-01  -9.2028571e-03
  -3.2787685e-01  -9.2028571e-03
  -3.0863547e-01  -9.3429064e-03
  -3.0863547e-01  -9.3429064e-03
  -2.8938916e-01  -9.4609360e-03
  -2.8938916e-01  -9.4609360e-03
  -2.7014778e-01  -9.5600493e-03
  -2.7014778e-01  -9.5600493e-03
  -2.5090640e-01  -9.6428571e-03
  -2.5090640e-01  -9.6428571e-03
  -2.3166502e-01  -9.7117241e-03
  -2.3166502e-01  -9.7117241e-03
  -2.1241872e-01  -9.7688177e-03
  -2.1241872e-01  -9.7688177e-03
  -1.9317734e-01  -9.8155172e-03
  -1.9317734e-01  -9.8155172e-03
  -1.7393596e-01  -9.8536453e-03
  -1.7393596e-01  -9.8536453e-03
  -1.5468966e-01  -9.8843350e-03
  -1.5468966e-01  -9.8843350e-03
  -1.3544828e-01  -9.9088670e-03
  -1.3544828e-01  -9.9088670e-03
  -1.1620690e-01  -9.9280788e-03
  -1.1620690e-01  -9.9280788e-03
  -9.6960591e-02  -9.9427586e-03
  -9.6960591e-02  -9.9427586e-03
  -7.7719212e-02  -9.9539409e-03
  -7.7719212e-02  -9.9539409e-03
  -5.8477833e-02  -9.9624631e-03
  -5.8477833e-02  -9.9624631e-03
  -3.9236453e-02  -9.9687685e-03
  -3.9236453e-02  -9.9687685e-03
  -1.9990148e-02  -9.9740394e-03
  -1.9990148e-02  -9.9740394e-03
  -7.4876847e-04  -9.9787685e-03
  -7.4876847e-04  -9.9787685e-03
   1.8492611e-02  -9.9837438e-03
   1.8492611e-02  -9.9837438e-03
   3.7738916e-02  -9.9900493e-03
   3.7738916e-02  -9.9900493e-03
   5.6980296e-02  -9.9981281e-03
   5.6980296e-02  -9.9981281e-03
   7.6221675e-02  -1.0008867e-02
   7.6221675e-02  -1.0008867e-02
   9.5463054e-02  -1.0023251e-02
   9.5463054e-02  -1.0023251e-02
   1.1470936e-01  -1.0042167e-02
   1.1470936e-01  -1.0042167e-02
   1.3395074e-01  -1.0066404e-02
   1.3395074e-01  -1.0066404e-02
   1.5319212e-01  -1.0097094e-02
   1.5319212e-01  -1.0097094e-02
   1.7243842e-01  -1.0135123e-02
   1.7243842e-01  -1.0135123e-02
   1.9167980e-01  -1.0181626e-02
   1.9167980e-01  -1.0181626e-02
   2.1092118e-01  -1.0238030e-02
   2.1092118e-01  -1.0238030e-02
   2.3016256e-01  -1.0305419e-02
   2.3016256e-01  -1.0305419e-02
   2.4940887e-01  -1.0385419e-02
   2.4940887e-01  -1.0385419e-02
   2.6865025e-01  -1.0479803e-02
   2.6865025e-01  -1.0479803e-02
   2.8789163e-01  -1.0590788e-02
   2.8789163e-01  -1.0590788e-02
   3.0713793e-01  -1.0720887e-02
   3.0713793e-01  -1.0720887e-02
   3.2637931e-01  -1.0872956e-02
   3.2637931e-01  -1.0872956e-02
   3.2698030e-01  -1.0878522e-02
   3.2698030e-01  -1.0878522e-02
   3.4562069e-01  -1.1047389e-02
   3.4562069e-01  -1.1047389e-02
   3.6486207e-01  -1.1242611e-02
   3.6486207e-01  -1.1242611e-02
   3.8410837e-01  -1.1460640e-02
   3.8410837e-01  -1.1460640e-02
   4.0334975e-01  -1.1704335e-02
   4.0334975e-01  -1.1704335e-02
   4.2259113e-01  -1.1978571e-02
   4.2259113e-01  -1.1978571e-02
   4.4183744e-01  -1.2288374e-02
   4.4183744e-01  -1.2288374e-02
   4.6107882e-01  -1.2650246e-02
   4.6107882e-01  -1.2650246e-02
   4.8032020e-01  -1.3080542e-02
   4.8032020e-01  -1.3080542e-02
   4.9956158e-01  -1.3544877e-02
   4.9956158e-01  -1.3544877e-02
   5.1880690e-01  -1.4004729e-02
   5.1880690e-01  -1.4004729e-02
   5.3804975e-01  -1.4460246e-02
   5.3804975e-01  -1.4460246e-02
   5.5729261e-01  -1.4918719e-02
   5.5729261e-01  -1.4918719e-02
   5.7653498e-01  -1.5398670e-02
   5.7653498e-01  -1.5398670e-02
   5.8742956e-01  -1.5689212e-02
   5.8742956e-01  -1.5689212e-02
   5.9577783e-01  -1.5912660e-02
   5.9577783e-01  -1.5912660e-02
   6.1502069e-01  -1.6427340e-02
   6.1502069e-01  -1.6427340e-02
   6.3426355e-01  -1.6959261e-02
   6.3426355e-01  -1.6959261e-02
   6.5350640e-01  -1.7562069e-02
   6.5350640e-01  -1.7562069e-02
   6.7274926e-01  -1.8219901e-02
   6.7274926e-01  -1.8219901e-02
   6.9199212e-01  -1.8870246e-02
   6.9199212e-01  -1.8870246e-02
   7.1123498e-01  -1.9530443e-02
   7.1123498e-01  -1.9530443e-02
   7.3047783e-01  -2.0209901e-02
   7.3047783e-01  -2.0209901e-02
   7.3854138e-01  -2.0500000e-02
   7.3854138e-01  -2.0500000e-02
   7.4972020e-01  -2.0900197e-02
   7.4972020e-01  -2.0900197e-02
   7.6896305e-01  -2.1581970e-02
   7.6896305e-01  -2.1581970e-02
   7.8820591e-01  -2.2330542e-02
   7.8820591e-01  -2.2330542e-02
   8.0744877e-01  -2.3121429e-02
   8.0744877e-01  -2.3121429e-02
   8.2669163e-01  -2.3872660e-02
   8.2669163e-01  -2.3872660e-02
   8.4593448e-01  -2.4622562e-02
   8.4593448e-01  -2.4622562e-02
   8.6231527e-01  -2.5310640e-02
   8.6231527e-01  -2.5310640e-02
   8.6517734e-01  -2.5434433e-02
   8.6517734e-01  -2.5434433e-02
   8.8442020e-01  -2.6244778e-02
   8.8442020e-01  -2.6244778e-02
   9.0366305e-01  -2.7095123e-02
   9.0366305e-01  -2.7095123e-02
   9.2290542e-01  -2.7968916e-02
   9.2290542e-01  -2.7968916e-02
   9.4214828e-01  -2.8790493e-02
   9.4214828e-01  -2.8790493e-02
   9.6139123e-01  -2.9622906e-02
   9.6139123e-01  -2.9622906e-02
   9.7218094e-01  -3.0121429e-02
   9.7218094e-01  -3.0121429e-02
   9.8063404e-01  -3.0513153e-02
   9.8063404e-01  -3.0513153e-02
   9.9987685e-01  -3.1415862e-02
   9.9987685e-01  -3.1415862e-02
   1.0191197e+00  -3.2349852e-02
   1.0191197e+00  -3.2349852e-02
   1.0383625e+00  -3.3238966e-02
   1.0383625e+00  -3.3238966e-02
   1.0576054e+00  -3.4094975e-02
   1.0576054e+00  -3.4094975e-02
   1.0753823e+00  -3.4932118e-02
   1.0753823e+00  -3.4932118e-02
   1.0768483e+00  -3.5004039e-02
   1.0768483e+00  -3.5004039e-02
   1.0960906e+00  -3.5938325e-02
   1.0960906e+00  -3.5938325e-02
   1.1153335e+00  -3.6867192e-02
   1.1153335e+00  -3.6867192e-02
   1.1345764e+00  -3.7760837e-02
   1.1345764e+00  -3.7760837e-02
   1.1538192e+00  -3.8606897e-02
   1.1538192e+00  -3.8606897e-02
   1.1730621e+00  -3.9476453e-02
   1.1730621e+00  -3.9476453e-02
   1.1786389e+00  -3.9743054e-02
   1.1786389e+00  -3.9743054e-02
   1.1923049e+00  -4.0380936e-02
   1.1923049e+00  -4.0380936e-02
   1.2115478e+00  -4.1275616e-02
   1.2115478e+00  -4.1275616e-02
   1.2307906e+00  -4.2175074e-02
   1.2307906e+00  -4.2175074e-02
   1.2500335e+00  -4.3011921e-02
   1.2500335e+00  -4.3011921e-02
   1.2692759e+00  -4.3818030e-02
   1.2692759e+00  -4.3818030e-02
   1.2861138e+00  -4.4554286e-02
   1.2861138e+00  -4.4554286e-02
   1.2885187e+00  -4.4662906e-02
   1.2885187e+00  -4.4662906e-02
   1.3077616e+00  -4.5478177e-02
   1.3077616e+00  -4.5478177e-02
   1.3270044e+00  -4.6272562e-02
   1.3270044e+00  -4.6272562e-02
   1.3462473e+00  -4.7060345e-02
   1.3462473e+00  -4.7060345e-02
   1.3654901e+00  -4.7783202e-02
   1.3654901e+00  -4.7783202e-02
   1.3847330e+00  -4.8458374e-02
   1.3847330e+00  -4.8458374e-02
   1.4039759e+00  -4.9149409e-02
   1.4039759e+00  -4.9149409e-02
   1.4098379e+00  -4.9366502e-02
   1.4098379e+00  -4.9366502e-02
   1.4232187e+00  -4.9853695e-02
   1.4232187e+00  -4.9853695e-02
   1.4424611e+00  -5.0491133e-02
   1.4424611e+00  -5.0491133e-02
   1.4617039e+00  -5.1097537e-02
   1.4617039e+00  -5.1097537e-02
   1.4809468e+00  -5.1694581e-02
   1.4809468e+00  -5.1694581e-02
   1.5001921e+00  -5.2249754e-02
   1.5001921e+00  -5.2249754e-02
   1.5194335e+00  -5.2728571e-02
   1.5194335e+00  -5.2728571e-02
   1.5386749e+00  -5.3140887e-02
   1.5386749e+00  -5.3140887e-02
   1.5579163e+00  -5.3518227e-02
   1.5579163e+00  -5.3518227e-02
   1.5771626e+00  -5.3874384e-02
   1.5771626e+00  -5.3874384e-02
   1.5952414e+00  -5.4182266e-02
   1.5952414e+00  -5.4182266e-02
   1.5964039e+00  -5.4202463e-02
   1.5964039e+00  -5.4202463e-02
   1.6156453e+00  -5.4475369e-02
   1.6156453e+00  -5.4475369e-02
   1.6348916e+00  -5.4681773e-02
   1.6348916e+00  -5.4681773e-02
   1.6541330e+00  -5.4825616e-02
   1.6541330e+00  -5.4825616e-02
   1.6733744e+00  -5.4912808e-02
   1.6733744e+00  -5.4912808e-02
   1.6926158e+00  -5.4937438e-02
   1.6926158e+00  -5.4937438e-02
   1.7118621e+00  -5.4904926e-02
   1.7118621e+00  -5.4904926e-02
   1.7311034e+00  -5.4824631e-02
   1.7311034e+00  -5.4824631e-02
   1.7503448e+00  -5.4682759e-02
   1.7503448e+00  -5.4682759e-02
   1.7695911e+00  -5.4474877e-02
   1.7695911e+00  -5.4474877e-02
   1.7888325e+00  -5.4193103e-02
   1.7888325e+00  -5.4193103e-02
   1.7894138e+00  -5.4182266e-02
   1.7894138e+00  -5.4182266e-02
   1.8080739e+00  -5.3840394e-02
   1.8080739e+00  -5.3840394e-02
   1.8273153e+00  -5.3427094e-02
   1.8273153e+00  -5.3427094e-02
   1.8465616e+00  -5.2944335e-02
   1.8465616e+00  -5.2944335e-02
   1.8658030e+00  -5.2354680e-02
   1.8658030e+00  -5.2354680e-02
   1.8850443e+00  -5.1676355e-02
   1.8850443e+00  -5.1676355e-02
   1.9042906e+00  -5.0953695e-02
   1.9042906e+00  -5.0953695e-02
   1.9235320e+00  -5.0158128e-02
   1.9235320e+00  -5.0158128e-02
   1.9405320e+00  -4.9366502e-02
   1.9405320e+00  -4.9366502e-02
   1.9427734e+00  -4.9258818e-02
   1.9427734e+00  -4.9258818e-02
   1.9620148e+00  -4.8270049e-02
   1.9620148e+00  -4.8270049e-02
   1.9812611e+00  -4.7227833e-02
   1.9812611e+00  -4.7227833e-02
   2.0005025e+00  -4.6152759e-02
   2.0005025e+00  -4.6152759e-02
   2.0197438e+00  -4.4985320e-02
   2.0197438e+00  -4.4985320e-02
   2.0257783e+00  -4.4554286e-02
   2.0257783e+00  -4.4554286e-02
   2.0389901e+00  -4.3633793e-02
   2.0389901e+00  -4.3633793e-02
   2.0582315e+00  -4.2295172e-02
   2.0582315e+00  -4.2295172e-02
   2.0774729e+00  -4.0958177e-02
   2.0774729e+00  -4.0958177e-02
   2.0925369e+00  -3.9743054e-02
   2.0925369e+00  -3.9743054e-02
   2.0967143e+00  -3.9391872e-02
   2.0967143e+00  -3.9391872e-02
   2.1159606e+00  -3.7809704e-02
   2.1159606e+00  -3.7809704e-02
   2.1352020e+00  -3.6284680e-02
   2.1352020e+00  -3.6284680e-02
   2.1499360e+00  -3.4932118e-02
   2.1499360e+00  -3.4932118e-02
   2.1544433e+00  -3.4500345e-02
   2.1544433e+00  -3.4500345e-02
   2.1736897e+00  -3.2732611e-02
   2.1736897e+00  -3.2732611e-02
   2.1929310e+00  -3.1005517e-02
   2.1929310e+00  -3.1005517e-02
   2.2014778e+00  -3.0121429e-02
   2.2014778e+00  -3.0121429e-02
   2.2121724e+00  -2.9023153e-02
   2.2121724e+00  -2.9023153e-02
   2.2314138e+00  -2.7168818e-02
   2.2314138e+00  -2.7168818e-02
   2.2488867e+00  -2.5310640e-02
   2.2488867e+00  -2.5310640e-02
   2.2506601e+00  -2.5108916e-02
   2.2506601e+00  -2.5108916e-02
   2.2699015e+00  -2.3048621e-02
   2.2699015e+00  -2.3048621e-02
   2.2891429e+00  -2.0989015e-02
   2.2891429e+00  -2.0989015e-02
   2.2932069e+00  -2.0500000e-02
   2.2932069e+00  -2.0500000e-02
   2.3083892e+00  -1.8759557e-02
   2.3083892e+00  -1.8759557e-02
   2.3276305e+00  -1.6686601e-02
   2.3276305e+00  -1.6686601e-02
   2.3358916e+00  -1.5689212e-02
   2.3358916e+00  -1.5689212e-02
   2.3468719e+00  -1.4380394e-02
   2.3468719e+00  -1.4380394e-02
   2.3661182e+00  -1.2259458e-02
   2.3661182e+00  -1.2259458e-02
   2.3774532e+00  -1.0878522e-02
   2.3774532e+00  -1.0878522e-02
   2.3853596e+00  -9.9019704e-03
   2.3853596e+00  -9.9019704e-03
   2.4046010e+00  -7.7221182e-03
   2.4046010e+00  -7.7221182e-03
   2.4180985e+00  -6.0678818e-03
   2.4180985e+00  -6.0678818e-03
   2.4238424e+00  -5.3400000e-03
   2.4238424e+00  -5.3400000e-03
   2.4430887e+00  -3.1187833e-03
   2.4430887e+00  -3.1187833e-03
   2.4583054e+00  -1.2572414e-03
   2.4583054e+00  -1.2572414e-03
   2.4623300e+00  -7.4120690e-04
   2.4623300e+00  -7.4120690e-04
   2.4815714e+00   1.4983744e-03
   2.4815714e+00   1.4983744e-03
   2.4986207e+00   3.5535616e-03
   2.4986207e+00   3.5535616e-03
   2.5008177e+00   3.8352857e-03
   2.5008177e+00   3.8352857e-03
   2.5200591e+00   6.0739901e-03
   2.5200591e+00   6.0739901e-03
   2.5393005e+00   8.3141379e-03
   2.5393005e+00   8.3141379e-03
   2.5396995e+00   8.3642365e-03
   2.5396995e+00   8.3642365e-03
   2.5585419e+00   1.0538916e-02
   2.5585419e+00   1.0538916e-02
   2.5777882e+00   1.2608768e-02
   2.5777882e+00   1.2608768e-02
   2.5826256e+00   1.3174877e-02
   2.5826256e+00   1.3174877e-02
   2.5970296e+00   1.4788867e-02
   2.5970296e+00   1.4788867e-02
   2.6162709e+00   1.6672906e-02
   2.6162709e+00   1.6672906e-02
   2.6288473e+00   1.7985665e-02
   2.6288473e+00   1.7985665e-02
   2.6355172e+00   1.8698128e-02
   2.6355172e+00   1.8698128e-02
   2.6547586e+00   2.0517389e-02
   2.6547586e+00   2.0517389e-02
   2.6740000e+00   2.2187783e-02
   2.6740000e+00   2.2187783e-02
   2.6805714e+00   2.2796453e-02
   2.6805714e+00   2.2796453e-02
   2.6932414e+00   2.3940837e-02
   2.6932414e+00   2.3940837e-02
   2.7124877e+00   2.5451379e-02
   2.7124877e+00   2.5451379e-02
   2.7317291e+00   2.6788522e-02
   2.7317291e+00   2.6788522e-02
   2.7436601e+00   2.7607241e-02
   2.7436601e+00   2.7607241e-02
   2.7509704e+00   2.8113744e-02
   2.7509704e+00   2.8113744e-02
   2.7702167e+00   2.9299852e-02
   2.7702167e+00   2.9299852e-02
   2.7894581e+00   3.0311330e-02
   2.7894581e+00   3.0311330e-02
   2.8086995e+00   3.1131281e-02
   2.8086995e+00   3.1131281e-02
   2.8279409e+00   3.1793103e-02
   2.8279409e+00   3.1793103e-02
   2.8471872e+00   3.2296502e-02
   2.8471872e+00   3.2296502e-02
   2.8540049e+00   3.2418522e-02
   2.8540049e+00   3.2418522e-02
   2.8664286e+00   3.2638424e-02
   2.8664286e+00   3.2638424e-02
   2.8856700e+00   3.2801379e-02
   2.8856700e+00   3.2801379e-02
   2.9049163e+00   3.2795813e-02
   2.9049163e+00   3.2795813e-02
   2.9241576e+00   3.2644286e-02
   2.9241576e+00   3.2644286e-02
   2.9373251e+00   3.2418522e-02
   2.9373251e+00   3.2418522e-02
   2.9433990e+00   3.2313695e-02
   2.9433990e+00   3.2313695e-02
   2.9626404e+00   3.1830246e-02
   2.9626404e+00   3.1830246e-02
   2.9818867e+00   3.1175616e-02
   2.9818867e+00   3.1175616e-02
   3.0011281e+00   3.0332217e-02
   3.0011281e+00   3.0332217e-02
   3.0203695e+00   2.9377931e-02
   3.0203695e+00   2.9377931e-02
   3.0396158e+00   2.8317241e-02
   3.0396158e+00   2.8317241e-02
   3.0501281e+00   2.7607241e-02
   3.0501281e+00   2.7607241e-02
   3.0588571e+00   2.7014433e-02
   3.0588571e+00   2.7014433e-02
   3.0780985e+00   2.5646059e-02
   3.0780985e+00   2.5646059e-02
   3.0973448e+00   2.4274236e-02
   3.0973448e+00   2.4274236e-02
   3.1151232e+00   2.2796453e-02
   3.1151232e+00   2.2796453e-02
   3.1165862e+00   2.2667291e-02
   3.1165862e+00   2.2667291e-02
   3.1358276e+00   2.0960296e-02
   3.1358276e+00   2.0960296e-02
   3.1550690e+00   1.9343202e-02
   3.1550690e+00   1.9343202e-02
   3.1689113e+00   1.7985665e-02
   3.1689113e+00   1.7985665e-02
   3.1743153e+00   1.7436601e-02
   3.1743153e+00   1.7436601e-02
   3.1935567e+00   1.5570345e-02
   3.1935567e+00   1.5570345e-02
   3.2127980e+00   1.3680788e-02
   3.2127980e+00   1.3680788e-02
   3.2172956e+00   1.3174877e-02
   3.2172956e+00   1.3174877e-02
   3.2320443e+00   1.1588276e-02
   3.2320443e+00   1.1588276e-02
   3.2512857e+00   9.6896059e-03
   3.2512857e+00   9.6896059e-03
   3.2632611e+00   8.3642365e-03
   3.2632611e+00   8.3642365e-03
   3.2705271e+00   7.5426601e-03
   3.2705271e+00   7.5426601e-03
   3.2897685e+00   5.5504433e-03
   3.2897685e+00   5.5504433e-03
   3.3078966e+00   3.5535616e-03
   3.3078966e+00   3.5535616e-03
   3.3090148e+00   3.4211379e-03
   3.3090148e+00   3.4211379e-03
   3.3282562e+00   1.3148621e-03
   3.3282562e+00   1.3148621e-03
   3.3474975e+00  -7.0743842e-04
   3.3474975e+00  -7.0743842e-04
   3.3521773e+00  -1.2572414e-03
   3.3521773e+00  -1.2572414e-03
   3.3667438e+00  -2.8944581e-03
   3.3667438e+00  -2.8944581e-03
   3.3859852e+00  -4.8319015e-03
   3.3859852e+00  -4.8319015e-03
   3.3971970e+00  -6.0678818e-03
   3.3971970e+00  -6.0678818e-03
   3.4052266e+00  -6.9653202e-03
   3.4052266e+00  -6.9653202e-03
   3.4244680e+00  -8.8879803e-03
   3.4244680e+00  -8.8879803e-03
   3.4437143e+00  -1.0858719e-02
   3.4437143e+00  -1.0858719e-02
   3.4438916e+00  -1.0878522e-02
   3.4438916e+00  -1.0878522e-02
   3.4629557e+00  -1.2848867e-02
   3.4629557e+00  -1.2848867e-02
   3.4821970e+00  -1.4615567e-02
   3.4821970e+00  -1.4615567e-02
   3.4930197e+00  -1.5689212e-02
   3.4930197e+00  -1.5689212e-02
   3.5014433e+00  -1.6531281e-02
   3.5014433e+00  -1.6531281e-02
   3.5206847e+00  -1.8263645e-02
   3.5206847e+00  -1.8263645e-02
   3.5399261e+00  -1.9890296e-02
   3.5399261e+00  -1.9890296e-02
   3.5465862e+00  -2.0500000e-02
   3.5465862e+00  -2.0500000e-02
   3.5591675e+00  -2.1622365e-02
   3.5591675e+00  -2.1622365e-02
   3.5784138e+00  -2.3166355e-02
   3.5784138e+00  -2.3166355e-02
   3.5976552e+00  -2.4602759e-02
   3.5976552e+00  -2.4602759e-02
   3.6066798e+00  -2.5310640e-02
   3.6066798e+00  -2.5310640e-02
   3.6168966e+00  -2.6106355e-02
   3.6168966e+00  -2.6106355e-02
   3.6361429e+00  -2.7462266e-02
   3.6361429e+00  -2.7462266e-02
   3.6553842e+00  -2.8684335e-02
   3.6553842e+00  -2.8684335e-02
   3.6746256e+00  -2.9850591e-02
   3.6746256e+00  -2.9850591e-02
   3.6791330e+00  -3.0121429e-02
   3.6791330e+00  -3.0121429e-02
   3.6938670e+00  -3.0978227e-02
   3.6938670e+00  -3.0978227e-02
   3.7131133e+00  -3.1981232e-02
   3.7131133e+00  -3.1981232e-02
   3.7323547e+00  -3.2883793e-02
   3.7323547e+00  -3.2883793e-02
   3.7515961e+00  -3.3671576e-02
   3.7515961e+00  -3.3671576e-02
   3.7708424e+00  -3.4362759e-02
   3.7708424e+00  -3.4362759e-02
   3.7888374e+00  -3.4932118e-02
   3.7888374e+00  -3.4932118e-02
   3.7900837e+00  -3.4972611e-02
   3.7900837e+00  -3.4972611e-02
   3.8093251e+00  -3.5467537e-02
   3.8093251e+00  -3.5467537e-02
   3.8285665e+00  -3.5839113e-02
   3.8285665e+00  -3.5839113e-02
   3.8478128e+00  -3.6108916e-02
   3.8478128e+00  -3.6108916e-02
   3.8670542e+00  -3.6290690e-02
   3.8670542e+00  -3.6290690e-02
   3.8862956e+00  -3.6384039e-02
   3.8862956e+00  -3.6384039e-02
   3.9055419e+00  -3.6388621e-02
   3.9055419e+00  -3.6388621e-02
   3.9247833e+00  -3.6317980e-02
   3.9247833e+00  -3.6317980e-02
   3.9440246e+00  -3.6167192e-02
   3.9440246e+00  -3.6167192e-02
   3.9632660e+00  -3.5923793e-02
   3.9632660e+00  -3.5923793e-02
   3.9825123e+00  -3.5583645e-02
   3.9825123e+00  -3.5583645e-02
   4.0017537e+00  -3.5129852e-02
   4.0017537e+00  -3.5129852e-02
   4.0083350e+00  -3.4932118e-02
   4.0083350e+00  -3.4932118e-02
   4.0209951e+00  -3.4555222e-02
   4.0209951e+00  -3.4555222e-02
   4.0402414e+00  -3.3888719e-02
   4.0402414e+00  -3.3888719e-02
   4.0594828e+00  -3.3096256e-02
   4.0594828e+00  -3.3096256e-02
   4.0787241e+00  -3.2211133e-02
   4.0787241e+00  -3.2211133e-02
   4.0979704e+00  -3.1252167e-02
   4.0979704e+00  -3.1252167e-02
   4.1172118e+00  -3.0162562e-02
   4.1172118e+00  -3.0162562e-02
   4.1178177e+00  -3.0121429e-02
   4.1178177e+00  -3.0121429e-02
   4.1364532e+00  -2.8929655e-02
   4.1364532e+00  -2.8929655e-02
   4.1556946e+00  -2.7662562e-02
   4.1556946e+00  -2.7662562e-02
   4.1749409e+00  -2.6367094e-02
   4.1749409e+00  -2.6367094e-02
   4.1882266e+00  -2.5310640e-02
   4.1882266e+00  -2.5310640e-02
   4.1941823e+00  -2.4823547e-02
   4.1941823e+00  -2.4823547e-02
   4.2134236e+00  -2.3263547e-02
   4.2134236e+00  -2.3263547e-02
   4.2326700e+00  -2.1744335e-02
   4.2326700e+00  -2.1744335e-02
   4.2461527e+00  -2.0500000e-02
   4.2461527e+00  -2.0500000e-02
   4.2519113e+00  -1.9951232e-02
   4.2519113e+00  -1.9951232e-02
   4.2711527e+00  -1.8179507e-02
   4.2711527e+00  -1.8179507e-02
   4.2903941e+00  -1.6407833e-02
   4.2903941e+00  -1.6407833e-02
   4.2971823e+00  -1.5689212e-02
   4.2971823e+00  -1.5689212e-02
   4.3096404e+00  -1.4399163e-02
   4.3096404e+00  -1.4399163e-02
   4.3288818e+00  -1.2529113e-02
   4.3288818e+00  -1.2529113e-02
   4.3440148e+00  -1.0878522e-02
   4.3440148e+00  -1.0878522e-02
   4.3481232e+00  -1.0408325e-02
   4.3481232e+00  -1.0408325e-02
   4.3673695e+00  -8.3499015e-03
   4.3673695e+00  -8.3499015e-03
   4.3866108e+00  -6.2073399e-03
   4.3866108e+00  -6.2073399e-03
   4.3877389e+00  -6.0678818e-03
   4.3877389e+00  -6.0678818e-03
   4.4058522e+00  -3.9881872e-03
   4.4058522e+00  -3.9881872e-03
   4.4250936e+00  -1.8524039e-03
   4.4250936e+00  -1.8524039e-03
   4.4299064e+00  -1.2572414e-03
   4.4299064e+00  -1.2572414e-03
   4.4443399e+00   4.5235616e-04
   4.4443399e+00   4.5235616e-04
   4.4635813e+00   2.5762512e-03
   4.4635813e+00   2.5762512e-03
   4.4715567e+00   3.5535616e-03
   4.4715567e+00   3.5535616e-03
   4.4828227e+00   4.9130148e-03
   4.4828227e+00   4.9130148e-03
   4.5020690e+00   7.0307389e-03
   4.5020690e+00   7.0307389e-03
   4.5131576e+00   8.3642365e-03
   4.5131576e+00   8.3642365e-03
   4.5213103e+00   9.3563547e-03
   4.5213103e+00   9.3563547e-03
   4.5405517e+00   1.1467931e-02
   4.5405517e+00   1.1467931e-02
   4.5551429e+00   1.3174877e-02
   4.5551429e+00   1.3174877e-02
   4.5597931e+00   1.3742414e-02
   4.5597931e+00   1.3742414e-02
   4.5790394e+00   1.5850049e-02
   4.5790394e+00   1.5850049e-02
   4.5982759e+00   1.7985665e-02
   4.5982759e+00   1.7985665e-02
   4.5982808e+00   1.7986256e-02
   4.5982808e+00   1.7986256e-02
   4.6175222e+00   2.0089606e-02
   4.6175222e+00   2.0089606e-02
   4.6367685e+00   2.1975813e-02
   4.6367685e+00   2.1975813e-02
   4.6445172e+00   2.2796453e-02
   4.6445172e+00   2.2796453e-02
   4.6560099e+00   2.3993399e-02
   4.6560099e+00   2.3993399e-02
   4.6752512e+00   2.5740148e-02
   4.6752512e+00   2.5740148e-02
   4.6944926e+00   2.7447241e-02
   4.6944926e+00   2.7447241e-02
   4.6962069e+00   2.7607241e-02
   4.6962069e+00   2.7607241e-02
   4.7137389e+00   2.9146847e-02
   4.7137389e+00   2.9146847e-02
   4.7329803e+00   3.0596601e-02
   4.7329803e+00   3.0596601e-02
   4.7522217e+00   3.1908768e-02
   4.7522217e+00   3.1908768e-02
   4.7597488e+00   3.2418522e-02
   4.7597488e+00   3.2418522e-02
   4.7714680e+00   3.3197783e-02
   4.7714680e+00   3.3197783e-02
   4.7907094e+00   3.4327783e-02
   4.7907094e+00   3.4327783e-02
   4.8099507e+00   3.5273054e-02
   4.8099507e+00   3.5273054e-02
   4.8291970e+00   3.6025025e-02
   4.8291970e+00   3.6025025e-02
   4.8484384e+00   3.6603744e-02
   4.8484384e+00   3.6603744e-02
   4.8676798e+00   3.7010690e-02
   4.8676798e+00   3.7010690e-02
   4.8854680e+00   3.7230936e-02
   4.8854680e+00   3.7230936e-02
   4.8869212e+00   3.7249113e-02
   4.8869212e+00   3.7249113e-02
   4.9061675e+00   3.7295961e-02
   4.9061675e+00   3.7295961e-02
   4.9160936e+00   3.7230936e-02
   4.9160936e+00   3.7230936e-02
   4.9254089e+00   3.7169852e-02
   4.9254089e+00   3.7169852e-02
   4.9446502e+00   3.6875222e-02
   4.9446502e+00   3.6875222e-02
   4.9638966e+00   3.6415517e-02
   4.9638966e+00   3.6415517e-02
   4.9831379e+00   3.5735665e-02
   4.9831379e+00   3.5735665e-02
   5.0023793e+00   3.4862611e-02
   5.0023793e+00   3.4862611e-02
   5.0216207e+00   3.3883350e-02
   5.0216207e+00   3.3883350e-02
   5.0408670e+00   3.2767931e-02
   5.0408670e+00   3.2767931e-02
   5.0456847e+00   3.2418522e-02
   5.0456847e+00   3.2418522e-02
   5.0601084e+00   3.1405074e-02
   5.0601084e+00   3.1405074e-02
   5.0793498e+00   2.9998079e-02
   5.0793498e+00   2.9998079e-02
   5.0985961e+00   2.8564631e-02
   5.0985961e+00   2.8564631e-02
   5.1091478e+00   2.7607241e-02
   5.1091478e+00   2.7607241e-02
   5.1178374e+00   2.6812414e-02
   5.1178374e+00   2.6812414e-02
   5.1370788e+00   2.5097241e-02
   5.1370788e+00   2.5097241e-02
   5.1563202e+00   2.3318818e-02
   5.1563202e+00   2.3318818e-02
   5.1611429e+00   2.2796453e-02
   5.1611429e+00   2.2796453e-02
   5.1755665e+00   2.1295616e-02
   5.1755665e+00   2.1295616e-02
   5.1948079e+00   1.9432167e-02
   5.1948079e+00   1.9432167e-02
   5.2079557e+00   1.7985665e-02
   5.2079557e+00   1.7985665e-02
   5.2140493e+00   1.7293300e-02
   5.2140493e+00   1.7293300e-02
   5.2332956e+00   1.5259704e-02
   5.2332956e+00   1.5259704e-02
   5.2517635e+00   1.3174877e-02
   5.2517635e+00   1.3174877e-02
   5.2525369e+00   1.3080739e-02
   5.2525369e+00   1.3080739e-02
   5.2717783e+00   1.0899901e-02
   5.2717783e+00   1.0899901e-02
   5.2910197e+00   8.7479803e-03
   5.2910197e+00   8.7479803e-03
   5.2940985e+00   8.3642365e-03
   5.2940985e+00   8.3642365e-03
   5.3102660e+00   6.4653695e-03
   5.3102660e+00   6.4653695e-03
   5.3295074e+00   4.3588079e-03
   5.3295074e+00   4.3588079e-03
   5.3361429e+00   3.5535616e-03
   5.3361429e+00   3.5535616e-03
   5.3487488e+00   2.0643251e-03
   5.3487488e+00   2.0643251e-03
   5.3679951e+00   1.8093990e-05
   5.3679951e+00   1.8093990e-05
   5.3789803e+00  -1.2572414e-03
   5.3789803e+00  -1.2572414e-03
   5.3872365e+00  -2.2270640e-03
   5.3872365e+00  -2.2270640e-03
   5.4064778e+00  -4.2453990e-03
   5.4064778e+00  -4.2453990e-03
   5.4230099e+00  -6.0678818e-03
   5.4230099e+00  -6.0678818e-03
   5.4257192e+00  -6.3845813e-03
   5.4257192e+00  -6.3845813e-03
   5.4449655e+00  -8.4227094e-03
   5.4449655e+00  -8.4227094e-03
   5.4642069e+00  -1.0358128e-02
   5.4642069e+00  -1.0358128e-02
   5.4689015e+00  -1.0878522e-02
   5.4689015e+00  -1.0878522e-02
   5.4834483e+00  -1.2423399e-02
   5.4834483e+00  -1.2423399e-02
   5.5026946e+00  -1.4211576e-02
   5.5026946e+00  -1.4211576e-02
   5.5178571e+00  -1.5689212e-02
   5.5178571e+00  -1.5689212e-02
   5.5219360e+00  -1.6104236e-02
   5.5219360e+00  -1.6104236e-02
   5.5411773e+00  -1.7896059e-02
   5.5411773e+00  -1.7896059e-02
   5.5604236e+00  -1.9512414e-02
   5.5604236e+00  -1.9512414e-02
   5.5715862e+00  -2.0500000e-02
   5.5715862e+00  -2.0500000e-02
   5.5796650e+00  -2.1221576e-02
   5.5796650e+00  -2.1221576e-02
   5.5989064e+00  -2.2767340e-02
   5.5989064e+00  -2.2767340e-02
   5.6181478e+00  -2.4170542e-02
   5.6181478e+00  -2.4170542e-02
   5.6336749e+00  -2.5310640e-02
   5.6336749e+00  -2.5310640e-02
   5.6373941e+00  -2.5594581e-02
   5.6373941e+00  -2.5594581e-02
   5.6566355e+00  -2.6916749e-02
   5.6566355e+00  -2.6916749e-02
   5.6758768e+00  -2.8092266e-02
   5.6758768e+00  -2.8092266e-02
   5.6951232e+00  -2.9168227e-02
   5.6951232e+00  -2.9168227e-02
   5.7127488e+00  -3.0121429e-02
   5.7127488e+00  -3.0121429e-02
   5.7143645e+00  -3.0212759e-02
   5.7143645e+00  -3.0212759e-02
   5.7336059e+00  -3.1144581e-02
   5.7336059e+00  -3.1144581e-02
   5.7528473e+00  -3.1974187e-02
   5.7528473e+00  -3.1974187e-02
   5.7720936e+00  -3.2722167e-02
   5.7720936e+00  -3.2722167e-02
   5.7913350e+00  -3.3355369e-02
   5.7913350e+00  -3.3355369e-02
   5.8105764e+00  -3.3869212e-02
   5.8105764e+00  -3.3869212e-02
   5.8298227e+00  -3.4267783e-02
   5.8298227e+00  -3.4267783e-02
   5.8490640e+00  -3.4550542e-02
   5.8490640e+00  -3.4550542e-02
   5.8683054e+00  -3.4735517e-02
   5.8683054e+00  -3.4735517e-02
   5.8875468e+00  -3.4798966e-02
   5.8875468e+00  -3.4798966e-02
   5.9067931e+00  -3.4743892e-02
   5.9067931e+00  -3.4743892e-02
   5.9260345e+00  -3.4601034e-02
   5.9260345e+00  -3.4601034e-02
   5.9452709e+00  -3.4346897e-02
   5.9452709e+00  -3.4346897e-02
   5.9645320e+00  -3.3988128e-02
   5.9645320e+00  -3.3988128e-02
   5.9837438e+00  -3.3503941e-02
   5.9837438e+00  -3.3503941e-02
   6.0030049e+00  -3.2877044e-02
   6.0030049e+00  -3.2877044e-02
   6.0222660e+00  -3.2158424e-02
   6.0222660e+00  -3.2158424e-02
   6.0414778e+00  -3.1370493e-02
   6.0414778e+00  -3.1370493e-02
   6.0607389e+00  -3.0478621e-02
   6.0607389e+00  -3.0478621e-02
   6.0671921e+00  -3.0121429e-02
   6.0671921e+00  -3.0121429e-02
   6.0800000e+00  -2.9429557e-02
   6.0800000e+00  -2.9429557e-02
   6.0992118e+00  -2.8320246e-02
   6.0992118e+00  -2.8320246e-02
   6.1184729e+00  -2.7159261e-02
   6.1184729e+00  -2.7159261e-02
   6.1376847e+00  -2.5915222e-02
   6.1376847e+00  -2.5915222e-02
   6.1455665e+00  -2.5310640e-02
   6.1455665e+00  -2.5310640e-02
   6.1569458e+00  -2.4442709e-02
   6.1569458e+00  -2.4442709e-02
   6.1762069e+00  -2.2977980e-02
   6.1762069e+00  -2.2977980e-02
   6.1954187e+00  -2.1513153e-02
   6.1954187e+00  -2.1513153e-02
   6.2067488e+00  -2.0500000e-02
   6.2067488e+00  -2.0500000e-02
   6.2146798e+00  -1.9777980e-02
   6.2146798e+00  -1.9777980e-02
   6.2339409e+00  -1.8079557e-02
   6.2339409e+00  -1.8079557e-02
   6.2531527e+00  -1.6358522e-02
   6.2531527e+00  -1.6358522e-02
   6.2596552e+00  -1.5689212e-02
   6.2596552e+00  -1.5689212e-02
   6.2724138e+00  -1.4404039e-02
   6.2724138e+00  -1.4404039e-02
   6.2916256e+00  -1.2578030e-02
   6.2916256e+00  -1.2578030e-02
   6.3075862e+00  -1.0878522e-02
   6.3075862e+00  -1.0878522e-02
   6.3108867e+00  -1.0508867e-02
   6.3108867e+00  -1.0508867e-02
   6.3301478e+00  -8.4766010e-03
   6.3301478e+00  -8.4766010e-03
   6.3493596e+00  -6.4032020e-03
   6.3493596e+00  -6.4032020e-03
   6.3521675e+00  -6.0678818e-03
   6.3521675e+00  -6.0678818e-03
   6.3686207e+00  -4.1981281e-03
   6.3686207e+00  -4.1981281e-03
   6.3878818e+00  -2.1335468e-03
   6.3878818e+00  -2.1335468e-03
   6.3951232e+00  -1.2572414e-03
   6.3951232e+00  -1.2572414e-03
   6.4070936e+00   1.5125025e-04
   6.4070936e+00   1.5125025e-04
   6.4263547e+00   2.2357980e-03
   6.4263547e+00   2.2357980e-03
   6.4373399e+00   3.5535616e-03
   6.4373399e+00   3.5535616e-03
   6.4455665e+00   4.5498079e-03
   6.4455665e+00   4.5498079e-03
   6.4648276e+00   6.6720690e-03
   6.4648276e+00   6.6720690e-03
   6.4790640e+00   8.3642365e-03
   6.4790640e+00   8.3642365e-03
   6.4840887e+00   8.9809360e-03
   6.4840887e+00   8.9809360e-03
   6.5033005e+00   1.1133645e-02
   6.5033005e+00   1.1133645e-02
   6.5208867e+00   1.3174877e-02
   6.5208867e+00   1.3174877e-02
   6.5225616e+00   1.3380246e-02
   6.5225616e+00   1.3380246e-02
   6.5418227e+00   1.5544680e-02
   6.5418227e+00   1.5544680e-02
   6.5610345e+00   1.7627586e-02
   6.5610345e+00   1.7627586e-02
   6.5640887e+00   1.7985665e-02
   6.5640887e+00   1.7985665e-02
   6.5802956e+00   1.9780837e-02
   6.5802956e+00   1.9780837e-02
   6.5995567e+00   2.1659557e-02
   6.5995567e+00   2.1659557e-02
   6.6103941e+00   2.2796453e-02
   6.6103941e+00   2.2796453e-02
   6.6187685e+00   2.3680246e-02
   6.6187685e+00   2.3680246e-02
   6.6380296e+00   2.5474433e-02
   6.6380296e+00   2.5474433e-02
   6.6572414e+00   2.7164926e-02
   6.6572414e+00   2.7164926e-02
   6.6620197e+00   2.7607241e-02
   6.6620197e+00   2.7607241e-02
   6.6765025e+00   2.8902857e-02
   6.6765025e+00   2.8902857e-02
   6.6957635e+00   3.0395320e-02
   6.6957635e+00   3.0395320e-02
   6.7149754e+00   3.1734680e-02
   6.7149754e+00   3.1734680e-02
   6.7249261e+00   3.2418522e-02
   6.7249261e+00   3.2418522e-02
   6.7342365e+00   3.3055961e-02
   6.7342365e+00   3.3055961e-02
   6.7534975e+00   3.4219261e-02
   6.7534975e+00   3.4219261e-02
   6.7727094e+00   3.5203941e-02
   6.7727094e+00   3.5203941e-02
   6.7919704e+00   3.5995074e-02
   6.7919704e+00   3.5995074e-02
   6.8111823e+00   3.6613892e-02
   6.8111823e+00   3.6613892e-02
   6.8304433e+00   3.7058276e-02
   6.8304433e+00   3.7058276e-02
   6.8420197e+00   3.7230936e-02
   6.8420197e+00   3.7230936e-02
   6.8497044e+00   3.7345714e-02
   6.8497044e+00   3.7345714e-02
   6.8689163e+00   3.7435714e-02
   6.8689163e+00   3.7435714e-02
   6.8881773e+00   3.7342808e-02
   6.8881773e+00   3.7342808e-02
   6.8968473e+00   3.7230936e-02
   6.8968473e+00   3.7230936e-02
   6.9074384e+00   3.7094532e-02
   6.9074384e+00   3.7094532e-02
   6.9266502e+00   3.6676552e-02
   6.9266502e+00   3.6676552e-02
   6.9459113e+00   3.6062611e-02
   6.9459113e+00   3.6062611e-02
   6.9651232e+00   3.5232857e-02
   6.9651232e+00   3.5232857e-02
   6.9843842e+00   3.4267882e-02
   6.9843842e+00   3.4267882e-02
   7.0036453e+00   3.3199507e-02
   7.0036453e+00   3.3199507e-02
   7.0149754e+00   3.2418522e-02
   7.0149754e+00   3.2418522e-02
   7.0228571e+00   3.1869852e-02
   7.0228571e+00   3.1869852e-02
   7.0421182e+00   3.0459310e-02
   7.0421182e+00   3.0459310e-02
   7.0613793e+00   2.9049212e-02
   7.0613793e+00   2.9049212e-02
   7.0779310e+00   2.7607241e-02
   7.0779310e+00   2.7607241e-02
   7.0805911e+00   2.7363695e-02
   7.0805911e+00   2.7363695e-02
   7.0998522e+00   2.5601823e-02
   7.0998522e+00   2.5601823e-02
   7.1190640e+00   2.3916010e-02
   7.1190640e+00   2.3916010e-02
   7.1299507e+00   2.2796453e-02
   7.1299507e+00   2.2796453e-02
   7.1383251e+00   2.1921773e-02
   7.1383251e+00   2.1921773e-02
   7.1575862e+00   2.0024828e-02
   7.1575862e+00   2.0024828e-02
   7.1766010e+00   1.7985665e-02
   7.1766010e+00   1.7985665e-02
   7.1767980e+00   1.7959261e-02
   7.1767980e+00   1.7959261e-02
   7.1960591e+00   1.5831379e-02
   7.1960591e+00   1.5831379e-02
   7.2153202e+00   1.3756650e-02
   7.2153202e+00   1.3756650e-02
   7.2200985e+00   1.3174877e-02
   7.2200985e+00   1.3174877e-02
   7.2345320e+00   1.1496404e-02
   7.2345320e+00   1.1496404e-02
   7.2537931e+00   9.4478325e-03
   7.2537931e+00   9.4478325e-03
   7.2629557e+00   8.3642365e-03
   7.2629557e+00   8.3642365e-03
   7.2730542e+00   7.1801970e-03
   7.2730542e+00   7.1801970e-03
   7.2922660e+00   5.1235468e-03
   7.2922660e+00   5.1235468e-03
   7.3057635e+00   3.5535616e-03
   7.3057635e+00   3.5535616e-03
   7.3115271e+00   2.8650246e-03
   7.3115271e+00   2.8650246e-03
   7.3307389e+00   7.7827586e-04
   7.3307389e+00   7.7827586e-04
   7.3488177e+00  -1.2572414e-03
   7.3488177e+00  -1.2572414e-03
   7.3500000e+00  -1.4003793e-03
   7.3500000e+00  -1.4003793e-03
   7.3692611e+00  -3.5304384e-03
   7.3692611e+00  -3.5304384e-03
   7.3884729e+00  -5.5533498e-03
   7.3884729e+00  -5.5533498e-03
   7.3929064e+00  -6.0678818e-03
   7.3929064e+00  -6.0678818e-03
   7.4077340e+00  -7.7045320e-03
   7.4077340e+00  -7.7045320e-03
   7.4269951e+00  -9.5811823e-03
   7.4269951e+00  -9.5811823e-03
   7.4394089e+00  -1.0878522e-02
   7.4394089e+00  -1.0878522e-02
   7.4462069e+00  -1.1604975e-02
   7.4462069e+00  -1.1604975e-02
   7.4654680e+00  -1.3447143e-02
   7.4654680e+00  -1.3447143e-02
   7.4846798e+00  -1.5213103e-02
   7.4846798e+00  -1.5213103e-02
   7.4894581e+00  -1.5689212e-02
   7.4894581e+00  -1.5689212e-02
   7.5039409e+00  -1.7074039e-02
   7.5039409e+00  -1.7074039e-02
   7.5232020e+00  -1.8698227e-02
   7.5232020e+00  -1.8698227e-02
   7.5424138e+00  -2.0297537e-02
   7.5424138e+00  -2.0297537e-02
   7.5447291e+00  -2.0500000e-02
   7.5447291e+00  -2.0500000e-02
   7.5616749e+00  -2.1919507e-02
   7.5616749e+00  -2.1919507e-02
   7.5809360e+00  -2.3346650e-02
   7.5809360e+00  -2.3346650e-02
   7.6001478e+00  -2.4690690e-02
   7.6001478e+00  -2.4690690e-02
   7.6088177e+00  -2.5310640e-02
   7.6088177e+00  -2.5310640e-02
   7.6194089e+00  -2.6062020e-02
   7.6194089e+00  -2.6062020e-02
   7.6386207e+00  -2.7281429e-02
   7.6386207e+00  -2.7281429e-02
   7.6578818e+00  -2.8368818e-02
   7.6578818e+00  -2.8368818e-02
   7.6771429e+00  -2.9361281e-02
   7.6771429e+00  -2.9361281e-02
   7.6926108e+00  -3.0121429e-02
   7.6926108e+00  -3.0121429e-02
   7.6963547e+00  -3.0312611e-02
   7.6963547e+00  -3.0312611e-02
   7.7156158e+00  -3.1133842e-02
   7.7156158e+00  -3.1133842e-02
   7.7348768e+00  -3.1858079e-02
   7.7348768e+00  -3.1858079e-02
   7.7540887e+00  -3.2516355e-02
   7.7540887e+00  -3.2516355e-02
   7.7733498e+00  -3.3070837e-02
   7.7733498e+00  -3.3070837e-02
   7.7926108e+00  -3.3500690e-02
   7.7926108e+00  -3.3500690e-02
   7.8118227e+00  -3.3800936e-02
   7.8118227e+00  -3.3800936e-02
   7.8310837e+00  -3.3987685e-02
   7.8310837e+00  -3.3987685e-02
   7.8502956e+00  -3.4045074e-02
   7.8502956e+00  -3.4045074e-02
   7.8695567e+00  -3.3982414e-02
   7.8695567e+00  -3.3982414e-02
   7.8888177e+00  -3.3824286e-02
   7.8888177e+00  -3.3824286e-02
   7.9080296e+00  -3.3546207e-02
   7.9080296e+00  -3.3546207e-02
   7.9272906e+00  -3.3118719e-02
   7.9272906e+00  -3.3118719e-02
   7.9465517e+00  -3.2558768e-02
   7.9465517e+00  -3.2558768e-02
   7.9657635e+00  -3.1926453e-02
   7.9657635e+00  -3.1926453e-02
   7.9850246e+00  -3.1224581e-02
   7.9850246e+00  -3.1224581e-02
   8.0042365e+00  -3.0415813e-02
   8.0042365e+00  -3.0415813e-02
   8.0101478e+00  -3.0121429e-02
   8.0101478e+00  -3.0121429e-02
   8.0234975e+00  -2.9468867e-02
   8.0234975e+00  -2.9468867e-02
   8.0427586e+00  -2.8443990e-02
   8.0427586e+00  -2.8443990e-02
   8.0619704e+00  -2.7346749e-02
   8.0619704e+00  -2.7346749e-02
   8.0812315e+00  -2.6186946e-02
   8.0812315e+00  -2.6186946e-02
   8.0935468e+00  -2.5310640e-02
   8.0935468e+00  -2.5310640e-02
   8.1004926e+00  -2.4806355e-02
   8.1004926e+00  -2.4806355e-02
   8.1197044e+00  -2.3391872e-02
   8.1197044e+00  -2.3391872e-02
   8.1389655e+00  -2.1997438e-02
   8.1389655e+00  -2.1997438e-02
   8.1569458e+00  -2.0500000e-02
   8.1569458e+00  -2.0500000e-02
   8.1581773e+00  -2.0386502e-02
   8.1581773e+00  -2.0386502e-02
   8.1774384e+00  -1.8697340e-02
   8.1774384e+00  -1.8697340e-02
   8.1966995e+00  -1.7089754e-02
   8.1966995e+00  -1.7089754e-02
   8.2111823e+00  -1.5689212e-02
   8.2111823e+00  -1.5689212e-02
   8.2159113e+00  -1.5211626e-02
   8.2159113e+00  -1.5211626e-02
   8.2351724e+00  -1.3360345e-02
   8.2351724e+00  -1.3360345e-02
   8.2544335e+00  -1.1500739e-02
   8.2544335e+00  -1.1500739e-02
   8.2600493e+00  -1.0878522e-02
   8.2600493e+00  -1.0878522e-02
   8.2736453e+00  -9.4270443e-03
   8.2736453e+00  -9.4270443e-03
   8.2929064e+00  -7.5140887e-03
   8.2929064e+00  -7.5140887e-03
   8.3058128e+00  -6.0678818e-03
   8.3058128e+00  -6.0678818e-03
   8.3121182e+00  -5.3382266e-03
   8.3121182e+00  -5.3382266e-03
   8.3313793e+00  -3.2805665e-03
   8.3313793e+00  -3.2805665e-03
   8.3490640e+00  -1.2572414e-03
   8.3490640e+00  -1.2572414e-03
   8.3506404e+00  -1.0681478e-03
   8.3506404e+00  -1.0681478e-03
   8.3698522e+00   1.1168177e-03
   8.3698522e+00   1.1168177e-03
   8.3891133e+00   3.3069212e-03
   8.3891133e+00   3.3069212e-03
   8.3910837e+00   3.5535616e-03
   8.3910837e+00   3.5535616e-03
   8.4083744e+00   5.5763054e-03
   8.4083744e+00   5.5763054e-03
   8.4275862e+00   7.7094581e-03
   8.4275862e+00   7.7094581e-03
   8.4329557e+00   8.3642365e-03
   8.4329557e+00   8.3642365e-03
   8.4468473e+00   1.0000690e-02
   8.4468473e+00   1.0000690e-02
   8.4661084e+00   1.2064828e-02
   8.4661084e+00   1.2064828e-02
   8.4755172e+00   1.3174877e-02
   8.4755172e+00   1.3174877e-02
   8.4853202e+00   1.4323498e-02
   8.4853202e+00   1.4323498e-02
   8.5045813e+00   1.6333153e-02
   8.5045813e+00   1.6333153e-02
   8.5194581e+00   1.7985665e-02
   8.5194581e+00   1.7985665e-02
   8.5237931e+00   1.8490690e-02
   8.5237931e+00   1.8490690e-02
   8.5430542e+00   2.0486700e-02
   8.5430542e+00   2.0486700e-02
   8.5623153e+00   2.2395074e-02
   8.5623153e+00   2.2395074e-02
   8.5660591e+00   2.2796453e-02
   8.5660591e+00   2.2796453e-02
   8.5815271e+00   2.4375419e-02
   8.5815271e+00   2.4375419e-02
   8.6007882e+00   2.6065320e-02
   8.6007882e+00   2.6065320e-02
   8.6180788e+00   2.7607241e-02
   8.6180788e+00   2.7607241e-02
   8.6200493e+00   2.7790788e-02
   8.6200493e+00   2.7790788e-02
   8.6392611e+00   2.9419901e-02
   8.6392611e+00   2.9419901e-02
   8.6585222e+00   3.0816798e-02
   8.6585222e+00   3.0816798e-02
   8.6777340e+00   3.2101232e-02
   8.6777340e+00   3.2101232e-02
   8.6825616e+00   3.2418522e-02
   8.6825616e+00   3.2418522e-02
   8.6969951e+00   3.3340197e-02
   8.6969951e+00   3.3340197e-02
   8.7162562e+00   3.4422611e-02
   8.7162562e+00   3.4422611e-02
   8.7354680e+00   3.5321970e-02
   8.7354680e+00   3.5321970e-02
   8.7547291e+00   3.6030148e-02
   8.7547291e+00   3.6030148e-02
   8.7739901e+00   3.6554581e-02
   8.7739901e+00   3.6554581e-02
   8.7932020e+00   3.6918818e-02
   8.7932020e+00   3.6918818e-02
   8.8124631e+00   3.7088227e-02
   8.8124631e+00   3.7088227e-02
   8.8316749e+00   3.7059163e-02
   8.8316749e+00   3.7059163e-02
   8.8509360e+00   3.6882118e-02
   8.8509360e+00   3.6882118e-02
   8.8701970e+00   3.6539458e-02
   8.8701970e+00   3.6539458e-02
   8.8894089e+00   3.5987291e-02
   8.8894089e+00   3.5987291e-02
   8.9086700e+00   3.5210099e-02
   8.9086700e+00   3.5210099e-02
   8.9279310e+00   3.4296355e-02
   8.9279310e+00   3.4296355e-02
   8.9471429e+00   3.3282611e-02
   8.9471429e+00   3.3282611e-02
   8.9605911e+00   3.2418522e-02
   8.9605911e+00   3.2418522e-02
   8.9664039e+00   3.2036650e-02
   8.9664039e+00   3.2036650e-02
   8.9856158e+00   3.0675714e-02
   8.9856158e+00   3.0675714e-02
   9.0048768e+00   2.9293202e-02
   9.0048768e+00   2.9293202e-02
   9.0241379e+00   2.7718276e-02
   9.0241379e+00   2.7718276e-02
   9.0252709e+00   2.7607241e-02
   9.0252709e+00   2.7607241e-02
   9.0433498e+00   2.5964039e-02
   9.0433498e+00   2.5964039e-02
   9.0626108e+00   2.4309360e-02
   9.0626108e+00   2.4309360e-02
   9.0777833e+00   2.2796453e-02
   9.0777833e+00   2.2796453e-02
   9.0818719e+00   2.2369261e-02
   9.0818719e+00   2.2369261e-02
   9.1010837e+00   2.0439606e-02
   9.1010837e+00   2.0439606e-02
   9.1203448e+00   1.8489212e-02
   9.1203448e+00   1.8489212e-02
   9.1246798e+00   1.7985665e-02
   9.1246798e+00   1.7985665e-02
   9.1396059e+00   1.6338768e-02
   9.1396059e+00   1.6338768e-02
   9.1588177e+00   1.4378867e-02
   9.1588177e+00   1.4378867e-02
   9.1693596e+00   1.3174877e-02
   9.1693596e+00   1.3174877e-02
   9.1780788e+00   1.2169507e-02
   9.1780788e+00   1.2169507e-02
   9.1972906e+00   1.0134729e-02
   9.1972906e+00   1.0134729e-02
   9.2127586e+00   8.3642365e-03
   9.2127586e+00   8.3642365e-03
   9.2165517e+00   7.9043842e-03
   9.2165517e+00   7.9043842e-03
   9.2358128e+00   5.7840394e-03
   9.2358128e+00   5.7840394e-03
   9.2550246e+00   3.6111084e-03
   9.2550246e+00   3.6111084e-03
   9.2555172e+00   3.5535616e-03
   9.2555172e+00   3.5535616e-03
   9.2742857e+00   1.4139606e-03
   9.2742857e+00   1.4139606e-03
   9.2935468e+00  -6.4754187e-04
   9.2935468e+00  -6.4754187e-04
   9.2986700e+00  -1.2572414e-03
   9.2986700e+00  -1.2572414e-03
   9.3127586e+00  -2.8574631e-03
   9.3127586e+00  -2.8574631e-03
   9.3320197e+00  -4.8001921e-03
   9.3320197e+00  -4.8001921e-03
   9.3435961e+00  -6.0678818e-03
   9.3435961e+00  -6.0678818e-03
   9.3512315e+00  -6.9177833e-03
   9.3512315e+00  -6.9177833e-03
   9.3704926e+00  -8.8211330e-03
   9.3704926e+00  -8.8211330e-03
   9.3897537e+00  -1.0730690e-02
   9.3897537e+00  -1.0730690e-02
   9.3910837e+00  -1.0878522e-02
   9.3910837e+00  -1.0878522e-02
   9.4089655e+00  -1.2694433e-02
   9.4089655e+00  -1.2694433e-02
   9.4282266e+00  -1.4413695e-02
   9.4282266e+00  -1.4413695e-02
   9.4417734e+00  -1.5689212e-02
   9.4417734e+00  -1.5689212e-02
   9.4474877e+00  -1.6241330e-02
   9.4474877e+00  -1.6241330e-02
   9.4666995e+00  -1.7934335e-02
   9.4666995e+00  -1.7934335e-02
   9.4859606e+00  -1.9468670e-02
   9.4859606e+00  -1.9468670e-02
   9.4983744e+00  -2.0500000e-02
   9.4983744e+00  -2.0500000e-02
   9.5051724e+00  -2.1079606e-02
   9.5051724e+00  -2.1079606e-02
   9.5244335e+00  -2.2544631e-02
   9.5244335e+00  -2.2544631e-02
   9.5436946e+00  -2.3861773e-02
   9.5436946e+00  -2.3861773e-02
   9.5629064e+00  -2.5139606e-02
   9.5629064e+00  -2.5139606e-02
   9.5654680e+00  -2.5310640e-02
   9.5654680e+00  -2.5310640e-02
   9.5821675e+00  -2.6383399e-02
   9.5821675e+00  -2.6383399e-02
   9.6014286e+00  -2.7486946e-02
   9.6014286e+00  -2.7486946e-02
   9.6206404e+00  -2.8471034e-02
   9.6206404e+00  -2.8471034e-02
   9.6399015e+00  -2.9355961e-02
   9.6399015e+00  -2.9355961e-02
   9.6578325e+00  -3.0121429e-02
   9.6578325e+00  -3.0121429e-02
   9.6591626e+00  -3.0179901e-02
   9.6591626e+00  -3.0179901e-02
   9.6783744e+00  -3.0889557e-02
   9.6783744e+00  -3.0889557e-02
   9.6976355e+00  -3.1479015e-02
   9.6976355e+00  -3.1479015e-02
   9.7168473e+00  -3.1995764e-02
   9.7168473e+00  -3.1995764e-02
   9.7361084e+00  -3.2449261e-02
   9.7361084e+00  -3.2449261e-02
   9.7553695e+00  -3.2803645e-02
   9.7553695e+00  -3.2803645e-02
   9.7745813e+00  -3.3053251e-02
   9.7745813e+00  -3.3053251e-02
   9.7938424e+00  -3.3146897e-02
   9.7938424e+00  -3.3146897e-02
   9.8131034e+00  -3.3085517e-02
   9.8131034e+00  -3.3085517e-02
   9.8323153e+00  -3.2911429e-02
   9.8323153e+00  -3.2911429e-02
   9.8515764e+00  -3.2602660e-02
   9.8515764e+00  -3.2602660e-02
   9.8707882e+00  -3.2193941e-02
   9.8707882e+00  -3.2193941e-02
   9.8900493e+00  -3.1717586e-02
   9.8900493e+00  -3.1717586e-02
   9.9093103e+00  -3.1171576e-02
   9.9093103e+00  -3.1171576e-02
   9.9285222e+00  -3.0519754e-02
   9.9285222e+00  -3.0519754e-02
   9.9384236e+00  -3.0121429e-02
   9.9384236e+00  -3.0121429e-02
   9.9477833e+00  -2.9746059e-02
   9.9477833e+00  -2.9746059e-02
   9.9670443e+00  -2.8867241e-02
   9.9670443e+00  -2.8867241e-02
   9.9862562e+00  -2.7887291e-02
   9.9862562e+00  -2.7887291e-02
   1.0005517e+01  -2.6853300e-02
   1.0005517e+01  -2.6853300e-02
   1.0024729e+01  -2.5719951e-02
   1.0024729e+01  -2.5719951e-02
   1.0030542e+01  -2.5310640e-02
   1.0030542e+01  -2.5310640e-02
   1.0043990e+01  -2.4386946e-02
   1.0043990e+01  -2.4386946e-02
   1.0063251e+01  -2.3040690e-02
   1.0063251e+01  -2.3040690e-02
   1.0082463e+01  -2.1691379e-02
   1.0082463e+01  -2.1691379e-02
   1.0096946e+01  -2.0500000e-02
   1.0096946e+01  -2.0500000e-02
   1.0101724e+01  -2.0092020e-02
   1.0101724e+01  -2.0092020e-02
   1.0120985e+01  -1.8471527e-02
   1.0120985e+01  -1.8471527e-02
   1.0140197e+01  -1.6906552e-02
   1.0140197e+01  -1.6906552e-02
   1.0153054e+01  -1.5689212e-02
   1.0153054e+01  -1.5689212e-02
   1.0159458e+01  -1.5065271e-02
   1.0159458e+01  -1.5065271e-02
   1.0178670e+01  -1.3270049e-02
   1.0178670e+01  -1.3270049e-02
   1.0197931e+01  -1.1445222e-02
   1.0197931e+01  -1.1445222e-02
   1.0203153e+01  -1.0878522e-02
   1.0203153e+01  -1.0878522e-02
   1.0217192e+01  -9.4135468e-03
   1.0217192e+01  -9.4135468e-03
   1.0236404e+01  -7.5398030e-03
   1.0236404e+01  -7.5398030e-03
   1.0249803e+01  -6.0678818e-03
   1.0249803e+01  -6.0678818e-03
   1.0255665e+01  -5.4040394e-03
   1.0255665e+01  -5.4040394e-03
   1.0274926e+01  -3.3742315e-03
   1.0274926e+01  -3.3742315e-03
   1.0293842e+01  -1.2572414e-03
   1.0293842e+01  -1.2572414e-03
   1.0294138e+01  -1.2189212e-03
   1.0294138e+01  -1.2189212e-03
   1.0313399e+01   9.5238916e-04
   1.0313399e+01   9.5238916e-04
   1.0332660e+01   3.0677685e-03
   1.0332660e+01   3.0677685e-03
   1.0336601e+01   3.5535616e-03
   1.0336601e+01   3.5535616e-03
   1.0351872e+01   5.3227586e-03
   1.0351872e+01   5.3227586e-03
   1.0371133e+01   7.3822167e-03
   1.0371133e+01   7.3822167e-03
   1.0379409e+01   8.3642365e-03
   1.0379409e+01   8.3642365e-03
   1.0390345e+01   9.6477833e-03
   1.0390345e+01   9.6477833e-03
   1.0409606e+01   1.1675222e-02
   1.0409606e+01   1.1675222e-02
   1.0422759e+01   1.3174877e-02
   1.0422759e+01   1.3174877e-02
   1.0428867e+01   1.3892020e-02
   1.0428867e+01   1.3892020e-02
   1.0448079e+01   1.5921823e-02
   1.0448079e+01   1.5921823e-02
   1.0467291e+01   1.7985665e-02
   1.0467291e+01   1.7985665e-02
   1.0467340e+01   1.7992266e-02
   1.0467340e+01   1.7992266e-02
   1.0486601e+01   2.0038227e-02
   1.0486601e+01   2.0038227e-02
   1.0505813e+01   2.1858374e-02
   1.0505813e+01   2.1858374e-02
   1.0515025e+01   2.2796453e-02
   1.0515025e+01   2.2796453e-02
   1.0525074e+01   2.3809754e-02
   1.0525074e+01   2.3809754e-02
   1.0544286e+01   2.5527685e-02
   1.0544286e+01   2.5527685e-02
   1.0563547e+01   2.7138670e-02
   1.0563547e+01   2.7138670e-02
   1.0568867e+01   2.7607241e-02
   1.0568867e+01   2.7607241e-02
   1.0582808e+01   2.8798030e-02
   1.0582808e+01   2.8798030e-02
   1.0602020e+01   3.0226946e-02
   1.0602020e+01   3.0226946e-02
   1.0621281e+01   3.1488030e-02
   1.0621281e+01   3.1488030e-02
   1.0636305e+01   3.2418522e-02
   1.0636305e+01   3.2418522e-02
   1.0640542e+01   3.2686749e-02
   1.0640542e+01   3.2686749e-02
   1.0659754e+01   3.3755813e-02
   1.0659754e+01   3.3755813e-02
   1.0679015e+01   3.4694039e-02
   1.0679015e+01   3.4694039e-02
   1.0698227e+01   3.5446601e-02
   1.0698227e+01   3.5446601e-02
   1.0717488e+01   3.6004187e-02
   1.0717488e+01   3.6004187e-02
   1.0736749e+01   3.6382069e-02
   1.0736749e+01   3.6382069e-02
   1.0755961e+01   3.6559409e-02
   1.0755961e+01   3.6559409e-02
   1.0775222e+01   3.6539163e-02
   1.0775222e+01   3.6539163e-02
   1.0794483e+01   3.6364729e-02
   1.0794483e+01   3.6364729e-02
   1.0813695e+01   3.6005665e-02
   1.0813695e+01   3.6005665e-02
   1.0832956e+01   3.5395369e-02
   1.0832956e+01   3.5395369e-02
   1.0852167e+01   3.4608916e-02
   1.0852167e+01   3.4608916e-02
   1.0871429e+01   3.3721576e-02
   1.0871429e+01   3.3721576e-02
   1.0890690e+01   3.2703892e-02
   1.0890690e+01   3.2703892e-02
   1.0894926e+01   3.2418522e-02
   1.0894926e+01   3.2418522e-02
   1.0909901e+01   3.1451330e-02
   1.0909901e+01   3.1451330e-02
   1.0929163e+01   3.0122857e-02
   1.0929163e+01   3.0122857e-02
   1.0948424e+01   2.8775567e-02
   1.0948424e+01   2.8775567e-02
   1.0962167e+01   2.7607241e-02
   1.0962167e+01   2.7607241e-02
   1.0967635e+01   2.7128818e-02
   1.0967635e+01   2.7128818e-02
   1.0986897e+01   2.5450936e-02
   1.0986897e+01   2.5450936e-02
   1.1006158e+01   2.3821182e-02
   1.1006158e+01   2.3821182e-02
   1.1016355e+01   2.2796453e-02
   1.1016355e+01   2.2796453e-02
   1.1025369e+01   2.1886995e-02
   1.1025369e+01   2.1886995e-02
   1.1044631e+01   2.0043498e-02
   1.1044631e+01   2.0043498e-02
   1.1063842e+01   1.8042463e-02
   1.1063842e+01   1.8042463e-02
   1.1064335e+01   1.7985665e-02
   1.1064335e+01   1.7985665e-02
   1.1083103e+01   1.5950000e-02
   1.1083103e+01   1.5950000e-02
   1.1102365e+01   1.3977488e-02
   1.1102365e+01   1.3977488e-02
   1.1109310e+01   1.3174877e-02
   1.1109310e+01   1.3174877e-02
   1.1121576e+01   1.1789113e-02
   1.1121576e+01   1.1789113e-02
   1.1140837e+01   9.8117734e-03
   1.1140837e+01   9.8117734e-03
   1.1153547e+01   8.3642365e-03
   1.1153547e+01   8.3642365e-03
   1.1160099e+01   7.6027094e-03
   1.1160099e+01   7.6027094e-03
   1.1179310e+01   5.5553202e-03
   1.1179310e+01   5.5553202e-03
   1.1197192e+01   3.5535616e-03
   1.1197192e+01   3.5535616e-03
   1.1198571e+01   3.3883990e-03
   1.1198571e+01   3.3883990e-03
   1.1217783e+01   1.2637734e-03
   1.1217783e+01   1.2637734e-03
   1.1237044e+01  -7.7526601e-04
   1.1237044e+01  -7.7526601e-04
   1.1241182e+01  -1.2572414e-03
   1.1241182e+01  -1.2572414e-03
   1.1256305e+01  -2.9443744e-03
   1.1256305e+01  -2.9443744e-03
   1.1275517e+01  -4.8526059e-03
   1.1275517e+01  -4.8526059e-03
   1.1286847e+01  -6.0678818e-03
   1.1286847e+01  -6.0678818e-03
   1.1294778e+01  -6.9330542e-03
   1.1294778e+01  -6.9330542e-03
   1.1314039e+01  -8.8028079e-03
   1.1314039e+01  -8.8028079e-03
   1.1333251e+01  -1.0664187e-02
   1.1333251e+01  -1.0664187e-02
   1.1335271e+01  -1.0878522e-02
   1.1335271e+01  -1.0878522e-02
   1.1352512e+01  -1.2594877e-02
   1.1352512e+01  -1.2594877e-02
   1.1371724e+01  -1.4278374e-02
   1.1371724e+01  -1.4278374e-02
   1.1387241e+01  -1.5689212e-02
   1.1387241e+01  -1.5689212e-02
   1.1390985e+01  -1.6047685e-02
   1.1390985e+01  -1.6047685e-02
   1.1410246e+01  -1.7720887e-02
   1.1410246e+01  -1.7720887e-02
   1.1429458e+01  -1.9216158e-02
   1.1429458e+01  -1.9216158e-02
   1.1445714e+01  -2.0500000e-02
   1.1445714e+01  -2.0500000e-02
   1.1448719e+01  -2.0747980e-02
   1.1448719e+01  -2.0747980e-02
   1.1467980e+01  -2.2193448e-02
   1.1467980e+01  -2.2193448e-02
   1.1487192e+01  -2.3478768e-02
   1.1487192e+01  -2.3478768e-02
   1.1506453e+01  -2.4686108e-02
   1.1506453e+01  -2.4686108e-02
   1.1516453e+01  -2.5310640e-02
   1.1516453e+01  -2.5310640e-02
   1.1525714e+01  -2.5886601e-02
   1.1525714e+01  -2.5886601e-02
   1.1544926e+01  -2.6954335e-02
   1.1544926e+01  -2.6954335e-02
   1.1564187e+01  -2.7919458e-02
   1.1564187e+01  -2.7919458e-02
   1.1583399e+01  -2.8768177e-02
   1.1583399e+01  -2.8768177e-02
   1.1602660e+01  -2.9518966e-02
   1.1602660e+01  -2.9518966e-02
   1.1620049e+01  -3.0121429e-02
   1.1620049e+01  -3.0121429e-02
   1.1621921e+01  -3.0188079e-02
   1.1621921e+01  -3.0188079e-02
   1.1641133e+01  -3.0733793e-02
   1.1641133e+01  -3.0733793e-02
   1.1660394e+01  -3.1156453e-02
   1.1660394e+01  -3.1156453e-02
   1.1679655e+01  -3.1482069e-02
   1.1679655e+01  -3.1482069e-02
   1.1698867e+01  -3.1717685e-02
   1.1698867e+01  -3.1717685e-02
   1.1718128e+01  -3.1883448e-02
   1.1718128e+01  -3.1883448e-02
   1.1737340e+01  -3.1950542e-02
   1.1737340e+01  -3.1950542e-02
   1.1756601e+01  -3.1918670e-02
   1.1756601e+01  -3.1918670e-02
   1.1775862e+01  -3.1822217e-02
   1.1775862e+01  -3.1822217e-02
   1.1795074e+01  -3.1642266e-02
   1.1795074e+01  -3.1642266e-02
   1.1814335e+01  -3.1375517e-02
   1.1814335e+01  -3.1375517e-02
   1.1833596e+01  -3.1018621e-02
   1.1833596e+01  -3.1018621e-02
   1.1852808e+01  -3.0557488e-02
   1.1852808e+01  -3.0557488e-02
   1.1867044e+01  -3.0121429e-02
   1.1867044e+01  -3.0121429e-02
   1.1872069e+01  -2.9964975e-02
   1.1872069e+01  -2.9964975e-02
   1.1891281e+01  -2.9280394e-02
   1.1891281e+01  -2.9280394e-02
   1.1910542e+01  -2.8473793e-02
   1.1910542e+01  -2.8473793e-02
   1.1929803e+01  -2.7563744e-02
   1.1929803e+01  -2.7563744e-02
   1.1949015e+01  -2.6589951e-02
   1.1949015e+01  -2.6589951e-02
   1.1968276e+01  -2.5501921e-02
   1.1968276e+01  -2.5501921e-02
   1.1971084e+01  -2.5310640e-02
   1.1971084e+01  -2.5310640e-02
   1.1987537e+01  -2.4244828e-02
   1.1987537e+01  -2.4244828e-02
   1.2006749e+01  -2.2960985e-02
   1.2006749e+01  -2.2960985e-02
   1.2026010e+01  -2.1663153e-02
   1.2026010e+01  -2.1663153e-02
   1.2040690e+01  -2.0500000e-02
   1.2040690e+01  -2.0500000e-02
   1.2045222e+01  -2.0127241e-02
   1.2045222e+01  -2.0127241e-02
   1.2064483e+01  -1.8558719e-02
   1.2064483e+01  -1.8558719e-02
   1.2083744e+01  -1.7046010e-02
   1.2083744e+01  -1.7046010e-02
   1.2098571e+01  -1.5689212e-02
   1.2098571e+01  -1.5689212e-02
   1.2102956e+01  -1.5271084e-02
   1.2102956e+01  -1.5271084e-02
   1.2122217e+01  -1.3498522e-02
   1.2122217e+01  -1.3498522e-02
   1.2141478e+01  -1.1770690e-02
   1.2141478e+01  -1.1770690e-02
   1.2150049e+01  -1.0878522e-02
   1.2150049e+01  -1.0878522e-02
   1.2160690e+01  -9.7848276e-03
   1.2160690e+01  -9.7848276e-03
   1.2179951e+01  -7.9270936e-03
   1.2179951e+01  -7.9270936e-03
   1.2197438e+01  -6.0678818e-03
   1.2197438e+01  -6.0678818e-03
   1.2199212e+01  -5.8686700e-03
   1.2199212e+01  -5.8686700e-03
   1.2218424e+01  -3.8186256e-03
   1.2218424e+01  -3.8186256e-03
   1.2237685e+01  -1.8042512e-03
   1.2237685e+01  -1.8042512e-03
   1.2242315e+01  -1.2572414e-03
   1.2242315e+01  -1.2572414e-03
   1.2256897e+01   3.8350296e-04
   1.2256897e+01   3.8350296e-04
   1.2276158e+01   2.3790837e-03
   1.2276158e+01   2.3790837e-03
   1.2286305e+01   3.5535616e-03
   1.2286305e+01   3.5535616e-03
   1.2295419e+01   4.6067685e-03
   1.2295419e+01   4.6067685e-03
   1.2314631e+01   6.6387685e-03
   1.2314631e+01   6.6387685e-03
   1.2329803e+01   8.3642365e-03
   1.2329803e+01   8.3642365e-03
   1.2333892e+01   8.8554187e-03
   1.2333892e+01   8.8554187e-03
   1.2353153e+01   1.0944975e-02
   1.2353153e+01   1.0944975e-02
   1.2372365e+01   1.3055813e-02
   1.2372365e+01   1.3055813e-02
   1.2373350e+01   1.3174877e-02
   1.2373350e+01   1.3174877e-02
   1.2391626e+01   1.5188966e-02
   1.2391626e+01   1.5188966e-02
   1.2410837e+01   1.7116847e-02
   1.2410837e+01   1.7116847e-02
   1.2418768e+01   1.7985665e-02
   1.2418768e+01   1.7985665e-02
   1.2430099e+01   1.9205961e-02
   1.2430099e+01   1.9205961e-02
   1.2449360e+01   2.1028571e-02
   1.2449360e+01   2.1028571e-02
   1.2467537e+01   2.2796453e-02
   1.2467537e+01   2.2796453e-02
   1.2468571e+01   2.2907586e-02
   1.2468571e+01   2.2907586e-02
   1.2487833e+01   2.4726847e-02
   1.2487833e+01   2.4726847e-02
   1.2507094e+01   2.6293153e-02
   1.2507094e+01   2.6293153e-02
   1.2522956e+01   2.7607241e-02
   1.2522956e+01   2.7607241e-02
   1.2526305e+01   2.7897783e-02
   1.2526305e+01   2.7897783e-02
   1.2545567e+01   2.9391429e-02
   1.2545567e+01   2.9391429e-02
   1.2564778e+01   3.0669704e-02
   1.2564778e+01   3.0669704e-02
   1.2584039e+01   3.1812463e-02
   1.2584039e+01   3.1812463e-02
   1.2595123e+01   3.2418522e-02
   1.2595123e+01   3.2418522e-02
   1.2603300e+01   3.2867438e-02
   1.2603300e+01   3.2867438e-02
   1.2622512e+01   3.3774433e-02
   1.2622512e+01   3.3774433e-02
   1.2641773e+01   3.4579852e-02
   1.2641773e+01   3.4579852e-02
   1.2661034e+01   3.5217291e-02
   1.2661034e+01   3.5217291e-02
   1.2680246e+01   3.5658424e-02
   1.2680246e+01   3.5658424e-02
   1.2699507e+01   3.5894680e-02
   1.2699507e+01   3.5894680e-02
   1.2718768e+01   3.5917143e-02
   1.2718768e+01   3.5917143e-02
   1.2737980e+01   3.5751379e-02
   1.2737980e+01   3.5751379e-02
   1.2757241e+01   3.5360148e-02
   1.2757241e+01   3.5360148e-02
   1.2776453e+01   3.4757340e-02
   1.2776453e+01   3.4757340e-02
   1.2795714e+01   3.4046010e-02
   1.2795714e+01   3.4046010e-02
   1.2814975e+01   3.3220837e-02
   1.2814975e+01   3.3220837e-02
   1.2830690e+01   3.2418522e-02
   1.2830690e+01   3.2418522e-02
   1.2834187e+01   3.2233251e-02
   1.2834187e+01   3.2233251e-02
   1.2853448e+01   3.1072562e-02
   1.2853448e+01   3.1072562e-02
   1.2872709e+01   2.9808966e-02
   1.2872709e+01   2.9808966e-02
   1.2891921e+01   2.8499261e-02
   1.2891921e+01   2.8499261e-02
   1.2902611e+01   2.7607241e-02
   1.2902611e+01   2.7607241e-02
   1.2911182e+01   2.6885419e-02
   1.2911182e+01   2.6885419e-02
   1.2930394e+01   2.5270049e-02
   1.2930394e+01   2.5270049e-02
   1.2949655e+01   2.3670739e-02
   1.2949655e+01   2.3670739e-02
   1.2958522e+01   2.2796453e-02
   1.2958522e+01   2.2796453e-02
   1.2968916e+01   2.1775123e-02
   1.2968916e+01   2.1775123e-02
   1.2988128e+01   1.9981232e-02
   1.2988128e+01   1.9981232e-02
   1.3007389e+01   1.8025911e-02
   1.3007389e+01   1.8025911e-02
   1.3007734e+01   1.7985665e-02
   1.3007734e+01   1.7985665e-02
   1.3026650e+01   1.5972906e-02
   1.3026650e+01   1.5972906e-02
   1.3045862e+01   1.4048522e-02
   1.3045862e+01   1.4048522e-02
   1.3053596e+01   1.3174877e-02
   1.3053596e+01   1.3174877e-02
   1.3065123e+01   1.1898227e-02
   1.3065123e+01   1.1898227e-02
   1.3084335e+01   9.9473892e-03
   1.3084335e+01   9.9473892e-03
   1.3098522e+01   8.3642365e-03
   1.3098522e+01   8.3642365e-03
   1.3103596e+01   7.7765517e-03
   1.3103596e+01   7.7765517e-03
   1.3122857e+01   5.7355665e-03
   1.3122857e+01   5.7355665e-03
   1.3142069e+01   3.6369458e-03
   1.3142069e+01   3.6369458e-03
   1.3142759e+01   3.5535616e-03
   1.3142759e+01   3.5535616e-03
   1.3161330e+01   1.4973448e-03
   1.3161330e+01   1.4973448e-03
   1.3180591e+01  -4.6872611e-04
   1.3180591e+01  -4.6872611e-04
   1.3187537e+01  -1.2572414e-03
   1.3187537e+01  -1.2572414e-03
   1.3199803e+01  -2.6089163e-03
   1.3199803e+01  -2.6089163e-03
   1.3219064e+01  -4.4888079e-03
   1.3219064e+01  -4.4888079e-03
   1.3234236e+01  -6.0678818e-03
   1.3234236e+01  -6.0678818e-03
   1.3238276e+01  -6.5098030e-03
   1.3238276e+01  -6.5098030e-03
   1.3257537e+01  -8.4198030e-03
   1.3257537e+01  -8.4198030e-03
   1.3276798e+01  -1.0205862e-02
   1.3276798e+01  -1.0205862e-02
   1.3283448e+01  -1.0878522e-02
   1.3283448e+01  -1.0878522e-02
   1.3296010e+01  -1.2118079e-02
   1.3296010e+01  -1.2118079e-02
   1.3315271e+01  -1.3796552e-02
   1.3315271e+01  -1.3796552e-02
   1.3334532e+01  -1.5453990e-02
   1.3334532e+01  -1.5453990e-02
   1.3337044e+01  -1.5689212e-02
   1.3337044e+01  -1.5689212e-02
   1.3353744e+01  -1.7159803e-02
   1.3353744e+01  -1.7159803e-02
   1.3373005e+01  -1.8665172e-02
   1.3373005e+01  -1.8665172e-02
   1.3392266e+01  -2.0114039e-02
   1.3392266e+01  -2.0114039e-02
   1.3397094e+01  -2.0500000e-02
   1.3397094e+01  -2.0500000e-02
   1.3411478e+01  -2.1599754e-02
   1.3411478e+01  -2.1599754e-02
   1.3430739e+01  -2.2911478e-02
   1.3430739e+01  -2.2911478e-02
   1.3449951e+01  -2.4106650e-02
   1.3449951e+01  -2.4106650e-02
   1.3469212e+01  -2.5268818e-02
   1.3469212e+01  -2.5268818e-02
   1.3469901e+01  -2.5310640e-02
   1.3469901e+01  -2.5310640e-02
   1.3488473e+01  -2.6356502e-02
   1.3488473e+01  -2.6356502e-02
   1.3507685e+01  -2.7328128e-02
   1.3507685e+01  -2.7328128e-02
   1.3526946e+01  -2.8197241e-02
   1.3526946e+01  -2.8197241e-02
   1.3546207e+01  -2.8950493e-02
   1.3546207e+01  -2.8950493e-02
   1.3565419e+01  -2.9604089e-02
   1.3565419e+01  -2.9604089e-02
   1.3583153e+01  -3.0121429e-02
   1.3583153e+01  -3.0121429e-02
   1.3584680e+01  -3.0166059e-02
   1.3584680e+01  -3.0166059e-02
   1.3603892e+01  -3.0609901e-02
   1.3603892e+01  -3.0609901e-02
   1.3623153e+01  -3.0938719e-02
   1.3623153e+01  -3.0938719e-02
   1.3642414e+01  -3.1166601e-02
   1.3642414e+01  -3.1166601e-02
   1.3661626e+01  -3.1315911e-02
   1.3661626e+01  -3.1315911e-02
   1.3680887e+01  -3.1370049e-02
   1.3680887e+01  -3.1370049e-02
   1.3700148e+01  -3.1332315e-02
   1.3700148e+01  -3.1332315e-02
   1.3719360e+01  -3.1227783e-02
   1.3719360e+01  -3.1227783e-02
   1.3738621e+01  -3.1035468e-02
   1.3738621e+01  -3.1035468e-02
   1.3757833e+01  -3.0746552e-02
   1.3757833e+01  -3.0746552e-02
   1.3777094e+01  -3.0351330e-02
   1.3777094e+01  -3.0351330e-02
   1.3785616e+01  -3.0121429e-02
   1.3785616e+01  -3.0121429e-02
   1.3796355e+01  -2.9832512e-02
   1.3796355e+01  -2.9832512e-02
   1.3815567e+01  -2.9230148e-02
   1.3815567e+01  -2.9230148e-02
   1.3834828e+01  -2.8498030e-02
   1.3834828e+01  -2.8498030e-02
   1.3854089e+01  -2.7651675e-02
   1.3854089e+01  -2.7651675e-02
   1.3873300e+01  -2.6745123e-02
   1.3873300e+01  -2.6745123e-02
   1.3892562e+01  -2.5745961e-02
   1.3892562e+01  -2.5745961e-02
   1.3899606e+01  -2.5310640e-02
   1.3899606e+01  -2.5310640e-02
   1.3911773e+01  -2.4565616e-02
   1.3911773e+01  -2.4565616e-02
   1.3931034e+01  -2.3345025e-02
   1.3931034e+01  -2.3345025e-02
   1.3950296e+01  -2.2105074e-02
   1.3950296e+01  -2.2105074e-02
   1.3969507e+01  -2.0740493e-02
   1.3969507e+01  -2.0740493e-02
   1.3972414e+01  -2.0500000e-02
   1.3972414e+01  -2.0500000e-02
   1.3988768e+01  -1.9204975e-02
   1.3988768e+01  -1.9204975e-02
   1.4008030e+01  -1.7706502e-02
   1.4008030e+01  -1.7706502e-02
   1.4027241e+01  -1.6119064e-02
   1.4027241e+01  -1.6119064e-02
   1.4031773e+01  -1.5689212e-02
   1.4031773e+01  -1.5689212e-02
   1.4046502e+01  -1.4332956e-02
   1.4046502e+01  -1.4332956e-02
   1.4065764e+01  -1.2654926e-02
   1.4065764e+01  -1.2654926e-02
   1.4083990e+01  -1.0878522e-02
   1.4083990e+01  -1.0878522e-02
   1.4084975e+01  -1.0773596e-02
   1.4084975e+01  -1.0773596e-02
   1.4104236e+01  -8.8486207e-03
   1.4104236e+01  -8.8486207e-03
   1.4123448e+01  -7.0199507e-03
   1.4123448e+01  -7.0199507e-03
   1.4132266e+01  -6.0678818e-03
   1.4132266e+01  -6.0678818e-03
   1.4142709e+01  -4.9405419e-03
   1.4142709e+01  -4.9405419e-03
   1.4161970e+01  -3.0171921e-03
   1.4161970e+01  -3.0171921e-03
   1.4177980e+01  -1.2572414e-03
   1.4177980e+01  -1.2572414e-03
   1.4181182e+01  -8.8419704e-04
   1.4181182e+01  -8.8419704e-04
   1.4200443e+01   1.1803842e-03
   1.4200443e+01   1.1803842e-03
   1.4219704e+01   3.2556847e-03
   1.4219704e+01   3.2556847e-03
   1.4222167e+01   3.5535616e-03
   1.4222167e+01   3.5535616e-03
   1.4238916e+01   5.4310837e-03
   1.4238916e+01   5.4310837e-03
   1.4258177e+01   7.4275862e-03
   1.4258177e+01   7.4275862e-03
   1.4266305e+01   8.3642365e-03
   1.4266305e+01   8.3642365e-03
   1.4277389e+01   9.6268966e-03
   1.4277389e+01   9.6268966e-03
   1.4296650e+01   1.1588424e-02
   1.4296650e+01   1.1588424e-02
   1.4311084e+01   1.3174877e-02
   1.4311084e+01   1.3174877e-02
   1.4315911e+01   1.3728916e-02
   1.4315911e+01   1.3728916e-02
   1.4335123e+01   1.5716158e-02
   1.4335123e+01   1.5716158e-02
   1.4354384e+01   1.7654926e-02
   1.4354384e+01   1.7654926e-02
   1.4357389e+01   1.7985665e-02
   1.4357389e+01   1.7985665e-02
   1.4373645e+01   1.9668966e-02
   1.4373645e+01   1.9668966e-02
   1.4392857e+01   2.1406010e-02
   1.4392857e+01   2.1406010e-02
   1.4407537e+01   2.2796453e-02
   1.4407537e+01   2.2796453e-02
   1.4412118e+01   2.3248473e-02
   1.4412118e+01   2.3248473e-02
   1.4431330e+01   2.4951182e-02
   1.4431330e+01   2.4951182e-02
   1.4450591e+01   2.6434975e-02
   1.4450591e+01   2.6434975e-02
   1.4465616e+01   2.7607241e-02
   1.4465616e+01   2.7607241e-02
   1.4469852e+01   2.7946108e-02
   1.4469852e+01   2.7946108e-02
   1.4489064e+01   2.9340788e-02
   1.4489064e+01   2.9340788e-02
   1.4508325e+01   3.0534631e-02
   1.4508325e+01   3.0534631e-02
   1.4527586e+01   3.1565271e-02
   1.4527586e+01   3.1565271e-02
   1.4545419e+01   3.2418522e-02
   1.4545419e+01   3.2418522e-02
   1.4546798e+01   3.2486207e-02
   1.4546798e+01   3.2486207e-02
   1.4566059e+01   3.3232857e-02
   1.4566059e+01   3.3232857e-02
   1.4585320e+01   3.3828325e-02
   1.4585320e+01   3.3828325e-02
   1.4604532e+01   3.4322463e-02
   1.4604532e+01   3.4322463e-02
   1.4623793e+01   3.4709606e-02
   1.4623793e+01   3.4709606e-02
   1.4643005e+01   3.4870640e-02
   1.4643005e+01   3.4870640e-02
   1.4662266e+01   3.4804877e-02
   1.4662266e+01   3.4804877e-02
   1.4681527e+01   3.4596847e-02
   1.4681527e+01   3.4596847e-02
   1.4700739e+01   3.4240690e-02
   1.4700739e+01   3.4240690e-02
   1.4720000e+01   3.3770049e-02
   1.4720000e+01   3.3770049e-02
   1.4739261e+01   3.3169704e-02
   1.4739261e+01   3.3169704e-02
   1.4758276e+01   3.2418522e-02
   1.4758276e+01   3.2418522e-02
   1.4758473e+01   3.2409261e-02
   1.4758473e+01   3.2409261e-02
   1.4777734e+01   3.1448966e-02
   1.4777734e+01   3.1448966e-02
   1.4796946e+01   3.0342315e-02
   1.4796946e+01   3.0342315e-02
   1.4816207e+01   2.9162266e-02
   1.4816207e+01   2.9162266e-02
   1.4835468e+01   2.7844926e-02
   1.4835468e+01   2.7844926e-02
   1.4838325e+01   2.7607241e-02
   1.4838325e+01   2.7607241e-02
   1.4854680e+01   2.6307143e-02
   1.4854680e+01   2.6307143e-02
   1.4873941e+01   2.4787635e-02
   1.4873941e+01   2.4787635e-02
   1.4893202e+01   2.3159212e-02
   1.4893202e+01   2.3159212e-02
   1.4896798e+01   2.2796453e-02
   1.4896798e+01   2.2796453e-02
   1.4912414e+01   2.1308719e-02
   1.4912414e+01   2.1308719e-02
   1.4931675e+01   1.9588966e-02
   1.4931675e+01   1.9588966e-02
   1.4947488e+01   1.7985665e-02
   1.4947488e+01   1.7985665e-02
   1.4950887e+01   1.7622906e-02
   1.4950887e+01   1.7622906e-02
   1.4970148e+01   1.5669901e-02
   1.4970148e+01   1.5669901e-02
   1.4989409e+01   1.3737586e-02
   1.4989409e+01   1.3737586e-02
   1.4994335e+01   1.3174877e-02
   1.4994335e+01   1.3174877e-02
   1.5008621e+01   1.1616059e-02
   1.5008621e+01   1.1616059e-02
   1.5027882e+01   9.7091133e-03
   1.5027882e+01   9.7091133e-03
   1.5040099e+01   8.3642365e-03
   1.5040099e+01   8.3642365e-03
   1.5047143e+01   7.5691133e-03
   1.5047143e+01   7.5691133e-03
   1.5066355e+01   5.5902463e-03
   1.5066355e+01   5.5902463e-03
   1.5085222e+01   3.5535616e-03
   1.5085222e+01   3.5535616e-03
   1.5085616e+01   3.5106897e-03
   1.5085616e+01   3.5106897e-03
   1.5104828e+01   1.4249704e-03
   1.5104828e+01   1.4249704e-03
   1.5124089e+01  -5.0909852e-04
   1.5124089e+01  -5.0909852e-04
   1.5130837e+01  -1.2572414e-03
   1.5130837e+01  -1.2572414e-03
   1.5143350e+01  -2.6153744e-03
   1.5143350e+01  -2.6153744e-03
   1.5162562e+01  -4.4641478e-03
   1.5162562e+01  -4.4641478e-03
   1.5178276e+01  -6.0678818e-03
   1.5178276e+01  -6.0678818e-03
   1.5181823e+01  -6.4462069e-03
   1.5181823e+01  -6.4462069e-03
   1.5201084e+01  -8.3384236e-03
   1.5201084e+01  -8.3384236e-03
   1.5220296e+01  -1.0082414e-02
   1.5220296e+01  -1.0082414e-02
   1.5228424e+01  -1.0878522e-02
   1.5228424e+01  -1.0878522e-02
   1.5239557e+01  -1.1958621e-02
   1.5239557e+01  -1.1958621e-02
   1.5258818e+01  -1.3626798e-02
   1.5258818e+01  -1.3626798e-02
   1.5278030e+01  -1.5232167e-02
   1.5278030e+01  -1.5232167e-02
   1.5283103e+01  -1.5689212e-02
   1.5283103e+01  -1.5689212e-02
   1.5297291e+01  -1.6917685e-02
   1.5297291e+01  -1.6917685e-02
   1.5316502e+01  -1.8413251e-02
   1.5316502e+01  -1.8413251e-02
   1.5335764e+01  -1.9820837e-02
   1.5335764e+01  -1.9820837e-02
   1.5344680e+01  -2.0500000e-02
   1.5344680e+01  -2.0500000e-02
   1.5355025e+01  -2.1281921e-02
   1.5355025e+01  -2.1281921e-02
   1.5374236e+01  -2.2588966e-02
   1.5374236e+01  -2.2588966e-02
   1.5393498e+01  -2.3762414e-02
   1.5393498e+01  -2.3762414e-02
   1.5412759e+01  -2.4870788e-02
   1.5412759e+01  -2.4870788e-02
   1.5420542e+01  -2.5310640e-02
   1.5420542e+01  -2.5310640e-02
   1.5431970e+01  -2.5944433e-02
   1.5431970e+01  -2.5944433e-02
   1.5451232e+01  -2.6889754e-02
   1.5451232e+01  -2.6889754e-02
   1.5470443e+01  -2.7753990e-02
   1.5470443e+01  -2.7753990e-02
   1.5489704e+01  -2.8509212e-02
   1.5489704e+01  -2.8509212e-02
   1.5508966e+01  -2.9151478e-02
   1.5508966e+01  -2.9151478e-02
   1.5528177e+01  -2.9690000e-02
   1.5528177e+01  -2.9690000e-02
   1.5547044e+01  -3.0121429e-02
   1.5547044e+01  -3.0121429e-02
   1.5547438e+01  -3.0130246e-02
   1.5547438e+01  -3.0130246e-02
   1.5566700e+01  -3.0462069e-02
   1.5566700e+01  -3.0462069e-02
   1.5585911e+01  -3.0684335e-02
   1.5585911e+01  -3.0684335e-02
   1.5605172e+01  -3.0813941e-02
   1.5605172e+01  -3.0813941e-02
   1.5624384e+01  -3.0844631e-02
   1.5624384e+01  -3.0844631e-02
   1.5643645e+01  -3.0786946e-02
   1.5643645e+01  -3.0786946e-02
   1.5662906e+01  -3.0648227e-02
   1.5662906e+01  -3.0648227e-02
   1.5682118e+01  -3.0407438e-02
   1.5682118e+01  -3.0407438e-02
   1.5697783e+01  -3.0121429e-02
   1.5697783e+01  -3.0121429e-02
   1.5701379e+01  -3.0055222e-02
   1.5701379e+01  -3.0055222e-02
   1.5720640e+01  -2.9601429e-02
   1.5720640e+01  -2.9601429e-02
   1.5739852e+01  -2.9055911e-02
   1.5739852e+01  -2.9055911e-02
   1.5759113e+01  -2.8373695e-02
   1.5759113e+01  -2.8373695e-02
   1.5778374e+01  -2.7580640e-02
   1.5778374e+01  -2.7580640e-02
   1.5797586e+01  -2.6729261e-02
   1.5797586e+01  -2.6729261e-02
   1.5816847e+01  -2.5786453e-02
   1.5816847e+01  -2.5786453e-02
   1.5825074e+01  -2.5310640e-02
   1.5825074e+01  -2.5310640e-02
   1.5836059e+01  -2.4680837e-02
   1.5836059e+01  -2.4680837e-02
   1.5855320e+01  -2.3522512e-02
   1.5855320e+01  -2.3522512e-02
   1.5874581e+01  -2.2326305e-02
   1.5874581e+01  -2.2326305e-02
   1.5893793e+01  -2.1051872e-02
   1.5893793e+01  -2.1051872e-02
   1.5900837e+01  -2.0500000e-02
   1.5900837e+01  -2.0500000e-02
   1.5913054e+01  -1.9555862e-02
   1.5913054e+01  -1.9555862e-02
   1.5932315e+01  -1.8078522e-02
   1.5932315e+01  -1.8078522e-02
   1.5951527e+01  -1.6601330e-02
   1.5951527e+01  -1.6601330e-02
   1.5961675e+01  -1.5689212e-02
   1.5961675e+01  -1.5689212e-02
   1.5970788e+01  -1.4864581e-02
   1.5970788e+01  -1.4864581e-02
   1.5990000e+01  -1.3185813e-02
   1.5990000e+01  -1.3185813e-02
   1.6009261e+01  -1.1479606e-02
   1.6009261e+01  -1.1479606e-02
   1.6015172e+01  -1.0878522e-02
   1.6015172e+01  -1.0878522e-02
   1.6028522e+01  -9.5562562e-03
   1.6028522e+01  -9.5562562e-03
   1.6047734e+01  -7.7719212e-03
   1.6047734e+01  -7.7719212e-03
   1.6064187e+01  -6.0678818e-03
   1.6064187e+01  -6.0678818e-03
   1.6066995e+01  -5.7620690e-03
   1.6066995e+01  -5.7620690e-03
   1.6086256e+01  -3.7845665e-03
   1.6086256e+01  -3.7845665e-03
   1.6105468e+01  -1.8428621e-03
   1.6105468e+01  -1.8428621e-03
   1.6110640e+01  -1.2572414e-03
   1.6110640e+01  -1.2572414e-03
   1.6124729e+01   2.8381921e-04
   1.6124729e+01   2.8381921e-04
   1.6143941e+01   2.2086404e-03
   1.6143941e+01   2.2086404e-03
   1.6156059e+01   3.5535616e-03
   1.6156059e+01   3.5535616e-03
   1.6163202e+01   4.3671773e-03
   1.6163202e+01   4.3671773e-03
   1.6182463e+01   6.3632020e-03
   1.6182463e+01   6.3632020e-03
   1.6200739e+01   8.3642365e-03
   1.6200739e+01   8.3642365e-03
   1.6201675e+01   8.4737438e-03
   1.6201675e+01   8.4737438e-03
   1.6220936e+01   1.0553892e-02
   1.6220936e+01   1.0553892e-02
   1.6240197e+01   1.2501429e-02
   1.6240197e+01   1.2501429e-02
   1.6246207e+01   1.3174877e-02
   1.6246207e+01   1.3174877e-02
   1.6259409e+01   1.4605517e-02
   1.6259409e+01   1.4605517e-02
   1.6278670e+01   1.6445468e-02
   1.6278670e+01   1.6445468e-02
   1.6293842e+01   1.7985665e-02
   1.6293842e+01   1.7985665e-02
   1.6297882e+01   1.8418030e-02
   1.6297882e+01   1.8418030e-02
   1.6317143e+01   2.0267389e-02
   1.6317143e+01   2.0267389e-02
   1.6336404e+01   2.1936010e-02
   1.6336404e+01   2.1936010e-02
   1.6345665e+01   2.2796453e-02
   1.6345665e+01   2.2796453e-02
   1.6355616e+01   2.3715320e-02
   1.6355616e+01   2.3715320e-02
   1.6374877e+01   2.5290739e-02
   1.6374877e+01   2.5290739e-02
   1.6394138e+01   2.6694828e-02
   1.6394138e+01   2.6694828e-02
   1.6406502e+01   2.7607241e-02
   1.6406502e+01   2.7607241e-02
   1.6413350e+01   2.8121823e-02
   1.6413350e+01   2.8121823e-02
   1.6432611e+01   2.9411133e-02
   1.6432611e+01   2.9411133e-02
   1.6451872e+01   3.0513350e-02
   1.6451872e+01   3.0513350e-02
   1.6471084e+01   3.1442956e-02
   1.6471084e+01   3.1442956e-02
   1.6490345e+01   3.2237192e-02
   1.6490345e+01   3.2237192e-02
   1.6495714e+01   3.2418522e-02
   1.6495714e+01   3.2418522e-02
   1.6509557e+01   3.2876700e-02
   1.6509557e+01   3.2876700e-02
   1.6528818e+01   3.3331379e-02
   1.6528818e+01   3.3331379e-02
   1.6548079e+01   3.3641133e-02
   1.6548079e+01   3.3641133e-02
   1.6567291e+01   3.3822759e-02
   1.6567291e+01   3.3822759e-02
   1.6586552e+01   3.3861330e-02
   1.6586552e+01   3.3861330e-02
   1.6605813e+01   3.3773695e-02
   1.6605813e+01   3.3773695e-02
   1.6625025e+01   3.3570246e-02
   1.6625025e+01   3.3570246e-02
   1.6644286e+01   3.3228768e-02
   1.6644286e+01   3.3228768e-02
   1.6663498e+01   3.2719754e-02
   1.6663498e+01   3.2719754e-02
   1.6672020e+01   3.2418522e-02
   1.6672020e+01   3.2418522e-02
   1.6682759e+01   3.2041182e-02
   1.6682759e+01   3.2041182e-02
   1.6702020e+01   3.1180739e-02
   1.6702020e+01   3.1180739e-02
   1.6721232e+01   3.0154975e-02
   1.6721232e+01   3.0154975e-02
   1.6740493e+01   2.9050690e-02
   1.6740493e+01   2.9050690e-02
   1.6759754e+01   2.7811626e-02
   1.6759754e+01   2.7811626e-02
   1.6762315e+01   2.7607241e-02
   1.6762315e+01   2.7607241e-02
   1.6778966e+01   2.6359507e-02
   1.6778966e+01   2.6359507e-02
   1.6798227e+01   2.4897882e-02
   1.6798227e+01   2.4897882e-02
   1.6817438e+01   2.3381626e-02
   1.6817438e+01   2.3381626e-02
   1.6823695e+01   2.2796453e-02
   1.6823695e+01   2.2796453e-02
   1.6836700e+01   2.1601429e-02
   1.6836700e+01   2.1601429e-02
   1.6855961e+01   1.9911823e-02
   1.6855961e+01   1.9911823e-02
   1.6875172e+01   1.8055123e-02
   1.6875172e+01   1.8055123e-02
   1.6875813e+01   1.7985665e-02
   1.6875813e+01   1.7985665e-02
   1.6894433e+01   1.6086404e-02
   1.6894433e+01   1.6086404e-02
   1.6913695e+01   1.4277389e-02
   1.6913695e+01   1.4277389e-02
   1.6923990e+01   1.3174877e-02
   1.6923990e+01   1.3174877e-02
   1.6932906e+01   1.2216207e-02
   1.6932906e+01   1.2216207e-02
   1.6952167e+01   1.0311478e-02
   1.6952167e+01   1.0311478e-02
   1.6970493e+01   8.3642365e-03
   1.6970493e+01   8.3642365e-03
   1.6971379e+01   8.2624631e-03
   1.6971379e+01   8.2624631e-03
   1.6990640e+01   6.2065517e-03
   1.6990640e+01   6.2065517e-03
   1.7009901e+01   4.2765961e-03
   1.7009901e+01   4.2765961e-03
   1.7016355e+01   3.5535616e-03
   1.7016355e+01   3.5535616e-03
   1.7029113e+01   2.1623941e-03
   1.7029113e+01   2.1623941e-03
   1.7048374e+01   2.8837044e-04
   1.7048374e+01   2.8837044e-04
   1.7063054e+01  -1.2572414e-03
   1.7063054e+01  -1.2572414e-03
   1.7067635e+01  -1.7577143e-03
   1.7067635e+01  -1.7577143e-03
   1.7086847e+01  -3.6819458e-03
   1.7086847e+01  -3.6819458e-03
   1.7106108e+01  -5.5207389e-03
   1.7106108e+01  -5.5207389e-03
   1.7111281e+01  -6.0678818e-03
   1.7111281e+01  -6.0678818e-03
   1.7125369e+01  -7.4973892e-03
   1.7125369e+01  -7.4973892e-03
   1.7144581e+01  -9.2215271e-03
   1.7144581e+01  -9.2215271e-03
   1.7162414e+01  -1.0878522e-02
   1.7162414e+01  -1.0878522e-02
   1.7163842e+01  -1.1017143e-02
   1.7163842e+01  -1.1017143e-02
   1.7183054e+01  -1.2787192e-02
   1.7183054e+01  -1.2787192e-02
   1.7202315e+01  -1.4359557e-02
   1.7202315e+01  -1.4359557e-02
   1.7218079e+01  -1.5689212e-02
   1.7218079e+01  -1.5689212e-02
   1.7221576e+01  -1.5998079e-02
   1.7221576e+01  -1.5998079e-02
   1.7240788e+01  -1.7551478e-02
   1.7240788e+01  -1.7551478e-02
   1.7260049e+01  -1.8945419e-02
   1.7260049e+01  -1.8945419e-02
   1.7279310e+01  -2.0306946e-02
   1.7279310e+01  -2.0306946e-02
   1.7281921e+01  -2.0500000e-02
   1.7281921e+01  -2.0500000e-02
   1.7298522e+01  -2.1663448e-02
   1.7298522e+01  -2.1663448e-02
   1.7317783e+01  -2.2871724e-02
   1.7317783e+01  -2.2871724e-02
   1.7336995e+01  -2.3965123e-02
   1.7336995e+01  -2.3965123e-02
   1.7356256e+01  -2.5003941e-02
   1.7356256e+01  -2.5003941e-02
   1.7362167e+01  -2.5310640e-02
   1.7362167e+01  -2.5310640e-02
   1.7375517e+01  -2.5987143e-02
   1.7375517e+01  -2.5987143e-02
   1.7394729e+01  -2.6845961e-02
   1.7394729e+01  -2.6845961e-02
   1.7413990e+01  -2.7638030e-02
   1.7413990e+01  -2.7638030e-02
   1.7433251e+01  -2.8331084e-02
   1.7433251e+01  -2.8331084e-02
   1.7452463e+01  -2.8905714e-02
   1.7452463e+01  -2.8905714e-02
   1.7471724e+01  -2.9367291e-02
   1.7471724e+01  -2.9367291e-02
   1.7490936e+01  -2.9722266e-02
   1.7490936e+01  -2.9722266e-02
   1.7510197e+01  -2.9973153e-02
   1.7510197e+01  -2.9973153e-02
   1.7528374e+01  -3.0121429e-02
   1.7528374e+01  -3.0121429e-02
   1.7529458e+01  -3.0130394e-02
   1.7529458e+01  -3.0130394e-02
   1.7548670e+01  -3.0174877e-02
   1.7548670e+01  -3.0174877e-02
   1.7565714e+01  -3.0121429e-02
   1.7565714e+01  -3.0121429e-02
   1.7567931e+01  -3.0114384e-02
   1.7567931e+01  -3.0114384e-02
   1.7587192e+01  -2.9966256e-02
   1.7587192e+01  -2.9966256e-02
   1.7606404e+01  -2.9714483e-02
   1.7606404e+01  -2.9714483e-02
   1.7625665e+01  -2.9362020e-02
   1.7625665e+01  -2.9362020e-02
   1.7644926e+01  -2.8907044e-02
   1.7644926e+01  -2.8907044e-02
   1.7664138e+01  -2.8310394e-02
   1.7664138e+01  -2.8310394e-02
   1.7683399e+01  -2.7598670e-02
   1.7683399e+01  -2.7598670e-02
   1.7702611e+01  -2.6833350e-02
   1.7702611e+01  -2.6833350e-02
   1.7721872e+01  -2.5983645e-02
   1.7721872e+01  -2.5983645e-02
   1.7735172e+01  -2.5310640e-02
   1.7735172e+01  -2.5310640e-02
   1.7741133e+01  -2.5004828e-02
   1.7741133e+01  -2.5004828e-02
   1.7760345e+01  -2.3931527e-02
   1.7760345e+01  -2.3931527e-02
   1.7779606e+01  -2.2792709e-02
   1.7779606e+01  -2.2792709e-02
   1.7798867e+01  -2.1621478e-02
   1.7798867e+01  -2.1621478e-02
   1.7814828e+01  -2.0500000e-02
   1.7814828e+01  -2.0500000e-02
   1.7818079e+01  -2.0259951e-02
   1.7818079e+01  -2.0259951e-02
   1.7837340e+01  -1.8831675e-02
   1.7837340e+01  -1.8831675e-02
   1.7856552e+01  -1.7428473e-02
   1.7856552e+01  -1.7428473e-02
   1.7875813e+01  -1.5889901e-02
   1.7875813e+01  -1.5889901e-02
   1.7877980e+01  -1.5689212e-02
   1.7877980e+01  -1.5689212e-02
   1.7895074e+01  -1.4199803e-02
   1.7895074e+01  -1.4199803e-02
   1.7914286e+01  -1.2605616e-02
   1.7914286e+01  -1.2605616e-02
   1.7932906e+01  -1.0878522e-02
   1.7932906e+01  -1.0878522e-02
   1.7933547e+01  -1.0814680e-02
   1.7933547e+01  -1.0814680e-02
   1.7952808e+01  -8.9639901e-03
   1.7952808e+01  -8.9639901e-03
   1.7972020e+01  -7.2323645e-03
   1.7972020e+01  -7.2323645e-03
   1.7983300e+01  -6.0678818e-03
   1.7983300e+01  -6.0678818e-03
   1.7991281e+01  -5.2335961e-03
   1.7991281e+01  -5.2335961e-03
   1.8010493e+01  -3.3561773e-03
   1.8010493e+01  -3.3561773e-03
   1.8029754e+01  -1.3764483e-03
   1.8029754e+01  -1.3764483e-03
   1.8030788e+01  -1.2572414e-03
   1.8030788e+01  -1.2572414e-03
   1.8049015e+01   6.7741379e-04
   1.8049015e+01   6.7741379e-04
   1.8068227e+01   2.5763941e-03
   1.8068227e+01   2.5763941e-03
   1.8077094e+01   3.5535616e-03
   1.8077094e+01   3.5535616e-03
   1.8087488e+01   4.6986749e-03
   1.8087488e+01   4.6986749e-03
   1.8106749e+01   6.6182266e-03
   1.8106749e+01   6.6182266e-03
   1.8122956e+01   8.3642365e-03
   1.8122956e+01   8.3642365e-03
   1.8125961e+01   8.7102463e-03
   1.8125961e+01   8.7102463e-03
   1.8145222e+01   1.0713153e-02
   1.8145222e+01   1.0713153e-02
   1.8164433e+01   1.2627980e-02
   1.8164433e+01   1.2627980e-02
   1.8169458e+01   1.3174877e-02
   1.8169458e+01   1.3174877e-02
   1.8183695e+01   1.4680985e-02
   1.8183695e+01   1.4680985e-02
   1.8202956e+01   1.6472217e-02
   1.8202956e+01   1.6472217e-02
   1.8218276e+01   1.7985665e-02
   1.8218276e+01   1.7985665e-02
   1.8222167e+01   1.8390837e-02
   1.8222167e+01   1.8390837e-02
   1.8241429e+01   2.0196601e-02
   1.8241429e+01   2.0196601e-02
   1.8260690e+01   2.1806108e-02
   1.8260690e+01   2.1806108e-02
   1.8271823e+01   2.2796453e-02
   1.8271823e+01   2.2796453e-02
   1.8279901e+01   2.3524631e-02
   1.8279901e+01   2.3524631e-02
   1.8299163e+01   2.5065271e-02
   1.8299163e+01   2.5065271e-02
   1.8318424e+01   2.6418670e-02
   1.8318424e+01   2.6418670e-02
   1.8335764e+01   2.7607241e-02
   1.8335764e+01   2.7607241e-02
   1.8337635e+01   2.7741576e-02
   1.8337635e+01   2.7741576e-02
   1.8356897e+01   2.8980936e-02
   1.8356897e+01   2.8980936e-02
   1.8376108e+01   3.0066897e-02
   1.8376108e+01   3.0066897e-02
   1.8395369e+01   3.0968621e-02
   1.8395369e+01   3.0968621e-02
   1.8414631e+01   3.1712808e-02
   1.8414631e+01   3.1712808e-02
   1.8433842e+01   3.2311921e-02
   1.8433842e+01   3.2311921e-02
   1.8438522e+01   3.2418522e-02
   1.8438522e+01   3.2418522e-02
   1.8453103e+01   3.2745172e-02
   1.8453103e+01   3.2745172e-02
   1.8472365e+01   3.3033350e-02
   1.8472365e+01   3.3033350e-02
   1.8491576e+01   3.3155025e-02
   1.8491576e+01   3.3155025e-02
   1.8510837e+01   3.3117044e-02
   1.8510837e+01   3.3117044e-02
   1.8530049e+01   3.2976502e-02
   1.8530049e+01   3.2976502e-02
   1.8549310e+01   3.2688768e-02
   1.8549310e+01   3.2688768e-02
   1.8560345e+01   3.2418522e-02
   1.8560345e+01   3.2418522e-02
   1.8568571e+01   3.2217094e-02
   1.8568571e+01   3.2217094e-02
   1.8587783e+01   3.1606355e-02
   1.8587783e+01   3.1606355e-02
   1.8607044e+01   3.0795369e-02
   1.8607044e+01   3.0795369e-02
   1.8626305e+01   2.9828768e-02
   1.8626305e+01   2.9828768e-02
   1.8645517e+01   2.8784828e-02
   1.8645517e+01   2.8784828e-02
   1.8664384e+01   2.7607241e-02
   1.8664384e+01   2.7607241e-02
   1.8664778e+01   2.7580690e-02
   1.8664778e+01   2.7580690e-02
   1.8683990e+01   2.6216847e-02
   1.8683990e+01   2.6216847e-02
   1.8703251e+01   2.4823153e-02
   1.8703251e+01   2.4823153e-02
   1.8722512e+01   2.3371084e-02
   1.8722512e+01   2.3371084e-02
   1.8728818e+01   2.2796453e-02
   1.8728818e+01   2.2796453e-02
   1.8741724e+01   2.1655764e-02
   1.8741724e+01   2.1655764e-02
   1.8760985e+01   2.0011330e-02
   1.8760985e+01   2.0011330e-02
   1.8780246e+01   1.8260936e-02
   1.8780246e+01   1.8260936e-02
   1.8782857e+01   1.7985665e-02
   1.8782857e+01   1.7985665e-02
   1.8799458e+01   1.6339655e-02
   1.8799458e+01   1.6339655e-02
   1.8818719e+01   1.4587635e-02
   1.8818719e+01   1.4587635e-02
   1.8832463e+01   1.3174877e-02
   1.8832463e+01   1.3174877e-02
   1.8837931e+01   1.2589261e-02
   1.8837931e+01   1.2589261e-02
   1.8857192e+01   1.0683054e-02
   1.8857192e+01   1.0683054e-02
   1.8876453e+01   8.7657143e-03
   1.8876453e+01   8.7657143e-03
   1.8880000e+01   8.3642365e-03
   1.8880000e+01   8.3642365e-03
   1.8895665e+01   6.6945320e-03
   1.8895665e+01   6.6945320e-03
   1.8914926e+01   4.8491527e-03
   1.8914926e+01   4.8491527e-03
   1.8927143e+01   3.5535616e-03
   1.8927143e+01   3.5535616e-03
   1.8934187e+01   2.7888276e-03
   1.8934187e+01   2.7888276e-03
   1.8953399e+01   8.9366502e-04
   1.8953399e+01   8.9366502e-04
   1.8972660e+01  -1.0125074e-03
   1.8972660e+01  -1.0125074e-03
   1.8974877e+01  -1.2572414e-03
   1.8974877e+01  -1.2572414e-03
   1.8991921e+01  -3.0154286e-03
   1.8991921e+01  -3.0154286e-03
   1.9011133e+01  -4.7797882e-03
   1.9011133e+01  -4.7797882e-03
   1.9024187e+01  -6.0678818e-03
   1.9024187e+01  -6.0678818e-03
   1.9030394e+01  -6.6965517e-03
   1.9030394e+01  -6.6965517e-03
   1.9049606e+01  -8.4754187e-03
   1.9049606e+01  -8.4754187e-03
   1.9068867e+01  -1.0138768e-02
   1.9068867e+01  -1.0138768e-02
   1.9076749e+01  -1.0878522e-02
   1.9076749e+01  -1.0878522e-02
   1.9088128e+01  -1.1926305e-02
   1.9088128e+01  -1.1926305e-02
   1.9107340e+01  -1.3523744e-02
   1.9107340e+01  -1.3523744e-02
   1.9126601e+01  -1.5035320e-02
   1.9126601e+01  -1.5035320e-02
   1.9134384e+01  -1.5689212e-02
   1.9134384e+01  -1.5689212e-02
   1.9145862e+01  -1.6638621e-02
   1.9145862e+01  -1.6638621e-02
   1.9165074e+01  -1.8070739e-02
   1.9165074e+01  -1.8070739e-02
   1.9184335e+01  -1.9388966e-02
   1.9184335e+01  -1.9388966e-02
   1.9200493e+01  -2.0500000e-02
   1.9200493e+01  -2.0500000e-02
   1.9203547e+01  -2.0719310e-02
   1.9203547e+01  -2.0719310e-02
   1.9222808e+01  -2.1962512e-02
   1.9222808e+01  -2.1962512e-02
   1.9242069e+01  -2.3085616e-02
   1.9242069e+01  -2.3085616e-02
   1.9261281e+01  -2.4101675e-02
   1.9261281e+01  -2.4101675e-02
   1.9280542e+01  -2.5062709e-02
   1.9280542e+01  -2.5062709e-02
   1.9285764e+01  -2.5310640e-02
   1.9285764e+01  -2.5310640e-02
   1.9299803e+01  -2.5956749e-02
   1.9299803e+01  -2.5956749e-02
   1.9319015e+01  -2.6727192e-02
   1.9319015e+01  -2.6727192e-02
   1.9338276e+01  -2.7440837e-02
   1.9338276e+01  -2.7440837e-02
   1.9357488e+01  -2.8074631e-02
   1.9357488e+01  -2.8074631e-02
   1.9376749e+01  -2.8592266e-02
   1.9376749e+01  -2.8592266e-02
   1.9396010e+01  -2.8990000e-02
   1.9396010e+01  -2.8990000e-02
   1.9415222e+01  -2.9267586e-02
   1.9415222e+01  -2.9267586e-02
   1.9434483e+01  -2.9446847e-02
   1.9434483e+01  -2.9446847e-02
   1.9453744e+01  -2.9508818e-02
   1.9453744e+01  -2.9508818e-02
   1.9472956e+01  -2.9458177e-02
   1.9472956e+01  -2.9458177e-02
   1.9492217e+01  -2.9323842e-02
   1.9492217e+01  -2.9323842e-02
   1.9511478e+01  -2.9083350e-02
   1.9511478e+01  -2.9083350e-02
   1.9530690e+01  -2.8727635e-02
   1.9530690e+01  -2.8727635e-02
   1.9549951e+01  -2.8226749e-02
   1.9549951e+01  -2.8226749e-02
   1.9569163e+01  -2.7610443e-02
   1.9569163e+01  -2.7610443e-02
   1.9588424e+01  -2.6940542e-02
   1.9588424e+01  -2.6940542e-02
   1.9607685e+01  -2.6200591e-02
   1.9607685e+01  -2.6200591e-02
   1.9626897e+01  -2.5354680e-02
   1.9626897e+01  -2.5354680e-02
   1.9627734e+01  -2.5310640e-02
   1.9627734e+01  -2.5310640e-02
   1.9646158e+01  -2.4384286e-02
   1.9646158e+01  -2.4384286e-02
   1.9665419e+01  -2.3344286e-02
   1.9665419e+01  -2.3344286e-02
   1.9684631e+01  -2.2259803e-02
   1.9684631e+01  -2.2259803e-02
   1.9703892e+01  -2.1101921e-02
   1.9703892e+01  -2.1101921e-02
   1.9712315e+01  -2.0500000e-02
   1.9712315e+01  -2.0500000e-02
   1.9723103e+01  -1.9732906e-02
   1.9723103e+01  -1.9732906e-02
   1.9742365e+01  -1.8359064e-02
   1.9742365e+01  -1.8359064e-02
   1.9761626e+01  -1.7005911e-02
   1.9761626e+01  -1.7005911e-02
   1.9777833e+01  -1.5689212e-02
   1.9777833e+01  -1.5689212e-02
   1.9780837e+01  -1.5429951e-02
   1.9780837e+01  -1.5429951e-02
   1.9800099e+01  -1.3815320e-02
   1.9800099e+01  -1.3815320e-02
   1.9819360e+01  -1.2280887e-02
   1.9819360e+01  -1.2280887e-02
   1.9834631e+01  -1.0878522e-02
   1.9834631e+01  -1.0878522e-02
   1.9838571e+01  -1.0498177e-02
   1.9838571e+01  -1.0498177e-02
   1.9857833e+01  -8.7261576e-03
   1.9857833e+01  -8.7261576e-03
   1.9877044e+01  -7.0272906e-03
   1.9877044e+01  -7.0272906e-03
   1.9886502e+01  -6.0678818e-03
   1.9886502e+01  -6.0678818e-03
   1.9896305e+01  -5.0747291e-03
   1.9896305e+01  -5.0747291e-03
   1.9915567e+01  -3.2569310e-03
   1.9915567e+01  -3.2569310e-03
   1.9934778e+01  -1.3144975e-03
   1.9934778e+01  -1.3144975e-03
   1.9935320e+01  -1.2572414e-03
   1.9935320e+01  -1.2572414e-03
   1.9954039e+01   6.8739901e-04
   1.9954039e+01   6.8739901e-04
   1.9973300e+01   2.5348473e-03
   1.9973300e+01   2.5348473e-03
   1.9982709e+01   3.5535616e-03
   1.9982709e+01   3.5535616e-03
   1.9992512e+01   4.6085320e-03
   1.9992512e+01   4.6085320e-03
   2.0011773e+01   6.4912315e-03
   2.0011773e+01   6.4912315e-03
   2.0029754e+01   8.3642365e-03
   2.0029754e+01   8.3642365e-03
   2.0030985e+01   8.5017734e-03
   2.0030985e+01   8.5017734e-03
   2.0050246e+01   1.0485468e-02
   2.0050246e+01   1.0485468e-02
   2.0069507e+01   1.2315567e-02
   2.0069507e+01   1.2315567e-02
   2.0077685e+01   1.3174877e-02
   2.0077685e+01   1.3174877e-02
   2.0088719e+01   1.4319113e-02
   2.0088719e+01   1.4319113e-02
   2.0107980e+01   1.6091527e-02
   2.0107980e+01   1.6091527e-02
   2.0127241e+01   1.7893744e-02
   2.0127241e+01   1.7893744e-02
   2.0128128e+01   1.7985665e-02
   2.0128128e+01   1.7985665e-02
   2.0146453e+01   1.9714187e-02
   2.0146453e+01   1.9714187e-02
   2.0165714e+01   2.1292857e-02
   2.0165714e+01   2.1292857e-02
   2.0183744e+01   2.2796453e-02
   2.0183744e+01   2.2796453e-02
   2.0184975e+01   2.2901429e-02
   2.0184975e+01   2.2901429e-02
   2.0204187e+01   2.4453350e-02
   2.0204187e+01   2.4453350e-02
   2.0223448e+01   2.5803399e-02
   2.0223448e+01   2.5803399e-02
   2.0242660e+01   2.7038670e-02
   2.0242660e+01   2.7038670e-02
   2.0251724e+01   2.7607241e-02
   2.0251724e+01   2.7607241e-02
   2.0261921e+01   2.8244877e-02
   2.0261921e+01   2.8244877e-02
   2.0281182e+01   2.9320542e-02
   2.0281182e+01   2.9320542e-02
   2.0300394e+01   3.0256305e-02
   2.0300394e+01   3.0256305e-02
   2.0319655e+01   3.1014877e-02
   2.0319655e+01   3.1014877e-02
   2.0338916e+01   3.1609754e-02
   2.0338916e+01   3.1609754e-02
   2.0358128e+01   3.2038571e-02
   2.0358128e+01   3.2038571e-02
   2.0377389e+01   3.2332759e-02
   2.0377389e+01   3.2332759e-02
   2.0391675e+01   3.2418522e-02
   2.0391675e+01   3.2418522e-02
   2.0396601e+01   3.2448325e-02
   2.0396601e+01   3.2448325e-02
   2.0405567e+01   3.2418522e-02
   2.0405567e+01   3.2418522e-02
   2.0415862e+01   3.2384286e-02
   2.0415862e+01   3.2384286e-02
   2.0435123e+01   3.2197241e-02
   2.0435123e+01   3.2197241e-02
   2.0454335e+01   3.1852562e-02
   2.0454335e+01   3.1852562e-02
   2.0473596e+01   3.1346946e-02
   2.0473596e+01   3.1346946e-02
   2.0492857e+01   3.0626700e-02
   2.0492857e+01   3.0626700e-02
   2.0512069e+01   2.9757734e-02
   2.0512069e+01   2.9757734e-02
   2.0531330e+01   2.8809507e-02
   2.0531330e+01   2.8809507e-02
   2.0550542e+01   2.7735419e-02
   2.0550542e+01   2.7735419e-02
   2.0552414e+01   2.7607241e-02
   2.0552414e+01   2.7607241e-02
   2.0569803e+01   2.6463744e-02
   2.0569803e+01   2.6463744e-02
   2.0589064e+01   2.5138227e-02
   2.0589064e+01   2.5138227e-02
   2.0608276e+01   2.3805911e-02
   2.0608276e+01   2.3805911e-02
   2.0620394e+01   2.2796453e-02
   2.0620394e+01   2.2796453e-02
   2.0627537e+01   2.2190739e-02
   2.0627537e+01   2.2190739e-02
   2.0646798e+01   2.0574631e-02
   2.0646798e+01   2.0574631e-02
   2.0666010e+01   1.9015961e-02
   2.0666010e+01   1.9015961e-02
   2.0676847e+01   1.7985665e-02
   2.0676847e+01   1.7985665e-02
   2.0685271e+01   1.7179803e-02
   2.0685271e+01   1.7179803e-02
   2.0704483e+01   1.5420591e-02
   2.0704483e+01   1.5420591e-02
   2.0723744e+01   1.3633202e-02
   2.0723744e+01   1.3633202e-02
   2.0728079e+01   1.3174877e-02
   2.0728079e+01   1.3174877e-02
   2.0743005e+01   1.1661970e-02
   2.0743005e+01   1.1661970e-02
   2.0762217e+01   9.8841379e-03
   2.0762217e+01   9.8841379e-03
   2.0777094e+01   8.3642365e-03
   2.0777094e+01   8.3642365e-03
   2.0781478e+01   7.8947291e-03
   2.0781478e+01   7.8947291e-03
   2.0800739e+01   5.9848768e-03
   2.0800739e+01   5.9848768e-03
   2.0819951e+01   4.1385961e-03
   2.0819951e+01   4.1385961e-03
   2.0825419e+01   3.5535616e-03
   2.0825419e+01   3.5535616e-03
   2.0839212e+01   2.1215813e-03
   2.0839212e+01   2.1215813e-03
   2.0858473e+01   3.3417488e-04
   2.0858473e+01   3.3417488e-04
   2.0874384e+01  -1.2572414e-03
   2.0874384e+01  -1.2572414e-03
   2.0877685e+01  -1.6032709e-03
   2.0877685e+01  -1.6032709e-03
   2.0896946e+01  -3.4705419e-03
   2.0896946e+01  -3.4705419e-03
   2.0916158e+01  -5.1896552e-03
   2.0916158e+01  -5.1896552e-03
   2.0925172e+01  -6.0678818e-03
   2.0925172e+01  -6.0678818e-03
   2.0935419e+01  -7.0639901e-03
   2.0935419e+01  -7.0639901e-03
   2.0954680e+01  -8.7475862e-03
   2.0954680e+01  -8.7475862e-03
   2.0973892e+01  -1.0369852e-02
   2.0973892e+01  -1.0369852e-02
   2.0979458e+01  -1.0878522e-02
   2.0979458e+01  -1.0878522e-02
   2.0993153e+01  -1.2095320e-02
   2.0993153e+01  -1.2095320e-02
   2.1012414e+01  -1.3631823e-02
   2.1012414e+01  -1.3631823e-02
   2.1031626e+01  -1.5095222e-02
   2.1031626e+01  -1.5095222e-02
   2.1038966e+01  -1.5689212e-02
   2.1038966e+01  -1.5689212e-02
   2.1050887e+01  -1.6639064e-02
   2.1050887e+01  -1.6639064e-02
   2.1070099e+01  -1.8020394e-02
   2.1070099e+01  -1.8020394e-02
   2.1089360e+01  -1.9287340e-02
   2.1089360e+01  -1.9287340e-02
   2.1107980e+01  -2.0500000e-02
   2.1107980e+01  -2.0500000e-02
   2.1108621e+01  -2.0543153e-02
   2.1108621e+01  -2.0543153e-02
   2.1127833e+01  -2.1734680e-02
   2.1127833e+01  -2.1734680e-02
   2.1147094e+01  -2.2811232e-02
   2.1147094e+01  -2.2811232e-02
   2.1166355e+01  -2.3779261e-02
   2.1166355e+01  -2.3779261e-02
   2.1185567e+01  -2.4660591e-02
   2.1185567e+01  -2.4660591e-02
   2.1200739e+01  -2.5310640e-02
   2.1200739e+01  -2.5310640e-02
   2.1204828e+01  -2.5490788e-02
   2.1204828e+01  -2.5490788e-02
   2.1224039e+01  -2.6201478e-02
   2.1224039e+01  -2.6201478e-02
   2.1243300e+01  -2.6818079e-02
   2.1243300e+01  -2.6818079e-02
   2.1262562e+01  -2.7387291e-02
   2.1262562e+01  -2.7387291e-02
   2.1281773e+01  -2.7890985e-02
   2.1281773e+01  -2.7890985e-02
   2.1301034e+01  -2.8288670e-02
   2.1301034e+01  -2.8288670e-02
   2.1320296e+01  -2.8563645e-02
   2.1320296e+01  -2.8563645e-02
   2.1339507e+01  -2.8712365e-02
   2.1339507e+01  -2.8712365e-02
   2.1358768e+01  -2.8732167e-02
   2.1358768e+01  -2.8732167e-02
   2.1377980e+01  -2.8643202e-02
   2.1377980e+01  -2.8643202e-02
   2.1397241e+01  -2.8439163e-02
   2.1397241e+01  -2.8439163e-02
   2.1416502e+01  -2.8087980e-02
   2.1416502e+01  -2.8087980e-02
   2.1435714e+01  -2.7624384e-02
   2.1435714e+01  -2.7624384e-02
   2.1454975e+01  -2.7099212e-02
   2.1454975e+01  -2.7099212e-02
   2.1474236e+01  -2.6521379e-02
   2.1474236e+01  -2.6521379e-02
   2.1493448e+01  -2.5859409e-02
   2.1493448e+01  -2.5859409e-02
   2.1507192e+01  -2.5310640e-02
   2.1507192e+01  -2.5310640e-02
   2.1512709e+01  -2.5085468e-02
   2.1512709e+01  -2.5085468e-02
   2.1531970e+01  -2.4211773e-02
   2.1531970e+01  -2.4211773e-02
   2.1551182e+01  -2.3244433e-02
   2.1551182e+01  -2.3244433e-02
   2.1570443e+01  -2.2231034e-02
   2.1570443e+01  -2.2231034e-02
   2.1589655e+01  -2.1148177e-02
   2.1589655e+01  -2.1148177e-02
   2.1599458e+01  -2.0500000e-02
   2.1599458e+01  -2.0500000e-02
   2.1608916e+01  -1.9870936e-02
   2.1608916e+01  -1.9870936e-02
   2.1628177e+01  -1.8568867e-02
   2.1628177e+01  -1.8568867e-02
   2.1647389e+01  -1.7272266e-02
   2.1647389e+01  -1.7272266e-02
   2.1666650e+01  -1.5844680e-02
   2.1666650e+01  -1.5844680e-02
   2.1668473e+01  -1.5689212e-02
   2.1668473e+01  -1.5689212e-02
   2.1685911e+01  -1.4276158e-02
   2.1685911e+01  -1.4276158e-02
   2.1705123e+01  -1.2768424e-02
   2.1705123e+01  -1.2768424e-02
   2.1724384e+01  -1.1149113e-02
   2.1724384e+01  -1.1149113e-02
   2.1727192e+01  -1.0878522e-02
   2.1727192e+01  -1.0878522e-02
   2.1743596e+01  -9.3759606e-03
   2.1743596e+01  -9.3759606e-03
   2.1762857e+01  -7.7301970e-03
   2.1762857e+01  -7.7301970e-03
   2.1780246e+01  -6.0678818e-03
   2.1780246e+01  -6.0678818e-03
   2.1782118e+01  -5.8785222e-03
   2.1782118e+01  -5.8785222e-03
   2.1801330e+01  -4.0185813e-03
   2.1801330e+01  -4.0185813e-03
   2.1820591e+01  -2.2718424e-03
   2.1820591e+01  -2.2718424e-03
   2.1830394e+01  -1.2572414e-03
   2.1830394e+01  -1.2572414e-03
   2.1839852e+01  -2.7919507e-04
   2.1839852e+01  -2.7919507e-04
   2.1859064e+01   1.5565123e-03
   2.1859064e+01   1.5565123e-03
   2.1878325e+01   3.4945419e-03
   2.1878325e+01   3.4945419e-03
   2.1878867e+01   3.5535616e-03
   2.1878867e+01   3.5535616e-03
   2.1897586e+01   5.4826601e-03
   2.1897586e+01   5.4826601e-03
   2.1916798e+01   7.2929557e-03
   2.1916798e+01   7.2929557e-03
   2.1927044e+01   8.3642365e-03
   2.1927044e+01   8.3642365e-03
   2.1936059e+01   9.3108374e-03
   2.1936059e+01   9.3108374e-03
   2.1955271e+01   1.1138030e-02
   2.1955271e+01   1.1138030e-02
   2.1974532e+01   1.2994138e-02
   2.1974532e+01   1.2994138e-02
   2.1976256e+01   1.3174877e-02
   2.1976256e+01   1.3174877e-02
   2.1993793e+01   1.4911921e-02
   2.1993793e+01   1.4911921e-02
   2.2013005e+01   1.6588621e-02
   2.2013005e+01   1.6588621e-02
   2.2028128e+01   1.7985665e-02
   2.2028128e+01   1.7985665e-02
   2.2032266e+01   1.8381921e-02
   2.2032266e+01   1.8381921e-02
   2.2051527e+01   2.0069458e-02
   2.2051527e+01   2.0069458e-02
   2.2070739e+01   2.1555764e-02
   2.2070739e+01   2.1555764e-02
   2.2086404e+01   2.2796453e-02
   2.2086404e+01   2.2796453e-02
   2.2090000e+01   2.3093596e-02
   2.2090000e+01   2.3093596e-02
   2.2109212e+01   2.4540837e-02
   2.2109212e+01   2.4540837e-02
   2.2128473e+01   2.5800640e-02
   2.2128473e+01   2.5800640e-02
   2.2147734e+01   2.6940739e-02
   2.2147734e+01   2.6940739e-02
   2.2159606e+01   2.7607241e-02
   2.2159606e+01   2.7607241e-02
   2.2166946e+01   2.8020690e-02
   2.2166946e+01   2.8020690e-02
   2.2186207e+01   2.8978473e-02
   2.2186207e+01   2.8978473e-02
   2.2205468e+01   2.9842167e-02
   2.2205468e+01   2.9842167e-02
   2.2224680e+01   3.0547438e-02
   2.2224680e+01   3.0547438e-02
   2.2243941e+01   3.1075468e-02
   2.2243941e+01   3.1075468e-02
   2.2263153e+01   3.1432365e-02
   2.2263153e+01   3.1432365e-02
   2.2282414e+01   3.1613399e-02
   2.2282414e+01   3.1613399e-02
   2.2301675e+01   3.1619113e-02
   2.2301675e+01   3.1619113e-02
   2.2320887e+01   3.1476256e-02
   2.2320887e+01   3.1476256e-02
   2.2340148e+01   3.1177980e-02
   2.2340148e+01   3.1177980e-02
   2.2359409e+01   3.0652217e-02
   2.2359409e+01   3.0652217e-02
   2.2378621e+01   2.9944039e-02
   2.2378621e+01   2.9944039e-02
   2.2397882e+01   2.9158916e-02
   2.2397882e+01   2.9158916e-02
   2.2417094e+01   2.8277143e-02
   2.2417094e+01   2.8277143e-02
   2.2429606e+01   2.7607241e-02
   2.2429606e+01   2.7607241e-02
   2.2436355e+01   2.7238768e-02
   2.2436355e+01   2.7238768e-02
   2.2455616e+01   2.6072660e-02
   2.2455616e+01   2.6072660e-02
   2.2474828e+01   2.4829901e-02
   2.2474828e+01   2.4829901e-02
   2.2494089e+01   2.3549310e-02
   2.2494089e+01   2.3549310e-02
   2.2503399e+01   2.2796453e-02
   2.2503399e+01   2.2796453e-02
   2.2513350e+01   2.1996502e-02
   2.2513350e+01   2.1996502e-02
   2.2532562e+01   2.0455419e-02
   2.2532562e+01   2.0455419e-02
   2.2551823e+01   1.8951379e-02
   2.2551823e+01   1.8951379e-02
   2.2562315e+01   1.7985665e-02
   2.2562315e+01   1.7985665e-02
   2.2571034e+01   1.7175271e-02
   2.2571034e+01   1.7175271e-02
   2.2590296e+01   1.5465517e-02
   2.2590296e+01   1.5465517e-02
   2.2609557e+01   1.3761379e-02
   2.2609557e+01   1.3761379e-02
   2.2615320e+01   1.3174877e-02
   2.2615320e+01   1.3174877e-02
   2.2628768e+01   1.1849163e-02
   2.2628768e+01   1.1849163e-02
   2.2648030e+01   1.0106404e-02
   2.2648030e+01   1.0106404e-02
   2.2665714e+01   8.3642365e-03
   2.2665714e+01   8.3642365e-03
   2.2667291e+01   8.1981773e-03
   2.2667291e+01   8.1981773e-03
   2.2686502e+01   6.2859606e-03
   2.2686502e+01   6.2859606e-03
   2.2705764e+01   4.5289606e-03
   2.2705764e+01   4.5289606e-03
   2.2715271e+01   3.5535616e-03
   2.2715271e+01   3.5535616e-03
   2.2725025e+01   2.5598079e-03
   2.2725025e+01   2.5598079e-03
   2.2744236e+01   7.7431034e-04
   2.2744236e+01   7.7431034e-04
   2.2763498e+01  -1.0358522e-03
   2.2763498e+01  -1.0358522e-03
   2.2765616e+01  -1.2572414e-03
   2.2765616e+01  -1.2572414e-03
   2.2782709e+01  -2.9402660e-03
   2.2782709e+01  -2.9402660e-03
   2.2801970e+01  -4.6194680e-03
   2.2801970e+01  -4.6194680e-03
   2.2817586e+01  -6.0678818e-03
   2.2817586e+01  -6.0678818e-03
   2.2821232e+01  -6.4202463e-03
   2.2821232e+01  -6.4202463e-03
   2.2840443e+01  -8.1521675e-03
   2.2840443e+01  -8.1521675e-03
   2.2859704e+01  -9.7172906e-03
   2.2859704e+01  -9.7172906e-03
   2.2873202e+01  -1.0878522e-02
   2.2873202e+01  -1.0878522e-02
   2.2878966e+01  -1.1388276e-02
   2.2878966e+01  -1.1388276e-02
   2.2898177e+01  -1.2947833e-02
   2.2898177e+01  -1.2947833e-02
   2.2917438e+01  -1.4364384e-02
   2.2917438e+01  -1.4364384e-02
   2.2935222e+01  -1.5689212e-02
   2.2935222e+01  -1.5689212e-02
   2.2936650e+01  -1.5803251e-02
   2.2936650e+01  -1.5803251e-02
   2.2955911e+01  -1.7192808e-02
   2.2955911e+01  -1.7192808e-02
   2.2975172e+01  -1.8441429e-02
   2.2975172e+01  -1.8441429e-02
   2.2994384e+01  -1.9608571e-02
   2.2994384e+01  -1.9608571e-02
   2.3009261e+01  -2.0500000e-02
   2.3009261e+01  -2.0500000e-02
   2.3013645e+01  -2.0772463e-02
   2.3013645e+01  -2.0772463e-02
   2.3032906e+01  -2.1834039e-02
   2.3032906e+01  -2.1834039e-02
   2.3052118e+01  -2.2808128e-02
   2.3052118e+01  -2.2808128e-02
   2.3071379e+01  -2.3678719e-02
   2.3071379e+01  -2.3678719e-02
   2.3090640e+01  -2.4446700e-02
   2.3090640e+01  -2.4446700e-02
   2.3109852e+01  -2.5136700e-02
   2.3109852e+01  -2.5136700e-02
   2.3115369e+01  -2.5310640e-02
   2.3115369e+01  -2.5310640e-02
   2.3129113e+01  -2.5739606e-02
   2.3129113e+01  -2.5739606e-02
   2.3148325e+01  -2.6221182e-02
   2.3148325e+01  -2.6221182e-02
   2.3167586e+01  -2.6608424e-02
   2.3167586e+01  -2.6608424e-02
   2.3186847e+01  -2.6919113e-02
   2.3186847e+01  -2.6919113e-02
   2.3206059e+01  -2.7156207e-02
   2.3206059e+01  -2.7156207e-02
   2.3225320e+01  -2.7336158e-02
   2.3225320e+01  -2.7336158e-02
   2.3244581e+01  -2.7415616e-02
   2.3244581e+01  -2.7415616e-02
   2.3263793e+01  -2.7389754e-02
   2.3263793e+01  -2.7389754e-02
   2.3283054e+01  -2.7302562e-02
   2.3283054e+01  -2.7302562e-02
   2.3302266e+01  -2.7136946e-02
   2.3302266e+01  -2.7136946e-02
   2.3321527e+01  -2.6895911e-02
   2.3321527e+01  -2.6895911e-02
   2.3340788e+01  -2.6583350e-02
   2.3340788e+01  -2.6583350e-02
   2.3360000e+01  -2.6192512e-02
   2.3360000e+01  -2.6192512e-02
   2.3379261e+01  -2.5706453e-02
   2.3379261e+01  -2.5706453e-02
   2.3391872e+01  -2.5310640e-02
   2.3391872e+01  -2.5310640e-02
   2.3398522e+01  -2.5100443e-02
   2.3398522e+01  -2.5100443e-02
   2.3417734e+01  -2.4413202e-02
   2.3417734e+01  -2.4413202e-02
   2.3436995e+01  -2.3608966e-02
   2.3436995e+01  -2.3608966e-02
   2.3456207e+01  -2.2713892e-02
   2.3456207e+01  -2.2713892e-02
   2.3475468e+01  -2.1767537e-02
   2.3475468e+01  -2.1767537e-02
   2.3494729e+01  -2.0725222e-02
   2.3494729e+01  -2.0725222e-02
   2.3498227e+01  -2.0500000e-02
   2.3498227e+01  -2.0500000e-02
   2.3513941e+01  -1.9521675e-02
   2.3513941e+01  -1.9521675e-02
   2.3533202e+01  -1.8294631e-02
   2.3533202e+01  -1.8294631e-02
   2.3552463e+01  -1.7062463e-02
   2.3552463e+01  -1.7062463e-02
   2.3571527e+01  -1.5689212e-02
   2.3571527e+01  -1.5689212e-02
   2.3571675e+01  -1.5678030e-02
   2.3571675e+01  -1.5678030e-02
   2.3590936e+01  -1.4191281e-02
   2.3590936e+01  -1.4191281e-02
   2.3610148e+01  -1.2746108e-02
   2.3610148e+01  -1.2746108e-02
   2.3629409e+01  -1.1207537e-02
   2.3629409e+01  -1.1207537e-02
   2.3633005e+01  -1.0878522e-02
   2.3633005e+01  -1.0878522e-02
   2.3648670e+01  -9.5004433e-03
   2.3648670e+01  -9.5004433e-03
   2.3667882e+01  -7.9024138e-03
   2.3667882e+01  -7.9024138e-03
   2.3687143e+01  -6.1640394e-03
   2.3687143e+01  -6.1640394e-03
   2.3688079e+01  -6.0678818e-03
   2.3688079e+01  -6.0678818e-03
   2.3706404e+01  -4.3289360e-03
   2.3706404e+01  -4.3289360e-03
   2.3725616e+01  -2.6485517e-03
   2.3725616e+01  -2.6485517e-03
   2.3739754e+01  -1.2572414e-03
   2.3739754e+01  -1.2572414e-03
   2.3744877e+01  -7.3562562e-04
   2.3744877e+01  -7.3562562e-04
   2.3764089e+01   1.0952365e-03
   2.3764089e+01   1.0952365e-03
   2.3783350e+01   2.8711872e-03
   2.3783350e+01   2.8711872e-03
   2.3789901e+01   3.5535616e-03
   2.3789901e+01   3.5535616e-03
   2.3802611e+01   4.8401970e-03
   2.3802611e+01   4.8401970e-03
   2.3821823e+01   6.6051232e-03
   2.3821823e+01   6.6051232e-03
   2.3839754e+01   8.3642365e-03
   2.3839754e+01   8.3642365e-03
   2.3841084e+01   8.5022167e-03
   2.3841084e+01   8.5022167e-03
   2.3860345e+01   1.0383448e-02
   2.3860345e+01   1.0383448e-02
   2.3879557e+01   1.2081724e-02
   2.3879557e+01   1.2081724e-02
   2.3890887e+01   1.3174877e-02
   2.3890887e+01   1.3174877e-02
   2.3898818e+01   1.3948128e-02
   2.3898818e+01   1.3948128e-02
   2.3918079e+01   1.5657833e-02
   2.3918079e+01   1.5657833e-02
   2.3937291e+01   1.7252956e-02
   2.3937291e+01   1.7252956e-02
   2.3945468e+01   1.7985665e-02
   2.3945468e+01   1.7985665e-02
   2.3956552e+01   1.8966650e-02
   2.3956552e+01   1.8966650e-02
   2.3975764e+01   2.0498177e-02
   2.3975764e+01   2.0498177e-02
   2.3995025e+01   2.1885222e-02
   2.3995025e+01   2.1885222e-02
   2.4007291e+01   2.2796453e-02
   2.4007291e+01   2.2796453e-02
   2.4014286e+01   2.3321724e-02
   2.4014286e+01   2.3321724e-02
   2.4033498e+01   2.4637291e-02
   2.4033498e+01   2.4637291e-02
   2.4052759e+01   2.5782857e-02
   2.4052759e+01   2.5782857e-02
   2.4072020e+01   2.6793202e-02
   2.4072020e+01   2.6793202e-02
   2.4088966e+01   2.7607241e-02
   2.4088966e+01   2.7607241e-02
   2.4091232e+01   2.7719704e-02
   2.4091232e+01   2.7719704e-02
   2.4110493e+01   2.8499113e-02
   2.4110493e+01   2.8499113e-02
   2.4129704e+01   2.9178571e-02
   2.4129704e+01   2.9178571e-02
   2.4148966e+01   2.9783695e-02
   2.4148966e+01   2.9783695e-02
   2.4168227e+01   3.0248818e-02
   2.4168227e+01   3.0248818e-02
   2.4187438e+01   3.0552118e-02
   2.4187438e+01   3.0552118e-02
   2.4206700e+01   3.0642414e-02
   2.4206700e+01   3.0642414e-02
   2.4225961e+01   3.0525123e-02
   2.4225961e+01   3.0525123e-02
   2.4245172e+01   3.0224581e-02
   2.4245172e+01   3.0224581e-02
   2.4264433e+01   2.9758621e-02
   2.4264433e+01   2.9758621e-02
   2.4283645e+01   2.9203941e-02
   2.4283645e+01   2.9203941e-02
   2.4302906e+01   2.8566059e-02
   2.4302906e+01   2.8566059e-02
   2.4322167e+01   2.7807488e-02
   2.4322167e+01   2.7807488e-02
   2.4326256e+01   2.7607241e-02
   2.4326256e+01   2.7607241e-02
   2.4341379e+01   2.6891429e-02
   2.4341379e+01   2.6891429e-02
   2.4360640e+01   2.5842611e-02
   2.4360640e+01   2.5842611e-02
   2.4379901e+01   2.4707488e-02
   2.4379901e+01   2.4707488e-02
   2.4399113e+01   2.3521576e-02
   2.4399113e+01   2.3521576e-02
   2.4408818e+01   2.2796453e-02
   2.4408818e+01   2.2796453e-02
   2.4418374e+01   2.2082069e-02
   2.4418374e+01   2.2082069e-02
   2.4437586e+01   2.0626158e-02
   2.4437586e+01   2.0626158e-02
   2.4456847e+01   1.9215764e-02
   2.4456847e+01   1.9215764e-02
   2.4471232e+01   1.7985665e-02
   2.4471232e+01   1.7985665e-02
   2.4476108e+01   1.7554039e-02
   2.4476108e+01   1.7554039e-02
   2.4495320e+01   1.5885419e-02
   2.4495320e+01   1.5885419e-02
   2.4514581e+01   1.4310148e-02
   2.4514581e+01   1.4310148e-02
   2.4526650e+01   1.3174877e-02
   2.4526650e+01   1.3174877e-02
   2.4533842e+01   1.2487635e-02
   2.4533842e+01   1.2487635e-02
   2.4553054e+01   1.0738719e-02
   2.4553054e+01   1.0738719e-02
   2.4572315e+01   9.0300000e-03
   2.4572315e+01   9.0300000e-03
   2.4578916e+01   8.3642365e-03
   2.4578916e+01   8.3642365e-03
   2.4591576e+01   7.1249754e-03
   2.4591576e+01   7.1249754e-03
   2.4610788e+01   5.4020197e-03
   2.4610788e+01   5.4020197e-03
   2.4630049e+01   3.5795468e-03
   2.4630049e+01   3.5795468e-03
   2.4630296e+01   3.5535616e-03
   2.4630296e+01   3.5535616e-03
   2.4649261e+01   1.7022906e-03
   2.4649261e+01   1.7022906e-03
   2.4668522e+01   2.0736552e-05
   2.4668522e+01   2.0736552e-05
   2.4681921e+01  -1.2572414e-03
   2.4681921e+01  -1.2572414e-03
   2.4687783e+01  -1.8300887e-03
   2.4687783e+01  -1.8300887e-03
   2.4706995e+01  -3.5702217e-03
   2.4706995e+01  -3.5702217e-03
   2.4726256e+01  -5.1866010e-03
   2.4726256e+01  -5.1866010e-03
   2.4735862e+01  -6.0678818e-03
   2.4735862e+01  -6.0678818e-03
   2.4745517e+01  -6.9527094e-03
   2.4745517e+01  -6.9527094e-03
   2.4764729e+01  -8.5614286e-03
   2.4764729e+01  -8.5614286e-03
   2.4783990e+01  -1.0071527e-02
   2.4783990e+01  -1.0071527e-02
   2.4793547e+01  -1.0878522e-02
   2.4793547e+01  -1.0878522e-02
   2.4803202e+01  -1.1695123e-02
   2.4803202e+01  -1.1695123e-02
   2.4822463e+01  -1.3168916e-02
   2.4822463e+01  -1.3168916e-02
   2.4841724e+01  -1.4526749e-02
   2.4841724e+01  -1.4526749e-02
   2.4857931e+01  -1.5689212e-02
   2.4857931e+01  -1.5689212e-02
   2.4860936e+01  -1.5914975e-02
   2.4860936e+01  -1.5914975e-02
   2.4880197e+01  -1.7231724e-02
   2.4880197e+01  -1.7231724e-02
   2.4899458e+01  -1.8423547e-02
   2.4899458e+01  -1.8423547e-02
   2.4918670e+01  -1.9531626e-02
   2.4918670e+01  -1.9531626e-02
   2.4935813e+01  -2.0500000e-02
   2.4935813e+01  -2.0500000e-02
   2.4937931e+01  -2.0623892e-02
   2.4937931e+01  -2.0623892e-02
   2.4957192e+01  -2.1623990e-02
   2.4957192e+01  -2.1623990e-02
   2.4976404e+01  -2.2541379e-02
   2.4976404e+01  -2.2541379e-02
   2.4995665e+01  -2.3373941e-02
   2.4995665e+01  -2.3373941e-02
   2.5014877e+01  -2.4098719e-02
   2.5014877e+01  -2.4098719e-02
   2.5034138e+01  -2.4729261e-02
   2.5034138e+01  -2.4729261e-02
   2.5053399e+01  -2.5275123e-02
   2.5053399e+01  -2.5275123e-02
   2.5054877e+01  -2.5310640e-02
   2.5054877e+01  -2.5310640e-02
   2.5072611e+01  -2.5721576e-02
   2.5072611e+01  -2.5721576e-02
   2.5091872e+01  -2.6060690e-02
   2.5091872e+01  -2.6060690e-02
   2.5111133e+01  -2.6310739e-02
   2.5111133e+01  -2.6310739e-02
   2.5130345e+01  -2.6481182e-02
   2.5130345e+01  -2.6481182e-02
   2.5149606e+01  -2.6578227e-02
   2.5149606e+01  -2.6578227e-02
   2.5168818e+01  -2.6596552e-02
   2.5168818e+01  -2.6596552e-02
   2.5188079e+01  -2.6545764e-02
   2.5188079e+01  -2.6545764e-02
   2.5207340e+01  -2.6428621e-02
   2.5207340e+01  -2.6428621e-02
   2.5226552e+01  -2.6232020e-02
   2.5226552e+01  -2.6232020e-02
   2.5245813e+01  -2.5951921e-02
   2.5245813e+01  -2.5951921e-02
   2.5265074e+01  -2.5579458e-02
   2.5265074e+01  -2.5579458e-02
   2.5275714e+01  -2.5310640e-02
   2.5275714e+01  -2.5310640e-02
   2.5284286e+01  -2.5093498e-02
   2.5284286e+01  -2.5093498e-02
   2.5303547e+01  -2.4535961e-02
   2.5303547e+01  -2.4535961e-02
   2.5322759e+01  -2.3861773e-02
   2.5322759e+01  -2.3861773e-02
   2.5342020e+01  -2.3066355e-02
   2.5342020e+01  -2.3066355e-02
   2.5361281e+01  -2.2223399e-02
   2.5361281e+01  -2.2223399e-02
   2.5380493e+01  -2.1308916e-02
   2.5380493e+01  -2.1308916e-02
   2.5395616e+01  -2.0500000e-02
   2.5395616e+01  -2.0500000e-02
   2.5399754e+01  -2.0272463e-02
   2.5399754e+01  -2.0272463e-02
   2.5419015e+01  -1.9143498e-02
   2.5419015e+01  -1.9143498e-02
   2.5438227e+01  -1.7966798e-02
   2.5438227e+01  -1.7966798e-02
   2.5457488e+01  -1.6772956e-02
   2.5457488e+01  -1.6772956e-02
   2.5472709e+01  -1.5689212e-02
   2.5472709e+01  -1.5689212e-02
   2.5476700e+01  -1.5393399e-02
   2.5476700e+01  -1.5393399e-02
   2.5495961e+01  -1.3969901e-02
   2.5495961e+01  -1.3969901e-02
   2.5515222e+01  -1.2582118e-02
   2.5515222e+01  -1.2582118e-02
   2.5534433e+01  -1.1078916e-02
   2.5534433e+01  -1.1078916e-02
   2.5536700e+01  -1.0878522e-02
   2.5536700e+01  -1.0878522e-02
   2.5553695e+01  -9.4358621e-03
   2.5553695e+01  -9.4358621e-03
   2.5572956e+01  -7.8895074e-03
   2.5572956e+01  -7.8895074e-03
   2.5592167e+01  -6.2204433e-03
   2.5592167e+01  -6.2204433e-03
   2.5593744e+01  -6.0678818e-03
   2.5593744e+01  -6.0678818e-03
   2.5611429e+01  -4.4388966e-03
   2.5611429e+01  -4.4388966e-03
   2.5630640e+01  -2.8069606e-03
   2.5630640e+01  -2.8069606e-03
   2.5647094e+01  -1.2572414e-03
   2.5647094e+01  -1.2572414e-03
   2.5649901e+01  -9.7521675e-04
   2.5649901e+01  -9.7521675e-04
   2.5669163e+01   8.3391626e-04
   2.5669163e+01   8.3391626e-04
   2.5688374e+01   2.5191379e-03
   2.5688374e+01   2.5191379e-03
   2.5698867e+01   3.5535616e-03
   2.5698867e+01   3.5535616e-03
   2.5707635e+01   4.4226700e-03
   2.5707635e+01   4.4226700e-03
   2.5726897e+01   6.1748276e-03
   2.5726897e+01   6.1748276e-03
   2.5746108e+01   7.9160099e-03
   2.5746108e+01   7.9160099e-03
   2.5750542e+01   8.3642365e-03
   2.5750542e+01   8.3642365e-03
   2.5765369e+01   9.7963547e-03
   2.5765369e+01   9.7963547e-03
   2.5784631e+01   1.1457783e-02
   2.5784631e+01   1.1457783e-02
   2.5803645e+01   1.3174877e-02
   2.5803645e+01   1.3174877e-02
   2.5803842e+01   1.3193793e-02
   2.5803842e+01   1.3193793e-02
   2.5823103e+01   1.4935714e-02
   2.5823103e+01   1.4935714e-02
   2.5842315e+01   1.6470739e-02
   2.5842315e+01   1.6470739e-02
   2.5860837e+01   1.7985665e-02
   2.5860837e+01   1.7985665e-02
   2.5861576e+01   1.8049064e-02
   2.5861576e+01   1.8049064e-02
   2.5880837e+01   1.9601724e-02
   2.5880837e+01   1.9601724e-02
   2.5900049e+01   2.0971773e-02
   2.5900049e+01   2.0971773e-02
   2.5919310e+01   2.2244335e-02
   2.5919310e+01   2.2244335e-02
   2.5927488e+01   2.2796453e-02
   2.5927488e+01   2.2796453e-02
   2.5938571e+01   2.3531527e-02
   2.5938571e+01   2.3531527e-02
   2.5957783e+01   2.4694286e-02
   2.5957783e+01   2.4694286e-02
   2.5977044e+01   2.5704778e-02
   2.5977044e+01   2.5704778e-02
   2.5996256e+01   2.6564039e-02
   2.5996256e+01   2.6564039e-02
   2.6015517e+01   2.7300887e-02
   2.6015517e+01   2.7300887e-02
   2.6025123e+01   2.7607241e-02
   2.6025123e+01   2.7607241e-02
   2.6034778e+01   2.7913793e-02
   2.6034778e+01   2.7913793e-02
   2.6053990e+01   2.8366108e-02
   2.6053990e+01   2.8366108e-02
   2.6073251e+01   2.8683695e-02
   2.6073251e+01   2.8683695e-02
   2.6092512e+01   2.8906108e-02
   2.6092512e+01   2.8906108e-02
   2.6111724e+01   2.9000936e-02
   2.6111724e+01   2.9000936e-02
   2.6130985e+01   2.8968916e-02
   2.6130985e+01   2.8968916e-02
   2.6150197e+01   2.8857340e-02
   2.6150197e+01   2.8857340e-02
   2.6169458e+01   2.8636700e-02
   2.6169458e+01   2.8636700e-02
   2.6188719e+01   2.8295961e-02
   2.6188719e+01   2.8295961e-02
   2.6207931e+01   2.7807931e-02
   2.6207931e+01   2.7807931e-02
   2.6214039e+01   2.7607241e-02
   2.6214039e+01   2.7607241e-02
   2.6227192e+01   2.7177537e-02
   2.6227192e+01   2.7177537e-02
   2.6246453e+01   2.6400197e-02
   2.6246453e+01   2.6400197e-02
   2.6265665e+01   2.5463251e-02
   2.6265665e+01   2.5463251e-02
   2.6284926e+01   2.4453941e-02
   2.6284926e+01   2.4453941e-02
   2.6304138e+01   2.3369606e-02
   2.6304138e+01   2.3369606e-02
   2.6312611e+01   2.2796453e-02
   2.6312611e+01   2.2796453e-02
   2.6323399e+01   2.2071527e-02
   2.6323399e+01   2.2071527e-02
   2.6342660e+01   2.0738030e-02
   2.6342660e+01   2.0738030e-02
   2.6361872e+01   1.9415025e-02
   2.6361872e+01   1.9415025e-02
   2.6380394e+01   1.7985665e-02
   2.6380394e+01   1.7985665e-02
   2.6381133e+01   1.7925468e-02
   2.6381133e+01   1.7925468e-02
   2.6400394e+01   1.6334483e-02
   2.6400394e+01   1.6334483e-02
   2.6419606e+01   1.4823103e-02
   2.6419606e+01   1.4823103e-02
   2.6438719e+01   1.3174877e-02
   2.6438719e+01   1.3174877e-02
   2.6438867e+01   1.3163547e-02
   2.6438867e+01   1.3163547e-02
   2.6458128e+01   1.1419310e-02
   2.6458128e+01   1.1419310e-02
   2.6477340e+01   9.8154187e-03
   2.6477340e+01   9.8154187e-03
   2.6493005e+01   8.3642365e-03
   2.6493005e+01   8.3642365e-03
   2.6496601e+01   8.0177340e-03
   2.6496601e+01   8.0177340e-03
   2.6515813e+01   6.2514778e-03
   2.6515813e+01   6.2514778e-03
   2.6535074e+01   4.6167537e-03
   2.6535074e+01   4.6167537e-03
   2.6546207e+01   3.5535616e-03
   2.6546207e+01   3.5535616e-03
   2.6554335e+01   2.7713596e-03
   2.6554335e+01   2.7713596e-03
   2.6573547e+01   1.0602956e-03
   2.6573547e+01   1.0602956e-03
   2.6592808e+01  -5.7531034e-04
   2.6592808e+01  -5.7531034e-04
   2.6600000e+01  -1.2572414e-03
   2.6600000e+01  -1.2572414e-03
   2.6612069e+01  -2.3795961e-03
   2.6612069e+01  -2.3795961e-03
   2.6631281e+01  -4.0033103e-03
   2.6631281e+01  -4.0033103e-03
   2.6650542e+01  -5.5844335e-03
   2.6650542e+01  -5.5844335e-03
   2.6655862e+01  -6.0678818e-03
   2.6655862e+01  -6.0678818e-03
   2.6669754e+01  -7.2881773e-03
   2.6669754e+01  -7.2881773e-03
   2.6689015e+01  -8.8191133e-03
   2.6689015e+01  -8.8191133e-03
   2.6708276e+01  -1.0285123e-02
   2.6708276e+01  -1.0285123e-02
   2.6715468e+01  -1.0878522e-02
   2.6715468e+01  -1.0878522e-02
   2.6727488e+01  -1.1853793e-02
   2.6727488e+01  -1.1853793e-02
   2.6746749e+01  -1.3272857e-02
   2.6746749e+01  -1.3272857e-02
   2.6766010e+01  -1.4586355e-02
   2.6766010e+01  -1.4586355e-02
   2.6781970e+01  -1.5689212e-02
   2.6781970e+01  -1.5689212e-02
   2.6785222e+01  -1.5925123e-02
   2.6785222e+01  -1.5925123e-02
   2.6804483e+01  -1.7190345e-02
   2.6804483e+01  -1.7190345e-02
   2.6823744e+01  -1.8339704e-02
   2.6823744e+01  -1.8339704e-02
   2.6842956e+01  -1.9398177e-02
   2.6842956e+01  -1.9398177e-02
   2.6862217e+01  -2.0426749e-02
   2.6862217e+01  -2.0426749e-02
   2.6863596e+01  -2.0500000e-02
   2.6863596e+01  -2.0500000e-02
   2.6881429e+01  -2.1385123e-02
   2.6881429e+01  -2.1385123e-02
   2.6900690e+01  -2.2250394e-02
   2.6900690e+01  -2.2250394e-02
   2.6919951e+01  -2.3052562e-02
   2.6919951e+01  -2.3052562e-02
   2.6939163e+01  -2.3755369e-02
   2.6939163e+01  -2.3755369e-02
   2.6958424e+01  -2.4353005e-02
   2.6958424e+01  -2.4353005e-02
   2.6977685e+01  -2.4854236e-02
   2.6977685e+01  -2.4854236e-02
   2.6996897e+01  -2.5266601e-02
   2.6996897e+01  -2.5266601e-02
   2.6999507e+01  -2.5310640e-02
   2.6999507e+01  -2.5310640e-02
   2.7016158e+01  -2.5586355e-02
   2.7016158e+01  -2.5586355e-02
   2.7035369e+01  -2.5805714e-02
   2.7035369e+01  -2.5805714e-02
   2.7054631e+01  -2.5948670e-02
   2.7054631e+01  -2.5948670e-02
   2.7073892e+01  -2.6001084e-02
   2.7073892e+01  -2.6001084e-02
   2.7093103e+01  -2.5966158e-02
   2.7093103e+01  -2.5966158e-02
   2.7112365e+01  -2.5868374e-02
   2.7112365e+01  -2.5868374e-02
   2.7131626e+01  -2.5685616e-02
   2.7131626e+01  -2.5685616e-02
   2.7150837e+01  -2.5409163e-02
   2.7150837e+01  -2.5409163e-02
   2.7155862e+01  -2.5310640e-02
   2.7155862e+01  -2.5310640e-02
   2.7170099e+01  -2.5032759e-02
   2.7170099e+01  -2.5032759e-02
   2.7189310e+01  -2.4578670e-02
   2.7189310e+01  -2.4578670e-02
   2.7208571e+01  -2.4022857e-02
   2.7208571e+01  -2.4022857e-02
   2.7227833e+01  -2.3336207e-02
   2.7227833e+01  -2.3336207e-02
   2.7247044e+01  -2.2570887e-02
   2.7247044e+01  -2.2570887e-02
   2.7266305e+01  -2.1757586e-02
   2.7266305e+01  -2.1757586e-02
   2.7285567e+01  -2.0859803e-02
   2.7285567e+01  -2.0859803e-02
   2.7292167e+01  -2.0500000e-02
   2.7292167e+01  -2.0500000e-02
   2.7304778e+01  -1.9829064e-02
   2.7304778e+01  -1.9829064e-02
   2.7324039e+01  -1.8744286e-02
   2.7324039e+01  -1.8744286e-02
   2.7343251e+01  -1.7620197e-02
   2.7343251e+01  -1.7620197e-02
   2.7362512e+01  -1.6450985e-02
   2.7362512e+01  -1.6450985e-02
   2.7373251e+01  -1.5689212e-02
   2.7373251e+01  -1.5689212e-02
   2.7381773e+01  -1.5080837e-02
   2.7381773e+01  -1.5080837e-02
   2.7400985e+01  -1.3707291e-02
   2.7400985e+01  -1.3707291e-02
   2.7420246e+01  -1.2368079e-02
   2.7420246e+01  -1.2368079e-02
   2.7439409e+01  -1.0878522e-02
   2.7439409e+01  -1.0878522e-02
   2.7439507e+01  -1.0873103e-02
   2.7439507e+01  -1.0873103e-02
   2.7458719e+01  -9.2893103e-03
   2.7458719e+01  -9.2893103e-03
   2.7477980e+01  -7.7934975e-03
   2.7477980e+01  -7.7934975e-03
   2.7497192e+01  -6.1627094e-03
   2.7497192e+01  -6.1627094e-03
   2.7498227e+01  -6.0678818e-03
   2.7498227e+01  -6.0678818e-03
   2.7516453e+01  -4.4339015e-03
   2.7516453e+01  -4.4339015e-03
   2.7535714e+01  -2.8457192e-03
   2.7535714e+01  -2.8457192e-03
   2.7553103e+01  -1.2572414e-03
   2.7553103e+01  -1.2572414e-03
   2.7554926e+01  -1.0768128e-03
   2.7554926e+01  -1.0768128e-03
   2.7574187e+01   6.9840887e-04
   2.7574187e+01   6.9840887e-04
   2.7593448e+01   2.3294631e-03
   2.7593448e+01   2.3294631e-03
   2.7606355e+01   3.5535616e-03
   2.7606355e+01   3.5535616e-03
   2.7612660e+01   4.1682512e-03
   2.7612660e+01   4.1682512e-03
   2.7631921e+01   5.9061576e-03
   2.7631921e+01   5.9061576e-03
   2.7651182e+01   7.5517734e-03
   2.7651182e+01   7.5517734e-03
   2.7659704e+01   8.3642365e-03
   2.7659704e+01   8.3642365e-03
   2.7670394e+01   9.3714778e-03
   2.7670394e+01   9.3714778e-03
   2.7689655e+01   1.1025419e-02
   2.7689655e+01   1.1025419e-02
   2.7708867e+01   1.2628867e-02
   2.7708867e+01   1.2628867e-02
   2.7714877e+01   1.3174877e-02
   2.7714877e+01   1.3174877e-02
   2.7728128e+01   1.4349655e-02
   2.7728128e+01   1.4349655e-02
   2.7747389e+01   1.5890246e-02
   2.7747389e+01   1.5890246e-02
   2.7766601e+01   1.7343645e-02
   2.7766601e+01   1.7343645e-02
   2.7774532e+01   1.7985665e-02
   2.7774532e+01   1.7985665e-02
   2.7785862e+01   1.8889409e-02
   2.7785862e+01   1.8889409e-02
   2.7805123e+01   2.0274729e-02
   2.7805123e+01   2.0274729e-02
   2.7824335e+01   2.1511133e-02
   2.7824335e+01   2.1511133e-02
   2.7843596e+01   2.2696650e-02
   2.7843596e+01   2.2696650e-02
   2.7845172e+01   2.2796453e-02
   2.7845172e+01   2.2796453e-02
   2.7862808e+01   2.3838818e-02
   2.7862808e+01   2.3838818e-02
   2.7882069e+01   2.4871330e-02
   2.7882069e+01   2.4871330e-02
   2.7901330e+01   2.5760690e-02
   2.7901330e+01   2.5760690e-02
   2.7920542e+01   2.6499458e-02
   2.7920542e+01   2.6499458e-02
   2.7939803e+01   2.7103251e-02
   2.7939803e+01   2.7103251e-02
   2.7959064e+01   2.7581429e-02
   2.7959064e+01   2.7581429e-02
   2.7960493e+01   2.7607241e-02
   2.7960493e+01   2.7607241e-02
   2.7978276e+01   2.7917635e-02
   2.7978276e+01   2.7917635e-02
   2.7997537e+01   2.8131675e-02
   2.7997537e+01   2.8131675e-02
   2.8016798e+01   2.8208719e-02
   2.8016798e+01   2.8208719e-02
   2.8036010e+01   2.8156453e-02
   2.8036010e+01   2.8156453e-02
   2.8055271e+01   2.8008473e-02
   2.8055271e+01   2.8008473e-02
   2.8074483e+01   2.7730591e-02
   2.8074483e+01   2.7730591e-02
   2.8079951e+01   2.7607241e-02
   2.8079951e+01   2.7607241e-02
   2.8093744e+01   2.7299704e-02
   2.8093744e+01   2.7299704e-02
   2.8113005e+01   2.6759015e-02
   2.8113005e+01   2.6759015e-02
   2.8132217e+01   2.6042562e-02
   2.8132217e+01   2.6042562e-02
   2.8151478e+01   2.5171823e-02
   2.8151478e+01   2.5171823e-02
   2.8170739e+01   2.4241823e-02
   2.8170739e+01   2.4241823e-02
   2.8189951e+01   2.3227340e-02
   2.8189951e+01   2.3227340e-02
   2.8196798e+01   2.2796453e-02
   2.8196798e+01   2.2796453e-02
   2.8209212e+01   2.2028374e-02
   2.8209212e+01   2.2028374e-02
   2.8228424e+01   2.0781379e-02
   2.8228424e+01   2.0781379e-02
   2.8247685e+01   1.9524828e-02
   2.8247685e+01   1.9524828e-02
   2.8266946e+01   1.8167685e-02
   2.8266946e+01   1.8167685e-02
   2.8269113e+01   1.7985665e-02
   2.8269113e+01   1.7985665e-02
   2.8286158e+01   1.6647488e-02
   2.8286158e+01   1.6647488e-02
   2.8305419e+01   1.5170591e-02
   2.8305419e+01   1.5170591e-02
   2.8324680e+01   1.3661527e-02
   2.8324680e+01   1.3661527e-02
   2.8330049e+01   1.3174877e-02
   2.8330049e+01   1.3174877e-02
   2.8343892e+01   1.1957537e-02
   2.8343892e+01   1.1957537e-02
   2.8363153e+01   1.0356995e-02
   2.8363153e+01   1.0356995e-02
   2.8382365e+01   8.7180296e-03
   2.8382365e+01   8.7180296e-03
   2.8386059e+01   8.3642365e-03
   2.8386059e+01   8.3642365e-03
   2.8401626e+01   6.9381281e-03
   2.8401626e+01   6.9381281e-03
   2.8420887e+01   5.3237931e-03
   2.8420887e+01   5.3237931e-03
   2.8440099e+01   3.6196256e-03
   2.8440099e+01   3.6196256e-03
   2.8440788e+01   3.5535616e-03
   2.8440788e+01   3.5535616e-03
   2.8459360e+01   1.8449901e-03
   2.8459360e+01   1.8449901e-03
   2.8478621e+01   2.5386995e-04
   2.8478621e+01   2.5386995e-04
   2.8495714e+01  -1.2572414e-03
   2.8495714e+01  -1.2572414e-03
   2.8497833e+01  -1.4539655e-03
   2.8497833e+01  -1.4539655e-03
   2.8517094e+01  -3.1466798e-03
   2.8517094e+01  -3.1466798e-03
   2.8536305e+01  -4.6764335e-03
   2.8536305e+01  -4.6764335e-03
   2.8553005e+01  -6.0678818e-03
   2.8553005e+01  -6.0678818e-03
   2.8555567e+01  -6.2947291e-03
   2.8555567e+01  -6.2947291e-03
   2.8574828e+01  -7.8740887e-03
   2.8574828e+01  -7.8740887e-03
   2.8594039e+01  -9.3067980e-03
   2.8594039e+01  -9.3067980e-03
   2.8613300e+01  -1.0741576e-02
   2.8613300e+01  -1.0741576e-02
   2.8615025e+01  -1.0878522e-02
   2.8615025e+01  -1.0878522e-02
   2.8632562e+01  -1.2204384e-02
   2.8632562e+01  -1.2204384e-02
   2.8651773e+01  -1.3526552e-02
   2.8651773e+01  -1.3526552e-02
   2.8671034e+01  -1.4772217e-02
   2.8671034e+01  -1.4772217e-02
   2.8684975e+01  -1.5689212e-02
   2.8684975e+01  -1.5689212e-02
   2.8690246e+01  -1.6046404e-02
   2.8690246e+01  -1.6046404e-02
   2.8709507e+01  -1.7232463e-02
   2.8709507e+01  -1.7232463e-02
   2.8728768e+01  -1.8322365e-02
   2.8728768e+01  -1.8322365e-02
   2.8747980e+01  -1.9319212e-02
   2.8747980e+01  -1.9319212e-02
   2.8767241e+01  -2.0273448e-02
   2.8767241e+01  -2.0273448e-02
   2.8772020e+01  -2.0500000e-02
   2.8772020e+01  -2.0500000e-02
   2.8786502e+01  -2.1171084e-02
   2.8786502e+01  -2.1171084e-02
   2.8805714e+01  -2.1961921e-02
   2.8805714e+01  -2.1961921e-02
   2.8824975e+01  -2.2707438e-02
   2.8824975e+01  -2.2707438e-02
   2.8844236e+01  -2.3376897e-02
   2.8844236e+01  -2.3376897e-02
   2.8863448e+01  -2.3937980e-02
   2.8863448e+01  -2.3937980e-02
   2.8882709e+01  -2.4392660e-02
   2.8882709e+01  -2.4392660e-02
   2.8901921e+01  -2.4748818e-02
   2.8901921e+01  -2.4748818e-02
   2.8921182e+01  -2.5008522e-02
   2.8921182e+01  -2.5008522e-02
   2.8940443e+01  -2.5192611e-02
   2.8940443e+01  -2.5192611e-02
   2.8959655e+01  -2.5276158e-02
   2.8959655e+01  -2.5276158e-02
   2.8978916e+01  -2.5255764e-02
   2.8978916e+01  -2.5255764e-02
   2.8998177e+01  -2.5167635e-02
   2.8998177e+01  -2.5167635e-02
   2.9017389e+01  -2.4993103e-02
   2.9017389e+01  -2.4993103e-02
   2.9036650e+01  -2.4725025e-02
   2.9036650e+01  -2.4725025e-02
   2.9055862e+01  -2.4370493e-02
   2.9055862e+01  -2.4370493e-02
   2.9075123e+01  -2.3909951e-02
   2.9075123e+01  -2.3909951e-02
   2.9094384e+01  -2.3316256e-02
   2.9094384e+01  -2.3316256e-02
   2.9113596e+01  -2.2636502e-02
   2.9113596e+01  -2.2636502e-02
   2.9132857e+01  -2.1917143e-02
   2.9132857e+01  -2.1917143e-02
   2.9152118e+01  -2.1124680e-02
   2.9152118e+01  -2.1124680e-02
   2.9165567e+01  -2.0500000e-02
   2.9165567e+01  -2.0500000e-02
   2.9171330e+01  -2.0228670e-02
   2.9171330e+01  -2.0228670e-02
   2.9190591e+01  -1.9242118e-02
   2.9190591e+01  -1.9242118e-02
   2.9209803e+01  -1.8189064e-02
   2.9209803e+01  -1.8189064e-02
   2.9229064e+01  -1.7115764e-02
   2.9229064e+01  -1.7115764e-02
   2.9248325e+01  -1.5955369e-02
   2.9248325e+01  -1.5955369e-02
   2.9252069e+01  -1.5689212e-02
   2.9252069e+01  -1.5689212e-02
   2.9267537e+01  -1.4629507e-02
   2.9267537e+01  -1.4629507e-02
   2.9286798e+01  -1.3311034e-02
   2.9286798e+01  -1.3311034e-02
   2.9306059e+01  -1.2012069e-02
   2.9306059e+01  -1.2012069e-02
   2.9320640e+01  -1.0878522e-02
   2.9320640e+01  -1.0878522e-02
   2.9325271e+01  -1.0505813e-02
   2.9325271e+01  -1.0505813e-02
   2.9344532e+01  -8.9897044e-03
   2.9344532e+01  -8.9897044e-03
   2.9363744e+01  -7.5519704e-03
   2.9363744e+01  -7.5519704e-03
   2.9381478e+01  -6.0678818e-03
   2.9381478e+01  -6.0678818e-03
   2.9383005e+01  -5.9307882e-03
   2.9383005e+01  -5.9307882e-03
   2.9402266e+01  -4.2709458e-03
   2.9402266e+01  -4.2709458e-03
   2.9421478e+01  -2.7341429e-03
   2.9421478e+01  -2.7341429e-03
   2.9438079e+01  -1.2572414e-03
   2.9438079e+01  -1.2572414e-03
   2.9440739e+01  -1.0085468e-03
   2.9440739e+01  -1.0085468e-03
   2.9460000e+01   7.1030049e-04
   2.9460000e+01   7.1030049e-04
   2.9479212e+01   2.2927586e-03
   2.9479212e+01   2.2927586e-03
   2.9492956e+01   3.5535616e-03
   2.9492956e+01   3.5535616e-03
   2.9498473e+01   4.0737044e-03
   2.9498473e+01   4.0737044e-03
   2.9517734e+01   5.7762562e-03
   2.9517734e+01   5.7762562e-03
   2.9536946e+01   7.3590148e-03
   2.9536946e+01   7.3590148e-03
   2.9547980e+01   8.3642365e-03
   2.9547980e+01   8.3642365e-03
   2.9556207e+01   9.1205911e-03
   2.9556207e+01   9.1205911e-03
   2.9575419e+01   1.0755025e-02
   2.9575419e+01   1.0755025e-02
   2.9594680e+01   1.2276108e-02
   2.9594680e+01   1.2276108e-02
   2.9605123e+01   1.3174877e-02
   2.9605123e+01   1.3174877e-02
   2.9613941e+01   1.3939015e-02
   2.9613941e+01   1.3939015e-02
   2.9633153e+01   1.5465074e-02
   2.9633153e+01   1.5465074e-02
   2.9652414e+01   1.6846847e-02
   2.9652414e+01   1.6846847e-02
   2.9667734e+01   1.7985665e-02
   2.9667734e+01   1.7985665e-02
   2.9671675e+01   1.8286355e-02
   2.9671675e+01   1.8286355e-02
   2.9690887e+01   1.9653990e-02
   2.9690887e+01   1.9653990e-02
   2.9710148e+01   2.0868276e-02
   2.9710148e+01   2.0868276e-02
   2.9729360e+01   2.1980197e-02
   2.9729360e+01   2.1980197e-02
   2.9744138e+01   2.2796453e-02
   2.9744138e+01   2.2796453e-02
   2.9748621e+01   2.3051182e-02
   2.9748621e+01   2.3051182e-02
   2.9767882e+01   2.4025419e-02
   2.9767882e+01   2.4025419e-02
   2.9787094e+01   2.4923448e-02
   2.9787094e+01   2.4923448e-02
   2.9806355e+01   2.5690542e-02
   2.9806355e+01   2.5690542e-02
   2.9825616e+01   2.6304187e-02
   2.9825616e+01   2.6304187e-02
   2.9844828e+01   2.6772217e-02
   2.9844828e+01   2.6772217e-02
   2.9864089e+01   2.7098719e-02
   2.9864089e+01   2.7098719e-02
   2.9883350e+01   2.7296897e-02
   2.9883350e+01   2.7296897e-02
   2.9902562e+01   2.7348276e-02
   2.9902562e+01   2.7348276e-02
   2.9921823e+01   2.7265320e-02
   2.9921823e+01   2.7265320e-02
   2.9941034e+01   2.7063054e-02
   2.9941034e+01   2.7063054e-02
   2.9960296e+01   2.6728177e-02
   2.9960296e+01   2.6728177e-02
   2.9979557e+01   2.6234138e-02
   2.9979557e+01   2.6234138e-02
   2.9998768e+01   2.5551626e-02
   2.9998768e+01   2.5551626e-02
   3.0018030e+01   2.4767685e-02
   3.0018030e+01   2.4767685e-02
   3.0037291e+01   2.3925123e-02
   3.0037291e+01   2.3925123e-02
   3.0056502e+01   2.2987192e-02
   3.0056502e+01   2.2987192e-02
   3.0059754e+01   2.2796453e-02
   3.0059754e+01   2.2796453e-02
   3.0075764e+01   2.1893005e-02
   3.0075764e+01   2.1893005e-02
   3.0094975e+01   2.0732906e-02
   3.0094975e+01   2.0732906e-02
   3.0114236e+01   1.9549754e-02
   3.0114236e+01   1.9549754e-02
   3.0133498e+01   1.8291478e-02
   3.0133498e+01   1.8291478e-02
   3.0137438e+01   1.7985665e-02
   3.0137438e+01   1.7985665e-02
   3.0152709e+01   1.6844828e-02
   3.0152709e+01   1.6844828e-02
   3.0171970e+01   1.5422512e-02
   3.0171970e+01   1.5422512e-02
   3.0191232e+01   1.4019163e-02
   3.0191232e+01   1.4019163e-02
   3.0201133e+01   1.3174877e-02
   3.0201133e+01   1.3174877e-02
   3.0210443e+01   1.2383990e-02
   3.0210443e+01   1.2383990e-02
   3.0229704e+01   1.0814187e-02
   3.0229704e+01   1.0814187e-02
   3.0248916e+01   9.3078818e-03
   3.0248916e+01   9.3078818e-03
   3.0259557e+01   8.3642365e-03
   3.0259557e+01   8.3642365e-03
   3.0268177e+01   7.5896552e-03
   3.0268177e+01   7.5896552e-03
   3.0287438e+01   5.9670936e-03
   3.0287438e+01   5.9670936e-03
   3.0306650e+01   4.4167980e-03
   3.0306650e+01   4.4167980e-03
   3.0316207e+01   3.5535616e-03
   3.0316207e+01   3.5535616e-03
   3.0325911e+01   2.6775468e-03
   3.0325911e+01   2.6775468e-03
   3.0345172e+01   1.0714532e-03
   3.0345172e+01   1.0714532e-03
   3.0364384e+01  -4.5624729e-04
   3.0364384e+01  -4.5624729e-04
   3.0373448e+01  -1.2572414e-03
   3.0373448e+01  -1.2572414e-03
   3.0383645e+01  -2.1535123e-03
   3.0383645e+01  -2.1535123e-03
   3.0402857e+01  -3.7138030e-03
   3.0402857e+01  -3.7138030e-03
   3.0422118e+01  -5.1810345e-03
   3.0422118e+01  -5.1810345e-03
   3.0432808e+01  -6.0678818e-03
   3.0432808e+01  -6.0678818e-03
   3.0441379e+01  -6.7797537e-03
   3.0441379e+01  -6.7797537e-03
   3.0460591e+01  -8.2603448e-03
   3.0460591e+01  -8.2603448e-03
   3.0479852e+01  -9.6256650e-03
   3.0479852e+01  -9.6256650e-03
   3.0497143e+01  -1.0878522e-02
   3.0497143e+01  -1.0878522e-02
   3.0499113e+01  -1.1028128e-02
   3.0499113e+01  -1.1028128e-02
   3.0518325e+01  -1.2391281e-02
   3.0518325e+01  -1.2391281e-02
   3.0537586e+01  -1.3632414e-02
   3.0537586e+01  -1.3632414e-02
   3.0556798e+01  -1.4806305e-02
   3.0556798e+01  -1.4806305e-02
   3.0571182e+01  -1.5689212e-02
   3.0571182e+01  -1.5689212e-02
   3.0576059e+01  -1.5997783e-02
   3.0576059e+01  -1.5997783e-02
   3.0595320e+01  -1.7106946e-02
   3.0595320e+01  -1.7106946e-02
   3.0614532e+01  -1.8135911e-02
   3.0614532e+01  -1.8135911e-02
   3.0633793e+01  -1.9072414e-02
   3.0633793e+01  -1.9072414e-02
   3.0653054e+01  -1.9939606e-02
   3.0653054e+01  -1.9939606e-02
   3.0666108e+01  -2.0500000e-02
   3.0666108e+01  -2.0500000e-02
   3.0672266e+01  -2.0768670e-02
   3.0672266e+01  -2.0768670e-02
   3.0691527e+01  -2.1486995e-02
   3.0691527e+01  -2.1486995e-02
   3.0710788e+01  -2.2136946e-02
   3.0710788e+01  -2.2136946e-02
   3.0730000e+01  -2.2753399e-02
   3.0730000e+01  -2.2753399e-02
   3.0749261e+01  -2.3301281e-02
   3.0749261e+01  -2.3301281e-02
   3.0768473e+01  -2.3744483e-02
   3.0768473e+01  -2.3744483e-02
   3.0787734e+01  -2.4077143e-02
   3.0787734e+01  -2.4077143e-02
   3.0806995e+01  -2.4303399e-02
   3.0806995e+01  -2.4303399e-02
   3.0826207e+01  -2.4435369e-02
   3.0826207e+01  -2.4435369e-02
   3.0845468e+01  -2.4466059e-02
   3.0845468e+01  -2.4466059e-02
   3.0864729e+01  -2.4406453e-02
   3.0864729e+01  -2.4406453e-02
   3.0883941e+01  -2.4264778e-02
   3.0883941e+01  -2.4264778e-02
   3.0903202e+01  -2.4026355e-02
   3.0903202e+01  -2.4026355e-02
   3.0922414e+01  -2.3670788e-02
   3.0922414e+01  -2.3670788e-02
   3.0941675e+01  -2.3185419e-02
   3.0941675e+01  -2.3185419e-02
   3.0960936e+01  -2.2621823e-02
   3.0960936e+01  -2.2621823e-02
   3.0980148e+01  -2.2019901e-02
   3.0980148e+01  -2.2019901e-02
   3.0999409e+01  -2.1368374e-02
   3.0999409e+01  -2.1368374e-02
   3.1018670e+01  -2.0625961e-02
   3.1018670e+01  -2.0625961e-02
   3.1021478e+01  -2.0500000e-02
   3.1021478e+01  -2.0500000e-02
   3.1037882e+01  -1.9797241e-02
   3.1037882e+01  -1.9797241e-02
   3.1057143e+01  -1.8888473e-02
   3.1057143e+01  -1.8888473e-02
   3.1076355e+01  -1.7909852e-02
   3.1076355e+01  -1.7909852e-02
   3.1095616e+01  -1.6901970e-02
   3.1095616e+01  -1.6901970e-02
   3.1114877e+01  -1.5802512e-02
   3.1114877e+01  -1.5802512e-02
   3.1116552e+01  -1.5689212e-02
   3.1116552e+01  -1.5689212e-02
   3.1134089e+01  -1.4567586e-02
   3.1134089e+01  -1.4567586e-02
   3.1153350e+01  -1.3327783e-02
   3.1153350e+01  -1.3327783e-02
   3.1172611e+01  -1.2098670e-02
   3.1172611e+01  -1.2098670e-02
   3.1189655e+01  -1.0878522e-02
   3.1189655e+01  -1.0878522e-02
   3.1191823e+01  -1.0712956e-02
   3.1191823e+01  -1.0712956e-02
   3.1211084e+01  -9.2766995e-03
   3.1211084e+01  -9.2766995e-03
   3.1230296e+01  -7.8908374e-03
   3.1230296e+01  -7.8908374e-03
   3.1249557e+01  -6.4421182e-03
   3.1249557e+01  -6.4421182e-03
   3.1253892e+01  -6.0678818e-03
   3.1253892e+01  -6.0678818e-03
   3.1268818e+01  -4.8311675e-03
   3.1268818e+01  -4.8311675e-03
   3.1288030e+01  -3.3185911e-03
   3.1288030e+01  -3.3185911e-03
   3.1307291e+01  -1.7933892e-03
   3.1307291e+01  -1.7933892e-03
   3.1313251e+01  -1.2572414e-03
   3.1313251e+01  -1.2572414e-03
   3.1326552e+01  -8.9664039e-05
   3.1326552e+01  -8.9664039e-05
   3.1345764e+01   1.4826650e-03
   3.1345764e+01   1.4826650e-03
   3.1365025e+01   3.0571970e-03
   3.1365025e+01   3.0571970e-03
   3.1370443e+01   3.5535616e-03
   3.1370443e+01   3.5535616e-03
   3.1384286e+01   4.7854384e-03
   3.1384286e+01   4.7854384e-03
   3.1403498e+01   6.3574877e-03
   3.1403498e+01   6.3574877e-03
   3.1422759e+01   7.9266995e-03
   3.1422759e+01   7.9266995e-03
   3.1427586e+01   8.3642365e-03
   3.1427586e+01   8.3642365e-03
   3.1441970e+01   9.6159113e-03
   3.1441970e+01   9.6159113e-03
   3.1461232e+01   1.1141429e-02
   3.1461232e+01   1.1141429e-02
   3.1480493e+01   1.2619507e-02
   3.1480493e+01   1.2619507e-02
   3.1487094e+01   1.3174877e-02
   3.1487094e+01   1.3174877e-02
   3.1499704e+01   1.4206650e-02
   3.1499704e+01   1.4206650e-02
   3.1518966e+01   1.5641429e-02
   3.1518966e+01   1.5641429e-02
   3.1538227e+01   1.6954926e-02
   3.1538227e+01   1.6954926e-02
   3.1552956e+01   1.7985665e-02
   3.1552956e+01   1.7985665e-02
   3.1557438e+01   1.8311724e-02
   3.1557438e+01   1.8311724e-02
   3.1576700e+01   1.9595123e-02
   3.1576700e+01   1.9595123e-02
   3.1595911e+01   2.0742167e-02
   3.1595911e+01   2.0742167e-02
   3.1615172e+01   2.1770690e-02
   3.1615172e+01   2.1770690e-02
   3.1634433e+01   2.2736256e-02
   3.1634433e+01   2.2736256e-02
   3.1635714e+01   2.2796453e-02
   3.1635714e+01   2.2796453e-02
   3.1653645e+01   2.3605369e-02
   3.1653645e+01   2.3605369e-02
   3.1672906e+01   2.4389212e-02
   3.1672906e+01   2.4389212e-02
   3.1692167e+01   2.5108719e-02
   3.1692167e+01   2.5108719e-02
   3.1711379e+01   2.5697291e-02
   3.1711379e+01   2.5697291e-02
   3.1730640e+01   2.6124039e-02
   3.1730640e+01   2.6124039e-02
   3.1749852e+01   2.6418571e-02
   3.1749852e+01   2.6418571e-02
   3.1769113e+01   2.6540394e-02
   3.1769113e+01   2.6540394e-02
   3.1788374e+01   2.6491675e-02
   3.1788374e+01   2.6491675e-02
   3.1807586e+01   2.6336059e-02
   3.1807586e+01   2.6336059e-02
   3.1826847e+01   2.6009852e-02
   3.1826847e+01   2.6009852e-02
   3.1846108e+01   2.5485123e-02
   3.1846108e+01   2.5485123e-02
   3.1865320e+01   2.4843892e-02
   3.1865320e+01   2.4843892e-02
   3.1884581e+01   2.4154581e-02
   3.1884581e+01   2.4154581e-02
   3.1903842e+01   2.3382660e-02
   3.1903842e+01   2.3382660e-02
   3.1916650e+01   2.2796453e-02
   3.1916650e+01   2.2796453e-02
   3.1923054e+01   2.2497980e-02
   3.1923054e+01   2.2497980e-02
   3.1942315e+01   2.1488522e-02
   3.1942315e+01   2.1488522e-02
   3.1961527e+01   2.0388621e-02
   3.1961527e+01   2.0388621e-02
   3.1980788e+01   1.9267438e-02
   3.1980788e+01   1.9267438e-02
   3.2000049e+01   1.8036305e-02
   3.2000049e+01   1.8036305e-02
   3.2000690e+01   1.7985665e-02
   3.2000690e+01   1.7985665e-02
   3.2019261e+01   1.6669064e-02
   3.2019261e+01   1.6669064e-02
   3.2038522e+01   1.5308177e-02
   3.2038522e+01   1.5308177e-02
   3.2057783e+01   1.3951182e-02
   3.2057783e+01   1.3951182e-02
   3.2067192e+01   1.3174877e-02
   3.2067192e+01   1.3174877e-02
   3.2076995e+01   1.2370197e-02
   3.2076995e+01   1.2370197e-02
   3.2096256e+01   1.0846453e-02
   3.2096256e+01   1.0846453e-02
   3.2115468e+01   9.3879310e-03
   3.2115468e+01   9.3879310e-03
   3.2127389e+01   8.3642365e-03
   3.2127389e+01   8.3642365e-03
   3.2134729e+01   7.7220690e-03
   3.2134729e+01   7.7220690e-03
   3.2153990e+01   6.1274384e-03
   3.2153990e+01   6.1274384e-03
   3.2173202e+01   4.6257094e-03
   3.2173202e+01   4.6257094e-03
   3.2185517e+01   3.5535616e-03
   3.2185517e+01   3.5535616e-03
   3.2192463e+01   2.9390148e-03
   3.2192463e+01   2.9390148e-03
   3.2211724e+01   1.3406995e-03
   3.2211724e+01   1.3406995e-03
   3.2230936e+01  -1.4354335e-04
   3.2230936e+01  -1.4354335e-04
   3.2244138e+01  -1.2572414e-03
   3.2244138e+01  -1.2572414e-03
   3.2250197e+01  -1.7792956e-03
   3.2250197e+01  -1.7792956e-03
   3.2269409e+01  -3.3375320e-03
   3.2269409e+01  -3.3375320e-03
   3.2288670e+01  -4.7711232e-03
   3.2288670e+01  -4.7711232e-03
   3.2305320e+01  -6.0678818e-03
   3.2305320e+01  -6.0678818e-03
   3.2307931e+01  -6.2794581e-03
   3.2307931e+01  -6.2794581e-03
   3.2327143e+01  -7.7528079e-03
   3.2327143e+01  -7.7528079e-03
   3.2346404e+01  -9.0996552e-03
   3.2346404e+01  -9.0996552e-03
   3.2365665e+01  -1.0405074e-02
   3.2365665e+01  -1.0405074e-02
   3.2372167e+01  -1.0878522e-02
   3.2372167e+01  -1.0878522e-02
   3.2384877e+01  -1.1776897e-02
   3.2384877e+01  -1.1776897e-02
   3.2404138e+01  -1.3036355e-02
   3.2404138e+01  -1.3036355e-02
   3.2423350e+01  -1.4198621e-02
   3.2423350e+01  -1.4198621e-02
   3.2442611e+01  -1.5318818e-02
   3.2442611e+01  -1.5318818e-02
   3.2448966e+01  -1.5689212e-02
   3.2448966e+01  -1.5689212e-02
   3.2461872e+01  -1.6428227e-02
   3.2461872e+01  -1.6428227e-02
   3.2481084e+01  -1.7442414e-02
   3.2481084e+01  -1.7442414e-02
   3.2500345e+01  -1.8383892e-02
   3.2500345e+01  -1.8383892e-02
   3.2519606e+01  -1.9232906e-02
   3.2519606e+01  -1.9232906e-02
   3.2538818e+01  -2.0011872e-02
   3.2538818e+01  -2.0011872e-02
   3.2551773e+01  -2.0500000e-02
   3.2551773e+01  -2.0500000e-02
   3.2558079e+01  -2.0739901e-02
   3.2558079e+01  -2.0739901e-02
   3.2577340e+01  -2.1362512e-02
   3.2577340e+01  -2.1362512e-02
   3.2596552e+01  -2.1906010e-02
   3.2596552e+01  -2.1906010e-02
   3.2615813e+01  -2.2410296e-02
   3.2615813e+01  -2.2410296e-02
   3.2635025e+01  -2.2876552e-02
   3.2635025e+01  -2.2876552e-02
   3.2654286e+01  -2.3267192e-02
   3.2654286e+01  -2.3267192e-02
   3.2673547e+01  -2.3550099e-02
   3.2673547e+01  -2.3550099e-02
   3.2692759e+01  -2.3726552e-02
   3.2692759e+01  -2.3726552e-02
   3.2712020e+01  -2.3778276e-02
   3.2712020e+01  -2.3778276e-02
   3.2731281e+01  -2.3716305e-02
   3.2731281e+01  -2.3716305e-02
   3.2750493e+01  -2.3559064e-02
   3.2750493e+01  -2.3559064e-02
   3.2769754e+01  -2.3273251e-02
   3.2769754e+01  -2.3273251e-02
   3.2788966e+01  -2.2880640e-02
   3.2788966e+01  -2.2880640e-02
   3.2808227e+01  -2.2432020e-02
   3.2808227e+01  -2.2432020e-02
   3.2827488e+01  -2.1944581e-02
   3.2827488e+01  -2.1944581e-02
   3.2846700e+01  -2.1409458e-02
   3.2846700e+01  -2.1409458e-02
   3.2865961e+01  -2.0792611e-02
   3.2865961e+01  -2.0792611e-02
   3.2873892e+01  -2.0500000e-02
   3.2873892e+01  -2.0500000e-02
   3.2885222e+01  -2.0085419e-02
   3.2885222e+01  -2.0085419e-02
   3.2904433e+01  -1.9301133e-02
   3.2904433e+01  -1.9301133e-02
   3.2923695e+01  -1.8421773e-02
   3.2923695e+01  -1.8421773e-02
   3.2942956e+01  -1.7507734e-02
   3.2942956e+01  -1.7507734e-02
   3.2962167e+01  -1.6539951e-02
   3.2962167e+01  -1.6539951e-02
   3.2977438e+01  -1.5689212e-02
   3.2977438e+01  -1.5689212e-02
   3.2981429e+01  -1.5459754e-02
   3.2981429e+01  -1.5459754e-02
   3.3000640e+01  -1.4303892e-02
   3.3000640e+01  -1.4303892e-02
   3.3019901e+01  -1.3122956e-02
   3.3019901e+01  -1.3122956e-02
   3.3039163e+01  -1.1937783e-02
   3.3039163e+01  -1.1937783e-02
   3.3054433e+01  -1.0878522e-02
   3.3054433e+01  -1.0878522e-02
   3.3058374e+01  -1.0593744e-02
   3.3058374e+01  -1.0593744e-02
   3.3077635e+01  -9.2203448e-03
   3.3077635e+01  -9.2203448e-03
   3.3096897e+01  -7.8866995e-03
   3.3096897e+01  -7.8866995e-03
   3.3116108e+01  -6.5039409e-03
   3.3116108e+01  -6.5039409e-03
   3.3121379e+01  -6.0678818e-03
   3.3121379e+01  -6.0678818e-03
   3.3135369e+01  -4.9484729e-03
   3.3135369e+01  -4.9484729e-03
   3.3154581e+01  -3.4786158e-03
   3.3154581e+01  -3.4786158e-03
   3.3173842e+01  -2.0382660e-03
   3.3173842e+01  -2.0382660e-03
   3.3183005e+01  -1.2572414e-03
   3.3183005e+01  -1.2572414e-03
   3.3193103e+01  -3.9664286e-04
   3.3193103e+01  -3.9664286e-04
   3.3212315e+01   1.1476453e-03
   3.3212315e+01   1.1476453e-03
   3.3231576e+01   2.6202906e-03
   3.3231576e+01   2.6202906e-03
   3.3242463e+01   3.5535616e-03
   3.3242463e+01   3.5535616e-03
   3.3250837e+01   4.2771823e-03
   3.3250837e+01   4.2771823e-03
   3.3270049e+01   5.8349754e-03
   3.3270049e+01   5.8349754e-03
   3.3289310e+01   7.2848768e-03
   3.3289310e+01   7.2848768e-03
   3.3302414e+01   8.3642365e-03
   3.3302414e+01   8.3642365e-03
   3.3308522e+01   8.8811330e-03
   3.3308522e+01   8.8811330e-03
   3.3327783e+01   1.0392512e-02
   3.3327783e+01   1.0392512e-02
   3.3347044e+01   1.1768867e-02
   3.3347044e+01   1.1768867e-02
   3.3366108e+01   1.3174877e-02
   3.3366108e+01   1.3174877e-02
   3.3366256e+01   1.3186749e-02
   3.3366256e+01   1.3186749e-02
   3.3385517e+01   1.4605665e-02
   3.3385517e+01   1.4605665e-02
   3.3404778e+01   1.5884975e-02
   3.3404778e+01   1.5884975e-02
   3.3423990e+01   1.7073842e-02
   3.3423990e+01   1.7073842e-02
   3.3438768e+01   1.7985665e-02
   3.3438768e+01   1.7985665e-02
   3.3443251e+01   1.8269754e-02
   3.3443251e+01   1.8269754e-02
   3.3462463e+01   1.9395616e-02
   3.3462463e+01   1.9395616e-02
   3.3481724e+01   2.0422414e-02
   3.3481724e+01   2.0422414e-02
   3.3500985e+01   2.1317192e-02
   3.3500985e+01   2.1317192e-02
   3.3520197e+01   2.2103547e-02
   3.3520197e+01   2.2103547e-02
   3.3539360e+01   2.2796453e-02
   3.3539360e+01   2.2796453e-02
   3.3539458e+01   2.2799113e-02
   3.3539458e+01   2.2799113e-02
   3.3558719e+01   2.3371970e-02
   3.3558719e+01   2.3371970e-02
   3.3577931e+01   2.3818719e-02
   3.3577931e+01   2.3818719e-02
   3.3597192e+01   2.4172956e-02
   3.3597192e+01   2.4172956e-02
   3.3616404e+01   2.4443202e-02
   3.3616404e+01   2.4443202e-02
   3.3635665e+01   2.4639212e-02
   3.3635665e+01   2.4639212e-02
   3.3654926e+01   2.4718030e-02
   3.3654926e+01   2.4718030e-02
   3.3674138e+01   2.4682660e-02
   3.3674138e+01   2.4682660e-02
   3.3693399e+01   2.4573744e-02
   3.3693399e+01   2.4573744e-02
   3.3712660e+01   2.4376404e-02
   3.3712660e+01   2.4376404e-02
   3.3731872e+01   2.4095271e-02
   3.3731872e+01   2.4095271e-02
   3.3751133e+01   2.3729606e-02
   3.3751133e+01   2.3729606e-02
   3.3770394e+01   2.3261429e-02
   3.3770394e+01   2.3261429e-02
   3.3785172e+01   2.2796453e-02
   3.3785172e+01   2.2796453e-02
   3.3789606e+01   2.2654187e-02
   3.3789606e+01   2.2654187e-02
   3.3808867e+01   2.1951576e-02
   3.3808867e+01   2.1951576e-02
   3.3828079e+01   2.1103892e-02
   3.3828079e+01   2.1103892e-02
   3.3847340e+01   2.0151379e-02
   3.3847340e+01   2.0151379e-02
   3.3866601e+01   1.9161773e-02
   3.3866601e+01   1.9161773e-02
   3.3885813e+01   1.8078424e-02
   3.3885813e+01   1.8078424e-02
   3.3887192e+01   1.7985665e-02
   3.3887192e+01   1.7985665e-02
   3.3905074e+01   1.6848621e-02
   3.3905074e+01   1.6848621e-02
   3.3924335e+01   1.5597685e-02
   3.3924335e+01   1.5597685e-02
   3.3943547e+01   1.4357685e-02
   3.3943547e+01   1.4357685e-02
   3.3960049e+01   1.3174877e-02
   3.3960049e+01   1.3174877e-02
   3.3962808e+01   1.2968325e-02
   3.3962808e+01   1.2968325e-02
   3.3982020e+01   1.1534286e-02
   3.3982020e+01   1.1534286e-02
   3.4001281e+01   1.0144138e-02
   3.4001281e+01   1.0144138e-02
   3.4020542e+01   8.7144828e-03
   3.4020542e+01   8.7144828e-03
   3.4024680e+01   8.3642365e-03
   3.4024680e+01   8.3642365e-03
   3.4039754e+01   7.1367488e-03
   3.4039754e+01   7.1367488e-03
   3.4059015e+01   5.6594089e-03
   3.4059015e+01   5.6594089e-03
   3.4078276e+01   4.2146404e-03
   3.4078276e+01   4.2146404e-03
   3.4086010e+01   3.5535616e-03
   3.4086010e+01   3.5535616e-03
   3.4097488e+01   2.5915172e-03
   3.4097488e+01   2.5915172e-03
   3.4116749e+01   1.0818768e-03
   3.4116749e+01   1.0818768e-03
   3.4135961e+01  -3.4951675e-04
   3.4135961e+01  -3.4951675e-04
   3.4147044e+01  -1.2572414e-03
   3.4147044e+01  -1.2572414e-03
   3.4155222e+01  -1.9350591e-03
   3.4155222e+01  -1.9350591e-03
   3.4174483e+01  -3.4237094e-03
   3.4174483e+01  -3.4237094e-03
   3.4193695e+01  -4.8037143e-03
   3.4193695e+01  -4.8037143e-03
   3.4210690e+01  -6.0678818e-03
   3.4210690e+01  -6.0678818e-03
   3.4212956e+01  -6.2444828e-03
   3.4212956e+01  -6.2444828e-03
   3.4232217e+01  -7.6573892e-03
   3.4232217e+01  -7.6573892e-03
   3.4251429e+01  -8.9563547e-03
   3.4251429e+01  -8.9563547e-03
   3.4270690e+01  -1.0200887e-02
   3.4270690e+01  -1.0200887e-02
   3.4280690e+01  -1.0878522e-02
   3.4280690e+01  -1.0878522e-02
   3.4289901e+01  -1.1501478e-02
   3.4289901e+01  -1.1501478e-02
   3.4309163e+01  -1.2715271e-02
   3.4309163e+01  -1.2715271e-02
   3.4328424e+01  -1.3833990e-02
   3.4328424e+01  -1.3833990e-02
   3.4347635e+01  -1.4888522e-02
   3.4347635e+01  -1.4888522e-02
   3.4362414e+01  -1.5689212e-02
   3.4362414e+01  -1.5689212e-02
   3.4366897e+01  -1.5939655e-02
   3.4366897e+01  -1.5939655e-02
   3.4386158e+01  -1.6903005e-02
   3.4386158e+01  -1.6903005e-02
   3.4405369e+01  -1.7806946e-02
   3.4405369e+01  -1.7806946e-02
   3.4424631e+01  -1.8635813e-02
   3.4424631e+01  -1.8635813e-02
   3.4443892e+01  -1.9365911e-02
   3.4443892e+01  -1.9365911e-02
   3.4463103e+01  -2.0014926e-02
   3.4463103e+01  -2.0014926e-02
   3.4479113e+01  -2.0500000e-02
   3.4479113e+01  -2.0500000e-02
   3.4482365e+01  -2.0600246e-02
   3.4482365e+01  -2.0600246e-02
   3.4501576e+01  -2.1087980e-02
   3.4501576e+01  -2.1087980e-02
   3.4520837e+01  -2.1482020e-02
   3.4520837e+01  -2.1482020e-02
   3.4540099e+01  -2.1802069e-02
   3.4540099e+01  -2.1802069e-02
   3.4559310e+01  -2.2059113e-02
   3.4559310e+01  -2.2059113e-02
   3.4578571e+01  -2.2257143e-02
   3.4578571e+01  -2.2257143e-02
   3.4597833e+01  -2.2396946e-02
   3.4597833e+01  -2.2396946e-02
   3.4617044e+01  -2.2465468e-02
   3.4617044e+01  -2.2465468e-02
   3.4636305e+01  -2.2461675e-02
   3.4636305e+01  -2.2461675e-02
   3.4655517e+01  -2.2399113e-02
   3.4655517e+01  -2.2399113e-02
   3.4674778e+01  -2.2274039e-02
   3.4674778e+01  -2.2274039e-02
   3.4694039e+01  -2.2085222e-02
   3.4694039e+01  -2.2085222e-02
   3.4713251e+01  -2.1837291e-02
   3.4713251e+01  -2.1837291e-02
   3.4732512e+01  -2.1527241e-02
   3.4732512e+01  -2.1527241e-02
   3.4751773e+01  -2.1145813e-02
   3.4751773e+01  -2.1145813e-02
   3.4770985e+01  -2.0676158e-02
   3.4770985e+01  -2.0676158e-02
   3.4776946e+01  -2.0500000e-02
   3.4776946e+01  -2.0500000e-02
   3.4790246e+01  -2.0110345e-02
   3.4790246e+01  -2.0110345e-02
   3.4809507e+01  -1.9481281e-02
   3.4809507e+01  -1.9481281e-02
   3.4828719e+01  -1.8738571e-02
   3.4828719e+01  -1.8738571e-02
   3.4847980e+01  -1.7913202e-02
   3.4847980e+01  -1.7913202e-02
   3.4867192e+01  -1.7059803e-02
   3.4867192e+01  -1.7059803e-02
   3.4886453e+01  -1.6135222e-02
   3.4886453e+01  -1.6135222e-02
   3.4894631e+01  -1.5689212e-02
   3.4894631e+01  -1.5689212e-02
   3.4905714e+01  -1.5091823e-02
   3.4905714e+01  -1.5091823e-02
   3.4924926e+01  -1.4004877e-02
   3.4924926e+01  -1.4004877e-02
   3.4944187e+01  -1.2890148e-02
   3.4944187e+01  -1.2890148e-02
   3.4963448e+01  -1.1750443e-02
   3.4963448e+01  -1.1750443e-02
   3.4976404e+01  -1.0878522e-02
   3.4976404e+01  -1.0878522e-02
   3.4982660e+01  -1.0449557e-02
   3.4982660e+01  -1.0449557e-02
   3.5001921e+01  -9.1359113e-03
   3.5001921e+01  -9.1359113e-03
   3.5021133e+01  -7.8535468e-03
   3.5021133e+01  -7.8535468e-03
   3.5040394e+01  -6.5252217e-03
   3.5040394e+01  -6.5252217e-03
   3.5046158e+01  -6.0678818e-03
   3.5046158e+01  -6.0678818e-03
   3.5059655e+01  -5.0226108e-03
   3.5059655e+01  -5.0226108e-03
   3.5078867e+01  -3.5932709e-03
   3.5078867e+01  -3.5932709e-03
   3.5098128e+01  -2.2100345e-03
   3.5098128e+01  -2.2100345e-03
   3.5109803e+01  -1.2572414e-03
   3.5109803e+01  -1.2572414e-03
   3.5117389e+01  -6.2874877e-04
   3.5117389e+01  -6.2874877e-04
   3.5136601e+01   8.8720690e-04
   3.5136601e+01   8.8720690e-04
   3.5155862e+01   2.3028916e-03
   3.5155862e+01   2.3028916e-03
   3.5171379e+01   3.5535616e-03
   3.5171379e+01   3.5535616e-03
   3.5175074e+01   3.8683202e-03
   3.5175074e+01   3.8683202e-03
   3.5194335e+01   5.4064532e-03
   3.5194335e+01   5.4064532e-03
   3.5213596e+01   6.8161084e-03
   3.5213596e+01   6.8161084e-03
   3.5232808e+01   8.2789163e-03
   3.5232808e+01   8.2789163e-03
   3.5233842e+01   8.3642365e-03
   3.5233842e+01   8.3642365e-03
   3.5252069e+01   9.7876847e-03
   3.5252069e+01   9.7876847e-03
   3.5271330e+01   1.1163300e-02
   3.5271330e+01   1.1163300e-02
   3.5290542e+01   1.2479261e-02
   3.5290542e+01   1.2479261e-02
   3.5300049e+01   1.3174877e-02
   3.5300049e+01   1.3174877e-02
   3.5309803e+01   1.3884384e-02
   3.5309803e+01   1.3884384e-02
   3.5329015e+01   1.5184384e-02
   3.5329015e+01   1.5184384e-02
   3.5348276e+01   1.6358867e-02
   3.5348276e+01   1.6358867e-02
   3.5367537e+01   1.7470049e-02
   3.5367537e+01   1.7470049e-02
   3.5376453e+01   1.7985665e-02
   3.5376453e+01   1.7985665e-02
   3.5386749e+01   1.8575567e-02
   3.5386749e+01   1.8575567e-02
   3.5406010e+01   1.9595419e-02
   3.5406010e+01   1.9595419e-02
   3.5425271e+01   2.0526502e-02
   3.5425271e+01   2.0526502e-02
   3.5444483e+01   2.1329409e-02
   3.5444483e+01   2.1329409e-02
   3.5463744e+01   2.2017931e-02
   3.5463744e+01   2.2017931e-02
   3.5482956e+01   2.2603103e-02
   3.5482956e+01   2.2603103e-02
   3.5490690e+01   2.2796453e-02
   3.5490690e+01   2.2796453e-02
   3.5502217e+01   2.3082906e-02
   3.5502217e+01   2.3082906e-02
   3.5521478e+01   2.3437291e-02
   3.5521478e+01   2.3437291e-02
   3.5540690e+01   2.3682906e-02
   3.5540690e+01   2.3682906e-02
   3.5559951e+01   2.3847931e-02
   3.5559951e+01   2.3847931e-02
   3.5579212e+01   2.3912512e-02
   3.5579212e+01   2.3912512e-02
   3.5598424e+01   2.3878867e-02
   3.5598424e+01   2.3878867e-02
   3.5617685e+01   2.3778473e-02
   3.5617685e+01   2.3778473e-02
   3.5636946e+01   2.3586749e-02
   3.5636946e+01   2.3586749e-02
   3.5656158e+01   2.3292660e-02
   3.5656158e+01   2.3292660e-02
   3.5675419e+01   2.2880296e-02
   3.5675419e+01   2.2880296e-02
   3.5678374e+01   2.2796453e-02
   3.5678374e+01   2.2796453e-02
   3.5694631e+01   2.2350148e-02
   3.5694631e+01   2.2350148e-02
   3.5713892e+01   2.1723596e-02
   3.5713892e+01   2.1723596e-02
   3.5733153e+01   2.0938719e-02
   3.5733153e+01   2.0938719e-02
   3.5752365e+01   2.0056552e-02
   3.5752365e+01   2.0056552e-02
   3.5771626e+01   1.9135911e-02
   3.5771626e+01   1.9135911e-02
   3.5790887e+01   1.8131724e-02
   3.5790887e+01   1.8131724e-02
   3.5793202e+01   1.7985665e-02
   3.5793202e+01   1.7985665e-02
   3.5810099e+01   1.6987044e-02
   3.5810099e+01   1.6987044e-02
   3.5829360e+01   1.5805961e-02
   3.5829360e+01   1.5805961e-02
   3.5848571e+01   1.4626650e-02
   3.5848571e+01   1.4626650e-02
   3.5867833e+01   1.3374532e-02
   3.5867833e+01   1.3374532e-02
   3.5870493e+01   1.3174877e-02
   3.5870493e+01   1.3174877e-02
   3.5887094e+01   1.1978522e-02
   3.5887094e+01   1.1978522e-02
   3.5906305e+01   1.0618473e-02
   3.5906305e+01   1.0618473e-02
   3.5925567e+01   9.2907389e-03
   3.5925567e+01   9.2907389e-03
   3.5937438e+01   8.3642365e-03
   3.5937438e+01   8.3642365e-03
   3.5944828e+01   7.7774384e-03
   3.5944828e+01   7.7774384e-03
   3.5964039e+01   6.3078325e-03
   3.5964039e+01   6.3078325e-03
   3.5983300e+01   4.9232906e-03
   3.5983300e+01   4.9232906e-03
   3.6001182e+01   3.5535616e-03
   3.6001182e+01   3.5535616e-03
   3.6002562e+01   3.4434532e-03
   3.6002562e+01   3.4434532e-03
   3.6021773e+01   1.9390936e-03
   3.6021773e+01   1.9390936e-03
   3.6041034e+01   5.4220197e-04
   3.6041034e+01   5.4220197e-04
   3.6060246e+01  -8.4514778e-04
   3.6060246e+01  -8.4514778e-04
   3.6065369e+01  -1.2572414e-03
   3.6065369e+01  -1.2572414e-03
   3.6079507e+01  -2.3568424e-03
   3.6079507e+01  -2.3568424e-03
   3.6098768e+01  -3.7535862e-03
   3.6098768e+01  -3.7535862e-03
   3.6117980e+01  -5.0723645e-03
   3.6117980e+01  -5.0723645e-03
   3.6131773e+01  -6.0678818e-03
   3.6131773e+01  -6.0678818e-03
   3.6137241e+01  -6.4741379e-03
   3.6137241e+01  -6.4741379e-03
   3.6156502e+01  -7.8108374e-03
   3.6156502e+01  -7.8108374e-03
   3.6175714e+01  -9.0473892e-03
   3.6175714e+01  -9.0473892e-03
   3.6194975e+01  -1.0235813e-02
   3.6194975e+01  -1.0235813e-02
   3.6205025e+01  -1.0878522e-02
   3.6205025e+01  -1.0878522e-02
   3.6214187e+01  -1.1464631e-02
   3.6214187e+01  -1.1464631e-02
   3.6233448e+01  -1.2612956e-02
   3.6233448e+01  -1.2612956e-02
   3.6252709e+01  -1.3682759e-02
   3.6252709e+01  -1.3682759e-02
   3.6271921e+01  -1.4678424e-02
   3.6271921e+01  -1.4678424e-02
   3.6291182e+01  -1.5654532e-02
   3.6291182e+01  -1.5654532e-02
   3.6291872e+01  -1.5689212e-02
   3.6291872e+01  -1.5689212e-02
   3.6310443e+01  -1.6569458e-02
   3.6310443e+01  -1.6569458e-02
   3.6329655e+01  -1.7409212e-02
   3.6329655e+01  -1.7409212e-02
   3.6348916e+01  -1.8203596e-02
   3.6348916e+01  -1.8203596e-02
   3.6368128e+01  -1.8913153e-02
   3.6368128e+01  -1.8913153e-02
   3.6387389e+01  -1.9528719e-02
   3.6387389e+01  -1.9528719e-02
   3.6406650e+01  -2.0060443e-02
   3.6406650e+01  -2.0060443e-02
   3.6425074e+01  -2.0500000e-02
   3.6425074e+01  -2.0500000e-02
   3.6425862e+01  -2.0519803e-02
   3.6425862e+01  -2.0519803e-02
   3.6445123e+01  -2.0893596e-02
   3.6445123e+01  -2.0893596e-02
   3.6464384e+01  -2.1181330e-02
   3.6464384e+01  -2.1181330e-02
   3.6483596e+01  -2.1396256e-02
   3.6483596e+01  -2.1396256e-02
   3.6502857e+01  -2.1544089e-02
   3.6502857e+01  -2.1544089e-02
   3.6522069e+01  -2.1633498e-02
   3.6522069e+01  -2.1633498e-02
   3.6541330e+01  -2.1656995e-02
   3.6541330e+01  -2.1656995e-02
   3.6560591e+01  -2.1620591e-02
   3.6560591e+01  -2.1620591e-02
   3.6579803e+01  -2.1531773e-02
   3.6579803e+01  -2.1531773e-02
   3.6599064e+01  -2.1378079e-02
   3.6599064e+01  -2.1378079e-02
   3.6618325e+01  -2.1157094e-02
   3.6618325e+01  -2.1157094e-02
   3.6637537e+01  -2.0861724e-02
   3.6637537e+01  -2.0861724e-02
   3.6655813e+01  -2.0500000e-02
   3.6655813e+01  -2.0500000e-02
   3.6656798e+01  -2.0480640e-02
   3.6656798e+01  -2.0480640e-02
   3.6676010e+01  -2.0018325e-02
   3.6676010e+01  -2.0018325e-02
   3.6695271e+01  -1.9495074e-02
   3.6695271e+01  -1.9495074e-02
   3.6714532e+01  -1.8858818e-02
   3.6714532e+01  -1.8858818e-02
   3.6733744e+01  -1.8118621e-02
   3.6733744e+01  -1.8118621e-02
   3.6753005e+01  -1.7348424e-02
   3.6753005e+01  -1.7348424e-02
   3.6772266e+01  -1.6526601e-02
   3.6772266e+01  -1.6526601e-02
   3.6790000e+01  -1.5689212e-02
   3.6790000e+01  -1.5689212e-02
   3.6791478e+01  -1.5616404e-02
   3.6791478e+01  -1.5616404e-02
   3.6810739e+01  -1.4615714e-02
   3.6810739e+01  -1.4615714e-02
   3.6830000e+01  -1.3566059e-02
   3.6830000e+01  -1.3566059e-02
   3.6849212e+01  -1.2507833e-02
   3.6849212e+01  -1.2507833e-02
   3.6868473e+01  -1.1398227e-02
   3.6868473e+01  -1.1398227e-02
   3.6876256e+01  -1.0878522e-02
   3.6876256e+01  -1.0878522e-02
   3.6887685e+01  -1.0126601e-02
   3.6887685e+01  -1.0126601e-02
   3.6906946e+01  -8.8643350e-03
   3.6906946e+01  -8.8643350e-03
   3.6926207e+01  -7.6318719e-03
   3.6926207e+01  -7.6318719e-03
   3.6945419e+01  -6.3283251e-03
   3.6945419e+01  -6.3283251e-03
   3.6948768e+01  -6.0678818e-03
   3.6948768e+01  -6.0678818e-03
   3.6964680e+01  -4.8849015e-03
   3.6964680e+01  -4.8849015e-03
   3.6983941e+01  -3.5076798e-03
   3.6983941e+01  -3.5076798e-03
   3.7003153e+01  -2.1654039e-03
   3.7003153e+01  -2.1654039e-03
   3.7014631e+01  -1.2572414e-03
   3.7014631e+01  -1.2572414e-03
   3.7022414e+01  -6.3300493e-04
   3.7022414e+01  -6.3300493e-04
   3.7041626e+01   8.3993103e-04
   3.7041626e+01   8.3993103e-04
   3.7060887e+01   2.2150985e-03
   3.7060887e+01   2.2150985e-03
   3.7078177e+01   3.5535616e-03
   3.7078177e+01   3.5535616e-03
   3.7080148e+01   3.7121133e-03
   3.7080148e+01   3.7121133e-03
   3.7099360e+01   5.2157143e-03
   3.7099360e+01   5.2157143e-03
   3.7118621e+01   6.5985222e-03
   3.7118621e+01   6.5985222e-03
   3.7137882e+01   7.9839901e-03
   3.7137882e+01   7.9839901e-03
   3.7142660e+01   8.3642365e-03
   3.7142660e+01   8.3642365e-03
   3.7157094e+01   9.4709852e-03
   3.7157094e+01   9.4709852e-03
   3.7176355e+01   1.0835911e-02
   3.7176355e+01   1.0835911e-02
   3.7195567e+01   1.2104778e-02
   3.7195567e+01   1.2104778e-02
   3.7211281e+01   1.3174877e-02
   3.7211281e+01   1.3174877e-02
   3.7214828e+01   1.3427241e-02
   3.7214828e+01   1.3427241e-02
   3.7234089e+01   1.4706798e-02
   3.7234089e+01   1.4706798e-02
   3.7253300e+01   1.5870739e-02
   3.7253300e+01   1.5870739e-02
   3.7272562e+01   1.6943596e-02
   3.7272562e+01   1.6943596e-02
   3.7291823e+01   1.7984187e-02
   3.7291823e+01   1.7984187e-02
   3.7291823e+01   1.7985665e-02
   3.7291823e+01   1.7985665e-02
   3.7311034e+01   1.8967980e-02
   3.7311034e+01   1.8967980e-02
   3.7330296e+01   1.9884631e-02
   3.7330296e+01   1.9884631e-02
   3.7349507e+01   2.0706355e-02
   3.7349507e+01   2.0706355e-02
   3.7368768e+01   2.1401182e-02
   3.7368768e+01   2.1401182e-02
   3.7388030e+01   2.1976847e-02
   3.7388030e+01   2.1976847e-02
   3.7407241e+01   2.2441330e-02
   3.7407241e+01   2.2441330e-02
   3.7426256e+01   2.2796453e-02
   3.7426256e+01   2.2796453e-02
   3.7426502e+01   2.2801626e-02
   3.7426502e+01   2.2801626e-02
   3.7445764e+01   2.3049409e-02
   3.7445764e+01   2.3049409e-02
   3.7464975e+01   2.3192709e-02
   3.7464975e+01   2.3192709e-02
   3.7484236e+01   2.3227192e-02
   3.7484236e+01   2.3227192e-02
   3.7503498e+01   2.3164680e-02
   3.7503498e+01   2.3164680e-02
   3.7522709e+01   2.3012118e-02
   3.7522709e+01   2.3012118e-02
   3.7538276e+01   2.2796453e-02
   3.7538276e+01   2.2796453e-02
   3.7541970e+01   2.2745222e-02
   3.7541970e+01   2.2745222e-02
   3.7561182e+01   2.2362365e-02
   3.7561182e+01   2.2362365e-02
   3.7580443e+01   2.1887882e-02
   3.7580443e+01   2.1887882e-02
   3.7599704e+01   2.1266552e-02
   3.7599704e+01   2.1266552e-02
   3.7618916e+01   2.0495369e-02
   3.7618916e+01   2.0495369e-02
   3.7638177e+01   1.9676010e-02
   3.7638177e+01   1.9676010e-02
   3.7657438e+01   1.8801921e-02
   3.7657438e+01   1.8801921e-02
   3.7673744e+01   1.7985665e-02
   3.7673744e+01   1.7985665e-02
   3.7676650e+01   1.7833842e-02
   3.7676650e+01   1.7833842e-02
   3.7695911e+01   1.6758177e-02
   3.7695911e+01   1.6758177e-02
   3.7715123e+01   1.5626010e-02
   3.7715123e+01   1.5626010e-02
   3.7734384e+01   1.4494532e-02
   3.7734384e+01   1.4494532e-02
   3.7753645e+01   1.3281133e-02
   3.7753645e+01   1.3281133e-02
   3.7755074e+01   1.3174877e-02
   3.7755074e+01   1.3174877e-02
   3.7772857e+01   1.1942266e-02
   3.7772857e+01   1.1942266e-02
   3.7792118e+01   1.0626552e-02
   3.7792118e+01   1.0626552e-02
   3.7811379e+01   9.3430049e-03
   3.7811379e+01   9.3430049e-03
   3.7824384e+01   8.3642365e-03
   3.7824384e+01   8.3642365e-03
   3.7830591e+01   7.8872414e-03
   3.7830591e+01   7.8872414e-03
   3.7849852e+01   6.4575862e-03
   3.7849852e+01   6.4575862e-03
   3.7869113e+01   5.0972414e-03
   3.7869113e+01   5.0972414e-03
   3.7888325e+01   3.6771724e-03
   3.7888325e+01   3.6771724e-03
   3.7889852e+01   3.5535616e-03
   3.7889852e+01   3.5535616e-03
   3.7907586e+01   2.1874975e-03
   3.7907586e+01   2.1874975e-03
   3.7926798e+01   8.0426108e-04
   3.7926798e+01   8.0426108e-04
   3.7946059e+01  -5.3434975e-04
   3.7946059e+01  -5.3434975e-04
   3.7955468e+01  -1.2572414e-03
   3.7955468e+01  -1.2572414e-03
   3.7965320e+01  -2.0130148e-03
   3.7965320e+01  -2.0130148e-03
   3.7984532e+01  -3.4027143e-03
   3.7984532e+01  -3.4027143e-03
   3.8003793e+01  -4.6963990e-03
   3.8003793e+01  -4.6963990e-03
   3.8023054e+01  -6.0067980e-03
   3.8023054e+01  -6.0067980e-03
   3.8023842e+01  -6.0678818e-03
   3.8023842e+01  -6.0678818e-03
   3.8042266e+01  -7.3449754e-03
   3.8042266e+01  -7.3449754e-03
   3.8061527e+01  -8.5821675e-03
   3.8061527e+01  -8.5821675e-03
   3.8080739e+01  -9.7454680e-03
   3.8080739e+01  -9.7454680e-03
   3.8099360e+01  -1.0878522e-02
   3.8099360e+01  -1.0878522e-02
   3.8100000e+01  -1.0919064e-02
   3.8100000e+01  -1.0919064e-02
   3.8119261e+01  -1.2061823e-02
   3.8119261e+01  -1.2061823e-02
   3.8138473e+01  -1.3128128e-02
   3.8138473e+01  -1.3128128e-02
   3.8157734e+01  -1.4110246e-02
   3.8157734e+01  -1.4110246e-02
   3.8176995e+01  -1.5032956e-02
   3.8176995e+01  -1.5032956e-02
   3.8191034e+01  -1.5689212e-02
   3.8191034e+01  -1.5689212e-02
   3.8196207e+01  -1.5935862e-02
   3.8196207e+01  -1.5935862e-02
   3.8215468e+01  -1.6744335e-02
   3.8215468e+01  -1.6744335e-02
   3.8234680e+01  -1.7505961e-02
   3.8234680e+01  -1.7505961e-02
   3.8253941e+01  -1.8228424e-02
   3.8253941e+01  -1.8228424e-02
   3.8273202e+01  -1.8868522e-02
   3.8273202e+01  -1.8868522e-02
   3.8292414e+01  -1.9411429e-02
   3.8292414e+01  -1.9411429e-02
   3.8311675e+01  -1.9864335e-02
   3.8311675e+01  -1.9864335e-02
   3.8330936e+01  -2.0237783e-02
   3.8330936e+01  -2.0237783e-02
   3.8347685e+01  -2.0500000e-02
   3.8347685e+01  -2.0500000e-02
   3.8350148e+01  -2.0538916e-02
   3.8350148e+01  -2.0538916e-02
   3.8369409e+01  -2.0761478e-02
   3.8369409e+01  -2.0761478e-02
   3.8388621e+01  -2.0909163e-02
   3.8388621e+01  -2.0909163e-02
   3.8407882e+01  -2.0985665e-02
   3.8407882e+01  -2.0985665e-02
   3.8427143e+01  -2.0991823e-02
   3.8427143e+01  -2.0991823e-02
   3.8446355e+01  -2.0937635e-02
   3.8446355e+01  -2.0937635e-02
   3.8465616e+01  -2.0820049e-02
   3.8465616e+01  -2.0820049e-02
   3.8484877e+01  -2.0626552e-02
   3.8484877e+01  -2.0626552e-02
   3.8493842e+01  -2.0500000e-02
   3.8493842e+01  -2.0500000e-02
   3.8504089e+01  -2.0355074e-02
   3.8504089e+01  -2.0355074e-02
   3.8523350e+01  -2.0013153e-02
   3.8523350e+01  -2.0013153e-02
   3.8542562e+01  -1.9605320e-02
   3.8542562e+01  -1.9605320e-02
   3.8561823e+01  -1.9108522e-02
   3.8561823e+01  -1.9108522e-02
   3.8581084e+01  -1.8495025e-02
   3.8581084e+01  -1.8495025e-02
   3.8600296e+01  -1.7813103e-02
   3.8600296e+01  -1.7813103e-02
   3.8619557e+01  -1.7106650e-02
   3.8619557e+01  -1.7106650e-02
   3.8638818e+01  -1.6345714e-02
   3.8638818e+01  -1.6345714e-02
   3.8653793e+01  -1.5689212e-02
   3.8653793e+01  -1.5689212e-02
   3.8658030e+01  -1.5499507e-02
   3.8658030e+01  -1.5499507e-02
   3.8677291e+01  -1.4584877e-02
   3.8677291e+01  -1.4584877e-02
   3.8696552e+01  -1.3609951e-02
   3.8696552e+01  -1.3609951e-02
   3.8715764e+01  -1.2621626e-02
   3.8715764e+01  -1.2621626e-02
   3.8735025e+01  -1.1588227e-02
   3.8735025e+01  -1.1588227e-02
   3.8746897e+01  -1.0878522e-02
   3.8746897e+01  -1.0878522e-02
   3.8754236e+01  -1.0434286e-02
   3.8754236e+01  -1.0434286e-02
   3.8773498e+01  -9.2564532e-03
   3.8773498e+01  -9.2564532e-03
   3.8792759e+01  -8.0791626e-03
   3.8792759e+01  -8.0791626e-03
   3.8811970e+01  -6.8933990e-03
   3.8811970e+01  -6.8933990e-03
   3.8823842e+01  -6.0678818e-03
   3.8823842e+01  -6.0678818e-03
   3.8831232e+01  -5.5439409e-03
   3.8831232e+01  -5.5439409e-03
   3.8850493e+01  -4.2126601e-03
   3.8850493e+01  -4.2126601e-03
   3.8869704e+01  -2.9396749e-03
   3.8869704e+01  -2.9396749e-03
   3.8888966e+01  -1.6280788e-03
   3.8888966e+01  -1.6280788e-03
   3.8893744e+01  -1.2572414e-03
   3.8893744e+01  -1.2572414e-03
   3.8908177e+01  -1.7422660e-04
   3.8908177e+01  -1.7422660e-04
   3.8927438e+01   1.2007931e-03
   3.8927438e+01   1.2007931e-03
   3.8946700e+01   2.5156158e-03
   3.8946700e+01   2.5156158e-03
   3.8960542e+01   3.5535616e-03
   3.8960542e+01   3.5535616e-03
   3.8965911e+01   3.9696158e-03
   3.8965911e+01   3.9696158e-03
   3.8985172e+01   5.3825123e-03
   3.8985172e+01   5.3825123e-03
   3.9004433e+01   6.6949754e-03
   3.9004433e+01   6.6949754e-03
   3.9023645e+01   8.0105419e-03
   3.9023645e+01   8.0105419e-03
   3.9028374e+01   8.3642365e-03
   3.9028374e+01   8.3642365e-03
   3.9042906e+01   9.4203448e-03
   3.9042906e+01   9.4203448e-03
   3.9062118e+01   1.0721823e-02
   3.9062118e+01   1.0721823e-02
   3.9081379e+01   1.1931527e-02
   3.9081379e+01   1.1931527e-02
   3.9100640e+01   1.3155468e-02
   3.9100640e+01   1.3155468e-02
   3.9100936e+01   1.3174877e-02
   3.9100936e+01   1.3174877e-02
   3.9119852e+01   1.4383842e-02
   3.9119852e+01   1.4383842e-02
   3.9139113e+01   1.5518966e-02
   3.9139113e+01   1.5518966e-02
   3.9158374e+01   1.6545172e-02
   3.9158374e+01   1.6545172e-02
   3.9177586e+01   1.7516897e-02
   3.9177586e+01   1.7516897e-02
   3.9187241e+01   1.7985665e-02
   3.9187241e+01   1.7985665e-02
   3.9196847e+01   1.8452069e-02
   3.9196847e+01   1.8452069e-02
   3.9216059e+01   1.9304581e-02
   3.9216059e+01   1.9304581e-02
   3.9235320e+01   2.0116158e-02
   3.9235320e+01   2.0116158e-02
   3.9254581e+01   2.0830246e-02
   3.9254581e+01   2.0830246e-02
   3.9273793e+01   2.1419557e-02
   3.9273793e+01   2.1419557e-02
   3.9293054e+01   2.1887882e-02
   3.9293054e+01   2.1887882e-02
   3.9312315e+01   2.2243300e-02
   3.9312315e+01   2.2243300e-02
   3.9331527e+01   2.2490788e-02
   3.9331527e+01   2.2490788e-02
   3.9350788e+01   2.2635862e-02
   3.9350788e+01   2.2635862e-02
   3.9370049e+01   2.2666256e-02
   3.9370049e+01   2.2666256e-02
   3.9389261e+01   2.2593596e-02
   3.9389261e+01   2.2593596e-02
   3.9408522e+01   2.2427241e-02
   3.9408522e+01   2.2427241e-02
   3.9427734e+01   2.2143744e-02
   3.9427734e+01   2.2143744e-02
   3.9446995e+01   2.1759409e-02
   3.9446995e+01   2.1759409e-02
   3.9466256e+01   2.1230000e-02
   3.9466256e+01   2.1230000e-02
   3.9485468e+01   2.0545419e-02
   3.9485468e+01   2.0545419e-02
   3.9504729e+01   1.9800394e-02
   3.9504729e+01   1.9800394e-02
   3.9523990e+01   1.9015517e-02
   3.9523990e+01   1.9015517e-02
   3.9543202e+01   1.8150394e-02
   3.9543202e+01   1.8150394e-02
   3.9546404e+01   1.7985665e-02
   3.9546404e+01   1.7985665e-02
   3.9562463e+01   1.7184236e-02
   3.9562463e+01   1.7184236e-02
   3.9581675e+01   1.6144384e-02
   3.9581675e+01   1.6144384e-02
   3.9600936e+01   1.5064433e-02
   3.9600936e+01   1.5064433e-02
   3.9620197e+01   1.3960296e-02
   3.9620197e+01   1.3960296e-02
   3.9632365e+01   1.3174877e-02
   3.9632365e+01   1.3174877e-02
   3.9639409e+01   1.2711970e-02
   3.9639409e+01   1.2711970e-02
   3.9658670e+01   1.1440887e-02
   3.9658670e+01   1.1440887e-02
   3.9677931e+01   1.0184631e-02
   3.9677931e+01   1.0184631e-02
   3.9697143e+01   8.9169458e-03
   3.9697143e+01   8.9169458e-03
   3.9704532e+01   8.3642365e-03
   3.9704532e+01   8.3642365e-03
   3.9716404e+01   7.4873399e-03
   3.9716404e+01   7.4873399e-03
   3.9735616e+01   6.1162562e-03
   3.9735616e+01   6.1162562e-03
   3.9754877e+01   4.8051084e-03
   3.9754877e+01   4.8051084e-03
   3.9772167e+01   3.5535616e-03
   3.9772167e+01   3.5535616e-03
   3.9774138e+01   3.4055764e-03
   3.9774138e+01   3.4055764e-03
   3.9793350e+01   1.9897438e-03
   3.9793350e+01   1.9897438e-03
   3.9812611e+01   6.5803448e-04
   3.9812611e+01   6.5803448e-04
   3.9831872e+01  -6.4225616e-04
   3.9831872e+01  -6.4225616e-04
   3.9840049e+01  -1.2572414e-03
   3.9840049e+01  -1.2572414e-03
   3.9851084e+01  -2.0720345e-03
   3.9851084e+01  -2.0720345e-03
   3.9870345e+01  -3.4148966e-03
   3.9870345e+01  -3.4148966e-03
   3.9889606e+01  -4.6682118e-03
   3.9889606e+01  -4.6682118e-03
   3.9908818e+01  -5.9257635e-03
   3.9908818e+01  -5.9257635e-03
   3.9910837e+01  -6.0678818e-03
   3.9910837e+01  -6.0678818e-03
   3.9928079e+01  -7.2215271e-03
   3.9928079e+01  -7.2215271e-03
   3.9947291e+01  -8.4238916e-03
   3.9947291e+01  -8.4238916e-03
   3.9966552e+01  -9.5475862e-03
   3.9966552e+01  -9.5475862e-03
   3.9985813e+01  -1.0654089e-02
   3.9985813e+01  -1.0654089e-02
   3.9989606e+01  -1.0878522e-02
   3.9989606e+01  -1.0878522e-02
   4.0005025e+01  -1.1753990e-02
   4.0005025e+01  -1.1753990e-02
   4.0024286e+01  -1.2775764e-02
   4.0024286e+01  -1.2775764e-02
   4.0043547e+01  -1.3731330e-02
   4.0043547e+01  -1.3731330e-02
   4.0062759e+01  -1.4607931e-02
   4.0062759e+01  -1.4607931e-02
   4.0082020e+01  -1.5445517e-02
   4.0082020e+01  -1.5445517e-02
   4.0087833e+01  -1.5689212e-02
   4.0087833e+01  -1.5689212e-02
   4.0101232e+01  -1.6239015e-02
   4.0101232e+01  -1.6239015e-02
   4.0120493e+01  -1.6937833e-02
   4.0120493e+01  -1.6937833e-02
   4.0139754e+01  -1.7607094e-02
   4.0139754e+01  -1.7607094e-02
   4.0158966e+01  -1.8241182e-02
   4.0158966e+01  -1.8241182e-02
   4.0178227e+01  -1.8794975e-02
   4.0178227e+01  -1.8794975e-02
   4.0197488e+01  -1.9249606e-02
   4.0197488e+01  -1.9249606e-02
   4.0216700e+01  -1.9608867e-02
   4.0216700e+01  -1.9608867e-02
   4.0235961e+01  -1.9883399e-02
   4.0235961e+01  -1.9883399e-02
   4.0255172e+01  -2.0077192e-02
   4.0255172e+01  -2.0077192e-02
   4.0274433e+01  -2.0203892e-02
   4.0274433e+01  -2.0203892e-02
   4.0293695e+01  -2.0247635e-02
   4.0293695e+01  -2.0247635e-02
   4.0312906e+01  -2.0210493e-02
   4.0312906e+01  -2.0210493e-02
   4.0332167e+01  -2.0113300e-02
   4.0332167e+01  -2.0113300e-02
   4.0351429e+01  -1.9941084e-02
   4.0351429e+01  -1.9941084e-02
   4.0370640e+01  -1.9691675e-02
   4.0370640e+01  -1.9691675e-02
   4.0389901e+01  -1.9367488e-02
   4.0389901e+01  -1.9367488e-02
   4.0409163e+01  -1.8944089e-02
   4.0409163e+01  -1.8944089e-02
   4.0428374e+01  -1.8403990e-02
   4.0428374e+01  -1.8403990e-02
   4.0447635e+01  -1.7800296e-02
   4.0447635e+01  -1.7800296e-02
   4.0466847e+01  -1.7171823e-02
   4.0466847e+01  -1.7171823e-02
   4.0486108e+01  -1.6504138e-02
   4.0486108e+01  -1.6504138e-02
   4.0505369e+01  -1.5755567e-02
   4.0505369e+01  -1.5755567e-02
   4.0506897e+01  -1.5689212e-02
   4.0506897e+01  -1.5689212e-02
   4.0524581e+01  -1.4944877e-02
   4.0524581e+01  -1.4944877e-02
   4.0543842e+01  -1.4066650e-02
   4.0543842e+01  -1.4066650e-02
   4.0563103e+01  -1.3127833e-02
   4.0563103e+01  -1.3127833e-02
   4.0582315e+01  -1.2179557e-02
   4.0582315e+01  -1.2179557e-02
   4.0601576e+01  -1.1168177e-02
   4.0601576e+01  -1.1168177e-02
   4.0606404e+01  -1.0878522e-02
   4.0606404e+01  -1.0878522e-02
   4.0620788e+01  -1.0036601e-02
   4.0620788e+01  -1.0036601e-02
   4.0640049e+01  -8.8989655e-03
   4.0640049e+01  -8.8989655e-03
   4.0659310e+01  -7.7758621e-03
   4.0659310e+01  -7.7758621e-03
   4.0678522e+01  -6.6216749e-03
   4.0678522e+01  -6.6216749e-03
   4.0686601e+01  -6.0678818e-03
   4.0686601e+01  -6.0678818e-03
   4.0697783e+01  -5.3099015e-03
   4.0697783e+01  -5.3099015e-03
   4.0717044e+01  -4.0285616e-03
   4.0717044e+01  -4.0285616e-03
   4.0736256e+01  -2.8010887e-03
   4.0736256e+01  -2.8010887e-03
   4.0755517e+01  -1.5245813e-03
   4.0755517e+01  -1.5245813e-03
   4.0759064e+01  -1.2572414e-03
   4.0759064e+01  -1.2572414e-03
   4.0774729e+01  -1.2651330e-04
   4.0774729e+01  -1.2651330e-04
   4.0793990e+01   1.2012315e-03
   4.0793990e+01   1.2012315e-03
   4.0813251e+01   2.4723054e-03
   4.0813251e+01   2.4723054e-03
   4.0828325e+01   3.5535616e-03
   4.0828325e+01   3.5535616e-03
   4.0832463e+01   3.8640640e-03
   4.0832463e+01   3.8640640e-03
   4.0851724e+01   5.2336453e-03
   4.0851724e+01   5.2336453e-03
   4.0870985e+01   6.5111823e-03
   4.0870985e+01   6.5111823e-03
   4.0890197e+01   7.7680296e-03
   4.0890197e+01   7.7680296e-03
   4.0898571e+01   8.3642365e-03
   4.0898571e+01   8.3642365e-03
   4.0909458e+01   9.1295074e-03
   4.0909458e+01   9.1295074e-03
   4.0928719e+01   1.0405172e-02
   4.0928719e+01   1.0405172e-02
   4.0947931e+01   1.1584039e-02
   4.0947931e+01   1.1584039e-02
   4.0967192e+01   1.2730197e-02
   4.0967192e+01   1.2730197e-02
   4.0974335e+01   1.3174877e-02
   4.0974335e+01   1.3174877e-02
   4.0986404e+01   1.3913892e-02
   4.0986404e+01   1.3913892e-02
   4.1005665e+01   1.5020837e-02
   4.1005665e+01   1.5020837e-02
   4.1024926e+01   1.6033251e-02
   4.1024926e+01   1.6033251e-02
   4.1044138e+01   1.6956108e-02
   4.1044138e+01   1.6956108e-02
   4.1063399e+01   1.7832118e-02
   4.1063399e+01   1.7832118e-02
   4.1066946e+01   1.7985665e-02
   4.1066946e+01   1.7985665e-02
   4.1082660e+01   1.8640148e-02
   4.1082660e+01   1.8640148e-02
   4.1101872e+01   1.9369803e-02
   4.1101872e+01   1.9369803e-02
   4.1121133e+01   2.0070345e-02
   4.1121133e+01   2.0070345e-02
   4.1140345e+01   2.0686650e-02
   4.1140345e+01   2.0686650e-02
   4.1159606e+01   2.1180394e-02
   4.1159606e+01   2.1180394e-02
   4.1178867e+01   2.1546404e-02
   4.1178867e+01   2.1546404e-02
   4.1198079e+01   2.1791970e-02
   4.1198079e+01   2.1791970e-02
   4.1217340e+01   2.1915911e-02
   4.1217340e+01   2.1915911e-02
   4.1236601e+01   2.1919113e-02
   4.1236601e+01   2.1919113e-02
   4.1255813e+01   2.1820049e-02
   4.1255813e+01   2.1820049e-02
   4.1275074e+01   2.1614187e-02
   4.1275074e+01   2.1614187e-02
   4.1294335e+01   2.1267586e-02
   4.1294335e+01   2.1267586e-02
   4.1313547e+01   2.0748030e-02
   4.1313547e+01   2.0748030e-02
   4.1332808e+01   2.0119852e-02
   4.1332808e+01   2.0119852e-02
   4.1352118e+01   1.9463005e-02
   4.1352118e+01   1.9463005e-02
   4.1371478e+01   1.8761133e-02
   4.1371478e+01   1.8761133e-02
   4.1390591e+01   1.7985665e-02
   4.1390591e+01   1.7985665e-02
   4.1390936e+01   1.7972463e-02
   4.1390936e+01   1.7972463e-02
   4.1410542e+01   1.7093941e-02
   4.1410542e+01   1.7093941e-02
   4.1430345e+01   1.6118522e-02
   4.1430345e+01   1.6118522e-02
   4.1450591e+01   1.5008818e-02
   4.1450591e+01   1.5008818e-02
   4.1471182e+01   1.4073793e-02
   4.1471182e+01   1.4073793e-02
   4.1483005e+01   1.3168276e-02
   4.1483005e+01   1.3168276e-02
   4.1491872e+01   1.2468424e-02
   4.1491872e+01   1.2468424e-02
   4.1531133e+01   1.0445665e-02
   4.1531133e+01   1.0445665e-02
   4.1557438e+01   8.3642365e-03
   4.1557438e+01   8.3642365e-03
   4.1570788e+01   7.2073399e-03
   4.1570788e+01   7.2073399e-03
   4.1628424e+01   3.5535616e-03
   4.1628424e+01   3.5535616e-03
   4.1646897e+01   2.3486946e-03
   4.1646897e+01   2.3486946e-03
   4.1709113e+01  -1.2572414e-03
   4.1709113e+01  -1.2572414e-03
   4.1723941e+01  -2.0790788e-03
   4.1723941e+01  -2.0790788e-03
   4.1785419e+01  -6.0678818e-03
   4.1785419e+01  -6.0678818e-03
   4.1801970e+01  -7.2855172e-03
   4.1801970e+01  -7.2855172e-03
   4.1885172e+01  -1.0878522e-02
   4.1885172e+01  -1.0878522e-02
   4.1955074e+01  -1.3711527e-02
   4.1955074e+01  -1.3711527e-02
   4.2045911e+01  -1.5689212e-02
   4.2045911e+01  -1.5689212e-02
   4.2109261e+01  -1.6917685e-02
   4.2109261e+01  -1.6917685e-02
   4.2168325e+01  -1.5689212e-02
   4.2168325e+01  -1.5689212e-02
   4.2264581e+01  -1.3066010e-02
   4.2264581e+01  -1.3066010e-02
   4.2347488e+01  -1.0878522e-02
   4.2347488e+01  -1.0878522e-02
   4.2487241e+01  -6.0678818e-03
   4.2487241e+01  -6.0678818e-03
   4.2572315e+01  -3.1905714e-03
   4.2572315e+01  -3.1905714e-03
   4.2633300e+01  -1.2572414e-03
   4.2633300e+01  -1.2572414e-03
   4.2801379e+01   3.5535616e-03
   4.2801379e+01   3.5535616e-03
   4.2881281e+01   5.1476355e-03
   4.2881281e+01   5.1476355e-03
   4.3496256e+01   4.8714680e-03
   4.3496256e+01   4.8714680e-03
   4.3638079e+01   3.5535616e-03
   4.3638079e+01   3.5535616e-03
   4.4112414e+01  -9.9048768e-04
   4.4112414e+01  -9.9048768e-04
   4.4259261e+01  -1.2548916e-03
   4.4259261e+01  -1.2548916e-03
   4.5341773e+01  -2.8896158e-03
   4.5341773e+01  -2.8896158e-03
   4.6572020e+01  -1.5670099e-03
   4.6572020e+01  -1.5670099e-03
   4.7644532e+01  -1.2447635e-03
   4.7644532e+01  -1.2447635e-03
   4.7803054e+01  -1.2026256e-03
   4.7803054e+01  -1.2026256e-03
   5.0261084e+01  -1.2055616e-03
   5.0261084e+01  -1.2055616e-03


==> data/Duncan_Foil_Without_TL_M_1E-02.dat <==
  -2.3630542e+01   8.5241379e-04
  -2.3630542e+01   8.5241379e-04
  -2.2399113e+01   8.9102463e-04
  -2.2399113e+01   8.9102463e-04
  -2.1167734e+01   9.0041872e-04
  -2.1167734e+01   9.0041872e-04
  -1.9936355e+01   8.7134975e-04
  -1.9936355e+01   8.7134975e-04
  -1.8705025e+01   8.3802463e-04
  -1.8705025e+01   8.3802463e-04
  -1.7473842e+01   8.4228079e-04
  -1.7473842e+01   8.4228079e-04
  -1.6242857e+01   8.4228079e-04
  -1.6242857e+01   8.4228079e-04
  -1.5012118e+01   8.4022660e-04
  -1.5012118e+01   8.4022660e-04
  -1.3781626e+01   8.3772906e-04
  -1.3781626e+01   8.3772906e-04
  -1.2551527e+01   8.3582266e-04
  -1.2551527e+01   8.3582266e-04
  -1.1934335e+01   8.3376847e-04
  -1.1934335e+01   8.3376847e-04
  -1.1317537e+01   8.3171429e-04
  -1.1317537e+01   8.3171429e-04
  -1.0701034e+01   8.2936453e-04
  -1.0701034e+01   8.2936453e-04
  -1.0084778e+01   8.2686700e-04
  -1.0084778e+01   8.2686700e-04
  -9.4687685e+00   8.2363547e-04
  -9.4687685e+00   8.2363547e-04
  -8.8530049e+00   8.1982266e-04
  -8.8530049e+00   8.1982266e-04
  -8.2374877e+00   8.1497537e-04
  -8.2374877e+00   8.1497537e-04
  -7.6221675e+00   8.0895567e-04
  -7.6221675e+00   8.0895567e-04
  -7.0071429e+00   8.0117734e-04
  -7.0071429e+00   8.0117734e-04
  -6.3924138e+00   7.9148768e-04
  -6.3924138e+00   7.9148768e-04
  -5.7780788e+00   7.8121182e-04
  -5.7780788e+00   7.8121182e-04
  -5.4687685e+00   7.7049261e-04
  -5.4687685e+00   7.7049261e-04
  -5.1598522e+00   7.5845320e-04
  -5.1598522e+00   7.5845320e-04
  -4.8512808e+00   7.4597537e-04
  -4.8512808e+00   7.4597537e-04
  -4.5430049e+00   7.3232020e-04
  -4.5430049e+00   7.3232020e-04
  -4.2350739e+00   7.1529064e-04
  -4.2350739e+00   7.1529064e-04
  -3.9274384e+00   6.9327094e-04
  -3.9274384e+00   6.9327094e-04
  -3.6202266e+00   6.6566995e-04
  -3.6202266e+00   6.6566995e-04
  -3.3135123e+00   6.2955665e-04
  -3.3135123e+00   6.2955665e-04
  -3.0074384e+00   5.8140394e-04
  -3.0074384e+00   5.8140394e-04
  -2.7021576e+00   5.3618227e-04
  -2.7021576e+00   5.3618227e-04
  -2.5478818e+00   4.9536946e-04
  -2.5478818e+00   4.9536946e-04
  -2.3946158e+00   4.5749458e-04
  -2.3946158e+00   4.5749458e-04
  -2.3164433e+00   4.2901379e-04
  -2.3164433e+00   4.2901379e-04
  -2.2392956e+00   3.9377931e-04
  -2.2392956e+00   3.9377931e-04
  -2.1631084e+00   3.5913251e-04
  -2.1631084e+00   3.5913251e-04
  -2.1234236e+00   3.3623005e-04
  -2.1234236e+00   3.3623005e-04
  -2.0841379e+00   3.1347438e-04
  -2.0841379e+00   3.1347438e-04
  -2.0634335e+00   3.0128966e-04
  -2.0634335e+00   3.0128966e-04
  -2.0428571e+00   2.8778276e-04
  -2.0428571e+00   2.8778276e-04
  -2.0225911e+00   2.7442315e-04
  -2.0225911e+00   2.7442315e-04
  -2.0027586e+00   2.6076995e-04
  -2.0027586e+00   2.6076995e-04
  -1.9831576e+00   2.4696995e-04
  -1.9831576e+00   2.4696995e-04
  -1.9637143e+00   2.3272956e-04
  -1.9637143e+00   2.3272956e-04
  -1.9443645e+00   2.1790148e-04
  -1.9443645e+00   2.1790148e-04
  -1.9250690e+00   2.0278030e-04
  -1.9250690e+00   2.0278030e-04
  -1.9058030e+00   1.8707143e-04
  -1.9058030e+00   1.8707143e-04
  -1.8865517e+00   1.7077586e-04
  -1.8865517e+00   1.7077586e-04
  -1.8673005e+00   1.5389261e-04
  -1.8673005e+00   1.5389261e-04
  -1.8480591e+00   1.3656946e-04
  -1.8480591e+00   1.3656946e-04
  -1.8288177e+00   1.1836502e-04
  -1.8288177e+00   1.1836502e-04
  -1.8095714e+00   9.9573399e-05
  -1.8095714e+00   9.9573399e-05
  -1.7903300e+00   8.0047783e-05
  -1.7903300e+00   8.0047783e-05
  -1.7710887e+00   5.9640887e-05
  -1.7710887e+00   5.9640887e-05
  -1.7518424e+00   3.8500493e-05
  -1.7518424e+00   3.8500493e-05
  -1.7326010e+00   1.6479064e-05
  -1.7326010e+00   1.6479064e-05
  -1.7133596e+00  -6.5700000e-06
  -1.7133596e+00  -6.5700000e-06
  -1.6941133e+00  -3.0499951e-05
  -1.6941133e+00  -3.0499951e-05
  -1.6748719e+00  -5.5604433e-05
  -1.6748719e+00  -5.5604433e-05
  -1.6556305e+00  -8.1883251e-05
  -1.6556305e+00  -8.1883251e-05
  -1.6363892e+00  -1.0918966e-04
  -1.6363892e+00  -1.0918966e-04
  -1.6171429e+00  -1.3796453e-04
  -1.6171429e+00  -1.3796453e-04
  -1.5979015e+00  -1.6820739e-04
  -1.5979015e+00  -1.6820739e-04
  -1.5786601e+00  -1.9977143e-04
  -1.5786601e+00  -1.9977143e-04
  -1.5594138e+00  -2.3309704e-04
  -1.5594138e+00  -2.3309704e-04
  -1.5401724e+00  -2.6803744e-04
  -1.5401724e+00  -2.6803744e-04
  -1.5209310e+00  -3.0503350e-04
  -1.5209310e+00  -3.0503350e-04
  -1.5016897e+00  -3.4393842e-04
  -1.5016897e+00  -3.4393842e-04
  -1.4824433e+00  -3.8489803e-04
  -1.4824433e+00  -3.8489803e-04
  -1.4632020e+00  -4.2835369e-04
  -1.4632020e+00  -4.2835369e-04
  -1.4439606e+00  -4.7430493e-04
  -1.4439606e+00  -4.7430493e-04
  -1.4247143e+00  -5.2289655e-04
  -1.4247143e+00  -5.2289655e-04
  -1.4054729e+00  -5.7457635e-04
  -1.4054729e+00  -5.7457635e-04
  -1.3862315e+00  -6.2933498e-04
  -1.3862315e+00  -6.2933498e-04
  -1.3669901e+00  -6.8776355e-04
  -1.3669901e+00  -6.8776355e-04
  -1.3477438e+00  -7.5001478e-04
  -1.3477438e+00  -7.5001478e-04
  -1.3285025e+00  -8.1651724e-04
  -1.3285025e+00  -8.1651724e-04
  -1.3092611e+00  -8.8757143e-04
  -1.3092611e+00  -8.8757143e-04
  -1.2900148e+00  -9.6376847e-04
  -1.2900148e+00  -9.6376847e-04
  -1.2707734e+00  -1.0456897e-03
  -1.2707734e+00  -1.0456897e-03
  -1.2515320e+00  -1.1337734e-03
  -1.2515320e+00  -1.1337734e-03
  -1.2322906e+00  -1.2289064e-03
  -1.2322906e+00  -1.2289064e-03
  -1.2269803e+00  -1.2572414e-03
  -1.2269803e+00  -1.2572414e-03
  -1.2130443e+00  -1.3312315e-03
  -1.2130443e+00  -1.3312315e-03
  -1.1938030e+00  -1.4391379e-03
  -1.1938030e+00  -1.4391379e-03
  -1.1745616e+00  -1.5533547e-03
  -1.1745616e+00  -1.5533547e-03
  -1.1553153e+00  -1.6743251e-03
  -1.1553153e+00  -1.6743251e-03
  -1.1360739e+00  -1.8029310e-03
  -1.1360739e+00  -1.8029310e-03
  -1.1168325e+00  -1.9400493e-03
  -1.1168325e+00  -1.9400493e-03
  -1.0975911e+00  -2.0868621e-03
  -1.0975911e+00  -2.0868621e-03
  -1.0783448e+00  -2.2449754e-03
  -1.0783448e+00  -2.2449754e-03
  -1.0591034e+00  -2.4171823e-03
  -1.0591034e+00  -2.4171823e-03
  -1.0398621e+00  -2.6053892e-03
  -1.0398621e+00  -2.6053892e-03
  -1.0206158e+00  -2.8153300e-03
  -1.0206158e+00  -2.8153300e-03
  -1.0013744e+00  -3.0508128e-03
  -1.0013744e+00  -3.0508128e-03
  -9.8213300e-01  -3.3250493e-03
  -9.8213300e-01  -3.3250493e-03
  -9.6288670e-01  -3.6315911e-03
  -9.6288670e-01  -3.6315911e-03
  -9.4364532e-01  -3.9372463e-03
  -9.4364532e-01  -3.9372463e-03
  -9.2440394e-01  -4.2232315e-03
  -9.2440394e-01  -4.2232315e-03
  -9.0516256e-01  -4.4807340e-03
  -9.0516256e-01  -4.4807340e-03
  -8.8591626e-01  -4.7096108e-03
  -8.8591626e-01  -4.7096108e-03
  -8.6667488e-01  -4.9142660e-03
  -8.6667488e-01  -4.9142660e-03
  -8.4743350e-01  -5.0988177e-03
  -8.4743350e-01  -5.0988177e-03
  -8.2818719e-01  -5.2679310e-03
  -8.2818719e-01  -5.2679310e-03
  -8.0894581e-01  -5.4253202e-03
  -8.0894581e-01  -5.4253202e-03
  -7.8970443e-01  -5.5746305e-03
  -7.8970443e-01  -5.5746305e-03
  -7.7046305e-01  -5.7178818e-03
  -7.7046305e-01  -5.7178818e-03
  -7.5121675e-01  -5.8567980e-03
  -7.5121675e-01  -5.8567980e-03
  -7.3197537e-01  -5.9921182e-03
  -7.3197537e-01  -5.9921182e-03
  -7.2095567e-01  -6.0678818e-03
  -7.2095567e-01  -6.0678818e-03
  -7.1273399e-01  -6.1244335e-03
  -7.1273399e-01  -6.1244335e-03
  -6.9348768e-01  -6.2512808e-03
  -6.9348768e-01  -6.2512808e-03
  -6.7424631e-01  -6.3733990e-03
  -6.7424631e-01  -6.3733990e-03
  -6.5500493e-01  -6.4923153e-03
  -6.5500493e-01  -6.4923153e-03
  -6.3576355e-01  -6.6091626e-03
  -6.3576355e-01  -6.6091626e-03
  -6.1651724e-01  -6.7251724e-03
  -6.1651724e-01  -6.7251724e-03
  -5.9727586e-01  -6.8412808e-03
  -5.9727586e-01  -6.8412808e-03
  -5.7803448e-01  -6.9591626e-03
  -5.7803448e-01  -6.9591626e-03
  -5.5878818e-01  -7.0801478e-03
  -5.5878818e-01  -7.0801478e-03
  -5.3954680e-01  -7.2056650e-03
  -5.3954680e-01  -7.2056650e-03
  -5.2030542e-01  -7.3379310e-03
  -5.2030542e-01  -7.3379310e-03
  -5.0106404e-01  -7.4788670e-03
  -5.0106404e-01  -7.4788670e-03
  -4.8181773e-01  -7.6298030e-03
  -4.8181773e-01  -7.6298030e-03
  -4.6257635e-01  -7.7968473e-03
  -4.6257635e-01  -7.7968473e-03
  -4.4333498e-01  -7.9837438e-03
  -4.4333498e-01  -7.9837438e-03
  -4.2408867e-01  -8.1948768e-03
  -4.2408867e-01  -8.1948768e-03
  -4.0484729e-01  -8.4235961e-03
  -4.0484729e-01  -8.4235961e-03
  -3.8560591e-01  -8.6520197e-03
  -3.8560591e-01  -8.6520197e-03
  -3.6636453e-01  -8.8662069e-03
  -3.6636453e-01  -8.8662069e-03
  -3.4711823e-01  -9.0559113e-03
  -3.4711823e-01  -9.0559113e-03
  -3.2787685e-01  -9.2191626e-03
  -3.2787685e-01  -9.2191626e-03
  -3.0863547e-01  -9.3575862e-03
  -3.0863547e-01  -9.3575862e-03
  -2.8938916e-01  -9.4740394e-03
  -2.8938916e-01  -9.4740394e-03
  -2.7014778e-01  -9.5716256e-03
  -2.7014778e-01  -9.5716256e-03
  -2.5090640e-01  -9.6529557e-03
  -2.5090640e-01  -9.6529557e-03
  -2.3166502e-01  -9.7206404e-03
  -2.3166502e-01  -9.7206404e-03
  -2.1241872e-01  -9.7764532e-03
  -2.1241872e-01  -9.7764532e-03
  -1.9317734e-01  -9.8219704e-03
  -1.9317734e-01  -9.8219704e-03
  -1.7393596e-01  -9.8588177e-03
  -1.7393596e-01  -9.8588177e-03
  -1.5468966e-01  -9.8881773e-03
  -1.5468966e-01  -9.8881773e-03
  -1.3544828e-01  -9.9112315e-03
  -1.3544828e-01  -9.9112315e-03
  -1.1620690e-01  -9.9288177e-03
  -1.1620690e-01  -9.9288177e-03
  -9.6960591e-02  -9.9419212e-03
  -9.6960591e-02  -9.9419212e-03
  -7.7719212e-02  -9.9514286e-03
  -7.7719212e-02  -9.9514286e-03
  -5.8477833e-02  -9.9580296e-03
  -5.8477833e-02  -9.9580296e-03
  -3.9236453e-02  -9.9624631e-03
  -3.9236453e-02  -9.9624631e-03
  -1.9990148e-02  -9.9656650e-03
  -1.9990148e-02  -9.9656650e-03
  -7.4876847e-04  -9.9683251e-03
  -7.4876847e-04  -9.9683251e-03
   1.8492611e-02  -9.9712808e-03
   1.8492611e-02  -9.9712808e-03
   3.7738916e-02  -9.9752217e-03
   3.7738916e-02  -9.9752217e-03
   5.6980296e-02  -9.9809360e-03
   5.6980296e-02  -9.9809360e-03
   7.6221675e-02  -9.9893103e-03
   7.6221675e-02  -9.9893103e-03
   9.5463054e-02  -1.0001232e-02
   9.5463054e-02  -1.0001232e-02
   1.1470936e-01  -1.0017635e-02
   1.1470936e-01  -1.0017635e-02
   1.3395074e-01  -1.0039212e-02
   1.3395074e-01  -1.0039212e-02
   1.5319212e-01  -1.0067143e-02
   1.5319212e-01  -1.0067143e-02
   1.7243842e-01  -1.0102217e-02
   1.7243842e-01  -1.0102217e-02
   1.9167980e-01  -1.0145813e-02
   1.9167980e-01  -1.0145813e-02
   2.1092118e-01  -1.0198966e-02
   2.1092118e-01  -1.0198966e-02
   2.3016256e-01  -1.0262956e-02
   2.3016256e-01  -1.0262956e-02
   2.4940887e-01  -1.0339310e-02
   2.4940887e-01  -1.0339310e-02
   2.6865025e-01  -1.0429901e-02
   2.6865025e-01  -1.0429901e-02
   2.8789163e-01  -1.0536502e-02
   2.8789163e-01  -1.0536502e-02
   3.0713793e-01  -1.0661724e-02
   3.0713793e-01  -1.0661724e-02
   3.2637931e-01  -1.0808374e-02
   3.2637931e-01  -1.0808374e-02
   3.3428571e-01  -1.0878522e-02
   3.3428571e-01  -1.0878522e-02
   3.4562069e-01  -1.0978818e-02
   3.4562069e-01  -1.0978818e-02
   3.6486207e-01  -1.1170099e-02
   3.6486207e-01  -1.1170099e-02
   3.8410837e-01  -1.1383695e-02
   3.8410837e-01  -1.1383695e-02
   4.0334975e-01  -1.1622118e-02
   4.0334975e-01  -1.1622118e-02
   4.2259113e-01  -1.1888177e-02
   4.2259113e-01  -1.1888177e-02
   4.4183744e-01  -1.2188818e-02
   4.4183744e-01  -1.2188818e-02
   4.6107882e-01  -1.2530739e-02
   4.6107882e-01  -1.2530739e-02
   4.8032020e-01  -1.2941527e-02
   4.8032020e-01  -1.2941527e-02
   4.9956158e-01  -1.3405419e-02
   4.9956158e-01  -1.3405419e-02
   5.1880690e-01  -1.3871823e-02
   5.1880690e-01  -1.3871823e-02
   5.3804975e-01  -1.4333842e-02
   5.3804975e-01  -1.4333842e-02
   5.5729261e-01  -1.4796010e-02
   5.5729261e-01  -1.4796010e-02
   5.7653498e-01  -1.5276059e-02
   5.7653498e-01  -1.5276059e-02
   5.9210936e-01  -1.5689212e-02
   5.9210936e-01  -1.5689212e-02
   5.9577783e-01  -1.5788571e-02
   5.9577783e-01  -1.5788571e-02
   6.1502069e-01  -1.6310345e-02
   6.1502069e-01  -1.6310345e-02
   6.3426355e-01  -1.6840197e-02
   6.3426355e-01  -1.6840197e-02
   6.5350640e-01  -1.7427291e-02
   6.5350640e-01  -1.7427291e-02
   6.7274926e-01  -1.8080739e-02
   6.7274926e-01  -1.8080739e-02
   6.9199212e-01  -1.8734631e-02
   6.9199212e-01  -1.8734631e-02
   7.1123498e-01  -1.9368670e-02
   7.1123498e-01  -1.9368670e-02
   7.3047783e-01  -2.0014187e-02
   7.3047783e-01  -2.0014187e-02
   7.4371872e-01  -2.0500000e-02
   7.4371872e-01  -2.0500000e-02
   7.4972020e-01  -2.0724039e-02
   7.4972020e-01  -2.0724039e-02
   7.6896305e-01  -2.1432808e-02
   7.6896305e-01  -2.1432808e-02
   7.8820591e-01  -2.2176256e-02
   7.8820591e-01  -2.2176256e-02
   8.0744877e-01  -2.2967143e-02
   8.0744877e-01  -2.2967143e-02
   8.2669163e-01  -2.3734039e-02
   8.2669163e-01  -2.3734039e-02
   8.4593448e-01  -2.4485567e-02
   8.4593448e-01  -2.4485567e-02
   8.6517734e-01  -2.5295517e-02
   8.6517734e-01  -2.5295517e-02
   8.6551330e-01  -2.5310640e-02
   8.6551330e-01  -2.5310640e-02
   8.8442020e-01  -2.6124877e-02
   8.8442020e-01  -2.6124877e-02
   9.0366305e-01  -2.6963892e-02
   9.0366305e-01  -2.6963892e-02
   9.2290542e-01  -2.7842069e-02
   9.2290542e-01  -2.7842069e-02
   9.4214828e-01  -2.8679360e-02
   9.4214828e-01  -2.8679360e-02
   9.6139123e-01  -2.9520837e-02
   9.6139123e-01  -2.9520837e-02
   9.7439704e-01  -3.0121429e-02
   9.7439704e-01  -3.0121429e-02
   9.8063404e-01  -3.0415665e-02
   9.8063404e-01  -3.0415665e-02
   9.9987685e-01  -3.1303103e-02
   9.9987685e-01  -3.1303103e-02
   1.0191197e+00  -3.2222315e-02
   1.0191197e+00  -3.2222315e-02
   1.0383625e+00  -3.3122956e-02
   1.0383625e+00  -3.3122956e-02
   1.0576054e+00  -3.3984286e-02
   1.0576054e+00  -3.3984286e-02
   1.0768483e+00  -3.4888916e-02
   1.0768483e+00  -3.4888916e-02
   1.0776951e+00  -3.4932118e-02
   1.0776951e+00  -3.4932118e-02
   1.0960906e+00  -3.5828818e-02
   1.0960906e+00  -3.5828818e-02
   1.1153335e+00  -3.6765320e-02
   1.1153335e+00  -3.6765320e-02
   1.1345764e+00  -3.7690493e-02
   1.1345764e+00  -3.7690493e-02
   1.1538192e+00  -3.8554631e-02
   1.1538192e+00  -3.8554631e-02
   1.1730621e+00  -3.9420493e-02
   1.1730621e+00  -3.9420493e-02
   1.1799005e+00  -3.9743054e-02
   1.1799005e+00  -3.9743054e-02
   1.1923049e+00  -4.0323103e-02
   1.1923049e+00  -4.0323103e-02
   1.2115478e+00  -4.1233596e-02
   1.2115478e+00  -4.1233596e-02
   1.2307906e+00  -4.2153645e-02
   1.2307906e+00  -4.2153645e-02
   1.2500335e+00  -4.2993547e-02
   1.2500335e+00  -4.2993547e-02
   1.2692759e+00  -4.3792217e-02
   1.2692759e+00  -4.3792217e-02
   1.2866079e+00  -4.4554286e-02
   1.2866079e+00  -4.4554286e-02
   1.2885187e+00  -4.4641921e-02
   1.2885187e+00  -4.4641921e-02
   1.3077616e+00  -4.5477291e-02
   1.3077616e+00  -4.5477291e-02
   1.3270044e+00  -4.6271823e-02
   1.3270044e+00  -4.6271823e-02
   1.3462473e+00  -4.7053990e-02
   1.3462473e+00  -4.7053990e-02
   1.3654901e+00  -4.7785419e-02
   1.3654901e+00  -4.7785419e-02
   1.3847330e+00  -4.8460591e-02
   1.3847330e+00  -4.8460591e-02
   1.4039759e+00  -4.9123596e-02
   1.4039759e+00  -4.9123596e-02
   1.4108369e+00  -4.9366502e-02
   1.4108369e+00  -4.9366502e-02
   1.4232187e+00  -4.9802463e-02
   1.4232187e+00  -4.9802463e-02
   1.4424611e+00  -5.0429064e-02
   1.4424611e+00  -5.0429064e-02
   1.4617039e+00  -5.1019704e-02
   1.4617039e+00  -5.1019704e-02
   1.4809468e+00  -5.1598522e-02
   1.4809468e+00  -5.1598522e-02
   1.5001921e+00  -5.2148276e-02
   1.5001921e+00  -5.2148276e-02
   1.5194335e+00  -5.2632020e-02
   1.5194335e+00  -5.2632020e-02
   1.5386749e+00  -5.3041379e-02
   1.5386749e+00  -5.3041379e-02
   1.5579163e+00  -5.3403448e-02
   1.5579163e+00  -5.3403448e-02
   1.5771626e+00  -5.3737438e-02
   1.5771626e+00  -5.3737438e-02
   1.5964039e+00  -5.4046798e-02
   1.5964039e+00  -5.4046798e-02
   1.6061281e+00  -5.4182266e-02
   1.6061281e+00  -5.4182266e-02
   1.6156453e+00  -5.4314778e-02
   1.6156453e+00  -5.4314778e-02
   1.6348916e+00  -5.4517734e-02
   1.6348916e+00  -5.4517734e-02
   1.6541330e+00  -5.4657143e-02
   1.6541330e+00  -5.4657143e-02
   1.6733744e+00  -5.4734483e-02
   1.6733744e+00  -5.4734483e-02
   1.6926158e+00  -5.4745813e-02
   1.6926158e+00  -5.4745813e-02
   1.7118621e+00  -5.4702463e-02
   1.7118621e+00  -5.4702463e-02
   1.7311034e+00  -5.4605911e-02
   1.7311034e+00  -5.4605911e-02
   1.7503448e+00  -5.4443842e-02
   1.7503448e+00  -5.4443842e-02
   1.7695911e+00  -5.4212808e-02
   1.7695911e+00  -5.4212808e-02
   1.7715517e+00  -5.4182266e-02
   1.7715517e+00  -5.4182266e-02
   1.7888325e+00  -5.3915271e-02
   1.7888325e+00  -5.3915271e-02
   1.8080739e+00  -5.3554187e-02
   1.8080739e+00  -5.3554187e-02
   1.8273153e+00  -5.3134483e-02
   1.8273153e+00  -5.3134483e-02
   1.8465616e+00  -5.2627586e-02
   1.8465616e+00  -5.2627586e-02
   1.8658030e+00  -5.2015271e-02
   1.8658030e+00  -5.2015271e-02
   1.8850443e+00  -5.1342857e-02
   1.8850443e+00  -5.1342857e-02
   1.9042906e+00  -5.0623153e-02
   1.9042906e+00  -5.0623153e-02
   1.9235320e+00  -4.9815271e-02
   1.9235320e+00  -4.9815271e-02
   1.9329951e+00  -4.9366502e-02
   1.9329951e+00  -4.9366502e-02
   1.9427734e+00  -4.8902956e-02
   1.9427734e+00  -4.8902956e-02
   1.9620148e+00  -4.7936946e-02
   1.9620148e+00  -4.7936946e-02
   1.9812611e+00  -4.6911182e-02
   1.9812611e+00  -4.6911182e-02
   2.0005025e+00  -4.5844138e-02
   2.0005025e+00  -4.5844138e-02
   2.0197438e+00  -4.4657635e-02
   2.0197438e+00  -4.4657635e-02
   2.0211970e+00  -4.4554286e-02
   2.0211970e+00  -4.4554286e-02
   2.0389901e+00  -4.3340739e-02
   2.0389901e+00  -4.3340739e-02
   2.0582315e+00  -4.2027980e-02
   2.0582315e+00  -4.2027980e-02
   2.0774729e+00  -4.0695714e-02
   2.0774729e+00  -4.0695714e-02
   2.0893842e+00  -3.9743054e-02
   2.0893842e+00  -3.9743054e-02
   2.0967143e+00  -3.9139212e-02
   2.0967143e+00  -3.9139212e-02
   2.1159606e+00  -3.7587882e-02
   2.1159606e+00  -3.7587882e-02
   2.1352020e+00  -3.6070148e-02
   2.1352020e+00  -3.6070148e-02
   2.1478030e+00  -3.4932118e-02
   2.1478030e+00  -3.4932118e-02
   2.1544433e+00  -3.4308473e-02
   2.1544433e+00  -3.4308473e-02
   2.1736897e+00  -3.2566847e-02
   2.1736897e+00  -3.2566847e-02
   2.1929310e+00  -3.0844187e-02
   2.1929310e+00  -3.0844187e-02
   2.2000542e+00  -3.0121429e-02
   2.2000542e+00  -3.0121429e-02
   2.2121724e+00  -2.8893842e-02
   2.2121724e+00  -2.8893842e-02
   2.2314138e+00  -2.7056946e-02
   2.2314138e+00  -2.7056946e-02
   2.2482266e+00  -2.5310640e-02
   2.2482266e+00  -2.5310640e-02
   2.2506601e+00  -2.5039212e-02
   2.2506601e+00  -2.5039212e-02
   2.2699015e+00  -2.2993695e-02
   2.2699015e+00  -2.2993695e-02
   2.2891429e+00  -2.0983005e-02
   2.2891429e+00  -2.0983005e-02
   2.2933153e+00  -2.0500000e-02
   2.2933153e+00  -2.0500000e-02
   2.3083892e+00  -1.8790394e-02
   2.3083892e+00  -1.8790394e-02
   2.3276305e+00  -1.6752118e-02
   2.3276305e+00  -1.6752118e-02
   2.3367586e+00  -1.5689212e-02
   2.3367586e+00  -1.5689212e-02
   2.3468719e+00  -1.4492118e-02
   2.3468719e+00  -1.4492118e-02
   2.3661182e+00  -1.2376897e-02
   2.3661182e+00  -1.2376897e-02
   2.3788522e+00  -1.0878522e-02
   2.3788522e+00  -1.0878522e-02
   2.3853596e+00  -1.0080345e-02
   2.3853596e+00  -1.0080345e-02
   2.4046010e+00  -7.8871429e-03
   2.4046010e+00  -7.8871429e-03
   2.4200000e+00  -6.0678818e-03
   2.4200000e+00  -6.0678818e-03
   2.4238424e+00  -5.5862069e-03
   2.4238424e+00  -5.5862069e-03
   2.4430887e+00  -3.3376749e-03
   2.4430887e+00  -3.3376749e-03
   2.4607980e+00  -1.2572414e-03
   2.4607980e+00  -1.2572414e-03
   2.4623300e+00  -1.0637438e-03
   2.4623300e+00  -1.0637438e-03
   2.4815714e+00   1.2151773e-03
   2.4815714e+00   1.2151773e-03
   2.5008177e+00   3.4236355e-03
   2.5008177e+00   3.4236355e-03
   2.5018768e+00   3.5535616e-03
   2.5018768e+00   3.5535616e-03
   2.5200591e+00   5.7053695e-03
   2.5200591e+00   5.7053695e-03
   2.5393005e+00   7.8160099e-03
   2.5393005e+00   7.8160099e-03
   2.5439754e+00   8.3642365e-03
   2.5439754e+00   8.3642365e-03
   2.5585419e+00   1.0054581e-02
   2.5585419e+00   1.0054581e-02
   2.5777882e+00   1.2062512e-02
   2.5777882e+00   1.2062512e-02
   2.5879803e+00   1.3174877e-02
   2.5879803e+00   1.3174877e-02
   2.5970296e+00   1.4187537e-02
   2.5970296e+00   1.4187537e-02
   2.6162709e+00   1.6119557e-02
   2.6162709e+00   1.6119557e-02
   2.6353399e+00   1.7985665e-02
   2.6353399e+00   1.7985665e-02
   2.6355172e+00   1.8003892e-02
   2.6355172e+00   1.8003892e-02
   2.6547586e+00   1.9902118e-02
   2.6547586e+00   1.9902118e-02
   2.6740000e+00   2.1548719e-02
   2.6740000e+00   2.1548719e-02
   2.6886453e+00   2.2796453e-02
   2.6886453e+00   2.2796453e-02
   2.6932414e+00   2.3206946e-02
   2.6932414e+00   2.3206946e-02
   2.7124877e+00   2.4775468e-02
   2.7124877e+00   2.4775468e-02
   2.7317291e+00   2.6128177e-02
   2.7317291e+00   2.6128177e-02
   2.7509704e+00   2.7361823e-02
   2.7509704e+00   2.7361823e-02
   2.7549015e+00   2.7607241e-02
   2.7549015e+00   2.7607241e-02
   2.7702167e+00   2.8552857e-02
   2.7702167e+00   2.8552857e-02
   2.7894581e+00   2.9604187e-02
   2.7894581e+00   2.9604187e-02
   2.8086995e+00   3.0482660e-02
   2.8086995e+00   3.0482660e-02
   2.8279409e+00   3.1179409e-02
   2.8279409e+00   3.1179409e-02
   2.8471872e+00   3.1716749e-02
   2.8471872e+00   3.1716749e-02
   2.8664286e+00   3.2092463e-02
   2.8664286e+00   3.2092463e-02
   2.8856700e+00   3.2313842e-02
   2.8856700e+00   3.2313842e-02
   2.9049163e+00   3.2357734e-02
   2.9049163e+00   3.2357734e-02
   2.9241576e+00   3.2231921e-02
   2.9241576e+00   3.2231921e-02
   2.9433990e+00   3.1945911e-02
   2.9433990e+00   3.1945911e-02
   2.9626404e+00   3.1505813e-02
   2.9626404e+00   3.1505813e-02
   2.9818867e+00   3.0875517e-02
   2.9818867e+00   3.0875517e-02
   3.0011281e+00   3.0066897e-02
   3.0011281e+00   3.0066897e-02
   3.0203695e+00   2.9149064e-02
   3.0203695e+00   2.9149064e-02
   3.0396158e+00   2.8114187e-02
   3.0396158e+00   2.8114187e-02
   3.0473842e+00   2.7607241e-02
   3.0473842e+00   2.7607241e-02
   3.0588571e+00   2.6864975e-02
   3.0588571e+00   2.6864975e-02
   3.0780985e+00   2.5537833e-02
   3.0780985e+00   2.5537833e-02
   3.0973448e+00   2.4191281e-02
   3.0973448e+00   2.4191281e-02
   3.1146552e+00   2.2796453e-02
   3.1146552e+00   2.2796453e-02
   3.1165862e+00   2.2631576e-02
   3.1165862e+00   2.2631576e-02
   3.1358276e+00   2.0955025e-02
   3.1358276e+00   2.0955025e-02
   3.1550690e+00   1.9356700e-02
   3.1550690e+00   1.9356700e-02
   3.1694631e+00   1.7985665e-02
   3.1694631e+00   1.7985665e-02
   3.1743153e+00   1.7502808e-02
   3.1743153e+00   1.7502808e-02
   3.1935567e+00   1.5637882e-02
   3.1935567e+00   1.5637882e-02
   3.2127980e+00   1.3805123e-02
   3.2127980e+00   1.3805123e-02
   3.2186010e+00   1.3174877e-02
   3.2186010e+00   1.3174877e-02
   3.2320443e+00   1.1744187e-02
   3.2320443e+00   1.1744187e-02
   3.2512857e+00   9.8519704e-03
   3.2512857e+00   9.8519704e-03
   3.2650493e+00   8.3642365e-03
   3.2650493e+00   8.3642365e-03
   3.2705271e+00   7.7464532e-03
   3.2705271e+00   7.7464532e-03
   3.2897685e+00   5.7276847e-03
   3.2897685e+00   5.7276847e-03
   3.3090148e+00   3.6761478e-03
   3.3090148e+00   3.6761478e-03
   3.3100542e+00   3.5535616e-03
   3.3100542e+00   3.5535616e-03
   3.3282562e+00   1.5256798e-03
   3.3282562e+00   1.5256798e-03
   3.3474975e+00  -4.5125567e-04
   3.3474975e+00  -4.5125567e-04
   3.3546207e+00  -1.2572414e-03
   3.3546207e+00  -1.2572414e-03
   3.3667438e+00  -2.6152266e-03
   3.3667438e+00  -2.6152266e-03
   3.3859852e+00  -4.5564877e-03
   3.3859852e+00  -4.5564877e-03
   3.4001034e+00  -6.0678818e-03
   3.4001034e+00  -6.0678818e-03
   3.4052266e+00  -6.6416256e-03
   3.4052266e+00  -6.6416256e-03
   3.4244680e+00  -8.6167980e-03
   3.4244680e+00  -8.6167980e-03
   3.4437143e+00  -1.0512709e-02
   3.4437143e+00  -1.0512709e-02
   3.4470887e+00  -1.0878522e-02
   3.4470887e+00  -1.0878522e-02
   3.4629557e+00  -1.2536158e-02
   3.4629557e+00  -1.2536158e-02
   3.4821970e+00  -1.4316847e-02
   3.4821970e+00  -1.4316847e-02
   3.4965123e+00  -1.5689212e-02
   3.4965123e+00  -1.5689212e-02
   3.5014433e+00  -1.6183054e-02
   3.5014433e+00  -1.6183054e-02
   3.5206847e+00  -1.7974581e-02
   3.5206847e+00  -1.7974581e-02
   3.5399261e+00  -1.9598276e-02
   3.5399261e+00  -1.9598276e-02
   3.5501478e+00  -2.0500000e-02
   3.5501478e+00  -2.0500000e-02
   3.5591675e+00  -2.1307882e-02
   3.5591675e+00  -2.1307882e-02
   3.5784138e+00  -2.2887833e-02
   3.5784138e+00  -2.2887833e-02
   3.5976552e+00  -2.4325714e-02
   3.5976552e+00  -2.4325714e-02
   3.6107438e+00  -2.5310640e-02
   3.6107438e+00  -2.5310640e-02
   3.6168966e+00  -2.5790000e-02
   3.6168966e+00  -2.5790000e-02
   3.6361429e+00  -2.7168227e-02
   3.6361429e+00  -2.7168227e-02
   3.6553842e+00  -2.8406552e-02
   3.6553842e+00  -2.8406552e-02
   3.6746256e+00  -2.9562857e-02
   3.6746256e+00  -2.9562857e-02
   3.6841034e+00  -3.0121429e-02
   3.6841034e+00  -3.0121429e-02
   3.6938670e+00  -3.0703547e-02
   3.6938670e+00  -3.0703547e-02
   3.7131133e+00  -3.1722118e-02
   3.7131133e+00  -3.1722118e-02
   3.7323547e+00  -3.2645419e-02
   3.7323547e+00  -3.2645419e-02
   3.7515961e+00  -3.3458867e-02
   3.7515961e+00  -3.3458867e-02
   3.7708424e+00  -3.4168128e-02
   3.7708424e+00  -3.4168128e-02
   3.7900837e+00  -3.4789852e-02
   3.7900837e+00  -3.4789852e-02
   3.7952167e+00  -3.4932118e-02
   3.7952167e+00  -3.4932118e-02
   3.8093251e+00  -3.5322020e-02
   3.8093251e+00  -3.5322020e-02
   3.8285665e+00  -3.5729261e-02
   3.8285665e+00  -3.5729261e-02
   3.8478128e+00  -3.6028916e-02
   3.8478128e+00  -3.6028916e-02
   3.8670542e+00  -3.6234138e-02
   3.8670542e+00  -3.6234138e-02
   3.8862956e+00  -3.6355419e-02
   3.8862956e+00  -3.6355419e-02
   3.9055419e+00  -3.6382414e-02
   3.9055419e+00  -3.6382414e-02
   3.9247833e+00  -3.6325911e-02
   3.9247833e+00  -3.6325911e-02
   3.9440246e+00  -3.6194680e-02
   3.9440246e+00  -3.6194680e-02
   3.9632660e+00  -3.5972709e-02
   3.9632660e+00  -3.5972709e-02
   3.9825123e+00  -3.5654975e-02
   3.9825123e+00  -3.5654975e-02
   4.0017537e+00  -3.5231281e-02
   4.0017537e+00  -3.5231281e-02
   4.0122118e+00  -3.4932118e-02
   4.0122118e+00  -3.4932118e-02
   4.0209951e+00  -3.4680345e-02
   4.0209951e+00  -3.4680345e-02
   4.0402414e+00  -3.4041872e-02
   4.0402414e+00  -3.4041872e-02
   4.0594828e+00  -3.3283744e-02
   4.0594828e+00  -3.3283744e-02
   4.0787241e+00  -3.2416946e-02
   4.0787241e+00  -3.2416946e-02
   4.0979704e+00  -3.1478571e-02
   4.0979704e+00  -3.1478571e-02
   4.1172118e+00  -3.0432266e-02
   4.1172118e+00  -3.0432266e-02
   4.1220443e+00  -3.0121429e-02
   4.1220443e+00  -3.0121429e-02
   4.1364532e+00  -2.9211823e-02
   4.1364532e+00  -2.9211823e-02
   4.1556946e+00  -2.7953498e-02
   4.1556946e+00  -2.7953498e-02
   4.1749409e+00  -2.6673498e-02
   4.1749409e+00  -2.6673498e-02
   4.1929409e+00  -2.5310640e-02
   4.1929409e+00  -2.5310640e-02
   4.1941823e+00  -2.5209951e-02
   4.1941823e+00  -2.5209951e-02
   4.2134236e+00  -2.3637438e-02
   4.2134236e+00  -2.3637438e-02
   4.2326700e+00  -2.2112562e-02
   4.2326700e+00  -2.2112562e-02
   4.2508424e+00  -2.0500000e-02
   4.2508424e+00  -2.0500000e-02
   4.2519113e+00  -2.0397685e-02
   4.2519113e+00  -2.0397685e-02
   4.2711527e+00  -1.8584433e-02
   4.2711527e+00  -1.8584433e-02
   4.2903941e+00  -1.6857044e-02
   4.2903941e+00  -1.6857044e-02
   4.3018818e+00  -1.5689212e-02
   4.3018818e+00  -1.5689212e-02
   4.3096404e+00  -1.4873547e-02
   4.3096404e+00  -1.4873547e-02
   4.3288818e+00  -1.2951034e-02
   4.3288818e+00  -1.2951034e-02
   4.3481232e+00  -1.0934631e-02
   4.3481232e+00  -1.0934631e-02
   4.3486108e+00  -1.0878522e-02
   4.3486108e+00  -1.0878522e-02
   4.3673695e+00  -8.8063054e-03
   4.3673695e+00  -8.8063054e-03
   4.3866108e+00  -6.7747783e-03
   4.3866108e+00  -6.7747783e-03
   4.3926552e+00  -6.0678818e-03
   4.3926552e+00  -6.0678818e-03
   4.4058522e+00  -4.5341724e-03
   4.4058522e+00  -4.5341724e-03
   4.4250936e+00  -2.4543251e-03
   4.4250936e+00  -2.4543251e-03
   4.4352660e+00  -1.2572414e-03
   4.4352660e+00  -1.2572414e-03
   4.4443399e+00  -1.6292217e-04
   4.4443399e+00  -1.6292217e-04
   4.4635813e+00   1.9832857e-03
   4.4635813e+00   1.9832857e-03
   4.4769064e+00   3.5535616e-03
   4.4769064e+00   3.5535616e-03
   4.4828227e+00   4.2839360e-03
   4.4828227e+00   4.2839360e-03
   4.5020690e+00   6.4816749e-03
   4.5020690e+00   6.4816749e-03
   4.5182020e+00   8.3642365e-03
   4.5182020e+00   8.3642365e-03
   4.5213103e+00   8.7504926e-03
   4.5213103e+00   8.7504926e-03
   4.5405517e+00   1.0973005e-02
   4.5405517e+00   1.0973005e-02
   4.5597931e+00   1.3151675e-02
   4.5597931e+00   1.3151675e-02
   4.5599901e+00   1.3174877e-02
   4.5599901e+00   1.3174877e-02
   4.5790394e+00   1.5372167e-02
   4.5790394e+00   1.5372167e-02
   4.5982808e+00   1.7414286e-02
   4.5982808e+00   1.7414286e-02
   4.6033300e+00   1.7985665e-02
   4.6033300e+00   1.7985665e-02
   4.6175222e+00   1.9578966e-02
   4.6175222e+00   1.9578966e-02
   4.6367685e+00   2.1495419e-02
   4.6367685e+00   2.1495419e-02
   4.6495419e+00   2.2796453e-02
   4.6495419e+00   2.2796453e-02
   4.6560099e+00   2.3481182e-02
   4.6560099e+00   2.3481182e-02
   4.6752512e+00   2.5328177e-02
   4.6752512e+00   2.5328177e-02
   4.6944926e+00   2.6998867e-02
   4.6944926e+00   2.6998867e-02
   4.7012857e+00   2.7607241e-02
   4.7012857e+00   2.7607241e-02
   4.7137389e+00   2.8727882e-02
   4.7137389e+00   2.8727882e-02
   4.7329803e+00   3.0254828e-02
   4.7329803e+00   3.0254828e-02
   4.7522217e+00   3.1593005e-02
   4.7522217e+00   3.1593005e-02
   4.7645764e+00   3.2418522e-02
   4.7645764e+00   3.2418522e-02
   4.7714680e+00   3.2893153e-02
   4.7714680e+00   3.2893153e-02
   4.7907094e+00   3.4069803e-02
   4.7907094e+00   3.4069803e-02
   4.8099507e+00   3.5073251e-02
   4.8099507e+00   3.5073251e-02
   4.8291970e+00   3.5880148e-02
   4.8291970e+00   3.5880148e-02
   4.8484384e+00   3.6519606e-02
   4.8484384e+00   3.6519606e-02
   4.8676798e+00   3.6983251e-02
   4.8676798e+00   3.6983251e-02
   4.8825123e+00   3.7230936e-02
   4.8825123e+00   3.7230936e-02
   4.8869212e+00   3.7305517e-02
   4.8869212e+00   3.7305517e-02
   4.9061675e+00   3.7433054e-02
   4.9061675e+00   3.7433054e-02
   4.9254089e+00   3.7360099e-02
   4.9254089e+00   3.7360099e-02
   4.9371478e+00   3.7230936e-02
   4.9371478e+00   3.7230936e-02
   4.9446502e+00   3.7149458e-02
   4.9446502e+00   3.7149458e-02
   4.9638966e+00   3.6761133e-02
   4.9638966e+00   3.6761133e-02
   4.9831379e+00   3.6195468e-02
   4.9831379e+00   3.6195468e-02
   5.0023793e+00   3.5418719e-02
   5.0023793e+00   3.5418719e-02
   5.0216207e+00   3.4480296e-02
   5.0216207e+00   3.4480296e-02
   5.0408670e+00   3.3436355e-02
   5.0408670e+00   3.3436355e-02
   5.0566207e+00   3.2418522e-02
   5.0566207e+00   3.2418522e-02
   5.0601084e+00   3.2184483e-02
   5.0601084e+00   3.2184483e-02
   5.0793498e+00   3.0788030e-02
   5.0793498e+00   3.0788030e-02
   5.0985961e+00   2.9366946e-02
   5.0985961e+00   2.9366946e-02
   5.1178374e+00   2.7784631e-02
   5.1178374e+00   2.7784631e-02
   5.1196502e+00   2.7607241e-02
   5.1196502e+00   2.7607241e-02
   5.1370788e+00   2.5989852e-02
   5.1370788e+00   2.5989852e-02
   5.1563202e+00   2.4294631e-02
   5.1563202e+00   2.4294631e-02
   5.1712167e+00   2.2796453e-02
   5.1712167e+00   2.2796453e-02
   5.1755665e+00   2.2336946e-02
   5.1755665e+00   2.2336946e-02
   5.1948079e+00   2.0369113e-02
   5.1948079e+00   2.0369113e-02
   5.2140493e+00   1.8377340e-02
   5.2140493e+00   1.8377340e-02
   5.2173892e+00   1.7985665e-02
   5.2173892e+00   1.7985665e-02
   5.2332956e+00   1.6194433e-02
   5.2332956e+00   1.6194433e-02
   5.2525369e+00   1.4173596e-02
   5.2525369e+00   1.4173596e-02
   5.2610887e+00   1.3174877e-02
   5.2610887e+00   1.3174877e-02
   5.2717783e+00   1.1925665e-02
   5.2717783e+00   1.1925665e-02
   5.2910197e+00   9.8562562e-03
   5.2910197e+00   9.8562562e-03
   5.3037980e+00   8.3642365e-03
   5.3037980e+00   8.3642365e-03
   5.3102660e+00   7.5826108e-03
   5.3102660e+00   7.5826108e-03
   5.3295074e+00   5.4444828e-03
   5.3295074e+00   5.4444828e-03
   5.3458276e+00   3.5535616e-03
   5.3458276e+00   3.5535616e-03
   5.3487488e+00   3.1941724e-03
   5.3487488e+00   3.1941724e-03
   5.3679951e+00   1.0075911e-03
   5.3679951e+00   1.0075911e-03
   5.3872365e+00  -1.1535911e-03
   5.3872365e+00  -1.1535911e-03
   5.3880837e+00  -1.2572414e-03
   5.3880837e+00  -1.2572414e-03
   5.4064778e+00  -3.3737931e-03
   5.4064778e+00  -3.3737931e-03
   5.4257192e+00  -5.4162069e-03
   5.4257192e+00  -5.4162069e-03
   5.4313645e+00  -6.0678818e-03
   5.4313645e+00  -6.0678818e-03
   5.4449655e+00  -7.6055665e-03
   5.4449655e+00  -7.6055665e-03
   5.4642069e+00  -9.5403941e-03
   5.4642069e+00  -9.5403941e-03
   5.4769015e+00  -1.0878522e-02
   5.4769015e+00  -1.0878522e-02
   5.4834483e+00  -1.1592463e-02
   5.4834483e+00  -1.1592463e-02
   5.5026946e+00  -1.3507192e-02
   5.5026946e+00  -1.3507192e-02
   5.5219360e+00  -1.5332463e-02
   5.5219360e+00  -1.5332463e-02
   5.5254335e+00  -1.5689212e-02
   5.5254335e+00  -1.5689212e-02
   5.5411773e+00  -1.7241133e-02
   5.5411773e+00  -1.7241133e-02
   5.5604236e+00  -1.8917980e-02
   5.5604236e+00  -1.8917980e-02
   5.5786207e+00  -2.0500000e-02
   5.5786207e+00  -2.0500000e-02
   5.5796650e+00  -2.0597340e-02
   5.5796650e+00  -2.0597340e-02
   5.5989064e+00  -2.2258325e-02
   5.5989064e+00  -2.2258325e-02
   5.6181478e+00  -2.3727882e-02
   5.6181478e+00  -2.3727882e-02
   5.6373941e+00  -2.5144483e-02
   5.6373941e+00  -2.5144483e-02
   5.6395764e+00  -2.5310640e-02
   5.6395764e+00  -2.5310640e-02
   5.6566355e+00  -2.6563547e-02
   5.6566355e+00  -2.6563547e-02
   5.6758768e+00  -2.7822266e-02
   5.6758768e+00  -2.7822266e-02
   5.6951232e+00  -2.8956502e-02
   5.6951232e+00  -2.8956502e-02
   5.7143645e+00  -3.0037192e-02
   5.7143645e+00  -3.0037192e-02
   5.7159212e+00  -3.0121429e-02
   5.7159212e+00  -3.0121429e-02
   5.7336059e+00  -3.1053842e-02
   5.7336059e+00  -3.1053842e-02
   5.7528473e+00  -3.1944532e-02
   5.7528473e+00  -3.1944532e-02
   5.7720936e+00  -3.2743596e-02
   5.7720936e+00  -3.2743596e-02
   5.7913350e+00  -3.3430690e-02
   5.7913350e+00  -3.3430690e-02
   5.8105764e+00  -3.4002660e-02
   5.8105764e+00  -3.4002660e-02
   5.8298227e+00  -3.4465419e-02
   5.8298227e+00  -3.4465419e-02
   5.8490640e+00  -3.4824187e-02
   5.8490640e+00  -3.4824187e-02
   5.8573350e+00  -3.4932118e-02
   5.8573350e+00  -3.4932118e-02
   5.8683054e+00  -3.5075961e-02
   5.8683054e+00  -3.5075961e-02
   5.8875468e+00  -3.5218670e-02
   5.8875468e+00  -3.5218670e-02
   5.9067931e+00  -3.5246847e-02
   5.9067931e+00  -3.5246847e-02
   5.9260345e+00  -3.5173596e-02
   5.9260345e+00  -3.5173596e-02
   5.9452709e+00  -3.5004039e-02
   5.9452709e+00  -3.5004039e-02
   5.9500985e+00  -3.4932118e-02
   5.9500985e+00  -3.4932118e-02
   5.9645320e+00  -3.4719507e-02
   5.9645320e+00  -3.4719507e-02
   5.9837438e+00  -3.4328128e-02
   5.9837438e+00  -3.4328128e-02
   6.0030049e+00  -3.3834286e-02
   6.0030049e+00  -3.3834286e-02
   6.0222660e+00  -3.3207833e-02
   6.0222660e+00  -3.3207833e-02
   6.0414778e+00  -3.2461429e-02
   6.0414778e+00  -3.2461429e-02
   6.0607389e+00  -3.1644877e-02
   6.0607389e+00  -3.1644877e-02
   6.0800000e+00  -3.0730690e-02
   6.0800000e+00  -3.0730690e-02
   6.0909852e+00  -3.0121429e-02
   6.0909852e+00  -3.0121429e-02
   6.0992118e+00  -2.9659015e-02
   6.0992118e+00  -2.9659015e-02
   6.1184729e+00  -2.8513005e-02
   6.1184729e+00  -2.8513005e-02
   6.1376847e+00  -2.7309163e-02
   6.1376847e+00  -2.7309163e-02
   6.1569458e+00  -2.6036305e-02
   6.1569458e+00  -2.6036305e-02
   6.1663054e+00  -2.5310640e-02
   6.1663054e+00  -2.5310640e-02
   6.1762069e+00  -2.4536207e-02
   6.1762069e+00  -2.4536207e-02
   6.1954187e+00  -2.3026453e-02
   6.1954187e+00  -2.3026453e-02
   6.2146798e+00  -2.1522365e-02
   6.2146798e+00  -2.1522365e-02
   6.2260099e+00  -2.0500000e-02
   6.2260099e+00  -2.0500000e-02
   6.2339409e+00  -1.9764039e-02
   6.2339409e+00  -1.9764039e-02
   6.2531527e+00  -1.8022857e-02
   6.2531527e+00  -1.8022857e-02
   6.2724138e+00  -1.6259704e-02
   6.2724138e+00  -1.6259704e-02
   6.2778818e+00  -1.5689212e-02
   6.2778818e+00  -1.5689212e-02
   6.2916256e+00  -1.4275567e-02
   6.2916256e+00  -1.4275567e-02
   6.3108867e+00  -1.2411379e-02
   6.3108867e+00  -1.2411379e-02
   6.3252217e+00  -1.0878522e-02
   6.3252217e+00  -1.0878522e-02
   6.3301478e+00  -1.0321133e-02
   6.3301478e+00  -1.0321133e-02
   6.3493596e+00  -8.2596059e-03
   6.3493596e+00  -8.2596059e-03
   6.3686207e+00  -6.1452709e-03
   6.3686207e+00  -6.1452709e-03
   6.3692611e+00  -6.0678818e-03
   6.3692611e+00  -6.0678818e-03
   6.3878818e+00  -3.9241823e-03
   6.3878818e+00  -3.9241823e-03
   6.4070936e+00  -1.7954433e-03
   6.4070936e+00  -1.7954433e-03
   6.4115271e+00  -1.2572414e-03
   6.4115271e+00  -1.2572414e-03
   6.4263547e+00   5.1107882e-04
   6.4263547e+00   5.1107882e-04
   6.4455665e+00   2.6542069e-03
   6.4455665e+00   2.6542069e-03
   6.4530049e+00   3.5535616e-03
   6.4530049e+00   3.5535616e-03
   6.4648276e+00   4.9953695e-03
   6.4648276e+00   4.9953695e-03
   6.4840887e+00   7.1581773e-03
   6.4840887e+00   7.1581773e-03
   6.4941379e+00   8.3642365e-03
   6.4941379e+00   8.3642365e-03
   6.5033005e+00   9.4909852e-03
   6.5033005e+00   9.4909852e-03
   6.5225616e+00   1.1648916e-02
   6.5225616e+00   1.1648916e-02
   6.5356650e+00   1.3174877e-02
   6.5356650e+00   1.3174877e-02
   6.5418227e+00   1.3923596e-02
   6.5418227e+00   1.3923596e-02
   6.5610345e+00   1.6063941e-02
   6.5610345e+00   1.6063941e-02
   6.5783744e+00   1.7985665e-02
   6.5783744e+00   1.7985665e-02
   6.5802956e+00   1.8213202e-02
   6.5802956e+00   1.8213202e-02
   6.5995567e+00   2.0327734e-02
   6.5995567e+00   2.0327734e-02
   6.6187685e+00   2.2274532e-02
   6.6187685e+00   2.2274532e-02
   6.6236453e+00   2.2796453e-02
   6.6236453e+00   2.2796453e-02
   6.6380296e+00   2.4320640e-02
   6.6380296e+00   2.4320640e-02
   6.6572414e+00   2.6109360e-02
   6.6572414e+00   2.6109360e-02
   6.6735961e+00   2.7607241e-02
   6.6735961e+00   2.7607241e-02
   6.6765025e+00   2.7887833e-02
   6.6765025e+00   2.7887833e-02
   6.6957635e+00   2.9596995e-02
   6.6957635e+00   2.9596995e-02
   6.7149754e+00   3.1069901e-02
   6.7149754e+00   3.1069901e-02
   6.7337438e+00   3.2418522e-02
   6.7337438e+00   3.2418522e-02
   6.7342365e+00   3.2457389e-02
   6.7342365e+00   3.2457389e-02
   6.7534975e+00   3.3785911e-02
   6.7534975e+00   3.3785911e-02
   6.7727094e+00   3.4927192e-02
   6.7727094e+00   3.4927192e-02
   6.7919704e+00   3.5867783e-02
   6.7919704e+00   3.5867783e-02
   6.8111823e+00   3.6638966e-02
   6.8111823e+00   3.6638966e-02
   6.8295567e+00   3.7230936e-02
   6.8295567e+00   3.7230936e-02
   6.8304433e+00   3.7260148e-02
   6.8304433e+00   3.7260148e-02
   6.8497044e+00   3.7700985e-02
   6.8497044e+00   3.7700985e-02
   6.8689163e+00   3.7980837e-02
   6.8689163e+00   3.7980837e-02
   6.8881773e+00   3.8080493e-02
   6.8881773e+00   3.8080493e-02
   6.9074384e+00   3.8006355e-02
   6.9074384e+00   3.8006355e-02
   6.9266502e+00   3.7809951e-02
   6.9266502e+00   3.7809951e-02
   6.9459113e+00   3.7429704e-02
   6.9459113e+00   3.7429704e-02
   6.9525616e+00   3.7230936e-02
   6.9525616e+00   3.7230936e-02
   6.9651232e+00   3.6862857e-02
   6.9651232e+00   3.6862857e-02
   6.9843842e+00   3.6115911e-02
   6.9843842e+00   3.6115911e-02
   7.0036453e+00   3.5172512e-02
   7.0036453e+00   3.5172512e-02
   7.0228571e+00   3.4100936e-02
   7.0228571e+00   3.4100936e-02
   7.0421182e+00   3.2909310e-02
   7.0421182e+00   3.2909310e-02
   7.0485222e+00   3.2418522e-02
   7.0485222e+00   3.2418522e-02
   7.0613793e+00   3.1453547e-02
   7.0613793e+00   3.1453547e-02
   7.0805911e+00   2.9952414e-02
   7.0805911e+00   2.9952414e-02
   7.0998522e+00   2.8419557e-02
   7.0998522e+00   2.8419557e-02
   7.1083744e+00   2.7607241e-02
   7.1083744e+00   2.7607241e-02
   7.1190640e+00   2.6585172e-02
   7.1190640e+00   2.6585172e-02
   7.1383251e+00   2.4810394e-02
   7.1383251e+00   2.4810394e-02
   7.1575862e+00   2.2886453e-02
   7.1575862e+00   2.2886453e-02
   7.1583744e+00   2.2796453e-02
   7.1583744e+00   2.2796453e-02
   7.1767980e+00   2.0808522e-02
   7.1767980e+00   2.0808522e-02
   7.1960591e+00   1.8841429e-02
   7.1960591e+00   1.8841429e-02
   7.2034483e+00   1.7985665e-02
   7.2034483e+00   1.7985665e-02
   7.2153202e+00   1.6627241e-02
   7.2153202e+00   1.6627241e-02
   7.2345320e+00   1.4581133e-02
   7.2345320e+00   1.4581133e-02
   7.2466010e+00   1.3174877e-02
   7.2466010e+00   1.3174877e-02
   7.2537931e+00   1.2311921e-02
   7.2537931e+00   1.2311921e-02
   7.2730542e+00   1.0176404e-02
   7.2730542e+00   1.0176404e-02
   7.2884236e+00   8.3642365e-03
   7.2884236e+00   8.3642365e-03
   7.2922660e+00   7.8894089e-03
   7.2922660e+00   7.8894089e-03
   7.3115271e+00   5.6830542e-03
   7.3115271e+00   5.6830542e-03
   7.3298030e+00   3.5535616e-03
   7.3298030e+00   3.5535616e-03
   7.3307389e+00   3.4322956e-03
   7.3307389e+00   3.4322956e-03
   7.3500000e+00   1.1840542e-03
   7.3500000e+00   1.1840542e-03
   7.3692611e+00  -9.8505419e-04
   7.3692611e+00  -9.8505419e-04
   7.3714778e+00  -1.2572414e-03
   7.3714778e+00  -1.2572414e-03
   7.3884729e+00  -3.2428374e-03
   7.3884729e+00  -3.2428374e-03
   7.4077340e+00  -5.2909852e-03
   7.4077340e+00  -5.2909852e-03
   7.4144828e+00  -6.0678818e-03
   7.4144828e+00  -6.0678818e-03
   7.4269951e+00  -7.4915271e-03
   7.4269951e+00  -7.4915271e-03
   7.4462069e+00  -9.4399507e-03
   7.4462069e+00  -9.4399507e-03
   7.4598522e+00  -1.0878522e-02
   7.4598522e+00  -1.0878522e-02
   7.4654680e+00  -1.1493103e-02
   7.4654680e+00  -1.1493103e-02
   7.4846798e+00  -1.3426700e-02
   7.4846798e+00  -1.3426700e-02
   7.5039409e+00  -1.5252857e-02
   7.5039409e+00  -1.5252857e-02
   7.5082266e+00  -1.5689212e-02
   7.5082266e+00  -1.5689212e-02
   7.5232020e+00  -1.7169163e-02
   7.5232020e+00  -1.7169163e-02
   7.5424138e+00  -1.8852956e-02
   7.5424138e+00  -1.8852956e-02
   7.5614286e+00  -2.0500000e-02
   7.5614286e+00  -2.0500000e-02
   7.5616749e+00  -2.0524975e-02
   7.5616749e+00  -2.0524975e-02
   7.5809360e+00  -2.2192857e-02
   7.5809360e+00  -2.2192857e-02
   7.6001478e+00  -2.3664039e-02
   7.6001478e+00  -2.3664039e-02
   7.6194089e+00  -2.5071478e-02
   7.6194089e+00  -2.5071478e-02
   7.6225616e+00  -2.5310640e-02
   7.6225616e+00  -2.5310640e-02
   7.6386207e+00  -2.6485567e-02
   7.6386207e+00  -2.6485567e-02
   7.6578818e+00  -2.7738128e-02
   7.6578818e+00  -2.7738128e-02
   7.6771429e+00  -2.8861823e-02
   7.6771429e+00  -2.8861823e-02
   7.6963547e+00  -2.9922808e-02
   7.6963547e+00  -2.9922808e-02
   7.7001478e+00  -3.0121429e-02
   7.7001478e+00  -3.0121429e-02
   7.7156158e+00  -3.0925961e-02
   7.7156158e+00  -3.0925961e-02
   7.7348768e+00  -3.1796995e-02
   7.7348768e+00  -3.1796995e-02
   7.7540887e+00  -3.2580640e-02
   7.7540887e+00  -3.2580640e-02
   7.7733498e+00  -3.3257438e-02
   7.7733498e+00  -3.3257438e-02
   7.7926108e+00  -3.3814138e-02
   7.7926108e+00  -3.3814138e-02
   7.8118227e+00  -3.4256650e-02
   7.8118227e+00  -3.4256650e-02
   7.8310837e+00  -3.4584433e-02
   7.8310837e+00  -3.4584433e-02
   7.8502956e+00  -3.4813645e-02
   7.8502956e+00  -3.4813645e-02
   7.8695567e+00  -3.4924335e-02
   7.8695567e+00  -3.4924335e-02
   7.8888177e+00  -3.4908325e-02
   7.8888177e+00  -3.4908325e-02
   7.9080296e+00  -3.4803054e-02
   7.9080296e+00  -3.4803054e-02
   7.9272906e+00  -3.4592956e-02
   7.9272906e+00  -3.4592956e-02
   7.9465517e+00  -3.4266305e-02
   7.9465517e+00  -3.4266305e-02
   7.9657635e+00  -3.3832512e-02
   7.9657635e+00  -3.3832512e-02
   7.9850246e+00  -3.3265074e-02
   7.9850246e+00  -3.3265074e-02
   8.0042365e+00  -3.2569064e-02
   8.0042365e+00  -3.2569064e-02
   8.0234975e+00  -3.1799360e-02
   8.0234975e+00  -3.1799360e-02
   8.0427586e+00  -3.0937438e-02
   8.0427586e+00  -3.0937438e-02
   8.0585222e+00  -3.0121429e-02
   8.0585222e+00  -3.0121429e-02
   8.0619704e+00  -2.9936601e-02
   8.0619704e+00  -2.9936601e-02
   8.0812315e+00  -2.8826305e-02
   8.0812315e+00  -2.8826305e-02
   8.1004926e+00  -2.7650345e-02
   8.1004926e+00  -2.7650345e-02
   8.1197044e+00  -2.6427882e-02
   8.1197044e+00  -2.6427882e-02
   8.1349261e+00  -2.5310640e-02
   8.1349261e+00  -2.5310640e-02
   8.1389655e+00  -2.5000000e-02
   8.1389655e+00  -2.5000000e-02
   8.1581773e+00  -2.3497833e-02
   8.1581773e+00  -2.3497833e-02
   8.1774384e+00  -2.2024039e-02
   8.1774384e+00  -2.2024039e-02
   8.1950739e+00  -2.0500000e-02
   8.1950739e+00  -2.0500000e-02
   8.1966995e+00  -2.0349064e-02
   8.1966995e+00  -2.0349064e-02
   8.2159113e+00  -1.8580000e-02
   8.2159113e+00  -1.8580000e-02
   8.2351724e+00  -1.6885271e-02
   8.2351724e+00  -1.6885271e-02
   8.2471429e+00  -1.5689212e-02
   8.2471429e+00  -1.5689212e-02
   8.2544335e+00  -1.4931970e-02
   8.2544335e+00  -1.4931970e-02
   8.2736453e+00  -1.3023744e-02
   8.2736453e+00  -1.3023744e-02
   8.2929064e+00  -1.1035911e-02
   8.2929064e+00  -1.1035911e-02
   8.2942857e+00  -1.0878522e-02
   8.2942857e+00  -1.0878522e-02
   8.3121182e+00  -8.9061576e-03
   8.3121182e+00  -8.9061576e-03
   8.3313793e+00  -6.8870936e-03
   8.3313793e+00  -6.8870936e-03
   8.3384236e+00  -6.0678818e-03
   8.3384236e+00  -6.0678818e-03
   8.3506404e+00  -4.6456010e-03
   8.3506404e+00  -4.6456010e-03
   8.3698522e+00  -2.5543005e-03
   8.3698522e+00  -2.5543005e-03
   8.3808374e+00  -1.2572414e-03
   8.3808374e+00  -1.2572414e-03
   8.3891133e+00  -2.5159507e-04
   8.3891133e+00  -2.5159507e-04
   8.4083744e+00   1.9211872e-03
   8.4083744e+00   1.9211872e-03
   8.4220690e+00   3.5535616e-03
   8.4220690e+00   3.5535616e-03
   8.4275862e+00   4.2441527e-03
   8.4275862e+00   4.2441527e-03
   8.4468473e+00   6.4743350e-03
   8.4468473e+00   6.4743350e-03
   8.4627586e+00   8.3642365e-03
   8.4627586e+00   8.3642365e-03
   8.4661084e+00   8.7811330e-03
   8.4661084e+00   8.7811330e-03
   8.4853202e+00   1.1036453e-02
   8.4853202e+00   1.1036453e-02
   8.5037438e+00   1.3174877e-02
   8.5037438e+00   1.3174877e-02
   8.5045813e+00   1.3278079e-02
   8.5045813e+00   1.3278079e-02
   8.5237931e+00   1.5528522e-02
   8.5237931e+00   1.5528522e-02
   8.5430542e+00   1.7648571e-02
   8.5430542e+00   1.7648571e-02
   8.5459113e+00   1.7985665e-02
   8.5459113e+00   1.7985665e-02
   8.5623153e+00   1.9860296e-02
   8.5623153e+00   1.9860296e-02
   8.5815271e+00   2.1832365e-02
   8.5815271e+00   2.1832365e-02
   8.5905419e+00   2.2796453e-02
   8.5905419e+00   2.2796453e-02
   8.6007882e+00   2.3910591e-02
   8.6007882e+00   2.3910591e-02
   8.6200493e+00   2.5770394e-02
   8.6200493e+00   2.5770394e-02
   8.6392611e+00   2.7556897e-02
   8.6392611e+00   2.7556897e-02
   8.6398030e+00   2.7607241e-02
   8.6398030e+00   2.7607241e-02
   8.6585222e+00   2.9349163e-02
   8.6585222e+00   2.9349163e-02
   8.6777340e+00   3.0889901e-02
   8.6777340e+00   3.0889901e-02
   8.6969951e+00   3.2320000e-02
   8.6969951e+00   3.2320000e-02
   8.6983251e+00   3.2418522e-02
   8.6983251e+00   3.2418522e-02
   8.7162562e+00   3.3713498e-02
   8.7162562e+00   3.3713498e-02
   8.7354680e+00   3.4911773e-02
   8.7354680e+00   3.4911773e-02
   8.7547291e+00   3.5903300e-02
   8.7547291e+00   3.5903300e-02
   8.7739901e+00   3.6728227e-02
   8.7739901e+00   3.6728227e-02
   8.7883251e+00   3.7230936e-02
   8.7883251e+00   3.7230936e-02
   8.7932020e+00   3.7406798e-02
   8.7932020e+00   3.7406798e-02
   8.8124631e+00   3.7895222e-02
   8.8124631e+00   3.7895222e-02
   8.8316749e+00   3.8221133e-02
   8.8316749e+00   3.8221133e-02
   8.8509360e+00   3.8370887e-02
   8.8509360e+00   3.8370887e-02
   8.8701970e+00   3.8344335e-02
   8.8701970e+00   3.8344335e-02
   8.8894089e+00   3.8191773e-02
   8.8894089e+00   3.8191773e-02
   8.9086700e+00   3.7892611e-02
   8.9086700e+00   3.7892611e-02
   8.9279310e+00   3.7396355e-02
   8.9279310e+00   3.7396355e-02
   8.9325123e+00   3.7230936e-02
   8.9325123e+00   3.7230936e-02
   8.9471429e+00   3.6715911e-02
   8.9471429e+00   3.6715911e-02
   8.9664039e+00   3.5842118e-02
   8.9664039e+00   3.5842118e-02
   8.9856158e+00   3.4785813e-02
   8.9856158e+00   3.4785813e-02
   9.0048768e+00   3.3636897e-02
   9.0048768e+00   3.3636897e-02
   9.0220690e+00   3.2418522e-02
   9.0220690e+00   3.2418522e-02
   9.0241379e+00   3.2265369e-02
   9.0241379e+00   3.2265369e-02
   9.0433498e+00   3.0733005e-02
   9.0433498e+00   3.0733005e-02
   9.0626108e+00   2.9213498e-02
   9.0626108e+00   2.9213498e-02
   9.0803448e+00   2.7607241e-02
   9.0803448e+00   2.7607241e-02
   9.0818719e+00   2.7460000e-02
   9.0818719e+00   2.7460000e-02
   9.1010837e+00   2.5586453e-02
   9.1010837e+00   2.5586453e-02
   9.1203448e+00   2.3787882e-02
   9.1203448e+00   2.3787882e-02
   9.1295074e+00   2.2796453e-02
   9.1295074e+00   2.2796453e-02
   9.1396059e+00   2.1702611e-02
   9.1396059e+00   2.1702611e-02
   9.1588177e+00   1.9732266e-02
   9.1588177e+00   1.9732266e-02
   9.1743842e+00   1.7985665e-02
   9.1743842e+00   1.7985665e-02
   9.1780788e+00   1.7550985e-02
   9.1780788e+00   1.7550985e-02
   9.1972906e+00   1.5397980e-02
   9.1972906e+00   1.5397980e-02
   9.2165517e+00   1.3184384e-02
   9.2165517e+00   1.3184384e-02
   9.2166502e+00   1.3174877e-02
   9.2166502e+00   1.3174877e-02
   9.2358128e+00   1.0909754e-02
   9.2358128e+00   1.0909754e-02
   9.2550246e+00   8.6968966e-03
   9.2550246e+00   8.6968966e-03
   9.2576847e+00   8.3642365e-03
   9.2576847e+00   8.3642365e-03
   9.2742857e+00   6.3614286e-03
   9.2742857e+00   6.3614286e-03
   9.2935468e+00   4.1824926e-03
   9.2935468e+00   4.1824926e-03
   9.2986207e+00   3.5535616e-03
   9.2986207e+00   3.5535616e-03
   9.3127586e+00   1.8469015e-03
   9.3127586e+00   1.8469015e-03
   9.3320197e+00  -2.6466108e-04
   9.3320197e+00  -2.6466108e-04
   9.3403448e+00  -1.2572414e-03
   9.3403448e+00  -1.2572414e-03
   9.3512315e+00  -2.5481379e-03
   9.3512315e+00  -2.5481379e-03
   9.3704926e+00  -4.5956897e-03
   9.3704926e+00  -4.5956897e-03
   9.3836453e+00  -6.0678818e-03
   9.3836453e+00  -6.0678818e-03
   9.3897537e+00  -6.7774384e-03
   9.3897537e+00  -6.7774384e-03
   9.4089655e+00  -8.8085222e-03
   9.4089655e+00  -8.8085222e-03
   9.4282266e+00  -1.0814089e-02
   9.4282266e+00  -1.0814089e-02
   9.4288177e+00  -1.0878522e-02
   9.4288177e+00  -1.0878522e-02
   9.4474877e+00  -1.2863103e-02
   9.4474877e+00  -1.2863103e-02
   9.4666995e+00  -1.4678128e-02
   9.4666995e+00  -1.4678128e-02
   9.4769458e+00  -1.5689212e-02
   9.4769458e+00  -1.5689212e-02
   9.4859606e+00  -1.6590591e-02
   9.4859606e+00  -1.6590591e-02
   9.5051724e+00  -1.8339409e-02
   9.5051724e+00  -1.8339409e-02
   9.5244335e+00  -1.9977044e-02
   9.5244335e+00  -1.9977044e-02
   9.5302956e+00  -2.0500000e-02
   9.5302956e+00  -2.0500000e-02
   9.5436946e+00  -2.1679458e-02
   9.5436946e+00  -2.1679458e-02
   9.5629064e+00  -2.3194089e-02
   9.5629064e+00  -2.3194089e-02
   9.5821675e+00  -2.4594975e-02
   9.5821675e+00  -2.4594975e-02
   9.5918719e+00  -2.5310640e-02
   9.5918719e+00  -2.5310640e-02
   9.6014286e+00  -2.6022660e-02
   9.6014286e+00  -2.6022660e-02
   9.6206404e+00  -2.7315025e-02
   9.6206404e+00  -2.7315025e-02
   9.6399015e+00  -2.8464433e-02
   9.6399015e+00  -2.8464433e-02
   9.6591626e+00  -2.9522167e-02
   9.6591626e+00  -2.9522167e-02
   9.6705419e+00  -3.0121429e-02
   9.6705419e+00  -3.0121429e-02
   9.6783744e+00  -3.0542069e-02
   9.6783744e+00  -3.0542069e-02
   9.6976355e+00  -3.1432759e-02
   9.6976355e+00  -3.1432759e-02
   9.7168473e+00  -3.2230345e-02
   9.7168473e+00  -3.2230345e-02
   9.7361084e+00  -3.2932857e-02
   9.7361084e+00  -3.2932857e-02
   9.7553695e+00  -3.3517291e-02
   9.7553695e+00  -3.3517291e-02
   9.7745813e+00  -3.3982709e-02
   9.7745813e+00  -3.3982709e-02
   9.7938424e+00  -3.4326650e-02
   9.7938424e+00  -3.4326650e-02
   9.8131034e+00  -3.4568916e-02
   9.8131034e+00  -3.4568916e-02
   9.8323153e+00  -3.4691773e-02
   9.8323153e+00  -3.4691773e-02
   9.8515764e+00  -3.4684877e-02
   9.8515764e+00  -3.4684877e-02
   9.8707882e+00  -3.4587389e-02
   9.8707882e+00  -3.4587389e-02
   9.8900493e+00  -3.4383350e-02
   9.8900493e+00  -3.4383350e-02
   9.9093103e+00  -3.4061379e-02
   9.9093103e+00  -3.4061379e-02
   9.9285222e+00  -3.3621527e-02
   9.9285222e+00  -3.3621527e-02
   9.9477833e+00  -3.3041034e-02
   9.9477833e+00  -3.3041034e-02
   9.9670443e+00  -3.2346207e-02
   9.9670443e+00  -3.2346207e-02
   9.9862562e+00  -3.1581034e-02
   9.9862562e+00  -3.1581034e-02
   1.0005517e+01  -3.0716158e-02
   1.0005517e+01  -3.0716158e-02
   1.0016847e+01  -3.0121429e-02
   1.0016847e+01  -3.0121429e-02
   1.0024729e+01  -2.9701281e-02
   1.0024729e+01  -2.9701281e-02
   1.0043990e+01  -2.8601084e-02
   1.0043990e+01  -2.8601084e-02
   1.0063251e+01  -2.7431478e-02
   1.0063251e+01  -2.7431478e-02
   1.0082463e+01  -2.6202069e-02
   1.0082463e+01  -2.6202069e-02
   1.0094433e+01  -2.5310640e-02
   1.0094433e+01  -2.5310640e-02
   1.0101724e+01  -2.4748966e-02
   1.0101724e+01  -2.4748966e-02
   1.0120985e+01  -2.3256502e-02
   1.0120985e+01  -2.3256502e-02
   1.0140197e+01  -2.1783695e-02
   1.0140197e+01  -2.1783695e-02
   1.0154828e+01  -2.0500000e-02
   1.0154828e+01  -2.0500000e-02
   1.0159458e+01  -2.0072069e-02
   1.0159458e+01  -2.0072069e-02
   1.0178670e+01  -1.8322808e-02
   1.0178670e+01  -1.8322808e-02
   1.0197931e+01  -1.6612315e-02
   1.0197931e+01  -1.6612315e-02
   1.0207044e+01  -1.5689212e-02
   1.0207044e+01  -1.5689212e-02
   1.0217192e+01  -1.4646256e-02
   1.0217192e+01  -1.4646256e-02
   1.0236404e+01  -1.2762266e-02
   1.0236404e+01  -1.2762266e-02
   1.0254286e+01  -1.0878522e-02
   1.0254286e+01  -1.0878522e-02
   1.0255665e+01  -1.0722611e-02
   1.0255665e+01  -1.0722611e-02
   1.0274926e+01  -8.6205911e-03
   1.0274926e+01  -8.6205911e-03
   1.0294138e+01  -6.5588177e-03
   1.0294138e+01  -6.5588177e-03
   1.0298276e+01  -6.0678818e-03
   1.0298276e+01  -6.0678818e-03
   1.0313399e+01  -4.3091133e-03
   1.0313399e+01  -4.3091133e-03
   1.0332660e+01  -2.2060690e-03
   1.0332660e+01  -2.2060690e-03
   1.0340542e+01  -1.2572414e-03
   1.0340542e+01  -1.2572414e-03
   1.0351872e+01   1.1440099e-04
   1.0351872e+01   1.1440099e-04
   1.0371133e+01   2.2727931e-03
   1.0371133e+01   2.2727931e-03
   1.0381724e+01   3.5535616e-03
   1.0381724e+01   3.5535616e-03
   1.0390345e+01   4.6218916e-03
   1.0390345e+01   4.6218916e-03
   1.0409606e+01   6.8215271e-03
   1.0409606e+01   6.8215271e-03
   1.0422463e+01   8.3642365e-03
   1.0422463e+01   8.3642365e-03
   1.0428867e+01   9.1622660e-03
   1.0428867e+01   9.1622660e-03
   1.0448079e+01   1.1377635e-02
   1.0448079e+01   1.1377635e-02
   1.0463399e+01   1.3174877e-02
   1.0463399e+01   1.3174877e-02
   1.0467340e+01   1.3665813e-02
   1.0467340e+01   1.3665813e-02
   1.0486601e+01   1.5871182e-02
   1.0486601e+01   1.5871182e-02
   1.0505419e+01   1.7985665e-02
   1.0505419e+01   1.7985665e-02
   1.0505813e+01   1.8037340e-02
   1.0505813e+01   1.8037340e-02
   1.0525074e+01   2.0213202e-02
   1.0525074e+01   2.0213202e-02
   1.0544286e+01   2.2197783e-02
   1.0544286e+01   2.2197783e-02
   1.0549803e+01   2.2796453e-02
   1.0549803e+01   2.2796453e-02
   1.0563547e+01   2.4287586e-02
   1.0563547e+01   2.4287586e-02
   1.0582808e+01   2.6118916e-02
   1.0582808e+01   2.6118916e-02
   1.0598621e+01   2.7607241e-02
   1.0598621e+01   2.7607241e-02
   1.0602020e+01   2.7949015e-02
   1.0602020e+01   2.7949015e-02
   1.0621281e+01   2.9696502e-02
   1.0621281e+01   2.9696502e-02
   1.0640542e+01   3.1203350e-02
   1.0640542e+01   3.1203350e-02
   1.0656749e+01   3.2418522e-02
   1.0656749e+01   3.2418522e-02
   1.0659754e+01   3.2655468e-02
   1.0659754e+01   3.2655468e-02
   1.0679015e+01   3.4018571e-02
   1.0679015e+01   3.4018571e-02
   1.0698227e+01   3.5177783e-02
   1.0698227e+01   3.5177783e-02
   1.0717488e+01   3.6135714e-02
   1.0717488e+01   3.6135714e-02
   1.0736749e+01   3.6935222e-02
   1.0736749e+01   3.6935222e-02
   1.0745517e+01   3.7230936e-02
   1.0745517e+01   3.7230936e-02
   1.0755961e+01   3.7584138e-02
   1.0755961e+01   3.7584138e-02
   1.0775222e+01   3.8035271e-02
   1.0775222e+01   3.8035271e-02
   1.0794483e+01   3.8326108e-02
   1.0794483e+01   3.8326108e-02
   1.0813695e+01   3.8440493e-02
   1.0813695e+01   3.8440493e-02
   1.0832956e+01   3.8387340e-02
   1.0832956e+01   3.8387340e-02
   1.0852167e+01   3.8206453e-02
   1.0852167e+01   3.8206453e-02
   1.0871429e+01   3.7870985e-02
   1.0871429e+01   3.7870985e-02
   1.0890690e+01   3.7336749e-02
   1.0890690e+01   3.7336749e-02
   1.0893448e+01   3.7230936e-02
   1.0893448e+01   3.7230936e-02
   1.0909901e+01   3.6616502e-02
   1.0909901e+01   3.6616502e-02
   1.0929163e+01   3.5700887e-02
   1.0929163e+01   3.5700887e-02
   1.0948424e+01   3.4611970e-02
   1.0948424e+01   3.4611970e-02
   1.0967635e+01   3.3433251e-02
   1.0967635e+01   3.3433251e-02
   1.0981281e+01   3.2418522e-02
   1.0981281e+01   3.2418522e-02
   1.0986897e+01   3.1988374e-02
   1.0986897e+01   3.1988374e-02
   1.1006158e+01   3.0435714e-02
   1.1006158e+01   3.0435714e-02
   1.1025369e+01   2.8900936e-02
   1.1025369e+01   2.8900936e-02
   1.1039163e+01   2.7607241e-02
   1.1039163e+01   2.7607241e-02
   1.1044631e+01   2.7072857e-02
   1.1044631e+01   2.7072857e-02
   1.1063842e+01   2.5221034e-02
   1.1063842e+01   2.5221034e-02
   1.1083103e+01   2.3346256e-02
   1.1083103e+01   2.3346256e-02
   1.1087980e+01   2.2796453e-02
   1.1087980e+01   2.2796453e-02
   1.1102365e+01   2.1226207e-02
   1.1102365e+01   2.1226207e-02
   1.1121576e+01   1.9261133e-02
   1.1121576e+01   1.9261133e-02
   1.1132759e+01   1.7985665e-02
   1.1132759e+01   1.7985665e-02
   1.1140837e+01   1.7039901e-02
   1.1140837e+01   1.7039901e-02
   1.1160099e+01   1.4943793e-02
   1.1160099e+01   1.4943793e-02
   1.1175222e+01   1.3174877e-02
   1.1175222e+01   1.3174877e-02
   1.1179310e+01   1.2666897e-02
   1.1179310e+01   1.2666897e-02
   1.1198571e+01   1.0463005e-02
   1.1198571e+01   1.0463005e-02
   1.1216355e+01   8.3642365e-03
   1.1216355e+01   8.3642365e-03
   1.1217783e+01   8.1802463e-03
   1.1217783e+01   8.1802463e-03
   1.1237044e+01   5.9092611e-03
   1.1237044e+01   5.9092611e-03
   1.1256305e+01   3.6643990e-03
   1.1256305e+01   3.6643990e-03
   1.1257143e+01   3.5535616e-03
   1.1257143e+01   3.5535616e-03
   1.1275517e+01   1.3628670e-03
   1.1275517e+01   1.3628670e-03
   1.1294778e+01  -8.0345320e-04
   1.1294778e+01  -8.0345320e-04
   1.1298473e+01  -1.2572414e-03
   1.1298473e+01  -1.2572414e-03
   1.1314039e+01  -3.0873645e-03
   1.1314039e+01  -3.0873645e-03
   1.1333251e+01  -5.1382759e-03
   1.1333251e+01  -5.1382759e-03
   1.1341330e+01  -6.0678818e-03
   1.1341330e+01  -6.0678818e-03
   1.1352512e+01  -7.3457143e-03
   1.1352512e+01  -7.3457143e-03
   1.1371724e+01  -9.3073892e-03
   1.1371724e+01  -9.3073892e-03
   1.1386700e+01  -1.0878522e-02
   1.1386700e+01  -1.0878522e-02
   1.1390985e+01  -1.1353744e-02
   1.1390985e+01  -1.1353744e-02
   1.1410246e+01  -1.3311773e-02
   1.1410246e+01  -1.3311773e-02
   1.1429458e+01  -1.5133399e-02
   1.1429458e+01  -1.5133399e-02
   1.1434975e+01  -1.5689212e-02
   1.1434975e+01  -1.5689212e-02
   1.1448719e+01  -1.7050099e-02
   1.1448719e+01  -1.7050099e-02
   1.1467980e+01  -1.8741675e-02
   1.1467980e+01  -1.8741675e-02
   1.1487192e+01  -2.0398276e-02
   1.1487192e+01  -2.0398276e-02
   1.1488325e+01  -2.0500000e-02
   1.1488325e+01  -2.0500000e-02
   1.1506453e+01  -2.2071133e-02
   1.1506453e+01  -2.2071133e-02
   1.1525714e+01  -2.3543793e-02
   1.1525714e+01  -2.3543793e-02
   1.1544926e+01  -2.4937586e-02
   1.1544926e+01  -2.4937586e-02
   1.1549951e+01  -2.5310640e-02
   1.1549951e+01  -2.5310640e-02
   1.1564187e+01  -2.6346404e-02
   1.1564187e+01  -2.6346404e-02
   1.1583399e+01  -2.7596749e-02
   1.1583399e+01  -2.7596749e-02
   1.1602660e+01  -2.8711921e-02
   1.1602660e+01  -2.8711921e-02
   1.1621921e+01  -2.9749704e-02
   1.1621921e+01  -2.9749704e-02
   1.1629163e+01  -3.0121429e-02
   1.1629163e+01  -3.0121429e-02
   1.1641133e+01  -3.0738030e-02
   1.1641133e+01  -3.0738030e-02
   1.1660394e+01  -3.1589852e-02
   1.1660394e+01  -3.1589852e-02
   1.1679655e+01  -3.2355468e-02
   1.1679655e+01  -3.2355468e-02
   1.1698867e+01  -3.3022562e-02
   1.1698867e+01  -3.3022562e-02
   1.1718128e+01  -3.3568374e-02
   1.1718128e+01  -3.3568374e-02
   1.1737340e+01  -3.3994433e-02
   1.1737340e+01  -3.3994433e-02
   1.1756601e+01  -3.4295222e-02
   1.1756601e+01  -3.4295222e-02
   1.1775862e+01  -3.4496355e-02
   1.1775862e+01  -3.4496355e-02
   1.1795074e+01  -3.4572118e-02
   1.1795074e+01  -3.4572118e-02
   1.1814335e+01  -3.4519261e-02
   1.1814335e+01  -3.4519261e-02
   1.1833596e+01  -3.4378621e-02
   1.1833596e+01  -3.4378621e-02
   1.1852808e+01  -3.4120837e-02
   1.1852808e+01  -3.4120837e-02
   1.1872069e+01  -3.3746158e-02
   1.1872069e+01  -3.3746158e-02
   1.1891281e+01  -3.3233941e-02
   1.1891281e+01  -3.3233941e-02
   1.1910542e+01  -3.2588867e-02
   1.1910542e+01  -3.2588867e-02
   1.1929803e+01  -3.1866700e-02
   1.1929803e+01  -3.1866700e-02
   1.1949015e+01  -3.1056897e-02
   1.1949015e+01  -3.1056897e-02
   1.1968276e+01  -3.0123202e-02
   1.1968276e+01  -3.0123202e-02
   1.1968325e+01  -3.0121429e-02
   1.1968325e+01  -3.0121429e-02
   1.1987537e+01  -2.9052365e-02
   1.1987537e+01  -2.9052365e-02
   1.2006749e+01  -2.7914039e-02
   1.2006749e+01  -2.7914039e-02
   1.2026010e+01  -2.6728966e-02
   1.2026010e+01  -2.6728966e-02
   1.2045222e+01  -2.5398719e-02
   1.2045222e+01  -2.5398719e-02
   1.2046355e+01  -2.5310640e-02
   1.2046355e+01  -2.5310640e-02
   1.2064483e+01  -2.3913596e-02
   1.2064483e+01  -2.3913596e-02
   1.2083744e+01  -2.2444039e-02
   1.2083744e+01  -2.2444039e-02
   1.2102956e+01  -2.0872611e-02
   1.2102956e+01  -2.0872611e-02
   1.2106946e+01  -2.0500000e-02
   1.2106946e+01  -2.0500000e-02
   1.2122217e+01  -1.9095616e-02
   1.2122217e+01  -1.9095616e-02
   1.2141478e+01  -1.7403498e-02
   1.2141478e+01  -1.7403498e-02
   1.2159064e+01  -1.5689212e-02
   1.2159064e+01  -1.5689212e-02
   1.2160690e+01  -1.5516256e-02
   1.2160690e+01  -1.5516256e-02
   1.2179951e+01  -1.3550640e-02
   1.2179951e+01  -1.3550640e-02
   1.2199212e+01  -1.1647980e-02
   1.2199212e+01  -1.1647980e-02
   1.2206108e+01  -1.0878522e-02
   1.2206108e+01  -1.0878522e-02
   1.2218424e+01  -9.5133498e-03
   1.2218424e+01  -9.5133498e-03
   1.2237685e+01  -7.5104433e-03
   1.2237685e+01  -7.5104433e-03
   1.2250345e+01  -6.0678818e-03
   1.2250345e+01  -6.0678818e-03
   1.2256897e+01  -5.2832020e-03
   1.2256897e+01  -5.2832020e-03
   1.2276158e+01  -3.1378670e-03
   1.2276158e+01  -3.1378670e-03
   1.2292266e+01  -1.2572414e-03
   1.2292266e+01  -1.2572414e-03
   1.2295419e+01  -8.6540394e-04
   1.2295419e+01  -8.6540394e-04
   1.2314631e+01   1.3879754e-03
   1.2314631e+01   1.3879754e-03
   1.2332956e+01   3.5535616e-03
   1.2332956e+01   3.5535616e-03
   1.2333892e+01   3.6698325e-03
   1.2333892e+01   3.6698325e-03
   1.2353153e+01   5.9856158e-03
   1.2353153e+01   5.9856158e-03
   1.2372365e+01   8.2476355e-03
   1.2372365e+01   8.2476355e-03
   1.2373300e+01   8.3642365e-03
   1.2373300e+01   8.3642365e-03
   1.2391626e+01   1.0587488e-02
   1.2391626e+01   1.0587488e-02
   1.2410837e+01   1.2795961e-02
   1.2410837e+01   1.2795961e-02
   1.2413941e+01   1.3174877e-02
   1.2413941e+01   1.3174877e-02
   1.2430099e+01   1.5115517e-02
   1.2430099e+01   1.5115517e-02
   1.2449360e+01   1.7233399e-02
   1.2449360e+01   1.7233399e-02
   1.2455764e+01   1.7985665e-02
   1.2455764e+01   1.7985665e-02
   1.2468571e+01   1.9485764e-02
   1.2468571e+01   1.9485764e-02
   1.2487833e+01   2.1496749e-02
   1.2487833e+01   2.1496749e-02
   1.2499951e+01   2.2796453e-02
   1.2499951e+01   2.2796453e-02
   1.2507094e+01   2.3589212e-02
   1.2507094e+01   2.3589212e-02
   1.2526305e+01   2.5513744e-02
   1.2526305e+01   2.5513744e-02
   1.2545567e+01   2.7310985e-02
   1.2545567e+01   2.7310985e-02
   1.2548621e+01   2.7607241e-02
   1.2548621e+01   2.7607241e-02
   1.2564778e+01   2.9150394e-02
   1.2564778e+01   2.9150394e-02
   1.2584039e+01   3.0739310e-02
   1.2584039e+01   3.0739310e-02
   1.2603300e+01   3.2197094e-02
   1.2603300e+01   3.2197094e-02
   1.2606207e+01   3.2418522e-02
   1.2606207e+01   3.2418522e-02
   1.2622512e+01   3.3632463e-02
   1.2622512e+01   3.3632463e-02
   1.2641773e+01   3.4870246e-02
   1.2641773e+01   3.4870246e-02
   1.2661034e+01   3.5894828e-02
   1.2661034e+01   3.5894828e-02
   1.2680246e+01   3.6750690e-02
   1.2680246e+01   3.6750690e-02
   1.2693448e+01   3.7230936e-02
   1.2693448e+01   3.7230936e-02
   1.2699507e+01   3.7457291e-02
   1.2699507e+01   3.7457291e-02
   1.2718768e+01   3.7972759e-02
   1.2718768e+01   3.7972759e-02
   1.2737980e+01   3.8310542e-02
   1.2737980e+01   3.8310542e-02
   1.2757241e+01   3.8478522e-02
   1.2757241e+01   3.8478522e-02
   1.2776453e+01   3.8479261e-02
   1.2776453e+01   3.8479261e-02
   1.2795714e+01   3.8338571e-02
   1.2795714e+01   3.8338571e-02
   1.2814975e+01   3.8055123e-02
   1.2814975e+01   3.8055123e-02
   1.2834187e+01   3.7580197e-02
   1.2834187e+01   3.7580197e-02
   1.2844236e+01   3.7230936e-02
   1.2844236e+01   3.7230936e-02
   1.2853448e+01   3.6912611e-02
   1.2853448e+01   3.6912611e-02
   1.2872709e+01   3.6047635e-02
   1.2872709e+01   3.6047635e-02
   1.2891921e+01   3.4991330e-02
   1.2891921e+01   3.4991330e-02
   1.2911182e+01   3.3833892e-02
   1.2911182e+01   3.3833892e-02
   1.2930394e+01   3.2491182e-02
   1.2930394e+01   3.2491182e-02
   1.2931281e+01   3.2418522e-02
   1.2931281e+01   3.2418522e-02
   1.2949655e+01   3.0934828e-02
   1.2949655e+01   3.0934828e-02
   1.2968916e+01   2.9390837e-02
   1.2968916e+01   2.9390837e-02
   1.2988128e+01   2.7651724e-02
   1.2988128e+01   2.7651724e-02
   1.2988571e+01   2.7607241e-02
   1.2988571e+01   2.7607241e-02
   1.3007389e+01   2.5738670e-02
   1.3007389e+01   2.5738670e-02
   1.3026650e+01   2.3927192e-02
   1.3026650e+01   2.3927192e-02
   1.3037044e+01   2.2796453e-02
   1.3037044e+01   2.2796453e-02
   1.3045862e+01   2.1826059e-02
   1.3045862e+01   2.1826059e-02
   1.3065123e+01   1.9826502e-02
   1.3065123e+01   1.9826502e-02
   1.3081429e+01   1.7985665e-02
   1.3081429e+01   1.7985665e-02
   1.3084335e+01   1.7633744e-02
   1.3084335e+01   1.7633744e-02
   1.3103596e+01   1.5451576e-02
   1.3103596e+01   1.5451576e-02
   1.3122857e+01   1.3224631e-02
   1.3122857e+01   1.3224631e-02
   1.3123251e+01   1.3174877e-02
   1.3123251e+01   1.3174877e-02
   1.3142069e+01   1.0928966e-02
   1.3142069e+01   1.0928966e-02
   1.3161330e+01   8.7009852e-03
   1.3161330e+01   8.7009852e-03
   1.3163990e+01   8.3642365e-03
   1.3163990e+01   8.3642365e-03
   1.3180591e+01   6.3524631e-03
   1.3180591e+01   6.3524631e-03
   1.3199803e+01   4.1582660e-03
   1.3199803e+01   4.1582660e-03
   1.3204680e+01   3.5535616e-03
   1.3204680e+01   3.5535616e-03
   1.3219064e+01   1.8135714e-03
   1.3219064e+01   1.8135714e-03
   1.3238276e+01  -3.0914433e-04
   1.3238276e+01  -3.0914433e-04
   1.3246256e+01  -1.2572414e-03
   1.3246256e+01  -1.2572414e-03
   1.3257537e+01  -2.6012808e-03
   1.3257537e+01  -2.6012808e-03
   1.3276798e+01  -4.6526502e-03
   1.3276798e+01  -4.6526502e-03
   1.3289360e+01  -6.0678818e-03
   1.3289360e+01  -6.0678818e-03
   1.3296010e+01  -6.8420197e-03
   1.3296010e+01  -6.8420197e-03
   1.3315271e+01  -8.8647783e-03
   1.3315271e+01  -8.8647783e-03
   1.3334532e+01  -1.0877537e-02
   1.3334532e+01  -1.0877537e-02
   1.3334532e+01  -1.0878522e-02
   1.3334532e+01  -1.0878522e-02
   1.3353744e+01  -1.2916700e-02
   1.3353744e+01  -1.2916700e-02
   1.3373005e+01  -1.4729803e-02
   1.3373005e+01  -1.4729803e-02
   1.3382709e+01  -1.5689212e-02
   1.3382709e+01  -1.5689212e-02
   1.3392266e+01  -1.6639803e-02
   1.3392266e+01  -1.6639803e-02
   1.3411478e+01  -1.8376700e-02
   1.3411478e+01  -1.8376700e-02
   1.3430739e+01  -2.0008177e-02
   1.3430739e+01  -2.0008177e-02
   1.3436256e+01  -2.0500000e-02
   1.3436256e+01  -2.0500000e-02
   1.3449951e+01  -2.1699852e-02
   1.3449951e+01  -2.1699852e-02
   1.3469212e+01  -2.3201576e-02
   1.3469212e+01  -2.3201576e-02
   1.3488473e+01  -2.4589360e-02
   1.3488473e+01  -2.4589360e-02
   1.3498374e+01  -2.5310640e-02
   1.3498374e+01  -2.5310640e-02
   1.3507685e+01  -2.5999163e-02
   1.3507685e+01  -2.5999163e-02
   1.3526946e+01  -2.7275123e-02
   1.3526946e+01  -2.7275123e-02
   1.3546207e+01  -2.8409212e-02
   1.3546207e+01  -2.8409212e-02
   1.3565419e+01  -2.9444680e-02
   1.3565419e+01  -2.9444680e-02
   1.3578621e+01  -3.0121429e-02
   1.3578621e+01  -3.0121429e-02
   1.3584680e+01  -3.0439015e-02
   1.3584680e+01  -3.0439015e-02
   1.3603892e+01  -3.1307241e-02
   1.3603892e+01  -3.1307241e-02
   1.3623153e+01  -3.2076355e-02
   1.3623153e+01  -3.2076355e-02
   1.3642414e+01  -3.2759606e-02
   1.3642414e+01  -3.2759606e-02
   1.3661626e+01  -3.3328079e-02
   1.3661626e+01  -3.3328079e-02
   1.3680887e+01  -3.3775813e-02
   1.3680887e+01  -3.3775813e-02
   1.3700148e+01  -3.4093103e-02
   1.3700148e+01  -3.4093103e-02
   1.3719360e+01  -3.4308916e-02
   1.3719360e+01  -3.4308916e-02
   1.3738621e+01  -3.4396700e-02
   1.3738621e+01  -3.4396700e-02
   1.3757833e+01  -3.4350000e-02
   1.3757833e+01  -3.4350000e-02
   1.3777094e+01  -3.4216995e-02
   1.3777094e+01  -3.4216995e-02
   1.3796355e+01  -3.3967734e-02
   1.3796355e+01  -3.3967734e-02
   1.3815567e+01  -3.3593793e-02
   1.3815567e+01  -3.3593793e-02
   1.3834828e+01  -3.3076995e-02
   1.3834828e+01  -3.3076995e-02
   1.3854089e+01  -3.2437094e-02
   1.3854089e+01  -3.2437094e-02
   1.3873300e+01  -3.1725616e-02
   1.3873300e+01  -3.1725616e-02
   1.3892562e+01  -3.0921576e-02
   1.3892562e+01  -3.0921576e-02
   1.3909113e+01  -3.0121429e-02
   1.3909113e+01  -3.0121429e-02
   1.3911773e+01  -2.9985517e-02
   1.3911773e+01  -2.9985517e-02
   1.3931034e+01  -2.8929951e-02
   1.3931034e+01  -2.8929951e-02
   1.3950296e+01  -2.7799803e-02
   1.3950296e+01  -2.7799803e-02
   1.3969507e+01  -2.6620640e-02
   1.3969507e+01  -2.6620640e-02
   1.3988325e+01  -2.5310640e-02
   1.3988325e+01  -2.5310640e-02
   1.3988768e+01  -2.5278522e-02
   1.3988768e+01  -2.5278522e-02
   1.4008030e+01  -2.3805714e-02
   1.4008030e+01  -2.3805714e-02
   1.4027241e+01  -2.2347586e-02
   1.4027241e+01  -2.2347586e-02
   1.4046502e+01  -2.0766601e-02
   1.4046502e+01  -2.0766601e-02
   1.4049310e+01  -2.0500000e-02
   1.4049310e+01  -2.0500000e-02
   1.4065764e+01  -1.8997389e-02
   1.4065764e+01  -1.8997389e-02
   1.4084975e+01  -1.7315271e-02
   1.4084975e+01  -1.7315271e-02
   1.4101675e+01  -1.5689212e-02
   1.4101675e+01  -1.5689212e-02
   1.4104236e+01  -1.5420246e-02
   1.4104236e+01  -1.5420246e-02
   1.4123448e+01  -1.3469901e-02
   1.4123448e+01  -1.3469901e-02
   1.4142709e+01  -1.1561232e-02
   1.4142709e+01  -1.1561232e-02
   1.4148867e+01  -1.0878522e-02
   1.4148867e+01  -1.0878522e-02
   1.4161970e+01  -9.4285222e-03
   1.4161970e+01  -9.4285222e-03
   1.4181182e+01  -7.4327586e-03
   1.4181182e+01  -7.4327586e-03
   1.4193153e+01  -6.0678818e-03
   1.4193153e+01  -6.0678818e-03
   1.4200443e+01  -5.2039409e-03
   1.4200443e+01  -5.2039409e-03
   1.4219704e+01  -3.0691626e-03
   1.4219704e+01  -3.0691626e-03
   1.4235172e+01  -1.2572414e-03
   1.4235172e+01  -1.2572414e-03
   1.4238916e+01  -7.9229557e-04
   1.4238916e+01  -7.9229557e-04
   1.4258177e+01   1.4489015e-03
   1.4258177e+01   1.4489015e-03
   1.4275961e+01   3.5535616e-03
   1.4275961e+01   3.5535616e-03
   1.4277389e+01   3.7392759e-03
   1.4277389e+01   3.7392759e-03
   1.4296650e+01   6.0461084e-03
   1.4296650e+01   6.0461084e-03
   1.4315911e+01   8.3165025e-03
   1.4315911e+01   8.3165025e-03
   1.4316256e+01   8.3642365e-03
   1.4316256e+01   8.3642365e-03
   1.4335123e+01   1.0649754e-02
   1.4335123e+01   1.0649754e-02
   1.4354384e+01   1.2865369e-02
   1.4354384e+01   1.2865369e-02
   1.4356897e+01   1.3174877e-02
   1.4356897e+01   1.3174877e-02
   1.4373645e+01   1.5180591e-02
   1.4373645e+01   1.5180591e-02
   1.4392857e+01   1.7301232e-02
   1.4392857e+01   1.7301232e-02
   1.4398719e+01   1.7985665e-02
   1.4398719e+01   1.7985665e-02
   1.4412118e+01   1.9553300e-02
   1.4412118e+01   1.9553300e-02
   1.4431330e+01   2.1560493e-02
   1.4431330e+01   2.1560493e-02
   1.4442857e+01   2.2796453e-02
   1.4442857e+01   2.2796453e-02
   1.4450591e+01   2.3656158e-02
   1.4450591e+01   2.3656158e-02
   1.4469852e+01   2.5571182e-02
   1.4469852e+01   2.5571182e-02
   1.4489064e+01   2.7371182e-02
   1.4489064e+01   2.7371182e-02
   1.4491527e+01   2.7607241e-02
   1.4491527e+01   2.7607241e-02
   1.4508325e+01   2.9204975e-02
   1.4508325e+01   2.9204975e-02
   1.4527586e+01   3.0784828e-02
   1.4527586e+01   3.0784828e-02
   1.4546798e+01   3.2239557e-02
   1.4546798e+01   3.2239557e-02
   1.4549163e+01   3.2418522e-02
   1.4549163e+01   3.2418522e-02
   1.4566059e+01   3.3666552e-02
   1.4566059e+01   3.3666552e-02
   1.4585320e+01   3.4893990e-02
   1.4585320e+01   3.4893990e-02
   1.4604532e+01   3.5908325e-02
   1.4604532e+01   3.5908325e-02
   1.4623793e+01   3.6752020e-02
   1.4623793e+01   3.6752020e-02
   1.4637143e+01   3.7230936e-02
   1.4637143e+01   3.7230936e-02
   1.4643005e+01   3.7446010e-02
   1.4643005e+01   3.7446010e-02
   1.4662266e+01   3.7943103e-02
   1.4662266e+01   3.7943103e-02
   1.4681527e+01   3.8275172e-02
   1.4681527e+01   3.8275172e-02
   1.4700739e+01   3.8426995e-02
   1.4700739e+01   3.8426995e-02
   1.4720000e+01   3.8398325e-02
   1.4720000e+01   3.8398325e-02
   1.4739261e+01   3.8241429e-02
   1.4739261e+01   3.8241429e-02
   1.4758473e+01   3.7935172e-02
   1.4758473e+01   3.7935172e-02
   1.4777734e+01   3.7429557e-02
   1.4777734e+01   3.7429557e-02
   1.4783103e+01   3.7230936e-02
   1.4783103e+01   3.7230936e-02
   1.4796946e+01   3.6732956e-02
   1.4796946e+01   3.6732956e-02
   1.4816207e+01   3.5835911e-02
   1.4816207e+01   3.5835911e-02
   1.4835468e+01   3.4754236e-02
   1.4835468e+01   3.4754236e-02
   1.4854680e+01   3.3582709e-02
   1.4854680e+01   3.3582709e-02
   1.4870640e+01   3.2418522e-02
   1.4870640e+01   3.2418522e-02
   1.4873941e+01   3.2165271e-02
   1.4873941e+01   3.2165271e-02
   1.4893202e+01   3.0604384e-02
   1.4893202e+01   3.0604384e-02
   1.4912414e+01   2.9064631e-02
   1.4912414e+01   2.9064631e-02
   1.4928030e+01   2.7607241e-02
   1.4928030e+01   2.7607241e-02
   1.4931675e+01   2.7250936e-02
   1.4931675e+01   2.7250936e-02
   1.4950887e+01   2.5372217e-02
   1.4950887e+01   2.5372217e-02
   1.4970148e+01   2.3514384e-02
   1.4970148e+01   2.3514384e-02
   1.4976601e+01   2.2796453e-02
   1.4976601e+01   2.2796453e-02
   1.4989409e+01   2.1389606e-02
   1.4989409e+01   2.1389606e-02
   1.5008621e+01   1.9414286e-02
   1.5008621e+01   1.9414286e-02
   1.5021133e+01   1.7985665e-02
   1.5021133e+01   1.7985665e-02
   1.5027882e+01   1.7189803e-02
   1.5027882e+01   1.7189803e-02
   1.5047143e+01   1.5068276e-02
   1.5047143e+01   1.5068276e-02
   1.5063300e+01   1.3174877e-02
   1.5063300e+01   1.3174877e-02
   1.5066355e+01   1.2791527e-02
   1.5066355e+01   1.2791527e-02
   1.5085616e+01   1.0562414e-02
   1.5085616e+01   1.0562414e-02
   1.5104236e+01   8.3642365e-03
   1.5104236e+01   8.3642365e-03
   1.5104828e+01   8.2844828e-03
   1.5104828e+01   8.2844828e-03
   1.5124089e+01   5.9907389e-03
   1.5124089e+01   5.9907389e-03
   1.5143350e+01   3.7485222e-03
   1.5143350e+01   3.7485222e-03
   1.5144877e+01   3.5535616e-03
   1.5144877e+01   3.5535616e-03
   1.5162562e+01   1.4323103e-03
   1.5162562e+01   1.4323103e-03
   1.5181823e+01  -7.2945813e-04
   1.5181823e+01  -7.2945813e-04
   1.5186158e+01  -1.2572414e-03
   1.5186158e+01  -1.2572414e-03
   1.5201084e+01  -3.0196897e-03
   1.5201084e+01  -3.0196897e-03
   1.5220296e+01  -5.0681281e-03
   1.5220296e+01  -5.0681281e-03
   1.5229064e+01  -6.0678818e-03
   1.5229064e+01  -6.0678818e-03
   1.5239557e+01  -7.2711330e-03
   1.5239557e+01  -7.2711330e-03
   1.5258818e+01  -9.2353202e-03
   1.5258818e+01  -9.2353202e-03
   1.5274483e+01  -1.0878522e-02
   1.5274483e+01  -1.0878522e-02
   1.5278030e+01  -1.1271724e-02
   1.5278030e+01  -1.1271724e-02
   1.5297291e+01  -1.3238374e-02
   1.5297291e+01  -1.3238374e-02
   1.5316502e+01  -1.5050148e-02
   1.5316502e+01  -1.5050148e-02
   1.5322906e+01  -1.5689212e-02
   1.5322906e+01  -1.5689212e-02
   1.5335764e+01  -1.6958670e-02
   1.5335764e+01  -1.6958670e-02
   1.5355025e+01  -1.8652266e-02
   1.5355025e+01  -1.8652266e-02
   1.5374236e+01  -2.0290788e-02
   1.5374236e+01  -2.0290788e-02
   1.5376601e+01  -2.0500000e-02
   1.5376601e+01  -2.0500000e-02
   1.5393498e+01  -2.1958966e-02
   1.5393498e+01  -2.1958966e-02
   1.5412759e+01  -2.3427537e-02
   1.5412759e+01  -2.3427537e-02
   1.5431970e+01  -2.4804433e-02
   1.5431970e+01  -2.4804433e-02
   1.5438916e+01  -2.5310640e-02
   1.5438916e+01  -2.5310640e-02
   1.5451232e+01  -2.6200000e-02
   1.5451232e+01  -2.6200000e-02
   1.5470443e+01  -2.7445123e-02
   1.5470443e+01  -2.7445123e-02
   1.5489704e+01  -2.8551921e-02
   1.5489704e+01  -2.8551921e-02
   1.5508966e+01  -2.9566650e-02
   1.5508966e+01  -2.9566650e-02
   1.5520049e+01  -3.0121429e-02
   1.5520049e+01  -3.0121429e-02
   1.5528177e+01  -3.0535764e-02
   1.5528177e+01  -3.0535764e-02
   1.5547438e+01  -3.1370936e-02
   1.5547438e+01  -3.1370936e-02
   1.5566700e+01  -3.2112463e-02
   1.5566700e+01  -3.2112463e-02
   1.5585911e+01  -3.2768276e-02
   1.5585911e+01  -3.2768276e-02
   1.5605172e+01  -3.3309704e-02
   1.5605172e+01  -3.3309704e-02
   1.5624384e+01  -3.3726798e-02
   1.5624384e+01  -3.3726798e-02
   1.5643645e+01  -3.4015567e-02
   1.5643645e+01  -3.4015567e-02
   1.5662906e+01  -3.4190591e-02
   1.5662906e+01  -3.4190591e-02
   1.5682118e+01  -3.4237980e-02
   1.5682118e+01  -3.4237980e-02
   1.5701379e+01  -3.4166355e-02
   1.5701379e+01  -3.4166355e-02
   1.5720640e+01  -3.3993103e-02
   1.5720640e+01  -3.3993103e-02
   1.5739852e+01  -3.3698621e-02
   1.5739852e+01  -3.3698621e-02
   1.5759113e+01  -3.3264335e-02
   1.5759113e+01  -3.3264335e-02
   1.5778374e+01  -3.2691034e-02
   1.5778374e+01  -3.2691034e-02
   1.5797586e+01  -3.2028670e-02
   1.5797586e+01  -3.2028670e-02
   1.5816847e+01  -3.1290345e-02
   1.5816847e+01  -3.1290345e-02
   1.5836059e+01  -3.0442217e-02
   1.5836059e+01  -3.0442217e-02
   1.5842217e+01  -3.0121429e-02
   1.5842217e+01  -3.0121429e-02
   1.5855320e+01  -2.9443498e-02
   1.5855320e+01  -2.9443498e-02
   1.5874581e+01  -2.8369113e-02
   1.5874581e+01  -2.8369113e-02
   1.5893793e+01  -2.7226059e-02
   1.5893793e+01  -2.7226059e-02
   1.5913054e+01  -2.6005517e-02
   1.5913054e+01  -2.6005517e-02
   1.5922365e+01  -2.5310640e-02
   1.5922365e+01  -2.5310640e-02
   1.5932315e+01  -2.4560887e-02
   1.5932315e+01  -2.4560887e-02
   1.5951527e+01  -2.3092956e-02
   1.5951527e+01  -2.3092956e-02
   1.5970788e+01  -2.1629409e-02
   1.5970788e+01  -2.1629409e-02
   1.5983645e+01  -2.0500000e-02
   1.5983645e+01  -2.0500000e-02
   1.5990000e+01  -1.9914384e-02
   1.5990000e+01  -1.9914384e-02
   1.6009261e+01  -1.8185714e-02
   1.6009261e+01  -1.8185714e-02
   1.6028522e+01  -1.6468916e-02
   1.6028522e+01  -1.6468916e-02
   1.6036158e+01  -1.5689212e-02
   1.6036158e+01  -1.5689212e-02
   1.6047734e+01  -1.4505025e-02
   1.6047734e+01  -1.4505025e-02
   1.6066995e+01  -1.2636158e-02
   1.6066995e+01  -1.2636158e-02
   1.6083596e+01  -1.0878522e-02
   1.6083596e+01  -1.0878522e-02
   1.6086256e+01  -1.0577438e-02
   1.6086256e+01  -1.0577438e-02
   1.6105468e+01  -8.4902463e-03
   1.6105468e+01  -8.4902463e-03
   1.6124729e+01  -6.4042365e-03
   1.6124729e+01  -6.4042365e-03
   1.6127537e+01  -6.0678818e-03
   1.6127537e+01  -6.0678818e-03
   1.6143941e+01  -4.1548177e-03
   1.6143941e+01  -4.1548177e-03
   1.6163202e+01  -2.0329803e-03
   1.6163202e+01  -2.0329803e-03
   1.6169606e+01  -1.2572414e-03
   1.6169606e+01  -1.2572414e-03
   1.6182463e+01   2.9659163e-04
   1.6182463e+01   2.9659163e-04
   1.6201675e+01   2.4623251e-03
   1.6201675e+01   2.4623251e-03
   1.6210640e+01   3.5535616e-03
   1.6210640e+01   3.5535616e-03
   1.6220936e+01   4.8288916e-03
   1.6220936e+01   4.8288916e-03
   1.6240197e+01   7.0280788e-03
   1.6240197e+01   7.0280788e-03
   1.6251182e+01   8.3642365e-03
   1.6251182e+01   8.3642365e-03
   1.6259409e+01   9.3933498e-03
   1.6259409e+01   9.3933498e-03
   1.6278670e+01   1.1598276e-02
   1.6278670e+01   1.1598276e-02
   1.6291921e+01   1.3174877e-02
   1.6291921e+01   1.3174877e-02
   1.6297882e+01   1.3916700e-02
   1.6297882e+01   1.3916700e-02
   1.6317143e+01   1.6101675e-02
   1.6317143e+01   1.6101675e-02
   1.6333695e+01   1.7985665e-02
   1.6333695e+01   1.7985665e-02
   1.6336404e+01   1.8310985e-02
   1.6336404e+01   1.8310985e-02
   1.6355616e+01   2.0458079e-02
   1.6355616e+01   2.0458079e-02
   1.6374877e+01   2.2471872e-02
   1.6374877e+01   2.2471872e-02
   1.6377833e+01   2.2796453e-02
   1.6377833e+01   2.2796453e-02
   1.6394138e+01   2.4559803e-02
   1.6394138e+01   2.4559803e-02
   1.6413350e+01   2.6377143e-02
   1.6413350e+01   2.6377143e-02
   1.6426305e+01   2.7607241e-02
   1.6426305e+01   2.7607241e-02
   1.6432611e+01   2.8230887e-02
   1.6432611e+01   2.8230887e-02
   1.6451872e+01   2.9945665e-02
   1.6451872e+01   2.9945665e-02
   1.6471084e+01   3.1432512e-02
   1.6471084e+01   3.1432512e-02
   1.6484236e+01   3.2418522e-02
   1.6484236e+01   3.2418522e-02
   1.6490345e+01   3.2891823e-02
   1.6490345e+01   3.2891823e-02
   1.6509557e+01   3.4226010e-02
   1.6509557e+01   3.4226010e-02
   1.6528818e+01   3.5349113e-02
   1.6528818e+01   3.5349113e-02
   1.6548079e+01   3.6273153e-02
   1.6548079e+01   3.6273153e-02
   1.6567291e+01   3.7034039e-02
   1.6567291e+01   3.7034039e-02
   1.6573596e+01   3.7230936e-02
   1.6573596e+01   3.7230936e-02
   1.6586552e+01   3.7633892e-02
   1.6586552e+01   3.7633892e-02
   1.6605813e+01   3.8034236e-02
   1.6605813e+01   3.8034236e-02
   1.6625025e+01   3.8268276e-02
   1.6625025e+01   3.8268276e-02
   1.6644286e+01   3.8323054e-02
   1.6644286e+01   3.8323054e-02
   1.6663498e+01   3.8217340e-02
   1.6663498e+01   3.8217340e-02
   1.6682759e+01   3.7976552e-02
   1.6682759e+01   3.7976552e-02
   1.6702020e+01   3.7544335e-02
   1.6702020e+01   3.7544335e-02
   1.6711576e+01   3.7230936e-02
   1.6711576e+01   3.7230936e-02
   1.6721232e+01   3.6917783e-02
   1.6721232e+01   3.6917783e-02
   1.6740493e+01   3.6092118e-02
   1.6740493e+01   3.6092118e-02
   1.6759754e+01   3.5067980e-02
   1.6759754e+01   3.5067980e-02
   1.6778966e+01   3.3929901e-02
   1.6778966e+01   3.3929901e-02
   1.6798227e+01   3.2633300e-02
   1.6798227e+01   3.2633300e-02
   1.6800788e+01   3.2418522e-02
   1.6800788e+01   3.2418522e-02
   1.6817438e+01   3.1094433e-02
   1.6817438e+01   3.1094433e-02
   1.6836700e+01   2.9551921e-02
   1.6836700e+01   2.9551921e-02
   1.6855961e+01   2.7860936e-02
   1.6855961e+01   2.7860936e-02
   1.6858374e+01   2.7607241e-02
   1.6858374e+01   2.7607241e-02
   1.6875172e+01   2.5941576e-02
   1.6875172e+01   2.5941576e-02
   1.6894433e+01   2.4139015e-02
   1.6894433e+01   2.4139015e-02
   1.6906946e+01   2.2796453e-02
   1.6906946e+01   2.2796453e-02
   1.6913695e+01   2.2053005e-02
   1.6913695e+01   2.2053005e-02
   1.6932906e+01   2.0031478e-02
   1.6932906e+01   2.0031478e-02
   1.6951182e+01   1.7985665e-02
   1.6951182e+01   1.7985665e-02
   1.6952167e+01   1.7868079e-02
   1.6952167e+01   1.7868079e-02
   1.6971379e+01   1.5655961e-02
   1.6971379e+01   1.5655961e-02
   1.6990640e+01   1.3463645e-02
   1.6990640e+01   1.3463645e-02
   1.6992956e+01   1.3174877e-02
   1.6992956e+01   1.3174877e-02
   1.7009901e+01   1.1140394e-02
   1.7009901e+01   1.1140394e-02
   1.7029113e+01   8.9466010e-03
   1.7029113e+01   8.9466010e-03
   1.7033793e+01   8.3642365e-03
   1.7033793e+01   8.3642365e-03
   1.7048374e+01   6.5910345e-03
   1.7048374e+01   6.5910345e-03
   1.7067635e+01   4.4279557e-03
   1.7067635e+01   4.4279557e-03
   1.7074729e+01   3.5535616e-03
   1.7074729e+01   3.5535616e-03
   1.7086847e+01   2.0866404e-03
   1.7086847e+01   2.0866404e-03
   1.7106108e+01  -2.2572266e-05
   1.7106108e+01  -2.2572266e-05
   1.7116601e+01  -1.2572414e-03
   1.7116601e+01  -1.2572414e-03
   1.7125369e+01  -2.3020837e-03
   1.7125369e+01  -2.3020837e-03
   1.7144581e+01  -4.3665172e-03
   1.7144581e+01  -4.3665172e-03
   1.7159901e+01  -6.0678818e-03
   1.7159901e+01  -6.0678818e-03
   1.7163842e+01  -6.5272414e-03
   1.7163842e+01  -6.5272414e-03
   1.7183054e+01  -8.5921182e-03
   1.7183054e+01  -8.5921182e-03
   1.7202315e+01  -1.0568473e-02
   1.7202315e+01  -1.0568473e-02
   1.7205123e+01  -1.0878522e-02
   1.7205123e+01  -1.0878522e-02
   1.7221576e+01  -1.2629409e-02
   1.7221576e+01  -1.2629409e-02
   1.7240788e+01  -1.4436010e-02
   1.7240788e+01  -1.4436010e-02
   1.7253695e+01  -1.5689212e-02
   1.7253695e+01  -1.5689212e-02
   1.7260049e+01  -1.6323547e-02
   1.7260049e+01  -1.6323547e-02
   1.7279310e+01  -1.8090542e-02
   1.7279310e+01  -1.8090542e-02
   1.7298522e+01  -1.9702365e-02
   1.7298522e+01  -1.9702365e-02
   1.7307734e+01  -2.0500000e-02
   1.7307734e+01  -2.0500000e-02
   1.7317783e+01  -2.1378818e-02
   1.7317783e+01  -2.1378818e-02
   1.7336995e+01  -2.2895172e-02
   1.7336995e+01  -2.2895172e-02
   1.7356256e+01  -2.4271527e-02
   1.7356256e+01  -2.4271527e-02
   1.7370985e+01  -2.5310640e-02
   1.7370985e+01  -2.5310640e-02
   1.7375517e+01  -2.5644187e-02
   1.7375517e+01  -2.5644187e-02
   1.7394729e+01  -2.6921576e-02
   1.7394729e+01  -2.6921576e-02
   1.7413990e+01  -2.8059212e-02
   1.7413990e+01  -2.8059212e-02
   1.7433251e+01  -2.9079704e-02
   1.7433251e+01  -2.9079704e-02
   1.7452463e+01  -3.0036601e-02
   1.7452463e+01  -3.0036601e-02
   1.7454286e+01  -3.0121429e-02
   1.7454286e+01  -3.0121429e-02
   1.7471724e+01  -3.0911281e-02
   1.7471724e+01  -3.0911281e-02
   1.7490936e+01  -3.1654138e-02
   1.7490936e+01  -3.1654138e-02
   1.7510197e+01  -3.2319458e-02
   1.7510197e+01  -3.2319458e-02
   1.7529458e+01  -3.2892906e-02
   1.7529458e+01  -3.2892906e-02
   1.7548670e+01  -3.3350394e-02
   1.7548670e+01  -3.3350394e-02
   1.7567931e+01  -3.3673941e-02
   1.7567931e+01  -3.3673941e-02
   1.7587192e+01  -3.3883596e-02
   1.7587192e+01  -3.3883596e-02
   1.7606404e+01  -3.3957882e-02
   1.7606404e+01  -3.3957882e-02
   1.7625665e+01  -3.3898719e-02
   1.7625665e+01  -3.3898719e-02
   1.7644926e+01  -3.3742956e-02
   1.7644926e+01  -3.3742956e-02
   1.7664138e+01  -3.3459901e-02
   1.7664138e+01  -3.3459901e-02
   1.7683399e+01  -3.3029606e-02
   1.7683399e+01  -3.3029606e-02
   1.7702611e+01  -3.2473793e-02
   1.7702611e+01  -3.2473793e-02
   1.7721872e+01  -3.1840443e-02
   1.7721872e+01  -3.1840443e-02
   1.7741133e+01  -3.1126502e-02
   1.7741133e+01  -3.1126502e-02
   1.7760345e+01  -3.0296897e-02
   1.7760345e+01  -3.0296897e-02
   1.7763744e+01  -3.0121429e-02
   1.7763744e+01  -3.0121429e-02
   1.7779606e+01  -2.9324138e-02
   1.7779606e+01  -2.9324138e-02
   1.7798867e+01  -2.8273842e-02
   1.7798867e+01  -2.8273842e-02
   1.7818079e+01  -2.7155616e-02
   1.7818079e+01  -2.7155616e-02
   1.7837340e+01  -2.5954532e-02
   1.7837340e+01  -2.5954532e-02
   1.7846108e+01  -2.5310640e-02
   1.7846108e+01  -2.5310640e-02
   1.7856552e+01  -2.4534039e-02
   1.7856552e+01  -2.4534039e-02
   1.7875813e+01  -2.3088818e-02
   1.7875813e+01  -2.3088818e-02
   1.7895074e+01  -2.1645567e-02
   1.7895074e+01  -2.1645567e-02
   1.7908276e+01  -2.0500000e-02
   1.7908276e+01  -2.0500000e-02
   1.7914286e+01  -1.9954433e-02
   1.7914286e+01  -1.9954433e-02
   1.7933547e+01  -1.8241921e-02
   1.7933547e+01  -1.8241921e-02
   1.7952808e+01  -1.6552020e-02
   1.7952808e+01  -1.6552020e-02
   1.7961379e+01  -1.5689212e-02
   1.7961379e+01  -1.5689212e-02
   1.7972020e+01  -1.4608227e-02
   1.7972020e+01  -1.4608227e-02
   1.7991281e+01  -1.2747291e-02
   1.7991281e+01  -1.2747291e-02
   1.8009163e+01  -1.0878522e-02
   1.8009163e+01  -1.0878522e-02
   1.8010493e+01  -1.0724384e-02
   1.8010493e+01  -1.0724384e-02
   1.8029754e+01  -8.6366010e-03
   1.8029754e+01  -8.6366010e-03
   1.8049015e+01  -6.5906897e-03
   1.8049015e+01  -6.5906897e-03
   1.8053448e+01  -6.0678818e-03
   1.8053448e+01  -6.0678818e-03
   1.8068227e+01  -4.3500739e-03
   1.8068227e+01  -4.3500739e-03
   1.8087488e+01  -2.2578916e-03
   1.8087488e+01  -2.2578916e-03
   1.8095862e+01  -1.2572414e-03
   1.8095862e+01  -1.2572414e-03
   1.8106749e+01   5.4208867e-05
   1.8106749e+01   5.4208867e-05
   1.8125961e+01   2.2084926e-03
   1.8125961e+01   2.2084926e-03
   1.8137143e+01   3.5535616e-03
   1.8137143e+01   3.5535616e-03
   1.8145222e+01   4.5525961e-03
   1.8145222e+01   4.5525961e-03
   1.8164433e+01   6.7562069e-03
   1.8164433e+01   6.7562069e-03
   1.8177882e+01   8.3642365e-03
   1.8177882e+01   8.3642365e-03
   1.8183695e+01   9.0939901e-03
   1.8183695e+01   9.0939901e-03
   1.8202956e+01   1.1317882e-02
   1.8202956e+01   1.1317882e-02
   1.8218768e+01   1.3174877e-02
   1.8218768e+01   1.3174877e-02
   1.8222167e+01   1.3603990e-02
   1.8222167e+01   1.3603990e-02
   1.8241429e+01   1.5819507e-02
   1.8241429e+01   1.5819507e-02
   1.8260690e+01   1.7982118e-02
   1.8260690e+01   1.7982118e-02
   1.8260690e+01   1.7985665e-02
   1.8260690e+01   1.7985665e-02
   1.8279901e+01   2.0167537e-02
   1.8279901e+01   2.0167537e-02
   1.8299163e+01   2.2151084e-02
   1.8299163e+01   2.2151084e-02
   1.8305074e+01   2.2796453e-02
   1.8305074e+01   2.2796453e-02
   1.8318424e+01   2.4241379e-02
   1.8318424e+01   2.4241379e-02
   1.8337635e+01   2.6073547e-02
   1.8337635e+01   2.6073547e-02
   1.8353990e+01   2.7607241e-02
   1.8353990e+01   2.7607241e-02
   1.8356897e+01   2.7894286e-02
   1.8356897e+01   2.7894286e-02
   1.8376108e+01   2.9641773e-02
   1.8376108e+01   2.9641773e-02
   1.8395369e+01   3.1144039e-02
   1.8395369e+01   3.1144039e-02
   1.8412611e+01   3.2418522e-02
   1.8412611e+01   3.2418522e-02
   1.8414631e+01   3.2573695e-02
   1.8414631e+01   3.2573695e-02
   1.8433842e+01   3.3921970e-02
   1.8433842e+01   3.3921970e-02
   1.8453103e+01   3.5069606e-02
   1.8453103e+01   3.5069606e-02
   1.8472365e+01   3.6009606e-02
   1.8472365e+01   3.6009606e-02
   1.8491576e+01   3.6777882e-02
   1.8491576e+01   3.6777882e-02
   1.8505961e+01   3.7230936e-02
   1.8505961e+01   3.7230936e-02
   1.8510837e+01   3.7387586e-02
   1.8510837e+01   3.7387586e-02
   1.8530049e+01   3.7803645e-02
   1.8530049e+01   3.7803645e-02
   1.8549310e+01   3.8046010e-02
   1.8549310e+01   3.8046010e-02
   1.8568571e+01   3.8105320e-02
   1.8568571e+01   3.8105320e-02
   1.8587783e+01   3.7999754e-02
   1.8587783e+01   3.7999754e-02
   1.8607044e+01   3.7754286e-02
   1.8607044e+01   3.7754286e-02
   1.8626305e+01   3.7305074e-02
   1.8626305e+01   3.7305074e-02
   1.8628473e+01   3.7230936e-02
   1.8628473e+01   3.7230936e-02
   1.8645517e+01   3.6671133e-02
   1.8645517e+01   3.6671133e-02
   1.8664778e+01   3.5831527e-02
   1.8664778e+01   3.5831527e-02
   1.8683990e+01   3.4798719e-02
   1.8683990e+01   3.4798719e-02
   1.8703251e+01   3.3666847e-02
   1.8703251e+01   3.3666847e-02
   1.8721182e+01   3.2418522e-02
   1.8721182e+01   3.2418522e-02
   1.8722512e+01   3.2321773e-02
   1.8722512e+01   3.2321773e-02
   1.8741724e+01   3.0797586e-02
   1.8741724e+01   3.0797586e-02
   1.8760985e+01   2.9280296e-02
   1.8760985e+01   2.9280296e-02
   1.8779557e+01   2.7607241e-02
   1.8779557e+01   2.7607241e-02
   1.8780246e+01   2.7541921e-02
   1.8780246e+01   2.7541921e-02
   1.8799458e+01   2.5657340e-02
   1.8799458e+01   2.5657340e-02
   1.8818719e+01   2.3861281e-02
   1.8818719e+01   2.3861281e-02
   1.8828571e+01   2.2796453e-02
   1.8828571e+01   2.2796453e-02
   1.8837931e+01   2.1774680e-02
   1.8837931e+01   2.1774680e-02
   1.8857192e+01   1.9794039e-02
   1.8857192e+01   1.9794039e-02
   1.8873300e+01   1.7985665e-02
   1.8873300e+01   1.7985665e-02
   1.8876453e+01   1.7613054e-02
   1.8876453e+01   1.7613054e-02
   1.8895665e+01   1.5445862e-02
   1.8895665e+01   1.5445862e-02
   1.8914926e+01   1.3232562e-02
   1.8914926e+01   1.3232562e-02
   1.8915369e+01   1.3174877e-02
   1.8915369e+01   1.3174877e-02
   1.8934187e+01   1.0944828e-02
   1.8934187e+01   1.0944828e-02
   1.8953399e+01   8.7372414e-03
   1.8953399e+01   8.7372414e-03
   1.8956355e+01   8.3642365e-03
   1.8956355e+01   8.3642365e-03
   1.8972660e+01   6.4045813e-03
   1.8972660e+01   6.4045813e-03
   1.8991921e+01   4.2334335e-03
   1.8991921e+01   4.2334335e-03
   1.8997389e+01   3.5535616e-03
   1.8997389e+01   3.5535616e-03
   1.9011133e+01   1.9019507e-03
   1.9011133e+01   1.9019507e-03
   1.9030394e+01  -1.9815616e-04
   1.9030394e+01  -1.9815616e-04
   1.9039360e+01  -1.2572414e-03
   1.9039360e+01  -1.2572414e-03
   1.9049606e+01  -2.4685665e-03
   1.9049606e+01  -2.4685665e-03
   1.9068867e+01  -4.5059852e-03
   1.9068867e+01  -4.5059852e-03
   1.9082956e+01  -6.0678818e-03
   1.9082956e+01  -6.0678818e-03
   1.9088128e+01  -6.6621675e-03
   1.9088128e+01  -6.6621675e-03
   1.9107340e+01  -8.6922660e-03
   1.9107340e+01  -8.6922660e-03
   1.9126601e+01  -1.0659951e-02
   1.9126601e+01  -1.0659951e-02
   1.9128571e+01  -1.0878522e-02
   1.9128571e+01  -1.0878522e-02
   1.9145862e+01  -1.2696650e-02
   1.9145862e+01  -1.2696650e-02
   1.9165074e+01  -1.4485961e-02
   1.9165074e+01  -1.4485961e-02
   1.9177586e+01  -1.5689212e-02
   1.9177586e+01  -1.5689212e-02
   1.9184335e+01  -1.6357044e-02
   1.9184335e+01  -1.6357044e-02
   1.9203547e+01  -1.8101576e-02
   1.9203547e+01  -1.8101576e-02
   1.9222808e+01  -1.9693990e-02
   1.9222808e+01  -1.9693990e-02
   1.9232217e+01  -2.0500000e-02
   1.9232217e+01  -2.0500000e-02
   1.9242069e+01  -2.1348424e-02
   1.9242069e+01  -2.1348424e-02
   1.9261281e+01  -2.2846010e-02
   1.9261281e+01  -2.2846010e-02
   1.9280542e+01  -2.4202660e-02
   1.9280542e+01  -2.4202660e-02
   1.9296552e+01  -2.5310640e-02
   1.9296552e+01  -2.5310640e-02
   1.9299803e+01  -2.5545862e-02
   1.9299803e+01  -2.5545862e-02
   1.9319015e+01  -2.6804877e-02
   1.9319015e+01  -2.6804877e-02
   1.9338276e+01  -2.7925911e-02
   1.9338276e+01  -2.7925911e-02
   1.9357488e+01  -2.8927143e-02
   1.9357488e+01  -2.8927143e-02
   1.9376749e+01  -2.9851182e-02
   1.9376749e+01  -2.9851182e-02
   1.9382808e+01  -3.0121429e-02
   1.9382808e+01  -3.0121429e-02
   1.9396010e+01  -3.0706798e-02
   1.9396010e+01  -3.0706798e-02
   1.9415222e+01  -3.1423645e-02
   1.9415222e+01  -3.1423645e-02
   1.9434483e+01  -3.2054187e-02
   1.9434483e+01  -3.2054187e-02
   1.9453744e+01  -3.2607537e-02
   1.9453744e+01  -3.2607537e-02
   1.9472956e+01  -3.3058522e-02
   1.9472956e+01  -3.3058522e-02
   1.9492217e+01  -3.3380493e-02
   1.9492217e+01  -3.3380493e-02
   1.9511478e+01  -3.3581330e-02
   1.9511478e+01  -3.3581330e-02
   1.9530690e+01  -3.3640493e-02
   1.9530690e+01  -3.3640493e-02
   1.9549951e+01  -3.3566355e-02
   1.9549951e+01  -3.3566355e-02
   1.9569163e+01  -3.3385468e-02
   1.9569163e+01  -3.3385468e-02
   1.9588424e+01  -3.3060887e-02
   1.9588424e+01  -3.3060887e-02
   1.9607685e+01  -3.2601626e-02
   1.9607685e+01  -3.2601626e-02
   1.9626897e+01  -3.2050246e-02
   1.9626897e+01  -3.2050246e-02
   1.9646158e+01  -3.1429360e-02
   1.9646158e+01  -3.1429360e-02
   1.9665419e+01  -3.0708227e-02
   1.9665419e+01  -3.0708227e-02
   1.9678719e+01  -3.0121429e-02
   1.9678719e+01  -3.0121429e-02
   1.9684631e+01  -2.9855419e-02
   1.9684631e+01  -2.9855419e-02
   1.9703892e+01  -2.8893990e-02
   1.9703892e+01  -2.8893990e-02
   1.9723103e+01  -2.7841773e-02
   1.9723103e+01  -2.7841773e-02
   1.9742365e+01  -2.6730887e-02
   1.9742365e+01  -2.6730887e-02
   1.9761626e+01  -2.5494039e-02
   1.9761626e+01  -2.5494039e-02
   1.9764039e+01  -2.5310640e-02
   1.9764039e+01  -2.5310640e-02
   1.9780837e+01  -2.4085074e-02
   1.9780837e+01  -2.4085074e-02
   1.9800099e+01  -2.2668670e-02
   1.9800099e+01  -2.2668670e-02
   1.9819360e+01  -2.1202611e-02
   1.9819360e+01  -2.1202611e-02
   1.9827291e+01  -2.0500000e-02
   1.9827291e+01  -2.0500000e-02
   1.9838571e+01  -1.9493054e-02
   1.9838571e+01  -1.9493054e-02
   1.9857833e+01  -1.7823054e-02
   1.9857833e+01  -1.7823054e-02
   1.9877044e+01  -1.6078522e-02
   1.9877044e+01  -1.6078522e-02
   1.9880837e+01  -1.5689212e-02
   1.9880837e+01  -1.5689212e-02
   1.9896305e+01  -1.4134335e-02
   1.9896305e+01  -1.4134335e-02
   1.9915567e+01  -1.2308473e-02
   1.9915567e+01  -1.2308473e-02
   1.9929064e+01  -1.0878522e-02
   1.9929064e+01  -1.0878522e-02
   1.9934778e+01  -1.0239901e-02
   1.9934778e+01  -1.0239901e-02
   1.9954039e+01  -8.2114778e-03
   1.9954039e+01  -8.2114778e-03
   1.9973300e+01  -6.1081281e-03
   1.9973300e+01  -6.1081281e-03
   1.9973596e+01  -6.0678818e-03
   1.9973596e+01  -6.0678818e-03
   1.9992512e+01  -3.9033350e-03
   1.9992512e+01  -3.9033350e-03
   2.0011773e+01  -1.7794433e-03
   2.0011773e+01  -1.7794433e-03
   2.0016059e+01  -1.2572414e-03
   2.0016059e+01  -1.2572414e-03
   2.0030985e+01   5.2326601e-04
   2.0030985e+01   5.2326601e-04
   2.0050246e+01   2.6680049e-03
   2.0050246e+01   2.6680049e-03
   2.0057537e+01   3.5535616e-03
   2.0057537e+01   3.5535616e-03
   2.0069507e+01   5.0137438e-03
   2.0069507e+01   5.0137438e-03
   2.0088719e+01   7.1833005e-03
   2.0088719e+01   7.1833005e-03
   2.0098522e+01   8.3642365e-03
   2.0098522e+01   8.3642365e-03
   2.0107980e+01   9.5291626e-03
   2.0107980e+01   9.5291626e-03
   2.0127241e+01   1.1697537e-02
   2.0127241e+01   1.1697537e-02
   2.0139754e+01   1.3174877e-02
   2.0139754e+01   1.3174877e-02
   2.0146453e+01   1.3994039e-02
   2.0146453e+01   1.3994039e-02
   2.0165714e+01   1.6142906e-02
   2.0165714e+01   1.6142906e-02
   2.0182118e+01   1.7985665e-02
   2.0182118e+01   1.7985665e-02
   2.0184975e+01   1.8323892e-02
   2.0184975e+01   1.8323892e-02
   2.0204187e+01   2.0440443e-02
   2.0204187e+01   2.0440443e-02
   2.0223448e+01   2.2417094e-02
   2.0223448e+01   2.2417094e-02
   2.0226946e+01   2.2796453e-02
   2.0226946e+01   2.2796453e-02
   2.0242660e+01   2.4475074e-02
   2.0242660e+01   2.4475074e-02
   2.0261921e+01   2.6264532e-02
   2.0261921e+01   2.6264532e-02
   2.0276404e+01   2.7607241e-02
   2.0276404e+01   2.7607241e-02
   2.0281182e+01   2.8070000e-02
   2.0281182e+01   2.8070000e-02
   2.0300394e+01   2.9765517e-02
   2.0300394e+01   2.9765517e-02
   2.0319655e+01   3.1226700e-02
   2.0319655e+01   3.1226700e-02
   2.0336207e+01   3.2418522e-02
   2.0336207e+01   3.2418522e-02
   2.0338916e+01   3.2621232e-02
   2.0338916e+01   3.2621232e-02
   2.0358128e+01   3.3924335e-02
   2.0358128e+01   3.3924335e-02
   2.0377389e+01   3.5034483e-02
   2.0377389e+01   3.5034483e-02
   2.0396601e+01   3.5937685e-02
   2.0396601e+01   3.5937685e-02
   2.0415862e+01   3.6665271e-02
   2.0415862e+01   3.6665271e-02
   2.0435123e+01   3.7220936e-02
   2.0435123e+01   3.7220936e-02
   2.0435616e+01   3.7230936e-02
   2.0435616e+01   3.7230936e-02
   2.0454335e+01   3.7607340e-02
   2.0454335e+01   3.7607340e-02
   2.0473596e+01   3.7798325e-02
   2.0473596e+01   3.7798325e-02
   2.0492857e+01   3.7798325e-02
   2.0492857e+01   3.7798325e-02
   2.0512069e+01   3.7652709e-02
   2.0512069e+01   3.7652709e-02
   2.0531330e+01   3.7326798e-02
   2.0531330e+01   3.7326798e-02
   2.0534828e+01   3.7230936e-02
   2.0534828e+01   3.7230936e-02
   2.0550542e+01   3.6809557e-02
   2.0550542e+01   3.6809557e-02
   2.0569803e+01   3.6095911e-02
   2.0569803e+01   3.6095911e-02
   2.0589064e+01   3.5170591e-02
   2.0589064e+01   3.5170591e-02
   2.0608276e+01   3.4107980e-02
   2.0608276e+01   3.4107980e-02
   2.0627537e+01   3.2925567e-02
   2.0627537e+01   3.2925567e-02
   2.0634187e+01   3.2418522e-02
   2.0634187e+01   3.2418522e-02
   2.0646798e+01   3.1471576e-02
   2.0646798e+01   3.1471576e-02
   2.0666010e+01   2.9963399e-02
   2.0666010e+01   2.9963399e-02
   2.0685271e+01   2.8422365e-02
   2.0685271e+01   2.8422365e-02
   2.0693744e+01   2.7607241e-02
   2.0693744e+01   2.7607241e-02
   2.0704483e+01   2.6575468e-02
   2.0704483e+01   2.6575468e-02
   2.0723744e+01   2.4788818e-02
   2.0723744e+01   2.4788818e-02
   2.0743005e+01   2.2840197e-02
   2.0743005e+01   2.2840197e-02
   2.0743350e+01   2.2796453e-02
   2.0743350e+01   2.2796453e-02
   2.0762217e+01   2.0751133e-02
   2.0762217e+01   2.0751133e-02
   2.0781478e+01   1.8757291e-02
   2.0781478e+01   1.8757291e-02
   2.0788079e+01   1.7985665e-02
   2.0788079e+01   1.7985665e-02
   2.0800739e+01   1.6524778e-02
   2.0800739e+01   1.6524778e-02
   2.0819951e+01   1.4468719e-02
   2.0819951e+01   1.4468719e-02
   2.0830985e+01   1.3174877e-02
   2.0830985e+01   1.3174877e-02
   2.0839212e+01   1.2187143e-02
   2.0839212e+01   1.2187143e-02
   2.0858473e+01   1.0061034e-02
   2.0858473e+01   1.0061034e-02
   2.0872808e+01   8.3642365e-03
   2.0872808e+01   8.3642365e-03
   2.0877685e+01   7.7615764e-03
   2.0877685e+01   7.7615764e-03
   2.0896946e+01   5.5733498e-03
   2.0896946e+01   5.5733498e-03
   2.0914236e+01   3.5535616e-03
   2.0914236e+01   3.5535616e-03
   2.0916158e+01   3.3124975e-03
   2.0916158e+01   3.3124975e-03
   2.0935419e+01   1.0902414e-03
   2.0935419e+01   1.0902414e-03
   2.0954680e+01  -1.0788670e-03
   2.0954680e+01  -1.0788670e-03
   2.0956108e+01  -1.2572414e-03
   2.0956108e+01  -1.2572414e-03
   2.0973892e+01  -3.3112512e-03
   2.0973892e+01  -3.3112512e-03
   2.0993153e+01  -5.3425123e-03
   2.0993153e+01  -5.3425123e-03
   2.0999507e+01  -6.0678818e-03
   2.0999507e+01  -6.0678818e-03
   2.1012414e+01  -7.5163054e-03
   2.1012414e+01  -7.5163054e-03
   2.1031626e+01  -9.4351232e-03
   2.1031626e+01  -9.4351232e-03
   2.1045567e+01  -1.0878522e-02
   2.1045567e+01  -1.0878522e-02
   2.1050887e+01  -1.1449212e-02
   2.1050887e+01  -1.1449212e-02
   2.1070099e+01  -1.3352414e-02
   2.1070099e+01  -1.3352414e-02
   2.1089360e+01  -1.5124433e-02
   2.1089360e+01  -1.5124433e-02
   2.1095123e+01  -1.5689212e-02
   2.1095123e+01  -1.5689212e-02
   2.1108621e+01  -1.6984187e-02
   2.1108621e+01  -1.6984187e-02
   2.1127833e+01  -1.8632414e-02
   2.1127833e+01  -1.8632414e-02
   2.1147094e+01  -2.0214729e-02
   2.1147094e+01  -2.0214729e-02
   2.1150394e+01  -2.0500000e-02
   2.1150394e+01  -2.0500000e-02
   2.1166355e+01  -2.1831429e-02
   2.1166355e+01  -2.1831429e-02
   2.1185567e+01  -2.3256502e-02
   2.1185567e+01  -2.3256502e-02
   2.1204828e+01  -2.4574532e-02
   2.1204828e+01  -2.4574532e-02
   2.1215616e+01  -2.5310640e-02
   2.1215616e+01  -2.5310640e-02
   2.1224039e+01  -2.5897291e-02
   2.1224039e+01  -2.5897291e-02
   2.1243300e+01  -2.7093645e-02
   2.1243300e+01  -2.7093645e-02
   2.1262562e+01  -2.8162857e-02
   2.1262562e+01  -2.8162857e-02
   2.1281773e+01  -2.9114187e-02
   2.1281773e+01  -2.9114187e-02
   2.1301034e+01  -2.9990345e-02
   2.1301034e+01  -2.9990345e-02
   2.1304138e+01  -3.0121429e-02
   2.1304138e+01  -3.0121429e-02
   2.1320296e+01  -3.0786207e-02
   2.1320296e+01  -3.0786207e-02
   2.1339507e+01  -3.1445813e-02
   2.1339507e+01  -3.1445813e-02
   2.1358768e+01  -3.2017192e-02
   2.1358768e+01  -3.2017192e-02
   2.1377980e+01  -3.2513990e-02
   2.1377980e+01  -3.2513990e-02
   2.1397241e+01  -3.2908621e-02
   2.1397241e+01  -3.2908621e-02
   2.1416502e+01  -3.3188867e-02
   2.1416502e+01  -3.3188867e-02
   2.1435714e+01  -3.3327340e-02
   2.1435714e+01  -3.3327340e-02
   2.1454975e+01  -3.3317340e-02
   2.1454975e+01  -3.3317340e-02
   2.1474236e+01  -3.3195074e-02
   2.1474236e+01  -3.3195074e-02
   2.1493448e+01  -3.2938571e-02
   2.1493448e+01  -3.2938571e-02
   2.1512709e+01  -3.2546453e-02
   2.1512709e+01  -3.2546453e-02
   2.1531970e+01  -3.2060640e-02
   2.1531970e+01  -3.2060640e-02
   2.1551182e+01  -3.1503202e-02
   2.1551182e+01  -3.1503202e-02
   2.1570443e+01  -3.0854187e-02
   2.1570443e+01  -3.0854187e-02
   2.1588621e+01  -3.0121429e-02
   2.1588621e+01  -3.0121429e-02
   2.1589655e+01  -3.0078128e-02
   2.1589655e+01  -3.0078128e-02
   2.1608916e+01  -2.9179803e-02
   2.1608916e+01  -2.9179803e-02
   2.1628177e+01  -2.8189163e-02
   2.1628177e+01  -2.8189163e-02
   2.1647389e+01  -2.7125665e-02
   2.1647389e+01  -2.7125665e-02
   2.1666650e+01  -2.5979064e-02
   2.1666650e+01  -2.5979064e-02
   2.1676158e+01  -2.5310640e-02
   2.1676158e+01  -2.5310640e-02
   2.1685911e+01  -2.4619901e-02
   2.1685911e+01  -2.4619901e-02
   2.1705123e+01  -2.3222266e-02
   2.1705123e+01  -2.3222266e-02
   2.1724384e+01  -2.1826700e-02
   2.1724384e+01  -2.1826700e-02
   2.1740345e+01  -2.0500000e-02
   2.1740345e+01  -2.0500000e-02
   2.1743596e+01  -2.0210640e-02
   2.1743596e+01  -2.0210640e-02
   2.1762857e+01  -1.8524975e-02
   2.1762857e+01  -1.8524975e-02
   2.1782118e+01  -1.6895813e-02
   2.1782118e+01  -1.6895813e-02
   2.1794581e+01  -1.5689212e-02
   2.1794581e+01  -1.5689212e-02
   2.1801330e+01  -1.5009606e-02
   2.1801330e+01  -1.5009606e-02
   2.1820591e+01  -1.3148522e-02
   2.1820591e+01  -1.3148522e-02
   2.1839852e+01  -1.1239557e-02
   2.1839852e+01  -1.1239557e-02
   2.1843054e+01  -1.0878522e-02
   2.1843054e+01  -1.0878522e-02
   2.1859064e+01  -9.1467980e-03
   2.1859064e+01  -9.1467980e-03
   2.1878325e+01  -7.1900985e-03
   2.1878325e+01  -7.1900985e-03
   2.1888227e+01  -6.0678818e-03
   2.1888227e+01  -6.0678818e-03
   2.1897586e+01  -4.9926601e-03
   2.1897586e+01  -4.9926601e-03
   2.1916798e+01  -2.9154532e-03
   2.1916798e+01  -2.9154532e-03
   2.1931182e+01  -1.2572414e-03
   2.1931182e+01  -1.2572414e-03
   2.1936059e+01  -6.6236946e-04
   2.1936059e+01  -6.6236946e-04
   2.1955271e+01   1.5283251e-03
   2.1955271e+01   1.5283251e-03
   2.1972611e+01   3.5535616e-03
   2.1972611e+01   3.5535616e-03
   2.1974532e+01   3.7919803e-03
   2.1974532e+01   3.7919803e-03
   2.1993793e+01   6.0576847e-03
   2.1993793e+01   6.0576847e-03
   2.2013005e+01   8.2921182e-03
   2.2013005e+01   8.2921182e-03
   2.2013596e+01   8.3642365e-03
   2.2013596e+01   8.3642365e-03
   2.2032266e+01   1.0593202e-02
   2.2032266e+01   1.0593202e-02
   2.2051527e+01   1.2763941e-02
   2.2051527e+01   1.2763941e-02
   2.2054877e+01   1.3174877e-02
   2.2054877e+01   1.3174877e-02
   2.2070739e+01   1.5050788e-02
   2.2070739e+01   1.5050788e-02
   2.2090000e+01   1.7125813e-02
   2.2090000e+01   1.7125813e-02
   2.2097488e+01   1.7985665e-02
   2.2097488e+01   1.7985665e-02
   2.2109212e+01   1.9339113e-02
   2.2109212e+01   1.9339113e-02
   2.2128473e+01   2.1317044e-02
   2.2128473e+01   2.1317044e-02
   2.2142660e+01   2.2796453e-02
   2.2142660e+01   2.2796453e-02
   2.2147734e+01   2.3349507e-02
   2.2147734e+01   2.3349507e-02
   2.2166946e+01   2.5262857e-02
   2.2166946e+01   2.5262857e-02
   2.2186207e+01   2.6989951e-02
   2.2186207e+01   2.6989951e-02
   2.2192857e+01   2.7607241e-02
   2.2192857e+01   2.7607241e-02
   2.2205468e+01   2.8776453e-02
   2.2205468e+01   2.8776453e-02
   2.2224680e+01   3.0349360e-02
   2.2224680e+01   3.0349360e-02
   2.2243941e+01   3.1735271e-02
   2.2243941e+01   3.1735271e-02
   2.2253695e+01   3.2418522e-02
   2.2253695e+01   3.2418522e-02
   2.2263153e+01   3.3090887e-02
   2.2263153e+01   3.3090887e-02
   2.2282414e+01   3.4298522e-02
   2.2282414e+01   3.4298522e-02
   2.2301675e+01   3.5309015e-02
   2.2301675e+01   3.5309015e-02
   2.2320887e+01   3.6119113e-02
   2.2320887e+01   3.6119113e-02
   2.2340148e+01   3.6754680e-02
   2.2340148e+01   3.6754680e-02
   2.2359409e+01   3.7209360e-02
   2.2359409e+01   3.7209360e-02
   2.2360837e+01   3.7230936e-02
   2.2360837e+01   3.7230936e-02
   2.2378621e+01   3.7498571e-02
   2.2378621e+01   3.7498571e-02
   2.2397882e+01   3.7584138e-02
   2.2397882e+01   3.7584138e-02
   2.2417094e+01   3.7482562e-02
   2.2417094e+01   3.7482562e-02
   2.2435665e+01   3.7230936e-02
   2.2435665e+01   3.7230936e-02
   2.2436355e+01   3.7221379e-02
   2.2436355e+01   3.7221379e-02
   2.2455616e+01   3.6773596e-02
   2.2455616e+01   3.6773596e-02
   2.2474828e+01   3.6127340e-02
   2.2474828e+01   3.6127340e-02
   2.2494089e+01   3.5262069e-02
   2.2494089e+01   3.5262069e-02
   2.2513350e+01   3.4245567e-02
   2.2513350e+01   3.4245567e-02
   2.2532562e+01   3.3121429e-02
   2.2532562e+01   3.3121429e-02
   2.2542266e+01   3.2418522e-02
   2.2542266e+01   3.2418522e-02
   2.2551823e+01   3.1727783e-02
   2.2551823e+01   3.1727783e-02
   2.2571034e+01   3.0248374e-02
   2.2571034e+01   3.0248374e-02
   2.2590296e+01   2.8765025e-02
   2.2590296e+01   2.8765025e-02
   2.2602906e+01   2.7607241e-02
   2.2602906e+01   2.7607241e-02
   2.2609557e+01   2.6979803e-02
   2.2609557e+01   2.6979803e-02
   2.2628768e+01   2.5180640e-02
   2.2628768e+01   2.5180640e-02
   2.2648030e+01   2.3353005e-02
   2.2648030e+01   2.3353005e-02
   2.2653054e+01   2.2796453e-02
   2.2653054e+01   2.2796453e-02
   2.2667291e+01   2.1273448e-02
   2.2667291e+01   2.1273448e-02
   2.2686502e+01   1.9346601e-02
   2.2686502e+01   1.9346601e-02
   2.2698621e+01   1.7985665e-02
   2.2698621e+01   1.7985665e-02
   2.2705764e+01   1.7163842e-02
   2.2705764e+01   1.7163842e-02
   2.2725025e+01   1.5086010e-02
   2.2725025e+01   1.5086010e-02
   2.2741675e+01   1.3174877e-02
   2.2741675e+01   1.3174877e-02
   2.2744236e+01   1.2857734e-02
   2.2744236e+01   1.2857734e-02
   2.2763498e+01   1.0656798e-02
   2.2763498e+01   1.0656798e-02
   2.2782709e+01   8.4389163e-03
   2.2782709e+01   8.4389163e-03
   2.2783300e+01   8.3642365e-03
   2.2783300e+01   8.3642365e-03
   2.2801970e+01   6.1579803e-03
   2.2801970e+01   6.1579803e-03
   2.2821232e+01   3.9881133e-03
   2.2821232e+01   3.9881133e-03
   2.2824729e+01   3.5535616e-03
   2.2824729e+01   3.5535616e-03
   2.2840443e+01   1.6934828e-03
   2.2840443e+01   1.6934828e-03
   2.2859704e+01  -3.8900887e-04
   2.2859704e+01  -3.8900887e-04
   2.2867094e+01  -1.2572414e-03
   2.2867094e+01  -1.2572414e-03
   2.2878966e+01  -2.6359261e-03
   2.2878966e+01  -2.6359261e-03
   2.2898177e+01  -4.6381133e-03
   2.2898177e+01  -4.6381133e-03
   2.2911232e+01  -6.0678818e-03
   2.2911232e+01  -6.0678818e-03
   2.2917438e+01  -6.7716749e-03
   2.2917438e+01  -6.7716749e-03
   2.2936650e+01  -8.7581773e-03
   2.2936650e+01  -8.7581773e-03
   2.2955911e+01  -1.0695911e-02
   2.2955911e+01  -1.0695911e-02
   2.2957586e+01  -1.0878522e-02
   2.2957586e+01  -1.0878522e-02
   2.2975172e+01  -1.2695764e-02
   2.2975172e+01  -1.2695764e-02
   2.2994384e+01  -1.4452167e-02
   2.2994384e+01  -1.4452167e-02
   2.3007537e+01  -1.5689212e-02
   2.3007537e+01  -1.5689212e-02
   2.3013645e+01  -1.6281872e-02
   2.3013645e+01  -1.6281872e-02
   2.3032906e+01  -1.7998670e-02
   2.3032906e+01  -1.7998670e-02
   2.3052118e+01  -1.9552069e-02
   2.3052118e+01  -1.9552069e-02
   2.3063596e+01  -2.0500000e-02
   2.3063596e+01  -2.0500000e-02
   2.3071379e+01  -2.1154335e-02
   2.3071379e+01  -2.1154335e-02
   2.3090640e+01  -2.2624778e-02
   2.3090640e+01  -2.2624778e-02
   2.3109852e+01  -2.3945320e-02
   2.3109852e+01  -2.3945320e-02
   2.3129113e+01  -2.5214483e-02
   2.3129113e+01  -2.5214483e-02
   2.3130542e+01  -2.5310640e-02
   2.3130542e+01  -2.5310640e-02
   2.3148325e+01  -2.6444483e-02
   2.3148325e+01  -2.6444483e-02
   2.3167586e+01  -2.7535271e-02
   2.3167586e+01  -2.7535271e-02
   2.3186847e+01  -2.8503596e-02
   2.3186847e+01  -2.8503596e-02
   2.3206059e+01  -2.9364926e-02
   2.3206059e+01  -2.9364926e-02
   2.3224631e+01  -3.0121429e-02
   2.3224631e+01  -3.0121429e-02
   2.3225320e+01  -3.0151675e-02
   2.3225320e+01  -3.0151675e-02
   2.3244581e+01  -3.0830690e-02
   2.3244581e+01  -3.0830690e-02
   2.3263793e+01  -3.1380197e-02
   2.3263793e+01  -3.1380197e-02
   2.3283054e+01  -3.1835616e-02
   2.3283054e+01  -3.1835616e-02
   2.3302266e+01  -3.2210690e-02
   2.3302266e+01  -3.2210690e-02
   2.3321527e+01  -3.2495665e-02
   2.3321527e+01  -3.2495665e-02
   2.3340788e+01  -3.2677980e-02
   2.3340788e+01  -3.2677980e-02
   2.3360000e+01  -3.2723054e-02
   2.3360000e+01  -3.2723054e-02
   2.3379261e+01  -3.2641872e-02
   2.3379261e+01  -3.2641872e-02
   2.3398522e+01  -3.2455419e-02
   2.3398522e+01  -3.2455419e-02
   2.3417734e+01  -3.2159901e-02
   2.3417734e+01  -3.2159901e-02
   2.3436995e+01  -3.1778768e-02
   2.3436995e+01  -3.1778768e-02
   2.3456207e+01  -3.1317044e-02
   2.3456207e+01  -3.1317044e-02
   2.3475468e+01  -3.0757438e-02
   2.3475468e+01  -3.0757438e-02
   2.3493202e+01  -3.0121429e-02
   2.3493202e+01  -3.0121429e-02
   2.3494729e+01  -3.0065369e-02
   2.3494729e+01  -3.0065369e-02
   2.3513941e+01  -2.9259655e-02
   2.3513941e+01  -2.9259655e-02
   2.3533202e+01  -2.8347537e-02
   2.3533202e+01  -2.8347537e-02
   2.3552463e+01  -2.7345862e-02
   2.3552463e+01  -2.7345862e-02
   2.3571675e+01  -2.6269310e-02
   2.3571675e+01  -2.6269310e-02
   2.3586502e+01  -2.5310640e-02
   2.3586502e+01  -2.5310640e-02
   2.3590936e+01  -2.5012315e-02
   2.3590936e+01  -2.5012315e-02
   2.3610148e+01  -2.3671084e-02
   2.3610148e+01  -2.3671084e-02
   2.3629409e+01  -2.2312217e-02
   2.3629409e+01  -2.2312217e-02
   2.3648670e+01  -2.0844581e-02
   2.3648670e+01  -2.0844581e-02
   2.3652562e+01  -2.0500000e-02
   2.3652562e+01  -2.0500000e-02
   2.3667882e+01  -1.9177685e-02
   2.3667882e+01  -1.9177685e-02
   2.3687143e+01  -1.7568079e-02
   2.3687143e+01  -1.7568079e-02
   2.3706404e+01  -1.5817192e-02
   2.3706404e+01  -1.5817192e-02
   2.3707635e+01  -1.5689212e-02
   2.3707635e+01  -1.5689212e-02
   2.3725616e+01  -1.3913695e-02
   2.3725616e+01  -1.3913695e-02
   2.3744877e+01  -1.2120985e-02
   2.3744877e+01  -1.2120985e-02
   2.3756700e+01  -1.0878522e-02
   2.3756700e+01  -1.0878522e-02
   2.3764089e+01  -1.0074926e-02
   2.3764089e+01  -1.0074926e-02
   2.3783350e+01  -8.0957635e-03
   2.3783350e+01  -8.0957635e-03
   2.3802069e+01  -6.0678818e-03
   2.3802069e+01  -6.0678818e-03
   2.3802611e+01  -6.0066502e-03
   2.3802611e+01  -6.0066502e-03
   2.3821823e+01  -3.8431429e-03
   2.3821823e+01  -3.8431429e-03
   2.3841084e+01  -1.7439113e-03
   2.3841084e+01  -1.7439113e-03
   2.3845123e+01  -1.2572414e-03
   2.3845123e+01  -1.2572414e-03
   2.3860345e+01   5.2928571e-04
   2.3860345e+01   5.2928571e-04
   2.3879557e+01   2.6437833e-03
   2.3879557e+01   2.6437833e-03
   2.3887143e+01   3.5535616e-03
   2.3887143e+01   3.5535616e-03
   2.3898818e+01   4.9610345e-03
   2.3898818e+01   4.9610345e-03
   2.3918079e+01   7.1007882e-03
   2.3918079e+01   7.1007882e-03
   2.3928670e+01   8.3642365e-03
   2.3928670e+01   8.3642365e-03
   2.3937291e+01   9.4143350e-03
   2.3937291e+01   9.4143350e-03
   2.3956552e+01   1.1560985e-02
   2.3956552e+01   1.1560985e-02
   2.3970493e+01   1.3174877e-02
   2.3970493e+01   1.3174877e-02
   2.3975764e+01   1.3817291e-02
   2.3975764e+01   1.3817291e-02
   2.3995025e+01   1.5956897e-02
   2.3995025e+01   1.5956897e-02
   2.4013498e+01   1.7985665e-02
   2.4013498e+01   1.7985665e-02
   2.4014286e+01   1.8079163e-02
   2.4014286e+01   1.8079163e-02
   2.4033498e+01   2.0198670e-02
   2.4033498e+01   2.0198670e-02
   2.4052759e+01   2.2120099e-02
   2.4052759e+01   2.2120099e-02
   2.4059163e+01   2.2796453e-02
   2.4059163e+01   2.2796453e-02
   2.4072020e+01   2.4146502e-02
   2.4072020e+01   2.4146502e-02
   2.4091232e+01   2.5926305e-02
   2.4091232e+01   2.5926305e-02
   2.4110049e+01   2.7607241e-02
   2.4110049e+01   2.7607241e-02
   2.4110493e+01   2.7650443e-02
   2.4110493e+01   2.7650443e-02
   2.4129704e+01   2.9351675e-02
   2.4129704e+01   2.9351675e-02
   2.4148966e+01   3.0812118e-02
   2.4148966e+01   3.0812118e-02
   2.4168227e+01   3.2134581e-02
   2.4168227e+01   3.2134581e-02
   2.4172463e+01   3.2418522e-02
   2.4172463e+01   3.2418522e-02
   2.4187438e+01   3.3410197e-02
   2.4187438e+01   3.3410197e-02
   2.4206700e+01   3.4520099e-02
   2.4206700e+01   3.4520099e-02
   2.4225961e+01   3.5432956e-02
   2.4225961e+01   3.5432956e-02
   2.4245172e+01   3.6152906e-02
   2.4245172e+01   3.6152906e-02
   2.4264433e+01   3.6685369e-02
   2.4264433e+01   3.6685369e-02
   2.4283645e+01   3.7049754e-02
   2.4283645e+01   3.7049754e-02
   2.4302906e+01   3.7217094e-02
   2.4302906e+01   3.7217094e-02
   2.4322167e+01   3.7179409e-02
   2.4322167e+01   3.7179409e-02
   2.4341379e+01   3.6982956e-02
   2.4341379e+01   3.6982956e-02
   2.4360640e+01   3.6608867e-02
   2.4360640e+01   3.6608867e-02
   2.4379901e+01   3.6023399e-02
   2.4379901e+01   3.6023399e-02
   2.4399113e+01   3.5213744e-02
   2.4399113e+01   3.5213744e-02
   2.4418374e+01   3.4252463e-02
   2.4418374e+01   3.4252463e-02
   2.4437586e+01   3.3183547e-02
   2.4437586e+01   3.3183547e-02
   2.4448818e+01   3.2418522e-02
   2.4448818e+01   3.2418522e-02
   2.4456847e+01   3.1862512e-02
   2.4456847e+01   3.1862512e-02
   2.4476108e+01   3.0431576e-02
   2.4476108e+01   3.0431576e-02
   2.4495320e+01   2.8992414e-02
   2.4495320e+01   2.8992414e-02
   2.4511133e+01   2.7607241e-02
   2.4511133e+01   2.7607241e-02
   2.4514581e+01   2.7289113e-02
   2.4514581e+01   2.7289113e-02
   2.4533842e+01   2.5498030e-02
   2.4533842e+01   2.5498030e-02
   2.4553054e+01   2.3765714e-02
   2.4553054e+01   2.3765714e-02
   2.4562315e+01   2.2796453e-02
   2.4562315e+01   2.2796453e-02
   2.4572315e+01   2.1742660e-02
   2.4572315e+01   2.1742660e-02
   2.4591576e+01   1.9821379e-02
   2.4591576e+01   1.9821379e-02
   2.4608424e+01   1.7985665e-02
   2.4608424e+01   1.7985665e-02
   2.4610788e+01   1.7710985e-02
   2.4610788e+01   1.7710985e-02
   2.4630049e+01   1.5579163e-02
   2.4630049e+01   1.5579163e-02
   2.4649261e+01   1.3442808e-02
   2.4649261e+01   1.3442808e-02
   2.4651478e+01   1.3174877e-02
   2.4651478e+01   1.3174877e-02
   2.4668522e+01   1.1176207e-02
   2.4668522e+01   1.1176207e-02
   2.4687783e+01   9.0555172e-03
   2.4687783e+01   9.0555172e-03
   2.4693498e+01   8.3642365e-03
   2.4693498e+01   8.3642365e-03
   2.4706995e+01   6.7645813e-03
   2.4706995e+01   6.7645813e-03
   2.4726256e+01   4.6933892e-03
   2.4726256e+01   4.6933892e-03
   2.4735961e+01   3.5535616e-03
   2.4735961e+01   3.5535616e-03
   2.4745517e+01   2.4294384e-03
   2.4745517e+01   2.4294384e-03
   2.4764729e+01   3.7146453e-04
   2.4764729e+01   3.7146453e-04
   2.4779212e+01  -1.2572414e-03
   2.4779212e+01  -1.2572414e-03
   2.4783990e+01  -1.8183448e-03
   2.4783990e+01  -1.8183448e-03
   2.4803202e+01  -3.8917340e-03
   2.4803202e+01  -3.8917340e-03
   2.4822463e+01  -5.9290148e-03
   2.4822463e+01  -5.9290148e-03
   2.4823695e+01  -6.0678818e-03
   2.4823695e+01  -6.0678818e-03
   2.4841724e+01  -8.0251724e-03
   2.4841724e+01  -8.0251724e-03
   2.4860936e+01  -9.8899507e-03
   2.4860936e+01  -9.8899507e-03
   2.4870591e+01  -1.0878522e-02
   2.4870591e+01  -1.0878522e-02
   2.4880197e+01  -1.1871724e-02
   2.4880197e+01  -1.1871724e-02
   2.4899458e+01  -1.3670148e-02
   2.4899458e+01  -1.3670148e-02
   2.4918670e+01  -1.5407044e-02
   2.4918670e+01  -1.5407044e-02
   2.4921626e+01  -1.5689212e-02
   2.4921626e+01  -1.5689212e-02
   2.4937931e+01  -1.7199409e-02
   2.4937931e+01  -1.7199409e-02
   2.4957192e+01  -1.8778227e-02
   2.4957192e+01  -1.8778227e-02
   2.4976404e+01  -2.0304729e-02
   2.4976404e+01  -2.0304729e-02
   2.4978768e+01  -2.0500000e-02
   2.4978768e+01  -2.0500000e-02
   2.4995665e+01  -2.1846847e-02
   2.4995665e+01  -2.1846847e-02
   2.5014877e+01  -2.3207438e-02
   2.5014877e+01  -2.3207438e-02
   2.5034138e+01  -2.4459015e-02
   2.5034138e+01  -2.4459015e-02
   2.5047488e+01  -2.5310640e-02
   2.5047488e+01  -2.5310640e-02
   2.5053399e+01  -2.5697340e-02
   2.5053399e+01  -2.5697340e-02
   2.5072611e+01  -2.6823399e-02
   2.5072611e+01  -2.6823399e-02
   2.5091872e+01  -2.7831823e-02
   2.5091872e+01  -2.7831823e-02
   2.5111133e+01  -2.8721034e-02
   2.5111133e+01  -2.8721034e-02
   2.5130345e+01  -2.9507340e-02
   2.5130345e+01  -2.9507340e-02
   2.5147192e+01  -3.0121429e-02
   2.5147192e+01  -3.0121429e-02
   2.5149606e+01  -3.0212463e-02
   2.5149606e+01  -3.0212463e-02
   2.5168818e+01  -3.0797783e-02
   2.5168818e+01  -3.0797783e-02
   2.5188079e+01  -3.1256453e-02
   2.5188079e+01  -3.1256453e-02
   2.5207340e+01  -3.1617143e-02
   2.5207340e+01  -3.1617143e-02
   2.5226552e+01  -3.1881823e-02
   2.5226552e+01  -3.1881823e-02
   2.5245813e+01  -3.2075025e-02
   2.5245813e+01  -3.2075025e-02
   2.5265074e+01  -3.2158128e-02
   2.5265074e+01  -3.2158128e-02
   2.5284286e+01  -3.2124236e-02
   2.5284286e+01  -3.2124236e-02
   2.5303547e+01  -3.2020887e-02
   2.5303547e+01  -3.2020887e-02
   2.5322759e+01  -3.1826946e-02
   2.5322759e+01  -3.1826946e-02
   2.5342020e+01  -3.1542414e-02
   2.5342020e+01  -3.1542414e-02
   2.5361281e+01  -3.1167192e-02
   2.5361281e+01  -3.1167192e-02
   2.5380493e+01  -3.0690788e-02
   2.5380493e+01  -3.0690788e-02
   2.5398473e+01  -3.0121429e-02
   2.5398473e+01  -3.0121429e-02
   2.5399754e+01  -3.0079901e-02
   2.5399754e+01  -3.0079901e-02
   2.5419015e+01  -2.9362315e-02
   2.5419015e+01  -2.9362315e-02
   2.5438227e+01  -2.8530049e-02
   2.5438227e+01  -2.8530049e-02
   2.5457488e+01  -2.7591034e-02
   2.5457488e+01  -2.7591034e-02
   2.5476700e+01  -2.6579803e-02
   2.5476700e+01  -2.6579803e-02
   2.5495961e+01  -2.5444089e-02
   2.5495961e+01  -2.5444089e-02
   2.5497882e+01  -2.5310640e-02
   2.5497882e+01  -2.5310640e-02
   2.5515222e+01  -2.4147340e-02
   2.5515222e+01  -2.4147340e-02
   2.5534433e+01  -2.2821034e-02
   2.5534433e+01  -2.2821034e-02
   2.5553695e+01  -2.1464089e-02
   2.5553695e+01  -2.1464089e-02
   2.5565419e+01  -2.0500000e-02
   2.5565419e+01  -2.0500000e-02
   2.5572956e+01  -1.9863153e-02
   2.5572956e+01  -1.9863153e-02
   2.5592167e+01  -1.8248079e-02
   2.5592167e+01  -1.8248079e-02
   2.5611429e+01  -1.6654926e-02
   2.5611429e+01  -1.6654926e-02
   2.5621576e+01  -1.5689212e-02
   2.5621576e+01  -1.5689212e-02
   2.5630640e+01  -1.4804680e-02
   2.5630640e+01  -1.4804680e-02
   2.5649901e+01  -1.3006995e-02
   2.5649901e+01  -1.3006995e-02
   2.5669163e+01  -1.1125172e-02
   2.5669163e+01  -1.1125172e-02
   2.5671379e+01  -1.0878522e-02
   2.5671379e+01  -1.0878522e-02
   2.5688374e+01  -9.0801478e-03
   2.5688374e+01  -9.0801478e-03
   2.5707635e+01  -7.1663054e-03
   2.5707635e+01  -7.1663054e-03
   2.5717537e+01  -6.0678818e-03
   2.5717537e+01  -6.0678818e-03
   2.5726897e+01  -5.0115764e-03
   2.5726897e+01  -5.0115764e-03
   2.5746108e+01  -2.9754975e-03
   2.5746108e+01  -2.9754975e-03
   2.5761330e+01  -1.2572414e-03
   2.5761330e+01  -1.2572414e-03
   2.5765369e+01  -7.7247291e-04
   2.5765369e+01  -7.7247291e-04
   2.5784631e+01   1.3887094e-03
   2.5784631e+01   1.3887094e-03
   2.5803596e+01   3.5535616e-03
   2.5803596e+01   3.5535616e-03
   2.5803842e+01   3.5836552e-03
   2.5803842e+01   3.5836552e-03
   2.5823103e+01   5.8330542e-03
   2.5823103e+01   5.8330542e-03
   2.5842315e+01   7.9880788e-03
   2.5842315e+01   7.9880788e-03
   2.5845419e+01   8.3642365e-03
   2.5845419e+01   8.3642365e-03
   2.5861576e+01   1.0268768e-02
   2.5861576e+01   1.0268768e-02
   2.5880837e+01   1.2363300e-02
   2.5880837e+01   1.2363300e-02
   2.5887734e+01   1.3174877e-02
   2.5887734e+01   1.3174877e-02
   2.5900049e+01   1.4619754e-02
   2.5900049e+01   1.4619754e-02
   2.5919310e+01   1.6654384e-02
   2.5919310e+01   1.6654384e-02
   2.5931379e+01   1.7985665e-02
   2.5931379e+01   1.7985665e-02
   2.5938571e+01   1.8801626e-02
   2.5938571e+01   1.8801626e-02
   2.5957783e+01   2.0784433e-02
   2.5957783e+01   2.0784433e-02
   2.5977044e+01   2.2703842e-02
   2.5977044e+01   2.2703842e-02
   2.5977931e+01   2.2796453e-02
   2.5977931e+01   2.2796453e-02
   2.5996256e+01   2.4656108e-02
   2.5996256e+01   2.4656108e-02
   2.6015517e+01   2.6346897e-02
   2.6015517e+01   2.6346897e-02
   2.6029901e+01   2.7607241e-02
   2.6029901e+01   2.7607241e-02
   2.6034778e+01   2.8050640e-02
   2.6034778e+01   2.8050640e-02
   2.6053990e+01   2.9647044e-02
   2.6053990e+01   2.9647044e-02
   2.6073251e+01   3.1018818e-02
   2.6073251e+01   3.1018818e-02
   2.6092512e+01   3.2271527e-02
   2.6092512e+01   3.2271527e-02
   2.6094828e+01   3.2418522e-02
   2.6094828e+01   3.2418522e-02
   2.6111724e+01   3.3456601e-02
   2.6111724e+01   3.3456601e-02
   2.6130985e+01   3.4483547e-02
   2.6130985e+01   3.4483547e-02
   2.6150197e+01   3.5324433e-02
   2.6150197e+01   3.5324433e-02
   2.6169458e+01   3.5972611e-02
   2.6169458e+01   3.5972611e-02
   2.6188719e+01   3.6426995e-02
   2.6188719e+01   3.6426995e-02
   2.6207931e+01   3.6702562e-02
   2.6207931e+01   3.6702562e-02
   2.6227192e+01   3.6772857e-02
   2.6227192e+01   3.6772857e-02
   2.6246453e+01   3.6647488e-02
   2.6246453e+01   3.6647488e-02
   2.6265665e+01   3.6360493e-02
   2.6265665e+01   3.6360493e-02
   2.6284926e+01   3.5852808e-02
   2.6284926e+01   3.5852808e-02
   2.6304138e+01   3.5115271e-02
   2.6304138e+01   3.5115271e-02
   2.6323399e+01   3.4230296e-02
   2.6323399e+01   3.4230296e-02
   2.6342660e+01   3.3234778e-02
   2.6342660e+01   3.3234778e-02
   2.6355616e+01   3.2418522e-02
   2.6355616e+01   3.2418522e-02
   2.6361872e+01   3.2016256e-02
   2.6361872e+01   3.2016256e-02
   2.6381133e+01   3.0659409e-02
   2.6381133e+01   3.0659409e-02
   2.6400394e+01   2.9266502e-02
   2.6400394e+01   2.9266502e-02
   2.6419606e+01   2.7693596e-02
   2.6419606e+01   2.7693596e-02
   2.6420493e+01   2.7607241e-02
   2.6420493e+01   2.7607241e-02
   2.6438867e+01   2.5924975e-02
   2.6438867e+01   2.5924975e-02
   2.6458128e+01   2.4246355e-02
   2.6458128e+01   2.4246355e-02
   2.6472611e+01   2.2796453e-02
   2.6472611e+01   2.2796453e-02
   2.6477340e+01   2.2299655e-02
   2.6477340e+01   2.2299655e-02
   2.6496601e+01   2.0348128e-02
   2.6496601e+01   2.0348128e-02
   2.6515813e+01   1.8367980e-02
   2.6515813e+01   1.8367980e-02
   2.6519113e+01   1.7985665e-02
   2.6519113e+01   1.7985665e-02
   2.6535074e+01   1.6199704e-02
   2.6535074e+01   1.6199704e-02
   2.6554335e+01   1.4199310e-02
   2.6554335e+01   1.4199310e-02
   2.6563202e+01   1.3174877e-02
   2.6563202e+01   1.3174877e-02
   2.6573547e+01   1.1973547e-02
   2.6573547e+01   1.1973547e-02
   2.6592808e+01   9.9256650e-03
   2.6592808e+01   9.9256650e-03
   2.6606355e+01   8.3642365e-03
   2.6606355e+01   8.3642365e-03
   2.6612069e+01   7.6843350e-03
   2.6612069e+01   7.6843350e-03
   2.6631281e+01   5.5648276e-03
   2.6631281e+01   5.5648276e-03
   2.6649064e+01   3.5535616e-03
   2.6649064e+01   3.5535616e-03
   2.6650542e+01   3.3722512e-03
   2.6650542e+01   3.3722512e-03
   2.6669754e+01   1.1959458e-03
   2.6669754e+01   1.1959458e-03
   2.6689015e+01  -8.8816256e-04
   2.6689015e+01  -8.8816256e-04
   2.6692118e+01  -1.2572414e-03
   2.6692118e+01  -1.2572414e-03
   2.6708276e+01  -3.0823744e-03
   2.6708276e+01  -3.0823744e-03
   2.6727488e+01  -5.0362562e-03
   2.6727488e+01  -5.0362562e-03
   2.6736995e+01  -6.0678818e-03
   2.6736995e+01  -6.0678818e-03
   2.6746749e+01  -7.1365025e-03
   2.6746749e+01  -7.1365025e-03
   2.6766010e+01  -9.0290640e-03
   2.6766010e+01  -9.0290640e-03
   2.6784680e+01  -1.0878522e-02
   2.6784680e+01  -1.0878522e-02
   2.6785222e+01  -1.0936552e-02
   2.6785222e+01  -1.0936552e-02
   2.6804483e+01  -1.2856798e-02
   2.6804483e+01  -1.2856798e-02
   2.6823744e+01  -1.4560246e-02
   2.6823744e+01  -1.4560246e-02
   2.6836059e+01  -1.5689212e-02
   2.6836059e+01  -1.5689212e-02
   2.6842956e+01  -1.6338522e-02
   2.6842956e+01  -1.6338522e-02
   2.6862217e+01  -1.7994828e-02
   2.6862217e+01  -1.7994828e-02
   2.6881429e+01  -1.9494039e-02
   2.6881429e+01  -1.9494039e-02
   2.6894187e+01  -2.0500000e-02
   2.6894187e+01  -2.0500000e-02
   2.6900690e+01  -2.1029113e-02
   2.6900690e+01  -2.1029113e-02
   2.6919951e+01  -2.2451675e-02
   2.6919951e+01  -2.2451675e-02
   2.6939163e+01  -2.3721429e-02
   2.6939163e+01  -2.3721429e-02
   2.6958424e+01  -2.4915271e-02
   2.6958424e+01  -2.4915271e-02
   2.6964877e+01  -2.5310640e-02
   2.6964877e+01  -2.5310640e-02
   2.6977685e+01  -2.6085074e-02
   2.6977685e+01  -2.6085074e-02
   2.6996897e+01  -2.7122118e-02
   2.6996897e+01  -2.7122118e-02
   2.7016158e+01  -2.8053202e-02
   2.7016158e+01  -2.8053202e-02
   2.7035369e+01  -2.8866355e-02
   2.7035369e+01  -2.8866355e-02
   2.7054631e+01  -2.9577094e-02
   2.7054631e+01  -2.9577094e-02
   2.7071527e+01  -3.0121429e-02
   2.7071527e+01  -3.0121429e-02
   2.7073892e+01  -3.0199261e-02
   2.7073892e+01  -3.0199261e-02
   2.7093103e+01  -3.0702217e-02
   2.7093103e+01  -3.0702217e-02
   2.7112365e+01  -3.1082759e-02
   2.7112365e+01  -3.1082759e-02
   2.7131626e+01  -3.1360690e-02
   2.7131626e+01  -3.1360690e-02
   2.7150837e+01  -3.1547685e-02
   2.7150837e+01  -3.1547685e-02
   2.7170099e+01  -3.1642709e-02
   2.7170099e+01  -3.1642709e-02
   2.7189310e+01  -3.1644138e-02
   2.7189310e+01  -3.1644138e-02
   2.7208571e+01  -3.1567389e-02
   2.7208571e+01  -3.1567389e-02
   2.7227833e+01  -3.1408227e-02
   2.7227833e+01  -3.1408227e-02
   2.7247044e+01  -3.1154089e-02
   2.7247044e+01  -3.1154089e-02
   2.7266305e+01  -3.0802512e-02
   2.7266305e+01  -3.0802512e-02
   2.7285567e+01  -3.0335222e-02
   2.7285567e+01  -3.0335222e-02
   2.7292414e+01  -3.0121429e-02
   2.7292414e+01  -3.0121429e-02
   2.7304778e+01  -2.9741232e-02
   2.7304778e+01  -2.9741232e-02
   2.7324039e+01  -2.9048128e-02
   2.7324039e+01  -2.9048128e-02
   2.7343251e+01  -2.8228621e-02
   2.7343251e+01  -2.8228621e-02
   2.7362512e+01  -2.7318867e-02
   2.7362512e+01  -2.7318867e-02
   2.7381773e+01  -2.6329951e-02
   2.7381773e+01  -2.6329951e-02
   2.7399113e+01  -2.5310640e-02
   2.7399113e+01  -2.5310640e-02
   2.7400985e+01  -2.5194089e-02
   2.7400985e+01  -2.5194089e-02
   2.7420246e+01  -2.3941675e-02
   2.7420246e+01  -2.3941675e-02
   2.7439507e+01  -2.2649704e-02
   2.7439507e+01  -2.2649704e-02
   2.7458719e+01  -2.1309507e-02
   2.7458719e+01  -2.1309507e-02
   2.7468670e+01  -2.0500000e-02
   2.7468670e+01  -2.0500000e-02
   2.7477980e+01  -1.9729261e-02
   2.7477980e+01  -1.9729261e-02
   2.7497192e+01  -1.8148128e-02
   2.7497192e+01  -1.8148128e-02
   2.7516453e+01  -1.6574335e-02
   2.7516453e+01  -1.6574335e-02
   2.7525862e+01  -1.5689212e-02
   2.7525862e+01  -1.5689212e-02
   2.7535714e+01  -1.4747685e-02
   2.7535714e+01  -1.4747685e-02
   2.7554926e+01  -1.2978966e-02
   2.7554926e+01  -1.2978966e-02
   2.7574187e+01  -1.1122266e-02
   2.7574187e+01  -1.1122266e-02
   2.7576453e+01  -1.0878522e-02
   2.7576453e+01  -1.0878522e-02
   2.7593448e+01  -9.1030542e-03
   2.7593448e+01  -9.1030542e-03
   2.7612660e+01  -7.2165517e-03
   2.7612660e+01  -7.2165517e-03
   2.7623202e+01  -6.0678818e-03
   2.7623202e+01  -6.0678818e-03
   2.7631921e+01  -5.0879310e-03
   2.7631921e+01  -5.0879310e-03
   2.7651182e+01  -3.0691626e-03
   2.7651182e+01  -3.0691626e-03
   2.7667438e+01  -1.2572414e-03
   2.7667438e+01  -1.2572414e-03
   2.7670394e+01  -9.0387192e-04
   2.7670394e+01  -9.0387192e-04
   2.7689655e+01   1.2471823e-03
   2.7689655e+01   1.2471823e-03
   2.7708867e+01   3.3897192e-03
   2.7708867e+01   3.3897192e-03
   2.7710246e+01   3.5535616e-03
   2.7710246e+01   3.5535616e-03
   2.7728128e+01   5.6323645e-03
   2.7728128e+01   5.6323645e-03
   2.7747389e+01   7.7342365e-03
   2.7747389e+01   7.7342365e-03
   2.7752660e+01   8.3642365e-03
   2.7752660e+01   8.3642365e-03
   2.7766601e+01   9.9990640e-03
   2.7766601e+01   9.9990640e-03
   2.7785862e+01   1.2060739e-02
   2.7785862e+01   1.2060739e-02
   2.7795616e+01   1.3174877e-02
   2.7795616e+01   1.3174877e-02
   2.7805123e+01   1.4281675e-02
   2.7805123e+01   1.4281675e-02
   2.7824335e+01   1.6307340e-02
   2.7824335e+01   1.6307340e-02
   2.7840000e+01   1.7985665e-02
   2.7840000e+01   1.7985665e-02
   2.7843596e+01   1.8391281e-02
   2.7843596e+01   1.8391281e-02
   2.7862808e+01   2.0397586e-02
   2.7862808e+01   2.0397586e-02
   2.7882069e+01   2.2244877e-02
   2.7882069e+01   2.2244877e-02
   2.7887537e+01   2.2796453e-02
   2.7887537e+01   2.2796453e-02
   2.7901330e+01   2.4182365e-02
   2.7901330e+01   2.4182365e-02
   2.7920542e+01   2.5880049e-02
   2.7920542e+01   2.5880049e-02
   2.7939803e+01   2.7492315e-02
   2.7939803e+01   2.7492315e-02
   2.7941133e+01   2.7607241e-02
   2.7941133e+01   2.7607241e-02
   2.7959064e+01   2.9103990e-02
   2.7959064e+01   2.9103990e-02
   2.7978276e+01   3.0491330e-02
   2.7978276e+01   3.0491330e-02
   2.7997537e+01   3.1708079e-02
   2.7997537e+01   3.1708079e-02
   2.8009606e+01   3.2418522e-02
   2.8009606e+01   3.2418522e-02
   2.8016798e+01   3.2848374e-02
   2.8016798e+01   3.2848374e-02
   2.8036010e+01   3.3848276e-02
   2.8036010e+01   3.3848276e-02
   2.8055271e+01   3.4705813e-02
   2.8055271e+01   3.4705813e-02
   2.8074483e+01   3.5383744e-02
   2.8074483e+01   3.5383744e-02
   2.8093744e+01   3.5860739e-02
   2.8093744e+01   3.5860739e-02
   2.8113005e+01   3.6152611e-02
   2.8113005e+01   3.6152611e-02
   2.8132217e+01   3.6227931e-02
   2.8132217e+01   3.6227931e-02
   2.8151478e+01   3.6098867e-02
   2.8151478e+01   3.6098867e-02
   2.8170739e+01   3.5791724e-02
   2.8170739e+01   3.5791724e-02
   2.8189951e+01   3.5241773e-02
   2.8189951e+01   3.5241773e-02
   2.8209212e+01   3.4513202e-02
   2.8209212e+01   3.4513202e-02
   2.8228424e+01   3.3663300e-02
   2.8228424e+01   3.3663300e-02
   2.8247685e+01   3.2677488e-02
   2.8247685e+01   3.2677488e-02
   2.8251724e+01   3.2418522e-02
   2.8251724e+01   3.2418522e-02
   2.8266946e+01   3.1466601e-02
   2.8266946e+01   3.1466601e-02
   2.8286158e+01   3.0148079e-02
   2.8286158e+01   3.0148079e-02
   2.8305419e+01   2.8796995e-02
   2.8305419e+01   2.8796995e-02
   2.8319655e+01   2.7607241e-02
   2.8319655e+01   2.7607241e-02
   2.8324680e+01   2.7174039e-02
   2.8324680e+01   2.7174039e-02
   2.8343892e+01   2.5478522e-02
   2.8343892e+01   2.5478522e-02
   2.8363153e+01   2.3832217e-02
   2.8363153e+01   2.3832217e-02
   2.8373498e+01   2.2796453e-02
   2.8373498e+01   2.2796453e-02
   2.8382365e+01   2.1892857e-02
   2.8382365e+01   2.1892857e-02
   2.8401626e+01   2.0022808e-02
   2.8401626e+01   2.0022808e-02
   2.8420887e+01   1.8020296e-02
   2.8420887e+01   1.8020296e-02
   2.8421182e+01   1.7985665e-02
   2.8421182e+01   1.7985665e-02
   2.8440099e+01   1.5905517e-02
   2.8440099e+01   1.5905517e-02
   2.8459360e+01   1.3905517e-02
   2.8459360e+01   1.3905517e-02
   2.8465665e+01   1.3174877e-02
   2.8465665e+01   1.3174877e-02
   2.8478621e+01   1.1697980e-02
   2.8478621e+01   1.1697980e-02
   2.8497833e+01   9.6879803e-03
   2.8497833e+01   9.6879803e-03
   2.8509409e+01   8.3642365e-03
   2.8509409e+01   8.3642365e-03
   2.8517094e+01   7.4686700e-03
   2.8517094e+01   7.4686700e-03
   2.8536305e+01   5.4061576e-03
   2.8536305e+01   5.4061576e-03
   2.8552857e+01   3.5535616e-03
   2.8552857e+01   3.5535616e-03
   2.8555567e+01   3.2289655e-03
   2.8555567e+01   3.2289655e-03
   2.8574828e+01   1.1021330e-03
   2.8574828e+01   1.1021330e-03
   2.8594039e+01  -9.5921675e-04
   2.8594039e+01  -9.5921675e-04
   2.8596601e+01  -1.2572414e-03
   2.8596601e+01  -1.2572414e-03
   2.8613300e+01  -3.1203990e-03
   2.8613300e+01  -3.1203990e-03
   2.8632562e+01  -5.0466995e-03
   2.8632562e+01  -5.0466995e-03
   2.8642069e+01  -6.0678818e-03
   2.8642069e+01  -6.0678818e-03
   2.8651773e+01  -7.1178818e-03
   2.8651773e+01  -7.1178818e-03
   2.8671034e+01  -8.9885222e-03
   2.8671034e+01  -8.9885222e-03
   2.8690246e+01  -1.0858276e-02
   2.8690246e+01  -1.0858276e-02
   2.8690443e+01  -1.0878522e-02
   2.8690443e+01  -1.0878522e-02
   2.8709507e+01  -1.2760640e-02
   2.8709507e+01  -1.2760640e-02
   2.8728768e+01  -1.4441182e-02
   2.8728768e+01  -1.4441182e-02
   2.8742709e+01  -1.5689212e-02
   2.8742709e+01  -1.5689212e-02
   2.8747980e+01  -1.6182020e-02
   2.8747980e+01  -1.6182020e-02
   2.8767241e+01  -1.7827192e-02
   2.8767241e+01  -1.7827192e-02
   2.8786502e+01  -1.9305862e-02
   2.8786502e+01  -1.9305862e-02
   2.8802020e+01  -2.0500000e-02
   2.8802020e+01  -2.0500000e-02
   2.8805714e+01  -2.0797586e-02
   2.8805714e+01  -2.0797586e-02
   2.8824975e+01  -2.2213547e-02
   2.8824975e+01  -2.2213547e-02
   2.8844236e+01  -2.3472020e-02
   2.8844236e+01  -2.3472020e-02
   2.8863448e+01  -2.4638571e-02
   2.8863448e+01  -2.4638571e-02
   2.8874828e+01  -2.5310640e-02
   2.8874828e+01  -2.5310640e-02
   2.8882709e+01  -2.5785123e-02
   2.8882709e+01  -2.5785123e-02
   2.8901921e+01  -2.6809261e-02
   2.8901921e+01  -2.6809261e-02
   2.8921182e+01  -2.7734039e-02
   2.8921182e+01  -2.7734039e-02
   2.8940443e+01  -2.8547635e-02
   2.8940443e+01  -2.8547635e-02
   2.8959655e+01  -2.9248374e-02
   2.8959655e+01  -2.9248374e-02
   2.8978916e+01  -2.9850000e-02
   2.8978916e+01  -2.9850000e-02
   2.8989310e+01  -3.0121429e-02
   2.8989310e+01  -3.0121429e-02
   2.8998177e+01  -3.0355764e-02
   2.8998177e+01  -3.0355764e-02
   2.9017389e+01  -3.0739064e-02
   2.9017389e+01  -3.0739064e-02
   2.9036650e+01  -3.1008030e-02
   2.9036650e+01  -3.1008030e-02
   2.9055862e+01  -3.1190246e-02
   2.9055862e+01  -3.1190246e-02
   2.9075123e+01  -3.1272414e-02
   2.9075123e+01  -3.1272414e-02
   2.9094384e+01  -3.1253054e-02
   2.9094384e+01  -3.1253054e-02
   2.9113596e+01  -3.1164828e-02
   2.9113596e+01  -3.1164828e-02
   2.9132857e+01  -3.0988374e-02
   2.9132857e+01  -3.0988374e-02
   2.9152118e+01  -3.0710000e-02
   2.9152118e+01  -3.0710000e-02
   2.9171330e+01  -3.0322709e-02
   2.9171330e+01  -3.0322709e-02
   2.9178867e+01  -3.0121429e-02
   2.9178867e+01  -3.0121429e-02
   2.9190591e+01  -2.9809163e-02
   2.9190591e+01  -2.9809163e-02
   2.9209803e+01  -2.9204483e-02
   2.9209803e+01  -2.9204483e-02
   2.9229064e+01  -2.8472463e-02
   2.9229064e+01  -2.8472463e-02
   2.9248325e+01  -2.7626108e-02
   2.9248325e+01  -2.7626108e-02
   2.9267537e+01  -2.6709458e-02
   2.9267537e+01  -2.6709458e-02
   2.9286798e+01  -2.5693103e-02
   2.9286798e+01  -2.5693103e-02
   2.9292906e+01  -2.5310640e-02
   2.9292906e+01  -2.5310640e-02
   2.9306059e+01  -2.4499360e-02
   2.9306059e+01  -2.4499360e-02
   2.9325271e+01  -2.3258571e-02
   2.9325271e+01  -2.3258571e-02
   2.9344532e+01  -2.1993054e-02
   2.9344532e+01  -2.1993054e-02
   2.9363744e+01  -2.0581330e-02
   2.9363744e+01  -2.0581330e-02
   2.9364729e+01  -2.0500000e-02
   2.9364729e+01  -2.0500000e-02
   2.9383005e+01  -1.9021182e-02
   2.9383005e+01  -1.9021182e-02
   2.9402266e+01  -1.7502906e-02
   2.9402266e+01  -1.7502906e-02
   2.9421478e+01  -1.5848621e-02
   2.9421478e+01  -1.5848621e-02
   2.9423153e+01  -1.5689212e-02
   2.9423153e+01  -1.5689212e-02
   2.9440739e+01  -1.4037143e-02
   2.9440739e+01  -1.4037143e-02
   2.9460000e+01  -1.2330788e-02
   2.9460000e+01  -1.2330788e-02
   2.9474581e+01  -1.0878522e-02
   2.9474581e+01  -1.0878522e-02
   2.9479212e+01  -1.0392611e-02
   2.9479212e+01  -1.0392611e-02
   2.9498473e+01  -8.4638424e-03
   2.9498473e+01  -8.4638424e-03
   2.9517734e+01  -6.5365025e-03
   2.9517734e+01  -6.5365025e-03
   2.9521921e+01  -6.0678818e-03
   2.9521921e+01  -6.0678818e-03
   2.9536946e+01  -4.4212759e-03
   2.9536946e+01  -4.4212759e-03
   2.9556207e+01  -2.4618128e-03
   2.9556207e+01  -2.4618128e-03
   2.9566946e+01  -1.2572414e-03
   2.9566946e+01  -1.2572414e-03
   2.9575419e+01  -2.7802069e-04
   2.9575419e+01  -2.7802069e-04
   2.9594680e+01   1.7754039e-03
   2.9594680e+01   1.7754039e-03
   2.9610542e+01   3.5535616e-03
   2.9610542e+01   3.5535616e-03
   2.9613941e+01   3.9593399e-03
   2.9613941e+01   3.9593399e-03
   2.9633153e+01   6.1039409e-03
   2.9633153e+01   6.1039409e-03
   2.9652414e+01   8.2250246e-03
   2.9652414e+01   8.2250246e-03
   2.9653596e+01   8.3642365e-03
   2.9653596e+01   8.3642365e-03
   2.9671675e+01   1.0426749e-02
   2.9671675e+01   1.0426749e-02
   2.9690887e+01   1.2458276e-02
   2.9690887e+01   1.2458276e-02
   2.9697192e+01   1.3174877e-02
   2.9697192e+01   1.3174877e-02
   2.9710148e+01   1.4644581e-02
   2.9710148e+01   1.4644581e-02
   2.9729360e+01   1.6604631e-02
   2.9729360e+01   1.6604631e-02
   2.9742463e+01   1.7985665e-02
   2.9742463e+01   1.7985665e-02
   2.9748621e+01   1.8663054e-02
   2.9748621e+01   1.8663054e-02
   2.9767882e+01   2.0587143e-02
   2.9767882e+01   2.0587143e-02
   2.9787094e+01   2.2388916e-02
   2.9787094e+01   2.2388916e-02
   2.9791232e+01   2.2796453e-02
   2.9791232e+01   2.2796453e-02
   2.9806355e+01   2.4262512e-02
   2.9806355e+01   2.4262512e-02
   2.9825616e+01   2.5897980e-02
   2.9825616e+01   2.5897980e-02
   2.9844828e+01   2.7438128e-02
   2.9844828e+01   2.7438128e-02
   2.9846897e+01   2.7607241e-02
   2.9846897e+01   2.7607241e-02
   2.9864089e+01   2.8976995e-02
   2.9864089e+01   2.8976995e-02
   2.9883350e+01   3.0306650e-02
   2.9883350e+01   3.0306650e-02
   2.9902562e+01   3.1450739e-02
   2.9902562e+01   3.1450739e-02
   2.9920542e+01   3.2418522e-02
   2.9920542e+01   3.2418522e-02
   2.9921823e+01   3.2490591e-02
   2.9921823e+01   3.2490591e-02
   2.9941034e+01   3.3396552e-02
   2.9941034e+01   3.3396552e-02
   2.9960296e+01   3.4156010e-02
   2.9960296e+01   3.4156010e-02
   2.9979557e+01   3.4775222e-02
   2.9979557e+01   3.4775222e-02
   2.9998768e+01   3.5228128e-02
   2.9998768e+01   3.5228128e-02
   3.0018030e+01   3.5477734e-02
   3.0018030e+01   3.5477734e-02
   3.0037291e+01   3.5493153e-02
   3.0037291e+01   3.5493153e-02
   3.0056502e+01   3.5316502e-02
   3.0056502e+01   3.5316502e-02
   3.0075764e+01   3.4933645e-02
   3.0075764e+01   3.4933645e-02
   3.0094975e+01   3.4372562e-02
   3.0094975e+01   3.4372562e-02
   3.0114236e+01   3.3692365e-02
   3.0114236e+01   3.3692365e-02
   3.0133498e+01   3.2878030e-02
   3.0133498e+01   3.2878030e-02
   3.0142217e+01   3.2418522e-02
   3.0142217e+01   3.2418522e-02
   3.0152709e+01   3.1865616e-02
   3.0152709e+01   3.1865616e-02
   3.0171970e+01   3.0700394e-02
   3.0171970e+01   3.0700394e-02
   3.0191232e+01   2.9437094e-02
   3.0191232e+01   2.9437094e-02
   3.0210443e+01   2.8075419e-02
   3.0210443e+01   2.8075419e-02
   3.0215911e+01   2.7607241e-02
   3.0215911e+01   2.7607241e-02
   3.0229704e+01   2.6447192e-02
   3.0229704e+01   2.6447192e-02
   3.0248916e+01   2.4841379e-02
   3.0248916e+01   2.4841379e-02
   3.0268177e+01   2.3138670e-02
   3.0268177e+01   2.3138670e-02
   3.0271478e+01   2.2796453e-02
   3.0271478e+01   2.2796453e-02
   3.0287438e+01   2.1209015e-02
   3.0287438e+01   2.1209015e-02
   3.0306650e+01   1.9416749e-02
   3.0306650e+01   1.9416749e-02
   3.0320296e+01   1.7985665e-02
   3.0320296e+01   1.7985665e-02
   3.0325911e+01   1.7374631e-02
   3.0325911e+01   1.7374631e-02
   3.0345172e+01   1.5386552e-02
   3.0345172e+01   1.5386552e-02
   3.0364384e+01   1.3342660e-02
   3.0364384e+01   1.3342660e-02
   3.0365813e+01   1.3174877e-02
   3.0365813e+01   1.3174877e-02
   3.0383645e+01   1.1175911e-02
   3.0383645e+01   1.1175911e-02
   3.0402857e+01   9.1672414e-03
   3.0402857e+01   9.1672414e-03
   3.0409803e+01   8.3642365e-03
   3.0409803e+01   8.3642365e-03
   3.0422118e+01   6.9605911e-03
   3.0422118e+01   6.9605911e-03
   3.0441379e+01   4.9628079e-03
   3.0441379e+01   4.9628079e-03
   3.0453941e+01   3.5535616e-03
   3.0453941e+01   3.5535616e-03
   3.0460591e+01   2.7828079e-03
   3.0460591e+01   2.7828079e-03
   3.0479852e+01   7.4964532e-04
   3.0479852e+01   7.4964532e-04
   3.0498522e+01  -1.2572414e-03
   3.0498522e+01  -1.2572414e-03
   3.0499113e+01  -1.3235961e-03
   3.0499113e+01  -1.3235961e-03
   3.0518325e+01  -3.4109360e-03
   3.0518325e+01  -3.4109360e-03
   3.0537586e+01  -5.3219704e-03
   3.0537586e+01  -5.3219704e-03
   3.0544532e+01  -6.0678818e-03
   3.0544532e+01  -6.0678818e-03
   3.0556798e+01  -7.3731527e-03
   3.0556798e+01  -7.3731527e-03
   3.0576059e+01  -9.1917241e-03
   3.0576059e+01  -9.1917241e-03
   3.0593596e+01  -1.0878522e-02
   3.0593596e+01  -1.0878522e-02
   3.0595320e+01  -1.1053990e-02
   3.0595320e+01  -1.1053990e-02
   3.0614532e+01  -1.2901724e-02
   3.0614532e+01  -1.2901724e-02
   3.0633793e+01  -1.4550394e-02
   3.0633793e+01  -1.4550394e-02
   3.0646700e+01  -1.5689212e-02
   3.0646700e+01  -1.5689212e-02
   3.0653054e+01  -1.6266453e-02
   3.0653054e+01  -1.6266453e-02
   3.0672266e+01  -1.7871675e-02
   3.0672266e+01  -1.7871675e-02
   3.0691527e+01  -1.9320394e-02
   3.0691527e+01  -1.9320394e-02
   3.0707241e+01  -2.0500000e-02
   3.0707241e+01  -2.0500000e-02
   3.0710788e+01  -2.0778621e-02
   3.0710788e+01  -2.0778621e-02
   3.0730000e+01  -2.2162167e-02
   3.0730000e+01  -2.2162167e-02
   3.0749261e+01  -2.3394187e-02
   3.0749261e+01  -2.3394187e-02
   3.0768473e+01  -2.4529754e-02
   3.0768473e+01  -2.4529754e-02
   3.0782167e+01  -2.5310640e-02
   3.0782167e+01  -2.5310640e-02
   3.0787734e+01  -2.5640394e-02
   3.0787734e+01  -2.5640394e-02
   3.0806995e+01  -2.6637783e-02
   3.0806995e+01  -2.6637783e-02
   3.0826207e+01  -2.7538325e-02
   3.0826207e+01  -2.7538325e-02
   3.0845468e+01  -2.8335961e-02
   3.0845468e+01  -2.8335961e-02
   3.0864729e+01  -2.9016847e-02
   3.0864729e+01  -2.9016847e-02
   3.0883941e+01  -2.9592069e-02
   3.0883941e+01  -2.9592069e-02
   3.0903202e+01  -3.0068177e-02
   3.0903202e+01  -3.0068177e-02
   3.0905911e+01  -3.0121429e-02
   3.0905911e+01  -3.0121429e-02
   3.0922414e+01  -3.0440739e-02
   3.0922414e+01  -3.0440739e-02
   3.0941675e+01  -3.0693251e-02
   3.0941675e+01  -3.0693251e-02
   3.0960936e+01  -3.0854631e-02
   3.0960936e+01  -3.0854631e-02
   3.0980148e+01  -3.0911429e-02
   3.0980148e+01  -3.0911429e-02
   3.0999409e+01  -3.0866207e-02
   3.0999409e+01  -3.0866207e-02
   3.1018670e+01  -3.0747143e-02
   3.1018670e+01  -3.0747143e-02
   3.1037882e+01  -3.0527685e-02
   3.1037882e+01  -3.0527685e-02
   3.1057143e+01  -3.0197783e-02
   3.1057143e+01  -3.0197783e-02
   3.1060394e+01  -3.0121429e-02
   3.1060394e+01  -3.0121429e-02
   3.1076355e+01  -2.9750000e-02
   3.1076355e+01  -2.9750000e-02
   3.1095616e+01  -2.9211379e-02
   3.1095616e+01  -2.9211379e-02
   3.1114877e+01  -2.8545468e-02
   3.1114877e+01  -2.8545468e-02
   3.1134089e+01  -2.7755616e-02
   3.1134089e+01  -2.7755616e-02
   3.1153350e+01  -2.6897783e-02
   3.1153350e+01  -2.6897783e-02
   3.1172611e+01  -2.5949557e-02
   3.1172611e+01  -2.5949557e-02
   3.1183744e+01  -2.5310640e-02
   3.1183744e+01  -2.5310640e-02
   3.1191823e+01  -2.4840443e-02
   3.1191823e+01  -2.4840443e-02
   3.1211084e+01  -2.3660197e-02
   3.1211084e+01  -2.3660197e-02
   3.1230296e+01  -2.2432611e-02
   3.1230296e+01  -2.2432611e-02
   3.1249557e+01  -2.1136256e-02
   3.1249557e+01  -2.1136256e-02
   3.1257635e+01  -2.0500000e-02
   3.1257635e+01  -2.0500000e-02
   3.1268818e+01  -1.9616059e-02
   3.1268818e+01  -1.9616059e-02
   3.1288030e+01  -1.8099507e-02
   3.1288030e+01  -1.8099507e-02
   3.1307291e+01  -1.6584286e-02
   3.1307291e+01  -1.6584286e-02
   3.1317143e+01  -1.5689212e-02
   3.1317143e+01  -1.5689212e-02
   3.1326552e+01  -1.4820985e-02
   3.1326552e+01  -1.4820985e-02
   3.1345764e+01  -1.3098916e-02
   3.1345764e+01  -1.3098916e-02
   3.1365025e+01  -1.1336601e-02
   3.1365025e+01  -1.1336601e-02
   3.1369458e+01  -1.0878522e-02
   3.1369458e+01  -1.0878522e-02
   3.1384286e+01  -9.3769951e-03
   3.1384286e+01  -9.3769951e-03
   3.1403498e+01  -7.5486207e-03
   3.1403498e+01  -7.5486207e-03
   3.1417635e+01  -6.0678818e-03
   3.1417635e+01  -6.0678818e-03
   3.1422759e+01  -5.5003448e-03
   3.1422759e+01  -5.5003448e-03
   3.1441970e+01  -3.4971133e-03
   3.1441970e+01  -3.4971133e-03
   3.1461232e+01  -1.4689409e-03
   3.1461232e+01  -1.4689409e-03
   3.1463054e+01  -1.2572414e-03
   3.1463054e+01  -1.2572414e-03
   3.1480493e+01   6.8372906e-04
   3.1480493e+01   6.8372906e-04
   3.1499704e+01   2.6881182e-03
   3.1499704e+01   2.6881182e-03
   3.1507291e+01   3.5535616e-03
   3.1507291e+01   3.5535616e-03
   3.1518966e+01   4.8920197e-03
   3.1518966e+01   4.8920197e-03
   3.1538227e+01   6.9106404e-03
   3.1538227e+01   6.9106404e-03
   3.1551232e+01   8.3642365e-03
   3.1551232e+01   8.3642365e-03
   3.1557438e+01   9.0860591e-03
   3.1557438e+01   9.0860591e-03
   3.1576700e+01   1.1142562e-02
   3.1576700e+01   1.1142562e-02
   3.1595714e+01   1.3174877e-02
   3.1595714e+01   1.3174877e-02
   3.1595911e+01   1.3203054e-02
   3.1595911e+01   1.3203054e-02
   3.1615172e+01   1.5291576e-02
   3.1615172e+01   1.5291576e-02
   3.1634433e+01   1.7188768e-02
   3.1634433e+01   1.7188768e-02
   3.1642020e+01   1.7985665e-02
   3.1642020e+01   1.7985665e-02
   3.1653645e+01   1.9213892e-02
   3.1653645e+01   1.9213892e-02
   3.1672906e+01   2.1018030e-02
   3.1672906e+01   2.1018030e-02
   3.1692167e+01   2.2783990e-02
   3.1692167e+01   2.2783990e-02
   3.1692266e+01   2.2796453e-02
   3.1692266e+01   2.2796453e-02
   3.1711379e+01   2.4556108e-02
   3.1711379e+01   2.4556108e-02
   3.1730640e+01   2.6090887e-02
   3.1730640e+01   2.6090887e-02
   3.1749852e+01   2.7542660e-02
   3.1749852e+01   2.7542660e-02
   3.1750739e+01   2.7607241e-02
   3.1750739e+01   2.7607241e-02
   3.1769113e+01   2.8966010e-02
   3.1769113e+01   2.8966010e-02
   3.1788374e+01   3.0195074e-02
   3.1788374e+01   3.0195074e-02
   3.1807586e+01   3.1231970e-02
   3.1807586e+01   3.1231970e-02
   3.1826847e+01   3.2128276e-02
   3.1826847e+01   3.2128276e-02
   3.1834187e+01   3.2418522e-02
   3.1834187e+01   3.2418522e-02
   3.1846108e+01   3.2890936e-02
   3.1846108e+01   3.2890936e-02
   3.1865320e+01   3.3470542e-02
   3.1865320e+01   3.3470542e-02
   3.1884581e+01   3.3894089e-02
   3.1884581e+01   3.3894089e-02
   3.1903842e+01   3.4185222e-02
   3.1903842e+01   3.4185222e-02
   3.1923054e+01   3.4302365e-02
   3.1923054e+01   3.4302365e-02
   3.1942315e+01   3.4250837e-02
   3.1942315e+01   3.4250837e-02
   3.1961527e+01   3.4080246e-02
   3.1961527e+01   3.4080246e-02
   3.1980788e+01   3.3769310e-02
   3.1980788e+01   3.3769310e-02
   3.2000049e+01   3.3318424e-02
   3.2000049e+01   3.3318424e-02
   3.2019261e+01   3.2699507e-02
   3.2019261e+01   3.2699507e-02
   3.2025961e+01   3.2418522e-02
   3.2025961e+01   3.2418522e-02
   3.2038522e+01   3.1895714e-02
   3.2038522e+01   3.1895714e-02
   3.2057783e+01   3.0911527e-02
   3.2057783e+01   3.0911527e-02
   3.2076995e+01   2.9777241e-02
   3.2076995e+01   2.9777241e-02
   3.2096256e+01   2.8572956e-02
   3.2096256e+01   2.8572956e-02
   3.2109064e+01   2.7607241e-02
   3.2109064e+01   2.7607241e-02
   3.2115468e+01   2.7109852e-02
   3.2115468e+01   2.7109852e-02
   3.2134729e+01   2.5564828e-02
   3.2134729e+01   2.5564828e-02
   3.2153990e+01   2.4052562e-02
   3.2153990e+01   2.4052562e-02
   3.2167635e+01   2.2796453e-02
   3.2167635e+01   2.2796453e-02
   3.2173202e+01   2.2265468e-02
   3.2173202e+01   2.2265468e-02
   3.2192463e+01   2.0456158e-02
   3.2192463e+01   2.0456158e-02
   3.2211724e+01   1.8675517e-02
   3.2211724e+01   1.8675517e-02
   3.2218177e+01   1.7985665e-02
   3.2218177e+01   1.7985665e-02
   3.2230936e+01   1.6649113e-02
   3.2230936e+01   1.6649113e-02
   3.2250197e+01   1.4773892e-02
   3.2250197e+01   1.4773892e-02
   3.2265172e+01   1.3174877e-02
   3.2265172e+01   1.3174877e-02
   3.2269409e+01   1.2693793e-02
   3.2269409e+01   1.2693793e-02
   3.2288670e+01   1.0663103e-02
   3.2288670e+01   1.0663103e-02
   3.2307931e+01   8.6272906e-03
   3.2307931e+01   8.6272906e-03
   3.2310148e+01   8.3642365e-03
   3.2310148e+01   8.3642365e-03
   3.2327143e+01   6.4680296e-03
   3.2327143e+01   6.4680296e-03
   3.2346404e+01   4.5050296e-03
   3.2346404e+01   4.5050296e-03
   3.2354877e+01   3.5535616e-03
   3.2354877e+01   3.5535616e-03
   3.2365665e+01   2.3500148e-03
   3.2365665e+01   2.3500148e-03
   3.2384877e+01   4.0273498e-04
   3.2384877e+01   4.0273498e-04
   3.2400493e+01  -1.2572414e-03
   3.2400493e+01  -1.2572414e-03
   3.2404138e+01  -1.6644877e-03
   3.2404138e+01  -1.6644877e-03
   3.2423350e+01  -3.6637389e-03
   3.2423350e+01  -3.6637389e-03
   3.2442611e+01  -5.5515764e-03
   3.2442611e+01  -5.5515764e-03
   3.2447438e+01  -6.0678818e-03
   3.2447438e+01  -6.0678818e-03
   3.2461872e+01  -7.5643350e-03
   3.2461872e+01  -7.5643350e-03
   3.2481084e+01  -9.3395567e-03
   3.2481084e+01  -9.3395567e-03
   3.2497340e+01  -1.0878522e-02
   3.2497340e+01  -1.0878522e-02
   3.2500345e+01  -1.1177291e-02
   3.2500345e+01  -1.1177291e-02
   3.2519606e+01  -1.2973350e-02
   3.2519606e+01  -1.2973350e-02
   3.2538818e+01  -1.4586207e-02
   3.2538818e+01  -1.4586207e-02
   3.2551626e+01  -1.5689212e-02
   3.2551626e+01  -1.5689212e-02
   3.2558079e+01  -1.6263350e-02
   3.2558079e+01  -1.6263350e-02
   3.2577340e+01  -1.7830099e-02
   3.2577340e+01  -1.7830099e-02
   3.2596552e+01  -1.9246995e-02
   3.2596552e+01  -1.9246995e-02
   3.2613744e+01  -2.0500000e-02
   3.2613744e+01  -2.0500000e-02
   3.2615813e+01  -2.0658276e-02
   3.2615813e+01  -2.0658276e-02
   3.2635025e+01  -2.2011675e-02
   3.2635025e+01  -2.2011675e-02
   3.2654286e+01  -2.3220985e-02
   3.2654286e+01  -2.3220985e-02
   3.2673547e+01  -2.4324828e-02
   3.2673547e+01  -2.4324828e-02
   3.2691429e+01  -2.5310640e-02
   3.2691429e+01  -2.5310640e-02
   3.2692759e+01  -2.5390099e-02
   3.2692759e+01  -2.5390099e-02
   3.2712020e+01  -2.6367094e-02
   3.2712020e+01  -2.6367094e-02
   3.2731281e+01  -2.7236355e-02
   3.2731281e+01  -2.7236355e-02
   3.2750493e+01  -2.8018719e-02
   3.2750493e+01  -2.8018719e-02
   3.2769754e+01  -2.8688571e-02
   3.2769754e+01  -2.8688571e-02
   3.2788966e+01  -2.9243842e-02
   3.2788966e+01  -2.9243842e-02
   3.2808227e+01  -2.9691133e-02
   3.2808227e+01  -2.9691133e-02
   3.2827488e+01  -3.0036897e-02
   3.2827488e+01  -3.0036897e-02
   3.2834187e+01  -3.0121429e-02
   3.2834187e+01  -3.0121429e-02
   3.2846700e+01  -3.0278522e-02
   3.2846700e+01  -3.0278522e-02
   3.2865961e+01  -3.0415074e-02
   3.2865961e+01  -3.0415074e-02
   3.2885222e+01  -3.0442069e-02
   3.2885222e+01  -3.0442069e-02
   3.2904433e+01  -3.0372069e-02
   3.2904433e+01  -3.0372069e-02
   3.2923695e+01  -3.0209557e-02
   3.2923695e+01  -3.0209557e-02
   3.2929852e+01  -3.0121429e-02
   3.2929852e+01  -3.0121429e-02
   3.2942956e+01  -2.9935419e-02
   3.2942956e+01  -2.9935419e-02
   3.2962167e+01  -2.9556502e-02
   3.2962167e+01  -2.9556502e-02
   3.2981429e+01  -2.9079261e-02
   3.2981429e+01  -2.9079261e-02
   3.3000640e+01  -2.8471921e-02
   3.3000640e+01  -2.8471921e-02
   3.3019901e+01  -2.7740640e-02
   3.3019901e+01  -2.7740640e-02
   3.3039163e+01  -2.6943300e-02
   3.3039163e+01  -2.6943300e-02
   3.3058374e+01  -2.6058374e-02
   3.3058374e+01  -2.6058374e-02
   3.3072562e+01  -2.5310640e-02
   3.3072562e+01  -2.5310640e-02
   3.3077635e+01  -2.5035369e-02
   3.3077635e+01  -2.5035369e-02
   3.3096897e+01  -2.3917586e-02
   3.3096897e+01  -2.3917586e-02
   3.3116108e+01  -2.2738966e-02
   3.3116108e+01  -2.2738966e-02
   3.3135369e+01  -2.1518424e-02
   3.3135369e+01  -2.1518424e-02
   3.3149261e+01  -2.0500000e-02
   3.3149261e+01  -2.0500000e-02
   3.3154581e+01  -2.0090985e-02
   3.3154581e+01  -2.0090985e-02
   3.3173842e+01  -1.8610985e-02
   3.3173842e+01  -1.8610985e-02
   3.3193103e+01  -1.7162709e-02
   3.3193103e+01  -1.7162709e-02
   3.3210443e+01  -1.5689212e-02
   3.3210443e+01  -1.5689212e-02
   3.3212315e+01  -1.5519803e-02
   3.3212315e+01  -1.5519803e-02
   3.3231576e+01  -1.3796995e-02
   3.3231576e+01  -1.3796995e-02
   3.3250837e+01  -1.2156059e-02
   3.3250837e+01  -1.2156059e-02
   3.3264089e+01  -1.0878522e-02
   3.3264089e+01  -1.0878522e-02
   3.3270049e+01  -1.0274877e-02
   3.3270049e+01  -1.0274877e-02
   3.3289310e+01  -8.4203448e-03
   3.3289310e+01  -8.4203448e-03
   3.3308522e+01  -6.5663054e-03
   3.3308522e+01  -6.5663054e-03
   3.3313153e+01  -6.0678818e-03
   3.3313153e+01  -6.0678818e-03
   3.3327783e+01  -4.5209606e-03
   3.3327783e+01  -4.5209606e-03
   3.3347044e+01  -2.6300542e-03
   3.3347044e+01  -2.6300542e-03
   3.3359754e+01  -1.2572414e-03
   3.3359754e+01  -1.2572414e-03
   3.3366256e+01  -5.2627586e-04
   3.3366256e+01  -5.2627586e-04
   3.3385517e+01   1.4863350e-03
   3.3385517e+01   1.4863350e-03
   3.3404778e+01   3.5482759e-03
   3.3404778e+01   3.5482759e-03
   3.3404828e+01   3.5535616e-03
   3.3404828e+01   3.5535616e-03
   3.3423990e+01   5.6751232e-03
   3.3423990e+01   5.6751232e-03
   3.3443251e+01   7.6621675e-03
   3.3443251e+01   7.6621675e-03
   3.3449507e+01   8.3642365e-03
   3.3449507e+01   8.3642365e-03
   3.3462463e+01   9.8200985e-03
   3.3462463e+01   9.8200985e-03
   3.3481724e+01   1.1770345e-02
   3.3481724e+01   1.1770345e-02
   3.3494926e+01   1.3174877e-02
   3.3494926e+01   1.3174877e-02
   3.3500985e+01   1.3847241e-02
   3.3500985e+01   1.3847241e-02
   3.3520197e+01   1.5802759e-02
   3.3520197e+01   1.5802759e-02
   3.3539458e+01   1.7677783e-02
   3.3539458e+01   1.7677783e-02
   3.3542414e+01   1.7985665e-02
   3.3542414e+01   1.7985665e-02
   3.3558719e+01   1.9638276e-02
   3.3558719e+01   1.9638276e-02
   3.3577931e+01   2.1355961e-02
   3.3577931e+01   2.1355961e-02
   3.3594039e+01   2.2796453e-02
   3.3594039e+01   2.2796453e-02
   3.3597192e+01   2.3091527e-02
   3.3597192e+01   2.3091527e-02
   3.3616404e+01   2.4761970e-02
   3.3616404e+01   2.4761970e-02
   3.3635665e+01   2.6215813e-02
   3.3635665e+01   2.6215813e-02
   3.3654926e+01   2.7596404e-02
   3.3654926e+01   2.7596404e-02
   3.3655074e+01   2.7607241e-02
   3.3655074e+01   2.7607241e-02
   3.3674138e+01   2.8934286e-02
   3.3674138e+01   2.8934286e-02
   3.3693399e+01   3.0094384e-02
   3.3693399e+01   3.0094384e-02
   3.3712660e+01   3.1065517e-02
   3.3712660e+01   3.1065517e-02
   3.3731872e+01   3.1883399e-02
   3.3731872e+01   3.1883399e-02
   3.3747094e+01   3.2418522e-02
   3.3747094e+01   3.2418522e-02
   3.3751133e+01   3.2563251e-02
   3.3751133e+01   3.2563251e-02
   3.3770394e+01   3.3071823e-02
   3.3770394e+01   3.3071823e-02
   3.3789606e+01   3.3411970e-02
   3.3789606e+01   3.3411970e-02
   3.3808867e+01   3.3608522e-02
   3.3808867e+01   3.3608522e-02
   3.3828079e+01   3.3648916e-02
   3.3828079e+01   3.3648916e-02
   3.3847340e+01   3.3552167e-02
   3.3847340e+01   3.3552167e-02
   3.3866601e+01   3.3332118e-02
   3.3866601e+01   3.3332118e-02
   3.3885813e+01   3.2961281e-02
   3.3885813e+01   3.2961281e-02
   3.3904729e+01   3.2418522e-02
   3.3904729e+01   3.2418522e-02
   3.3905074e+01   3.2407931e-02
   3.3905074e+01   3.2407931e-02
   3.3924335e+01   3.1687685e-02
   3.3924335e+01   3.1687685e-02
   3.3943547e+01   3.0781133e-02
   3.3943547e+01   3.0781133e-02
   3.3962808e+01   2.9722217e-02
   3.3962808e+01   2.9722217e-02
   3.3982020e+01   2.8585172e-02
   3.3982020e+01   2.8585172e-02
   3.3995911e+01   2.7607241e-02
   3.3995911e+01   2.7607241e-02
   3.4001281e+01   2.7217192e-02
   3.4001281e+01   2.7217192e-02
   3.4020542e+01   2.5743645e-02
   3.4020542e+01   2.5743645e-02
   3.4039754e+01   2.4285714e-02
   3.4039754e+01   2.4285714e-02
   3.4056995e+01   2.2796453e-02
   3.4056995e+01   2.2796453e-02
   3.4059015e+01   2.2608966e-02
   3.4059015e+01   2.2608966e-02
   3.4078276e+01   2.0829212e-02
   3.4078276e+01   2.0829212e-02
   3.4097488e+01   1.9143695e-02
   3.4097488e+01   1.9143695e-02
   3.4109015e+01   1.7985665e-02
   3.4109015e+01   1.7985665e-02
   3.4116749e+01   1.7191281e-02
   3.4116749e+01   1.7191281e-02
   3.4135961e+01   1.5313744e-02
   3.4135961e+01   1.5313744e-02
   3.4155222e+01   1.3370394e-02
   3.4155222e+01   1.3370394e-02
   3.4156946e+01   1.3174877e-02
   3.4156946e+01   1.3174877e-02
   3.4174483e+01   1.1283202e-02
   3.4174483e+01   1.1283202e-02
   3.4193695e+01   9.3714778e-03
   3.4193695e+01   9.3714778e-03
   3.4202857e+01   8.3642365e-03
   3.4202857e+01   8.3642365e-03
   3.4212956e+01   7.2524138e-03
   3.4212956e+01   7.2524138e-03
   3.4232217e+01   5.3120197e-03
   3.4232217e+01   5.3120197e-03
   3.4248670e+01   3.5535616e-03
   3.4248670e+01   3.5535616e-03
   3.4251429e+01   3.2407094e-03
   3.4251429e+01   3.2407094e-03
   3.4270690e+01   1.2050493e-03
   3.4270690e+01   1.2050493e-03
   3.4289901e+01  -7.2564039e-04
   3.4289901e+01  -7.2564039e-04
   3.4294778e+01  -1.2572414e-03
   3.4294778e+01  -1.2572414e-03
   3.4309163e+01  -2.7960985e-03
   3.4309163e+01  -2.7960985e-03
   3.4328424e+01  -4.6297488e-03
   3.4328424e+01  -4.6297488e-03
   3.4342808e+01  -6.0678818e-03
   3.4342808e+01  -6.0678818e-03
   3.4347635e+01  -6.5742365e-03
   3.4347635e+01  -6.5742365e-03
   3.4366897e+01  -8.4346305e-03
   3.4366897e+01  -8.4346305e-03
   3.4386158e+01  -1.0159015e-02
   3.4386158e+01  -1.0159015e-02
   3.4393645e+01  -1.0878522e-02
   3.4393645e+01  -1.0878522e-02
   3.4405369e+01  -1.1988719e-02
   3.4405369e+01  -1.1988719e-02
   3.4424631e+01  -1.3640345e-02
   3.4424631e+01  -1.3640345e-02
   3.4443892e+01  -1.5212808e-02
   3.4443892e+01  -1.5212808e-02
   3.4449409e+01  -1.5689212e-02
   3.4449409e+01  -1.5689212e-02
   3.4463103e+01  -1.6848867e-02
   3.4463103e+01  -1.6848867e-02
   3.4482365e+01  -1.8312956e-02
   3.4482365e+01  -1.8312956e-02
   3.4501576e+01  -1.9669655e-02
   3.4501576e+01  -1.9669655e-02
   3.4513300e+01  -2.0500000e-02
   3.4513300e+01  -2.0500000e-02
   3.4520837e+01  -2.1049212e-02
   3.4520837e+01  -2.1049212e-02
   3.4540099e+01  -2.2317783e-02
   3.4540099e+01  -2.2317783e-02
   3.4559310e+01  -2.3456601e-02
   3.4559310e+01  -2.3456601e-02
   3.4578571e+01  -2.4497635e-02
   3.4578571e+01  -2.4497635e-02
   3.4594236e+01  -2.5310640e-02
   3.4594236e+01  -2.5310640e-02
   3.4597833e+01  -2.5503103e-02
   3.4597833e+01  -2.5503103e-02
   3.4617044e+01  -2.6400690e-02
   3.4617044e+01  -2.6400690e-02
   3.4636305e+01  -2.7202167e-02
   3.4636305e+01  -2.7202167e-02
   3.4655517e+01  -2.7925764e-02
   3.4655517e+01  -2.7925764e-02
   3.4674778e+01  -2.8543399e-02
   3.4674778e+01  -2.8543399e-02
   3.4694039e+01  -2.9042118e-02
   3.4694039e+01  -2.9042118e-02
   3.4713251e+01  -2.9428818e-02
   3.4713251e+01  -2.9428818e-02
   3.4732512e+01  -2.9702906e-02
   3.4732512e+01  -2.9702906e-02
   3.4751773e+01  -2.9882906e-02
   3.4751773e+01  -2.9882906e-02
   3.4770985e+01  -2.9947192e-02
   3.4770985e+01  -2.9947192e-02
   3.4790246e+01  -2.9894483e-02
   3.4790246e+01  -2.9894483e-02
   3.4809507e+01  -2.9758079e-02
   3.4809507e+01  -2.9758079e-02
   3.4828719e+01  -2.9513054e-02
   3.4828719e+01  -2.9513054e-02
   3.4847980e+01  -2.9161330e-02
   3.4847980e+01  -2.9161330e-02
   3.4867192e+01  -2.8690345e-02
   3.4867192e+01  -2.8690345e-02
   3.4886453e+01  -2.8082118e-02
   3.4886453e+01  -2.8082118e-02
   3.4905714e+01  -2.7378768e-02
   3.4905714e+01  -2.7378768e-02
   3.4924926e+01  -2.6613005e-02
   3.4924926e+01  -2.6613005e-02
   3.4944187e+01  -2.5750640e-02
   3.4944187e+01  -2.5750640e-02
   3.4952611e+01  -2.5310640e-02
   3.4952611e+01  -2.5310640e-02
   3.4963448e+01  -2.4746453e-02
   3.4963448e+01  -2.4746453e-02
   3.4982660e+01  -2.3670197e-02
   3.4982660e+01  -2.3670197e-02
   3.5001921e+01  -2.2530936e-02
   3.5001921e+01  -2.2530936e-02
   3.5021133e+01  -2.1336355e-02
   3.5021133e+01  -2.1336355e-02
   3.5032759e+01  -2.0500000e-02
   3.5032759e+01  -2.0500000e-02
   3.5040394e+01  -1.9932709e-02
   3.5040394e+01  -1.9932709e-02
   3.5059655e+01  -1.8495911e-02
   3.5059655e+01  -1.8495911e-02
   3.5078867e+01  -1.7081970e-02
   3.5078867e+01  -1.7081970e-02
   3.5095616e+01  -1.5689212e-02
   3.5095616e+01  -1.5689212e-02
   3.5098128e+01  -1.5468522e-02
   3.5098128e+01  -1.5468522e-02
   3.5117389e+01  -1.3786108e-02
   3.5117389e+01  -1.3786108e-02
   3.5136601e+01  -1.2180148e-02
   3.5136601e+01  -1.2180148e-02
   3.5150394e+01  -1.0878522e-02
   3.5150394e+01  -1.0878522e-02
   3.5155862e+01  -1.0340049e-02
   3.5155862e+01  -1.0340049e-02
   3.5175074e+01  -8.5118227e-03
   3.5175074e+01  -8.5118227e-03
   3.5194335e+01  -6.7131034e-03
   3.5194335e+01  -6.7131034e-03
   3.5200493e+01  -6.0678818e-03
   3.5200493e+01  -6.0678818e-03
   3.5213596e+01  -4.7055025e-03
   3.5213596e+01  -4.7055025e-03
   3.5232808e+01  -2.8420493e-03
   3.5232808e+01  -2.8420493e-03
   3.5247931e+01  -1.2572414e-03
   3.5247931e+01  -1.2572414e-03
   3.5252069e+01  -7.9523153e-04
   3.5252069e+01  -7.9523153e-04
   3.5271330e+01   1.2141527e-03
   3.5271330e+01   1.2141527e-03
   3.5290542e+01   3.1903547e-03
   3.5290542e+01   3.1903547e-03
   3.5293793e+01   3.5535616e-03
   3.5293793e+01   3.5535616e-03
   3.5309803e+01   5.3097044e-03
   3.5309803e+01   5.3097044e-03
   3.5329015e+01   7.2427586e-03
   3.5329015e+01   7.2427586e-03
   3.5339360e+01   8.3642365e-03
   3.5339360e+01   8.3642365e-03
   3.5348276e+01   9.3528079e-03
   3.5348276e+01   9.3528079e-03
   3.5367537e+01   1.1300246e-02
   3.5367537e+01   1.1300246e-02
   3.5385764e+01   1.3174877e-02
   3.5385764e+01   1.3174877e-02
   3.5386749e+01   1.3283350e-02
   3.5386749e+01   1.3283350e-02
   3.5406010e+01   1.5277044e-02
   3.5406010e+01   1.5277044e-02
   3.5425271e+01   1.7078227e-02
   3.5425271e+01   1.7078227e-02
   3.5434433e+01   1.7985665e-02
   3.5434433e+01   1.7985665e-02
   3.5444483e+01   1.8998670e-02
   3.5444483e+01   1.8998670e-02
   3.5463744e+01   2.0737586e-02
   3.5463744e+01   2.0737586e-02
   3.5482956e+01   2.2364680e-02
   3.5482956e+01   2.2364680e-02
   3.5487882e+01   2.2796453e-02
   3.5487882e+01   2.2796453e-02
   3.5502217e+01   2.4048768e-02
   3.5502217e+01   2.4048768e-02
   3.5521478e+01   2.5533892e-02
   3.5521478e+01   2.5533892e-02
   3.5540690e+01   2.6861182e-02
   3.5540690e+01   2.6861182e-02
   3.5551823e+01   2.7607241e-02
   3.5551823e+01   2.7607241e-02
   3.5559951e+01   2.8166749e-02
   3.5559951e+01   2.8166749e-02
   3.5579212e+01   2.9348867e-02
   3.5579212e+01   2.9348867e-02
   3.5598424e+01   3.0363300e-02
   3.5598424e+01   3.0363300e-02
   3.5617685e+01   3.1199409e-02
   3.5617685e+01   3.1199409e-02
   3.5636946e+01   3.1878522e-02
   3.5636946e+01   3.1878522e-02
   3.5656158e+01   3.2408522e-02
   3.5656158e+01   3.2408522e-02
   3.5656700e+01   3.2418522e-02
   3.5656700e+01   3.2418522e-02
   3.5675419e+01   3.2775961e-02
   3.5675419e+01   3.2775961e-02
   3.5694631e+01   3.2982414e-02
   3.5694631e+01   3.2982414e-02
   3.5713892e+01   3.3025567e-02
   3.5713892e+01   3.3025567e-02
   3.5733153e+01   3.2922660e-02
   3.5733153e+01   3.2922660e-02
   3.5752365e+01   3.2687586e-02
   3.5752365e+01   3.2687586e-02
   3.5764631e+01   3.2418522e-02
   3.5764631e+01   3.2418522e-02
   3.5771626e+01   3.2265222e-02
   3.5771626e+01   3.2265222e-02
   3.5790887e+01   3.1692512e-02
   3.5790887e+01   3.1692512e-02
   3.5810099e+01   3.0928374e-02
   3.5810099e+01   3.0928374e-02
   3.5829360e+01   2.9990296e-02
   3.5829360e+01   2.9990296e-02
   3.5848571e+01   2.8953941e-02
   3.5848571e+01   2.8953941e-02
   3.5867833e+01   2.7789163e-02
   3.5867833e+01   2.7789163e-02
   3.5870296e+01   2.7607241e-02
   3.5870296e+01   2.7607241e-02
   3.5887094e+01   2.6415911e-02
   3.5887094e+01   2.6415911e-02
   3.5906305e+01   2.4999360e-02
   3.5906305e+01   2.4999360e-02
   3.5925567e+01   2.3556355e-02
   3.5925567e+01   2.3556355e-02
   3.5934039e+01   2.2796453e-02
   3.5934039e+01   2.2796453e-02
   3.5944828e+01   2.1835911e-02
   3.5944828e+01   2.1835911e-02
   3.5964039e+01   2.0153153e-02
   3.5964039e+01   2.0153153e-02
   3.5983300e+01   1.8427438e-02
   3.5983300e+01   1.8427438e-02
   3.5987537e+01   1.7985665e-02
   3.5987537e+01   1.7985665e-02
   3.6002562e+01   1.6484828e-02
   3.6002562e+01   1.6484828e-02
   3.6021773e+01   1.4694926e-02
   3.6021773e+01   1.4694926e-02
   3.6036601e+01   1.3174877e-02
   3.6036601e+01   1.3174877e-02
   3.6041034e+01   1.2696256e-02
   3.6041034e+01   1.2696256e-02
   3.6060246e+01   1.0738571e-02
   3.6060246e+01   1.0738571e-02
   3.6079507e+01   8.8101970e-03
   3.6079507e+01   8.8101970e-03
   3.6083498e+01   8.3642365e-03
   3.6083498e+01   8.3642365e-03
   3.6098768e+01   6.7155665e-03
   3.6098768e+01   6.7155665e-03
   3.6117980e+01   4.8350591e-03
   3.6117980e+01   4.8350591e-03
   3.6130000e+01   3.5535616e-03
   3.6130000e+01   3.5535616e-03
   3.6137241e+01   2.7640197e-03
   3.6137241e+01   2.7640197e-03
   3.6156502e+01   8.3156650e-04
   3.6156502e+01   8.3156650e-04
   3.6175714e+01  -1.1011823e-03
   3.6175714e+01  -1.1011823e-03
   3.6177143e+01  -1.2572414e-03
   3.6177143e+01  -1.2572414e-03
   3.6194975e+01  -3.1165813e-03
   3.6194975e+01  -3.1165813e-03
   3.6214187e+01  -4.9111823e-03
   3.6214187e+01  -4.9111823e-03
   3.6225862e+01  -6.0678818e-03
   3.6225862e+01  -6.0678818e-03
   3.6233448e+01  -6.8342365e-03
   3.6233448e+01  -6.8342365e-03
   3.6252709e+01  -8.6257635e-03
   3.6252709e+01  -8.6257635e-03
   3.6271921e+01  -1.0319951e-02
   3.6271921e+01  -1.0319951e-02
   3.6277882e+01  -1.0878522e-02
   3.6277882e+01  -1.0878522e-02
   3.6291182e+01  -1.2110296e-02
   3.6291182e+01  -1.2110296e-02
   3.6310443e+01  -1.3715222e-02
   3.6310443e+01  -1.3715222e-02
   3.6329655e+01  -1.5250542e-02
   3.6329655e+01  -1.5250542e-02
   3.6334877e+01  -1.5689212e-02
   3.6334877e+01  -1.5689212e-02
   3.6348916e+01  -1.6845025e-02
   3.6348916e+01  -1.6845025e-02
   3.6368128e+01  -1.8273793e-02
   3.6368128e+01  -1.8273793e-02
   3.6387389e+01  -1.9595665e-02
   3.6387389e+01  -1.9595665e-02
   3.6400542e+01  -2.0500000e-02
   3.6400542e+01  -2.0500000e-02
   3.6406650e+01  -2.0929852e-02
   3.6406650e+01  -2.0929852e-02
   3.6425862e+01  -2.2163645e-02
   3.6425862e+01  -2.2163645e-02
   3.6445123e+01  -2.3275419e-02
   3.6445123e+01  -2.3275419e-02
   3.6464384e+01  -2.4281970e-02
   3.6464384e+01  -2.4281970e-02
   3.6483596e+01  -2.5235320e-02
   3.6483596e+01  -2.5235320e-02
   3.6485222e+01  -2.5310640e-02
   3.6485222e+01  -2.5310640e-02
   3.6502857e+01  -2.6111921e-02
   3.6502857e+01  -2.6111921e-02
   3.6522069e+01  -2.6869310e-02
   3.6522069e+01  -2.6869310e-02
   3.6541330e+01  -2.7560345e-02
   3.6541330e+01  -2.7560345e-02
   3.6560591e+01  -2.8166552e-02
   3.6560591e+01  -2.8166552e-02
   3.6579803e+01  -2.8658768e-02
   3.6579803e+01  -2.8658768e-02
   3.6599064e+01  -2.9031527e-02
   3.6599064e+01  -2.9031527e-02
   3.6618325e+01  -2.9286552e-02
   3.6618325e+01  -2.9286552e-02
   3.6637537e+01  -2.9435714e-02
   3.6637537e+01  -2.9435714e-02
   3.6656798e+01  -2.9468424e-02
   3.6656798e+01  -2.9468424e-02
   3.6676010e+01  -2.9395911e-02
   3.6676010e+01  -2.9395911e-02
   3.6695271e+01  -2.9226946e-02
   3.6695271e+01  -2.9226946e-02
   3.6714532e+01  -2.8945369e-02
   3.6714532e+01  -2.8945369e-02
   3.6733744e+01  -2.8536946e-02
   3.6733744e+01  -2.8536946e-02
   3.6753005e+01  -2.7993300e-02
   3.6753005e+01  -2.7993300e-02
   3.6772266e+01  -2.7357192e-02
   3.6772266e+01  -2.7357192e-02
   3.6791478e+01  -2.6663054e-02
   3.6791478e+01  -2.6663054e-02
   3.6810739e+01  -2.5878079e-02
   3.6810739e+01  -2.5878079e-02
   3.6822808e+01  -2.5310640e-02
   3.6822808e+01  -2.5310640e-02
   3.6830000e+01  -2.4967980e-02
   3.6830000e+01  -2.4967980e-02
   3.6849212e+01  -2.3966453e-02
   3.6849212e+01  -2.3966453e-02
   3.6868473e+01  -2.2889310e-02
   3.6868473e+01  -2.2889310e-02
   3.6887685e+01  -2.1765222e-02
   3.6887685e+01  -2.1765222e-02
   3.6906946e+01  -2.0506158e-02
   3.6906946e+01  -2.0506158e-02
   3.6907044e+01  -2.0500000e-02
   3.6907044e+01  -2.0500000e-02
   3.6926207e+01  -1.9119261e-02
   3.6926207e+01  -1.9119261e-02
   3.6945419e+01  -1.7732217e-02
   3.6945419e+01  -1.7732217e-02
   3.6964680e+01  -1.6295222e-02
   3.6964680e+01  -1.6295222e-02
   3.6971724e+01  -1.5689212e-02
   3.6971724e+01  -1.5689212e-02
   3.6983941e+01  -1.4638473e-02
   3.6983941e+01  -1.4638473e-02
   3.7003153e+01  -1.3028128e-02
   3.7003153e+01  -1.3028128e-02
   3.7022414e+01  -1.1381675e-02
   3.7022414e+01  -1.1381675e-02
   3.7027586e+01  -1.0878522e-02
   3.7027586e+01  -1.0878522e-02
   3.7041626e+01  -9.5332020e-03
   3.7041626e+01  -9.5332020e-03
   3.7060887e+01  -7.7975862e-03
   3.7060887e+01  -7.7975862e-03
   3.7078522e+01  -6.0678818e-03
   3.7078522e+01  -6.0678818e-03
   3.7080148e+01  -5.8992118e-03
   3.7080148e+01  -5.8992118e-03
   3.7099360e+01  -3.9517833e-03
   3.7099360e+01  -3.9517833e-03
   3.7118621e+01  -2.1084433e-03
   3.7118621e+01  -2.1084433e-03
   3.7126601e+01  -1.2572414e-03
   3.7126601e+01  -1.2572414e-03
   3.7137882e+01  -5.2374384e-05
   3.7137882e+01  -5.2374384e-05
   3.7157094e+01   1.8495419e-03
   3.7157094e+01   1.8495419e-03
   3.7173350e+01   3.5535616e-03
   3.7173350e+01   3.5535616e-03
   3.7176355e+01   3.8872562e-03
   3.7176355e+01   3.8872562e-03
   3.7195567e+01   5.9038424e-03
   3.7195567e+01   5.9038424e-03
   3.7214828e+01   7.8302463e-03
   3.7214828e+01   7.8302463e-03
   3.7219704e+01   8.3642365e-03
   3.7219704e+01   8.3642365e-03
   3.7234089e+01   9.9098030e-03
   3.7234089e+01   9.9098030e-03
   3.7253300e+01   1.1779606e-02
   3.7253300e+01   1.1779606e-02
   3.7266995e+01   1.3174877e-02
   3.7266995e+01   1.3174877e-02
   3.7272562e+01   1.3767685e-02
   3.7272562e+01   1.3767685e-02
   3.7291823e+01   1.5654926e-02
   3.7291823e+01   1.5654926e-02
   3.7311034e+01   1.7421182e-02
   3.7311034e+01   1.7421182e-02
   3.7316847e+01   1.7985665e-02
   3.7316847e+01   1.7985665e-02
   3.7330296e+01   1.9291675e-02
   3.7330296e+01   1.9291675e-02
   3.7349507e+01   2.0952414e-02
   3.7349507e+01   2.0952414e-02
   3.7368768e+01   2.2533842e-02
   3.7368768e+01   2.2533842e-02
   3.7371823e+01   2.2796453e-02
   3.7371823e+01   2.2796453e-02
   3.7388030e+01   2.4150049e-02
   3.7388030e+01   2.4150049e-02
   3.7407241e+01   2.5567192e-02
   3.7407241e+01   2.5567192e-02
   3.7426502e+01   2.6832118e-02
   3.7426502e+01   2.6832118e-02
   3.7438768e+01   2.7607241e-02
   3.7438768e+01   2.7607241e-02
   3.7445764e+01   2.8058571e-02
   3.7445764e+01   2.8058571e-02
   3.7464975e+01   2.9168276e-02
   3.7464975e+01   2.9168276e-02
   3.7484236e+01   3.0132660e-02
   3.7484236e+01   3.0132660e-02
   3.7503498e+01   3.0921478e-02
   3.7503498e+01   3.0921478e-02
   3.7522709e+01   3.1546601e-02
   3.7522709e+01   3.1546601e-02
   3.7541970e+01   3.2006995e-02
   3.7541970e+01   3.2006995e-02
   3.7561182e+01   3.2320000e-02
   3.7561182e+01   3.2320000e-02
   3.7574778e+01   3.2418522e-02
   3.7574778e+01   3.2418522e-02
   3.7580443e+01   3.2459606e-02
   3.7580443e+01   3.2459606e-02
   3.7599704e+01   3.2420985e-02
   3.7599704e+01   3.2420985e-02
   3.7599951e+01   3.2418522e-02
   3.7599951e+01   3.2418522e-02
   3.7618916e+01   3.2248916e-02
   3.7618916e+01   3.2248916e-02
   3.7638177e+01   3.1910394e-02
   3.7638177e+01   3.1910394e-02
   3.7657438e+01   3.1407882e-02
   3.7657438e+01   3.1407882e-02
   3.7676650e+01   3.0700246e-02
   3.7676650e+01   3.0700246e-02
   3.7695911e+01   2.9829803e-02
   3.7695911e+01   2.9829803e-02
   3.7715123e+01   2.8861626e-02
   3.7715123e+01   2.8861626e-02
   3.7734384e+01   2.7766256e-02
   3.7734384e+01   2.7766256e-02
   3.7736650e+01   2.7607241e-02
   3.7736650e+01   2.7607241e-02
   3.7753645e+01   2.6472118e-02
   3.7753645e+01   2.6472118e-02
   3.7772857e+01   2.5116059e-02
   3.7772857e+01   2.5116059e-02
   3.7792118e+01   2.3744138e-02
   3.7792118e+01   2.3744138e-02
   3.7803300e+01   2.2796453e-02
   3.7803300e+01   2.2796453e-02
   3.7811379e+01   2.2100591e-02
   3.7811379e+01   2.2100591e-02
   3.7830591e+01   2.0446207e-02
   3.7830591e+01   2.0446207e-02
   3.7849852e+01   1.8829655e-02
   3.7849852e+01   1.8829655e-02
   3.7858473e+01   1.7985665e-02
   3.7858473e+01   1.7985665e-02
   3.7869113e+01   1.6950936e-02
   3.7869113e+01   1.6950936e-02
   3.7888325e+01   1.5171626e-02
   3.7888325e+01   1.5171626e-02
   3.7907586e+01   1.3298916e-02
   3.7907586e+01   1.3298916e-02
   3.7908719e+01   1.3174877e-02
   3.7908719e+01   1.3174877e-02
   3.7926798e+01   1.1294384e-02
   3.7926798e+01   1.1294384e-02
   3.7946059e+01   9.4632512e-03
   3.7946059e+01   9.4632512e-03
   3.7956453e+01   8.3642365e-03
   3.7956453e+01   8.3642365e-03
   3.7965320e+01   7.4203941e-03
   3.7965320e+01   7.4203941e-03
   3.7984532e+01   5.5268473e-03
   3.7984532e+01   5.5268473e-03
   3.8003793e+01   3.5686798e-03
   3.8003793e+01   3.5686798e-03
   3.8003941e+01   3.5535616e-03
   3.8003941e+01   3.5535616e-03
   3.8023054e+01   1.5465271e-03
   3.8023054e+01   1.5465271e-03
   3.8042266e+01  -2.8389310e-04
   3.8042266e+01  -2.8389310e-04
   3.8051675e+01  -1.2572414e-03
   3.8051675e+01  -1.2572414e-03
   3.8061527e+01  -2.2805025e-03
   3.8061527e+01  -2.2805025e-03
   3.8080739e+01  -4.1007931e-03
   3.8080739e+01  -4.1007931e-03
   3.8100000e+01  -5.9150739e-03
   3.8100000e+01  -5.9150739e-03
   3.8101478e+01  -6.0678818e-03
   3.8101478e+01  -6.0678818e-03
   3.8119261e+01  -7.7984729e-03
   3.8119261e+01  -7.7984729e-03
   3.8138473e+01  -9.4678325e-03
   3.8138473e+01  -9.4678325e-03
   3.8154286e+01  -1.0878522e-02
   3.8154286e+01  -1.0878522e-02
   3.8157734e+01  -1.1200640e-02
   3.8157734e+01  -1.1200640e-02
   3.8176995e+01  -1.2882808e-02
   3.8176995e+01  -1.2882808e-02
   3.8196207e+01  -1.4396108e-02
   3.8196207e+01  -1.4396108e-02
   3.8212512e+01  -1.5689212e-02
   3.8212512e+01  -1.5689212e-02
   3.8215468e+01  -1.5934236e-02
   3.8215468e+01  -1.5934236e-02
   3.8234680e+01  -1.7418325e-02
   3.8234680e+01  -1.7418325e-02
   3.8253941e+01  -1.8751921e-02
   3.8253941e+01  -1.8751921e-02
   3.8273202e+01  -2.0014778e-02
   3.8273202e+01  -2.0014778e-02
   3.8280542e+01  -2.0500000e-02
   3.8280542e+01  -2.0500000e-02
   3.8292414e+01  -2.1283793e-02
   3.8292414e+01  -2.1283793e-02
   3.8311675e+01  -2.2429360e-02
   3.8311675e+01  -2.2429360e-02
   3.8330936e+01  -2.3466305e-02
   3.8330936e+01  -2.3466305e-02
   3.8350148e+01  -2.4400887e-02
   3.8350148e+01  -2.4400887e-02
   3.8369409e+01  -2.5277488e-02
   3.8369409e+01  -2.5277488e-02
   3.8370197e+01  -2.5310640e-02
   3.8370197e+01  -2.5310640e-02
   3.8388621e+01  -2.6070542e-02
   3.8388621e+01  -2.6070542e-02
   3.8407882e+01  -2.6745714e-02
   3.8407882e+01  -2.6745714e-02
   3.8427143e+01  -2.7356305e-02
   3.8427143e+01  -2.7356305e-02
   3.8446355e+01  -2.7896995e-02
   3.8446355e+01  -2.7896995e-02
   3.8465616e+01  -2.8339458e-02
   3.8465616e+01  -2.8339458e-02
   3.8484877e+01  -2.8656601e-02
   3.8484877e+01  -2.8656601e-02
   3.8504089e+01  -2.8866946e-02
   3.8504089e+01  -2.8866946e-02
   3.8523350e+01  -2.8945961e-02
   3.8523350e+01  -2.8945961e-02
   3.8542562e+01  -2.8893990e-02
   3.8542562e+01  -2.8893990e-02
   3.8561823e+01  -2.8752906e-02
   3.8561823e+01  -2.8752906e-02
   3.8581084e+01  -2.8488473e-02
   3.8581084e+01  -2.8488473e-02
   3.8600296e+01  -2.8085517e-02
   3.8600296e+01  -2.8085517e-02
   3.8619557e+01  -2.7574729e-02
   3.8619557e+01  -2.7574729e-02
   3.8638818e+01  -2.6997488e-02
   3.8638818e+01  -2.6997488e-02
   3.8658030e+01  -2.6357241e-02
   3.8658030e+01  -2.6357241e-02
   3.8677291e+01  -2.5615862e-02
   3.8677291e+01  -2.5615862e-02
   3.8684089e+01  -2.5310640e-02
   3.8684089e+01  -2.5310640e-02
   3.8696552e+01  -2.4755271e-02
   3.8696552e+01  -2.4755271e-02
   3.8715764e+01  -2.3809507e-02
   3.8715764e+01  -2.3809507e-02
   3.8735025e+01  -2.2782611e-02
   3.8735025e+01  -2.2782611e-02
   3.8754236e+01  -2.1702956e-02
   3.8754236e+01  -2.1702956e-02
   3.8773399e+01  -2.0500000e-02
   3.8773399e+01  -2.0500000e-02
   3.8773498e+01  -2.0493842e-02
   3.8773498e+01  -2.0493842e-02
   3.8792759e+01  -1.9159163e-02
   3.8792759e+01  -1.9159163e-02
   3.8811970e+01  -1.7813695e-02
   3.8811970e+01  -1.7813695e-02
   3.8831232e+01  -1.6434236e-02
   3.8831232e+01  -1.6434236e-02
   3.8840197e+01  -1.5689212e-02
   3.8840197e+01  -1.5689212e-02
   3.8850493e+01  -1.4828325e-02
   3.8850493e+01  -1.4828325e-02
   3.8869704e+01  -1.3246158e-02
   3.8869704e+01  -1.3246158e-02
   3.8888966e+01  -1.1676158e-02
   3.8888966e+01  -1.1676158e-02
   3.8897537e+01  -1.0878522e-02
   3.8897537e+01  -1.0878522e-02
   3.8908177e+01  -9.8758128e-03
   3.8908177e+01  -9.8758128e-03
   3.8927438e+01  -8.1533005e-03
   3.8927438e+01  -8.1533005e-03
   3.8946700e+01  -6.3742857e-03
   3.8946700e+01  -6.3742857e-03
   3.8949655e+01  -6.0678818e-03
   3.8949655e+01  -6.0678818e-03
   3.8965911e+01  -4.4350788e-03
   3.8965911e+01  -4.4350788e-03
   3.8985172e+01  -2.6469360e-03
   3.8985172e+01  -2.6469360e-03
   3.8998818e+01  -1.2572414e-03
   3.8998818e+01  -1.2572414e-03
   3.9004433e+01  -6.5634975e-04
   3.9004433e+01  -6.5634975e-04
   3.9023645e+01   1.2692020e-03
   3.9023645e+01   1.2692020e-03
   3.9042906e+01   3.1684778e-03
   3.9042906e+01   3.1684778e-03
   3.9046453e+01   3.5535616e-03
   3.9046453e+01   3.5535616e-03
   3.9062118e+01   5.2163054e-03
   3.9062118e+01   5.2163054e-03
   3.9081379e+01   7.0731527e-03
   3.9081379e+01   7.0731527e-03
   3.9093842e+01   8.3642365e-03
   3.9093842e+01   8.3642365e-03
   3.9100640e+01   9.0919704e-03
   3.9100640e+01   9.0919704e-03
   3.9119852e+01   1.0995320e-02
   3.9119852e+01   1.0995320e-02
   3.9139113e+01   1.2842906e-02
   3.9139113e+01   1.2842906e-02
   3.9142315e+01   1.3174877e-02
   3.9142315e+01   1.3174877e-02
   3.9158374e+01   1.4797537e-02
   3.9158374e+01   1.4797537e-02
   3.9177586e+01   1.6530049e-02
   3.9177586e+01   1.6530049e-02
   3.9193448e+01   1.7985665e-02
   3.9193448e+01   1.7985665e-02
   3.9196847e+01   1.8315714e-02
   3.9196847e+01   1.8315714e-02
   3.9216059e+01   2.0046700e-02
   3.9216059e+01   2.0046700e-02
   3.9235320e+01   2.1575764e-02
   3.9235320e+01   2.1575764e-02
   3.9250640e+01   2.2796453e-02
   3.9250640e+01   2.2796453e-02
   3.9254581e+01   2.3124433e-02
   3.9254581e+01   2.3124433e-02
   3.9273793e+01   2.4601330e-02
   3.9273793e+01   2.4601330e-02
   3.9293054e+01   2.5887685e-02
   3.9293054e+01   2.5887685e-02
   3.9312315e+01   2.7048374e-02
   3.9312315e+01   2.7048374e-02
   3.9322069e+01   2.7607241e-02
   3.9322069e+01   2.7607241e-02
   3.9331527e+01   2.8153842e-02
   3.9331527e+01   2.8153842e-02
   3.9350788e+01   2.9131133e-02
   3.9350788e+01   2.9131133e-02
   3.9370049e+01   2.9984975e-02
   3.9370049e+01   2.9984975e-02
   3.9389261e+01   3.0677488e-02
   3.9389261e+01   3.0677488e-02
   3.9408522e+01   3.1196453e-02
   3.9408522e+01   3.1196453e-02
   3.9427734e+01   3.1556897e-02
   3.9427734e+01   3.1556897e-02
   3.9446995e+01   3.1740985e-02
   3.9446995e+01   3.1740985e-02
   3.9466256e+01   3.1736010e-02
   3.9466256e+01   3.1736010e-02
   3.9485468e+01   3.1584631e-02
   3.9485468e+01   3.1584631e-02
   3.9504729e+01   3.1278374e-02
   3.9504729e+01   3.1278374e-02
   3.9523990e+01   3.0761182e-02
   3.9523990e+01   3.0761182e-02
   3.9543202e+01   3.0050296e-02
   3.9543202e+01   3.0050296e-02
   3.9562463e+01   2.9236108e-02
   3.9562463e+01   2.9236108e-02
   3.9581675e+01   2.8320443e-02
   3.9581675e+01   2.8320443e-02
   3.9594433e+01   2.7607241e-02
   3.9594433e+01   2.7607241e-02
   3.9600936e+01   2.7235271e-02
   3.9600936e+01   2.7235271e-02
   3.9620197e+01   2.6023941e-02
   3.9620197e+01   2.6023941e-02
   3.9639409e+01   2.4738768e-02
   3.9639409e+01   2.4738768e-02
   3.9658670e+01   2.3399409e-02
   3.9658670e+01   2.3399409e-02
   3.9665911e+01   2.2796453e-02
   3.9665911e+01   2.2796453e-02
   3.9677931e+01   2.1805074e-02
   3.9677931e+01   2.1805074e-02
   3.9697143e+01   2.0225369e-02
   3.9697143e+01   2.0225369e-02
   3.9716404e+01   1.8640443e-02
   3.9716404e+01   1.8640443e-02
   3.9723202e+01   1.7985665e-02
   3.9723202e+01   1.7985665e-02
   3.9735616e+01   1.6811773e-02
   3.9735616e+01   1.6811773e-02
   3.9754877e+01   1.5083251e-02
   3.9754877e+01   1.5083251e-02
   3.9774138e+01   1.3239901e-02
   3.9774138e+01   1.3239901e-02
   3.9774729e+01   1.3174877e-02
   3.9774729e+01   1.3174877e-02
   3.9793350e+01   1.1285714e-02
   3.9793350e+01   1.1285714e-02
   3.9812611e+01   9.5021182e-03
   3.9812611e+01   9.5021182e-03
   3.9823695e+01   8.3642365e-03
   3.9823695e+01   8.3642365e-03
   3.9831872e+01   7.5087685e-03
   3.9831872e+01   7.5087685e-03
   3.9851084e+01   5.6423645e-03
   3.9851084e+01   5.6423645e-03
   3.9870345e+01   3.7536601e-03
   3.9870345e+01   3.7536601e-03
   3.9872167e+01   3.5535616e-03
   3.9872167e+01   3.5535616e-03
   3.9889606e+01   1.7573448e-03
   3.9889606e+01   1.7573448e-03
   3.9908818e+01  -2.9178670e-05
   3.9908818e+01  -2.9178670e-05
   3.9921133e+01  -1.2572414e-03
   3.9921133e+01  -1.2572414e-03
   3.9928079e+01  -1.9698522e-03
   3.9928079e+01  -1.9698522e-03
   3.9947291e+01  -3.7921970e-03
   3.9947291e+01  -3.7921970e-03
   3.9966552e+01  -5.5273399e-03
   3.9966552e+01  -5.5273399e-03
   3.9972069e+01  -6.0678818e-03
   3.9972069e+01  -6.0678818e-03
   3.9985813e+01  -7.3807882e-03
   3.9985813e+01  -7.3807882e-03
   4.0005025e+01  -9.0387192e-03
   4.0005025e+01  -9.0387192e-03
   4.0024286e+01  -1.0676700e-02
   4.0024286e+01  -1.0676700e-02
   4.0026502e+01  -1.0878522e-02
   4.0026502e+01  -1.0878522e-02
   4.0043547e+01  -1.2368966e-02
   4.0043547e+01  -1.2368966e-02
   4.0062759e+01  -1.3882709e-02
   4.0062759e+01  -1.3882709e-02
   4.0082020e+01  -1.5342709e-02
   4.0082020e+01  -1.5342709e-02
   4.0086355e+01  -1.5689212e-02
   4.0086355e+01  -1.5689212e-02
   4.0101232e+01  -1.6843695e-02
   4.0101232e+01  -1.6843695e-02
   4.0120493e+01  -1.8189803e-02
   4.0120493e+01  -1.8189803e-02
   4.0139754e+01  -1.9430049e-02
   4.0139754e+01  -1.9430049e-02
   4.0156650e+01  -2.0500000e-02
   4.0156650e+01  -2.0500000e-02
   4.0158966e+01  -2.0655764e-02
   4.0158966e+01  -2.0655764e-02
   4.0178227e+01  -2.1807192e-02
   4.0178227e+01  -2.1807192e-02
   4.0197488e+01  -2.2848227e-02
   4.0197488e+01  -2.2848227e-02
   4.0216700e+01  -2.3782956e-02
   4.0216700e+01  -2.3782956e-02
   4.0235961e+01  -2.4623596e-02
   4.0235961e+01  -2.4623596e-02
   4.0253005e+01  -2.5310640e-02
   4.0253005e+01  -2.5310640e-02
   4.0255172e+01  -2.5403448e-02
   4.0255172e+01  -2.5403448e-02
   4.0274433e+01  -2.6081970e-02
   4.0274433e+01  -2.6081970e-02
   4.0293695e+01  -2.6651330e-02
   4.0293695e+01  -2.6651330e-02
   4.0312906e+01  -2.7146946e-02
   4.0312906e+01  -2.7146946e-02
   4.0332167e+01  -2.7581330e-02
   4.0332167e+01  -2.7581330e-02
   4.0351429e+01  -2.7932069e-02
   4.0351429e+01  -2.7932069e-02
   4.0370640e+01  -2.8183547e-02
   4.0370640e+01  -2.8183547e-02
   4.0389901e+01  -2.8302167e-02
   4.0389901e+01  -2.8302167e-02
   4.0409163e+01  -2.8283695e-02
   4.0409163e+01  -2.8283695e-02
   4.0428374e+01  -2.8160936e-02
   4.0428374e+01  -2.8160936e-02
   4.0447635e+01  -2.7916059e-02
   4.0447635e+01  -2.7916059e-02
   4.0466847e+01  -2.7559015e-02
   4.0466847e+01  -2.7559015e-02
   4.0486108e+01  -2.7127882e-02
   4.0486108e+01  -2.7127882e-02
   4.0505369e+01  -2.6633399e-02
   4.0505369e+01  -2.6633399e-02
   4.0524581e+01  -2.6063793e-02
   4.0524581e+01  -2.6063793e-02
   4.0543842e+01  -2.5380985e-02
   4.0543842e+01  -2.5380985e-02
   4.0545517e+01  -2.5310640e-02
   4.0545517e+01  -2.5310640e-02
   4.0563103e+01  -2.4594089e-02
   4.0563103e+01  -2.4594089e-02
   4.0582315e+01  -2.3714384e-02
   4.0582315e+01  -2.3714384e-02
   4.0601576e+01  -2.2747192e-02
   4.0601576e+01  -2.2747192e-02
   4.0620788e+01  -2.1723498e-02
   4.0620788e+01  -2.1723498e-02
   4.0640049e+01  -2.0586010e-02
   4.0640049e+01  -2.0586010e-02
   4.0641281e+01  -2.0500000e-02
   4.0641281e+01  -2.0500000e-02
   4.0659310e+01  -1.9306305e-02
   4.0659310e+01  -1.9306305e-02
   4.0678522e+01  -1.8007192e-02
   4.0678522e+01  -1.8007192e-02
   4.0697783e+01  -1.6694384e-02
   4.0697783e+01  -1.6694384e-02
   4.0710591e+01  -1.5689212e-02
   4.0710591e+01  -1.5689212e-02
   4.0717044e+01  -1.5164483e-02
   4.0717044e+01  -1.5164483e-02
   4.0736256e+01  -1.3616847e-02
   4.0736256e+01  -1.3616847e-02
   4.0755517e+01  -1.2121429e-02
   4.0755517e+01  -1.2121429e-02
   4.0769606e+01  -1.0878522e-02
   4.0769606e+01  -1.0878522e-02
   4.0774729e+01  -1.0403153e-02
   4.0774729e+01  -1.0403153e-02
   4.0793990e+01  -8.6801970e-03
   4.0793990e+01  -8.6801970e-03
   4.0813251e+01  -7.0246305e-03
   4.0813251e+01  -7.0246305e-03
   4.0823103e+01  -6.0678818e-03
   4.0823103e+01  -6.0678818e-03
   4.0832463e+01  -5.1409360e-03
   4.0832463e+01  -5.1409360e-03
   4.0851724e+01  -3.3511823e-03
   4.0851724e+01  -3.3511823e-03
   4.0870985e+01  -1.5212020e-03
   4.0870985e+01  -1.5212020e-03
   4.0873448e+01  -1.2572414e-03
   4.0873448e+01  -1.2572414e-03
   4.0890197e+01   4.4942020e-04
   4.0890197e+01   4.4942020e-04
   4.0909458e+01   2.2503300e-03
   4.0909458e+01   2.2503300e-03
   4.0922266e+01   3.5535616e-03
   4.0922266e+01   3.5535616e-03
   4.0928719e+01   4.2349015e-03
   4.0928719e+01   4.2349015e-03
   4.0947931e+01   6.1271429e-03
   4.0947931e+01   6.1271429e-03
   4.0967192e+01   7.9769458e-03
   4.0967192e+01   7.9769458e-03
   4.0970887e+01   8.3642365e-03
   4.0970887e+01   8.3642365e-03
   4.0986404e+01   9.9593103e-03
   4.0986404e+01   9.9593103e-03
   4.1005665e+01   1.1735862e-02
   4.1005665e+01   1.1735862e-02
   4.1020591e+01   1.3174877e-02
   4.1020591e+01   1.3174877e-02
   4.1024926e+01   1.3611921e-02
   4.1024926e+01   1.3611921e-02
   4.1044138e+01   1.5425468e-02
   4.1044138e+01   1.5425468e-02
   4.1063399e+01   1.7074286e-02
   4.1063399e+01   1.7074286e-02
   4.1073547e+01   1.7985665e-02
   4.1073547e+01   1.7985665e-02
   4.1082660e+01   1.8821724e-02
   4.1082660e+01   1.8821724e-02
   4.1101872e+01   2.0427094e-02
   4.1101872e+01   2.0427094e-02
   4.1121133e+01   2.1871281e-02
   4.1121133e+01   2.1871281e-02
   4.1133300e+01   2.2796453e-02
   4.1133300e+01   2.2796453e-02
   4.1140345e+01   2.3347438e-02
   4.1140345e+01   2.3347438e-02
   4.1159606e+01   2.4716897e-02
   4.1159606e+01   2.4716897e-02
   4.1178867e+01   2.5908818e-02
   4.1178867e+01   2.5908818e-02
   4.1198079e+01   2.6973054e-02
   4.1198079e+01   2.6973054e-02
   4.1210493e+01   2.7607241e-02
   4.1210493e+01   2.7607241e-02
   4.1217340e+01   2.7964581e-02
   4.1217340e+01   2.7964581e-02
   4.1236601e+01   2.8822414e-02
   4.1236601e+01   2.8822414e-02
   4.1255813e+01   2.9572315e-02
   4.1255813e+01   2.9572315e-02
   4.1275074e+01   3.0199458e-02
   4.1275074e+01   3.0199458e-02
   4.1294335e+01   3.0656059e-02
   4.1294335e+01   3.0656059e-02
   4.1313547e+01   3.0961133e-02
   4.1313547e+01   3.0961133e-02
   4.1332808e+01   3.1067833e-02
   4.1332808e+01   3.1067833e-02
   4.1352118e+01   3.0975222e-02
   4.1352118e+01   3.0975222e-02
   4.1371478e+01   3.0729606e-02
   4.1371478e+01   3.0729606e-02
   4.1390936e+01   3.0275665e-02
   4.1390936e+01   3.0275665e-02
   4.1410542e+01   2.9652463e-02
   4.1410542e+01   2.9652463e-02
   4.1430345e+01   2.8942365e-02
   4.1430345e+01   2.8942365e-02
   4.1450591e+01   2.8040936e-02
   4.1450591e+01   2.8040936e-02
   4.1460000e+01   2.7611823e-02
   4.1460000e+01   2.7611823e-02
   4.1471182e+01   2.7103103e-02
   4.1471182e+01   2.7103103e-02
   4.1491823e+01   2.5630640e-02
   4.1491823e+01   2.5630640e-02
   4.1531133e+01   2.3510985e-02
   4.1531133e+01   2.3510985e-02
   4.1539113e+01   2.2796453e-02
   4.1539113e+01   2.2796453e-02
   4.1570788e+01   1.9698768e-02
   4.1570788e+01   1.9698768e-02
   4.1592660e+01   1.7985665e-02
   4.1592660e+01   1.7985665e-02
   4.1646010e+01   1.3174877e-02
   4.1646010e+01   1.3174877e-02
   4.1646897e+01   1.3098670e-02
   4.1646897e+01   1.3098670e-02
   4.1697980e+01   8.3642365e-03
   4.1697980e+01   8.3642365e-03
   4.1723941e+01   6.0066010e-03
   4.1723941e+01   6.0066010e-03
   4.1750246e+01   3.5535616e-03
   4.1750246e+01   3.5535616e-03
   4.1792759e+01  -1.2572414e-03
   4.1792759e+01  -1.2572414e-03
   4.1801970e+01  -2.3928128e-03
   4.1801970e+01  -2.3928128e-03
   4.1853399e+01  -6.0678818e-03
   4.1853399e+01  -6.0678818e-03
   4.1910591e+01  -1.0878522e-02
   4.1910591e+01  -1.0878522e-02
   4.1955074e+01  -1.3984729e-02
   4.1955074e+01  -1.3984729e-02
   4.1985271e+01  -1.5689212e-02
   4.1985271e+01  -1.5689212e-02
   4.2069704e+01  -2.0500000e-02
   4.2069704e+01  -2.0500000e-02
   4.2109261e+01  -2.2358030e-02
   4.2109261e+01  -2.2358030e-02
   4.2264581e+01  -2.2774680e-02
   4.2264581e+01  -2.2774680e-02
   4.2368079e+01  -2.0500000e-02
   4.2368079e+01  -2.0500000e-02
   4.2532857e+01  -1.5689212e-02
   4.2532857e+01  -1.5689212e-02
   4.2572315e+01  -1.4136256e-02
   4.2572315e+01  -1.4136256e-02
   4.2644187e+01  -1.0878522e-02
   4.2644187e+01  -1.0878522e-02
   4.2722266e+01  -6.0678818e-03
   4.2722266e+01  -6.0678818e-03
   4.2797685e+01  -1.2572414e-03
   4.2797685e+01  -1.2572414e-03
   4.2865911e+01   3.5535616e-03
   4.2865911e+01   3.5535616e-03
   4.2881281e+01   4.4263399e-03
   4.2881281e+01   4.4263399e-03
   4.3496256e+01   8.0895074e-03
   4.3496256e+01   8.0895074e-03
   4.3821970e+01   3.5535616e-03
   4.3821970e+01   3.5535616e-03
   4.4112414e+01  -2.5655271e-05
   4.4112414e+01  -2.5655271e-05
   4.4460788e+01  -1.2515123e-03
   4.4460788e+01  -1.2515123e-03
   4.5341773e+01  -3.2821823e-03
   4.5341773e+01  -3.2821823e-03
   4.6572020e+01  -1.8140887e-03
   4.6572020e+01  -1.8140887e-03
   4.7156749e+01  -1.2427044e-03
   4.7156749e+01  -1.2427044e-03
   4.7803054e+01  -7.2696552e-04
   4.7803054e+01  -7.2696552e-04
   5.0261084e+01  -5.9292611e-04
   5.0261084e+01  -5.9292611e-04


==> data/Duncan_Foil_Without_TL_forceX_CH_Linear.dat <==
   1.3888889e-04   2.4245132e+03
   1.4049877e-04   2.4174613e+03
   1.4212730e-04   2.4103276e+03
   1.4377472e-04   2.4031113e+03
   1.4544122e-04   2.3958113e+03
   1.4712705e-04   2.3884267e+03
   1.4883242e-04   2.3809565e+03
   1.5055755e-04   2.3733998e+03
   1.5230268e-04   2.3657554e+03
   1.5406804e-04   2.3580224e+03
   1.5585386e-04   2.3501998e+03
   1.5766038e-04   2.3422865e+03
   1.5948784e-04   2.3342815e+03
   1.6133648e-04   2.3261837e+03
   1.6320655e-04   2.3179921e+03
   1.6509829e-04   2.3097055e+03
   1.6701196e-04   2.3013228e+03
   1.6894782e-04   2.2928430e+03
   1.7090611e-04   2.2842649e+03
   1.7288710e-04   2.2755874e+03
   1.7489106e-04   2.2668092e+03
   1.7691824e-04   2.2579294e+03
   1.7896892e-04   2.2489466e+03
   1.8104337e-04   2.2398597e+03
   1.8314186e-04   2.2306674e+03
   1.8526468e-04   2.2213686e+03
   1.8741210e-04   2.2119621e+03
   1.8958442e-04   2.2024464e+03
   1.9178191e-04   2.1928205e+03
   1.9400488e-04   2.1830831e+03
   1.9625361e-04   2.1732327e+03
   1.9852841e-04   2.1632682e+03
   2.0082957e-04   2.1531882e+03
   2.0315741e-04   2.1429913e+03
   2.0551223e-04   2.1326762e+03
   2.0789435e-04   2.1222416e+03
   2.1030407e-04   2.1106654e+03
   2.1274173e-04   2.0987250e+03
   2.1520764e-04   2.0866461e+03
   2.1770214e-04   2.0744273e+03
   2.2022555e-04   2.0620668e+03
   2.2277821e-04   2.0495631e+03
   2.2536046e-04   2.0369144e+03
   2.2797263e-04   2.0241192e+03
   2.3061509e-04   2.0111756e+03
   2.3328818e-04   1.9980820e+03
   2.3599225e-04   1.9848366e+03
   2.3872766e-04   1.9714377e+03
   2.4149478e-04   1.9578834e+03
   2.4429397e-04   1.9441721e+03
   2.4712561e-04   1.9303018e+03
   2.4999007e-04   1.9162708e+03
   2.5288773e-04   1.9020771e+03
   2.5581898e-04   1.8877190e+03
   2.5878421e-04   1.8731943e+03
   2.6178381e-04   1.8585014e+03
   2.6481817e-04   1.8436381e+03
   2.6788771e-04   1.8286025e+03
   2.7099283e-04   1.8133927e+03
   2.7413393e-04   1.7980065e+03
   2.7731145e-04   1.7824421e+03
   2.8052580e-04   1.7668379e+03
   2.8377741e-04   1.7510769e+03
   2.8706670e-04   1.7351333e+03
   2.9039412e-04   1.7190049e+03
   2.9376011e-04   1.7026896e+03
   2.9716512e-04   1.6861851e+03
   3.0060960e-04   1.6694893e+03
   3.0409399e-04   1.6526001e+03
   3.0761878e-04   1.6355150e+03
   3.1118443e-04   1.6182319e+03
   3.1479140e-04   1.6007485e+03
   3.1844018e-04   1.5830624e+03
   3.2213126e-04   1.5651713e+03
   3.2586512e-04   1.5470729e+03
   3.2964226e-04   1.5287646e+03
   3.3346318e-04   1.5102442e+03
   3.3732839e-04   1.4915091e+03
   3.4123840e-04   1.4725568e+03
   3.4519373e-04   1.4533848e+03
   3.4919491e-04   1.4337644e+03
   3.5324247e-04   1.4136814e+03
   3.5733694e-04   1.3933655e+03
   3.6147887e-04   1.3728141e+03
   3.6566881e-04   1.3520245e+03
   3.6990732e-04   1.3309940e+03
   3.7419496e-04   1.3097197e+03
   3.7853230e-04   1.2881988e+03
   3.8291991e-04   1.2664284e+03
   3.8735837e-04   1.2444057e+03
   3.9184829e-04   1.2221277e+03
   3.9639025e-04   1.1995915e+03
   4.0098485e-04   1.1767941e+03
   4.0563271e-04   1.1537324e+03
   4.1033444e-04   1.1304034e+03
   4.1509068e-04   1.1068041e+03
   4.1990204e-04   1.0829527e+03
   4.2476917e-04   1.0588355e+03
   4.2969272e-04   1.0344388e+03
   4.3467333e-04   1.0097592e+03
   4.3971168e-04   9.8479363e+02
   4.4480843e-04   9.5953866e+02
   4.4996425e-04   9.3399096e+02
   4.5517984e-04   9.0814713e+02
   4.6045588e-04   8.8200374e+02
   4.6579308e-04   8.5555731e+02
   4.7119214e-04   8.2880435e+02
   4.7665378e-04   8.0174129e+02
   4.8217872e-04   7.7436454e+02
   4.8776771e-04   7.4754295e+02
   4.9342148e-04   7.2250559e+02
   4.9914079e-04   6.9717801e+02
   5.0492638e-04   6.7155685e+02
   5.1077904e-04   6.4563872e+02
   5.1669954e-04   6.1942017e+02
   5.2268866e-04   5.9289772e+02
   5.2874720e-04   5.6606784e+02
   5.3487597e-04   5.3892697e+02
   5.4107578e-04   5.1147151e+02
   5.4734745e-04   4.8369781e+02
   5.5369182e-04   4.5560219e+02
   5.6010972e-04   4.3079903e+02
   5.6660201e-04   4.0720622e+02
   5.7316956e-04   3.8333994e+02
   5.7981323e-04   3.5919702e+02
   5.8653391e-04   3.3477427e+02
   5.9333250e-04   3.1006842e+02
   6.0020988e-04   2.8507621e+02
   6.0716698e-04   2.5979431e+02
   6.1420472e-04   2.3421936e+02
   6.2132404e-04   2.0834797e+02
   6.2852587e-04   1.8509728e+02
   6.3581119e-04   1.6465729e+02
   6.4318094e-04   1.4398037e+02
   6.5063613e-04   1.2306378e+02
   6.5817772e-04   1.0190475e+02
   6.6580674e-04   8.0500459e+01
   6.7352418e-04   5.8848069e+01
   6.8133107e-04   3.6944704e+01
   6.8922846e-04   1.4787455e+01
   6.9721738e-04   5.6649284e+00
   7.0529890e-04   2.1728335e+01
   7.1347410e-04   3.7977935e+01
   7.2174406e-04   5.4415886e+01
   7.3010988e-04   7.1044371e+01
   7.3857266e-04   8.7865599e+01
   7.4713354e-04   1.0488180e+02
   7.5579365e-04   1.2209524e+02
   7.6455414e-04   1.3898899e+02
   7.7341617e-04   1.4968712e+02
   7.8238093e-04   1.6050926e+02
   7.9144959e-04   1.7145683e+02
   8.0062337e-04   1.8253130e+02
   8.0990349e-04   1.9373414e+02
   8.1929117e-04   2.0506683e+02
   8.2878767e-04   2.1653088e+02
   8.3839424e-04   2.2443964e+02
   8.4811216e-04   2.2908899e+02
   8.5794272e-04   2.3379224e+02
   8.6788723e-04   2.3855000e+02
   8.7794701e-04   2.4336291e+02
   8.8812339e-04   2.4823160e+02
   8.9841773e-04   2.5315673e+02
   9.0883139e-04   2.5466591e+02
   9.1936576e-04   2.5366215e+02
   9.3002223e-04   2.5264677e+02
   9.4080222e-04   2.5161961e+02
   9.5170717e-04   2.5058055e+02
   9.6273851e-04   2.4952944e+02
   9.7389772e-04   2.4770419e+02
   9.8518628e-04   2.4149488e+02
   9.9660568e-04   2.3521359e+02
   1.0081575e-03   2.2885950e+02
   1.0198431e-03   2.2243175e+02
   1.0316642e-03   2.1592951e+02
   1.0436224e-03   2.0869084e+02
   1.0557191e-03   1.9794817e+02
   1.0679561e-03   1.8708098e+02
   1.0803349e-03   1.7608783e+02
   1.0928572e-03   1.6496726e+02
   1.1055246e-03   1.5371778e+02
   1.1183388e-03   1.4108772e+02
   1.1313016e-03   1.2733374e+02
   1.1444147e-03   1.1342034e+02
   1.1576797e-03   9.9345667e+01
   1.1710985e-03   8.5107853e+01
   1.1846728e-03   7.0705121e+01
   1.1984045e-03   5.6135709e+01
   1.2122954e-03   4.1397421e+01
   1.2263472e-03   2.6488300e+01
   1.2405619e-03   1.1406366e+01
   1.2549414e-03   6.4472266e+00
   1.2694876e-03   2.1326833e+01
   1.2842024e-03   3.6378911e+01
   1.2990877e-03   5.1605460e+01
   1.3141456e-03   6.7008500e+01
   1.3293780e-03   8.0998779e+01
   1.3447870e-03   9.4292532e+01
   1.3603745e-03   1.0774037e+02
   1.3761428e-03   1.2134409e+02
   1.3920938e-03   1.3442627e+02
   1.4082297e-03   1.4492749e+02
   1.4245527e-03   1.5555043e+02
   1.4410648e-03   1.6629650e+02
   1.4577684e-03   1.7716712e+02
   1.4746655e-03   1.8431025e+02
   1.4917585e-03   1.9140132e+02
   1.5090497e-03   1.9857459e+02
   1.5265413e-03   2.0583101e+02
   1.5442356e-03   2.0976811e+02
   1.5621350e-03   2.1349217e+02
   1.5802419e-03   2.1725940e+02
   1.5985586e-03   2.2082011e+02
   1.6170877e-03   2.2120641e+02
   1.6358315e-03   2.2159718e+02
   1.6547926e-03   2.2199248e+02
   1.6739735e-03   2.2155104e+02
   1.6933767e-03   2.1972141e+02
   1.7130049e-03   2.1787059e+02
   1.7328605e-03   2.1599831e+02
   1.7529463e-03   2.1226045e+02
   1.7732649e-03   2.0811912e+02
   1.7938190e-03   2.0392979e+02
   1.8146113e-03   1.9939666e+02
   1.8356447e-03   1.9442391e+02
   1.8569219e-03   1.8939353e+02
   1.8784457e-03   1.8415815e+02
   1.9002189e-03   1.7808353e+02
   1.9222446e-03   1.7193850e+02
   1.9445255e-03   1.6572610e+02
   1.9670647e-03   1.6050953e+02
   1.9898652e-03   1.5523249e+02
   2.0129300e-03   1.4989428e+02
   2.0362621e-03   1.4465456e+02
   2.0598646e-03   1.3936106e+02
   2.0837407e-03   1.3404227e+02
   2.1078936e-03   1.3076413e+02
   2.1323264e-03   1.2744800e+02
   2.1570425e-03   1.2420826e+02
   2.1820450e-03   1.2148805e+02
   2.2073373e-03   1.1873632e+02
   2.2329228e-03   1.1690660e+02
   2.2588049e-03   1.1639798e+02
   2.2849869e-03   1.1588347e+02
   2.3114725e-03   1.1541654e+02
   2.3382650e-03   1.1496247e+02
   2.3653681e-03   1.1465873e+02
   2.3927853e-03   1.1519617e+02
   2.4205204e-03   1.1573984e+02
   2.4485769e-03   1.1649002e+02
   2.4769586e-03   1.1736167e+02
   2.5056693e-03   1.1847820e+02
   2.5347128e-03   1.2057292e+02
   2.5640930e-03   1.2269192e+02
   2.5938137e-03   1.2466034e+02
   2.6238789e-03   1.2661268e+02
   2.6542925e-03   1.2891505e+02
   2.6850587e-03   1.3156683e+02
   2.7161815e-03   1.3401902e+02
   2.7476651e-03   1.3580865e+02
   2.7795136e-03   1.3763447e+02
   2.8117313e-03   1.3975239e+02
   2.8443224e-03   1.4189486e+02
   2.8772912e-03   1.4294751e+02
   2.9106422e-03   1.4390362e+02
   2.9443798e-03   1.4491086e+02
   2.9785084e-03   1.4593859e+02
   3.0130327e-03   1.4610938e+02
   3.0479571e-03   1.4603393e+02
   3.0832863e-03   1.4591549e+02
   3.1190250e-03   1.4578400e+02
   3.1551780e-03   1.4535999e+02
   3.1917500e-03   1.4487277e+02
   3.2287459e-03   1.4414539e+02
   3.2661707e-03   1.4341670e+02
   3.3040292e-03   1.4308101e+02
   3.3423266e-03   1.4255492e+02
   3.3810679e-03   1.4140801e+02
   3.4202582e-03   1.4026043e+02
   3.4599028e-03   1.3911540e+02
   3.5000069e-03   1.3820774e+02
   3.5405759e-03   1.3740198e+02
   3.5816151e-03   1.3659943e+02
   3.6231300e-03   1.3579840e+02
   3.6651261e-03   1.3501411e+02
   3.7076090e-03   1.3425787e+02
   3.7505843e-03   1.3351536e+02
   3.7940578e-03   1.3284316e+02
   3.8380351e-03   1.3221979e+02
   3.8825222e-03   1.3166739e+02
   3.9275250e-03   1.3107859e+02
   3.9730494e-03   1.3053771e+02
   4.0191014e-03   1.3011707e+02
   4.0656873e-03   1.2966729e+02
   4.1128131e-03   1.2924728e+02
   4.1604852e-03   1.2890549e+02
   4.2087098e-03   1.2857796e+02
   4.2574935e-03   1.2830010e+02
   4.3068425e-03   1.2808436e+02
   4.3567636e-03   1.2784834e+02
   4.4072634e-03   1.2770963e+02
   4.4583485e-03   1.2759362e+02
   4.5100257e-03   1.2738727e+02
   4.5623019e-03   1.2728501e+02
   4.6151841e-03   1.2710849e+02
   4.6686792e-03   1.2692401e+02
   4.7227944e-03   1.2685130e+02
   4.7775368e-03   1.2654418e+02
   4.8329138e-03   1.2630510e+02
   4.8889326e-03   1.2602054e+02
   4.9456008e-03   1.2569310e+02
   5.0029258e-03   1.2543844e+02
   5.0609153e-03   1.2506074e+02
   5.1195769e-03   1.2468688e+02
   5.1789185e-03   1.2427381e+02
   5.2389479e-03   1.2381753e+02
   5.2996731e-03   1.2333030e+02
   5.3611022e-03   1.2280770e+02
   5.4232434e-03   1.2221285e+02
   5.4861048e-03   1.2163270e+02
   5.5496949e-03   1.2096101e+02
   5.6140220e-03   1.2025149e+02
   5.6790948e-03   1.1955951e+02
   5.7449218e-03   1.1877999e+02
   5.8115118e-03   1.1800842e+02
   5.8788737e-03   1.1721779e+02
   5.9470164e-03   1.1641791e+02
   6.0159489e-03   1.1561860e+02
   6.0856805e-03   1.1486746e+02
   6.1562203e-03   1.1404929e+02
   6.2275777e-03   1.1348302e+02
   6.2997623e-03   1.1268076e+02
   6.3727835e-03   1.1177165e+02
   6.4466512e-03   1.1126491e+02
   6.5213750e-03   1.1031525e+02
   6.5969650e-03   1.0944684e+02
   6.6734312e-03   1.0898150e+02
   6.7507837e-03   1.0791110e+02
   6.8290327e-03   1.0722086e+02
   6.9081888e-03   1.0660519e+02
   6.9882624e-03   1.0574370e+02
   7.0692642e-03   1.0527527e+02
   7.1512048e-03   1.0439433e+02
   7.2340952e-03   1.0363564e+02
   7.3179464e-03   1.0307598e+02
   7.4027696e-03   1.0218632e+02
   7.4885759e-03   1.0171213e+02
   7.5753768e-03   1.0091585e+02
   7.6631839e-03   1.0020607e+02
   7.7520087e-03   9.9594633e+01
   7.8418631e-03   9.9085315e+01
   7.9327590e-03   9.8656060e+01
   8.0247085e-03   9.8305943e+01
   8.1177238e-03   9.7988913e+01
   8.2118172e-03   9.7798873e+01
   8.3070013e-03   9.7601439e+01
   8.4032887e-03   9.7410329e+01
   8.5006922e-03   9.7311622e+01
   8.5992247e-03   9.7204776e+01
   8.6988992e-03   9.7068966e+01
   8.7997292e-03   9.6970592e+01
   8.9017278e-03   9.6884788e+01
   9.0049087e-03   9.6777734e+01
   9.1092856e-03   9.6676262e+01
   9.2148724e-03   9.6594130e+01
   9.3216830e-03   9.6509667e+01
   9.4297317e-03   9.6445561e+01
   9.5390328e-03   9.6422799e+01
   9.6496008e-03   9.6443642e+01
   9.7614504e-03   9.6496452e+01
   9.8745964e-03   9.6575341e+01
   9.9890540e-03   9.6708143e+01
   1.0104838e-02   9.6868175e+01
   1.0221965e-02   9.7072302e+01
   1.0340448e-02   9.7261522e+01
   1.0460306e-02   9.7516758e+01
   1.0581552e-02   9.7716508e+01
   1.0704204e-02   9.7967406e+01
   1.0828278e-02   9.8199860e+01
   1.0953790e-02   9.8426637e+01
   1.1080756e-02   9.8637706e+01
   1.1209195e-02   9.8814552e+01
   1.1339122e-02   9.8968723e+01
   1.1470555e-02   9.9084517e+01
   1.1603511e-02   9.9175140e+01
   1.1738009e-02   9.9332137e+01
   1.1874065e-02   9.9314104e+01
   1.2011699e-02   9.9322933e+01
   1.2150928e-02   9.9418430e+01
   1.2291771e-02   9.9388763e+01
   1.2434246e-02   9.9473780e+01
   1.2578373e-02   9.9543692e+01
   1.2724170e-02   9.9568366e+01
   1.2871657e-02   9.9584677e+01
   1.3020854e-02   9.9597371e+01
   1.3171780e-02   9.9628193e+01
   1.3324456e-02   9.9700488e+01
   1.3478901e-02   9.9817053e+01
   1.3635137e-02   9.9948428e+01
   1.3793183e-02   1.0009898e+02
   1.3953061e-02   1.0024609e+02
   1.4114793e-02   1.0041466e+02
   1.4278399e-02   1.0059636e+02
   1.4443902e-02   1.0077270e+02
   1.4611322e-02   1.0091065e+02
   1.4780684e-02   1.0104475e+02
   1.4952009e-02   1.0119685e+02
   1.5125319e-02   1.0135734e+02
   1.5300638e-02   1.0146903e+02
   1.5477990e-02   1.0155352e+02
   1.5657397e-02   1.0168627e+02
   1.5838883e-02   1.0185539e+02
   1.6022474e-02   1.0198690e+02
   1.6208192e-02   1.0218517e+02
   1.6396063e-02   1.0242650e+02
   1.6586112e-02   1.0259007e+02
   1.6778363e-02   1.0285188e+02
   1.6972843e-02   1.0309986e+02
   1.7169577e-02   1.0333323e+02
   1.7368591e-02   1.0366464e+02
   1.7569913e-02   1.0389276e+02
   1.7773568e-02   1.0426893e+02
   1.7979583e-02   1.0449769e+02
   1.8187986e-02   1.0484601e+02
   1.8398805e-02   1.0510202e+02
   1.8612068e-02   1.0551835e+02
   1.8827803e-02   1.0579312e+02
   1.9046038e-02   1.0614215e+02
   1.9266803e-02   1.0638330e+02
   1.9490126e-02   1.0658554e+02
   1.9716038e-02   1.0673748e+02
   1.9944569e-02   1.0682880e+02
   2.0175749e-02   1.0689758e+02
   2.0409608e-02   1.0696566e+02
   2.0646178e-02   1.0702423e+02
   2.0885491e-02   1.0710885e+02
   2.1127577e-02   1.0727217e+02
   2.1372469e-02   1.0748950e+02
   2.1620199e-02   1.0770188e+02
   2.1870802e-02   1.0791819e+02
   2.2124309e-02   1.0818683e+02
   2.2380754e-02   1.0848793e+02
   2.2640172e-02   1.0877152e+02
   2.2902596e-02   1.0897343e+02
   2.3168063e-02   1.0929544e+02
   2.3436607e-02   1.0983699e+02
   2.3708263e-02   1.1034850e+02
   2.3983068e-02   1.1084978e+02
   2.4261059e-02   1.1133706e+02
   2.4542271e-02   1.1173827e+02
   2.4826743e-02   1.1203599e+02
   2.5114513e-02   1.1244932e+02
   2.5405618e-02   1.1275705e+02
   2.5700097e-02   1.1301500e+02
   2.5997990e-02   1.1325682e+02
   2.6299336e-02   1.1353993e+02
   2.6604174e-02   1.1386187e+02
   2.6912546e-02   1.1400795e+02
   2.7224493e-02   1.1409736e+02
   2.7540055e-02   1.1418136e+02
   2.7859275e-02   1.1421645e+02
   2.8182195e-02   1.1421022e+02
   2.8508858e-02   1.1427733e+02
   2.8839307e-02   1.1431274e+02
   2.9173587e-02   1.1432153e+02
   2.9511741e-02   1.1445039e+02
   2.9853815e-02   1.1445794e+02
   3.0199854e-02   1.1449151e+02
   3.0549904e-02   1.1442530e+02
   3.0904011e-02   1.1439414e+02
   3.1262223e-02   1.1435547e+02
   3.1624587e-02   1.1430496e+02
   3.1991151e-02   1.1421235e+02
   3.2361964e-02   1.1407719e+02
   3.2737075e-02   1.1393903e+02
   3.3116534e-02   1.1371735e+02
   3.3500392e-02   1.1341379e+02
   3.3888699e-02   1.1303518e+02
   3.4281506e-02   1.1260559e+02
   3.4678867e-02   1.1212459e+02
   3.5080834e-02   1.1159768e+02
   3.5487460e-02   1.1103306e+02
   3.5898799e-02   1.1046895e+02
   3.6314906e-02   1.0979239e+02
   3.6735836e-02   1.0922937e+02
   3.7161645e-02   1.0862218e+02
   3.7592390e-02   1.0793302e+02
   3.8028127e-02   1.0720565e+02
   3.8468916e-02   1.0649391e+02
   3.8914813e-02   1.0585895e+02
   3.9365879e-02   1.0524214e+02
   3.9822174e-02   1.0463754e+02
   4.0283757e-02   1.0401904e+02
   4.0750690e-02   1.0335265e+02
   4.1223036e-02   1.0269845e+02
   4.1700857e-02   1.0210316e+02
   4.2184216e-02   1.0153067e+02
   4.2673178e-02   1.0091152e+02
   4.3167808e-02   1.0021994e+02
   4.3668171e-02   9.9505014e+01
   4.4174334e-02   9.8700404e+01
   4.4686363e-02   9.7972370e+01
   4.5204328e-02   9.7248850e+01
   4.5728296e-02   9.6488838e+01
   4.6258338e-02   9.5701578e+01
   4.6794524e-02   9.4910078e+01
   4.7336924e-02   9.4098049e+01
   4.7885612e-02   9.3285343e+01
   4.8440659e-02   9.2472785e+01
   4.9002140e-02   9.1639325e+01
   4.9570130e-02   9.0801150e+01
   5.0144703e-02   8.9961906e+01
   5.0725936e-02   8.9156442e+01
   5.1313906e-02   8.8391440e+01
   5.1908691e-02   8.7603449e+01
   5.2510370e-02   8.6816180e+01
   5.3119024e-02   8.6078666e+01
   5.3734732e-02   8.5269323e+01
   5.4357578e-02   8.4545460e+01
   5.4987643e-02   8.3795496e+01
   5.5625011e-02   8.3144733e+01
   5.6269766e-02   8.2424899e+01
   5.6921995e-02   8.1728111e+01
   5.7581785e-02   8.1056734e+01
   5.8249222e-02   8.0391286e+01
   5.8924395e-02   7.9769070e+01
   5.9607394e-02   7.9173163e+01
   6.0298310e-02   7.8602410e+01
   6.0997235e-02   7.8037280e+01
   6.1704260e-02   7.7503834e+01
   6.2419481e-02   7.7020146e+01
   6.3142993e-02   7.6563474e+01
   6.3874890e-02   7.6123746e+01
   6.4615271e-02   7.5707670e+01
   6.5364234e-02   7.5300485e+01
   6.6121878e-02   7.4921218e+01
   6.6888304e-02   7.4607655e+01
   6.7663614e-02   7.4257261e+01
   6.8447911e-02   7.3914214e+01
   6.9241298e-02   7.3638041e+01
   7.0043882e-02   7.3400411e+01
   7.0855768e-02   7.3228709e+01
   7.1677065e-02   7.3118876e+01
   7.2507882e-02   7.2983472e+01
   7.3348329e-02   7.2801154e+01
   7.4198518e-02   7.2669507e+01
   7.5058561e-02   7.2572954e+01
   7.5928574e-02   7.2455804e+01
   7.6808670e-02   7.2349759e+01
   7.7698968e-02   7.2329601e+01
   7.8599586e-02   7.2318807e+01
   7.9510642e-02   7.2282857e+01
   8.0432259e-02   7.2254481e+01
   8.1364558e-02   7.2238139e+01
   8.2307664e-02   7.2185030e+01
   8.3261701e-02   7.2166227e+01
   8.4226797e-02   7.2198730e+01
   8.5203079e-02   7.2223258e+01
   8.6190678e-02   7.2240654e+01
   8.7189724e-02   7.2253568e+01
   8.8200350e-02   7.2247399e+01
   8.9222690e-02   7.2275424e+01
   9.0256880e-02   7.2303671e+01
   9.1303058e-02   7.2309442e+01
   9.2361362e-02   7.2318454e+01
   9.3431932e-02   7.2358042e+01
   9.4514912e-02   7.2384162e+01
   9.5610445e-02   7.2374651e+01
   9.6718677e-02   7.2373274e+01
   9.7839754e-02   7.2405826e+01
   9.8973825e-02   7.2418060e+01
   1.0012104e-01   7.2425975e+01
   1.0128156e-01   7.2459615e+01
   1.0245552e-01   7.2486856e+01
   1.0364310e-01   7.2500727e+01
   1.0484443e-01   7.2529327e+01
   1.0605970e-01   7.2603367e+01
   1.0728905e-01   7.2672200e+01
   1.0853265e-01   7.2728842e+01
   1.0979066e-01   7.2815364e+01
   1.1106326e-01   7.2920390e+01
   1.1235060e-01   7.3025955e+01
   1.1365287e-01   7.3141447e+01
   1.1497024e-01   7.3253645e+01
   1.1630287e-01   7.3375904e+01
   1.1765095e-01   7.3486917e+01
   1.1901465e-01   7.3655631e+01
   1.2039417e-01   7.3843178e+01
   1.2178967e-01   7.4068098e+01
   1.2320135e-01   7.4269882e+01
   1.2462939e-01   7.4464484e+01
   1.2607398e-01   7.4678379e+01
   1.2753532e-01   7.4915011e+01
   1.2901359e-01   7.5140615e+01
   1.3050900e-01   7.5350327e+01
   1.3202175e-01   7.5553548e+01
   1.3355203e-01   7.5835009e+01
   1.3510004e-01   7.6107712e+01
   1.3666600e-01   7.6295848e+01
   1.3825012e-01   7.6438198e+01
   1.3985259e-01   7.6582854e+01
   1.4147363e-01   7.6673609e+01
   1.4311347e-01   7.6738248e+01
   1.4477232e-01   7.6804927e+01
   1.4645039e-01   7.6830345e+01
   1.4814791e-01   7.6837565e+01
   1.4986511e-01   7.6788511e+01
   1.5160221e-01   7.6740354e+01
   1.5335945e-01   7.6681882e+01
   1.5513706e-01   7.6624481e+01
   1.5693527e-01   7.6474130e+01
   1.5875432e-01   7.6319041e+01
   1.6059446e-01   7.6191525e+01
   1.6245593e-01   7.6056072e+01
   1.6433898e-01   7.5863574e+01
   1.6624385e-01   7.5706149e+01
   1.6817080e-01   7.5565678e+01
   1.7012009e-01   7.5430618e+01
   1.7209197e-01   7.5302411e+01
   1.7408670e-01   7.5139722e+01
   1.7610456e-01   7.5085916e+01
   1.7814581e-01   7.4994564e+01
   1.8021072e-01   7.4958237e+01
   1.8229956e-01   7.4953821e+01
   1.8441262e-01   7.4948080e+01
   1.8655016e-01   7.4952536e+01
   1.8871249e-01   7.5054771e+01
   1.9089987e-01   7.5158319e+01
   1.9311262e-01   7.5278942e+01
   1.9535101e-01   7.5505700e+01
   1.9761534e-01   7.5754678e+01
   1.9990592e-01   7.5874806e+01
   2.0222305e-01   7.6007045e+01
   2.0456704e-01   7.6158437e+01
   2.0693820e-01   7.6266876e+01
   2.0933685e-01   7.6360542e+01
   2.1176330e-01   7.6416282e+01
   2.1421787e-01   7.6469904e+01
   2.1670089e-01   7.6466660e+01
   2.1921270e-01   7.6420342e+01
   2.2175361e-01   7.6375170e+01
   2.2432399e-01   7.6300449e+01
   2.2692415e-01   7.6179381e+01
   2.2955445e-01   7.6064316e+01
   2.3221524e-01   7.5906945e+01
   2.3490688e-01   7.5778560e+01
   2.3762971e-01   7.5655109e+01
   2.4038410e-01   7.5474644e+01
   2.4317042e-01   7.5385976e+01
   2.4598904e-01   7.5279207e+01
   2.4884032e-01   7.5199351e+01
   2.5172466e-01   7.5183094e+01
   2.5464243e-01   7.5149105e+01
   2.5759402e-01   7.5174327e+01
   2.6057982e-01   7.5270595e+01
   2.6360023e-01   7.5437625e+01
   2.6665565e-01   7.5574086e+01
   2.6974648e-01   7.5709804e+01
   2.7287315e-01   7.5822778e+01
   2.7603605e-01   7.5919474e+01
   2.7923561e-01   7.6009002e+01
   2.8247226e-01   7.6096276e+01
   2.8574643e-01   7.6135089e+01
   2.8905855e-01   7.6159929e+01
   2.9240906e-01   7.6124981e+01
   2.9579841e-01   7.6097179e+01
   2.9922704e-01   7.6020047e+01
   3.0269541e-01   7.5953643e+01
   3.0620399e-01   7.5848402e+01
   3.0975324e-01   7.5740122e+01
   3.1334362e-01   7.5628113e+01
   3.1697562e-01   7.5529080e+01
   3.2064972e-01   7.5471604e+01
   3.2436641e-01   7.5435871e+01
   3.2812618e-01   7.5414949e+01
   3.3192952e-01   7.5442923e+01
   3.3577696e-01   7.5496926e+01
   3.3966898e-01   7.5710389e+01
   3.4360613e-01   7.5845210e+01
   3.4758890e-01   7.5965479e+01
   3.5161784e-01   7.6061528e+01
   3.5569349e-01   7.6110153e+01
   3.5981637e-01   7.6141018e+01
   3.6398704e-01   7.6186473e+01
   3.6820606e-01   7.6081662e+01
   3.7247397e-01   7.6039520e+01
   3.7679136e-01   7.5929701e+01
   3.8115879e-01   7.5805617e+01
   3.8557685e-01   7.5666751e+01
   3.9004611e-01   7.5575828e+01
   3.9456718e-01   7.5444654e+01
   3.9914065e-01   7.5351248e+01
   4.0376714e-01   7.5329541e+01
   4.0844725e-01   7.5338202e+01
   4.1318160e-01   7.5404047e+01
   4.1797084e-01   7.5609417e+01
   4.2281559e-01   7.5814398e+01
   4.2771649e-01   7.5964165e+01
   4.3267420e-01   7.6079851e+01
   4.3768937e-01   7.6139837e+01
   4.4276268e-01   7.6154674e+01
   4.4789479e-01   7.6126958e+01
   4.5308639e-01   7.6024505e+01
   4.5833817e-01   7.5897567e+01
   4.6365081e-01   7.5698513e+01
   4.6902504e-01   7.5523366e+01
   4.7446157e-01   7.5324622e+01
   4.7996110e-01   7.5211292e+01
   4.8552439e-01   7.5154586e+01
   4.9115215e-01   7.5182482e+01
   4.9684515e-01   7.5282452e+01
   5.0260414e-01   7.5553954e+01
   5.0842988e-01   7.5772274e+01
   5.1432315e-01   7.5986271e+01
   5.2028473e-01   7.6153534e+01
   5.2631541e-01   7.6275638e+01
   5.3241599e-01   7.6282636e+01
   5.3858728e-01   7.6205074e+01
   5.4483011e-01   7.6049063e+01
   5.5114529e-01   7.5816048e+01
   5.5753368e-01   7.5581268e+01
   5.6399611e-01   7.5363339e+01
   5.7053346e-01   7.5202407e+01
   5.7714657e-01   7.5153723e+01
   5.8383634e-01   7.5211188e+01
   5.9060366e-01   7.5456308e+01
   5.9744941e-01   7.5693963e+01
   6.0437451e-01   7.5948318e+01
   6.1137989e-01   7.6136442e+01
   6.1846646e-01   7.6237937e+01
   6.2563517e-01   7.6197735e+01
   6.3288698e-01   7.6013776e+01
   6.4022285e-01   7.5734694e+01
   6.4764374e-01   7.5423470e+01
   6.5515065e-01   7.5164790e+01
   6.6274458e-01   7.5029909e+01
   6.7042652e-01   7.5044990e+01
   6.7819751e-01   7.5288114e+01
   6.8605858e-01   7.5735274e+01
   6.9401076e-01   7.6138651e+01


==> data/Duncan_Foil_Without_TL_forceX_HRIC.dat <==
   1.2222222e-03   1.2014518e+04
   1.2363891e-03   1.1859542e+04
   1.2507203e-03   1.1702769e+04
   1.2652175e-03   1.1544179e+04
   1.2798828e-03   1.1383752e+04
   1.2947180e-03   1.1221464e+04
   1.3097253e-03   1.1057296e+04
   1.3249064e-03   1.0891224e+04
   1.3402636e-03   1.0723228e+04
   1.3557987e-03   1.0553284e+04
   1.3715139e-03   1.0381371e+04
   1.3874113e-03   1.0207465e+04
   1.4034930e-03   1.0031543e+04
   1.4197610e-03   9.8535821e+03
   1.4362176e-03   9.6599792e+03
   1.4528650e-03   9.4449879e+03
   1.4697053e-03   9.2275047e+03
   1.4867408e-03   9.0075006e+03
   1.5039738e-03   8.7849464e+03
   1.5214065e-03   8.5598125e+03
   1.5390413e-03   8.3320691e+03
   1.5568805e-03   8.1016859e+03
   1.5749265e-03   7.8686323e+03
   1.5931816e-03   7.6328773e+03
   1.6116484e-03   7.3943897e+03
   1.6303292e-03   7.1531377e+03
   1.6492265e-03   6.9090894e+03
   1.6683429e-03   6.6622123e+03
   1.6876808e-03   6.4124736e+03
   1.7072429e-03   6.1598401e+03
   1.7270318e-03   5.9036659e+03
   1.7470500e-03   5.6441046e+03
   1.7673002e-03   5.3815347e+03
   1.7877852e-03   5.1159214e+03
   1.8085076e-03   4.8472293e+03
   1.8294702e-03   4.5754227e+03
   1.8506758e-03   4.3004657e+03
   1.8721272e-03   4.0223215e+03
   1.8938273e-03   3.7409534e+03
   1.9157788e-03   3.4563239e+03
   1.9379848e-03   3.1683952e+03
   1.9604482e-03   2.8771291e+03
   1.9831720e-03   2.5824869e+03
   2.0061592e-03   2.3232036e+03
   2.0294128e-03   2.1991916e+03
   2.0529360e-03   2.0737423e+03
   2.0767318e-03   1.9468388e+03
   2.1008034e-03   1.8184644e+03
   2.1251540e-03   1.6886020e+03
   2.1497869e-03   1.5572343e+03
   2.1747054e-03   1.4243439e+03
   2.1999126e-03   1.2899132e+03
   2.2254121e-03   1.1539243e+03
   2.2512071e-03   1.0163591e+03
   2.2773010e-03   8.7719938e+02
   2.3036975e-03   9.6069255e+02
   2.3303999e-03   1.1758187e+03
   2.3574118e-03   1.3934384e+03
   2.3847369e-03   1.6135806e+03
   2.4123786e-03   1.8362745e+03
   2.4403408e-03   2.0615496e+03
   2.4686270e-03   2.2894359e+03
   2.4972412e-03   2.5199637e+03
   2.5261870e-03   2.7531636e+03
   2.5554683e-03   2.9890665e+03
   2.5850890e-03   3.1834377e+03
   2.6150531e-03   3.3167624e+03
   2.6453644e-03   3.4516325e+03
   2.6760272e-03   3.5880658e+03
   2.7070453e-03   3.7260806e+03
   2.7384230e-03   3.8656951e+03
   2.7701643e-03   4.0069279e+03
   2.8022736e-03   4.1497978e+03
   2.8347551e-03   4.2943237e+03
   2.8676130e-03   4.4099949e+03
   2.9008519e-03   4.4442280e+03
   2.9344760e-03   4.4788579e+03
   2.9684898e-03   4.5138892e+03
   3.0028979e-03   4.5493265e+03
   3.0377048e-03   4.5851746e+03
   3.0729152e-03   4.6214382e+03
   3.1085337e-03   4.6581222e+03
   3.1445651e-03   4.6951994e+03
   3.1810141e-03   4.6312692e+03
   3.2178856e-03   4.5665980e+03
   3.2551844e-03   4.5011773e+03
   3.2929157e-03   4.4349982e+03
   3.3310842e-03   4.3680520e+03
   3.3696952e-03   4.3003299e+03
   3.4087537e-03   4.2318227e+03
   3.4482649e-03   4.1291178e+03
   3.4882342e-03   3.9841866e+03
   3.5286667e-03   3.8375756e+03
   3.5695678e-03   3.6892651e+03
   3.6109431e-03   3.5392356e+03
   3.6527980e-03   3.3874670e+03
   3.6951379e-03   3.2339393e+03
   3.7379687e-03   3.0586542e+03
   3.7812959e-03   2.8616178e+03
   3.8251253e-03   2.6622975e+03
   3.8694628e-03   2.4606669e+03
   3.9143142e-03   2.2566991e+03
   3.9596854e-03   2.0503672e+03
   4.0055826e-03   1.8415916e+03
   4.0520118e-03   1.6297433e+03
   4.0989791e-03   1.4154395e+03
   4.1464908e-03   1.1986516e+03
   4.1945532e-03   9.7935096e+02
   4.2431728e-03   7.5750835e+02
   4.2923559e-03   5.5300559e+02
   4.3421090e-03   5.5486839e+02
   4.3924389e-03   5.5675279e+02
   4.4433522e-03   5.5865903e+02
   4.4948556e-03   5.6058736e+02
   4.5469559e-03   5.6253805e+02
   4.5996602e-03   6.3477594e+02
   4.6529754e-03   7.8217468e+02
   4.7069086e-03   9.3128193e+02
   4.7614669e-03   1.0821175e+03
   4.8166576e-03   1.2347014e+03
   4.8724880e-03   1.3726706e+03
   4.9289655e-03   1.4560886e+03
   4.9860977e-03   1.5404736e+03
   5.0438921e-03   1.6258366e+03
   5.1023565e-03   1.7121891e+03
   5.1614985e-03   1.7797948e+03
   5.2213260e-03   1.7936931e+03
   5.2818469e-03   1.8077525e+03
   5.3430694e-03   1.8219749e+03
   5.4050015e-03   1.8363621e+03
   5.4676515e-03   1.8151744e+03
   5.5310277e-03   1.7672365e+03
   5.5951384e-03   1.7187429e+03
   5.6599923e-03   1.6696872e+03
   5.7255979e-03   1.6146630e+03
   5.7919640e-03   1.5209071e+03
   5.8590993e-03   1.4260644e+03
   5.9270127e-03   1.3301224e+03
   5.9957134e-03   1.2330683e+03
   6.0652104e-03   1.1171006e+03
   6.1355129e-03   9.9760366e+02
   6.2066304e-03   8.7672158e+02
   6.2785721e-03   7.5443834e+02
   6.3513477e-03   6.3355113e+02
   6.4249669e-03   5.1174444e+02
   6.4994394e-03   3.8852587e+02
   6.5747752e-03   2.6387906e+02
   6.6509841e-03   2.2733692e+02
   6.7280764e-03   1.9061014e+02
   6.8060623e-03   1.5345765e+02
   6.8849522e-03   1.4950069e+02
   6.9647564e-03   2.2279398e+02
   7.0454857e-03   2.9693682e+02
   7.1271507e-03   3.7193906e+02
   7.2097623e-03   4.1743246e+02
   7.2933315e-03   4.5391870e+02
   7.3778693e-03   4.9082785e+02
   7.4633870e-03   5.1430681e+02
   7.5498960e-03   5.1316046e+02
   7.6374076e-03   5.1200083e+02
   7.7259337e-03   5.0827799e+02
   7.8154859e-03   4.7658145e+02
   7.9060760e-03   4.4451752e+02
   7.9977162e-03   4.1208193e+02
   8.0904187e-03   3.6113105e+02
   8.1841956e-03   3.0818260e+02
   8.2790596e-03   2.5462042e+02
   8.3750231e-03   1.9393537e+02
   8.4720989e-03   1.3168423e+02
   8.5702999e-03   6.8711531e+01
   8.6696393e-03   7.8876132e+01
   8.7701300e-03   9.3753902e+01
   8.8717856e-03   1.1208133e+02
   8.9746194e-03   1.6147883e+02
   9.0786453e-03   2.1144891e+02
   9.1838769e-03   2.5586696e+02
   9.2903282e-03   2.8891477e+02
   9.3980134e-03   3.2234565e+02
   9.5069469e-03   3.4297081e+02
   9.6171430e-03   3.5734331e+02
   9.7286163e-03   3.7041127e+02
   9.8413818e-03   3.6686294e+02
   9.9554544e-03   3.6327349e+02
   1.0070849e-02   3.5174297e+02
   1.0187582e-02   3.3398118e+02
   1.0305667e-02   3.1502696e+02
   1.0425121e-02   2.8866749e+02
   1.0545960e-02   2.6200249e+02
   1.0668199e-02   2.3324663e+02
   1.0791856e-02   2.0354041e+02
   1.0916945e-02   1.7469572e+02
   1.1043485e-02   1.4712560e+02
   1.1171491e-02   1.2038819e+02
   1.1300981e-02   9.8771786e+01
   1.1431972e-02   7.6904823e+01
   1.1564481e-02   6.3220559e+01
   1.1698526e-02   4.9559776e+01
   1.1834125e-02   4.3285859e+01
   1.1971296e-02   3.8424007e+01
   1.2110057e-02   3.9235728e+01
   1.2250426e-02   4.2025621e+01
   1.2392422e-02   4.9027972e+01
   1.2536064e-02   5.7882768e+01
   1.2681371e-02   6.9223008e+01
   1.2828362e-02   8.1679618e+01
   1.2977057e-02   9.4848598e+01
   1.3127475e-02   1.0835189e+02
   1.3279637e-02   1.2073895e+02
   1.3433563e-02   1.3304644e+02
   1.3589273e-02   1.4236340e+02
   1.3746788e-02   1.5112510e+02
   1.3906128e-02   1.5669749e+02
   1.4067316e-02   1.6087304e+02
   1.4230372e-02   1.6258776e+02
   1.4395317e-02   1.6225808e+02
   1.4562175e-02   1.6063234e+02
   1.4730967e-02   1.5688766e+02
   1.4901715e-02   1.5261552e+02
   1.5074443e-02   1.4738668e+02
   1.5249172e-02   1.4208636e+02
   1.5425927e-02   1.3671602e+02
   1.5604731e-02   1.3200741e+02
   1.5785607e-02   1.2770344e+02
   1.5968580e-02   1.2413122e+02
   1.6153673e-02   1.2155904e+02
   1.6340912e-02   1.1960639e+02
   1.6530322e-02   1.1873127e+02
   1.6721927e-02   1.1880047e+02
   1.6915752e-02   1.1944330e+02
   1.7111825e-02   1.2077602e+02
   1.7310170e-02   1.2247473e+02
   1.7510814e-02   1.2428160e+02
   1.7713784e-02   1.2610603e+02
   1.7919106e-02   1.2761889e+02
   1.8126809e-02   1.2881838e+02
   1.8336918e-02   1.2966265e+02
   1.8549464e-02   1.3000592e+02
   1.8764473e-02   1.2988468e+02
   1.8981974e-02   1.2964819e+02
   1.9201996e-02   1.2936104e+02
   1.9424568e-02   1.2900038e+02
   1.9649721e-02   1.2816844e+02
   1.9877483e-02   1.2678867e+02
   2.0107885e-02   1.2522644e+02
   2.0340958e-02   1.2383176e+02
   2.0576732e-02   1.2270801e+02
   2.0815239e-02   1.2202830e+02
   2.1056511e-02   1.2171989e+02
   2.1300579e-02   1.2174765e+02
   2.1547477e-02   1.2204338e+02
   2.1797236e-02   1.2251459e+02
   2.2049890e-02   1.2301404e+02
   2.2305473e-02   1.2323297e+02
   2.2564018e-02   1.2337506e+02
   2.2825560e-02   1.2331126e+02
   2.3090134e-02   1.2321890e+02
   2.3357774e-02   1.2312068e+02
   2.3628517e-02   1.2311892e+02
   2.3902398e-02   1.2315243e+02
   2.4179453e-02   1.2316722e+02
   2.4459720e-02   1.2308849e+02
   2.4743235e-02   1.2281850e+02
   2.5030037e-02   1.2240566e+02
   2.5320163e-02   1.2193696e+02
   2.5613652e-02   1.2142675e+02
   2.5910542e-02   1.2090612e+02
   2.6210874e-02   1.2039220e+02
   2.6514687e-02   1.1994773e+02
   2.6822022e-02   1.1956395e+02
   2.7132919e-02   1.1918486e+02
   2.7447420e-02   1.1884504e+02
   2.7765566e-02   1.1856234e+02
   2.8087400e-02   1.1824807e+02
   2.8412964e-02   1.1798795e+02
   2.8742302e-02   1.1777632e+02
   2.9075457e-02   1.1763153e+02
   2.9412474e-02   1.1761066e+02
   2.9753397e-02   1.1757574e+02
   3.0098272e-02   1.1747046e+02
   3.0447145e-02   1.1740411e+02
   3.0800061e-02   1.1730441e+02
   3.1157068e-02   1.1713530e+02
   3.1518213e-02   1.1692083e+02
   3.1883544e-02   1.1670352e+02
   3.2253110e-02   1.1645034e+02
   3.2626959e-02   1.1615052e+02
   3.3005142e-02   1.1583112e+02
   3.3387708e-02   1.1555233e+02
   3.3774709e-02   1.1528920e+02
   3.4166196e-02   1.1506784e+02
   3.4562220e-02   1.1488016e+02
   3.4962834e-02   1.1468343e+02
   3.5368092e-02   1.1451701e+02
   3.5778048e-02   1.1447043e+02
   3.6192755e-02   1.1445451e+02
   3.6612270e-02   1.1436909e+02
   3.7036647e-02   1.1422622e+02
   3.7465942e-02   1.1403249e+02
   3.7900214e-02   1.1378311e+02
   3.8339520e-02   1.1354423e+02
   3.8783918e-02   1.1327036e+02
   3.9233467e-02   1.1302983e+02
   3.9688226e-02   1.1277383e+02
   4.0148257e-02   1.1255245e+02
   4.0613620e-02   1.1239111e+02
   4.1084377e-02   1.1229323e+02
   4.1560590e-02   1.1219710e+02
   4.2042324e-02   1.1214819e+02
   4.2529641e-02   1.1201767e+02
   4.3022607e-02   1.1187540e+02
   4.3521287e-02   1.1168695e+02
   4.4025747e-02   1.1147786e+02
   4.4536054e-02   1.1131371e+02
   4.5052277e-02   1.1123263e+02
   4.5574483e-02   1.1118968e+02
   4.6102742e-02   1.1113129e+02
   4.6637124e-02   1.1103035e+02
   4.7177700e-02   1.1089483e+02
   4.7724542e-02   1.1082825e+02
   4.8277722e-02   1.1068586e+02
   4.8837315e-02   1.1053088e+02
   4.9403394e-02   1.1039052e+02
   4.9976034e-02   1.1026392e+02
   5.0555312e-02   1.1021638e+02
   5.1141304e-02   1.1023798e+02
   5.1734089e-02   1.1020338e+02
   5.2333744e-02   1.1010600e+02
   5.2940351e-02   1.0995383e+02
   5.3553988e-02   1.0974752e+02
   5.4174738e-02   1.0955442e+02
   5.4802684e-02   1.0937361e+02
   5.5437908e-02   1.0922046e+02
   5.6080495e-02   1.0911785e+02
   5.6730530e-02   1.0910179e+02
   5.7388100e-02   1.0910454e+02
   5.8053292e-02   1.0901385e+02
   5.8726194e-02   1.0915384e+02
   5.9406896e-02   1.0912254e+02
   6.0095488e-02   1.0898862e+02
   6.0792062e-02   1.0885877e+02
   6.1496709e-02   1.0870927e+02
   6.2209525e-02   1.0851185e+02
   6.2930602e-02   1.0832007e+02
   6.3660038e-02   1.0816263e+02
   6.4397928e-02   1.0808123e+02
   6.5144372e-02   1.0806116e+02
   6.5899468e-02   1.0809464e+02
   6.6663316e-02   1.0813264e+02
   6.7436018e-02   1.0814071e+02
   6.8217676e-02   1.0816601e+02
   6.9008395e-02   1.0812995e+02
   6.9808279e-02   1.0817726e+02
   7.0617435e-02   1.0828092e+02
   7.1435969e-02   1.0821883e+02
   7.2263992e-02   1.0807521e+02
   7.3101612e-02   1.0788650e+02
   7.3948941e-02   1.0772618e+02
   7.4806091e-02   1.0767039e+02
   7.5673177e-02   1.0769876e+02
   7.6550313e-02   1.0766775e+02
   7.7437617e-02   1.0760965e+02
   7.8335205e-02   1.0760162e+02
   7.9243197e-02   1.0757434e+02
   8.0161714e-02   1.0755664e+02
   8.1090877e-02   1.0750582e+02
   8.2030810e-02   1.0744566e+02
   8.2981639e-02   1.0745069e+02
   8.3943488e-02   1.0738817e+02
   8.4916487e-02   1.0735970e+02
   8.5900763e-02   1.0732233e+02
   8.6896449e-02   1.0727205e+02
   8.7903675e-02   1.0722941e+02
   8.8922576e-02   1.0733892e+02
   8.9953288e-02   1.0744702e+02
   9.0995947e-02   1.0742515e+02
   9.2050691e-02   1.0736922e+02
   9.3117661e-02   1.0724979e+02
   9.4196998e-02   1.0719325e+02
   9.5288846e-02   1.0713251e+02
   9.6393350e-02   1.0710359e+02
   9.7510656e-02   1.0721002e+02
   9.8640913e-02   1.0727210e+02
   9.9784271e-02   1.0748025e+02
   1.0094088e-01   1.0742172e+02
   1.0211090e-01   1.0720150e+02
   1.0329448e-01   1.0704185e+02
   1.0449178e-01   1.0698046e+02
   1.0570295e-01   1.0708034e+02
   1.0692817e-01   1.0730978e+02
   1.0816758e-01   1.0736574e+02
   1.0942136e-01   1.0725908e+02
   1.1068968e-01   1.0714150e+02
   1.1197270e-01   1.0701642e+02
   1.1327058e-01   1.0699977e+02
   1.1458352e-01   1.0718457e+02
   1.1591167e-01   1.0734016e+02
   1.1725521e-01   1.0740911e+02
   1.1861433e-01   1.0738124e+02
   1.1998920e-01   1.0728356e+02
   1.2138001e-01   1.0724788e+02
   1.2278694e-01   1.0720385e+02
   1.2421018e-01   1.0730311e+02
   1.2564991e-01   1.0741163e+02
   1.2710633e-01   1.0731480e+02
   1.2857964e-01   1.0729424e+02
   1.3007002e-01   1.0736389e+02
   1.3157767e-01   1.0738709e+02
   1.3310281e-01   1.0729237e+02
   1.3464562e-01   1.0725683e+02
   1.3620631e-01   1.0737808e+02
   1.3778509e-01   1.0755478e+02
   1.3938217e-01   1.0767854e+02
   1.4099777e-01   1.0751128e+02
   1.4263209e-01   1.0737470e+02
   1.4428535e-01   1.0753215e+02
   1.4595778e-01   1.0767058e+02
   1.4764959e-01   1.0760343e+02
   1.4936102e-01   1.0757403e+02
   1.5109228e-01   1.0761915e+02
   1.5284361e-01   1.0769888e+02
   1.5461523e-01   1.0771623e+02
   1.5640740e-01   1.0767909e+02
   1.5822033e-01   1.0771358e+02
   1.6005428e-01   1.0783347e+02
   1.6190949e-01   1.0800197e+02
   1.6378620e-01   1.0793953e+02
   1.6568466e-01   1.0787685e+02
   1.6760513e-01   1.0796211e+02
   1.6954786e-01   1.0807701e+02
   1.7151311e-01   1.0801270e+02
   1.7350114e-01   1.0800591e+02
   1.7551221e-01   1.0811644e+02
   1.7754659e-01   1.0816542e+02
   1.7960455e-01   1.0817558e+02
   1.8168637e-01   1.0816085e+02
   1.8379232e-01   1.0825055e+02
   1.8592267e-01   1.0819150e+02
   1.8807773e-01   1.0822727e+02
   1.9025776e-01   1.0828321e+02
   1.9246305e-01   1.0820805e+02
   1.9469391e-01   1.0821078e+02
   1.9695063e-01   1.0829322e+02
   1.9923351e-01   1.0822636e+02
   2.0154285e-01   1.0822354e+02
   2.0387895e-01   1.0834032e+02
   2.0624214e-01   1.0840942e+02
   2.0863271e-01   1.0838384e+02
   2.1105100e-01   1.0833606e+02
   2.1349732e-01   1.0828791e+02
   2.1597199e-01   1.0837460e+02
   2.1847534e-01   1.0839261e+02
   2.2100771e-01   1.0852379e+02
   2.2356944e-01   1.0844788e+02
   2.2616086e-01   1.0840726e+02
   2.2878231e-01   1.0848051e+02
   2.3143416e-01   1.0860146e+02
   2.3411673e-01   1.0869590e+02
   2.3683041e-01   1.0865410e+02
   2.3957554e-01   1.0864354e+02
   2.4235248e-01   1.0877841e+02
   2.4516162e-01   1.0883991e+02
   2.4800331e-01   1.0879418e+02
   2.5087795e-01   1.0894370e+02
   2.5378590e-01   1.0902128e+02
   2.5672756e-01   1.0905766e+02
   2.5970332e-01   1.0913802e+02
   2.6271357e-01   1.0915582e+02
   2.6575871e-01   1.0924308e+02
   2.6883915e-01   1.0932038e+02
   2.7195530e-01   1.0940434e+02
   2.7510756e-01   1.0946720e+02
   2.7829636e-01   1.0953487e+02
   2.8152213e-01   1.0961161e+02
   2.8478528e-01   1.0971098e+02
   2.8808626e-01   1.0974209e+02
   2.9142550e-01   1.0987529e+02
   2.9480345e-01   1.0995318e+02
   2.9822055e-01   1.1000445e+02
   3.0167726e-01   1.1014511e+02
   3.0517403e-01   1.1014900e+02
   3.0871134e-01   1.1027098e+02
   3.1228964e-01   1.1032604e+02
   3.1590943e-01   1.1043869e+02
   3.1957117e-01   1.1051417e+02
   3.2327536e-01   1.1056606e+02
   3.2702248e-01   1.1066558e+02
   3.3081303e-01   1.1073357e+02
   3.3464752e-01   1.1082621e+02
   3.3852646e-01   1.1089986e+02
   3.4245036e-01   1.1094105e+02
   3.4641974e-01   1.1102646e+02
   3.5043513e-01   1.1109390e+02
   3.5449706e-01   1.1117824e+02
   3.5860608e-01   1.1121887e+02
   3.6276272e-01   1.1129531e+02
   3.6696754e-01   1.1136076e+02
   3.7122110e-01   1.1140112e+02
   3.7552397e-01   1.1144735e+02
   3.7987671e-01   1.1150913e+02
   3.8427990e-01   1.1153625e+02
   3.8873414e-01   1.1158331e+02
   3.9324000e-01   1.1161456e+02
   3.9779809e-01   1.1163689e+02
   4.0240901e-01   1.1167017e+02
   4.0707338e-01   1.1168145e+02
   4.1179181e-01   1.1170117e+02
   4.1656493e-01   1.1170207e+02
   4.2139338e-01   1.1168202e+02
   4.2627780e-01   1.1168793e+02
   4.3121884e-01   1.1167011e+02
   4.3621714e-01   1.1166836e+02
   4.4127338e-01   1.1162967e+02
   4.4638823e-01   1.1159201e+02
   4.5156237e-01   1.1153433e+02
   4.5679648e-01   1.1148295e+02
   4.6209126e-01   1.1141965e+02
   4.6744741e-01   1.1134429e+02
   4.7286565e-01   1.1126039e+02
   4.7834668e-01   1.1117355e+02
   4.8389125e-01   1.1106494e+02
   4.8950009e-01   1.1095327e+02
   4.9517394e-01   1.1083105e+02
   5.0091356e-01   1.1069218e+02
   5.0671971e-01   1.1053980e+02
   5.1259315e-01   1.1037955e+02
   5.1853467e-01   1.1020501e+02
   5.2454507e-01   1.1001846e+02
   5.3062513e-01   1.0982441e+02
   5.3677566e-01   1.0960987e+02
   5.4299749e-01   1.0938150e+02
   5.4929144e-01   1.0913878e+02
   5.5565834e-01   1.0887671e+02
   5.6209903e-01   1.0860423e+02
   5.6861439e-01   1.0831621e+02
   5.7520526e-01   1.0801079e+02
   5.8187253e-01   1.0769026e+02
   5.8861708e-01   1.0735214e+02
   5.9543980e-01   1.0700002e+02
   6.0234161e-01   1.0662913e+02
   6.0932342e-01   1.0623889e+02
   6.1638616e-01   1.0583043e+02
   6.2353076e-01   1.0540504e+02
   6.3075818e-01   1.0496310e+02
   6.3806936e-01   1.0450249e+02
   6.4546530e-01   1.0402302e+02
   6.5294696e-01   1.0352627e+02
   6.6051534e-01   1.0300778e+02
   6.6817145e-01   1.0247335e+02
   6.7591630e-01   1.0191778e+02
   6.8375092e-01   1.0134227e+02
   6.9167635e-01   1.0074969e+02
   6.9969365e-01   1.0013837e+02
   7.0780388e-01   9.9508806e+01
   7.1600811e-01   9.8862359e+01
   7.2430744e-01   9.8195197e+01
   7.3270297e-01   9.7518619e+01
   7.4119581e-01   9.6816773e+01
   7.4978710e-01   9.6095219e+01
   7.5847797e-01   9.5359460e+01
   7.6726957e-01   9.4608340e+01
   7.7616308e-01   9.3851650e+01
   7.8515967e-01   9.3067180e+01
   7.9426054e-01   9.2279939e+01
   8.0346691e-01   9.1467762e+01
   8.1277998e-01   9.0653230e+01
   8.2220101e-01   8.9815790e+01
   8.3173123e-01   8.8988180e+01
   8.4137192e-01   8.8145870e+01
   8.5112436e-01   8.7294506e+01
   8.6098983e-01   8.6435691e+01
   8.7096966e-01   8.5579583e+01
   8.8106517e-01   8.4713731e+01
   8.9127770e-01   8.3852778e+01
   9.0160860e-01   8.2990693e+01
   9.1205924e-01   8.2138981e+01
   9.2263102e-01   8.1286505e+01
   9.3332534e-01   8.0443347e+01
   9.4414362e-01   7.9610958e+01
   9.5508730e-01   7.8789307e+01
   9.6615782e-01   7.7982697e+01
   9.7735666e-01   7.7194445e+01
   9.8868532e-01   7.6427579e+01
   1.0001453e+00   7.5679321e+01
   1.0117381e+00   7.4955867e+01
   1.0234652e+00   7.4265832e+01
   1.0353283e+00   7.3604182e+01
   1.0473290e+00   7.2970365e+01
   1.0594687e+00   7.2372851e+01
   1.0717491e+00   7.1811590e+01
   1.0841718e+00   7.1292209e+01
   1.0967386e+00   7.0813866e+01
   1.1094510e+00   7.0381466e+01
   1.1223108e+00   6.9992889e+01
   1.1353196e+00   6.9653471e+01
   1.1484792e+00   6.9364959e+01
   1.1617914e+00   6.9129599e+01
   1.1752578e+00   6.8946675e+01
   1.1888804e+00   6.8813440e+01
   1.2026608e+00   6.8747034e+01
   1.2166010e+00   6.8730325e+01
   1.2307028e+00   6.8780382e+01
   1.2449680e+00   6.8881528e+01
   1.2593985e+00   6.9038175e+01
   1.2739964e+00   6.9254450e+01
   1.2887634e+00   6.9526747e+01
   1.3037016e+00   6.9852658e+01
   1.3188130e+00   7.0229287e+01
   1.3340995e+00   7.0663495e+01
   1.3495632e+00   7.1145931e+01
   1.3652061e+00   7.1674454e+01
   1.3810304e+00   7.2243786e+01
   1.3970380e+00   7.2857579e+01
   1.4132313e+00   7.3505717e+01
   1.4296122e+00   7.4189743e+01
   1.4461830e+00   7.4903837e+01
   1.4629459e+00   7.5642288e+01
   1.4799030e+00   7.6398544e+01
   1.4970568e+00   7.7170431e+01
   1.5144093e+00   7.7949188e+01
   1.5319630e+00   7.8734872e+01
   1.5497201e+00   7.9512603e+01
   1.5676831e+00   8.0285177e+01
   1.5858543e+00   8.1038914e+01
   1.6042361e+00   8.1772252e+01
   1.6228310e+00   8.2477586e+01
   1.6416414e+00   8.3150650e+01
   1.6606699e+00   8.3781902e+01
   1.6799189e+00   8.4370150e+01
   1.6993910e+00   8.4905502e+01
   1.7190889e+00   8.5384703e+01
   1.7390150e+00   8.5804214e+01
   1.7591721e+00   8.6150007e+01
   1.7795629e+00   8.6426882e+01
   1.8001900e+00   8.6628751e+01
   1.8210562e+00   8.6755992e+01
   1.8421643e+00   8.6795454e+01
   1.8635170e+00   8.6754707e+01
   1.8851172e+00   8.6626923e+01
   1.9069678e+00   8.6411781e+01
   1.9290717e+00   8.6114489e+01
   1.9514318e+00   8.5732765e+01
   1.9740511e+00   8.5274633e+01
   1.9969325e+00   8.4741049e+01
   2.0200792e+00   8.4127724e+01
   2.0434942e+00   8.3452548e+01
   2.0671805e+00   8.2718537e+01
   2.0911414e+00   8.1935646e+01
   2.1153801e+00   8.1111826e+01
   2.1398997e+00   8.0258526e+01
   2.1647035e+00   7.9385633e+01
   2.1897948e+00   7.8507766e+01
   2.2151770e+00   7.7623200e+01
   2.2408534e+00   7.6766302e+01
   2.2668274e+00   7.5943094e+01
   2.2931024e+00   7.5160964e+01
   2.3196820e+00   7.4437441e+01
   2.3465697e+00   7.3783941e+01
   2.3737691e+00   7.3213309e+01
   2.4012837e+00   7.2736156e+01
   2.4291172e+00   7.2363502e+01
   2.4572734e+00   7.2101191e+01
   2.4857559e+00   7.1955752e+01
   2.5145686e+00   7.1928545e+01
   2.5437153e+00   7.2018596e+01
   2.5731997e+00   7.2225646e+01
   2.6030260e+00   7.2547219e+01
   2.6331980e+00   7.2979174e+01
   2.6637196e+00   7.3498959e+01
   2.6945951e+00   7.4107798e+01
   2.7258285e+00   7.4785661e+01
   2.7574239e+00   7.5514314e+01
   2.7893855e+00   7.6280266e+01
   2.8217175e+00   7.7065938e+01
   2.8544244e+00   7.7844944e+01
   2.8875103e+00   7.8599355e+01
   2.9209798e+00   7.9306589e+01
   2.9548372e+00   7.9948590e+01
   2.9890871e+00   8.0507926e+01
   3.0237339e+00   8.0967959e+01
   3.0587823e+00   8.1313366e+01
   3.0942370e+00   8.1531749e+01
   3.1301027e+00   8.1614079e+01
   3.1663840e+00   8.1557079e+01
   3.2030860e+00   8.1360778e+01
   3.2402133e+00   8.1029816e+01
   3.2777710e+00   8.0571592e+01
   3.3157640e+00   7.9998016e+01
   3.3541974e+00   7.9325581e+01
   3.3930762e+00   7.8571827e+01
   3.4324058e+00   7.7769654e+01
   3.4721912e+00   7.6935629e+01
   3.5124377e+00   7.6099898e+01
   3.5531508e+00   7.5289253e+01
   3.5943358e+00   7.4533452e+01
   3.6359981e+00   7.3859813e+01
   3.6781434e+00   7.3291963e+01
   3.7207771e+00   7.2849605e+01
   3.7639051e+00   7.2552436e+01
   3.8075329e+00   7.2406367e+01
   3.8516665e+00   7.2418259e+01
   3.8963116e+00   7.2588047e+01
   3.9414742e+00   7.2886472e+01
   3.9871602e+00   7.3319083e+01
   4.0333759e+00   7.3869408e+01
   4.0801272e+00   7.4499028e+01
   4.1274204e+00   7.5168722e+01
   4.1752618e+00   7.5833403e+01
   4.2236577e+00   7.6445492e+01
   4.2726146e+00   7.6972636e+01
   4.3221389e+00   7.7380009e+01
   4.3722373e+00   7.7640551e+01
   4.4229164e+00   7.7742059e+01
   4.4741830e+00   7.7683864e+01
   4.5260437e+00   7.7472163e+01
   4.5785056e+00   7.7123028e+01
   4.6315756e+00   7.6663549e+01
   4.6852607e+00   7.6132847e+01
   4.7395681e+00   7.5576571e+01
   4.7945049e+00   7.5040455e+01
   4.8500786e+00   7.4571982e+01
   4.9062964e+00   7.4209482e+01
   4.9631658e+00   7.3978817e+01
   5.0206944e+00   7.3900424e+01
   5.0788899e+00   7.3984291e+01
   5.1377598e+00   7.4225226e+01
   5.1973122e+00   7.4602543e+01
   5.2575548e+00   7.5082182e+01
   5.3184957e+00   7.5620512e+01
   5.3801430e+00   7.6155655e+01
   5.4425048e+00   7.6624641e+01
   5.5055895e+00   7.6971967e+01
   5.5694054e+00   7.7156295e+01
   5.6339610e+00   7.7150545e+01
   5.6992649e+00   7.6938277e+01
   5.7653257e+00   7.6518877e+01
   5.8321523e+00   7.5921241e+01
   5.8997534e+00   7.5199282e+01
   5.9681381e+00   7.4417944e+01
   6.0373155e+00   7.3655606e+01
   6.1072947e+00   7.3001359e+01
   6.1780850e+00   7.2530521e+01
   6.2496959e+00   7.2298996e+01
   6.3221368e+00   7.2342717e+01
   6.3954174e+00   7.2669622e+01
   6.4695474e+00   7.3254409e+01
   6.5445367e+00   7.4041123e+01
   6.6203951e+00   7.4945411e+01
   6.6971329e+00   7.5871639e+01
   6.7747601e+00   7.6722163e+01
   6.8532871e+00   7.7396154e+01
   6.9327243e+00   7.7812635e+01
   7.0130823e+00   7.7939643e+01
   7.0943717e+00   7.7764710e+01
   7.1766034e+00   7.7307574e+01
   7.2597882e+00   7.6635269e+01
   7.3439372e+00   7.5848336e+01
   7.4290616e+00   7.5050018e+01
   7.5151727e+00   7.4341169e+01
   7.6022819e+00   7.3810656e+01
   7.6904008e+00   7.3520777e+01
   7.7795411e+00   7.3483872e+01
   7.8697146e+00   7.3668597e+01
   7.9609334e+00   7.4021511e+01
   8.0532095e+00   7.4454305e+01
   8.1465551e+00   7.4877623e+01
   8.2409827e+00   7.5225843e+01
   8.3365049e+00   7.5462328e+01
   8.4331343e+00   7.5582294e+01
   8.5308837e+00   7.5603102e+01
   8.6297661e+00   7.5563996e+01
   8.7297947e+00   7.5520216e+01
   8.8309827e+00   7.5520801e+01
   8.9333436e+00   7.5575988e+01
   9.0368910e+00   7.5674138e+01
   9.1416386e+00   7.5782992e+01
   9.2476004e+00   7.5833981e+01
   9.3547904e+00   7.5766797e+01
   9.4632228e+00   7.5544287e+01
   9.5729121e+00   7.5172329e+01
   9.6838728e+00   7.4719812e+01
   9.7961196e+00   7.4289307e+01
   9.9096675e+00   7.3989634e+01
   1.0024532e+01   7.3926076e+01
   1.0140727e+01   7.4147386e+01
   1.0258269e+01   7.4622027e+01
   1.0377174e+01   7.5255729e+01
   1.0497457e+01   7.5917772e+01
   1.0619134e+01   7.6433691e+01
   1.0742222e+01   7.6676304e+01
   1.0866736e+01   7.6586598e+01
   1.0992694e+01   7.6201214e+01
   1.1120111e+01   7.5618597e+01
   1.1249006e+01   7.4999338e+01
   1.1379394e+01   7.4508567e+01
   1.1511294e+01   7.4245567e+01
   1.1644723e+01   7.4257029e+01
   1.1779698e+01   7.4476368e+01
   1.1916238e+01   7.4802134e+01
   1.2054360e+01   7.5148970e+01
   1.2194084e+01   7.5418630e+01
   1.2335427e+01   7.5554796e+01
   1.2478408e+01   7.5566311e+01
   1.2623047e+01   7.5516647e+01
   1.2769362e+01   7.5474042e+01
   1.2917373e+01   7.5446318e+01
   1.3067100e+01   7.5383438e+01
   1.3218562e+01   7.5276438e+01
   1.3371780e+01   7.5140053e+01
   1.3526774e+01   7.5026318e+01
   1.3683564e+01   7.4988096e+01
   1.3842172e+01   7.5060213e+01
   1.4002618e+01   7.5201942e+01
   1.4164924e+01   7.5338459e+01
   1.4329111e+01   7.5367777e+01
   1.4495201e+01   7.5250977e+01
   1.4663217e+01   7.5050396e+01
   1.4833180e+01   7.4887740e+01
   1.5005113e+01   7.4893718e+01
   1.5179039e+01   7.5123378e+01
   1.5354981e+01   7.5473118e+01
   1.5532962e+01   7.5732298e+01
   1.5713006e+01   7.5705288e+01
   1.5895138e+01   7.5352292e+01
   1.6079380e+01   7.4848476e+01
   1.6265758e+01   7.4479628e+01
   1.6454296e+01   7.4508042e+01
   1.6645020e+01   7.4958283e+01
   1.6837954e+01   7.5614757e+01
   1.7033124e+01   7.6085338e+01
   1.7230557e+01   7.6083475e+01
   1.7430279e+01   7.5588007e+01
   1.7632315e+01   7.4865488e+01
   1.7836693e+01   7.4335173e+01
   1.8043440e+01   7.4298833e+01
   1.8252584e+01   7.4752064e+01
   1.8464151e+01   7.5415218e+01
   1.8678172e+01   7.5926146e+01
   1.8894672e+01   7.6027742e+01
   1.9113683e+01   7.5692858e+01
   1.9335231e+01   7.5134181e+01
   1.9559348e+01   7.4679291e+01
   1.9786063e+01   7.4609056e+01
   2.0015405e+01   7.4940009e+01
   2.0247406e+01   7.5407980e+01
   2.0482096e+01   7.5662167e+01
   2.0719506e+01   7.5525701e+01
   2.0959669e+01   7.5158338e+01
   2.1202614e+01   7.4924029e+01
   2.1448376e+01   7.5018326e+01
   2.1696987e+01   7.5294894e+01
   2.1948479e+01   7.5408806e+01
   2.2202886e+01   7.5234663e+01
   2.2460242e+01   7.5032118e+01
   2.2720582e+01   7.5104480e+01
   2.2983938e+01   7.5390218e+01
   2.3250348e+01   7.5502433e+01
   2.3519845e+01   7.5220912e+01
   2.3792466e+01   7.4856239e+01
   2.4068248e+01   7.4875453e+01
   2.4347225e+01   7.5277430e+01
   2.4629437e+01   7.5551073e+01
   2.4914919e+01   7.5384408e+01
   2.5203711e+01   7.5079824e+01
   2.5495850e+01   7.5082210e+01
   2.5791375e+01   7.5307296e+01
   2.6090326e+01   7.5308641e+01
   2.6392742e+01   7.5043176e+01
   2.6698663e+01   7.4979069e+01
   2.7008130e+01   7.5325775e+01
   2.7321185e+01   7.5579105e+01
   2.7637867e+01   7.5312903e+01
   2.7958221e+01   7.4891596e+01
   2.8282288e+01   7.4947934e+01
   2.8610111e+01   7.5392940e+01
   2.8941734e+01   7.5552628e+01
   2.9277201e+01   7.5235802e+01
   2.9616556e+01   7.4933424e+01
   2.9959845e+01   7.5027999e+01
   3.0307113e+01   7.5317939e+01
   3.0658406e+01   7.5412032e+01
   3.1013771e+01   7.5266507e+01
   3.1373255e+01   7.5107758e+01
   3.1736906e+01   7.5110029e+01
   3.2104772e+01   7.5221470e+01
   3.2476902e+01   7.5266650e+01
   3.2853346e+01   7.5212615e+01
   3.3234153e+01   7.5192752e+01
   3.3619373e+01   7.5235762e+01
   3.4009059e+01   7.5234931e+01
   3.4403262e+01   7.5177444e+01
   3.4802034e+01   7.5194371e+01
   3.5205429e+01   7.5267457e+01
   3.5613499e+01   7.5244624e+01
   3.6026299e+01   7.5128511e+01
   3.6443884e+01   7.5170466e+01
   3.6866309e+01   7.5326690e+01
   3.7293630e+01   7.5277317e+01
   3.7725905e+01   7.5098024e+01
   3.8163190e+01   7.5162828e+01
   3.8605544e+01   7.5287928e+01
   3.9053025e+01   7.5225503e+01
   3.9505693e+01   7.5200191e+01
   3.9963608e+01   7.5200878e+01
   4.0426831e+01   7.5178371e+01
   4.0895423e+01   7.5269842e+01
   4.1369446e+01   7.5224595e+01
   4.1848964e+01   7.5123012e+01
   4.2334040e+01   7.5267920e+01
   4.2824739e+01   7.5265039e+01
   4.3321125e+01   7.5149125e+01
   4.3823265e+01   7.5229880e+01
   4.4331225e+01   7.5218327e+01
   4.4845074e+01   7.5194753e+01
   4.5364878e+01   7.5250126e+01
   4.5890707e+01   7.5202145e+01
   4.6422632e+01   7.5179809e+01
   4.6960721e+01   7.5241022e+01
   4.7505048e+01   7.5226286e+01
   4.8055685e+01   7.5161661e+01
   4.8612704e+01   7.5255637e+01
   4.9176179e+01   7.5223176e+01
   4.9746186e+01   7.5167960e+01
   5.0322799e+01   7.5243343e+01
   5.0906096e+01   7.5207878e+01
   5.1496155e+01   7.5222881e+01
   5.2093052e+01   7.5196120e+01
   5.2696869e+01   7.5226061e+01
   5.3307684e+01   7.5209424e+01
   5.3925579e+01   7.5208079e+01
   5.4550637e+01   7.5222280e+01
   5.5182939e+01   7.5209114e+01
   5.5822571e+01   7.5210686e+01
   5.6469617e+01   7.5209259e+01
   5.7124162e+01   7.5224574e+01
   5.7786295e+01   7.5205964e+01
   5.8456102e+01   7.5208435e+01
   5.9133674e+01   7.5226181e+01
   5.9819099e+01   7.5199467e+01
   6.0512469e+01   7.5224568e+01
   6.1213875e+01   7.5208520e+01
   6.1923412e+01   7.5209873e+01
   6.2641174e+01   7.5218691e+01
   6.3367254e+01   7.5210282e+01
   6.4101751e+01   7.5212776e+01
   6.4844762e+01   7.5213093e+01
   6.5596385e+01   7.5215063e+01
   6.6356720e+01   7.5211253e+01
   6.7125868e+01   7.5214993e+01
   6.7903932e+01   7.5211137e+01
   6.8691014e+01   7.5214074e+01
   6.9487219e+01   7.5214527e+01
   7.0292653e+01   7.5209296e+01
   7.1107423e+01   7.5216930e+01
   7.1931637e+01   7.5210122e+01
   7.2765405e+01   7.5215341e+01
   7.3608837e+01   7.5210967e+01
   7.4462045e+01   7.5214617e+01
   7.5325143e+01   7.5213538e+01
   7.6198245e+01   7.5210775e+01
   7.7081468e+01   7.5216277e+01
   7.7974928e+01   7.5210176e+01
   7.8878744e+01   7.5215096e+01
   7.9793036e+01   7.5211338e+01
   8.0717926e+01   7.5214509e+01
   8.1653537e+01   7.5212250e+01
   8.2599992e+01   7.5213277e+01
   8.3557418e+01   7.5213038e+01
   8.4525941e+01   7.5213581e+01
   8.5505691e+01   7.5212470e+01
   8.6496797e+01   7.5213306e+01
   8.7499391e+01   7.5213130e+01
   8.8513606e+01   7.5212740e+01
   8.9539577e+01   7.5213101e+01
   9.0577441e+01   7.5213954e+01
   9.1627334e+01   7.5212133e+01
   9.2689397e+01   7.5213067e+01
   9.3763770e+01   7.5213273e+01
   9.4850596e+01   7.5213508e+01
   9.5950020e+01   7.5212691e+01
   9.7062188e+01   7.5213215e+01
   9.8187246e+01   7.5212998e+01
   9.9325346e+01   7.5212976e+01
   1.0047664e+02   7.5213079e+01
   1.0164127e+02   7.5212877e+01
   1.0281941e+02   7.5213350e+01
   1.0401120e+02   7.5213175e+01
   1.0521681e+02   7.5213008e+01
   1.0643638e+02   7.5213021e+01
   1.0767010e+02   7.5213038e+01
   1.0891812e+02   7.5213291e+01
   1.1018060e+02   7.5213117e+01
   1.1145772e+02   7.5213045e+01
   1.1274963e+02   7.5213117e+01
   1.1405653e+02   7.5212995e+01
   1.1537857e+02   7.5213062e+01
   1.1671594e+02   7.5213072e+01
   1.1806880e+02   7.5213073e+01
   1.1943735e+02   7.5213102e+01
   1.2082176e+02   7.5213148e+01
   1.2222222e+02   7.5213084e+01


==> data/Duncan_Foil_Without_TL_forceX_Linear.dat <==
   7.2000461e-02   1.8151077e+05
   1.4400092e-01   1.0798016e+05
   2.1600138e-01   6.5555732e+04
   2.8800184e-01   4.1619361e+04
   3.6000230e-01   2.8215823e+04
   4.3200276e-01   2.0696326e+04
   5.0400323e-01   1.6123765e+04
   5.7600369e-01   1.3148690e+04
   6.4800415e-01   1.1085994e+04
   7.2000461e-01   9.6039915e+03
   7.9200507e-01   8.4862057e+03
   8.6400553e-01   7.6052586e+03
   9.3600599e-01   6.8815541e+03
   1.0080065e+00   6.2727187e+03
   1.0800069e+00   5.7524031e+03
   1.1520074e+00   5.3028851e+03
   1.2240078e+00   4.9136758e+03
   1.2960083e+00   4.5759548e+03
   1.3680088e+00   4.2825737e+03
   1.4400092e+00   4.0275564e+03
   1.5120097e+00   3.8052482e+03
   1.5840101e+00   3.6105124e+03
   1.6560106e+00   3.4386909e+03
   1.7280111e+00   3.2857909e+03
   1.8000115e+00   3.1483718e+03
   1.8720120e+00   3.0235803e+03
   1.9440124e+00   2.9090562e+03
   2.0160129e+00   2.8028818e+03
   2.0880134e+00   2.7035687e+03
   2.1600138e+00   2.6097673e+03
   2.2320143e+00   2.5204191e+03
   2.3040147e+00   2.4347125e+03
   2.3760152e+00   2.3520269e+03
   2.4480157e+00   2.2719024e+03
   2.5200161e+00   2.1940078e+03
   2.5920166e+00   2.1181191e+03
   2.6640170e+00   2.0441021e+03
   2.7360175e+00   1.9718830e+03
   2.8080180e+00   1.9014455e+03
   2.8800184e+00   1.8328181e+03
   2.9520189e+00   1.7660664e+03
   3.0240194e+00   1.7012756e+03
   3.0960198e+00   1.6385483e+03
   3.1680203e+00   1.5779915e+03
   3.2400207e+00   1.5197054e+03
   3.3120212e+00   1.4637732e+03
   3.3840217e+00   1.4102598e+03
   3.4560221e+00   1.3592070e+03
   3.5280226e+00   1.3106320e+03
   3.6000230e+00   1.2645287e+03
   3.6720235e+00   1.2208682e+03
   3.7440240e+00   1.1796025e+03
   3.8160244e+00   1.1406680e+03
   3.8880249e+00   1.1039850e+03
   3.9600253e+00   1.0694607e+03
   4.0320258e+00   1.0369932e+03
   4.1040263e+00   1.0064706e+03
   4.1760267e+00   9.7777284e+02
   4.2480272e+00   9.5077562e+02
   4.3200276e+00   9.2535106e+02
   4.3920281e+00   9.0137064e+02
   4.4640286e+00   8.7870592e+02
   4.5360290e+00   8.5722799e+02
   4.6080295e+00   8.3680835e+02
   4.6800300e+00   8.1732778e+02
   4.7520304e+00   7.9866886e+02
   4.8240309e+00   7.8072199e+02
   4.8960313e+00   7.6338463e+02
   4.9680318e+00   7.4656260e+02
   5.0400323e+00   7.3017170e+02
   5.1120327e+00   7.1413792e+02
   5.1840332e+00   6.9839836e+02
   5.2560336e+00   6.8289937e+02
   5.3280341e+00   6.6759789e+02
   5.4000346e+00   6.5245789e+02
   5.4720350e+00   6.3745383e+02
   5.5440355e+00   6.2257148e+02
   5.6160359e+00   6.0780528e+02
   5.6880364e+00   5.9315914e+02
   5.7600369e+00   5.7864566e+02
   5.8320373e+00   5.6428551e+02
   5.9040378e+00   5.5010680e+02
   5.9760382e+00   5.3614277e+02
   6.0480387e+00   5.2242915e+02
   6.1200392e+00   5.0899996e+02
   6.1920396e+00   4.9589448e+02
   6.2640401e+00   4.8314510e+02
   6.3360406e+00   4.7078714e+02
   6.4080410e+00   4.5884897e+02
   6.4800415e+00   4.4735471e+02
   6.5520419e+00   4.3632493e+02
   6.6240424e+00   4.2577497e+02
   6.6960429e+00   4.1571408e+02
   6.7680433e+00   4.0614469e+02
   6.8400438e+00   3.9706162e+02
   6.9120442e+00   3.8845142e+02
   6.9840447e+00   3.8029277e+02
   7.0560452e+00   3.7255776e+02
   7.1280456e+00   3.6521521e+02
   7.2000461e+00   3.5822984e+02
   7.2720465e+00   3.5156347e+02
   7.3440470e+00   3.4517682e+02
   7.4160475e+00   3.3903144e+02
   7.4880479e+00   3.3309031e+02
   7.5600484e+00   3.2731859e+02
   7.6320488e+00   3.2168149e+02
   7.7040493e+00   3.1614731e+02
   7.7760498e+00   3.1069058e+02
   7.8480502e+00   3.0528665e+02
   7.9200507e+00   2.9991691e+02
   7.9920511e+00   2.9456831e+02
   8.0640516e+00   2.8923109e+02
   8.1360521e+00   2.8390127e+02
   8.2080525e+00   2.7857972e+02
   8.2800530e+00   2.7327207e+02
   8.3520535e+00   2.6798781e+02
   8.4240539e+00   2.6273752e+02
   8.4960544e+00   2.5753365e+02
   8.5680548e+00   2.5238868e+02
   8.6400553e+00   2.4731496e+02
   8.7120558e+00   2.4232483e+02
   8.7840562e+00   2.3743107e+02
   8.8560567e+00   2.3264558e+02
   8.9280571e+00   2.2797915e+02
   9.0000576e+00   2.2344152e+02
   9.0720581e+00   2.1904101e+02
   9.1440585e+00   2.1478506e+02
   9.2160590e+00   2.1067651e+02
   9.2880594e+00   2.0671726e+02
   9.3600599e+00   2.0290945e+02
   9.4320604e+00   1.9925145e+02
   9.5040608e+00   1.9573994e+02
   9.5760613e+00   1.9237040e+02
   9.6480617e+00   1.8913564e+02
   9.7200622e+00   1.8602816e+02
   9.7920627e+00   1.8303999e+02
   9.8640631e+00   1.8016370e+02
   9.9360636e+00   1.7739090e+02
   1.0008064e+01   1.7471339e+02
   1.0080065e+01   1.7212287e+02
   1.0152065e+01   1.6960924e+02
   1.0224065e+01   1.6716279e+02
   1.0296066e+01   1.6477281e+02
   1.0368066e+01   1.6242955e+02
   1.0440067e+01   1.6012459e+02
   1.0512067e+01   1.5785055e+02
   1.0584068e+01   1.5560159e+02
   1.0656068e+01   1.5337339e+02
   1.0728069e+01   1.5116278e+02
   1.0800069e+01   1.4896661e+02
   1.0872070e+01   1.4678311e+02
   1.0944070e+01   1.4461300e+02
   1.1016071e+01   1.4245690e+02
   1.1088071e+01   1.4031649e+02
   1.1160071e+01   1.3819455e+02
   1.1232072e+01   1.3609356e+02
   1.1304072e+01   1.3401688e+02
   1.1376073e+01   1.3196882e+02
   1.1448073e+01   1.2995513e+02
   1.1520074e+01   1.2798118e+02
   1.1592074e+01   1.2605124e+02
   1.1664075e+01   1.2416775e+02
   1.1736075e+01   1.2233361e+02
   1.1808076e+01   1.2054991e+02
   1.1880076e+01   1.1881737e+02
   1.1952076e+01   1.1713697e+02
   1.2024077e+01   1.1550828e+02
   1.2096077e+01   1.1393130e+02
   1.2168078e+01   1.1240469e+02
   1.2240078e+01   1.1092697e+02
   1.2312079e+01   1.0949669e+02
   1.2384079e+01   1.0811102e+02
   1.2456080e+01   1.0676717e+02
   1.2528080e+01   1.0546312e+02
   1.2600081e+01   1.0419652e+02
   1.2672081e+01   1.0296478e+02
   1.2744082e+01   1.0176502e+02
   1.2816082e+01   1.0059425e+02
   1.2888082e+01   9.9449322e+01
   1.2960083e+01   9.8327091e+01
   1.3032083e+01   9.7225925e+01
   1.3104084e+01   9.6144551e+01
   1.3176084e+01   9.5082086e+01
   1.3248085e+01   9.4037355e+01
   1.3320085e+01   9.3008818e+01
   1.3392086e+01   9.1995034e+01
   1.3464086e+01   9.0994494e+01
   1.3536087e+01   9.0005859e+01
   1.3608087e+01   8.9028351e+01
   1.3680088e+01   8.8061424e+01
   1.3752088e+01   8.7104554e+01
   1.3824088e+01   8.6157508e+01
   1.3896089e+01   8.5220302e+01
   1.3968089e+01   8.4293006e+01
   1.4040090e+01   8.3375811e+01
   1.4112090e+01   8.2469311e+01
   1.4184091e+01   8.1574513e+01
   1.4256091e+01   8.0692404e+01
   1.4328092e+01   7.9823429e+01
   1.4400092e+01   7.8968388e+01
   1.4472093e+01   7.8127758e+01
   1.4544093e+01   7.7301975e+01
   1.4616094e+01   7.6491647e+01
   1.4688094e+01   7.5698156e+01
   1.4760094e+01   7.4921793e+01
   1.4832095e+01   7.4163229e+01
   1.4904095e+01   7.3422814e+01
   1.4976096e+01   7.2700936e+01
   1.5048096e+01   7.1997117e+01
   1.5120097e+01   7.1311056e+01
   1.5192097e+01   7.0642004e+01
   1.5264098e+01   6.9989290e+01
   1.5336098e+01   6.9352096e+01
   1.5408099e+01   6.8729304e+01
   1.5480099e+01   6.8119687e+01
   1.5552100e+01   6.7522257e+01
   1.5624100e+01   6.6936141e+01
   1.5696100e+01   6.6360437e+01
   1.5768101e+01   6.5794561e+01
   1.5840101e+01   6.5237756e+01
   1.5912102e+01   6.4689700e+01
   1.5984102e+01   6.4149592e+01
   1.6056103e+01   6.3616826e+01
   1.6128103e+01   6.3090991e+01
   1.6200104e+01   6.2571351e+01
   1.6272104e+01   6.2057732e+01
   1.6344105e+01   6.1550331e+01
   1.6416105e+01   6.1049052e+01
   1.6488106e+01   6.0554377e+01
   1.6560106e+01   6.0066486e+01
   1.6632106e+01   5.9585576e+01
   1.6704107e+01   5.9111818e+01
   1.6776107e+01   5.8645167e+01
   1.6848108e+01   5.8185574e+01
   1.6920108e+01   5.7733105e+01
   1.6992109e+01   5.7287581e+01
   1.7064109e+01   5.6848929e+01
   1.7136110e+01   5.6416845e+01
   1.7208110e+01   5.5991361e+01
   1.7280111e+01   5.5572055e+01
   1.7352111e+01   5.5159120e+01
   1.7424112e+01   5.4752630e+01
   1.7496112e+01   5.4352816e+01
   1.7568112e+01   5.3959864e+01
   1.7640113e+01   5.3573843e+01
   1.7712113e+01   5.3194643e+01
   1.7784114e+01   5.2822113e+01
   1.7856114e+01   5.2456285e+01
   1.7928115e+01   5.2097009e+01
   1.8000115e+01   5.1744288e+01
   1.8072116e+01   5.1398129e+01
   1.8144116e+01   5.1058672e+01
   1.8216117e+01   5.0726017e+01
   1.8288117e+01   5.0400279e+01
   1.8360118e+01   5.0081509e+01
   1.8432118e+01   4.9769701e+01
   1.8504118e+01   4.9464685e+01
   1.8576119e+01   4.9166218e+01
   1.8648119e+01   4.8874021e+01
   1.8720120e+01   4.8587762e+01
   1.8792120e+01   4.8307072e+01
   1.8864121e+01   4.8031613e+01
   1.8936121e+01   4.7760847e+01
   1.9008122e+01   4.7494510e+01
   1.9080122e+01   4.7232594e+01
   1.9152123e+01   4.6974974e+01
   1.9224123e+01   4.6721654e+01
   1.9296123e+01   4.6472574e+01
   1.9368124e+01   4.6227672e+01
   1.9440124e+01   4.5986761e+01
   1.9512125e+01   4.5749660e+01
   1.9584125e+01   4.5516275e+01
   1.9656126e+01   4.5286488e+01
   1.9728126e+01   4.5060307e+01
   1.9800127e+01   4.4837707e+01
   1.9872127e+01   4.4618806e+01
   1.9944128e+01   4.4403704e+01
   2.0016128e+01   4.4192518e+01
   2.0088129e+01   4.3985359e+01
   2.0160129e+01   4.3782289e+01
   2.0232129e+01   4.3583319e+01
   2.0304130e+01   4.3388466e+01
   2.0376130e+01   4.3197631e+01
   2.0448131e+01   4.3010708e+01
   2.0520131e+01   4.2827503e+01
   2.0592132e+01   4.2647796e+01
   2.0664132e+01   4.2471396e+01
   2.0736133e+01   4.2298211e+01
   2.0808133e+01   4.2128148e+01
   2.0880134e+01   4.1961282e+01
   2.0952134e+01   4.1797667e+01
   2.1024135e+01   4.1637330e+01
   2.1096135e+01   4.1480223e+01
   2.1168135e+01   4.1326278e+01
   2.1240136e+01   4.1175413e+01
   2.1312136e+01   4.1027491e+01
   2.1384137e+01   4.0882320e+01
   2.1456137e+01   4.0739902e+01
   2.1528138e+01   4.0600111e+01
   2.1600138e+01   4.0463143e+01
   2.1672139e+01   4.0328886e+01
   2.1744139e+01   4.0197367e+01
   2.1816140e+01   4.0068685e+01
   2.1888140e+01   3.9942720e+01
   2.1960141e+01   3.9819378e+01
   2.2032141e+01   3.9698697e+01
   2.2104141e+01   3.9580546e+01
   2.2176142e+01   3.9464939e+01
   2.2248142e+01   3.9351763e+01
   2.2320143e+01   3.9240688e+01
   2.2392143e+01   3.9131544e+01
   2.2464144e+01   3.9024293e+01
   2.2536144e+01   3.8918756e+01
   2.2608145e+01   3.8814883e+01
   2.2680145e+01   3.8712713e+01
   2.2752146e+01   3.8612282e+01
   2.2824146e+01   3.8513639e+01
   2.2896147e+01   3.8416814e+01
   2.2968147e+01   3.8321908e+01
   2.3040147e+01   3.8228769e+01
   2.3112148e+01   3.8137240e+01
   2.3184148e+01   3.8047480e+01
   2.3256149e+01   3.7959384e+01
   2.3328149e+01   3.7872841e+01
   2.3400150e+01   3.7788167e+01
   2.3472150e+01   3.7705313e+01
   2.3544151e+01   3.7624312e+01
   2.3616151e+01   3.7545218e+01
   2.3688152e+01   3.7468079e+01
   2.3760152e+01   3.7393139e+01
   2.3832153e+01   3.7320244e+01
   2.3904153e+01   3.7249197e+01
   2.3976153e+01   3.7180000e+01
   2.4048154e+01   3.7112684e+01
   2.4120154e+01   3.7047130e+01
   2.4192155e+01   3.6983473e+01
   2.4264155e+01   3.6921384e+01
   2.4336156e+01   3.6860641e+01
   2.4408156e+01   3.6801361e+01
   2.4480157e+01   3.6743513e+01
   2.4552157e+01   3.6687068e+01
   2.4624158e+01   3.6632006e+01
   2.4696158e+01   3.6578216e+01
   2.4768159e+01   3.6525815e+01
   2.4840159e+01   3.6474838e+01
   2.4912159e+01   3.6425192e+01
   2.4984160e+01   3.6376921e+01
   2.5056160e+01   3.6329833e+01
   2.5128161e+01   3.6283976e+01
   2.5200161e+01   3.6239510e+01
   2.5272162e+01   3.6196275e+01
   2.5344162e+01   3.6154141e+01
   2.5416163e+01   3.6113188e+01
   2.5488163e+01   3.6073390e+01
   2.5560164e+01   3.6034710e+01
   2.5632164e+01   3.5997188e+01
   2.5704165e+01   3.5960836e+01
   2.5776165e+01   3.5925416e+01
   2.5848165e+01   3.5890857e+01
   2.5920166e+01   3.5857107e+01
   2.5992166e+01   3.5824106e+01
   2.6064167e+01   3.5791783e+01
   2.6136167e+01   3.5760133e+01
   2.6208168e+01   3.5729006e+01
   2.6280168e+01   3.5698322e+01
   2.6352169e+01   3.5668014e+01
   2.6424169e+01   3.5638016e+01
   2.6496170e+01   3.5608260e+01
   2.6568170e+01   3.5578683e+01
   2.6640170e+01   3.5549165e+01
   2.6712171e+01   3.5519722e+01
   2.6784171e+01   3.5490343e+01
   2.6856172e+01   3.5461001e+01
   2.6928172e+01   3.5431667e+01
   2.7000173e+01   3.5402315e+01
   2.7072173e+01   3.5372842e+01
   2.7144174e+01   3.5343298e+01
   2.7216174e+01   3.5313689e+01
   2.7288175e+01   3.5283998e+01
   2.7360175e+01   3.5254208e+01
   2.7432176e+01   3.5224302e+01
   2.7504176e+01   3.5194276e+01
   2.7576176e+01   3.5164126e+01
   2.7648177e+01   3.5133854e+01
   2.7720177e+01   3.5103457e+01
   2.7792178e+01   3.5072927e+01
   2.7864178e+01   3.5042260e+01
   2.7936179e+01   3.5011447e+01
   2.8008179e+01   3.4980480e+01
   2.8080180e+01   3.4949351e+01
   2.8152180e+01   3.4918045e+01
   2.8224181e+01   3.4886548e+01
   2.8296181e+01   3.4854844e+01
   2.8368182e+01   3.4822911e+01
   2.8440182e+01   3.4790732e+01
   2.8512182e+01   3.4758369e+01
   2.8584183e+01   3.4725645e+01
   2.8656183e+01   3.4692685e+01
   2.8728184e+01   3.4659414e+01
   2.8800184e+01   3.4625800e+01
   2.8872185e+01   3.4591828e+01
   2.8944185e+01   3.4557482e+01
   2.9016186e+01   3.4522739e+01
   2.9088186e+01   3.4487577e+01
   2.9160187e+01   3.4451979e+01
   2.9232187e+01   3.4415999e+01
   2.9304188e+01   3.4379543e+01
   2.9376188e+01   3.4342576e+01
   2.9448188e+01   3.4305084e+01
   2.9520189e+01   3.4267115e+01
   2.9592189e+01   3.4228583e+01
   2.9664190e+01   3.4189451e+01
   2.9736190e+01   3.4149777e+01
   2.9808191e+01   3.4109466e+01
   2.9880191e+01   3.4068503e+01
   2.9952192e+01   3.4026879e+01
   3.0024192e+01   3.3984590e+01
   3.0096193e+01   3.3941626e+01
   3.0168193e+01   3.3897979e+01
   3.0240194e+01   3.3853639e+01
   3.0312194e+01   3.3808598e+01
   3.0384194e+01   3.3762849e+01
   3.0456195e+01   3.3716383e+01
   3.0528195e+01   3.3669194e+01
   3.0600196e+01   3.3621279e+01
   3.0672196e+01   3.3572637e+01
   3.0744197e+01   3.3523265e+01
   3.0816197e+01   3.3473105e+01
   3.0888198e+01   3.3422183e+01
   3.0960198e+01   3.3370558e+01
   3.1032199e+01   3.3318240e+01
   3.1104199e+01   3.3265215e+01
   3.1176200e+01   3.3211477e+01
   3.1248200e+01   3.3157025e+01
   3.1320200e+01   3.3101862e+01
   3.1392201e+01   3.3045987e+01
   3.1464201e+01   3.2989388e+01
   3.1536202e+01   3.2932066e+01
   3.1608202e+01   3.2874026e+01
   3.1680203e+01   3.2815269e+01
   3.1752203e+01   3.2755801e+01
   3.1824204e+01   3.2695620e+01
   3.1896204e+01   3.2634724e+01
   3.1968205e+01   3.2573138e+01
   3.2040205e+01   3.2510817e+01
   3.2112206e+01   3.2447756e+01
   3.2184206e+01   3.2384016e+01
   3.2256206e+01   3.2319590e+01
   3.2328207e+01   3.2254455e+01
   3.2400207e+01   3.2188619e+01
   3.2472208e+01   3.2122099e+01
   3.2544208e+01   3.2054909e+01
   3.2616209e+01   3.1987067e+01
   3.2688209e+01   3.1918594e+01
   3.2760210e+01   3.1849490e+01
   3.2832210e+01   3.1779788e+01
   3.2904211e+01   3.1709533e+01
   3.2976211e+01   3.1638751e+01
   3.3048212e+01   3.1567466e+01
   3.3120212e+01   3.1495701e+01
   3.3192212e+01   3.1423486e+01
   3.3264213e+01   3.1350829e+01
   3.3336213e+01   3.1277774e+01
   3.3408214e+01   3.1204360e+01
   3.3480214e+01   3.1130607e+01
   3.3552215e+01   3.1056534e+01
   3.3624215e+01   3.0982163e+01
   3.3696216e+01   3.0907517e+01
   3.3768216e+01   3.0832624e+01
   3.3840217e+01   3.0757511e+01
   3.3912217e+01   3.0682210e+01
   3.3984217e+01   3.0606750e+01
   3.4056218e+01   3.0531164e+01
   3.4128218e+01   3.0455486e+01
   3.4200219e+01   3.0379750e+01
   3.4272219e+01   3.0303998e+01
   3.4344220e+01   3.0228268e+01
   3.4416220e+01   3.0152603e+01
   3.4488221e+01   3.0077047e+01
   3.4560221e+01   3.0001642e+01
   3.4632222e+01   2.9926427e+01
   3.4704222e+01   2.9851437e+01
   3.4776223e+01   2.9776711e+01
   3.4848223e+01   2.9702285e+01
   3.4920223e+01   2.9628202e+01
   3.4992224e+01   2.9554496e+01
   3.5064224e+01   2.9481204e+01
   3.5136225e+01   2.9408357e+01
   3.5208225e+01   2.9335984e+01
   3.5280226e+01   2.9264114e+01
   3.5352226e+01   2.9192778e+01
   3.5424227e+01   2.9122001e+01
   3.5496227e+01   2.9051811e+01
   3.5568228e+01   2.8982232e+01
   3.5640228e+01   2.8913294e+01
   3.5712229e+01   2.8845006e+01
   3.5784229e+01   2.8777391e+01
   3.5856229e+01   2.8710476e+01
   3.5928230e+01   2.8644304e+01
   3.6000230e+01   2.8578849e+01
   3.6072231e+01   2.8514118e+01
   3.6144231e+01   2.8450087e+01
   3.6216232e+01   2.8386751e+01
   3.6288232e+01   2.8324129e+01
   3.6360233e+01   2.8262235e+01
   3.6432233e+01   2.8201031e+01
   3.6504234e+01   2.8140503e+01
   3.6576234e+01   2.8080641e+01
   3.6648235e+01   2.8021439e+01
   3.6720235e+01   2.7962889e+01
   3.6792235e+01   2.7904980e+01
   3.6864236e+01   2.7847700e+01
   3.6936236e+01   2.7791035e+01
   3.7008237e+01   2.7734967e+01
   3.7080237e+01   2.7679481e+01
   3.7152238e+01   2.7624585e+01
   3.7224238e+01   2.7570241e+01
   3.7296239e+01   2.7516735e+01
   3.7368239e+01   2.7463654e+01
   3.7440240e+01   2.7411037e+01
   3.7512240e+01   2.7358836e+01
   3.7584241e+01   2.7307023e+01
   3.7656241e+01   2.7255593e+01
   3.7728241e+01   2.7204609e+01
   3.7800242e+01   2.7154010e+01
   3.7872242e+01   2.7103799e+01
   3.7944243e+01   2.7053972e+01
   3.8016243e+01   2.7004526e+01
   3.8088244e+01   2.6955517e+01
   3.8160244e+01   2.6906890e+01
   3.8232245e+01   2.6858620e+01
   3.8304245e+01   2.6810695e+01
   3.8376246e+01   2.6763107e+01
   3.8448246e+01   2.6715853e+01
   3.8520247e+01   2.6668991e+01
   3.8592247e+01   2.6622463e+01
   3.8664247e+01   2.6576241e+01
   3.8736248e+01   2.6530316e+01
   3.8808248e+01   2.6484686e+01
   3.8880249e+01   2.6439348e+01
   3.8952249e+01   2.6394303e+01
   3.9024250e+01   2.6349549e+01
   3.9096250e+01   2.6305088e+01
   3.9168251e+01   2.6260918e+01
   3.9240251e+01   2.6217039e+01
   3.9312252e+01   2.6173452e+01
   3.9384252e+01   2.6130158e+01
   3.9456253e+01   2.6087159e+01
   3.9528253e+01   2.6044458e+01
   3.9600253e+01   2.6002057e+01
   3.9672254e+01   2.5959963e+01
   3.9744254e+01   2.5918259e+01
   3.9816255e+01   2.5876866e+01
   3.9888255e+01   2.5835776e+01
   3.9960256e+01   2.5794990e+01
   4.0032256e+01   2.5754605e+01
   4.0104257e+01   2.5714518e+01
   4.0176257e+01   2.5674715e+01
   4.0248258e+01   2.5635193e+01
   4.0320258e+01   2.5595947e+01
   4.0392259e+01   2.5556971e+01
   4.0464259e+01   2.5518258e+01
   4.0536259e+01   2.5479797e+01
   4.0608260e+01   2.5441573e+01
   4.0680260e+01   2.5403570e+01
   4.0752261e+01   2.5365856e+01
   4.0824261e+01   2.5328314e+01
   4.0896262e+01   2.5290897e+01
   4.0968262e+01   2.5253574e+01
   4.1040263e+01   2.5216313e+01
   4.1112263e+01   2.5179085e+01
   4.1184264e+01   2.5141859e+01
   4.1256264e+01   2.5104604e+01
   4.1328265e+01   2.5067287e+01
   4.1400265e+01   2.5029876e+01
   4.1472265e+01   2.4992454e+01
   4.1544266e+01   2.4954857e+01
   4.1616266e+01   2.4917047e+01
   4.1688267e+01   2.4878997e+01
   4.1760267e+01   2.4840679e+01
   4.1832268e+01   2.4802064e+01
   4.1904268e+01   2.4763268e+01
   4.1976269e+01   2.4724105e+01
   4.2048269e+01   2.4684557e+01
   4.2120270e+01   2.4644610e+01
   4.2192270e+01   2.4604246e+01
   4.2264270e+01   2.4563454e+01
   4.2336271e+01   2.4522070e+01
   4.2408271e+01   2.4480260e+01
   4.2480272e+01   2.4438014e+01
   4.2552272e+01   2.4395322e+01
   4.2624273e+01   2.4352179e+01
   4.2696273e+01   2.4308578e+01
   4.2768274e+01   2.4264516e+01
   4.2840274e+01   2.4219988e+01
   4.2912275e+01   2.4174989e+01
   4.2984275e+01   2.4129516e+01
   4.3056276e+01   2.4083566e+01
   4.3128276e+01   2.4037135e+01
   4.3200276e+01   2.3990220e+01
   4.3272277e+01   2.3942817e+01
   4.3344277e+01   2.3894923e+01
   4.3416278e+01   2.3846530e+01
   4.3488278e+01   2.3797632e+01
   4.3560279e+01   2.3748049e+01
   4.3632279e+01   2.3697962e+01
   4.3704280e+01   2.3647366e+01
   4.3776280e+01   2.3596256e+01
   4.3848281e+01   2.3544627e+01
   4.3920281e+01   2.3492469e+01
   4.3992282e+01   2.3439772e+01
   4.4064282e+01   2.3386525e+01
   4.4136282e+01   2.3332717e+01
   4.4208283e+01   2.3278336e+01
   4.4280283e+01   2.3223372e+01
   4.4352284e+01   2.3167814e+01
   4.4424284e+01   2.3111656e+01
   4.4496285e+01   2.3054888e+01
   4.4568285e+01   2.2997507e+01
   4.4640286e+01   2.2939504e+01
   4.4712286e+01   2.2880878e+01
   4.4784287e+01   2.2821465e+01
   4.4856287e+01   2.2761428e+01
   4.4928288e+01   2.2700781e+01
   4.5000288e+01   2.2639539e+01
   4.5072288e+01   2.2577709e+01
   4.5144289e+01   2.2515303e+01
   4.5216289e+01   2.2452331e+01
   4.5288290e+01   2.2388804e+01
   4.5360290e+01   2.2324737e+01
   4.5432291e+01   2.2260144e+01
   4.5504291e+01   2.2195043e+01
   4.5576292e+01   2.2129453e+01
   4.5648292e+01   2.2063394e+01
   4.5720293e+01   2.1996891e+01
   4.5792293e+01   2.1929813e+01
   4.5864294e+01   2.1862337e+01
   4.5936294e+01   2.1794514e+01
   4.6008294e+01   2.1726387e+01
   4.6080295e+01   2.1657990e+01
   4.6152295e+01   2.1589358e+01
   4.6224296e+01   2.1520382e+01
   4.6296296e+01   2.1451227e+01
   4.6368297e+01   2.1381944e+01
   4.6440297e+01   2.1312579e+01
   4.6512298e+01   2.1243166e+01
   4.6584298e+01   2.1173739e+01
   4.6656299e+01   2.1104332e+01
   4.6728299e+01   2.1034981e+01
   4.6800300e+01   2.0965720e+01
   4.6872300e+01   2.0896586e+01
   4.6944300e+01   2.0827612e+01
   4.7016301e+01   2.0758835e+01
   4.7088301e+01   2.0690293e+01
   4.7160302e+01   2.0622023e+01
   4.7232302e+01   2.0554062e+01
   4.7304303e+01   2.0486612e+01
   4.7376303e+01   2.0419545e+01
   4.7448304e+01   2.0352895e+01
   4.7520304e+01   2.0286691e+01
   4.7592305e+01   2.0220966e+01
   4.7664305e+01   2.0155946e+01
   4.7736306e+01   2.0091470e+01
   4.7808306e+01   2.0027575e+01
   4.7880306e+01   1.9964289e+01
   4.7952307e+01   1.9901648e+01
   4.8024307e+01   1.9839682e+01
   4.8096308e+01   1.9778425e+01
   4.8168308e+01   1.9717912e+01
   4.8240309e+01   1.9658180e+01
   4.8312309e+01   1.9599265e+01
   4.8384310e+01   1.9541203e+01
   4.8456310e+01   1.9484027e+01
   4.8528311e+01   1.9427768e+01
   4.8600311e+01   1.9372661e+01
   4.8672312e+01   1.9318525e+01
   4.8744312e+01   1.9265382e+01
   4.8816312e+01   1.9213252e+01
   4.8888313e+01   1.9162155e+01
   4.8960313e+01   1.9112109e+01
   4.9032314e+01   1.9063128e+01
   4.9104314e+01   1.9015226e+01
   4.9176315e+01   1.8968408e+01
   4.9248315e+01   1.8922681e+01
   4.9320316e+01   1.8878043e+01
   4.9392316e+01   1.8834725e+01
   4.9464317e+01   1.8792477e+01
   4.9536317e+01   1.8751291e+01
   4.9608317e+01   1.8711150e+01
   4.9680318e+01   1.8672039e+01
   4.9752318e+01   1.8634181e+01
   4.9824319e+01   1.8597306e+01
   4.9896319e+01   1.8561405e+01
   4.9968320e+01   1.8526454e+01
   5.0040320e+01   1.8492437e+01
   5.0112321e+01   1.8459336e+01
   5.0184321e+01   1.8427136e+01
   5.0256322e+01   1.8395822e+01
   5.0328322e+01   1.8365379e+01
   5.0400323e+01   1.8335796e+01
   5.0472323e+01   1.8307059e+01
   5.0544323e+01   1.8279156e+01
   5.0616324e+01   1.8252299e+01
   5.0688324e+01   1.8226226e+01
   5.0760325e+01   1.8200929e+01
   5.0832325e+01   1.8176387e+01
   5.0904326e+01   1.8152578e+01
   5.0976326e+01   1.8129698e+01
   5.1048327e+01   1.8107491e+01
   5.1120327e+01   1.8085943e+01
   5.1192328e+01   1.8065032e+01
   5.1264328e+01   1.8044736e+01
   5.1336329e+01   1.8025033e+01
   5.1408329e+01   1.8006104e+01
   5.1480329e+01   1.7987717e+01
   5.1552330e+01   1.7969855e+01
   5.1624330e+01   1.7952499e+01
   5.1696331e+01   1.7935630e+01
   5.1768331e+01   1.7919229e+01
   5.1840332e+01   1.7903280e+01
   5.1912332e+01   1.7887770e+01
   5.1984333e+01   1.7872687e+01
   5.2056333e+01   1.7858021e+01
   5.2128334e+01   1.7843763e+01
   5.2200334e+01   1.7829907e+01
   5.2272335e+01   1.7816445e+01
   5.2344335e+01   1.7803372e+01
   5.2416335e+01   1.7790681e+01
   5.2488336e+01   1.7778364e+01
   5.2560336e+01   1.7766416e+01
   5.2632337e+01   1.7754828e+01
   5.2704337e+01   1.7743596e+01
   5.2776338e+01   1.7732711e+01
   5.2848338e+01   1.7722168e+01
   5.2920339e+01   1.7711960e+01
   5.2992339e+01   1.7702083e+01
   5.3064340e+01   1.7692529e+01
   5.3136340e+01   1.7683291e+01
   5.3208341e+01   1.7674358e+01
   5.3280341e+01   1.7665721e+01
   5.3352341e+01   1.7657372e+01
   5.3424342e+01   1.7649301e+01
   5.3496342e+01   1.7641500e+01
   5.3568343e+01   1.7633959e+01
   5.3640343e+01   1.7626672e+01
   5.3712344e+01   1.7619629e+01
   5.3784344e+01   1.7612942e+01
   5.3856345e+01   1.7606481e+01
   5.3928345e+01   1.7600239e+01
   5.4000346e+01   1.7594212e+01
   5.4072346e+01   1.7588389e+01
   5.4144347e+01   1.7582763e+01
   5.4216347e+01   1.7577324e+01
   5.4288347e+01   1.7572066e+01
   5.4360348e+01   1.7566984e+01
   5.4432348e+01   1.7562075e+01
   5.4504349e+01   1.7557334e+01
   5.4576349e+01   1.7552759e+01
   5.4648350e+01   1.7548350e+01
   5.4720350e+01   1.7544105e+01
   5.4792351e+01   1.7540024e+01
   5.4864351e+01   1.7536105e+01
   5.4936352e+01   1.7532347e+01
   5.5008352e+01   1.7528749e+01
   5.5080353e+01   1.7525309e+01
   5.5152353e+01   1.7522024e+01
   5.5224353e+01   1.7518892e+01
   5.5296354e+01   1.7515909e+01
   5.5368354e+01   1.7513069e+01
   5.5440355e+01   1.7510368e+01
   5.5512355e+01   1.7507800e+01
   5.5584356e+01   1.7505361e+01
   5.5656356e+01   1.7503043e+01
   5.5728357e+01   1.7500843e+01
   5.5800357e+01   1.7498754e+01
   5.5872358e+01   1.7496770e+01
   5.5944358e+01   1.7494886e+01
   5.6016359e+01   1.7493095e+01
   5.6088359e+01   1.7491391e+01
   5.6160359e+01   1.7489768e+01
   5.6232360e+01   1.7488219e+01
   5.6304360e+01   1.7486793e+01
   5.6376361e+01   1.7485426e+01
   5.6448361e+01   1.7484110e+01
   5.6520362e+01   1.7482844e+01
   5.6592362e+01   1.7481622e+01
   5.6664363e+01   1.7480437e+01
   5.6736363e+01   1.7479282e+01
   5.6808364e+01   1.7478150e+01
   5.6880364e+01   1.7477036e+01
   5.6952364e+01   1.7475935e+01
   5.7024365e+01   1.7474846e+01
   5.7096365e+01   1.7473765e+01
   5.7168366e+01   1.7472694e+01
   5.7240366e+01   1.7471634e+01
   5.7312367e+01   1.7470585e+01
   5.7384367e+01   1.7469551e+01
   5.7456368e+01   1.7468534e+01
   5.7528368e+01   1.7467538e+01
   5.7600369e+01   1.7466567e+01
   5.7672369e+01   1.7465624e+01
   5.7744370e+01   1.7464712e+01
   5.7816370e+01   1.7463836e+01
   5.7888370e+01   1.7462997e+01
   5.7960371e+01   1.7462201e+01
   5.8032371e+01   1.7461448e+01
   5.8104372e+01   1.7460743e+01
   5.8176372e+01   1.7460087e+01
   5.8248373e+01   1.7459483e+01
   5.8320373e+01   1.7458932e+01
   5.8392374e+01   1.7458437e+01
   5.8464374e+01   1.7458034e+01
   5.8536375e+01   1.7457684e+01
   5.8608375e+01   1.7457388e+01
   5.8680376e+01   1.7457153e+01
   5.8752376e+01   1.7456982e+01
   5.8824376e+01   1.7456873e+01
   5.8896377e+01   1.7456824e+01
   5.8968377e+01   1.7456832e+01
   5.9040378e+01   1.7456894e+01
   5.9112378e+01   1.7457008e+01
   5.9184379e+01   1.7457171e+01
   5.9256379e+01   1.7457407e+01
   5.9328380e+01   1.7457686e+01
   5.9400380e+01   1.7458009e+01
   5.9472381e+01   1.7458385e+01
   5.9544381e+01   1.7458817e+01
   5.9616382e+01   1.7459307e+01
   5.9688382e+01   1.7459858e+01
   5.9760382e+01   1.7460469e+01
   5.9832383e+01   1.7461143e+01
   5.9904383e+01   1.7461881e+01
   5.9976384e+01   1.7462686e+01
   6.0048384e+01   1.7463573e+01
   6.0120385e+01   1.7464530e+01
   6.0192385e+01   1.7465559e+01
   6.0264386e+01   1.7466670e+01
   6.0336386e+01   1.7467867e+01
   6.0408387e+01   1.7469154e+01
   6.0480387e+01   1.7470533e+01
   6.0552388e+01   1.7472005e+01
   6.0624388e+01   1.7473572e+01
   6.0696388e+01   1.7475235e+01
   6.0768389e+01   1.7476996e+01
   6.0840389e+01   1.7478856e+01
   6.0912390e+01   1.7480819e+01
   6.0984390e+01   1.7482887e+01
   6.1056391e+01   1.7485065e+01
   6.1128391e+01   1.7487358e+01
   6.1200392e+01   1.7489772e+01
   6.1272392e+01   1.7492313e+01
   6.1344393e+01   1.7494984e+01
   6.1416393e+01   1.7497787e+01
   6.1488394e+01   1.7500723e+01
   6.1560394e+01   1.7503793e+01
   6.1632394e+01   1.7506996e+01
   6.1704395e+01   1.7510315e+01
   6.1776395e+01   1.7513770e+01
   6.1848396e+01   1.7517363e+01
   6.1920396e+01   1.7521094e+01
   6.1992397e+01   1.7524966e+01
   6.2064397e+01   1.7528979e+01
   6.2136398e+01   1.7533134e+01
   6.2208398e+01   1.7537429e+01
   6.2280399e+01   1.7541829e+01
   6.2352399e+01   1.7546375e+01
   6.2424400e+01   1.7551068e+01
   6.2496400e+01   1.7555907e+01
   6.2568400e+01   1.7560897e+01
   6.2640401e+01   1.7566044e+01
   6.2712401e+01   1.7571352e+01
   6.2784402e+01   1.7576823e+01
   6.2856402e+01   1.7582458e+01
   6.2928403e+01   1.7588257e+01
   6.3000403e+01   1.7594221e+01
   6.3072404e+01   1.7600349e+01
   6.3144404e+01   1.7606642e+01
   6.3216405e+01   1.7613100e+01
   6.3288405e+01   1.7619726e+01
   6.3360406e+01   1.7626459e+01
   6.3432406e+01   1.7633379e+01
   6.3504406e+01   1.7640484e+01
   6.3576407e+01   1.7647774e+01
   6.3648407e+01   1.7655250e+01
   6.3720408e+01   1.7662912e+01
   6.3792408e+01   1.7670761e+01
   6.3864409e+01   1.7678797e+01
   6.3936409e+01   1.7687022e+01
   6.4008410e+01   1.7695436e+01
   6.4080410e+01   1.7704038e+01
   6.4152411e+01   1.7712830e+01
   6.4224411e+01   1.7721811e+01
   6.4296411e+01   1.7730978e+01
   6.4368412e+01   1.7740326e+01
   6.4440412e+01   1.7749852e+01
   6.4512413e+01   1.7759454e+01
   6.4584413e+01   1.7769254e+01
   6.4656414e+01   1.7779241e+01
   6.4728414e+01   1.7789411e+01
   6.4800415e+01   1.7799762e+01
   6.4872415e+01   1.7810291e+01
   6.4944416e+01   1.7820997e+01
   6.5016416e+01   1.7831877e+01
   6.5088417e+01   1.7842928e+01
   6.5160417e+01   1.7854146e+01
   6.5232417e+01   1.7865526e+01
   6.5304418e+01   1.7877066e+01
   6.5376418e+01   1.7888765e+01
   6.5448419e+01   1.7900619e+01
   6.5520419e+01   1.7912629e+01
   6.5592420e+01   1.7924795e+01
   6.5664420e+01   1.7937115e+01
   6.5736421e+01   1.7949589e+01
   6.5808421e+01   1.7962218e+01
   6.5880422e+01   1.7975000e+01
   6.5952422e+01   1.7987937e+01
   6.6024423e+01   1.8001029e+01
   6.6096423e+01   1.8014277e+01
   6.6168423e+01   1.8027681e+01
   6.6240424e+01   1.8041240e+01
   6.6312424e+01   1.8054956e+01
   6.6384425e+01   1.8068827e+01
   6.6456425e+01   1.8082852e+01
   6.6528426e+01   1.8097030e+01
   6.6600426e+01   1.8111207e+01
   6.6672427e+01   1.8125720e+01
   6.6744427e+01   1.8140363e+01
   6.6816428e+01   1.8155139e+01
   6.6888428e+01   1.8170048e+01
   6.6960429e+01   1.8185087e+01
   6.7032429e+01   1.8200251e+01
   6.7104429e+01   1.8215538e+01
   6.7176430e+01   1.8230942e+01
   6.7248430e+01   1.8246459e+01
   6.7320431e+01   1.8262086e+01
   6.7392431e+01   1.8277822e+01
   6.7464432e+01   1.8293665e+01
   6.7536432e+01   1.8309613e+01
   6.7608433e+01   1.8325666e+01
   6.7680433e+01   1.8341821e+01
   6.7752434e+01   1.8358077e+01
   6.7824434e+01   1.8374262e+01
   6.7896435e+01   1.8390586e+01
   6.7968435e+01   1.8407206e+01
   6.8040435e+01   1.8423722e+01
   6.8112436e+01   1.8440360e+01
   6.8184436e+01   1.8457282e+01
   6.8256437e+01   1.8474086e+01
   6.8328437e+01   1.8490998e+01
   6.8400438e+01   1.8508004e+01
   6.8472438e+01   1.8525095e+01
   6.8544439e+01   1.8542262e+01
   6.8616439e+01   1.8559499e+01
   6.8688440e+01   1.8576801e+01
   6.8760440e+01   1.8594162e+01
   6.8832441e+01   1.8611578e+01
   6.8904441e+01   1.8629043e+01
   6.8976441e+01   1.8646552e+01
   6.9048442e+01   1.8664102e+01
   6.9120442e+01   1.8681688e+01
   6.9192443e+01   1.8699307e+01
   6.9264443e+01   1.8716953e+01
   6.9336444e+01   1.8734624e+01
   6.9408444e+01   1.8752317e+01
   6.9480445e+01   1.8770030e+01
   6.9552445e+01   1.8787762e+01
   6.9624446e+01   1.8805510e+01
   6.9696446e+01   1.8823270e+01
   6.9768447e+01   1.8841044e+01
   6.9840447e+01   1.8858826e+01
   6.9912447e+01   1.8876616e+01
   6.9984448e+01   1.8894411e+01
   7.0056448e+01   1.8912210e+01
   7.0128449e+01   1.8930012e+01
   7.0200449e+01   1.8947815e+01
   7.0272450e+01   1.8965618e+01
   7.0344450e+01   1.8983421e+01
   7.0416451e+01   1.9001223e+01
   7.0488451e+01   1.9019023e+01
   7.0560452e+01   1.9036820e+01
   7.0632452e+01   1.9054613e+01
   7.0704453e+01   1.9072399e+01
   7.0776453e+01   1.9090175e+01
   7.0848453e+01   1.9107940e+01
   7.0920454e+01   1.9125518e+01
   7.0992454e+01   1.9143302e+01
   7.1064455e+01   1.9160875e+01
   7.1136455e+01   1.9178642e+01
   7.1208456e+01   1.9196191e+01
   7.1280456e+01   1.9213929e+01
   7.1352457e+01   1.9231445e+01
   7.1424457e+01   1.9249144e+01
   7.1496458e+01   1.9266789e+01
   7.1568458e+01   1.9284220e+01
   7.1640458e+01   1.9301832e+01
   7.1712459e+01   1.9319216e+01
   7.1784459e+01   1.9336773e+01
   7.1856460e+01   1.9354101e+01
   7.1928460e+01   1.9371433e+01
   7.2000461e+01   1.9388922e+01
   7.9200507e+01   2.1061211e+01
   8.6400553e+01   2.2656967e+01
   9.3600599e+01   2.3578116e+01
   1.0080065e+02   2.3694439e+01
   1.0800069e+02   2.3298983e+01
   1.1520074e+02   2.2711733e+01
   1.2240078e+02   2.2105268e+01
   1.2960083e+02   2.1614503e+01
   1.3680088e+02   2.1358139e+01
   1.4400092e+02   2.1335694e+01
   1.5120097e+02   2.1433046e+01
   1.5840101e+02   2.1538534e+01
   1.6560106e+02   2.1625374e+01
   1.7280111e+02   2.1707696e+01
   1.8000115e+02   2.1783232e+01
   1.8720120e+02   2.1821108e+01
   1.9440124e+02   2.1810843e+01
   2.0160129e+02   2.1775429e+01
   2.0880134e+02   2.1737319e+01
   2.1600138e+02   2.1694448e+01
   2.2320143e+02   2.1645139e+01
   2.3040147e+02   2.1611583e+01
   2.3760152e+02   2.1623954e+01
   2.4480157e+02   2.1677504e+01
   2.5200161e+02   2.1725633e+01
   2.5920166e+02   2.1724912e+01
   2.6640170e+02   2.1683973e+01
   2.7360175e+02   2.1653872e+01
   2.8080180e+02   2.1665150e+01
   2.8800184e+02   2.1699517e+01
   2.9520189e+02   2.1715808e+01
   3.0240194e+02   2.1699222e+01
   3.0960198e+02   2.1673093e+01
   3.1680203e+02   2.1665058e+01
   3.2400207e+02   2.1676307e+01
   3.3120212e+02   2.1687349e+01
   3.3840217e+02   2.1687372e+01
   3.4560221e+02   2.1683953e+01
   3.5280226e+02   2.1686570e+01
   3.6000230e+02   2.1691798e+01
   3.6720235e+02   2.1689311e+01
   3.7440240e+02   2.1678703e+01
   3.8160244e+02   2.1672670e+01
   3.8880249e+02   2.1679626e+01
   3.9600253e+02   2.1692327e+01
   4.0320258e+02   2.1696369e+01
   4.1040263e+02   2.1688038e+01
   4.1760267e+02   2.1677325e+01
   4.2480272e+02   2.1675427e+01
   4.3200276e+02   2.1682336e+01
   4.3920281e+02   2.1688970e+01
   4.4640286e+02   2.1689240e+01
   4.5360290e+02   2.1685641e+01
   4.6080295e+02   2.1683468e+01
   4.6800300e+02   2.1683659e+01
   4.7520304e+02   2.1683684e+01
   4.8240309e+02   2.1682679e+01
   4.8960313e+02   2.1682929e+01
   4.9680318e+02   2.1685623e+01
   5.0400323e+02   2.1688167e+01
   5.1120327e+02   2.1687138e+01
   5.1840332e+02   2.1683103e+01
   5.2560336e+02   2.1680518e+01
   5.3280341e+02   2.1682203e+01
   5.4000346e+02   2.1686065e+01
   5.4720350e+02   2.1687901e+01
   5.5440355e+02   2.1686172e+01
   5.6160359e+02   2.1683415e+01
   5.6880364e+02   2.1682607e+01
   5.7600369e+02   2.1683841e+01
   5.8320373e+02   2.1685093e+01
   5.9040378e+02   2.1685167e+01
   5.9760382e+02   2.1684786e+01
   6.0480387e+02   2.1684880e+01
   6.1200392e+02   2.1685115e+01
   6.1920396e+02   2.1684660e+01
   6.2640401e+02   2.1683741e+01
   6.3360406e+02   2.1683540e+01
   6.4080410e+02   2.1684573e+01
   6.4800415e+02   2.1685773e+01
   6.5520419e+02   2.1685754e+01
   6.6240424e+02   2.1684540e+01
   6.6960429e+02   2.1683505e+01
   6.7680433e+02   2.1683728e+01
   6.8400438e+02   2.1684791e+01
   6.9120442e+02   2.1685475e+01
   6.9840447e+02   2.1685217e+01
   7.0560452e+02   2.1684556e+01
   7.1280456e+02   2.1684241e+01
   7.2000461e+02   2.1684367e+01
   7.2720465e+02   2.1684561e+01
   7.3440470e+02   2.1684608e+01
   7.4160475e+02   2.1684685e+01
   7.4880479e+02   2.1684895e+01
   7.5600484e+02   2.1684996e+01
   7.6320488e+02   2.1684739e+01
   7.7040493e+02   2.1684309e+01
   7.7760498e+02   2.1684179e+01
   7.8480502e+02   2.1684526e+01
   7.9200507e+02   2.1684988e+01
   7.9920511e+02   2.1685084e+01
   8.0640516e+02   2.1684761e+01
   8.1360521e+02   2.1684401e+01
   8.2080525e+02   2.1684355e+01
   8.2800530e+02   2.1684580e+01
   8.3520535e+02   2.1684782e+01
   8.4240539e+02   2.1684795e+01
   8.4960544e+02   2.1684706e+01
   8.5680548e+02   2.1684656e+01
   8.6400553e+02   2.1684649e+01
   8.7120558e+02   2.1684625e+01
   8.7840562e+02   2.1684579e+01
   8.8560567e+02   2.1684589e+01
   8.9280571e+02   2.1684667e+01
   9.0000576e+02   2.1684724e+01
   9.0720581e+02   2.1684686e+01
   9.1440585e+02   2.1684615e+01
   9.2160590e+02   2.1684644e+01
   9.2880594e+02   2.1684784e+01
   9.3600599e+02   2.1684886e+01
   9.4320604e+02   2.1684807e+01
   9.5040608e+02   2.1684573e+01
   9.5760613e+02   2.1684368e+01
   9.6480617e+02   2.1684346e+01
   9.7200622e+02   2.1684482e+01
   9.7920627e+02   2.1684611e+01
   9.8640631e+02   2.1684590e+01
   9.9360636e+02   2.1684403e+01
   1.0008064e+03   2.1684160e+01
   1.0080065e+03   2.1684041e+01
   1.0152065e+03   2.1684203e+01
   1.0224065e+03   2.1684695e+01
   1.0296066e+03   2.1685375e+01
   1.0368066e+03   2.1685940e+01
   1.0440067e+03   2.1686065e+01
   1.0512067e+03   2.1685628e+01
   1.0584068e+03   2.1684813e+01
   1.0656068e+03   2.1684020e+01
   1.0728069e+03   2.1683627e+01
   1.0800069e+03   2.1683783e+01
   1.0872070e+03   2.1684334e+01
   1.0944070e+03   2.1684965e+01
   1.1016071e+03   2.1685363e+01
   1.1088071e+03   2.1685376e+01
   1.1160071e+03   2.1685051e+01
   1.1232072e+03   2.1684608e+01
   1.1304072e+03   2.1684291e+01
   1.1376073e+03   2.1684246e+01
   1.1448073e+03   2.1684442e+01
   1.1520074e+03   2.1684717e+01
   1.1592074e+03   2.1684893e+01
   1.1664075e+03   2.1684895e+01
   1.1736075e+03   2.1684770e+01
   1.1808076e+03   2.1684629e+01
   1.1880076e+03   2.1684563e+01
   1.1952076e+03   2.1684593e+01
   1.2024077e+03   2.1684676e+01
   1.2096077e+03   2.1684748e+01
   1.2168078e+03   2.1684763e+01
   1.2240078e+03   2.1684717e+01
   1.2312079e+03   2.1684649e+01
   1.2384079e+03   2.1684608e+01
   1.2456080e+03   2.1684619e+01
   1.2528080e+03   2.1684672e+01
   1.2600081e+03   2.1684723e+01
   1.2672081e+03   2.1684738e+01
   1.2744082e+03   2.1684711e+01
   1.2816082e+03   2.1684669e+01
   1.2888082e+03   2.1684642e+01
   1.2960083e+03   2.1684646e+01
   1.3032083e+03   2.1684671e+01
   1.3104084e+03   2.1684697e+01
   1.3176084e+03   2.1684708e+01
   1.3248085e+03   2.1684699e+01
   1.3320085e+03   2.1684678e+01
   1.3392086e+03   2.1684661e+01
   1.3464086e+03   2.1684658e+01
   1.3536087e+03   2.1684671e+01
   1.3608087e+03   2.1684689e+01
   1.3680088e+03   2.1684700e+01
   1.3752088e+03   2.1684695e+01
   1.3824088e+03   2.1684680e+01
   1.3896089e+03   2.1684668e+01
   1.3968089e+03   2.1684665e+01
   1.4040090e+03   2.1684673e+01
   1.4112090e+03   2.1684684e+01
   1.4184091e+03   2.1684691e+01
   1.4256091e+03   2.1684689e+01
   1.4328092e+03   2.1684683e+01
   1.4400092e+03   2.1684675e+01
   1.4472093e+03   2.1684672e+01
   1.4544093e+03   2.1684674e+01
   1.4616094e+03   2.1684680e+01
   1.4688094e+03   2.1684685e+01
   1.4760094e+03   2.1684686e+01
   1.4832095e+03   2.1684683e+01
   1.4904095e+03   2.1684678e+01
   1.4976096e+03   2.1684675e+01
   1.5048096e+03   2.1684676e+01
   1.5120097e+03   2.1684680e+01
   1.5192097e+03   2.1684683e+01
   1.5264098e+03   2.1684683e+01
   1.5336098e+03   2.1684681e+01
   1.5408099e+03   2.1684679e+01
   1.5480099e+03   2.1684678e+01
   1.5552100e+03   2.1684678e+01
   1.5624100e+03   2.1684680e+01
   1.5696100e+03   2.1684681e+01
   1.5768101e+03   2.1684682e+01
   1.5840101e+03   2.1684681e+01
   1.5912102e+03   2.1684680e+01
   1.5984102e+03   2.1684679e+01
   1.6056103e+03   2.1684679e+01
   1.6128103e+03   2.1684680e+01
   1.6200104e+03   2.1684681e+01
   1.6272104e+03   2.1684681e+01
   1.6344105e+03   2.1684681e+01
   1.6416105e+03   2.1684680e+01
   1.6488106e+03   2.1684679e+01
   1.6560106e+03   2.1684679e+01
   1.6632106e+03   2.1684680e+01
   1.6704107e+03   2.1684680e+01
   1.6776107e+03   2.1684681e+01
   1.6848108e+03   2.1684680e+01
   1.6920108e+03   2.1684680e+01
   1.6992109e+03   2.1684680e+01
   1.7064109e+03   2.1684680e+01
   1.7136110e+03   2.1684680e+01
   1.7208110e+03   2.1684680e+01
   1.7280111e+03   2.1684680e+01
   1.7352111e+03   2.1684680e+01
   1.7424112e+03   2.1684680e+01
   1.7496112e+03   2.1684680e+01
   1.7568112e+03   2.1684680e+01
   1.7640113e+03   2.1684680e+01
   1.7712113e+03   2.1684680e+01
   1.7784114e+03   2.1684680e+01
   1.7856114e+03   2.1684680e+01
   1.7928115e+03   2.1684680e+01
   1.8000115e+03   2.1684680e+01
   1.8072116e+03   2.1684680e+01
   1.8144116e+03   2.1684680e+01
   1.8216117e+03   2.1684680e+01
   1.8288117e+03   2.1684680e+01
   1.8360118e+03   2.1684680e+01
   1.8432118e+03   2.1684680e+01
   1.8504118e+03   2.1684680e+01
   1.8576119e+03   2.1684680e+01
   1.8648119e+03   2.1684680e+01
   1.8720120e+03   2.1684680e+01
   1.8792120e+03   2.1684680e+01
   1.8864121e+03   2.1684680e+01
   1.8936121e+03   2.1684680e+01
   1.9008122e+03   2.1684680e+01
   1.9080122e+03   2.1684680e+01
   1.9152123e+03   2.1684680e+01
   1.9224123e+03   2.1684680e+01
   1.9296123e+03   2.1684680e+01
   1.9368124e+03   2.1684680e+01
   1.9440124e+03   2.1684680e+01
   1.9512125e+03   2.1684680e+01
   1.9584125e+03   2.1684680e+01
   1.9656126e+03   2.1684680e+01
   1.9728126e+03   2.1684680e+01
   1.9800127e+03   2.1684680e+01
   1.9872127e+03   2.1684680e+01
   1.9944128e+03   2.1684680e+01
   2.0016128e+03   2.1684680e+01
   2.0088129e+03   2.1684680e+01
   2.0160129e+03   2.1684680e+01
   2.0232129e+03   2.1684680e+01
   2.0304130e+03   2.1684680e+01
   2.0376130e+03   2.1684680e+01
   2.0448131e+03   2.1684680e+01
   2.0520131e+03   2.1684680e+01
   2.0592132e+03   2.1684680e+01
   2.0664132e+03   2.1684680e+01
   2.0736133e+03   2.1684680e+01
   2.0808133e+03   2.1684680e+01
   2.0880134e+03   2.1684680e+01
   2.0952134e+03   2.1684680e+01
   2.1024135e+03   2.1684680e+01
   2.1096135e+03   2.1684680e+01
   2.1168135e+03   2.1684680e+01
   2.1240136e+03   2.1684680e+01
   2.1312136e+03   2.1684680e+01
   2.1384137e+03   2.1684680e+01
   2.1456137e+03   2.1684680e+01
   2.1528138e+03   2.1684680e+01
   2.1600138e+03   2.1684680e+01
   2.1672139e+03   2.1684680e+01
   2.1744139e+03   2.1684680e+01
   2.1816140e+03   2.1684680e+01
   2.1888140e+03   2.1684680e+01
   2.1960141e+03   2.1684680e+01
   2.2032141e+03   2.1684680e+01
   2.2104141e+03   2.1684680e+01
   2.2176142e+03   2.1684680e+01
   2.2248142e+03   2.1684680e+01
   2.2320143e+03   2.1684680e+01
   2.2392143e+03   2.1684680e+01
   2.2464144e+03   2.1684680e+01
   2.2536144e+03   2.1684680e+01
   2.2608145e+03   2.1684680e+01
   2.2680145e+03   2.1684680e+01
   2.2752146e+03   2.1684680e+01
   2.2824146e+03   2.1684680e+01
   2.2896147e+03   2.1684680e+01
   2.2968147e+03   2.1684680e+01
   2.3040147e+03   2.1684680e+01
   2.3112148e+03   2.1684680e+01
   2.3184148e+03   2.1684680e+01
   2.3256149e+03   2.1684680e+01
   2.3328149e+03   2.1684680e+01
   2.3400150e+03   2.1684680e+01
   2.3472150e+03   2.1684680e+01
   2.3544151e+03   2.1684680e+01
   2.3616151e+03   2.1684680e+01
   2.3688152e+03   2.1684680e+01
   2.3760152e+03   2.1684680e+01
   2.3832153e+03   2.1684680e+01
   2.3904153e+03   2.1684680e+01
   2.3976153e+03   2.1684680e+01
   2.4048154e+03   2.1684680e+01
   2.4120154e+03   2.1684680e+01
   2.4192155e+03   2.1684680e+01
   2.4264155e+03   2.1684680e+01
   2.4336156e+03   2.1684680e+01
   2.4408156e+03   2.1684680e+01
   2.4480157e+03   2.1684680e+01
   2.4552157e+03   2.1684680e+01
   2.4624158e+03   2.1684680e+01
   2.4696158e+03   2.1684680e+01
   2.4768159e+03   2.1684680e+01
   2.4840159e+03   2.1684680e+01
   2.4912159e+03   2.1684680e+01
   2.4984160e+03   2.1684680e+01
   2.5056160e+03   2.1684680e+01
   2.5128161e+03   2.1684680e+01
   2.5200161e+03   2.1684680e+01
   2.5272162e+03   2.1684680e+01
   2.5344162e+03   2.1684680e+01
   2.5416163e+03   2.1684680e+01
   2.5488163e+03   2.1684680e+01
   2.5560164e+03   2.1684680e+01
   2.5632164e+03   2.1684680e+01
   2.5704165e+03   2.1684680e+01
   2.5776165e+03   2.1684680e+01
   2.5848165e+03   2.1684680e+01
   2.5920166e+03   2.1684680e+01
   2.5992166e+03   2.1684680e+01
   2.6064167e+03   2.1684680e+01
   2.6136167e+03   2.1684680e+01
   2.6208168e+03   2.1684680e+01
   2.6280168e+03   2.1684680e+01
   2.6352169e+03   2.1684680e+01
   2.6424169e+03   2.1684680e+01
   2.6496170e+03   2.1684680e+01
   2.6568170e+03   2.1684680e+01
   2.6640170e+03   2.1684680e+01
   2.6712171e+03   2.1684680e+01
   2.6784171e+03   2.1684680e+01
   2.6856172e+03   2.1684680e+01
   2.6928172e+03   2.1684680e+01
   2.7000173e+03   2.1684680e+01
   2.7072173e+03   2.1684680e+01
   2.7144174e+03   2.1684680e+01
   2.7216174e+03   2.1684680e+01
   2.7288175e+03   2.1684680e+01
   2.7360175e+03   2.1684680e+01
   2.7432176e+03   2.1684680e+01
   2.7504176e+03   2.1684680e+01
   2.7576176e+03   2.1684680e+01
   2.7648177e+03   2.1684680e+01
   2.7720177e+03   2.1684680e+01
   2.7792178e+03   2.1684680e+01
   2.7864178e+03   2.1684680e+01
   2.7936179e+03   2.1684680e+01
   2.8008179e+03   2.1684680e+01
   2.8080180e+03   2.1684680e+01
   2.8152180e+03   2.1684680e+01
   2.8224181e+03   2.1684680e+01
   2.8296181e+03   2.1684680e+01
   2.8368182e+03   2.1684680e+01
   2.8440182e+03   2.1684680e+01
   2.8512182e+03   2.1684680e+01
   2.8584183e+03   2.1684680e+01
   2.8656183e+03   2.1684680e+01
   2.8728184e+03   2.1684680e+01
   2.8800184e+03   2.1684680e+01
   2.8872185e+03   2.1684680e+01
   2.8944185e+03   2.1684680e+01
   2.9016186e+03   2.1684680e+01
   2.9088186e+03   2.1684680e+01
   2.9160187e+03   2.1684680e+01
   2.9232187e+03   2.1684680e+01
   2.9304188e+03   2.1684680e+01
   2.9376188e+03   2.1684680e+01
   2.9448188e+03   2.1684680e+01
   2.9520189e+03   2.1684680e+01
   2.9592189e+03   2.1684680e+01
   2.9664190e+03   2.1684680e+01
   2.9736190e+03   2.1684680e+01
   2.9808191e+03   2.1684680e+01
   2.9880191e+03   2.1684680e+01
   2.9952192e+03   2.1684680e+01
   3.0024192e+03   2.1684680e+01
   3.0096193e+03   2.1684680e+01
   3.0168193e+03   2.1684680e+01
   3.0240194e+03   2.1684680e+01
   3.0312194e+03   2.1684680e+01
   3.0384194e+03   2.1684680e+01
   3.0456195e+03   2.1684680e+01
   3.0528195e+03   2.1684680e+01
   3.0600196e+03   2.1684680e+01
   3.0672196e+03   2.1684680e+01
   3.0744197e+03   2.1684680e+01
   3.0816197e+03   2.1684680e+01
   3.0888198e+03   2.1684680e+01
   3.0960198e+03   2.1684680e+01
   3.1032199e+03   2.1684680e+01
   3.1104199e+03   2.1684680e+01
   3.1176200e+03   2.1684680e+01
   3.1248200e+03   2.1684680e+01
   3.1320200e+03   2.1684680e+01
   3.1392201e+03   2.1684680e+01
   3.1464201e+03   2.1684680e+01
   3.1536202e+03   2.1684680e+01
   3.1608202e+03   2.1684680e+01
   3.1680203e+03   2.1684680e+01
   3.1752203e+03   2.1684680e+01
   3.1824204e+03   2.1684680e+01
   3.1896204e+03   2.1684680e+01
   3.1968205e+03   2.1684680e+01
   3.2040205e+03   2.1684680e+01
   3.2112206e+03   2.1684680e+01
   3.2184206e+03   2.1684680e+01
   3.2256206e+03   2.1684680e+01
   3.2328207e+03   2.1684680e+01
   3.2400207e+03   2.1684680e+01
   3.2472208e+03   2.1684680e+01
   3.2544208e+03   2.1684680e+01
   3.2616209e+03   2.1684680e+01
   3.2688209e+03   2.1684680e+01
   3.2760210e+03   2.1684680e+01
   3.2832210e+03   2.1684680e+01
   3.2904211e+03   2.1684680e+01
   3.2976211e+03   2.1684680e+01
   3.3048212e+03   2.1684680e+01
   3.3120212e+03   2.1684680e+01


==> data/Duncan_Foil_Without_TL_forceX_NonLinear.dat <==
   7.2000461e-02   1.8151077e+05
   1.4400092e-01   1.0797957e+05
   2.1600138e-01   6.5555456e+04
   2.8800184e-01   4.1615292e+04
   3.6000230e-01   2.8218924e+04
   4.3200276e-01   2.0703546e+04
   5.0400323e-01   1.6131600e+04
   5.7600369e-01   1.3149367e+04
   6.4800415e-01   1.1100647e+04
   7.2000461e-01   9.6040211e+03
   7.9200507e-01   8.4874687e+03
   8.6400553e-01   7.6051232e+03
   9.3600599e-01   6.8806196e+03
   1.0080065e+00   6.2713880e+03
   1.0800069e+00   5.7507222e+03
   1.1520074e+00   5.3011341e+03
   1.2240078e+00   4.9117798e+03
   1.2960083e+00   4.5739628e+03
   1.3680088e+00   4.2805142e+03
   1.4400092e+00   4.0255804e+03
   1.5120097e+00   3.8034354e+03
   1.5840101e+00   3.6089622e+03
   1.6560106e+00   3.4374234e+03
   1.7280111e+00   3.2847920e+03
   1.8000115e+00   3.1476317e+03
   1.8720120e+00   3.0230727e+03
   1.9440124e+00   2.9087860e+03
   2.0160129e+00   2.8028284e+03
   2.0880134e+00   2.7036386e+03
   2.1600138e+00   2.6100446e+03
   2.2320143e+00   2.5208769e+03
   2.3040147e+00   2.4353148e+03
   2.3760152e+00   2.3527324e+03
   2.4480157e+00   2.2726726e+03
   2.5200161e+00   2.1948071e+03
   2.5920166e+00   2.1189190e+03
   2.6640170e+00   2.0448764e+03
   2.7360175e+00   1.9726147e+03
   2.8080180e+00   1.9021219e+03
   2.8800184e+00   1.8334297e+03
   2.9520189e+00   1.7666104e+03
   3.0240194e+00   1.7017541e+03
   3.0960198e+00   1.6389660e+03
   3.1680203e+00   1.5783524e+03
   3.2400207e+00   1.5200154e+03
   3.3120212e+00   1.4640416e+03
   3.3840217e+00   1.4104964e+03
   3.4560221e+00   1.3594226e+03
   3.5280226e+00   1.3108406e+03
   3.6000230e+00   1.2647346e+03
   3.6720235e+00   1.2210763e+03
   3.7440240e+00   1.1798174e+03
   3.8160244e+00   1.1408917e+03
   3.8880249e+00   1.1042220e+03
   3.9600253e+00   1.0697108e+03
   4.0320258e+00   1.0372558e+03
   4.1040263e+00   1.0067437e+03
   4.1760267e+00   9.7805588e+02
   4.2480272e+00   9.5106919e+02
   4.3200276e+00   9.2566050e+02
   4.3920281e+00   9.0170369e+02
   4.4640286e+00   8.7907386e+02
   4.5360290e+00   8.5763629e+02
   4.6080295e+00   8.3726964e+02
   4.6800300e+00   8.1785518e+02
   4.7520304e+00   7.9926610e+02
   4.8240309e+00   7.8138687e+02
   4.8960313e+00   7.6411015e+02
   4.9680318e+00   7.4733901e+02
   5.0400323e+00   7.3098681e+02
   5.1120327e+00   7.1497863e+02
   5.1840332e+00   6.9924998e+02
   5.2560336e+00   6.8374436e+02
   5.3280341e+00   6.6842049e+02
   5.4000346e+00   6.5324389e+02
   5.4720350e+00   6.3818588e+02
   5.5440355e+00   6.2323393e+02
   5.6160359e+00   6.0838287e+02
   5.6880364e+00   5.9363783e+02
   5.7600369e+00   5.7901366e+02
   5.8320373e+00   5.6453397e+02
   5.9040378e+00   5.5022896e+02
   5.9760382e+00   5.3613520e+02
   6.0480387e+00   5.2229015e+02
   6.1200392e+00   5.0873248e+02
   6.1920396e+00   4.9549952e+02
   6.2640401e+00   4.8262285e+02
   6.3360406e+00   4.7014241e+02
   6.4080410e+00   4.5808810e+02
   6.4800415e+00   4.4648605e+02
   6.5520419e+00   4.3535760e+02
   6.6240424e+00   4.2472260e+02
   6.6960429e+00   4.1458407e+02
   6.7680433e+00   4.0494836e+02
   6.8400438e+00   3.9581076e+02
   6.9120442e+00   3.8715941e+02
   6.9840447e+00   3.7897442e+02
   7.0560452e+00   3.7122788e+02
   7.1280456e+00   3.6388703e+02
   7.2000461e+00   3.5691663e+02
   7.2720465e+00   3.5027745e+02
   7.3440470e+00   3.4392862e+02
   7.4160475e+00   3.3783010e+02
   7.4880479e+00   3.3194341e+02
   7.5600484e+00   3.2623080e+02
   7.6320488e+00   3.2065511e+02
   7.7040493e+00   3.1518241e+02
   7.7760498e+00   3.0978377e+02
   7.8480502e+00   3.0443306e+02
   7.9200507e+00   2.9910901e+02
   7.9920511e+00   2.9379666e+02
   8.0640516e+00   2.8848560e+02
   8.1360521e+00   2.8317070e+02
   8.2080525e+00   2.7785294e+02
   8.2800530e+00   2.7253821e+02
   8.3520535e+00   2.6723681e+02
   8.4240539e+00   2.6196047e+02
   8.4960544e+00   2.5672238e+02
   8.5680548e+00   2.5153671e+02
   8.6400553e+00   2.4641651e+02
   8.7120558e+00   2.4137416e+02
   8.7840562e+00   2.3642475e+02
   8.8560567e+00   2.3158143e+02
   8.9280571e+00   2.2686134e+02
   9.0000576e+00   2.2227192e+02
   9.0720581e+00   2.1782375e+02
   9.1440585e+00   2.1352574e+02
   9.2160590e+00   2.0938144e+02
   9.2880594e+00   2.0539461e+02
   9.3600599e+00   2.0156670e+02
   9.4320604e+00   1.9789916e+02
   9.5040608e+00   1.9439004e+02
   9.5760613e+00   1.9103569e+02
   9.6480617e+00   1.8782784e+02
   9.7200622e+00   1.8475640e+02
   9.7920627e+00   1.8180978e+02
   9.8640631e+00   1.7897771e+02
   9.9360636e+00   1.7625115e+02
   1.0008064e+01   1.7361726e+02
   1.0080065e+01   1.7108130e+02
   1.0152065e+01   1.6863212e+02
   1.0224065e+01   1.6625710e+02
   1.0296066e+01   1.6394412e+02
   1.0368066e+01   1.6169124e+02
   1.0440067e+01   1.5947779e+02
   1.0512067e+01   1.5729104e+02
   1.0584068e+01   1.5511999e+02
   1.0656068e+01   1.5296001e+02
   1.0728069e+01   1.5080613e+02
   1.0800069e+01   1.4865542e+02
   1.0872070e+01   1.4650590e+02
   1.0944070e+01   1.4435824e+02
   1.1016071e+01   1.4221369e+02
   1.1088071e+01   1.4007461e+02
   1.1160071e+01   1.3794627e+02
   1.1232072e+01   1.3583348e+02
   1.1304072e+01   1.3374167e+02
   1.1376073e+01   1.3167764e+02
   1.1448073e+01   1.2965663e+02
   1.1520074e+01   1.2767921e+02
   1.1592074e+01   1.2575329e+02
   1.1664075e+01   1.2387877e+02
   1.1736075e+01   1.2205441e+02
   1.1808076e+01   1.2028203e+02
   1.1880076e+01   1.1856221e+02
   1.1952076e+01   1.1689665e+02
   1.2024077e+01   1.1528541e+02
   1.2096077e+01   1.1372770e+02
   1.2168078e+01   1.1222286e+02
   1.2240078e+01   1.1076925e+02
   1.2312079e+01   1.0936233e+02
   1.2384079e+01   1.0799963e+02
   1.2456080e+01   1.0667866e+02
   1.2528080e+01   1.0539959e+02
   1.2600081e+01   1.0416146e+02
   1.2672081e+01   1.0296237e+02
   1.2744082e+01   1.0179986e+02
   1.2816082e+01   1.0066708e+02
   1.2888082e+01   9.9559311e+01
   1.2960083e+01   9.8473458e+01
   1.3032083e+01   9.7406543e+01
   1.3104084e+01   9.6354582e+01
   1.3176084e+01   9.5314481e+01
   1.3248085e+01   9.4290614e+01
   1.3320085e+01   9.3283130e+01
   1.3392086e+01   9.2291977e+01
   1.3464086e+01   9.1314617e+01
   1.3536087e+01   9.0350006e+01
   1.3608087e+01   8.9401386e+01
   1.3680088e+01   8.8469002e+01
   1.3752088e+01   8.7553289e+01
   1.3824088e+01   8.6653716e+01
   1.3896089e+01   8.5770438e+01
   1.3968089e+01   8.4902292e+01
   1.4040090e+01   8.4048756e+01
   1.4112090e+01   8.3208580e+01
   1.4184091e+01   8.2380580e+01
   1.4256091e+01   8.1564282e+01
   1.4328092e+01   8.0758653e+01
   1.4400092e+01   7.9962417e+01
   1.4472093e+01   7.9174917e+01
   1.4544093e+01   7.8395428e+01
   1.4616094e+01   7.7623783e+01
   1.4688094e+01   7.6860298e+01
   1.4760094e+01   7.6105113e+01
   1.4832095e+01   7.5359425e+01
   1.4904095e+01   7.4624134e+01
   1.4976096e+01   7.3899358e+01
   1.5048096e+01   7.3185148e+01
   1.5120097e+01   7.2481470e+01
   1.5192097e+01   7.1788094e+01
   1.5264098e+01   7.1105309e+01
   1.5336098e+01   7.0433147e+01
   1.5408099e+01   6.9771964e+01
   1.5480099e+01   6.9122028e+01
   1.5552100e+01   6.8483446e+01
   1.5624100e+01   6.7856547e+01
   1.5696100e+01   6.7241789e+01
   1.5768101e+01   6.6640162e+01
   1.5840101e+01   6.6053649e+01
   1.5912102e+01   6.5483452e+01
   1.5984102e+01   6.4930696e+01
   1.6056103e+01   6.4395472e+01
   1.6128103e+01   6.3877383e+01
   1.6200104e+01   6.3375104e+01
   1.6272104e+01   6.2886926e+01
   1.6344105e+01   6.2410430e+01
   1.6416105e+01   6.1943440e+01
   1.6488106e+01   6.1484922e+01
   1.6560106e+01   6.1032824e+01
   1.6632106e+01   6.0586289e+01
   1.6704107e+01   6.0143747e+01
   1.6776107e+01   5.9703825e+01
   1.6848108e+01   5.9265086e+01
   1.6920108e+01   5.8826388e+01
   1.6992109e+01   5.8386801e+01
   1.7064109e+01   5.7945776e+01
   1.7136110e+01   5.7502845e+01
   1.7208110e+01   5.7057878e+01
   1.7280111e+01   5.6610560e+01
   1.7352111e+01   5.6161253e+01
   1.7424112e+01   5.5709837e+01
   1.7496112e+01   5.5258037e+01
   1.7568112e+01   5.4806719e+01
   1.7640113e+01   5.4356935e+01
   1.7712113e+01   5.3908752e+01
   1.7784114e+01   5.3464279e+01
   1.7856114e+01   5.3024649e+01
   1.7928115e+01   5.2592032e+01
   1.8000115e+01   5.2167418e+01
   1.8072116e+01   5.1753648e+01
   1.8144116e+01   5.1350162e+01
   1.8216117e+01   5.0956639e+01
   1.8288117e+01   5.0575323e+01
   1.8360118e+01   5.0207375e+01
   1.8432118e+01   4.9854281e+01
   1.8504118e+01   4.9517292e+01
   1.8576119e+01   4.9196422e+01
   1.8648119e+01   4.8891122e+01
   1.8720120e+01   4.8600442e+01
   1.8792120e+01   4.8322686e+01
   1.8864121e+01   4.8055884e+01
   1.8936121e+01   4.7798219e+01
   1.9008122e+01   4.7548403e+01
   1.9080122e+01   4.7304734e+01
   1.9152123e+01   4.7065708e+01
   1.9224123e+01   4.6829953e+01
   1.9296123e+01   4.6595962e+01
   1.9368124e+01   4.6362621e+01
   1.9440124e+01   4.6128874e+01
   1.9512125e+01   4.5893724e+01
   1.9584125e+01   4.5656513e+01
   1.9656126e+01   4.5416921e+01
   1.9728126e+01   4.5174793e+01
   1.9800127e+01   4.4930482e+01
   1.9872127e+01   4.4684367e+01
   1.9944128e+01   4.4436767e+01
   2.0016128e+01   4.4188180e+01
   2.0088129e+01   4.3939235e+01
   2.0160129e+01   4.3690670e+01
   2.0232129e+01   4.3443284e+01
   2.0304130e+01   4.3204852e+01
   2.0376130e+01   4.2965786e+01
   2.0448131e+01   4.2730256e+01
   2.0520131e+01   4.2498656e+01
   2.0592132e+01   4.2272489e+01
   2.0664132e+01   4.2051023e+01
   2.0736133e+01   4.1835732e+01
   2.0808133e+01   4.1627002e+01
   2.0880134e+01   4.1425073e+01
   2.0952134e+01   4.1229181e+01
   2.1024135e+01   4.1043669e+01
   2.1096135e+01   4.0869645e+01
   2.1168135e+01   4.0703496e+01
   2.1240136e+01   4.0550552e+01
   2.1312136e+01   4.0403948e+01
   2.1384137e+01   4.0267648e+01
   2.1456137e+01   4.0138945e+01
   2.1528138e+01   4.0017070e+01
   2.1600138e+01   3.9901789e+01
   2.1672139e+01   3.9790891e+01
   2.1744139e+01   3.9684277e+01
   2.1816140e+01   3.9579844e+01
   2.1888140e+01   3.9472619e+01
   2.1960141e+01   3.9365051e+01
   2.2032141e+01   3.9257649e+01
   2.2104141e+01   3.9149966e+01
   2.2176142e+01   3.9041554e+01
   2.2248142e+01   3.8931650e+01
   2.2320143e+01   3.8818581e+01
   2.2392143e+01   3.8704138e+01
   2.2464144e+01   3.8587798e+01
   2.2536144e+01   3.8470236e+01
   2.2608145e+01   3.8351418e+01
   2.2680145e+01   3.8231745e+01
   2.2752146e+01   3.8111210e+01
   2.2824146e+01   3.7990381e+01
   2.2896147e+01   3.7869724e+01
   2.2968147e+01   3.7749506e+01
   2.3040147e+01   3.7630347e+01
   2.3112148e+01   3.7512660e+01
   2.3184148e+01   3.7396969e+01
   2.3256149e+01   3.7283801e+01
   2.3328149e+01   3.7173550e+01
   2.3400150e+01   3.7066724e+01
   2.3472150e+01   3.6963364e+01
   2.3544151e+01   3.6863085e+01
   2.3616151e+01   3.6766478e+01
   2.3688152e+01   3.6673841e+01
   2.3760152e+01   3.6585622e+01
   2.3832153e+01   3.6501944e+01
   2.3904153e+01   3.6423083e+01
   2.3976153e+01   3.6349082e+01
   2.4048154e+01   3.6280126e+01
   2.4120154e+01   3.6216397e+01
   2.4192155e+01   3.6158012e+01
   2.4264155e+01   3.6104977e+01
   2.4336156e+01   3.6057175e+01
   2.4408156e+01   3.6014351e+01
   2.4480157e+01   3.5976164e+01
   2.4552157e+01   3.5942205e+01
   2.4624158e+01   3.5912041e+01
   2.4696158e+01   3.5885176e+01
   2.4768159e+01   3.5863504e+01
   2.4840159e+01   3.5843960e+01
   2.4912159e+01   3.5826140e+01
   2.4984160e+01   3.5809397e+01
   2.5056160e+01   3.5793114e+01
   2.5128161e+01   3.5776713e+01
   2.5200161e+01   3.5759682e+01
   2.5272162e+01   3.5741573e+01
   2.5344162e+01   3.5719929e+01
   2.5416163e+01   3.5696573e+01
   2.5488163e+01   3.5671346e+01
   2.5560164e+01   3.5644163e+01
   2.5632164e+01   3.5615002e+01
   2.5704165e+01   3.5583894e+01
   2.5776165e+01   3.5550919e+01
   2.5848165e+01   3.5516207e+01
   2.5920166e+01   3.5480453e+01
   2.5992166e+01   3.5444050e+01
   2.6064167e+01   3.5406819e+01
   2.6136167e+01   3.5368755e+01
   2.6208168e+01   3.5330396e+01
   2.6280168e+01   3.5291850e+01
   2.6352169e+01   3.5253476e+01
   2.6424169e+01   3.5215334e+01
   2.6496170e+01   3.5177314e+01
   2.6568170e+01   3.5139478e+01
   2.6640170e+01   3.5101513e+01
   2.6712171e+01   3.5063583e+01
   2.6784171e+01   3.5025977e+01
   2.6856172e+01   3.4988882e+01
   2.6928172e+01   3.4952076e+01
   2.7000173e+01   3.4915823e+01
   2.7072173e+01   3.4880782e+01
   2.7144174e+01   3.4847000e+01
   2.7216174e+01   3.4814498e+01
   2.7288175e+01   3.4782863e+01
   2.7360175e+01   3.4752264e+01
   2.7432176e+01   3.4722847e+01
   2.7504176e+01   3.4695138e+01
   2.7576176e+01   3.4669532e+01
   2.7648177e+01   3.4645758e+01
   2.7720177e+01   3.4623613e+01
   2.7792178e+01   3.4603546e+01
   2.7864178e+01   3.4585162e+01
   2.7936179e+01   3.4568753e+01
   2.8008179e+01   3.4553756e+01
   2.8080180e+01   3.4539703e+01
   2.8152180e+01   3.4526278e+01
   2.8224181e+01   3.4513191e+01
   2.8296181e+01   3.4500189e+01
   2.8368182e+01   3.4487044e+01
   2.8440182e+01   3.4473578e+01
   2.8512182e+01   3.4459661e+01
   2.8584183e+01   3.4444620e+01
   2.8656183e+01   3.4428716e+01
   2.8728184e+01   3.4412224e+01
   2.8800184e+01   3.4395271e+01
   2.8872185e+01   3.4377984e+01
   2.8944185e+01   3.4359961e+01
   2.9016186e+01   3.4341402e+01
   2.9088186e+01   3.4322574e+01
   2.9160187e+01   3.4303559e+01
   2.9232187e+01   3.4283988e+01
   2.9304188e+01   3.4263943e+01
   2.9376188e+01   3.4243589e+01
   2.9448188e+01   3.4222606e+01
   2.9520189e+01   3.4200985e+01
   2.9592189e+01   3.4179118e+01
   2.9664190e+01   3.4156938e+01
   2.9736190e+01   3.4134168e+01
   2.9808191e+01   3.4110586e+01
   2.9880191e+01   3.4085961e+01
   2.9952192e+01   3.4060057e+01
   3.0024192e+01   3.4032646e+01
   3.0096193e+01   3.4003508e+01
   3.0168193e+01   3.3972438e+01
   3.0240194e+01   3.3939258e+01
   3.0312194e+01   3.3903809e+01
   3.0384194e+01   3.3865721e+01
   3.0456195e+01   3.3825085e+01
   3.0528195e+01   3.3781952e+01
   3.0600196e+01   3.3736390e+01
   3.0672196e+01   3.3688484e+01
   3.0744197e+01   3.3638339e+01
   3.0816197e+01   3.3586084e+01
   3.0888198e+01   3.3531875e+01
   3.0960198e+01   3.3475897e+01
   3.1032199e+01   3.3418341e+01
   3.1104199e+01   3.3359392e+01
   3.1176200e+01   3.3299216e+01
   3.1248200e+01   3.3237980e+01
   3.1320200e+01   3.3175843e+01
   3.1392201e+01   3.3112941e+01
   3.1464201e+01   3.3049381e+01
   3.1536202e+01   3.2985256e+01
   3.1608202e+01   3.2920625e+01
   3.1680203e+01   3.2855537e+01
   3.1752203e+01   3.2790031e+01
   3.1824204e+01   3.2724153e+01
   3.1896204e+01   3.2657960e+01
   3.1968205e+01   3.2591533e+01
   3.2040205e+01   3.2524955e+01
   3.2112206e+01   3.2458312e+01
   3.2184206e+01   3.2391685e+01
   3.2256206e+01   3.2324404e+01
   3.2328207e+01   3.2257650e+01
   3.2400207e+01   3.2191257e+01
   3.2472208e+01   3.2125117e+01
   3.2544208e+01   3.2059131e+01
   3.2616209e+01   3.1993194e+01
   3.2688209e+01   3.1927202e+01
   3.2760210e+01   3.1861045e+01
   3.2832210e+01   3.1794622e+01
   3.2904211e+01   3.1727837e+01
   3.2976211e+01   3.1661293e+01
   3.3048212e+01   3.1593897e+01
   3.3120212e+01   3.1525706e+01
   3.3192212e+01   3.1456745e+01
   3.3264213e+01   3.1387023e+01
   3.3336213e+01   3.1318152e+01
   3.3408214e+01   3.1247945e+01
   3.3480214e+01   3.1176598e+01
   3.3552215e+01   3.1104270e+01
   3.3624215e+01   3.1032939e+01
   3.3696216e+01   3.0960280e+01
   3.3768216e+01   3.0888124e+01
   3.3840217e+01   3.0814609e+01
   3.3912217e+01   3.0741704e+01
   3.3984217e+01   3.0667527e+01
   3.4056218e+01   3.0592218e+01
   3.4128218e+01   3.0516912e+01
   3.4200219e+01   3.0441644e+01
   3.4272219e+01   3.0365553e+01
   3.4344220e+01   3.0288727e+01
   3.4416220e+01   3.0211318e+01
   3.4488221e+01   3.0132488e+01
   3.4560221e+01   3.0053419e+01
   3.4632222e+01   2.9973133e+01
   3.4704222e+01   2.9892866e+01
   3.4776223e+01   2.9812575e+01
   3.4848223e+01   2.9732154e+01
   3.4920223e+01   2.9649054e+01
   3.4992224e+01   2.9566087e+01
   3.5064224e+01   2.9485554e+01
   3.5136225e+01   2.9404483e+01
   3.5208225e+01   2.9320200e+01
   3.5280226e+01   2.9235594e+01
   3.5352226e+01   2.9150639e+01
   3.5424227e+01   2.9065230e+01
   3.5496227e+01   2.8979293e+01
   3.5568228e+01   2.8889893e+01
   3.5640228e+01   2.8800483e+01
   3.5712229e+01   2.8711000e+01
   3.5784229e+01   2.8618262e+01
   3.5856229e+01   2.8526263e+01
   3.5928230e+01   2.8434949e+01
   3.6000230e+01   2.8344438e+01
   3.6072231e+01   2.8254923e+01
   3.6144231e+01   2.8166629e+01
   3.6216232e+01   2.8079794e+01
   3.6288232e+01   2.7997537e+01
   3.6360233e+01   2.7916624e+01
   3.6432233e+01   2.7837338e+01
   3.6504234e+01   2.7762434e+01
   3.6576234e+01   2.7689199e+01
   3.6648235e+01   2.7617766e+01
   3.6720235e+01   2.7548301e+01
   3.6792235e+01   2.7480961e+01
   3.6864236e+01   2.7415877e+01
   3.6936236e+01   2.7353159e+01
   3.7008237e+01   2.7292897e+01
   3.7080237e+01   2.7235161e+01
   3.7152238e+01   2.7180000e+01
   3.7224238e+01   2.7127438e+01
   3.7296239e+01   2.7077480e+01
   3.7368239e+01   2.7030105e+01
   3.7440240e+01   2.6985879e+01
   3.7512240e+01   2.6944560e+01
   3.7584241e+01   2.6906315e+01
   3.7656241e+01   2.6870396e+01
   3.7728241e+01   2.6836453e+01
   3.7800242e+01   2.6803932e+01
   3.7872242e+01   2.6772626e+01
   3.7944243e+01   2.6742430e+01
   3.8016243e+01   2.6713194e+01
   3.8088244e+01   2.6685032e+01
   3.8160244e+01   2.6657491e+01
   3.8232245e+01   2.6630307e+01
   3.8304245e+01   2.6603370e+01
   3.8376246e+01   2.6576863e+01
   3.8448246e+01   2.6550447e+01
   3.8520247e+01   2.6523695e+01
   3.8592247e+01   2.6496543e+01
   3.8664247e+01   2.6468993e+01
   3.8736248e+01   2.6441040e+01
   3.8808248e+01   2.6412203e+01
   3.8880249e+01   2.6382409e+01
   3.8952249e+01   2.6352666e+01
   3.9024250e+01   2.6321992e+01
   3.9096250e+01   2.6291430e+01
   3.9168251e+01   2.6260033e+01
   3.9240251e+01   2.6228941e+01
   3.9312252e+01   2.6198204e+01
   3.9384252e+01   2.6167880e+01
   3.9456253e+01   2.6138507e+01
   3.9528253e+01   2.6110068e+01
   3.9600253e+01   2.6082108e+01
   3.9672254e+01   2.6055608e+01
   3.9744254e+01   2.6029606e+01
   3.9816255e+01   2.6004545e+01
   3.9888255e+01   2.5980400e+01
   3.9960256e+01   2.5956768e+01
   4.0032256e+01   2.5933655e+01
   4.0104257e+01   2.5910746e+01
   4.0176257e+01   2.5888483e+01
   4.0248258e+01   2.5866589e+01
   4.0320258e+01   2.5845514e+01
   4.0392259e+01   2.5825336e+01
   4.0464259e+01   2.5806108e+01
   4.0536259e+01   2.5788149e+01
   4.0608260e+01   2.5771424e+01
   4.0680260e+01   2.5755884e+01
   4.0752261e+01   2.5741455e+01
   4.0824261e+01   2.5727902e+01
   4.0896262e+01   2.5715144e+01
   4.0968262e+01   2.5703116e+01
   4.1040263e+01   2.5691587e+01
   4.1112263e+01   2.5680406e+01
   4.1184264e+01   2.5669583e+01
   4.1256264e+01   2.5658851e+01
   4.1328265e+01   2.5648160e+01
   4.1400265e+01   2.5637388e+01
   4.1472265e+01   2.5626539e+01
   4.1544266e+01   2.5615521e+01
   4.1616266e+01   2.5604219e+01
   4.1688267e+01   2.5592539e+01
   4.1760267e+01   2.5580291e+01
   4.1832268e+01   2.5567523e+01
   4.1904268e+01   2.5554180e+01
   4.1976269e+01   2.5540022e+01
   4.2048269e+01   2.5525103e+01
   4.2120270e+01   2.5509362e+01
   4.2192270e+01   2.5492579e+01
   4.2264270e+01   2.5474891e+01
   4.2336271e+01   2.5456120e+01
   4.2408271e+01   2.5436275e+01
   4.2480272e+01   2.5415582e+01
   4.2552272e+01   2.5393859e+01
   4.2624273e+01   2.5371139e+01
   4.2696273e+01   2.5347462e+01
   4.2768274e+01   2.5322871e+01
   4.2840274e+01   2.5297644e+01
   4.2912275e+01   2.5271556e+01
   4.2984275e+01   2.5244652e+01
   4.3056276e+01   2.5216978e+01
   4.3128276e+01   2.5188568e+01
   4.3200276e+01   2.5159445e+01
   4.3272277e+01   2.5129344e+01
   4.3344277e+01   2.5098569e+01
   4.3416278e+01   2.5067102e+01
   4.3488278e+01   2.5034908e+01
   4.3560279e+01   2.5001952e+01
   4.3632279e+01   2.4967875e+01
   4.3704280e+01   2.4932990e+01
   4.3776280e+01   2.4897271e+01
   4.3848281e+01   2.4860677e+01
   4.3920281e+01   2.4823174e+01
   4.3992282e+01   2.4784727e+01
   4.4064282e+01   2.4745291e+01
   4.4136282e+01   2.4704821e+01
   4.4208283e+01   2.4663271e+01
   4.4280283e+01   2.4620594e+01
   4.4352284e+01   2.4576738e+01
   4.4424284e+01   2.4531183e+01
   4.4496285e+01   2.4483822e+01
   4.4568285e+01   2.4434534e+01
   4.4640286e+01   2.4383219e+01
   4.4712286e+01   2.4329783e+01
   4.4784287e+01   2.4274183e+01
   4.4856287e+01   2.4215129e+01
   4.4928288e+01   2.4155157e+01
   4.5000288e+01   2.4091481e+01
   4.5072288e+01   2.4027338e+01
   4.5144289e+01   2.3959605e+01
   4.5216289e+01   2.3891965e+01
   4.5288290e+01   2.3824370e+01
   4.5360290e+01   2.3756865e+01
   4.5432291e+01   2.3689529e+01
   4.5504291e+01   2.3622449e+01
   4.5576292e+01   2.3555706e+01
   4.5648292e+01   2.3489387e+01
   4.5720293e+01   2.3426424e+01
   4.5792293e+01   2.3363637e+01
   4.5864294e+01   2.3301124e+01
   4.5936294e+01   2.3239014e+01
   4.6008294e+01   2.3179763e+01
   4.6080295e+01   2.3120762e+01
   4.6152295e+01   2.3061996e+01
   4.6224296e+01   2.3004607e+01
   4.6296296e+01   2.2948440e+01
   4.6368297e+01   2.2892375e+01
   4.6440297e+01   2.2836367e+01
   4.6512298e+01   2.2781368e+01
   4.6584298e+01   2.2726377e+01
   4.6656299e+01   2.2672288e+01
   4.6728299e+01   2.2618105e+01
   4.6800300e+01   2.2564655e+01
   4.6872300e+01   2.2511021e+01
   4.6944300e+01   2.2457133e+01
   4.7016301e+01   2.2403884e+01
   4.7088301e+01   2.2349431e+01
   4.7160302e+01   2.2294557e+01
   4.7232302e+01   2.2238297e+01
   4.7304303e+01   2.2181575e+01
   4.7376303e+01   2.2123238e+01
   4.7448304e+01   2.2063219e+01
   4.7520304e+01   2.2001472e+01
   4.7592305e+01   2.1938019e+01
   4.7664305e+01   2.1871476e+01
   4.7736306e+01   2.1804735e+01
   4.7808306e+01   2.1737759e+01
   4.7880306e+01   2.1667786e+01
   4.7952307e+01   2.1597946e+01
   4.8024307e+01   2.1528279e+01
   4.8096308e+01   2.1458844e+01
   4.8168308e+01   2.1389712e+01
   4.8240309e+01   2.1320927e+01
   4.8312309e+01   2.1252520e+01
   4.8384310e+01   2.1184523e+01
   4.8456310e+01   2.1116968e+01
   4.8528311e+01   2.1049908e+01
   4.8600311e+01   2.0983410e+01
   4.8672312e+01   2.0918730e+01
   4.8744312e+01   2.0855849e+01
   4.8816312e+01   2.0793532e+01
   4.8888313e+01   2.0734305e+01
   4.8960313e+01   2.0676744e+01
   4.9032314e+01   2.0621702e+01
   4.9104314e+01   2.0568081e+01
   4.9176315e+01   2.0515723e+01
   4.9248315e+01   2.0464563e+01
   4.9320316e+01   2.0414467e+01
   4.9392316e+01   2.0364764e+01
   4.9464317e+01   2.0316025e+01
   4.9536317e+01   2.0267713e+01
   4.9608317e+01   2.0219787e+01
   4.9680318e+01   2.0172296e+01
   4.9752318e+01   2.0125286e+01
   4.9824319e+01   2.0079323e+01
   4.9896319e+01   2.0033903e+01
   4.9968320e+01   1.9988978e+01
   5.0040320e+01   1.9944574e+01
   5.0112321e+01   1.9900692e+01
   5.0184321e+01   1.9857310e+01
   5.0256322e+01   1.9814380e+01
   5.0328322e+01   1.9771833e+01
   5.0400323e+01   1.9729588e+01
   5.0472323e+01   1.9687569e+01
   5.0544323e+01   1.9645184e+01
   5.0616324e+01   1.9602914e+01
   5.0688324e+01   1.9560254e+01
   5.0760325e+01   1.9517711e+01
   5.0832325e+01   1.9474800e+01
   5.0904326e+01   1.9432060e+01
   5.0976326e+01   1.9388925e+01
   5.1048327e+01   1.9346063e+01
   5.1120327e+01   1.9303570e+01
   5.1192328e+01   1.9261471e+01
   5.1264328e+01   1.9220457e+01
   5.1336329e+01   1.9179894e+01
   5.1408329e+01   1.9140321e+01
   5.1480329e+01   1.9101201e+01
   5.1552330e+01   1.9062520e+01
   5.1624330e+01   1.9024317e+01
   5.1696331e+01   1.8987172e+01
   5.1768331e+01   1.8950549e+01
   5.1840332e+01   1.8914426e+01
   5.1912332e+01   1.8879333e+01
   5.1984333e+01   1.8844794e+01
   5.2056333e+01   1.8810793e+01
   5.2128334e+01   1.8777364e+01
   5.2200334e+01   1.8744996e+01
   5.2272335e+01   1.8713241e+01
   5.2344335e+01   1.8682076e+01
   5.2416335e+01   1.8651516e+01
   5.2488336e+01   1.8621569e+01
   5.2560336e+01   1.8592227e+01
   5.2632337e+01   1.8563480e+01
   5.2704337e+01   1.8535324e+01
   5.2776338e+01   1.8507765e+01
   5.2848338e+01   1.8480818e+01
   5.2920339e+01   1.8454502e+01
   5.2992339e+01   1.8428843e+01
   5.3064340e+01   1.8403864e+01
   5.3136340e+01   1.8379583e+01
   5.3208341e+01   1.8356011e+01
   5.3280341e+01   1.8333145e+01
   5.3352341e+01   1.8310971e+01
   5.3424342e+01   1.8289814e+01
   5.3496342e+01   1.8269282e+01
   5.3568343e+01   1.8249326e+01
   5.3640343e+01   1.8229945e+01
   5.3712344e+01   1.8211157e+01
   5.3784344e+01   1.8192983e+01
   5.3856345e+01   1.8175445e+01
   5.3928345e+01   1.8158558e+01
   5.4000346e+01   1.8142325e+01
   5.4072346e+01   1.8126739e+01
   5.4144347e+01   1.8111577e+01
   5.4216347e+01   1.8097013e+01
   5.4288347e+01   1.8083046e+01
   5.4360348e+01   1.8069651e+01
   5.4432348e+01   1.8056810e+01
   5.4504349e+01   1.8044517e+01
   5.4576349e+01   1.8032777e+01
   5.4648350e+01   1.8021591e+01
   5.4720350e+01   1.8010805e+01
   5.4792351e+01   1.8000541e+01
   5.4864351e+01   1.7990781e+01
   5.4936352e+01   1.7981331e+01
   5.5008352e+01   1.7972246e+01
   5.5080353e+01   1.7963464e+01
   5.5152353e+01   1.7954904e+01
   5.5224353e+01   1.7946341e+01
   5.5296354e+01   1.7937843e+01
   5.5368354e+01   1.7929380e+01
   5.5440355e+01   1.7920930e+01
   5.5512355e+01   1.7912330e+01
   5.5584356e+01   1.7903741e+01
   5.5656356e+01   1.7895212e+01
   5.5728357e+01   1.7886614e+01
   5.5800357e+01   1.7878161e+01
   5.5872358e+01   1.7869916e+01
   5.5944358e+01   1.7861928e+01
   5.6016359e+01   1.7854233e+01
   5.6088359e+01   1.7847026e+01
   5.6160359e+01   1.7840177e+01
   5.6232360e+01   1.7833828e+01
   5.6304360e+01   1.7827982e+01
   5.6376361e+01   1.7822526e+01
   5.6448361e+01   1.7817547e+01
   5.6520362e+01   1.7812937e+01
   5.6592362e+01   1.7808759e+01
   5.6664363e+01   1.7804900e+01
   5.6736363e+01   1.7801321e+01
   5.6808364e+01   1.7797975e+01
   5.6880364e+01   1.7794893e+01
   5.6952364e+01   1.7791965e+01
   5.7024365e+01   1.7789140e+01
   5.7096365e+01   1.7786369e+01
   5.7168366e+01   1.7783616e+01
   5.7240366e+01   1.7780777e+01
   5.7312367e+01   1.7777886e+01
   5.7384367e+01   1.7774941e+01
   5.7456368e+01   1.7772040e+01
   5.7528368e+01   1.7769156e+01
   5.7600369e+01   1.7766348e+01
   5.7672369e+01   1.7763682e+01
   5.7744370e+01   1.7761236e+01
   5.7816370e+01   1.7759082e+01
   5.7888370e+01   1.7757288e+01
   5.7960371e+01   1.7755910e+01
   5.8032371e+01   1.7754992e+01
   5.8104372e+01   1.7754562e+01
   5.8176372e+01   1.7754630e+01
   5.8248373e+01   1.7755189e+01
   5.8320373e+01   1.7756220e+01
   5.8392374e+01   1.7757692e+01
   5.8464374e+01   1.7759569e+01
   5.8536375e+01   1.7761811e+01
   5.8608375e+01   1.7764381e+01
   5.8680376e+01   1.7767245e+01
   5.8752376e+01   1.7770361e+01
   5.8824376e+01   1.7773702e+01
   5.8896377e+01   1.7777230e+01
   5.8968377e+01   1.7780917e+01
   5.9040378e+01   1.7784725e+01
   5.9112378e+01   1.7788620e+01
   5.9184379e+01   1.7792551e+01
   5.9256379e+01   1.7796468e+01
   5.9328380e+01   1.7800319e+01
   5.9400380e+01   1.7804028e+01
   5.9472381e+01   1.7807530e+01
   5.9544381e+01   1.7810763e+01
   5.9616382e+01   1.7813649e+01
   5.9688382e+01   1.7816174e+01
   5.9760382e+01   1.7818318e+01
   5.9832383e+01   1.7820090e+01
   5.9904383e+01   1.7821565e+01
   5.9976384e+01   1.7822793e+01
   6.0048384e+01   1.7823851e+01
   6.0120385e+01   1.7824814e+01
   6.0192385e+01   1.7825752e+01
   6.0264386e+01   1.7826696e+01
   6.0336386e+01   1.7827702e+01
   6.0408387e+01   1.7828843e+01
   6.0480387e+01   1.7830127e+01
   6.0552388e+01   1.7831609e+01
   6.0624388e+01   1.7833328e+01
   6.0696388e+01   1.7835330e+01
   6.0768389e+01   1.7837651e+01
   6.0840389e+01   1.7840325e+01
   6.0912390e+01   1.7843380e+01
   6.0984390e+01   1.7846835e+01
   6.1056391e+01   1.7850712e+01
   6.1128391e+01   1.7855032e+01
   6.1200392e+01   1.7859819e+01
   6.1272392e+01   1.7865103e+01
   6.1344393e+01   1.7870908e+01
   6.1416393e+01   1.7877226e+01
   6.1488394e+01   1.7884082e+01
   6.1560394e+01   1.7891495e+01
   6.1632394e+01   1.7899441e+01
   6.1704395e+01   1.7907894e+01
   6.1776395e+01   1.7916814e+01
   6.1848396e+01   1.7926157e+01
   6.1920396e+01   1.7935876e+01
   6.1992397e+01   1.7945927e+01
   6.2064397e+01   1.7956263e+01
   6.2136398e+01   1.7966840e+01
   6.2208398e+01   1.7977699e+01
   6.2280399e+01   1.7988725e+01
   6.2352399e+01   1.7999858e+01
   6.2424400e+01   1.8011069e+01
   6.2496400e+01   1.8022328e+01
   6.2568400e+01   1.8033610e+01
   6.2640401e+01   1.8044891e+01
   6.2712401e+01   1.8056149e+01
   6.2784402e+01   1.8067360e+01
   6.2856402e+01   1.8078500e+01
   6.2928403e+01   1.8089545e+01
   6.3000403e+01   1.8100474e+01
   6.3072404e+01   1.8111269e+01
   6.3144404e+01   1.8121813e+01
   6.3216405e+01   1.8132198e+01
   6.3288405e+01   1.8142450e+01
   6.3360406e+01   1.8152583e+01
   6.3432406e+01   1.8162621e+01
   6.3504406e+01   1.8172588e+01
   6.3576407e+01   1.8182413e+01
   6.3648407e+01   1.8192194e+01
   6.3720408e+01   1.8201977e+01
   6.3792408e+01   1.8211779e+01
   6.3864409e+01   1.8221612e+01
   6.3936409e+01   1.8231479e+01
   6.4008410e+01   1.8241376e+01
   6.4080410e+01   1.8251286e+01
   6.4152411e+01   1.8261180e+01
   6.4224411e+01   1.8271025e+01
   6.4296411e+01   1.8280783e+01
   6.4368412e+01   1.8290415e+01
   6.4440412e+01   1.8299887e+01
   6.4512413e+01   1.8309163e+01
   6.4584413e+01   1.8318208e+01
   6.4656414e+01   1.8326977e+01
   6.4728414e+01   1.8335421e+01
   6.4800415e+01   1.8343473e+01
   6.4872415e+01   1.8351063e+01
   6.4944416e+01   1.8358109e+01
   6.5016416e+01   1.8364524e+01
   6.5088417e+01   1.8370226e+01
   6.5160417e+01   1.8375141e+01
   6.5232417e+01   1.8379209e+01
   6.5304418e+01   1.8382388e+01
   6.5376418e+01   1.8384662e+01
   6.5448419e+01   1.8386037e+01
   6.5520419e+01   1.8386545e+01
   6.5592420e+01   1.8386242e+01
   6.5664420e+01   1.8385173e+01
   6.5736421e+01   1.8383512e+01
   6.5808421e+01   1.8381336e+01
   6.5880422e+01   1.8378756e+01
   6.5952422e+01   1.8375888e+01
   6.6024423e+01   1.8372844e+01
   6.6096423e+01   1.8369734e+01
   6.6168423e+01   1.8366663e+01
   6.6240424e+01   1.8363796e+01
   6.6312424e+01   1.8361100e+01
   6.6384425e+01   1.8358707e+01
   6.6456425e+01   1.8356711e+01
   6.6528426e+01   1.8355194e+01
   6.6600426e+01   1.8354271e+01
   6.6672427e+01   1.8353879e+01
   6.6744427e+01   1.8354133e+01
   6.6816428e+01   1.8355095e+01
   6.6888428e+01   1.8356809e+01
   6.6960429e+01   1.8359302e+01
   6.7032429e+01   1.8362589e+01
   6.7104429e+01   1.8366662e+01
   6.7176430e+01   1.8371491e+01
   6.7248430e+01   1.8377023e+01
   6.7320431e+01   1.8383188e+01
   6.7392431e+01   1.8389894e+01
   6.7464432e+01   1.8397037e+01
   6.7536432e+01   1.8404501e+01
   6.7608433e+01   1.8412164e+01
   6.7680433e+01   1.8419902e+01
   6.7752434e+01   1.8427592e+01
   6.7824434e+01   1.8435122e+01
   6.7896435e+01   1.8442393e+01
   6.7968435e+01   1.8449317e+01
   6.8040435e+01   1.8455822e+01
   6.8112436e+01   1.8461840e+01
   6.8184436e+01   1.8467308e+01
   6.8256437e+01   1.8472158e+01
   6.8328437e+01   1.8476377e+01
   6.8400438e+01   1.8479903e+01
   6.8472438e+01   1.8482628e+01
   6.8544439e+01   1.8484498e+01
   6.8616439e+01   1.8485488e+01
   6.8688440e+01   1.8485604e+01
   6.8760440e+01   1.8484927e+01
   6.8832441e+01   1.8483410e+01
   6.8904441e+01   1.8481143e+01
   6.8976441e+01   1.8478229e+01
   6.9048442e+01   1.8474791e+01
   6.9120442e+01   1.8470956e+01
   6.9192443e+01   1.8466921e+01
   6.9264443e+01   1.8462630e+01
   6.9336444e+01   1.8458208e+01
   6.9408444e+01   1.8453722e+01
   6.9480445e+01   1.8449206e+01
   6.9552445e+01   1.8444683e+01
   6.9624446e+01   1.8440177e+01
   6.9696446e+01   1.8435726e+01
   6.9768447e+01   1.8431381e+01
   6.9840447e+01   1.8427211e+01
   6.9912447e+01   1.8423292e+01
   6.9984448e+01   1.8419699e+01
   7.0056448e+01   1.8416501e+01
   7.0128449e+01   1.8413749e+01
   7.0200449e+01   1.8411466e+01
   7.0272450e+01   1.8409654e+01
   7.0344450e+01   1.8408287e+01
   7.0416451e+01   1.8407324e+01
   7.0488451e+01   1.8406716e+01
   7.0560452e+01   1.8406419e+01
   7.0632452e+01   1.8406399e+01
   7.0704453e+01   1.8406637e+01
   7.0776453e+01   1.8407134e+01
   7.0848453e+01   1.8407903e+01
   7.0920454e+01   1.8408970e+01
   7.0992454e+01   1.8410358e+01
   7.1064455e+01   1.8412082e+01
   7.1136455e+01   1.8414135e+01
   7.1208456e+01   1.8416495e+01
   7.1280456e+01   1.8419127e+01
   7.1352457e+01   1.8421997e+01
   7.1424457e+01   1.8425082e+01
   7.1496458e+01   1.8428375e+01
   7.1568458e+01   1.8431890e+01
   7.1640458e+01   1.8435667e+01
   7.1712459e+01   1.8439762e+01
   7.1784459e+01   1.8444246e+01
   7.1856460e+01   1.8449184e+01
   7.1928460e+01   1.8454632e+01
   8.6400553e+01   2.1957897e+01
   1.1520074e+02   2.3826135e+01
   1.4400092e+02   2.1305100e+01
   1.7280111e+02   2.1792367e+01
   2.0160129e+02   2.2608521e+01
   2.3040147e+02   2.2175358e+01
   2.5920166e+02   2.2101836e+01
   2.8800184e+02   2.2113972e+01
   3.1680203e+02   2.2392622e+01
   3.4560221e+02   2.2199758e+01
   3.7440240e+02   2.2184956e+01
   4.0320258e+02   2.2268809e+01
   4.3200276e+02   2.2266469e+01
   4.6080295e+02   2.2218056e+01
   4.8960313e+02   2.2243554e+01
   5.1840332e+02   2.2240053e+01
   5.4720350e+02   2.2238840e+01
   5.7600369e+02   2.2250771e+01
   6.0480387e+02   2.2217682e+01
   6.3360406e+02   2.2261001e+01
   6.6240424e+02   2.2216010e+01
   6.9120442e+02   2.2250864e+01
   7.2000461e+02   2.2222981e+01
   7.4880479e+02   2.2246002e+01
   7.7760498e+02   2.2225489e+01
   8.0640516e+02   2.2244469e+01
   8.3520535e+02   2.2225335e+01
   8.6400553e+02   2.2243462e+01
   8.9280571e+02   2.2229882e+01
   9.2160590e+02   2.2236062e+01
   9.5040608e+02   2.2233808e+01
   9.7920627e+02   2.2232432e+01
   1.0080065e+03   2.2240660e+01
   1.0368066e+03   2.2225544e+01
   1.0656068e+03   2.2245308e+01
   1.0944070e+03   2.2223636e+01
   1.1232072e+03   2.2246080e+01
   1.1520074e+03   2.2220356e+01
   1.1808076e+03   2.2250865e+01
   1.2096077e+03   2.2219902e+01
   1.2384079e+03   2.2250386e+01
   1.2672081e+03   2.2223665e+01
   1.2960083e+03   2.2239301e+01
   1.3248085e+03   2.2230032e+01
   1.3536087e+03   2.2236908e+01
   1.3824088e+03   2.2236444e+01
   1.4112090e+03   2.2231398e+01
   1.4400092e+03   2.2238837e+01
   1.4688094e+03   2.2228745e+01
   1.4976096e+03   2.2240216e+01
   1.5264098e+03   2.2227438e+01
   1.5552100e+03   2.2243322e+01
   1.5840101e+03   2.2224809e+01
   1.6128103e+03   2.2245016e+01
   1.6416105e+03   2.2223435e+01
   1.6704107e+03   2.2243139e+01
   1.6992109e+03   2.2225918e+01
   1.7280111e+03   2.2242826e+01
   1.7568112e+03   2.2226097e+01
   1.7856114e+03   2.2238067e+01
   1.8144116e+03   2.2230602e+01
   1.8432118e+03   2.2236408e+01
   1.8720120e+03   2.2233249e+01
   1.9008122e+03   2.2231256e+01
   1.9296123e+03   2.2237719e+01
   1.9584125e+03   2.2229905e+01
   1.9872127e+03   2.2242087e+01
   2.0160129e+03   2.2225712e+01
   2.0448131e+03   2.2242660e+01
   2.0736133e+03   2.2225927e+01
   2.1024135e+03   2.2241901e+01
   2.1312136e+03   2.2225825e+01
   2.1600138e+03   2.2243196e+01
   2.1888140e+03   2.2227995e+01
   2.2176142e+03   2.2241727e+01
   2.2464144e+03   2.2229250e+01
   2.2752146e+03   2.2236915e+01
   2.3040147e+03   2.2230904e+01
   2.3328149e+03   2.2233920e+01
   2.3616151e+03   2.2234867e+01
   2.3904153e+03   2.2230970e+01
   2.4192155e+03   2.2239033e+01
   2.4480157e+03   2.2229053e+01
   2.4768159e+03   2.2239459e+01
   2.5056160e+03   2.2228707e+01
   2.5344162e+03   2.2242779e+01
   2.5632164e+03   2.2226635e+01
   2.5920166e+03   2.2241107e+01
   2.6208168e+03   2.2228188e+01
   2.6496170e+03   2.2242322e+01
   2.6784171e+03   2.2229504e+01
   2.7072173e+03   2.2238958e+01
   2.7360175e+03   2.2229531e+01
   2.7648177e+03   2.2233543e+01
   2.7936179e+03   2.2236884e+01
   2.8224181e+03   2.2234086e+01
   2.8512182e+03   2.2235871e+01
   2.8800184e+03   2.2228801e+01
   2.9088186e+03   2.2240051e+01
   2.9376188e+03   2.2227203e+01
   2.9664190e+03   2.2242039e+01
   2.9952192e+03   2.2225245e+01
   3.0240194e+03   2.2242417e+01
   3.0528195e+03   2.2226812e+01
   3.0816197e+03   2.2242932e+01
   3.1104199e+03   2.2228746e+01
   3.1392201e+03   2.2239625e+01
   3.1680203e+03   2.2228687e+01
   3.1968205e+03   2.2238432e+01
   3.2256206e+03   2.2231176e+01
   3.2544208e+03   2.2233800e+01
   3.2832210e+03   2.2235058e+01
   3.3120212e+03   2.2231609e+01
   3.3408214e+03   2.2239536e+01
   3.3696216e+03   2.2228775e+01
   3.3984217e+03   2.2240231e+01
   3.4272219e+03   2.2226565e+01
   3.4560221e+03   2.2242761e+01
   3.4848223e+03   2.2227421e+01
   3.5136225e+03   2.2243024e+01
   3.5424227e+03   2.2228401e+01
   3.5712229e+03   2.2240839e+01
   3.6000230e+03   2.2228625e+01
   3.6288232e+03   2.2238615e+01
   3.6576234e+03   2.2230740e+01
   3.6864236e+03   2.2239105e+01
   3.7152238e+03   2.2233759e+01
   3.7440240e+03   2.2234302e+01
   3.7728241e+03   2.2234117e+01
   3.8016243e+03   2.2231049e+01
   3.8304245e+03   2.2238372e+01
   3.8592247e+03   2.2227046e+01
   3.8880249e+03   2.2240510e+01
   3.9168251e+03   2.2226885e+01
   3.9456253e+03   2.2244071e+01
   3.9744254e+03   2.2225211e+01
   4.0032256e+03   2.2240209e+01
   4.0320258e+03   2.2226614e+01
   4.0608260e+03   2.2241538e+01
   4.0896262e+03   2.2227155e+01
   4.1184264e+03   2.2239033e+01
   4.1472265e+03   2.2232221e+01
   4.1760267e+03   2.2235812e+01
   4.2048269e+03   2.2234737e+01
   4.2336271e+03   2.2232422e+01
   4.2624273e+03   2.2239474e+01
   4.2912275e+03   2.2229036e+01
   4.3200276e+03   2.2237746e+01
   4.3488278e+03   2.2229717e+01
   4.3776280e+03   2.2242936e+01
   4.4064282e+03   2.2226391e+01
   4.4352284e+03   2.2242987e+01
   4.4640286e+03   2.2225751e+01
   4.4928288e+03   2.2241296e+01
   4.5216289e+03   2.2227581e+01
   4.5504291e+03   2.2241698e+01
   4.5792293e+03   2.2230147e+01
   4.6080295e+03   2.2236668e+01
   4.6368297e+03   2.2233816e+01
   4.6656299e+03   2.2233438e+01
   4.6944300e+03   2.2236277e+01
   4.7232302e+03   2.2231798e+01
   4.7520304e+03   2.2237681e+01
   4.7808306e+03   2.2228802e+01
   4.8096308e+03   2.2241452e+01
   4.8384310e+03   2.2227490e+01
   4.8672312e+03   2.2242252e+01
   4.8960313e+03   2.2224129e+01
   4.9248315e+03   2.2242545e+01
   4.9536317e+03   2.2228571e+01
   4.9824319e+03   2.2242145e+01
   5.0112321e+03   2.2230076e+01
   5.0400323e+03   2.2240441e+01
   5.0688324e+03   2.2230884e+01
   5.0976326e+03   2.2235991e+01
   5.1264328e+03   2.2235403e+01
   5.1552330e+03   2.2231357e+01
   5.1840332e+03   2.2236418e+01
   5.2128334e+03   2.2231516e+01
   5.2416335e+03   2.2239003e+01
   5.2704337e+03   2.2224712e+01
   5.2992339e+03   2.2239942e+01
   5.3280341e+03   2.2224781e+01
   5.3568343e+03   2.2240781e+01
   5.3856345e+03   2.2225680e+01
   5.4144347e+03   2.2241594e+01
   5.4432348e+03   2.2227603e+01
   5.4720350e+03   2.2240584e+01
   5.5008352e+03   2.2229403e+01
   5.5296354e+03   2.2236622e+01
   5.5584356e+03   2.2232103e+01
   5.5872358e+03   2.2234839e+01
   5.6160359e+03   2.2234322e+01
   5.6448361e+03   2.2232564e+01
   5.6736363e+03   2.2237413e+01
   5.7024365e+03   2.2228439e+01
   5.7312367e+03   2.2242590e+01
   5.7600369e+03   2.2226693e+01
   5.7888370e+03   2.2241843e+01
   5.8176372e+03   2.2227735e+01
   5.8464374e+03   2.2241340e+01
   5.8752376e+03   2.2227043e+01
   5.9040378e+03   2.2242683e+01
   5.9328380e+03   2.2229296e+01
   5.9616382e+03   2.2237772e+01
   5.9904383e+03   2.2228738e+01
   6.0192385e+03   2.2235563e+01
   6.0480387e+03   2.2233713e+01
   6.0768389e+03   2.2233214e+01
   6.1056391e+03   2.2235024e+01
   6.1344393e+03   2.2230684e+01
   6.1632394e+03   2.2241562e+01
   6.1920396e+03   2.2228375e+01
   6.2208398e+03   2.2240122e+01
   6.2496400e+03   2.2225144e+01
   6.2784402e+03   2.2242490e+01
   6.3072404e+03   2.2227593e+01
   6.3360406e+03   2.2243002e+01
   6.3648407e+03   2.2225794e+01
   6.3936409e+03   2.2239785e+01
   6.4224411e+03   2.2228751e+01
   6.4512413e+03   2.2239249e+01
   6.4800415e+03   2.2231451e+01
   6.5088417e+03   2.2235535e+01
   6.5376418e+03   2.2234472e+01
   6.5664420e+03   2.2232229e+01
   6.5952422e+03   2.2237824e+01
   6.6240424e+03   2.2229456e+01
   6.6528426e+03   2.2239676e+01
   6.6816428e+03   2.2227991e+01
   6.7104429e+03   2.2242059e+01
   6.7392431e+03   2.2227031e+01
   6.7680433e+03   2.2242742e+01
   6.7968435e+03   2.2226438e+01
   6.8256437e+03   2.2240665e+01
   6.8544439e+03   2.2226881e+01
   6.8832441e+03   2.2239188e+01
   6.9120442e+03   2.2228902e+01
   6.9408444e+03   2.2238732e+01
   6.9696446e+03   2.2233231e+01
   6.9984448e+03   2.2232092e+01
   7.0272450e+03   2.2235302e+01
   7.0560452e+03   2.2229564e+01
   7.0848453e+03   2.2238226e+01
   7.1136455e+03   2.2226518e+01
   7.1424457e+03   2.2240488e+01
   7.1712459e+03   2.2225788e+01
   7.2000461e+03   2.2243021e+01
   7.2288463e+03   2.2227788e+01
   7.2576464e+03   2.2240767e+01
   7.2864466e+03   2.2225917e+01
   7.3152468e+03   2.2241298e+01
   7.3440470e+03   2.2227092e+01
   7.3728472e+03   2.2239138e+01
   7.4016474e+03   2.2230880e+01
   7.4304476e+03   2.2234950e+01
   7.4592477e+03   2.2235090e+01
   7.4880479e+03   2.2232776e+01
   7.5168481e+03   2.2236631e+01
   7.5456483e+03   2.2228856e+01
   7.5744485e+03   2.2238407e+01
   7.6032487e+03   2.2226080e+01
   7.6320488e+03   2.2241567e+01
   7.6608490e+03   2.2224482e+01
   7.6896492e+03   2.2241798e+01
   7.7184494e+03   2.2227321e+01
   7.7472496e+03   2.2240494e+01
   7.7760498e+03   2.2228051e+01
   7.8048500e+03   2.2240583e+01
   7.8336501e+03   2.2228999e+01
   7.8624503e+03   2.2236234e+01
   7.8912505e+03   2.2231180e+01
   7.9200507e+03   2.2234470e+01
   7.9488509e+03   2.2235495e+01
   7.9776511e+03   2.2230104e+01
   8.0064512e+03   2.2238345e+01
   8.0352514e+03   2.2227952e+01
   8.0640516e+03   2.2242543e+01
   8.0928518e+03   2.2224953e+01
   8.1216520e+03   2.2241490e+01
   8.1504522e+03   2.2228325e+01
   8.1792523e+03   2.2242680e+01
   8.2080525e+03   2.2226947e+01
   8.2368527e+03   2.2239679e+01
   8.2656529e+03   2.2228089e+01
   8.2944531e+03   2.2238793e+01
   8.3232533e+03   2.2232212e+01
   8.3520535e+03   2.2236942e+01
   8.3808536e+03   2.2233262e+01
   8.4096538e+03   2.2232570e+01
   8.4384540e+03   2.2237954e+01
   8.4672542e+03   2.2229467e+01
   8.4960544e+03   2.2241131e+01
   8.5248546e+03   2.2227595e+01
   8.5536547e+03   2.2241473e+01
   8.5824549e+03   2.2226754e+01
   8.6112551e+03   2.2242028e+01
   8.6400553e+03   2.2228760e+01
   8.6688555e+03   2.2242597e+01
   8.6976557e+03   2.2226867e+01
   8.7264558e+03   2.2240178e+01
   8.7552560e+03   2.2228998e+01
   8.7840562e+03   2.2236794e+01
   8.8128564e+03   2.2231732e+01
   8.8416566e+03   2.2235305e+01
   8.8704568e+03   2.2236842e+01
   8.8992570e+03   2.2231476e+01
   8.9280571e+03   2.2238112e+01
   8.9568573e+03   2.2229580e+01
   8.9856575e+03   2.2239294e+01
   9.0144577e+03   2.2228077e+01
   9.0432579e+03   2.2240842e+01
   9.0720581e+03   2.2226209e+01
   9.1008582e+03   2.2241641e+01
   9.1296584e+03   2.2228467e+01
   9.1584586e+03   2.2242643e+01
   9.1872588e+03   2.2229429e+01
   9.2160590e+03   2.2240484e+01
   9.2448592e+03   2.2230831e+01
   9.2736594e+03   2.2237365e+01
   9.3024595e+03   2.2233015e+01
   9.3312597e+03   2.2232706e+01
   9.3600599e+03   2.2238112e+01
   9.3888601e+03   2.2230512e+01
   9.4176603e+03   2.2237833e+01
   9.4464605e+03   2.2227384e+01
   9.4752606e+03   2.2243348e+01
   9.5040608e+03   2.2225932e+01
   9.5328610e+03   2.2242117e+01
   9.5616612e+03   2.2226624e+01
   9.5904614e+03   2.2241662e+01
   9.6192616e+03   2.2227353e+01
   9.6480617e+03   2.2241630e+01
   9.6768619e+03   2.2228347e+01
   9.7056621e+03   2.2238413e+01
   9.7344623e+03   2.2230660e+01
   9.7632625e+03   2.2235632e+01
   9.7920627e+03   2.2235835e+01
   9.8208629e+03   2.2232722e+01
   9.8496630e+03   2.2236392e+01
   9.8784632e+03   2.2230584e+01
   9.9072634e+03   2.2240923e+01
   9.9360636e+03   2.2228429e+01
   9.9648638e+03   2.2242342e+01
   9.9936640e+03   2.2228395e+01
   1.0022464e+04   2.2240994e+01
   1.0051264e+04   2.2225108e+01
   1.0080065e+04   2.2241549e+01
   1.0108865e+04   2.2227264e+01
   1.0137665e+04   2.2242314e+01
   1.0166465e+04   2.2230251e+01
   1.0195265e+04   2.2235442e+01
   1.0224065e+04   2.2232394e+01
   1.0252866e+04   2.2235483e+01
   1.0281666e+04   2.2236281e+01
   1.0310466e+04   2.2230658e+01
   1.0339266e+04   2.2238713e+01
   1.0368066e+04   2.2227793e+01
   1.0396867e+04   2.2242045e+01
   1.0425667e+04   2.2226531e+01
   1.0454467e+04   2.2241756e+01
   1.0483267e+04   2.2227491e+01
   1.0512067e+04   2.2241399e+01
   1.0540867e+04   2.2226948e+01
   1.0569668e+04   2.2240080e+01
   1.0598468e+04   2.2228570e+01
   1.0627268e+04   2.2238737e+01
   1.0656068e+04   2.2229706e+01
   1.0684868e+04   2.2236627e+01
   1.0713669e+04   2.2234290e+01
   1.0742469e+04   2.2231911e+01
   1.0771269e+04   2.2235186e+01
   1.0800069e+04   2.2230744e+01
   1.0828869e+04   2.2239190e+01
   1.0857669e+04   2.2227287e+01
   1.0886470e+04   2.2240637e+01
   1.0915270e+04   2.2226360e+01
   1.0944070e+04   2.2242231e+01
   1.0972870e+04   2.2227437e+01
   1.1001670e+04   2.2243512e+01
   1.1030471e+04   2.2228594e+01
   1.1059271e+04   2.2238951e+01
   1.1088071e+04   2.2229461e+01
   1.1116871e+04   2.2238683e+01
   1.1145671e+04   2.2231526e+01
   1.1174472e+04   2.2236116e+01
   1.1203272e+04   2.2236008e+01
   1.1232072e+04   2.2231824e+01
   1.1260872e+04   2.2238577e+01
   1.1289672e+04   2.2228364e+01
   1.1318472e+04   2.2239574e+01
   1.1347273e+04   2.2226627e+01
   1.1376073e+04   2.2240261e+01
   1.1404873e+04   2.2226957e+01
   1.1433673e+04   2.2242563e+01
   1.1462473e+04   2.2225919e+01
   1.1491274e+04   2.2241032e+01
   1.1520074e+04   2.2227798e+01
   1.1548874e+04   2.2241081e+01
   1.1577674e+04   2.2230991e+01
   1.1606474e+04   2.2236211e+01
   1.1635274e+04   2.2232555e+01
   1.1664075e+04   2.2232718e+01
   1.1692875e+04   2.2235909e+01
   1.1721675e+04   2.2231368e+01
   1.1750475e+04   2.2238519e+01
   1.1779275e+04   2.2229135e+01
   1.1808076e+04   2.2240022e+01
   1.1836876e+04   2.2226951e+01
   1.1865676e+04   2.2242285e+01
   1.1894476e+04   2.2225696e+01
   1.1923276e+04   2.2242234e+01
   1.1952076e+04   2.2227464e+01
   1.1980877e+04   2.2240855e+01
   1.2009677e+04   2.2227132e+01
   1.2038477e+04   2.2239646e+01
   1.2067277e+04   2.2230639e+01
   1.2096077e+04   2.2234288e+01
   1.2124878e+04   2.2233862e+01
   1.2153678e+04   2.2231812e+01
   1.2182478e+04   2.2236428e+01
   1.2211278e+04   2.2229676e+01
   1.2240078e+04   2.2239081e+01
   1.2268879e+04   2.2228230e+01
   1.2297679e+04   2.2241969e+01
   1.2326479e+04   2.2226612e+01
   1.2355279e+04   2.2242711e+01
   1.2384079e+04   2.2225630e+01
   1.2412879e+04   2.2242873e+01
   1.2441680e+04   2.2226286e+01
   1.2470480e+04   2.2238536e+01
   1.2499280e+04   2.2230341e+01
   1.2528080e+04   2.2235642e+01
   1.2556880e+04   2.2232886e+01
   1.2585681e+04   2.2234469e+01
   1.2614481e+04   2.2236223e+01
   1.2643281e+04   2.2231260e+01
   1.2672081e+04   2.2237642e+01
   1.2700881e+04   2.2226763e+01
   1.2729681e+04   2.2239542e+01
   1.2758482e+04   2.2227892e+01
   1.2787282e+04   2.2241523e+01
   1.2816082e+04   2.2228616e+01
   1.2844882e+04   2.2241576e+01
   1.2873682e+04   2.2228765e+01
   1.2902483e+04   2.2242157e+01
   1.2931283e+04   2.2229376e+01
   1.2960083e+04   2.2239122e+01
   1.2988883e+04   2.2230820e+01
   1.3017683e+04   2.2236455e+01
   1.3046483e+04   2.2233742e+01
   1.3075284e+04   2.2232770e+01
   1.3104084e+04   2.2237125e+01
   1.3132884e+04   2.2228784e+01
   1.3161684e+04   2.2239058e+01
   1.3190484e+04   2.2228174e+01
   1.3219285e+04   2.2240774e+01
   1.3248085e+04   2.2225106e+01
   1.3276885e+04   2.2240694e+01
   1.3305685e+04   2.2227660e+01
   1.3334485e+04   2.2240609e+01
   1.3363286e+04   2.2227671e+01
   1.3392086e+04   2.2240354e+01
   1.3420886e+04   2.2230218e+01
   1.3449686e+04   2.2237006e+01
   1.3478486e+04   2.2230124e+01
   1.3507286e+04   2.2234465e+01
   1.3536087e+04   2.2236266e+01
   1.3564887e+04   2.2231383e+01
   1.3593687e+04   2.2237402e+01
   1.3622487e+04   2.2228755e+01
   1.3651287e+04   2.2240938e+01
   1.3680088e+04   2.2227758e+01
   1.3708888e+04   2.2242378e+01
   1.3737688e+04   2.2225971e+01
   1.3766488e+04   2.2241191e+01
   1.3795288e+04   2.2225587e+01
   1.3824088e+04   2.2241077e+01
   1.3852889e+04   2.2226634e+01
   1.3881689e+04   2.2238099e+01
   1.3910489e+04   2.2230640e+01
   1.3939289e+04   2.2238247e+01
   1.3968089e+04   2.2232168e+01
   1.3996890e+04   2.2233302e+01
   1.4025690e+04   2.2236077e+01
   1.4054490e+04   2.2231766e+01
   1.4083290e+04   2.2238767e+01
   1.4112090e+04   2.2228130e+01
   1.4140891e+04   2.2238534e+01
   1.4169691e+04   2.2226508e+01
   1.4198491e+04   2.2243024e+01
   1.4227291e+04   2.2225518e+01
   1.4256091e+04   2.2241234e+01
   1.4284891e+04   2.2228792e+01
   1.4313692e+04   2.2240638e+01
   1.4342492e+04   2.2230619e+01
   1.4371292e+04   2.2236999e+01
   1.4400092e+04   2.2230816e+01
   1.4428892e+04   2.2235725e+01
   1.4457693e+04   2.2235124e+01
   1.4486493e+04   2.2232349e+01
   1.4515293e+04   2.2237215e+01
   1.4544093e+04   2.2229069e+01
   1.4572893e+04   2.2239643e+01
   1.4601693e+04   2.2228368e+01
   1.4630494e+04   2.2240861e+01
   1.4659294e+04   2.2226217e+01
   1.4688094e+04   2.2242218e+01
   1.4716894e+04   2.2225667e+01
   1.4745694e+04   2.2242361e+01
   1.4774495e+04   2.2227274e+01
   1.4803295e+04   2.2238859e+01
   1.4832095e+04   2.2230665e+01
   1.4860895e+04   2.2237886e+01
   1.4889695e+04   2.2233767e+01
   1.4918495e+04   2.2234096e+01
   1.4947296e+04   2.2234795e+01
   1.4976096e+04   2.2229402e+01
   1.5004896e+04   2.2238773e+01
   1.5033696e+04   2.2229635e+01
   1.5062496e+04   2.2240328e+01
   1.5091297e+04   2.2227591e+01
   1.5120097e+04   2.2243539e+01
   1.5148897e+04   2.2226531e+01
   1.5177697e+04   2.2242527e+01
   1.5206497e+04   2.2227927e+01
   1.5235298e+04   2.2239620e+01
   1.5264098e+04   2.2227263e+01
   1.5292898e+04   2.2239940e+01
   1.5321698e+04   2.2231646e+01
   1.5350498e+04   2.2233461e+01
   1.5379298e+04   2.2234435e+01
   1.5408099e+04   2.2231917e+01
   1.5436899e+04   2.2237810e+01
   1.5465699e+04   2.2230286e+01
   1.5494499e+04   2.2240208e+01
   1.5523299e+04   2.2228433e+01
   1.5552100e+04   2.2242477e+01
   1.5580900e+04   2.2227208e+01
   1.5609700e+04   2.2241124e+01
   1.5638500e+04   2.2226947e+01
   1.5667300e+04   2.2241970e+01
   1.5696100e+04   2.2226186e+01
   1.5724901e+04   2.2240605e+01
   1.5753701e+04   2.2229181e+01
   1.5782501e+04   2.2237997e+01
   1.5811301e+04   2.2232442e+01
   1.5840101e+04   2.2234900e+01
   1.5868902e+04   2.2236915e+01
   1.5897702e+04   2.2229988e+01
   1.5926502e+04   2.2237033e+01
   1.5955302e+04   2.2228329e+01
   1.5984102e+04   2.2241647e+01
   1.6012902e+04   2.2226371e+01
   1.6041703e+04   2.2240655e+01
   1.6070503e+04   2.2226201e+01
   1.6099303e+04   2.2242617e+01
   1.6128103e+04   2.2228757e+01
   1.6156903e+04   2.2242676e+01
   1.6185704e+04   2.2227814e+01
   1.6214504e+04   2.2240243e+01
   1.6243304e+04   2.2232277e+01
   1.6272104e+04   2.2237222e+01
   1.6300904e+04   2.2233104e+01
   1.6329705e+04   2.2230444e+01
   1.6358505e+04   2.2236249e+01
   1.6387305e+04   2.2230692e+01
   1.6416105e+04   2.2240341e+01
   1.6444905e+04   2.2227762e+01
   1.6473705e+04   2.2241101e+01
   1.6502506e+04   2.2226485e+01
   1.6531306e+04   2.2242808e+01
   1.6560106e+04   2.2225927e+01
   1.6588906e+04   2.2241446e+01
   1.6617706e+04   2.2228345e+01
   1.6646507e+04   2.2241561e+01
   1.6675307e+04   2.2228786e+01
   1.6704107e+04   2.2239117e+01
   1.6732907e+04   2.2232231e+01
   1.6761707e+04   2.2235093e+01
   1.6790507e+04   2.2235541e+01
   1.6819308e+04   2.2233187e+01
   1.6848108e+04   2.2239182e+01
   1.6876908e+04   2.2230546e+01
   1.6905708e+04   2.2240419e+01
   1.6934508e+04   2.2226617e+01
   1.6963309e+04   2.2242098e+01
   1.6992109e+04   2.2226498e+01
   1.7020909e+04   2.2242975e+01
   1.7049709e+04   2.2227354e+01
   1.7078509e+04   2.2240618e+01
   1.7107309e+04   2.2228543e+01
   1.7136110e+04   2.2239433e+01
   1.7164910e+04   2.2230282e+01
   1.7193710e+04   2.2237668e+01
   1.7222510e+04   2.2232846e+01
   1.7251310e+04   2.2233338e+01
   1.7280111e+04   2.2235951e+01
   1.7308911e+04   2.2231105e+01
   1.7337711e+04   2.2240370e+01
   1.7366511e+04   2.2229286e+01
   1.7395311e+04   2.2239986e+01
   1.7424112e+04   2.2226806e+01
   1.7452912e+04   2.2241501e+01
   1.7481712e+04   2.2227789e+01
   1.7510512e+04   2.2241797e+01
   1.7539312e+04   2.2225995e+01
   1.7568112e+04   2.2241262e+01
   1.7596913e+04   2.2229765e+01
   1.7625713e+04   2.2239720e+01
   1.7654513e+04   2.2230814e+01
   1.7683313e+04   2.2235329e+01
   1.7712113e+04   2.2234514e+01
   1.7740914e+04   2.2232189e+01
   1.7769714e+04   2.2237348e+01
   1.7798514e+04   2.2230264e+01
   1.7827314e+04   2.2239779e+01
   1.7856114e+04   2.2228349e+01
   1.7884914e+04   2.2241411e+01
   1.7913715e+04   2.2224656e+01
   1.7942515e+04   2.2242060e+01
   1.7971315e+04   2.2224366e+01
   1.8000115e+04   2.2241413e+01
   1.8028915e+04   2.2227642e+01
   1.8057716e+04   2.2239805e+01
   1.8086516e+04   2.2231534e+01
   1.8115316e+04   2.2238171e+01
   1.8144116e+04   2.2230950e+01
   1.8172916e+04   2.2235128e+01
   1.8201716e+04   2.2235554e+01
   1.8230517e+04   2.2230160e+01
   1.8259317e+04   2.2238035e+01
   1.8288117e+04   2.2230068e+01
   1.8316917e+04   2.2238762e+01
   1.8345717e+04   2.2226323e+01
   1.8374518e+04   2.2242785e+01
   1.8403318e+04   2.2226566e+01
   1.8432118e+04   2.2241037e+01
   1.8460918e+04   2.2228388e+01
   1.8489718e+04   2.2242085e+01
   1.8518519e+04   2.2229292e+01
   1.8547319e+04   2.2238361e+01
   1.8576119e+04   2.2230956e+01
   1.8604919e+04   2.2235869e+01
   1.8633719e+04   2.2234554e+01
   1.8662519e+04   2.2232791e+01
   1.8691320e+04   2.2237889e+01
   1.8720120e+04   2.2231537e+01
   1.8748920e+04   2.2239903e+01
   1.8777720e+04   2.2228278e+01
   1.8806520e+04   2.2242634e+01
   1.8835321e+04   2.2226537e+01
   1.8864121e+04   2.2242595e+01
   1.8892921e+04   2.2227501e+01
   1.8921721e+04   2.2241973e+01
   1.8950521e+04   2.2225713e+01
   1.8979321e+04   2.2242101e+01
   1.9008122e+04   2.2227886e+01
   1.9036922e+04   2.2237973e+01
   1.9065722e+04   2.2231209e+01
   1.9094522e+04   2.2233800e+01
   1.9123322e+04   2.2235013e+01
   1.9152123e+04   2.2231902e+01
   1.9180923e+04   2.2236969e+01
   1.9209723e+04   2.2228634e+01
   1.9238523e+04   2.2239982e+01
   1.9267323e+04   2.2227183e+01
   1.9296123e+04   2.2241035e+01
   1.9324924e+04   2.2227647e+01
   1.9353724e+04   2.2241283e+01
   1.9382524e+04   2.2227379e+01
   1.9411324e+04   2.2240763e+01
   1.9440124e+04   2.2227586e+01
   1.9468925e+04   2.2238181e+01
   1.9497725e+04   2.2229788e+01
   1.9526525e+04   2.2235936e+01
   1.9555325e+04   2.2233828e+01
   1.9584125e+04   2.2233013e+01
   1.9612926e+04   2.2236475e+01
   1.9641726e+04   2.2230394e+01
   1.9670526e+04   2.2238526e+01
   1.9699326e+04   2.2229049e+01
   1.9728126e+04   2.2240551e+01
   1.9756926e+04   2.2227420e+01
   1.9785727e+04   2.2242062e+01
   1.9814527e+04   2.2226230e+01
   1.9843327e+04   2.2242130e+01
   1.9872127e+04   2.2228643e+01
   1.9900927e+04   2.2239158e+01
   1.9929728e+04   2.2229211e+01
   1.9958528e+04   2.2238567e+01
   1.9987328e+04   2.2232066e+01
   2.0016128e+04   2.2234394e+01
   2.0044928e+04   2.2235018e+01
   2.0073728e+04   2.2232409e+01
   2.0102529e+04   2.2237031e+01
   2.0131329e+04   2.2229496e+01
   2.0160129e+04   2.2239446e+01
   2.0188929e+04   2.2227049e+01
   2.0217729e+04   2.2240237e+01
   2.0246530e+04   2.2226633e+01
   2.0275330e+04   2.2241981e+01
   2.0304130e+04   2.2226949e+01
   2.0332930e+04   2.2243181e+01
   2.0361730e+04   2.2226497e+01
   2.0390530e+04   2.2240166e+01
   2.0419331e+04   2.2229515e+01
   2.0448131e+04   2.2235801e+01
   2.0476931e+04   2.2234020e+01
   2.0505731e+04   2.2234763e+01
   2.0534531e+04   2.2236687e+01
   2.0563332e+04   2.2233731e+01
   2.0592132e+04   2.2239657e+01
   2.0620932e+04   2.2229322e+01
   2.0649732e+04   2.2241358e+01
   2.0678532e+04   2.2225943e+01
   2.0707333e+04   2.2242436e+01
   2.0736133e+04   2.2228034e+01
   2.0764933e+04   2.2242915e+01
   2.0793733e+04   2.2226158e+01
   2.0822533e+04   2.2241752e+01
   2.0851333e+04   2.2228659e+01
   2.0880134e+04   2.2239592e+01
   2.0908934e+04   2.2231981e+01
   2.0937734e+04   2.2235531e+01
   2.0966534e+04   2.2233560e+01
   2.0995334e+04   2.2231834e+01
   2.1024135e+04   2.2237005e+01
   2.1052935e+04   2.2231328e+01
   2.1081735e+04   2.2239577e+01
   2.1110535e+04   2.2228450e+01
   2.1139335e+04   2.2241703e+01
   2.1168135e+04   2.2225779e+01
   2.1196936e+04   2.2242728e+01
   2.1225736e+04   2.2227667e+01
   2.1254536e+04   2.2243867e+01
   2.1283336e+04   2.2227533e+01
   2.1312136e+04   2.2242098e+01
   2.1340937e+04   2.2229181e+01
   2.1369737e+04   2.2237602e+01
   2.1398537e+04   2.2232947e+01
   2.1427337e+04   2.2233433e+01
   2.1456137e+04   2.2236421e+01
   2.1484938e+04   2.2230227e+01
   2.1513738e+04   2.2238234e+01
   2.1542538e+04   2.2227896e+01
   2.1571338e+04   2.2238633e+01
   2.1600138e+04   2.2226447e+01
   2.1628938e+04   2.2241075e+01
   2.1657739e+04   2.2226924e+01
   2.1686539e+04   2.2241158e+01
   2.1715339e+04   2.2226836e+01
   2.1744139e+04   2.2241815e+01
   2.1772939e+04   2.2227396e+01
   2.1801740e+04   2.2239902e+01
   2.1830540e+04   2.2231247e+01
   2.1859340e+04   2.2236525e+01
   2.1888140e+04   2.2233429e+01
   2.1916940e+04   2.2233659e+01
   2.1945740e+04   2.2237101e+01
   2.1974541e+04   2.2230369e+01
   2.2003341e+04   2.2240530e+01
   2.2032141e+04   2.2227985e+01
   2.2060941e+04   2.2241969e+01
   2.2089741e+04   2.2227106e+01
   2.2118542e+04   2.2243623e+01
   2.2147342e+04   2.2225622e+01
   2.2176142e+04   2.2241665e+01
   2.2204942e+04   2.2225392e+01
   2.2233742e+04   2.2240372e+01
   2.2262542e+04   2.2227753e+01
   2.2291343e+04   2.2237012e+01
   2.2320143e+04   2.2232056e+01
   2.2348943e+04   2.2237270e+01
   2.2377743e+04   2.2234156e+01
   2.2406543e+04   2.2231233e+01
   2.2435344e+04   2.2238447e+01
   2.2464144e+04   2.2228575e+01
   2.2492944e+04   2.2241183e+01
   2.2521744e+04   2.2226119e+01
   2.2550544e+04   2.2242018e+01
   2.2579345e+04   2.2226385e+01
   2.2608145e+04   2.2242715e+01
   2.2636945e+04   2.2225118e+01
   2.2665745e+04   2.2240595e+01
   2.2694545e+04   2.2227889e+01
   2.2723345e+04   2.2239632e+01
   2.2752146e+04   2.2231997e+01
   2.2780946e+04   2.2237049e+01
   2.2809746e+04   2.2233531e+01
   2.2838546e+04   2.2235681e+01
   2.2867346e+04   2.2235164e+01
   2.2896147e+04   2.2231977e+01
   2.2924947e+04   2.2237880e+01
   2.2953747e+04   2.2227859e+01
   2.2982547e+04   2.2242969e+01
   2.3011347e+04   2.2227746e+01
   2.3040147e+04   2.2241184e+01
   2.3068948e+04   2.2228072e+01
   2.3097748e+04   2.2241171e+01
   2.3126548e+04   2.2226268e+01
   2.3155348e+04   2.2241332e+01
   2.3184148e+04   2.2228862e+01
   2.3212949e+04   2.2239274e+01
   2.3241749e+04   2.2230672e+01
   2.3270549e+04   2.2236169e+01
   2.3299349e+04   2.2233466e+01
   2.3328149e+04   2.2232566e+01
   2.3356949e+04   2.2237407e+01
   2.3385750e+04   2.2230008e+01
   2.3414550e+04   2.2239709e+01
   2.3443350e+04   2.2228182e+01
   2.3472150e+04   2.2239376e+01
   2.3500950e+04   2.2226343e+01
   2.3529751e+04   2.2244966e+01
   2.3558551e+04   2.2225858e+01
   2.3587351e+04   2.2242559e+01
   2.3616151e+04   2.2228436e+01
   2.3644951e+04   2.2240627e+01
   2.3673752e+04   2.2229495e+01
   2.3702552e+04   2.2237733e+01
   2.3731352e+04   2.2232000e+01
   2.3760152e+04   2.2236944e+01
   2.3788952e+04   2.2234814e+01
   2.3817752e+04   2.2230891e+01
   2.3846553e+04   2.2236911e+01
   2.3875353e+04   2.2229172e+01
   2.3904153e+04   2.2239927e+01
   2.3932953e+04   2.2227443e+01
   2.3961753e+04   2.2240555e+01
   2.3990554e+04   2.2226054e+01
   2.4019354e+04   2.2242190e+01
   2.4048154e+04   2.2226144e+01
   2.4076954e+04   2.2238725e+01
   2.4105754e+04   2.2227823e+01
   2.4134554e+04   2.2241057e+01
   2.4163355e+04   2.2229063e+01
   2.4192155e+04   2.2236220e+01
   2.4220955e+04   2.2232738e+01
   2.4249755e+04   2.2232987e+01
   2.4278555e+04   2.2235556e+01
   2.4307356e+04   2.2229317e+01
   2.4336156e+04   2.2239847e+01
   2.4364956e+04   2.2230431e+01
   2.4393756e+04   2.2241733e+01
   2.4422556e+04   2.2227032e+01
   2.4451356e+04   2.2242321e+01
   2.4480157e+04   2.2224558e+01
   2.4508957e+04   2.2241081e+01
   2.4537757e+04   2.2225869e+01
   2.4566557e+04   2.2241011e+01
   2.4595357e+04   2.2230080e+01
   2.4624158e+04   2.2238429e+01
   2.4652958e+04   2.2231498e+01
   2.4681758e+04   2.2234921e+01
   2.4710558e+04   2.2233188e+01
   2.4739358e+04   2.2231489e+01
   2.4768159e+04   2.2237826e+01
   2.4796959e+04   2.2229217e+01
   2.4825759e+04   2.2241689e+01
   2.4854559e+04   2.2228037e+01
   2.4883359e+04   2.2241230e+01
   2.4912159e+04   2.2227640e+01
   2.4940960e+04   2.2243071e+01
   2.4969760e+04   2.2226905e+01
   2.4998560e+04   2.2243441e+01
   2.5027360e+04   2.2229032e+01
   2.5056160e+04   2.2238679e+01
   2.5084961e+04   2.2228369e+01
   2.5113761e+04   2.2237202e+01
   2.5142561e+04   2.2232717e+01
   2.5171361e+04   2.2232914e+01
   2.5200161e+04   2.2236610e+01
   2.5228961e+04   2.2229779e+01
   2.5257762e+04   2.2239633e+01
   2.5286562e+04   2.2227151e+01
   2.5315362e+04   2.2238158e+01
   2.5344162e+04   2.2228210e+01
   2.5372962e+04   2.2241816e+01
   2.5401763e+04   2.2227168e+01
   2.5430563e+04   2.2241045e+01
   2.5459363e+04   2.2227095e+01
   2.5488163e+04   2.2240088e+01
   2.5516963e+04   2.2228327e+01
   2.5545763e+04   2.2239263e+01
   2.5574564e+04   2.2231767e+01
   2.5603364e+04   2.2234689e+01
   2.5632164e+04   2.2234521e+01
   2.5660964e+04   2.2233025e+01
   2.5689764e+04   2.2237589e+01
   2.5718565e+04   2.2230244e+01
   2.5747365e+04   2.2239733e+01
   2.5776165e+04   2.2225791e+01
   2.5804965e+04   2.2242313e+01
   2.5833765e+04   2.2226488e+01
   2.5862566e+04   2.2243202e+01
   2.5891366e+04   2.2226041e+01
   2.5920166e+04   2.2243457e+01
   2.5948966e+04   2.2227208e+01
   2.5977766e+04   2.2240936e+01
   2.6006566e+04   2.2229401e+01
   2.6035367e+04   2.2238266e+01
   2.6064167e+04   2.2232177e+01
   2.6092967e+04   2.2233791e+01
   2.6121767e+04   2.2236342e+01
   2.6150567e+04   2.2232171e+01
   2.6179368e+04   2.2237652e+01
   2.6208168e+04   2.2229079e+01
   2.6236968e+04   2.2240061e+01
   2.6265768e+04   2.2226991e+01
   2.6294568e+04   2.2242289e+01
   2.6323368e+04   2.2225084e+01
   2.6352169e+04   2.2240612e+01
   2.6380969e+04   2.2227913e+01
   2.6409769e+04   2.2243359e+01
   2.6438569e+04   2.2230174e+01
   2.6467369e+04   2.2237786e+01
   2.6496170e+04   2.2229585e+01
   2.6524970e+04   2.2236510e+01
   2.6553770e+04   2.2231973e+01
   2.6582570e+04   2.2233459e+01
   2.6611370e+04   2.2237201e+01
   2.6640170e+04   2.2228799e+01
   2.6668971e+04   2.2241254e+01
   2.6697771e+04   2.2227230e+01
   2.6726571e+04   2.2240685e+01
   2.6755371e+04   2.2226361e+01
   2.6784171e+04   2.2243557e+01
   2.6812972e+04   2.2226007e+01
   2.6841772e+04   2.2241898e+01
   2.6870572e+04   2.2225304e+01
   2.6899372e+04   2.2240211e+01
   2.6928172e+04   2.2228122e+01
   2.6956973e+04   2.2237354e+01
   2.6985773e+04   2.2234746e+01
   2.7014573e+04   2.2235242e+01
   2.7043373e+04   2.2234779e+01
   2.7072173e+04   2.2232656e+01
   2.7100973e+04   2.2239657e+01
   2.7129774e+04   2.2229776e+01
   2.7158574e+04   2.2240492e+01
   2.7187374e+04   2.2228050e+01
   2.7216174e+04   2.2240194e+01
   2.7244974e+04   2.2226776e+01
   2.7273775e+04   2.2242803e+01
   2.7302575e+04   2.2227354e+01
   2.7331375e+04   2.2242425e+01
   2.7360175e+04   2.2228520e+01
   2.7388975e+04   2.2240008e+01
   2.7417775e+04   2.2230369e+01
   2.7446576e+04   2.2237517e+01
   2.7475376e+04   2.2232053e+01
   2.7504176e+04   2.2232756e+01
   2.7532976e+04   2.2235253e+01
   2.7561776e+04   2.2229643e+01
   2.7590577e+04   2.2238802e+01
   2.7619377e+04   2.2226238e+01
   2.7648177e+04   2.2242093e+01
   2.7676977e+04   2.2225521e+01
   2.7705777e+04   2.2243928e+01
   2.7734578e+04   2.2226591e+01
   2.7763378e+04   2.2242795e+01
   2.7792178e+04   2.2226497e+01
   2.7820978e+04   2.2240401e+01
   2.7849778e+04   2.2229154e+01
   2.7878578e+04   2.2236635e+01
   2.7907379e+04   2.2230660e+01
   2.7936179e+04   2.2235161e+01
   2.7964979e+04   2.2234969e+01
   2.7993779e+04   2.2232090e+01
   2.8022579e+04   2.2237659e+01
   2.8051380e+04   2.2230498e+01
   2.8080180e+04   2.2241324e+01
   2.8108980e+04   2.2227773e+01
   2.8137780e+04   2.2241113e+01
   2.8166580e+04   2.2226663e+01
   2.8195380e+04   2.2240634e+01
   2.8224181e+04   2.2227152e+01
   2.8252981e+04   2.2240490e+01
   2.8281781e+04   2.2230512e+01
   2.8310581e+04   2.2240252e+01
   2.8339381e+04   2.2229838e+01
   2.8368182e+04   2.2236750e+01
   2.8396982e+04   2.2233130e+01
   2.8425782e+04   2.2234473e+01
   2.8454582e+04   2.2236689e+01
   2.8483382e+04   2.2230479e+01
   2.8512182e+04   2.2238893e+01
   2.8540983e+04   2.2230715e+01
   2.8569783e+04   2.2242127e+01
   2.8598583e+04   2.2226751e+01
   2.8627383e+04   2.2241965e+01
   2.8656183e+04   2.2225778e+01
   2.8684984e+04   2.2240116e+01
   2.8713784e+04   2.2228197e+01
   2.8742584e+04   2.2240881e+01
   2.8771384e+04   2.2228592e+01
   2.8800184e+04   2.2238593e+01
   2.8828985e+04   2.2231454e+01
   2.8857785e+04   2.2235930e+01
   2.8886585e+04   2.2234838e+01
   2.8915385e+04   2.2234165e+01
   2.8944185e+04   2.2236823e+01
   2.8972985e+04   2.2232542e+01
   2.9001786e+04   2.2241051e+01
   2.9030586e+04   2.2226580e+01
   2.9059386e+04   2.2240771e+01
   2.9088186e+04   2.2225789e+01
   2.9116986e+04   2.2243054e+01
   2.9145787e+04   2.2226865e+01
   2.9174587e+04   2.2240796e+01
   2.9203387e+04   2.2226939e+01
   2.9232187e+04   2.2241027e+01
   2.9260987e+04   2.2229227e+01
   2.9289787e+04   2.2238882e+01
   2.9318588e+04   2.2231799e+01
   2.9347388e+04   2.2235802e+01
   2.9376188e+04   2.2235125e+01
   2.9404988e+04   2.2232728e+01
   2.9433788e+04   2.2239218e+01
   2.9462589e+04   2.2228377e+01
   2.9491389e+04   2.2239268e+01
   2.9520189e+04   2.2227875e+01
   2.9548989e+04   2.2242272e+01
   2.9577789e+04   2.2226600e+01
   2.9606589e+04   2.2242931e+01
   2.9635390e+04   2.2226490e+01
   2.9664190e+04   2.2240635e+01
   2.9692990e+04   2.2227119e+01
   2.9721790e+04   2.2238384e+01
   2.9750590e+04   2.2230197e+01
   2.9779391e+04   2.2236023e+01
   2.9808191e+04   2.2232996e+01
   2.9836991e+04   2.2233212e+01
   2.9865791e+04   2.2238348e+01
   2.9894591e+04   2.2230180e+01
   2.9923392e+04   2.2238432e+01
   2.9952192e+04   2.2227413e+01
   2.9980992e+04   2.2242850e+01
   3.0009792e+04   2.2226494e+01
   3.0038592e+04   2.2242011e+01
   3.0067392e+04   2.2227159e+01
   3.0096193e+04   2.2241517e+01
   3.0124993e+04   2.2227722e+01
   3.0153793e+04   2.2241344e+01
   3.0182593e+04   2.2229118e+01
   3.0211393e+04   2.2236862e+01
   3.0240194e+04   2.2231763e+01
   3.0268994e+04   2.2234662e+01
   3.0297794e+04   2.2236309e+01
   3.0326594e+04   2.2231457e+01
   3.0355394e+04   2.2239015e+01
   3.0384194e+04   2.2228543e+01
   3.0412995e+04   2.2240939e+01
   3.0441795e+04   2.2227941e+01
   3.0470595e+04   2.2240334e+01
   3.0499395e+04   2.2226726e+01
   3.0528195e+04   2.2242488e+01
   3.0556996e+04   2.2225433e+01
   3.0585796e+04   2.2241259e+01
   3.0614596e+04   2.2227380e+01
   3.0643396e+04   2.2242542e+01
   3.0672196e+04   2.2230117e+01
   3.0700996e+04   2.2237047e+01
   3.0729797e+04   2.2232798e+01
   3.0758597e+04   2.2233995e+01
   3.0787397e+04   2.2236899e+01
   3.0816197e+04   2.2230210e+01
   3.0844997e+04   2.2239358e+01
   3.0873798e+04   2.2227230e+01
   3.0902598e+04   2.2240066e+01
   3.0931398e+04   2.2227966e+01
   3.0960198e+04   2.2241613e+01
   3.0988998e+04   2.2225292e+01
   3.1017799e+04   2.2243057e+01
   3.1046599e+04   2.2227296e+01
   3.1075399e+04   2.2240465e+01
   3.1104199e+04   2.2229755e+01
   3.1132999e+04   2.2238208e+01
   3.1161799e+04   2.2230285e+01
   3.1190600e+04   2.2234760e+01
   3.1219400e+04   2.2235333e+01
   3.1248200e+04   2.2231024e+01
   3.1277000e+04   2.2236793e+01
   3.1305800e+04   2.2228586e+01
   3.1334601e+04   2.2238513e+01
   3.1363401e+04   2.2228224e+01
   3.1392201e+04   2.2242339e+01
   3.1421001e+04   2.2227136e+01
   3.1449801e+04   2.2242176e+01
   3.1478601e+04   2.2227883e+01
   3.1507402e+04   2.2241982e+01
   3.1536202e+04   2.2225873e+01
   3.1565002e+04   2.2240775e+01
   3.1593802e+04   2.2229611e+01
   3.1622602e+04   2.2238487e+01
   3.1651403e+04   2.2231586e+01
   3.1680203e+04   2.2233036e+01
   3.1709003e+04   2.2233840e+01
   3.1737803e+04   2.2231981e+01
   3.1766603e+04   2.2239519e+01
   3.1795403e+04   2.2229129e+01
   3.1824204e+04   2.2241598e+01
   3.1853004e+04   2.2227274e+01
   3.1881804e+04   2.2242011e+01
   3.1910604e+04   2.2226537e+01
   3.1939404e+04   2.2242336e+01
   3.1968205e+04   2.2225760e+01
   3.1997005e+04   2.2241403e+01
   3.2025805e+04   2.2228287e+01
   3.2054605e+04   2.2237979e+01
   3.2083405e+04   2.2230765e+01
   3.2112206e+04   2.2235178e+01
   3.2141006e+04   2.2234044e+01
   3.2169806e+04   2.2234376e+01
   3.2198606e+04   2.2237668e+01
   3.2227406e+04   2.2229575e+01
   3.2256206e+04   2.2238749e+01
   3.2285007e+04   2.2227007e+01
   3.2313807e+04   2.2243454e+01
   3.2342607e+04   2.2227227e+01
   3.2371407e+04   2.2242218e+01
   3.2400207e+04   2.2227060e+01
   3.2429008e+04   2.2241995e+01
   3.2457808e+04   2.2226229e+01
   3.2486608e+04   2.2241721e+01
   3.2515408e+04   2.2229553e+01
   3.2544208e+04   2.2239007e+01
   3.2573008e+04   2.2232297e+01
   3.2601809e+04   2.2234802e+01
   3.2630609e+04   2.2234108e+01
   3.2659409e+04   2.2232819e+01
   3.2688209e+04   2.2238153e+01
   3.2717009e+04   2.2230081e+01
   3.2745810e+04   2.2239306e+01
   3.2774610e+04   2.2226339e+01
   3.2803410e+04   2.2240899e+01
   3.2832210e+04   2.2227563e+01
   3.2861010e+04   2.2242071e+01
   3.2889810e+04   2.2227247e+01
   3.2918611e+04   2.2240956e+01
   3.2947411e+04   2.2227809e+01
   3.2976211e+04   2.2238466e+01
   3.3005011e+04   2.2232724e+01
   3.3033811e+04   2.2235936e+01
   3.3062612e+04   2.2233241e+01
   3.3091412e+04   2.2233371e+01
   3.3120212e+04   2.2235012e+01
   3.3149012e+04   2.2229581e+01
   3.3177812e+04   2.2238751e+01
   3.3206613e+04   2.2227264e+01
   3.3235413e+04   2.2240645e+01
   3.3264213e+04   2.2227524e+01
   3.3293013e+04   2.2242652e+01
   3.3321813e+04   2.2227905e+01
   3.3350613e+04   2.2243324e+01
   3.3379414e+04   2.2228045e+01
   3.3408214e+04   2.2240625e+01
   3.3437014e+04   2.2228711e+01
   3.3465814e+04   2.2240117e+01
   3.3494614e+04   2.2232261e+01
   3.3523415e+04   2.2236244e+01
   3.3552215e+04   2.2233960e+01
   3.3581015e+04   2.2233225e+01
   3.3609815e+04   2.2238452e+01
   3.3638615e+04   2.2228354e+01
   3.3667415e+04   2.2239315e+01
   3.3696216e+04   2.2227553e+01
   3.3725016e+04   2.2242172e+01
   3.3753816e+04   2.2225709e+01
   3.3782616e+04   2.2241468e+01
   3.3811416e+04   2.2225548e+01
   3.3840217e+04   2.2241975e+01
   3.3869017e+04   2.2228024e+01
   3.3897817e+04   2.2242037e+01
   3.3926617e+04   2.2228989e+01
   3.3955417e+04   2.2237192e+01
   3.3984217e+04   2.2232125e+01
   3.4013018e+04   2.2232845e+01
   3.4041818e+04   2.2237081e+01
   3.4070618e+04   2.2230986e+01
   3.4099418e+04   2.2238289e+01
   3.4128218e+04   2.2227665e+01
   3.4157019e+04   2.2241577e+01
   3.4185819e+04   2.2226769e+01
   3.4214619e+04   2.2239702e+01
   3.4243419e+04   2.2227531e+01
   3.4272219e+04   2.2241869e+01
   3.4301020e+04   2.2226203e+01
   3.4329820e+04   2.2240031e+01
   3.4358620e+04   2.2229238e+01
   3.4387420e+04   2.2238340e+01
   3.4416220e+04   2.2233087e+01
   3.4445020e+04   2.2239701e+01
   3.4473821e+04   2.2235035e+01
   3.4502621e+04   2.2232165e+01
   3.4531421e+04   2.2239296e+01
   3.4560221e+04   2.2229484e+01
   3.4589021e+04   2.2240218e+01
   3.4617822e+04   2.2228672e+01
   3.4646622e+04   2.2241227e+01
   3.4675422e+04   2.2228617e+01
   3.4704222e+04   2.2242201e+01
   3.4733022e+04   2.2226872e+01
   3.4761822e+04   2.2239189e+01
   3.4790623e+04   2.2225462e+01
   3.4819423e+04   2.2239592e+01
   3.4848223e+04   2.2228995e+01
   3.4877023e+04   2.2237454e+01
   3.4905823e+04   2.2233455e+01
   3.4934624e+04   2.2234825e+01
   3.4963424e+04   2.2233966e+01
   3.4992224e+04   2.2232704e+01
   3.5021024e+04   2.2237501e+01
   3.5049824e+04   2.2227870e+01
   3.5078625e+04   2.2239147e+01
   3.5107425e+04   2.2227156e+01
   3.5136225e+04   2.2242615e+01
   3.5165025e+04   2.2225551e+01
   3.5193825e+04   2.2240997e+01
   3.5222625e+04   2.2225492e+01
   3.5251426e+04   2.2243099e+01
   3.5280226e+04   2.2228079e+01
   3.5309026e+04   2.2238315e+01
   3.5337826e+04   2.2229069e+01
   3.5366626e+04   2.2238437e+01
   3.5395427e+04   2.2232732e+01
   3.5424227e+04   2.2234556e+01
   3.5453027e+04   2.2236078e+01
   3.5481827e+04   2.2230022e+01
   3.5510627e+04   2.2239693e+01
   3.5539427e+04   2.2227149e+01
   3.5568228e+04   2.2240510e+01
   3.5597028e+04   2.2226990e+01
   3.5625828e+04   2.2242666e+01
   3.5654628e+04   2.2222611e+01
   3.5683428e+04   2.2241599e+01
   3.5712229e+04   2.2228484e+01
   3.5741029e+04   2.2240940e+01
   3.5769829e+04   2.2228354e+01
   3.5798629e+04   2.2239086e+01
   3.5827429e+04   2.2231986e+01
   3.5856229e+04   2.2235869e+01
   3.5885030e+04   2.2235846e+01
   3.5913830e+04   2.2232319e+01
   3.5942630e+04   2.2238575e+01
   3.5971430e+04   2.2228810e+01
   3.6000230e+04   2.2239336e+01


==> data/FreSCo_Results.dat <==
   4.3040537e-04   1.0000000e-02
   8.6081074e-04   1.0000379e-02
   1.2912161e-03   1.0000506e-02
   1.7216215e-03   1.0000303e-02
   2.1520268e-03   9.9997352e-03
   2.5824322e-03   9.9987873e-03
   3.0128376e-03   9.9974501e-03
   3.4432430e-03   9.9957175e-03
   3.8736483e-03   9.9935854e-03
   4.3040537e-03   9.9910511e-03
   4.7344591e-03   9.9881126e-03
   5.1648644e-03   9.9847687e-03
   5.5952698e-03   9.9810185e-03
   6.0256752e-03   9.9768619e-03
   6.4560805e-03   9.9722986e-03
   6.8864859e-03   9.9673290e-03
   7.3168913e-03   9.9619535e-03
   7.7472967e-03   9.9561727e-03
   8.1777020e-03   9.9499872e-03
   8.6081074e-03   9.9433979e-03
   9.0385128e-03   9.9364057e-03
   9.4689181e-03   9.9290114e-03
   9.8993235e-03   9.9212160e-03
   1.0329729e-02   9.9130206e-03
   1.0760134e-02   9.9044261e-03
   1.1190540e-02   9.8954336e-03
   1.1620945e-02   9.8860440e-03
   1.2051350e-02   9.8762584e-03
   1.2481756e-02   9.8660777e-03
   1.2912161e-02   9.8555028e-03
   1.3342566e-02   9.8445347e-03
   1.3772972e-02   9.8331742e-03
   1.4203377e-02   9.8214220e-03
   1.4633783e-02   9.8092790e-03
   1.5064188e-02   9.7967458e-03
   1.5494593e-02   9.7838229e-03
   1.5924999e-02   9.7705110e-03
   1.6355404e-02   9.7568145e-03
   1.6785809e-02   9.7427539e-03
   1.7216215e-02   9.7283337e-03
   1.7646620e-02   9.7135563e-03
   1.8077026e-02   9.6984238e-03
   1.8507431e-02   9.6829384e-03
   1.8937836e-02   9.6671024e-03
   1.9368242e-02   9.6509178e-03
   1.9798647e-02   9.6343865e-03
   2.0229052e-02   9.6175104e-03
   2.0659458e-02   9.6002914e-03
   2.1089863e-02   9.5827310e-03
   2.1520268e-02   9.5648310e-03
   2.1950674e-02   9.5465927e-03
   2.2381079e-02   9.5280175e-03
   2.2811485e-02   9.5091066e-03
   2.3241890e-02   9.4898613e-03
   2.3672295e-02   9.4702824e-03
   2.4102701e-02   9.4503709e-03
   2.4533106e-02   9.4301276e-03
   2.4963511e-02   9.4095529e-03
   2.5393917e-02   9.3886474e-03
   2.5824322e-02   9.3674113e-03
   2.6254728e-02   9.3458448e-03
   2.6685133e-02   9.3239478e-03
   2.7115538e-02   9.3017200e-03
   2.7545944e-02   9.2791610e-03
   2.7976349e-02   9.2562702e-03
   2.8406754e-02   9.2330468e-03
   2.8837160e-02   9.2094898e-03
   2.9267565e-02   9.1855979e-03
   2.9697971e-02   9.1613697e-03
   3.0128376e-02   9.1368035e-03
   3.0558781e-02   9.1118976e-03
   3.0989187e-02   9.0866497e-03
   3.1419592e-02   9.0610577e-03
   3.1849997e-02   9.0351188e-03
   3.2280403e-02   9.0088304e-03
   3.2710808e-02   8.9821407e-03
   3.3141213e-02   8.9552369e-03
   3.3571619e-02   8.9280258e-03
   3.4002024e-02   8.9005544e-03
   3.4432430e-02   8.8728223e-03
   3.4862835e-02   8.8448283e-03
   3.5293240e-02   8.8165715e-03
   3.5723646e-02   8.7880504e-03
   3.6154051e-02   8.7592633e-03
   3.6584456e-02   8.7302084e-03
   3.7014862e-02   8.7008834e-03
   3.7445267e-02   8.6712861e-03
   3.7875673e-02   8.6414137e-03
   3.8306078e-02   8.6112632e-03
   3.8736483e-02   8.5808316e-03
   3.9166889e-02   8.5501152e-03
   3.9597294e-02   8.5191103e-03
   4.0027699e-02   8.4878130e-03
   4.0458105e-02   8.4562188e-03
   4.0888510e-02   8.4243232e-03
   4.1318915e-02   8.3921213e-03
   4.1749321e-02   8.3596078e-03
   4.2179726e-02   8.3267773e-03
   4.2610132e-02   8.2936239e-03
   4.3040537e-02   8.2601415e-03
   4.3470942e-02   8.2263236e-03
   4.3901348e-02   8.1921634e-03
   4.4331753e-02   8.1577599e-03
   4.4762158e-02   8.1231609e-03
   4.5192564e-02   8.0883623e-03
   4.5622969e-02   8.0533597e-03
   4.6053375e-02   8.0181485e-03
   4.6483780e-02   7.9827237e-03
   4.6914185e-02   7.9470802e-03
   4.7344591e-02   7.9112122e-03
   4.7774996e-02   7.8751139e-03
   4.8205401e-02   7.8387790e-03
   4.8635807e-02   7.8022011e-03
   4.9066212e-02   7.7653731e-03
   4.9496618e-02   7.7282878e-03
   4.9927023e-02   7.6909377e-03
   5.0357428e-02   7.6533148e-03
   5.0787834e-02   7.6154109e-03
   5.1218239e-02   7.5772172e-03
   5.1648644e-02   7.5387249e-03
   5.2079050e-02   7.4999244e-03
   5.2509455e-02   7.4608061e-03
   5.2939860e-02   7.4212192e-03
   5.3370266e-02   7.3816435e-03
   5.3800671e-02   7.3417914e-03
   5.4231077e-02   7.3017944e-03
   5.4661482e-02   7.2616448e-03
   5.5091887e-02   7.2213343e-03
   5.5522293e-02   7.1808542e-03
   5.5952698e-02   7.1401958e-03
   5.6383103e-02   7.0993496e-03
   5.6813509e-02   7.0583059e-03
   5.7243914e-02   7.0170549e-03
   5.7674320e-02   6.9755860e-03
   5.8104725e-02   6.9338884e-03
   5.8535130e-02   6.8919511e-03
   5.8965536e-02   6.8497625e-03
   5.9395941e-02   6.8073106e-03
   5.9826346e-02   6.7645830e-03
   6.0256752e-02   6.7215672e-03
   6.0687157e-02   6.6782498e-03
   6.1117563e-02   6.6346115e-03
   6.1547968e-02   6.5907600e-03
   6.1978373e-02   6.5468219e-03
   6.2408779e-02   6.5027861e-03
   6.2839184e-02   6.4586410e-03
   6.3269589e-02   6.4143747e-03
   6.3699995e-02   6.3699749e-03
   6.4130400e-02   6.3254290e-03
   6.4560805e-02   6.2807240e-03
   6.4991211e-02   6.2358465e-03
   6.5421616e-02   6.1907827e-03
   6.5852022e-02   6.1455184e-03
   6.6282427e-02   6.1000393e-03
   6.6712832e-02   6.0543303e-03
   6.7143238e-02   6.0083763e-03
   6.7573643e-02   5.9621614e-03
   6.8004048e-02   5.9156696e-03
   6.8434454e-02   5.8688843e-03
   6.8864859e-02   5.8218270e-03
   6.9295265e-02   5.7747166e-03
   6.9725670e-02   5.7275568e-03
   7.0156075e-02   5.6803328e-03
   7.0586481e-02   5.6330295e-03
   7.1016886e-02   5.5856314e-03
   7.1447291e-02   5.5381227e-03
   7.1877697e-02   5.4904873e-03
   7.2308102e-02   5.4427088e-03
   7.2738507e-02   5.3947702e-03
   7.3168913e-02   5.3466543e-03
   7.3599318e-02   5.2983438e-03
   7.4029724e-02   5.2498207e-03
   7.4460129e-02   5.2010666e-03
   7.4890534e-02   5.1520630e-03
   7.5320940e-02   5.1027909e-03
   7.5751345e-02   5.0532295e-03
   7.6181750e-02   5.0036041e-03
   7.6612156e-02   4.9539757e-03
   7.7042561e-02   4.9043266e-03
   7.7472967e-02   4.8546389e-03
   7.7903372e-02   4.8048946e-03
   7.8333777e-02   4.7550752e-03
   7.8764183e-02   4.7051618e-03
   7.9194588e-02   4.6551355e-03
   7.9624993e-02   4.6049770e-03
   8.0055399e-02   4.5546665e-03
   8.0485804e-02   4.5041841e-03
   8.0916210e-02   4.4535095e-03
   8.1346615e-02   4.4026222e-03
   8.1777020e-02   4.3515012e-03
   8.2207426e-02   4.2998492e-03
   8.2637831e-02   4.2485352e-03
   8.3068236e-02   4.1969884e-03
   8.3498642e-02   4.1454696e-03
   8.3929047e-02   4.0939590e-03
   8.4359452e-02   4.0424361e-03
   8.4789858e-02   3.9908804e-03
   8.5220263e-02   3.9392712e-03
   8.5650669e-02   3.8875875e-03
   8.6081074e-02   3.8358081e-03
   8.6511479e-02   3.7839116e-03
   8.6941885e-02   3.7318761e-03
   8.7372290e-02   3.6796798e-03
   8.7802695e-02   3.6273005e-03
   8.8233101e-02   3.5747156e-03
   8.8663506e-02   3.5219024e-03
   8.9093912e-02   3.4688843e-03
   8.9524317e-02   3.4159412e-03
   8.9954722e-02   3.3630647e-03
   9.0385128e-02   3.3102329e-03
   9.0815533e-02   3.2574237e-03
   9.1245938e-02   3.2046150e-03
   9.1676344e-02   3.1517845e-03
   9.2106749e-02   3.0989097e-03
   9.2537155e-02   3.0459680e-03
   9.2967560e-02   2.9929366e-03
   9.3397965e-02   2.9397925e-03
   9.3828371e-02   2.8865125e-03
   9.4258776e-02   2.8330732e-03
   9.4689181e-02   2.7794512e-03
   9.5119587e-02   2.7256070e-03
   9.5549992e-02   2.6716792e-03
   9.5980397e-02   2.6178700e-03
   9.6410803e-02   2.5641562e-03
   9.6841208e-02   2.5105148e-03
   9.7271614e-02   2.4569226e-03
   9.7702019e-02   2.4033564e-03
   9.8132424e-02   2.3497928e-03
   9.8562830e-02   2.2962085e-03
   9.8993235e-02   2.2425800e-03
   9.9423640e-02   2.1888836e-03
   9.9854046e-02   2.1350959e-03
   1.0028445e-01   2.0811929e-03
   1.0071486e-01   2.0271508e-03
   1.0114526e-01   1.9729457e-03
   1.0157567e-01   1.9185481e-03
   1.0200607e-01   1.8642466e-03
   1.0243648e-01   1.8100858e-03
   1.0286688e-01   1.7560422e-03
   1.0329729e-01   1.7020919e-03
   1.0372769e-01   1.6482113e-03
   1.0415810e-01   1.5943767e-03
   1.0458850e-01   1.5405645e-03
   1.0501891e-01   1.4867511e-03
   1.0544932e-01   1.4329127e-03
   1.0587972e-01   1.3790257e-03
   1.0631013e-01   1.3250664e-03
   1.0674053e-01   1.2710110e-03
   1.0717094e-01   1.2168359e-03
   1.0760134e-01   1.1624981e-03
   1.0803175e-01   1.1081307e-03
   1.0846215e-01   1.0539452e-03
   1.0889256e-01   9.9991800e-04
   1.0932296e-01   9.4602523e-04
   1.0975337e-01   8.9224331e-04
   1.1018377e-01   8.3854875e-04
   1.1061418e-01   7.8491815e-04
   1.1104459e-01   7.3132818e-04
   1.1147499e-01   6.7775561e-04
   1.1190540e-01   6.2417727e-04
   1.1233580e-01   5.7057005e-04
   1.1276621e-01   5.1691091e-04
   1.1319661e-01   4.6317685e-04
   1.1362702e-01   4.0934492e-04
   1.1405742e-01   3.5537749e-04
   1.1448783e-01   3.0156298e-04
   1.1491823e-01   2.4794595e-04
   1.1534864e-01   1.9450318e-04
   1.1577904e-01   1.4121164e-04
   1.1620945e-01   8.8048461e-05
   1.1663986e-01   3.4990960e-05
   1.1707026e-01  -1.7983391e-05
   1.1750067e-01  -7.0896960e-05
   1.1793107e-01  -1.2377197e-04
   1.1836148e-01  -1.7663051e-04
   1.1879188e-01  -2.2949452e-04
   1.1922229e-01  -2.8238584e-04
   1.1965269e-01  -3.3532617e-04
   1.2008310e-01  -3.8873566e-04
   1.2051350e-01  -4.4141843e-04
   1.2094391e-01  -4.9426760e-04
   1.2137431e-01  -5.4690263e-04
   1.2180472e-01  -5.9934561e-04
   1.2223513e-01  -6.5161838e-04
   1.2266553e-01  -7.0374256e-04
   1.2309594e-01  -7.5573952e-04
   1.2352634e-01  -8.0763044e-04
   1.2395675e-01  -8.5943625e-04
   1.2438715e-01  -9.1117771e-04
   1.2481756e-01  -9.6287536e-04
   1.2524796e-01  -1.0145496e-03
   1.2567837e-01  -1.0662205e-03
   1.2610877e-01  -1.1179081e-03
   1.2653918e-01  -1.1700493e-03
   1.2696958e-01  -1.2214026e-03
   1.2739999e-01  -1.2729224e-03
   1.2783039e-01  -1.3242083e-03
   1.2826080e-01  -1.3752807e-03
   1.2869121e-01  -1.4261601e-03
   1.2912161e-01  -1.4768664e-03
   1.2955202e-01  -1.5274192e-03
   1.2998242e-01  -1.5778380e-03
   1.3041283e-01  -1.6281421e-03
   1.3084323e-01  -1.6783502e-03
   1.3127364e-01  -1.7284812e-03
   1.3170404e-01  -1.7785533e-03
   1.3213445e-01  -1.8285849e-03
   1.3256485e-01  -1.8785939e-03
   1.3299526e-01  -1.9285981e-03
   1.3342566e-01  -1.9786518e-03
   1.3385607e-01  -2.0285346e-03
   1.3428648e-01  -2.0781590e-03
   1.3471688e-01  -2.1275438e-03
   1.3514729e-01  -2.1767074e-03
   1.3557769e-01  -2.2256679e-03
   1.3600810e-01  -2.2744430e-03
   1.3643850e-01  -2.3230503e-03
   1.3686891e-01  -2.3715068e-03
   1.3729931e-01  -2.4198295e-03
   1.3772972e-01  -2.4680349e-03
   1.3816012e-01  -2.5161393e-03
   1.3859053e-01  -2.5641588e-03
   1.3902093e-01  -2.6121091e-03
   1.3945134e-01  -2.6600056e-03
   1.3988175e-01  -2.7078637e-03
   1.4031215e-01  -2.7557373e-03
   1.4074256e-01  -2.8034435e-03
   1.4117296e-01  -2.8508780e-03
   1.4160337e-01  -2.8980572e-03
   1.4203377e-01  -2.9449970e-03
   1.4246418e-01  -2.9917133e-03
   1.4289458e-01  -3.0382212e-03
   1.4332499e-01  -3.0845360e-03
   1.4375539e-01  -3.1306723e-03
   1.4418580e-01  -3.1766444e-03
   1.4461620e-01  -3.2224665e-03
   1.4504661e-01  -3.2681523e-03
   1.4547701e-01  -3.3137152e-03
   1.4590742e-01  -3.3591686e-03
   1.4633783e-01  -3.4045251e-03
   1.4676823e-01  -3.4497975e-03
   1.4719864e-01  -3.4949980e-03
   1.4762904e-01  -3.5401810e-03
   1.4805945e-01  -3.5851564e-03
   1.4848985e-01  -3.6298503e-03
   1.4892026e-01  -3.6742763e-03
   1.4935066e-01  -3.7184476e-03
   1.4978107e-01  -3.7623773e-03
   1.5021147e-01  -3.8060779e-03
   1.5064188e-01  -3.8495617e-03
   1.5107228e-01  -3.8928407e-03
   1.5150269e-01  -3.9359265e-03
   1.5193310e-01  -3.9788304e-03
   1.5236350e-01  -4.0215635e-03
   1.5279391e-01  -4.0641364e-03
   1.5322431e-01  -4.1065595e-03
   1.5365472e-01  -4.1488430e-03
   1.5408512e-01  -4.1909965e-03
   1.5451553e-01  -4.2330296e-03
   1.5494593e-01  -4.2749515e-03
   1.5537634e-01  -4.3168135e-03
   1.5580674e-01  -4.3584679e-03
   1.5623715e-01  -4.3998284e-03
   1.5666755e-01  -4.4409058e-03
   1.5709796e-01  -4.4817107e-03
   1.5752837e-01  -4.5222531e-03
   1.5795877e-01  -4.5625429e-03
   1.5838918e-01  -4.6025896e-03
   1.5881958e-01  -4.6424023e-03
   1.5924999e-01  -4.6819900e-03
   1.5968039e-01  -4.7213613e-03
   1.6011080e-01  -4.7605244e-03
   1.6054120e-01  -4.7994873e-03
   1.6097161e-01  -4.8382578e-03
   1.6140201e-01  -4.8768432e-03
   1.6183242e-01  -4.9152506e-03
   1.6226282e-01  -4.9534870e-03
   1.6269323e-01  -4.9915589e-03
   1.6312364e-01  -5.0294726e-03
   1.6355404e-01  -5.0672341e-03
   1.6398445e-01  -5.1048968e-03
   1.6441485e-01  -5.1422895e-03
   1.6484526e-01  -5.1793798e-03
   1.6527566e-01  -5.2161754e-03
   1.6570607e-01  -5.2526839e-03
   1.6613647e-01  -5.2889126e-03
   1.6656688e-01  -5.3248685e-03
   1.6699728e-01  -5.3605582e-03
   1.6742769e-01  -5.3959882e-03
   1.6785809e-01  -5.4311647e-03
   1.6828850e-01  -5.4660935e-03
   1.6871890e-01  -5.5007803e-03
   1.6914931e-01  -5.5352306e-03
   1.6957972e-01  -5.5694493e-03
   1.7001012e-01  -5.6034415e-03
   1.7044053e-01  -5.6372117e-03
   1.7087093e-01  -5.6707644e-03
   1.7130134e-01  -5.7041037e-03
   1.7173174e-01  -5.7372336e-03
   1.7216215e-01  -5.7701578e-03
   1.7259255e-01  -5.8028798e-03
   1.7302296e-01  -5.8354028e-03
   1.7345336e-01  -5.8677563e-03
   1.7388377e-01  -5.8999045e-03
   1.7431417e-01  -5.9317397e-03
   1.7474458e-01  -5.9632670e-03
   1.7517499e-01  -5.9944915e-03
   1.7560539e-01  -6.0254178e-03
   1.7603580e-01  -6.0560505e-03
   1.7646620e-01  -6.0863940e-03
   1.7689661e-01  -6.1164522e-03
   1.7732701e-01  -6.1462292e-03
   1.7775742e-01  -6.1757285e-03
   1.7818782e-01  -6.2049536e-03
   1.7861823e-01  -6.2339079e-03
   1.7904863e-01  -6.2625943e-03
   1.7947904e-01  -6.2910159e-03
   1.7990944e-01  -6.3191752e-03
   1.8033985e-01  -6.3470749e-03
   1.8077026e-01  -6.3747173e-03
   1.8120066e-01  -6.4021045e-03
   1.8163107e-01  -6.4292386e-03
   1.8206147e-01  -6.4561214e-03
   1.8249188e-01  -6.4827546e-03
   1.8292228e-01  -6.5091397e-03
   1.8335269e-01  -6.5352781e-03
   1.8378309e-01  -6.5611710e-03
   1.8421350e-01  -6.5868194e-03
   1.8464390e-01  -6.6122244e-03
   1.8507431e-01  -6.6373866e-03
   1.8550471e-01  -6.6623559e-03
   1.8593512e-01  -6.6870192e-03
   1.8636553e-01  -6.7113700e-03
   1.8679593e-01  -6.7354109e-03
   1.8722634e-01  -6.7591443e-03
   1.8765674e-01  -6.7825727e-03
   1.8808715e-01  -6.8056983e-03
   1.8851755e-01  -6.8285232e-03
   1.8894796e-01  -6.8510493e-03
   1.8937836e-01  -6.8732785e-03
   1.8980877e-01  -6.8952124e-03
   1.9023917e-01  -6.9168527e-03
   1.9066958e-01  -6.9382008e-03
   1.9109998e-01  -6.9592581e-03
   1.9153039e-01  -6.9800258e-03
   1.9196079e-01  -7.0005051e-03
   1.9239120e-01  -7.0206970e-03
   1.9282161e-01  -7.0406025e-03
   1.9325201e-01  -7.0602225e-03
   1.9368242e-01  -7.0795576e-03
   1.9411282e-01  -7.0986086e-03
   1.9454323e-01  -7.1173761e-03
   1.9497363e-01  -7.1358605e-03
   1.9540404e-01  -7.1540624e-03
   1.9583444e-01  -7.1719821e-03
   1.9626485e-01  -7.1896199e-03
   1.9669525e-01  -7.2069759e-03
   1.9712566e-01  -7.2240505e-03
   1.9755606e-01  -7.2408436e-03
   1.9798647e-01  -7.2573554e-03
   1.9841688e-01  -7.2735857e-03
   1.9884728e-01  -7.2895347e-03
   1.9927769e-01  -7.3052020e-03
   1.9970809e-01  -7.3205877e-03
   2.0013850e-01  -7.3356914e-03
   2.0056890e-01  -7.3505130e-03
   2.0099931e-01  -7.3650522e-03
   2.0142971e-01  -7.3793087e-03
   2.0186012e-01  -7.3932821e-03
   2.0229052e-01  -7.4069720e-03
   2.0272093e-01  -7.4209299e-03
   2.0315133e-01  -7.4335352e-03
   2.0358174e-01  -7.4463897e-03
   2.0401215e-01  -7.4589396e-03
   2.0444255e-01  -7.4711857e-03
   2.0487296e-01  -7.4831290e-03
   2.0530336e-01  -7.4947701e-03
   2.0573377e-01  -7.5061098e-03
   2.0616417e-01  -7.5171487e-03
   2.0659458e-01  -7.5278875e-03
   2.0702498e-01  -7.5383268e-03
   2.0745539e-01  -7.5484672e-03
   2.0788579e-01  -7.5583092e-03
   2.0831620e-01  -7.5678535e-03
   2.0874660e-01  -7.5771004e-03
   2.0917701e-01  -7.5860505e-03
   2.0960742e-01  -7.5947043e-03
   2.1003782e-01  -7.6030622e-03
   2.1046823e-01  -7.6111246e-03
   2.1089863e-01  -7.6188919e-03
   2.1132904e-01  -7.6263646e-03
   2.1175944e-01  -7.6335430e-03
   2.1218985e-01  -7.6404275e-03
   2.1262025e-01  -7.6470185e-03
   2.1305066e-01  -7.6533163e-03
   2.1348106e-01  -7.6593213e-03
   2.1391147e-01  -7.6650338e-03
   2.1434187e-01  -7.6704541e-03
   2.1477228e-01  -7.6755827e-03
   2.1520268e-01  -7.6804198e-03
   2.1563309e-01  -7.6849657e-03
   2.1606350e-01  -7.6892209e-03
   2.1649390e-01  -7.6931855e-03
   2.1692431e-01  -7.6968600e-03
   2.1735471e-01  -7.7002447e-03
   2.1778512e-01  -7.7033399e-03
   2.1821552e-01  -7.7061460e-03
   2.1864593e-01  -7.7086633e-03
   2.1907633e-01  -7.7108920e-03
   2.1950674e-01  -7.7128327e-03
   2.1993714e-01  -7.7144856e-03
   2.2036755e-01  -7.7158512e-03
   2.2079795e-01  -7.7169296e-03
   2.2122836e-01  -7.7177214e-03
   2.2165877e-01  -7.7182270e-03
   2.2208917e-01  -7.7184465e-03
   2.2251958e-01  -7.7183806e-03
   2.2294998e-01  -7.7180296e-03
   2.2338039e-01  -7.7173938e-03
   2.2381079e-01  -7.7164737e-03
   2.2424120e-01  -7.7152696e-03
   2.2467160e-01  -7.7137821e-03
   2.2510201e-01  -7.7120114e-03
   2.2553241e-01  -7.7099581e-03
   2.2596282e-01  -7.7076226e-03
   2.2639322e-01  -7.7050053e-03
   2.2682363e-01  -7.7021066e-03
   2.2725404e-01  -7.6989271e-03
   2.2768444e-01  -7.6954671e-03
   2.2811485e-01  -7.6917271e-03
   2.2854525e-01  -7.6877075e-03
   2.2897566e-01  -7.6834089e-03
   2.2940606e-01  -7.6788315e-03
   2.2983647e-01  -7.6739760e-03
   2.3026687e-01  -7.6688428e-03
   2.3069728e-01  -7.6634322e-03
   2.3112768e-01  -7.6577448e-03
   2.3155809e-01  -7.6517809e-03
   2.3198849e-01  -7.6455410e-03
   2.3241890e-01  -7.6390256e-03
   2.3284931e-01  -7.6322350e-03
   2.3327971e-01  -7.6251696e-03
   2.3371012e-01  -7.6178300e-03
   2.3414052e-01  -7.6102163e-03
   2.3457093e-01  -7.6023291e-03
   2.3500133e-01  -7.5941686e-03
   2.3543174e-01  -7.5857352e-03
   2.3586214e-01  -7.5770293e-03
   2.3629255e-01  -7.5680512e-03
   2.3672295e-01  -7.5588011e-03
   2.3715336e-01  -7.5492793e-03
   2.3758376e-01  -7.5394861e-03
   2.3801417e-01  -7.5294217e-03
   2.3844457e-01  -7.5190863e-03
   2.3887498e-01  -7.5084801e-03
   2.3930539e-01  -7.4976032e-03
   2.3973579e-01  -7.4864557e-03
   2.4016620e-01  -7.4750377e-03
   2.4059660e-01  -7.4633493e-03
   2.4102701e-01  -7.4513905e-03
   2.4145741e-01  -7.4391613e-03
   2.4188782e-01  -7.4266616e-03
   2.4231822e-01  -7.4139190e-03
   2.4274863e-01  -7.4009433e-03
   2.4317903e-01  -7.3877186e-03
   2.4360944e-01  -7.3742460e-03
   2.4403984e-01  -7.3605265e-03
   2.4447025e-01  -7.3465609e-03
   2.4490066e-01  -7.3323502e-03
   2.4533106e-01  -7.3178951e-03
   2.4576147e-01  -7.3031967e-03
   2.4619187e-01  -7.2882555e-03
   2.4662228e-01  -7.2730725e-03
   2.4705268e-01  -7.2576482e-03
   2.4748309e-01  -7.2419834e-03
   2.4791349e-01  -7.2260787e-03
   2.4834390e-01  -7.2099346e-03
   2.4877430e-01  -7.1935517e-03
   2.4920471e-01  -7.1769305e-03
   2.4963511e-01  -7.1600712e-03
   2.5006552e-01  -7.1429744e-03
   2.5049593e-01  -7.1256403e-03
   2.5092633e-01  -7.1080692e-03
   2.5135674e-01  -7.0902612e-03
   2.5178714e-01  -7.0722164e-03
   2.5221755e-01  -7.0539350e-03
   2.5264795e-01  -7.0354168e-03
   2.5307836e-01  -7.0166619e-03
   2.5350876e-01  -6.9976699e-03
   2.5393917e-01  -6.9784409e-03
   2.5436957e-01  -6.9589743e-03
   2.5479998e-01  -6.9392698e-03
   2.5523038e-01  -6.9193271e-03
   2.5566079e-01  -6.8991455e-03
   2.5609120e-01  -6.8787244e-03
   2.5652160e-01  -6.8580631e-03
   2.5695201e-01  -6.8371608e-03
   2.5738241e-01  -6.8160167e-03
   2.5781282e-01  -6.7946297e-03
   2.5824322e-01  -6.7729988e-03
   2.5867363e-01  -6.7511229e-03
   2.5910403e-01  -6.7290007e-03
   2.5953444e-01  -6.7066308e-03
   2.5996484e-01  -6.6840118e-03
   2.6039525e-01  -6.6611421e-03
   2.6082565e-01  -6.6385073e-03
   2.6125606e-01  -6.6147594e-03
   2.6168646e-01  -6.5913033e-03
   2.6211687e-01  -6.5676576e-03
   2.6254728e-01  -6.5438220e-03
   2.6297768e-01  -6.5197962e-03
   2.6340809e-01  -6.4955797e-03
   2.6383849e-01  -6.4711718e-03
   2.6426890e-01  -6.4465719e-03
   2.6469930e-01  -6.4217792e-03
   2.6512971e-01  -6.3967928e-03
   2.6556011e-01  -6.3716116e-03
   2.6599052e-01  -6.3462345e-03
   2.6642092e-01  -6.3206603e-03
   2.6685133e-01  -6.2948875e-03
   2.6728173e-01  -6.2689148e-03
   2.6771214e-01  -6.2427405e-03
   2.6814255e-01  -6.2163629e-03
   2.6857295e-01  -6.1897802e-03
   2.6900336e-01  -6.1629903e-03
   2.6943376e-01  -6.1359913e-03
   2.6986417e-01  -6.1087808e-03
   2.7029457e-01  -6.0813566e-03
   2.7072498e-01  -6.0537162e-03
   2.7115538e-01  -6.0258569e-03
   2.7158579e-01  -5.9977760e-03
   2.7201619e-01  -5.9694707e-03
   2.7244660e-01  -5.9409380e-03
   2.7287700e-01  -5.9121747e-03
   2.7330741e-01  -5.8831774e-03
   2.7373782e-01  -5.8544215e-03
   2.7416822e-01  -5.8246322e-03
   2.7459863e-01  -5.7951669e-03
   2.7502903e-01  -5.7655596e-03
   2.7545944e-01  -5.7358081e-03
   2.7588984e-01  -5.7059102e-03
   2.7632025e-01  -5.6758637e-03
   2.7675065e-01  -5.6456659e-03
   2.7718106e-01  -5.6153142e-03
   2.7761146e-01  -5.5848059e-03
   2.7804187e-01  -5.5541381e-03
   2.7847227e-01  -5.5233076e-03
   2.7890268e-01  -5.4923114e-03
   2.7933308e-01  -5.4611461e-03
   2.7976349e-01  -5.4298081e-03
   2.8019390e-01  -5.3982940e-03
   2.8062430e-01  -5.3665999e-03
   2.8105471e-01  -5.3347218e-03
   2.8148511e-01  -5.3026559e-03
   2.8191552e-01  -5.2703978e-03
   2.8234592e-01  -5.2379431e-03
   2.8277633e-01  -5.2052875e-03
   2.8320673e-01  -5.1724261e-03
   2.8363714e-01  -5.1393543e-03
   2.8406754e-01  -5.1060670e-03
   2.8449795e-01  -5.0725729e-03
   2.8492835e-01  -5.0390112e-03
   2.8535876e-01  -5.0053541e-03
   2.8578917e-01  -4.9715978e-03
   2.8621957e-01  -4.9377384e-03
   2.8664998e-01  -4.9037716e-03
   2.8708038e-01  -4.8696935e-03
   2.8751079e-01  -4.8354994e-03
   2.8794119e-01  -4.8011850e-03
   2.8837160e-01  -4.7667456e-03
   2.8880200e-01  -4.7321764e-03
   2.8923241e-01  -4.6974724e-03
   2.8966281e-01  -4.6626286e-03


==> data/FreeSurface_Transport_C0_1E+01_Position.dat <==
   1.0000000e-02             NaN             NaN             NaN             NaN             NaN             NaN
   2.0000000e-02   6.7820559e-03   6.8249252e-03   7.2200515e-03   0.0000000e+00   1.1186380e-02   1.0340118e-02
   3.0000000e-02   1.6622475e-02   1.6663626e-02   1.7047736e-02   0.0000000e+00   2.1864763e-02   2.0590455e-02
   4.0000000e-02   2.6577091e-02   2.6617408e-02   2.6996527e-02   0.0000000e+00   3.2302744e-02   3.0768826e-02
   5.0000000e-02   3.6556082e-02   3.6595943e-02   3.6972133e-02   0.0000000e+00   4.2745787e-02   4.0889070e-02
   6.0000000e-02   4.6544031e-02   4.6583603e-02   4.6957863e-02   0.0000000e+00   5.3061908e-02   5.0977511e-02
   7.0000000e-02   5.6536229e-02   5.6575601e-02   5.6948488e-02   0.0000000e+00   6.3360869e-02   6.1049096e-02
   8.0000000e-02   6.6530771e-02   6.6569996e-02   6.6941852e-02   0.0000000e+00   7.3689064e-02   7.1111985e-02
   9.0000000e-02   7.6526739e-02   7.6565851e-02   7.6936904e-02   0.0000000e+00   8.3943033e-02   8.1171190e-02
   1.0000000e-01   8.6523640e-02   8.6562662e-02   8.6933068e-02   0.0000000e+00   9.4162263e-02   9.1230434e-02
   1.1000000e-01   9.6521184e-02   9.6560133e-02   9.6930006e-02   0.0000000e+00   1.0439830e-01   1.0129314e-01
   1.2000000e-01   1.0651919e-01   1.0655808e-01   1.0692750e-01   0.0000000e+00   1.1465883e-01   1.1136294e-01
   1.3000000e-01   1.1651754e-01   1.1655637e-01   1.1692542e-01   0.0000000e+00   1.2487149e-01   1.2144350e-01
   1.4000000e-01   1.2651615e-01   1.2655494e-01   1.2692366e-01   0.0000000e+00   1.3505176e-01   1.3153586e-01
   1.5000000e-01   1.3651496e-01   1.3655372e-01   1.3692215e-01   0.0000000e+00   1.4522817e-01   1.4162734e-01
   1.6000000e-01   1.4651394e-01   1.4655266e-01   1.4692083e-01   0.0000000e+00   1.5542612e-01   1.5170989e-01
   1.7000000e-01   1.5651305e-01   1.5655174e-01   1.5691969e-01   0.0000000e+00   1.6564207e-01   1.6178081e-01
   1.8000000e-01   1.6651226e-01   1.6655092e-01   1.6691867e-01   0.0000000e+00   1.7582458e-01   1.7184070e-01
   1.9000000e-01   1.7651157e-01   1.7655020e-01   1.7691777e-01   0.0000000e+00   1.8598031e-01   1.8189159e-01
   2.0000000e-01   1.8651094e-01   1.8654956e-01   1.8691696e-01   0.0000000e+00   1.9612563e-01   1.9193564e-01
   2.1000000e-01   1.9651039e-01   1.9654898e-01   1.9691624e-01   0.0000000e+00   2.0627691e-01   2.0197462e-01
   2.2000000e-01   2.0650988e-01   2.0654846e-01   2.0691558e-01   0.0000000e+00   2.1644876e-01   2.1200992e-01
   2.3000000e-01   2.1650942e-01   2.1654799e-01   2.1691498e-01   0.0000000e+00   2.2663303e-01   2.2204258e-01
   2.4000000e-01   2.2650901e-01   2.2654756e-01   2.2691443e-01   0.0000000e+00   2.3679250e-01   2.3207340e-01
   2.5000000e-01   2.3650863e-01   2.3654716e-01   2.3691393e-01   0.0000000e+00   2.4693038e-01   2.4210305e-01
   2.6000000e-01   2.4650828e-01   2.4654680e-01   2.4691346e-01   0.0000000e+00   2.5705645e-01   2.5213209e-01
   2.7000000e-01   2.5650795e-01   2.5654646e-01   2.5691303e-01   0.0000000e+00   2.6718140e-01   2.6216102e-01
   2.8000000e-01   2.6650765e-01   2.6654615e-01   2.6691264e-01   0.0000000e+00   2.7731565e-01   2.7219034e-01
   2.9000000e-01   2.7650738e-01   2.7654587e-01   2.7691227e-01   0.0000000e+00   2.8746831e-01   2.8222060e-01
   3.0000000e-01   2.8650712e-01   2.8654560e-01   2.8691192e-01   0.0000000e+00   2.9762879e-01   2.9225239e-01
   3.1000000e-01   2.9650688e-01   2.9654535e-01   2.9691160e-01   0.0000000e+00   3.0777011e-01   3.0228641e-01
   3.2000000e-01   3.0650665e-01   3.0654511e-01   3.0691130e-01   0.0000000e+00   3.1789399e-01   3.1232355e-01
   3.3000000e-01   3.1650644e-01   3.1654490e-01   3.1691102e-01   0.0000000e+00   3.2800650e-01   3.2236483e-01
   3.4000000e-01   3.2650625e-01   3.2654469e-01   3.2691075e-01   0.0000000e+00   3.3811486e-01   3.3241144e-01
   3.5000000e-01   3.3650606e-01   3.3654450e-01   3.3691050e-01   0.0000000e+00   3.4822632e-01   3.4246453e-01
   3.6000000e-01   3.4650588e-01   3.4654432e-01   3.4691027e-01   0.0000000e+00   3.5834802e-01   3.5252426e-01
   3.7000000e-01   3.5650572e-01   3.5654414e-01   3.5691004e-01   0.0000000e+00   3.6848591e-01   3.6258565e-01
   3.8000000e-01   3.6650556e-01   3.6654398e-01   3.6690983e-01   0.0000000e+00   3.7862774e-01   3.7264539e-01
   3.9000000e-01   3.7650542e-01   3.7654383e-01   3.7690963e-01   0.0000000e+00   3.8875442e-01   3.8270118e-01
   4.0000000e-01   3.8650527e-01   3.8654368e-01   3.8690944e-01   0.0000000e+00   3.9886686e-01   3.9275167e-01
   4.1000000e-01   3.9650514e-01   3.9654354e-01   3.9690926e-01   0.0000000e+00   4.0896894e-01   4.0279654e-01
   4.2000000e-01   4.0650502e-01   4.0654341e-01   4.0690909e-01   0.0000000e+00   4.1906571e-01   4.1283617e-01
   4.3000000e-01   4.1650489e-01   4.1654329e-01   4.1690892e-01   0.0000000e+00   4.2916236e-01   4.2287128e-01
   4.4000000e-01   4.2650478e-01   4.2654317e-01   4.2690877e-01   0.0000000e+00   4.3926412e-01   4.3290264e-01
   4.5000000e-01   4.3650467e-01   4.3654305e-01   4.3690862e-01   0.0000000e+00   4.4937608e-01   4.4293093e-01
   4.6000000e-01   4.4650457e-01   4.4654294e-01   4.4690847e-01   0.0000000e+00   4.5950219e-01   4.5295674e-01
   4.7000000e-01   4.5650447e-01   4.5654284e-01   4.5690834e-01   0.0000000e+00   4.6962893e-01   4.6298054e-01
   4.8000000e-01   4.6650437e-01   4.6654274e-01   4.6690820e-01   0.0000000e+00   4.7974355e-01   4.7300274e-01
   4.9000000e-01   4.7650428e-01   4.7654264e-01   4.7690808e-01   0.0000000e+00   4.8984641e-01   4.8302366e-01
   5.0000000e-01   4.8650419e-01   4.8654255e-01   4.8690796e-01   0.0000000e+00   4.9994004e-01   4.9304356e-01
   5.1000000e-01   4.9650411e-01   4.9654246e-01   4.9690784e-01   0.0000000e+00   5.1002806e-01   5.0306268e-01
   5.2000000e-01   5.0650402e-01   5.0654238e-01   5.0690773e-01   0.0000000e+00   5.2011431e-01   5.1308121e-01
   5.3000000e-01   5.1650395e-01   5.1654230e-01   5.1690762e-01   0.0000000e+00   5.3020266e-01   5.2309935e-01
   5.4000000e-01   5.2650387e-01   5.2654222e-01   5.2690752e-01   0.0000000e+00   5.4029705e-01   5.3311724e-01
   5.5000000e-01   5.3650380e-01   5.3654215e-01   5.3690742e-01   0.0000000e+00   5.5040120e-01   5.4313506e-01
   5.6000000e-01   5.4650373e-01   5.4654207e-01   5.4690732e-01   0.0000000e+00   5.6051742e-01   5.5315295e-01
   5.7000000e-01   5.5650366e-01   5.5654200e-01   5.5690723e-01   0.0000000e+00   5.7063191e-01   5.6317108e-01
   5.8000000e-01   5.6650360e-01   5.6654194e-01   5.6690714e-01   0.0000000e+00   5.8073649e-01   5.7318961e-01
   5.9000000e-01   5.7650354e-01   5.7654187e-01   5.7690705e-01   0.0000000e+00   5.9083121e-01   5.8320872e-01
   6.0000000e-01   5.8650347e-01   5.8654181e-01   5.8690697e-01   0.0000000e+00   6.0091780e-01   5.9322861e-01
   6.1000000e-01   5.9650342e-01   5.9654175e-01   5.9690689e-01   0.0000000e+00   6.1099891e-01   6.0324951e-01
   6.2000000e-01   6.0650336e-01   6.0654169e-01   6.0690681e-01   0.0000000e+00   6.2107745e-01   6.1327169e-01
   6.3000000e-01   6.1650331e-01   6.1654163e-01   6.1690673e-01   0.0000000e+00   6.3115639e-01   6.2329547e-01
   6.4000000e-01   6.2650325e-01   6.2654158e-01   6.2690666e-01   0.0000000e+00   6.4123877e-01   6.3332121e-01
   6.5000000e-01   6.3650320e-01   6.3654152e-01   6.3690659e-01   0.0000000e+00   6.5132763e-01   6.4334937e-01
   6.6000000e-01   6.4650315e-01   6.4654147e-01   6.4690652e-01   0.0000000e+00   6.6142581e-01   6.5338044e-01
   6.7000000e-01   6.5650310e-01   6.5654142e-01   6.5690645e-01   0.0000000e+00   6.7153394e-01   6.6341496e-01
   6.8000000e-01   6.6650306e-01   6.6654137e-01   6.6690638e-01   0.0000000e+00   6.8163857e-01   6.7345340e-01
   6.9000000e-01   6.7650301e-01   6.7654132e-01   6.7690632e-01   0.0000000e+00   6.9173491e-01   6.8349607e-01
   7.0000000e-01   6.8650297e-01   6.8654128e-01   6.8690626e-01   0.0000000e+00   7.0182290e-01   6.9354151e-01
   7.1000000e-01   6.9650293e-01   6.9654123e-01   6.9690620e-01   0.0000000e+00   7.1190380e-01   7.0358701e-01
   7.2000000e-01   7.0650288e-01   7.0654119e-01   7.0690614e-01   0.0000000e+00   7.2197965e-01   7.1363125e-01
   7.3000000e-01   7.1650284e-01   7.1654115e-01   7.1690608e-01   0.0000000e+00   7.3205279e-01   7.2367300e-01
   7.4000000e-01   7.2650280e-01   7.2654111e-01   7.2690603e-01   0.0000000e+00   7.4212563e-01   7.3371141e-01
   7.5000000e-01   7.3650277e-01   7.3654107e-01   7.3690597e-01   0.0000000e+00   7.5220064e-01   7.4374611e-01
   7.6000000e-01   7.4650273e-01   7.4654103e-01   7.4690592e-01   0.0000000e+00   7.6228041e-01   7.5377716e-01
   7.7000000e-01   7.5650269e-01   7.5654099e-01   7.5690587e-01   0.0000000e+00   7.7236756e-01   7.6380489e-01
   7.8000000e-01   7.6650266e-01   7.6654096e-01   7.6690582e-01   0.0000000e+00   7.8246432e-01   7.7382976e-01
   7.9000000e-01   7.7650262e-01   7.7654092e-01   7.7690577e-01   0.0000000e+00   7.9256770e-01   7.8385223e-01
   8.0000000e-01   7.8650259e-01   7.8654088e-01   7.8690573e-01   0.0000000e+00   8.0266543e-01   7.9387277e-01
   8.1000000e-01   7.9650256e-01   7.9654085e-01   7.9690568e-01   0.0000000e+00   8.1275589e-01   8.0389174e-01
   8.2000000e-01   8.0650253e-01   8.0654082e-01   8.0690563e-01   0.0000000e+00   8.2283923e-01   8.1390947e-01
   8.3000000e-01   8.1650250e-01   8.1654078e-01   8.1690559e-01   0.0000000e+00   8.3291672e-01   8.2392621e-01
   8.4000000e-01   8.2650247e-01   8.2654075e-01   8.2690555e-01   0.0000000e+00   8.4299026e-01   8.3394217e-01
   8.5000000e-01   8.3650244e-01   8.3654072e-01   8.3690551e-01   0.0000000e+00   8.5306205e-01   8.4395750e-01
   8.6000000e-01   8.4650241e-01   8.4654069e-01   8.4690546e-01   0.0000000e+00   8.6313443e-01   8.5397231e-01
   8.7000000e-01   8.5650238e-01   8.5654066e-01   8.5690542e-01   0.0000000e+00   8.7320991e-01   8.6398670e-01
   8.8000000e-01   8.6650235e-01   8.6654063e-01   8.6690539e-01   0.0000000e+00   8.8329126e-01   8.7400075e-01
   8.9000000e-01   8.7650232e-01   8.7654061e-01   8.7690535e-01   0.0000000e+00   8.9338132e-01   8.8401452e-01
   9.0000000e-01   8.8650230e-01   8.8654058e-01   8.8690531e-01   0.0000000e+00   9.0348258e-01   8.9402805e-01
   9.1000000e-01   8.9650227e-01   8.9654055e-01   8.9690527e-01   0.0000000e+00   9.1358909e-01   9.0404139e-01
   9.2000000e-01   9.0650225e-01   9.0654053e-01   9.0690524e-01   0.0000000e+00   9.2368913e-01   9.1405457e-01
   9.3000000e-01   9.1650222e-01   9.1654050e-01   9.1690520e-01   0.0000000e+00   9.3378143e-01   9.2406765e-01
   9.4000000e-01   9.2650220e-01   9.2654047e-01   9.2690517e-01   0.0000000e+00   9.4386632e-01   9.3408063e-01
   9.5000000e-01   9.3650218e-01   9.3654045e-01   9.3690513e-01   0.0000000e+00   9.5394552e-01   9.4409355e-01
   9.6000000e-01   9.4650215e-01   9.4654043e-01   9.4690510e-01   0.0000000e+00   9.6402165e-01   9.5410644e-01
   9.7000000e-01   9.5650213e-01   9.5654040e-01   9.5690507e-01   0.0000000e+00   9.7409755e-01   9.6411932e-01
   9.8000000e-01   9.6650211e-01   9.6654038e-01   9.6690504e-01   0.0000000e+00   9.8417579e-01   9.7413222e-01
   9.9000000e-01   9.7650209e-01   9.7654036e-01   9.7690501e-01   0.0000000e+00   9.9425736e-01   9.8414514e-01
   1.0000000e+00   9.8650207e-01   9.8654033e-01   9.8690489e-01   0.0000000e+00   9.9653330e-01   9.9415799e-01


==> data/FreeSurface_Transport_C0_1E+01_Sharpness.dat <==
   1.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-02   1.0694000e+01   1.0593000e+01   9.8823000e+00   2.0457000e+00   1.6642000e+00   1.6608000e+00
   3.0000000e-02   1.6995000e+01   1.6846000e+01   1.5597000e+01   4.0990000e+00   1.6511000e+00   1.6850000e+00
   4.0000000e-02   2.1499000e+01   2.1316000e+01   1.9730000e+01   5.1168000e+00   1.6972000e+00   1.6283000e+00
   5.0000000e-02   2.5205000e+01   2.4994000e+01   2.3135000e+01   4.0017000e+00   1.6751000e+00   1.6061000e+00
   6.0000000e-02   2.8430000e+01   2.8194000e+01   2.6100000e+01   9.7541000e+00   1.6462000e+00   1.5996000e+00
   7.0000000e-02   3.1324000e+01   3.1065000e+01   2.8760000e+01   4.0489000e+00   1.7178000e+00   1.6007000e+00
   8.0000000e-02   3.3971000e+01   3.3692000e+01   3.1194000e+01   4.0262000e+00   1.6913000e+00   1.6065000e+00
   9.0000000e-02   3.6427000e+01   3.6128000e+01   3.3451000e+01   5.9769000e+00   1.6442000e+00   1.6158000e+00
   1.0000000e-01   3.8726000e+01   3.8410000e+01   3.5565000e+01   3.8815000e+00   1.6605000e+00   1.6287000e+00
   1.1000000e-01   4.0897000e+01   4.0563000e+01   3.7560000e+01   6.4505000e+00   1.7324000e+00   1.6459000e+00
   1.2000000e-01   4.2958000e+01   4.2608000e+01   3.9454000e+01   5.8819000e+00   1.7010000e+00   1.6688000e+00
   1.3000000e-01   4.4924000e+01   4.4559000e+01   4.1261000e+01   7.6435000e+00   1.6508000e+00   1.6996000e+00
   1.4000000e-01   4.6808000e+01   4.6428000e+01   4.2993000e+01   5.9237000e+00   1.6456000e+00   1.7070000e+00
   1.5000000e-01   4.8619000e+01   4.8224000e+01   4.4657000e+01   5.9285000e+00   1.6756000e+00   1.6713000e+00
   1.6000000e-01   5.0365000e+01   4.9956000e+01   4.6262000e+01   6.3298000e+00   1.7438000e+00   1.6442000e+00
   1.7000000e-01   5.2052000e+01   5.1630000e+01   4.7812000e+01   6.0087000e+00   1.7067000e+00   1.6254000e+00
   1.8000000e-01   5.3686000e+01   5.3251000e+01   4.9314000e+01   9.3224000e+00   1.6582000e+00   1.6132000e+00
   1.9000000e-01   5.5272000e+01   5.4825000e+01   5.0772000e+01   5.9820000e+00   1.6433000e+00   1.6058000e+00
   2.0000000e-01   5.6814000e+01   5.6354000e+01   5.2189000e+01   5.8280000e+00   1.6542000e+00   1.6016000e+00
   2.1000000e-01   5.8315000e+01   5.7843000e+01   5.3568000e+01   8.0238000e+00   1.6895000e+00   1.5996000e+00
   2.2000000e-01   5.9778000e+01   5.9295000e+01   5.4913000e+01   5.8948000e+00   1.7535000e+00   1.5994000e+00
   2.3000000e-01   6.1206000e+01   6.0712000e+01   5.6225000e+01   9.5540000e+00   1.7099000e+00   1.6004000e+00
   2.4000000e-01   6.2602000e+01   6.2096000e+01   5.7508000e+01   7.9688000e+00   1.6645000e+00   1.6024000e+00
   2.5000000e-01   6.3967000e+01   6.3451000e+01   5.8762000e+01   5.9789000e+00   1.6451000e+00   1.6054000e+00
   2.6000000e-01   6.5304000e+01   6.4777000e+01   5.9991000e+01   8.6677000e+00   1.6460000e+00   1.6093000e+00
   2.7000000e-01   6.6614000e+01   6.6076000e+01   6.1194000e+01   7.7644000e+00   1.6646000e+00   1.6140000e+00
   2.8000000e-01   6.7898000e+01   6.7350000e+01   6.2375000e+01   5.8980000e+00   1.7020000e+00   1.6196000e+00
   2.9000000e-01   6.9159000e+01   6.8601000e+01   6.3533000e+01   7.9752000e+00   1.7621000e+00   1.6263000e+00
   3.0000000e-01   7.0397000e+01   6.9829000e+01   6.4671000e+01   7.9073000e+00   1.7114000e+00   1.6343000e+00
   3.1000000e-01   7.1614000e+01   7.1036000e+01   6.5789000e+01   8.1866000e+00   1.6695000e+00   1.6439000e+00
   3.2000000e-01   7.2810000e+01   7.2223000e+01   6.6889000e+01   7.9208000e+00   1.6483000e+00   1.6554000e+00
   3.3000000e-01   7.3987000e+01   7.3391000e+01   6.7970000e+01   7.8907000e+00   1.6435000e+00   1.6695000e+00
   3.4000000e-01   7.5146000e+01   7.4540000e+01   6.9035000e+01   7.9036000e+00   1.6526000e+00   1.6868000e+00
   3.5000000e-01   7.6287000e+01   7.5672000e+01   7.0084000e+01   7.8949000e+00   1.6753000e+00   1.7083000e+00
   3.6000000e-01   7.7411000e+01   7.6787000e+01   7.1117000e+01   1.1157000e+01   1.7134000e+00   1.7118000e+00
   3.7000000e-01   7.8519000e+01   7.7887000e+01   7.2135000e+01   7.8702000e+00   1.7700000e+00   1.6869000e+00
   3.8000000e-01   7.9612000e+01   7.8971000e+01   7.3139000e+01   7.8104000e+00   1.7118000e+00   1.6650000e+00
   3.9000000e-01   8.0690000e+01   8.0040000e+01   7.4130000e+01   1.0485000e+01   1.6733000e+00   1.6468000e+00
   4.0000000e-01   8.1754000e+01   8.1095000e+01   7.5107000e+01   7.8575000e+00   1.6516000e+00   1.6326000e+00
   4.1000000e-01   8.2804000e+01   8.2137000e+01   7.6072000e+01   1.1474000e+01   1.6435000e+00   1.6219000e+00
   4.2000000e-01   8.3841000e+01   8.3165000e+01   7.7025000e+01   1.1501000e+01   1.6469000e+00   1.6140000e+00
   4.3000000e-01   8.4865000e+01   8.4181000e+01   7.7966000e+01   7.6237000e+00   1.6607000e+00   1.6084000e+00
   4.4000000e-01   8.5877000e+01   8.5185000e+01   7.8896000e+01   9.9184000e+00   1.6857000e+00   1.6045000e+00
   4.5000000e-01   8.6877000e+01   8.6178000e+01   7.9815000e+01   7.6425000e+00   1.7239000e+00   1.6019000e+00
   4.6000000e-01   8.7866000e+01   8.7159000e+01   8.0723000e+01   1.0403000e+01   1.7615000e+00   1.6003000e+00
   4.7000000e-01   8.8844000e+01   8.8129000e+01   8.1622000e+01   9.8440000e+00   1.7114000e+00   1.5995000e+00
   4.8000000e-01   8.9811000e+01   8.9088000e+01   8.2511000e+01   1.1386000e+01   1.6761000e+00   1.5993000e+00
   4.9000000e-01   9.0768000e+01   9.0037000e+01   8.3390000e+01   9.7020000e+00   1.6546000e+00   1.5997000e+00
   5.0000000e-01   9.1714000e+01   9.0977000e+01   8.4260000e+01   1.7844000e+01   1.6446000e+00   1.6004000e+00
   5.1000000e-01   9.2652000e+01   9.1906000e+01   8.5121000e+01   9.9622000e+00   1.6443000e+00   1.6016000e+00
   5.2000000e-01   9.3580000e+01   9.2827000e+01   8.5974000e+01   9.7477000e+00   1.6526000e+00   1.6031000e+00
   5.3000000e-01   9.4498000e+01   9.3738000e+01   8.6818000e+01   1.1217000e+01   1.6694000e+00   1.6050000e+00
   5.4000000e-01   9.5408000e+01   9.4641000e+01   8.7654000e+01   9.7993000e+00   1.6959000e+00   1.6072000e+00
   5.5000000e-01   9.6309000e+01   9.5535000e+01   8.8482000e+01   1.0093000e+01   1.7338000e+00   1.6097000e+00
   5.6000000e-01   9.7202000e+01   9.6420000e+01   8.9303000e+01   9.9159000e+00   1.7550000e+00   1.6126000e+00
   5.7000000e-01   9.8087000e+01   9.7298000e+01   9.0116000e+01   9.6565000e+00   1.7104000e+00   1.6158000e+00
   5.8000000e-01   9.8964000e+01   9.8168000e+01   9.0921000e+01   1.6557000e+01   1.6780000e+00   1.6195000e+00
   5.9000000e-01   9.9833000e+01   9.9030000e+01   9.1720000e+01   9.5058000e+00   1.6571000e+00   1.6236000e+00
   6.0000000e-01   1.0069000e+02   9.9885000e+01   9.2512000e+01   9.6674000e+00   1.6461000e+00   1.6283000e+00
   6.1000000e-01   1.0155000e+02   1.0073000e+02   9.3297000e+01   1.2562000e+01   1.6435000e+00   1.6336000e+00
   6.2000000e-01   1.0240000e+02   1.0157000e+02   9.4075000e+01   9.6111000e+00   1.6480000e+00   1.6396000e+00
   6.3000000e-01   1.0324000e+02   1.0241000e+02   9.4847000e+01   1.2732000e+01   1.6596000e+00   1.6466000e+00
   6.4000000e-01   1.0407000e+02   1.0323000e+02   9.5613000e+01   9.6395000e+00   1.6786000e+00   1.6547000e+00
   6.5000000e-01   1.0490000e+02   1.0405000e+02   9.6373000e+01   1.2190000e+01   1.7062000e+00   1.6641000e+00
   6.6000000e-01   1.0572000e+02   1.0487000e+02   9.7127000e+01   9.6049000e+00   1.7439000e+00   1.6751000e+00
   6.7000000e-01   1.0653000e+02   1.0568000e+02   9.7875000e+01   9.4871000e+00   1.7481000e+00   1.6882000e+00
   6.8000000e-01   1.0734000e+02   1.0648000e+02   9.8617000e+01   1.1849000e+01   1.7081000e+00   1.7037000e+00
   6.9000000e-01   1.0814000e+02   1.0727000e+02   9.9354000e+01   9.4097000e+00   1.6784000e+00   1.7219000e+00
   7.0000000e-01   1.0894000e+02   1.0806000e+02   1.0009000e+02   1.2009000e+01   1.6586000e+00   1.7046000e+00
   7.1000000e-01   1.0973000e+02   1.0885000e+02   1.0081000e+02   9.4152000e+00   1.6474000e+00   1.6864000e+00
   7.2000000e-01   1.1051000e+02   1.0962000e+02   1.0153000e+02   1.2497000e+01   1.6434000e+00   1.6699000e+00
   7.3000000e-01   1.1129000e+02   1.1040000e+02   1.0225000e+02   1.2011000e+01   1.6459000e+00   1.6557000e+00
   7.4000000e-01   1.1206000e+02   1.1116000e+02   1.0296000e+02   2.1994000e+01   1.6543000e+00   1.6438000e+00
   7.5000000e-01   1.1283000e+02   1.1193000e+02   1.0366000e+02   1.1765000e+01   1.6690000e+00   1.6341000e+00
   7.6000000e-01   1.1360000e+02   1.1268000e+02   1.0437000e+02   9.4477000e+00   1.6907000e+00   1.6263000e+00
   7.7000000e-01   1.1435000e+02   1.1343000e+02   1.0506000e+02   1.1812000e+01   1.7207000e+00   1.6201000e+00
   7.8000000e-01   1.1511000e+02   1.1418000e+02   1.0575000e+02   1.1704000e+01   1.7605000e+00   1.6152000e+00
   7.9000000e-01   1.1586000e+02   1.1492000e+02   1.0644000e+02   1.2194000e+01   1.7344000e+00   1.6113000e+00
   8.0000000e-01   1.1660000e+02   1.1566000e+02   1.0712000e+02   1.1677000e+01   1.6991000e+00   1.6082000e+00
   8.1000000e-01   1.1734000e+02   1.1639000e+02   1.0780000e+02   9.4273000e+00   1.6731000e+00   1.6058000e+00
   8.2000000e-01   1.1807000e+02   1.1712000e+02   1.0848000e+02   1.1959000e+01   1.6558000e+00   1.6038000e+00
   8.3000000e-01   1.1880000e+02   1.1785000e+02   1.0915000e+02   1.1556000e+01   1.6463000e+00   1.6023000e+00
   8.4000000e-01   1.1953000e+02   1.1857000e+02   1.0981000e+02   1.2018000e+01   1.6434000e+00   1.6011000e+00
   8.5000000e-01   1.2025000e+02   1.1928000e+02   1.1048000e+02   1.1500000e+01   1.6466000e+00   1.6003000e+00
   8.6000000e-01   1.2096000e+02   1.1999000e+02   1.1113000e+02   1.6661000e+01   1.6558000e+00   1.5997000e+00
   8.7000000e-01   1.2167000e+02   1.2070000e+02   1.1179000e+02   1.1603000e+01   1.6713000e+00   1.5994000e+00
   8.8000000e-01   1.2238000e+02   1.2140000e+02   1.1244000e+02   1.1735000e+01   1.6942000e+00   1.5993000e+00
   8.9000000e-01   1.2309000e+02   1.2210000e+02   1.1309000e+02   1.1945000e+01   1.7260000e+00   1.5995000e+00
   9.0000000e-01   1.2379000e+02   1.2279000e+02   1.1373000e+02   1.1618000e+01   1.7687000e+00   1.5998000e+00
   9.1000000e-01   1.2448000e+02   1.2348000e+02   1.1437000e+02   1.6431000e+01   1.7262000e+00   1.6003000e+00
   9.2000000e-01   1.2517000e+02   1.2417000e+02   1.1501000e+02   1.1598000e+01   1.6917000e+00   1.6011000e+00
   9.3000000e-01   1.2586000e+02   1.2485000e+02   1.1564000e+02   1.1578000e+01   1.6671000e+00   1.6020000e+00
   9.4000000e-01   1.2655000e+02   1.2553000e+02   1.1627000e+02   1.1673000e+01   1.6518000e+00   1.6031000e+00
   9.5000000e-01   1.2723000e+02   1.2621000e+02   1.1689000e+02   1.1394000e+01   1.6445000e+00   1.6044000e+00
   9.6000000e-01   1.2791000e+02   1.2688000e+02   1.1751000e+02   1.3964000e+01   1.6442000e+00   1.6058000e+00
   9.7000000e-01   1.2858000e+02   1.2755000e+02   1.1813000e+02   9.4643000e+00   1.6505000e+00   1.6075000e+00
   9.8000000e-01   1.2925000e+02   1.2821000e+02   1.1875000e+02   9.6495000e+00   1.6636000e+00   1.6093000e+00
   9.9000000e-01   1.2992000e+02   1.2887000e+02   1.1936000e+02   1.4132000e+01   1.6840000e+00   1.6113000e+00
   1.0000000e+00   1.3058000e+02   1.2953000e+02   1.1996000e+02   7.7414000e+00   1.6955000e+00   1.6134000e+00


==> data/FreeSurface_Transport_C0_1E-00_Position.dat <==
   1.0000000e-03             NaN             NaN             NaN             NaN             NaN             NaN
   2.0000000e-03   5.0000000e-04   5.0496552e-04   5.4397519e-04   7.1673291e-04   9.0568735e-04   9.7291288e-04
   3.0000000e-03   1.5000000e-03   1.5046259e-03   1.5423740e-03   1.7355595e-03   1.9370468e-03   1.9853297e-03
   4.0000000e-03   2.5000000e-03   2.5039022e-03   2.5374493e-03   2.7393981e-03   2.9471939e-03   2.9886312e-03
   5.0000000e-03   3.5000000e-03   3.5034865e-03   3.5342486e-03   3.7408613e-03   3.9523669e-03   3.9902799e-03
   6.0000000e-03   4.5000000e-03   4.5032196e-03   4.5320482e-03   4.7415407e-03   4.9555965e-03   4.9913112e-03
   7.0000000e-03   5.5000000e-03   5.5030338e-03   5.5304432e-03   5.7418768e-03   5.9578515e-03   5.9920344e-03
   8.0000000e-03   6.5000000e-03   6.5028970e-03   6.5292189e-03   6.7420378e-03   6.9595394e-03   6.9925779e-03
   9.0000000e-03   7.5000000e-03   7.5027919e-03   7.5282526e-03   7.7421007e-03   7.9608641e-03   7.9930058e-03
   1.0000000e-02   8.5000000e-03   8.5027087e-03   8.5274697e-03   8.7421054e-03   8.9619397e-03   8.9933543e-03
   1.1000000e-02   9.5000000e-03   9.5026412e-03   9.5268219e-03   9.7420740e-03   9.9628358e-03   9.9936453e-03
   1.2000000e-02   1.0500000e-02   1.0502585e-02   1.0526277e-02   1.0742020e-02   1.0963598e-02   1.0993893e-02
   1.3000000e-02   1.1500000e-02   1.1502538e-02   1.1525811e-02   1.1741951e-02   1.1964256e-02   1.1994108e-02
   1.4000000e-02   1.2500000e-02   1.2502498e-02   1.2525409e-02   1.2741872e-02   1.2964832e-02   1.2994296e-02
   1.5000000e-02   1.3500000e-02   1.3502463e-02   1.3525057e-02   1.3741788e-02   1.3965342e-02   1.3994463e-02
   1.6000000e-02   1.4500000e-02   1.4502433e-02   1.4524748e-02   1.4741701e-02   1.4965798e-02   1.4994612e-02
   1.7000000e-02   1.5500000e-02   1.5502406e-02   1.5524473e-02   1.5741611e-02   1.5966208e-02   1.5994747e-02
   1.8000000e-02   1.6500000e-02   1.6502383e-02   1.6524228e-02   1.6741521e-02   1.6966581e-02   1.6994869e-02
   1.9000000e-02   1.7500000e-02   1.7502362e-02   1.7524007e-02   1.7741431e-02   1.7966921e-02   1.7994981e-02
   2.0000000e-02   1.8500000e-02   1.8502343e-02   1.8523807e-02   1.8741342e-02   1.8967233e-02   1.8995084e-02
   2.1000000e-02   1.9500000e-02   1.9502326e-02   1.9523626e-02   1.9741253e-02   1.9967520e-02   1.9995179e-02
   2.2000000e-02   2.0500000e-02   2.0502310e-02   2.0523460e-02   2.0741166e-02   2.0967787e-02   2.0995266e-02
   2.3000000e-02   2.1500000e-02   2.1502296e-02   2.1523308e-02   2.1741080e-02   2.1968035e-02   2.1995348e-02
   2.4000000e-02   2.2500000e-02   2.2502283e-02   2.2523168e-02   2.2740996e-02   2.2968266e-02   2.2995425e-02
   2.5000000e-02   2.3500000e-02   2.3502271e-02   2.3523039e-02   2.3740914e-02   2.3968482e-02   2.3995496e-02
   2.6000000e-02   2.4500000e-02   2.4502260e-02   2.4522920e-02   2.4740833e-02   2.4968685e-02   2.4995563e-02
   2.7000000e-02   2.5500000e-02   2.5502250e-02   2.5522809e-02   2.5740754e-02   2.5968877e-02   2.5995627e-02
   2.8000000e-02   2.6500000e-02   2.6502240e-02   2.6522706e-02   2.6740676e-02   2.6969057e-02   2.6995686e-02
   2.9000000e-02   2.7500000e-02   2.7502232e-02   2.7522609e-02   2.7740600e-02   2.7969228e-02   2.7995743e-02
   3.0000000e-02   2.8500000e-02   2.8502224e-02   2.8522519e-02   2.8740526e-02   2.8969390e-02   2.8995797e-02
   3.1000000e-02   2.9500000e-02   2.9502216e-02   2.9522435e-02   2.9740454e-02   2.9969543e-02   2.9995848e-02
   3.2000000e-02   3.0500000e-02   3.0502209e-02   3.0522355e-02   3.0740383e-02   3.0969690e-02   3.0995896e-02
   3.3000000e-02   3.1500000e-02   3.1502202e-02   3.1522280e-02   3.1740314e-02   3.1969829e-02   3.1995942e-02
   3.4000000e-02   3.2500000e-02   3.2502196e-02   3.2522210e-02   3.2740246e-02   3.2969962e-02   3.2995987e-02
   3.5000000e-02   3.3500000e-02   3.3502190e-02   3.3522143e-02   3.3740180e-02   3.3970089e-02   3.3996029e-02
   3.6000000e-02   3.4500000e-02   3.4502184e-02   3.4522080e-02   3.4740115e-02   3.4970211e-02   3.4996069e-02
   3.7000000e-02   3.5500000e-02   3.5502179e-02   3.5522020e-02   3.5740051e-02   3.5970328e-02   3.5996108e-02
   3.8000000e-02   3.6500000e-02   3.6502174e-02   3.6521964e-02   3.6739989e-02   3.6970440e-02   3.6996145e-02
   3.9000000e-02   3.7500000e-02   3.7502169e-02   3.7521910e-02   3.7739928e-02   3.7970547e-02   3.7996181e-02
   4.0000000e-02   3.8500000e-02   3.8502164e-02   3.8521858e-02   3.8739869e-02   3.8970651e-02   3.8996216e-02
   4.1000000e-02   3.9500000e-02   3.9502160e-02   3.9521810e-02   3.9739810e-02   3.9970751e-02   3.9996249e-02
   4.2000000e-02   4.0500000e-02   4.0502156e-02   4.0521763e-02   4.0739753e-02   4.0970847e-02   4.0996281e-02
   4.3000000e-02   4.1500000e-02   4.1502152e-02   4.1521719e-02   4.1739697e-02   4.1970940e-02   4.1996312e-02
   4.4000000e-02   4.2500000e-02   4.2502148e-02   4.2521676e-02   4.2739642e-02   4.2971029e-02   4.2996342e-02
   4.5000000e-02   4.3500000e-02   4.3502145e-02   4.3521635e-02   4.3739588e-02   4.3971116e-02   4.3996371e-02
   4.6000000e-02   4.4500000e-02   4.4502141e-02   4.4521596e-02   4.4739535e-02   4.4971200e-02   4.4996399e-02
   4.7000000e-02   4.5500000e-02   4.5502138e-02   4.5521559e-02   4.5739483e-02   4.5971281e-02   4.5996426e-02
   4.8000000e-02   4.6500000e-02   4.6502135e-02   4.6521523e-02   4.6739432e-02   4.6971360e-02   4.6996452e-02
   4.9000000e-02   4.7500000e-02   4.7502132e-02   4.7521489e-02   4.7739382e-02   4.7971436e-02   4.7996477e-02
   5.0000000e-02   4.8500000e-02   4.8502129e-02   4.8521456e-02   4.8739333e-02   4.8971510e-02   4.8996502e-02
   5.1000000e-02   4.9500000e-02   4.9502126e-02   4.9521424e-02   4.9739285e-02   4.9971582e-02   4.9996526e-02
   5.2000000e-02   5.0500000e-02   5.0502124e-02   5.0521393e-02   5.0739238e-02   5.0971652e-02   5.0996549e-02
   5.3000000e-02   5.1500000e-02   5.1502121e-02   5.1521364e-02   5.1739191e-02   5.1971720e-02   5.1996572e-02
   5.4000000e-02   5.2500000e-02   5.2502119e-02   5.2521336e-02   5.2739146e-02   5.2971786e-02   5.2996594e-02
   5.5000000e-02   5.3500000e-02   5.3502116e-02   5.3521308e-02   5.3739101e-02   5.3971850e-02   5.3996616e-02
   5.6000000e-02   5.4500000e-02   5.4502114e-02   5.4521282e-02   5.4739057e-02   5.4971913e-02   5.4996636e-02
   5.7000000e-02   5.5500000e-02   5.5502112e-02   5.5521256e-02   5.5739013e-02   5.5971974e-02   5.5996657e-02
   5.8000000e-02   5.6500000e-02   5.6502110e-02   5.6521232e-02   5.6738971e-02   5.6972033e-02   5.6996677e-02
   5.9000000e-02   5.7500000e-02   5.7502108e-02   5.7521208e-02   5.7738929e-02   5.7972091e-02   5.7996696e-02
   6.0000000e-02   5.8500000e-02   5.8502106e-02   5.8521185e-02   5.8738887e-02   5.8972148e-02   5.8996715e-02
   6.1000000e-02   5.9500000e-02   5.9502104e-02   5.9521162e-02   5.9738847e-02   5.9972203e-02   5.9996733e-02
   6.2000000e-02   6.0500000e-02   6.0502102e-02   6.0521141e-02   6.0738807e-02   6.0972257e-02   6.0996751e-02
   6.3000000e-02   6.1500000e-02   6.1502100e-02   6.1521120e-02   6.1738767e-02   6.1972310e-02   6.1996769e-02
   6.4000000e-02   6.2500000e-02   6.2502098e-02   6.2521100e-02   6.2738728e-02   6.2972361e-02   6.2996786e-02
   6.5000000e-02   6.3500000e-02   6.3502097e-02   6.3521080e-02   6.3738690e-02   6.3972412e-02   6.3996803e-02
   6.6000000e-02   6.4500000e-02   6.4502095e-02   6.4521061e-02   6.4738652e-02   6.4972461e-02   6.4996819e-02
   6.7000000e-02   6.5500000e-02   6.5502093e-02   6.5521042e-02   6.5738615e-02   6.5972509e-02   6.5996836e-02
   6.8000000e-02   6.6500000e-02   6.6502092e-02   6.6521024e-02   6.6738579e-02   6.6972556e-02   6.6996851e-02
   6.9000000e-02   6.7500000e-02   6.7502090e-02   6.7521007e-02   6.7738543e-02   6.7972603e-02   6.7996867e-02
   7.0000000e-02   6.8500000e-02   6.8502089e-02   6.8520990e-02   6.8738507e-02   6.8972648e-02   6.8996882e-02
   7.1000000e-02   6.9500000e-02   6.9502087e-02   6.9520973e-02   6.9738472e-02   6.9972692e-02   6.9996897e-02
   7.2000000e-02   7.0500000e-02   7.0502086e-02   7.0520957e-02   7.0738438e-02   7.0972736e-02   7.0996911e-02
   7.3000000e-02   7.1500000e-02   7.1502085e-02   7.1520941e-02   7.1738404e-02   7.1972779e-02   7.1996925e-02
   7.4000000e-02   7.2500000e-02   7.2502083e-02   7.2520926e-02   7.2738370e-02   7.2972820e-02   7.2996939e-02
   7.5000000e-02   7.3500000e-02   7.3502082e-02   7.3520911e-02   7.3738337e-02   7.3972861e-02   7.3996953e-02
   7.6000000e-02   7.4500000e-02   7.4502081e-02   7.4520897e-02   7.4738304e-02   7.4972902e-02   7.4996967e-02
   7.7000000e-02   7.5500000e-02   7.5502080e-02   7.5520883e-02   7.5738272e-02   7.5972941e-02   7.5996980e-02
   7.8000000e-02   7.6500000e-02   7.6502079e-02   7.6520869e-02   7.6738240e-02   7.6972980e-02   7.6996993e-02
   7.9000000e-02   7.7500000e-02   7.7502077e-02   7.7520856e-02   7.7738209e-02   7.7973018e-02   7.7997005e-02
   8.0000000e-02   7.8500000e-02   7.8502076e-02   7.8520843e-02   7.8738178e-02   7.8973056e-02   7.8997018e-02
   8.1000000e-02   7.9500000e-02   7.9502075e-02   7.9520830e-02   7.9738148e-02   7.9973093e-02   7.9997030e-02
   8.2000000e-02   8.0500000e-02   8.0502074e-02   8.0520817e-02   8.0738117e-02   8.0973129e-02   8.0997042e-02
   8.3000000e-02   8.1500000e-02   8.1502073e-02   8.1520805e-02   8.1738087e-02   8.1973164e-02   8.1997054e-02
   8.4000000e-02   8.2500000e-02   8.2502072e-02   8.2520793e-02   8.2738058e-02   8.2973199e-02   8.2997066e-02
   8.5000000e-02   8.3500000e-02   8.3502071e-02   8.3520782e-02   8.3738029e-02   8.3973234e-02   8.3997077e-02
   8.6000000e-02   8.4500000e-02   8.4502070e-02   8.4520770e-02   8.4738000e-02   8.4973268e-02   8.4997088e-02
   8.7000000e-02   8.5500000e-02   8.5502069e-02   8.5520759e-02   8.5737972e-02   8.5973301e-02   8.5997100e-02
   8.8000000e-02   8.6500000e-02   8.6502068e-02   8.6520749e-02   8.6737944e-02   8.6973334e-02   8.6997110e-02
   8.9000000e-02   8.7500000e-02   8.7502067e-02   8.7520738e-02   8.7737916e-02   8.7973366e-02   8.7997121e-02
   9.0000000e-02   8.8500000e-02   8.8502067e-02   8.8520728e-02   8.8737889e-02   8.8973398e-02   8.8997132e-02
   9.1000000e-02   8.9500000e-02   8.9502066e-02   8.9520717e-02   8.9737862e-02   8.9973429e-02   8.9997142e-02
   9.2000000e-02   9.0500000e-02   9.0502065e-02   9.0520708e-02   9.0737835e-02   9.0973460e-02   9.0997152e-02
   9.3000000e-02   9.1500000e-02   9.1502064e-02   9.1520698e-02   9.1737808e-02   9.1973490e-02   9.1997163e-02
   9.4000000e-02   9.2500000e-02   9.2502063e-02   9.2520688e-02   9.2737782e-02   9.2973520e-02   9.2997172e-02
   9.5000000e-02   9.3500000e-02   9.3502063e-02   9.3520679e-02   9.3737756e-02   9.3973550e-02   9.3997182e-02
   9.6000000e-02   9.4500000e-02   9.4502062e-02   9.4520670e-02   9.4737731e-02   9.4973579e-02   9.4997192e-02
   9.7000000e-02   9.5500000e-02   9.5502061e-02   9.5520661e-02   9.5737705e-02   9.5973607e-02   9.5997201e-02
   9.8000000e-02   9.6500000e-02   9.6502060e-02   9.6520652e-02   9.6737680e-02   9.6973636e-02   9.6997211e-02
   9.9000000e-02   9.7500000e-02   9.7502060e-02   9.7520644e-02   9.7737656e-02   9.7973663e-02   9.7997220e-02
   1.0000000e-01   9.8500000e-02   9.8502059e-02   9.8520635e-02   9.8737631e-02   9.8973691e-02   9.8997229e-02
   1.0100000e-01   9.9500000e-02   9.9502058e-02   9.9520627e-02   9.9737607e-02   9.9973718e-02   9.9997238e-02
   1.0200000e-01   1.0050000e-01   1.0050206e-01   1.0052062e-01   1.0073758e-01   1.0097374e-01   1.0099725e-01
   1.0300000e-01   1.0150000e-01   1.0150206e-01   1.0152061e-01   1.0173756e-01   1.0197377e-01   1.0199726e-01
   1.0400000e-01   1.0250000e-01   1.0250206e-01   1.0252060e-01   1.0273754e-01   1.0297380e-01   1.0299726e-01
   1.0500000e-01   1.0350000e-01   1.0350206e-01   1.0352060e-01   1.0373751e-01   1.0397382e-01   1.0399727e-01
   1.0600000e-01   1.0450000e-01   1.0450205e-01   1.0452059e-01   1.0473749e-01   1.0497385e-01   1.0499728e-01
   1.0700000e-01   1.0550000e-01   1.0550205e-01   1.0552058e-01   1.0573747e-01   1.0597387e-01   1.0599729e-01
   1.0800000e-01   1.0650000e-01   1.0650205e-01   1.0652057e-01   1.0673744e-01   1.0697390e-01   1.0699730e-01
   1.0900000e-01   1.0750000e-01   1.0750205e-01   1.0752057e-01   1.0773742e-01   1.0797392e-01   1.0799731e-01
   1.1000000e-01   1.0850000e-01   1.0850205e-01   1.0852056e-01   1.0873740e-01   1.0897395e-01   1.0899731e-01
   1.1100000e-01   1.0950000e-01   1.0950205e-01   1.0952055e-01   1.0973738e-01   1.0997397e-01   1.0999732e-01
   1.1200000e-01   1.1050000e-01   1.1050205e-01   1.1052055e-01   1.1073736e-01   1.1097399e-01   1.1099733e-01
   1.1300000e-01   1.1150000e-01   1.1150205e-01   1.1152054e-01   1.1173733e-01   1.1197402e-01   1.1199734e-01
   1.1400000e-01   1.1250000e-01   1.1250205e-01   1.1252053e-01   1.1273731e-01   1.1297404e-01   1.1299735e-01
   1.1500000e-01   1.1350000e-01   1.1350205e-01   1.1352053e-01   1.1373729e-01   1.1397406e-01   1.1399735e-01
   1.1600000e-01   1.1450000e-01   1.1450205e-01   1.1452052e-01   1.1473727e-01   1.1497409e-01   1.1499736e-01
   1.1700000e-01   1.1550000e-01   1.1550205e-01   1.1552051e-01   1.1573725e-01   1.1597411e-01   1.1599737e-01
   1.1800000e-01   1.1650000e-01   1.1650205e-01   1.1652051e-01   1.1673723e-01   1.1697413e-01   1.1699737e-01
   1.1900000e-01   1.1750000e-01   1.1750205e-01   1.1752050e-01   1.1773721e-01   1.1797415e-01   1.1799738e-01
   1.2000000e-01   1.1850000e-01   1.1850205e-01   1.1852050e-01   1.1873719e-01   1.1897417e-01   1.1899739e-01
   1.2100000e-01   1.1950000e-01   1.1950205e-01   1.1952049e-01   1.1973717e-01   1.1997419e-01   1.1999740e-01
   1.2200000e-01   1.2050000e-01   1.2050205e-01   1.2052049e-01   1.2073715e-01   1.2097421e-01   1.2099740e-01
   1.2300000e-01   1.2150000e-01   1.2150205e-01   1.2152048e-01   1.2173713e-01   1.2197424e-01   1.2199741e-01
   1.2400000e-01   1.2250000e-01   1.2250205e-01   1.2252047e-01   1.2273711e-01   1.2297426e-01   1.2299742e-01
   1.2500000e-01   1.2350000e-01   1.2350204e-01   1.2352047e-01   1.2373709e-01   1.2397428e-01   1.2399742e-01
   1.2600000e-01   1.2450000e-01   1.2450204e-01   1.2452046e-01   1.2473707e-01   1.2497430e-01   1.2499743e-01
   1.2700000e-01   1.2550000e-01   1.2550204e-01   1.2552046e-01   1.2573705e-01   1.2597432e-01   1.2599744e-01
   1.2800000e-01   1.2650000e-01   1.2650204e-01   1.2652045e-01   1.2673704e-01   1.2697434e-01   1.2699744e-01
   1.2900000e-01   1.2750000e-01   1.2750204e-01   1.2752045e-01   1.2773702e-01   1.2797436e-01   1.2799745e-01
   1.3000000e-01   1.2850000e-01   1.2850204e-01   1.2852044e-01   1.2873700e-01   1.2897437e-01   1.2899746e-01
   1.3100000e-01   1.2950000e-01   1.2950204e-01   1.2952044e-01   1.2973698e-01   1.2997439e-01   1.2999746e-01
   1.3200000e-01   1.3050000e-01   1.3050204e-01   1.3052043e-01   1.3073696e-01   1.3097441e-01   1.3099747e-01
   1.3300000e-01   1.3150000e-01   1.3150204e-01   1.3152043e-01   1.3173694e-01   1.3197443e-01   1.3199747e-01
   1.3400000e-01   1.3250000e-01   1.3250204e-01   1.3252042e-01   1.3273693e-01   1.3297445e-01   1.3299748e-01
   1.3500000e-01   1.3350000e-01   1.3350204e-01   1.3352042e-01   1.3373691e-01   1.3397447e-01   1.3399749e-01
   1.3600000e-01   1.3450000e-01   1.3450204e-01   1.3452041e-01   1.3473689e-01   1.3497449e-01   1.3499749e-01
   1.3700000e-01   1.3550000e-01   1.3550204e-01   1.3552041e-01   1.3573687e-01   1.3597450e-01   1.3599750e-01
   1.3800000e-01   1.3650000e-01   1.3650204e-01   1.3652041e-01   1.3673686e-01   1.3697452e-01   1.3699750e-01
   1.3900000e-01   1.3750000e-01   1.3750204e-01   1.3752040e-01   1.3773684e-01   1.3797454e-01   1.3799751e-01
   1.4000000e-01   1.3850000e-01   1.3850204e-01   1.3852040e-01   1.3873682e-01   1.3897456e-01   1.3899752e-01
   1.4100000e-01   1.3950000e-01   1.3950204e-01   1.3952039e-01   1.3973681e-01   1.3997458e-01   1.3999752e-01
   1.4200000e-01   1.4050000e-01   1.4050204e-01   1.4052039e-01   1.4073679e-01   1.4097459e-01   1.4099753e-01
   1.4300000e-01   1.4150000e-01   1.4150204e-01   1.4152038e-01   1.4173677e-01   1.4197461e-01   1.4199753e-01
   1.4400000e-01   1.4250000e-01   1.4250204e-01   1.4252038e-01   1.4273676e-01   1.4297463e-01   1.4299754e-01
   1.4500000e-01   1.4350000e-01   1.4350204e-01   1.4352038e-01   1.4373674e-01   1.4397464e-01   1.4399754e-01
   1.4600000e-01   1.4450000e-01   1.4450204e-01   1.4452037e-01   1.4473672e-01   1.4497466e-01   1.4499755e-01
   1.4700000e-01   1.4550000e-01   1.4550204e-01   1.4552037e-01   1.4573671e-01   1.4597468e-01   1.4599755e-01
   1.4800000e-01   1.4650000e-01   1.4650204e-01   1.4652036e-01   1.4673669e-01   1.4697469e-01   1.4699756e-01
   1.4900000e-01   1.4750000e-01   1.4750204e-01   1.4752036e-01   1.4773668e-01   1.4797471e-01   1.4799756e-01
   1.5000000e-01   1.4850000e-01   1.4850204e-01   1.4852036e-01   1.4873666e-01   1.4897472e-01   1.4899757e-01
   1.5100000e-01   1.4950000e-01   1.4950204e-01   1.4952035e-01   1.4973665e-01   1.4997474e-01   1.4999758e-01
   1.5200000e-01   1.5050000e-01   1.5050203e-01   1.5052035e-01   1.5073663e-01   1.5097476e-01   1.5099758e-01
   1.5300000e-01   1.5150000e-01   1.5150203e-01   1.5152035e-01   1.5173661e-01   1.5197477e-01   1.5199759e-01
   1.5400000e-01   1.5250000e-01   1.5250203e-01   1.5252034e-01   1.5273660e-01   1.5297479e-01   1.5299759e-01
   1.5500000e-01   1.5350000e-01   1.5350203e-01   1.5352034e-01   1.5373658e-01   1.5397480e-01   1.5399760e-01
   1.5600000e-01   1.5450000e-01   1.5450203e-01   1.5452034e-01   1.5473657e-01   1.5497482e-01   1.5499760e-01
   1.5700000e-01   1.5550000e-01   1.5550203e-01   1.5552033e-01   1.5573655e-01   1.5597483e-01   1.5599761e-01
   1.5800000e-01   1.5650000e-01   1.5650203e-01   1.5652033e-01   1.5673654e-01   1.5697485e-01   1.5699761e-01
   1.5900000e-01   1.5750000e-01   1.5750203e-01   1.5752033e-01   1.5773653e-01   1.5797486e-01   1.5799762e-01
   1.6000000e-01   1.5850000e-01   1.5850203e-01   1.5852032e-01   1.5873651e-01   1.5897488e-01   1.5899762e-01
   1.6100000e-01   1.5950000e-01   1.5950203e-01   1.5952032e-01   1.5973650e-01   1.5997489e-01   1.5999762e-01
   1.6200000e-01   1.6050000e-01   1.6050203e-01   1.6052032e-01   1.6073648e-01   1.6097491e-01   1.6099763e-01
   1.6300000e-01   1.6150000e-01   1.6150203e-01   1.6152031e-01   1.6173647e-01   1.6197492e-01   1.6199763e-01
   1.6400000e-01   1.6250000e-01   1.6250203e-01   1.6252031e-01   1.6273645e-01   1.6297493e-01   1.6299764e-01
   1.6500000e-01   1.6350000e-01   1.6350203e-01   1.6352031e-01   1.6373644e-01   1.6397495e-01   1.6399764e-01
   1.6600000e-01   1.6450000e-01   1.6450203e-01   1.6452030e-01   1.6473643e-01   1.6497496e-01   1.6499765e-01
   1.6700000e-01   1.6550000e-01   1.6550203e-01   1.6552030e-01   1.6573641e-01   1.6597498e-01   1.6599765e-01
   1.6800000e-01   1.6650000e-01   1.6650203e-01   1.6652030e-01   1.6673640e-01   1.6697499e-01   1.6699766e-01
   1.6900000e-01   1.6750000e-01   1.6750203e-01   1.6752029e-01   1.6773638e-01   1.6797500e-01   1.6799766e-01
   1.7000000e-01   1.6850000e-01   1.6850203e-01   1.6852029e-01   1.6873637e-01   1.6897502e-01   1.6899767e-01
   1.7100000e-01   1.6950000e-01   1.6950203e-01   1.6952029e-01   1.6973636e-01   1.6997503e-01   1.6999767e-01
   1.7200000e-01   1.7050000e-01   1.7050203e-01   1.7052029e-01   1.7073634e-01   1.7097504e-01   1.7099767e-01
   1.7300000e-01   1.7150000e-01   1.7150203e-01   1.7152028e-01   1.7173633e-01   1.7197506e-01   1.7199768e-01
   1.7400000e-01   1.7250000e-01   1.7250203e-01   1.7252028e-01   1.7273632e-01   1.7297507e-01   1.7299768e-01
   1.7500000e-01   1.7350000e-01   1.7350203e-01   1.7352028e-01   1.7373630e-01   1.7397508e-01   1.7399769e-01
   1.7600000e-01   1.7450000e-01   1.7450203e-01   1.7452027e-01   1.7473629e-01   1.7497510e-01   1.7499769e-01
   1.7700000e-01   1.7550000e-01   1.7550203e-01   1.7552027e-01   1.7573628e-01   1.7597511e-01   1.7599770e-01
   1.7800000e-01   1.7650000e-01   1.7650203e-01   1.7652027e-01   1.7673626e-01   1.7697512e-01   1.7699770e-01
   1.7900000e-01   1.7750000e-01   1.7750203e-01   1.7752027e-01   1.7773625e-01   1.7797514e-01   1.7799770e-01
   1.8000000e-01   1.7850000e-01   1.7850203e-01   1.7852026e-01   1.7873624e-01   1.7897515e-01   1.7899771e-01
   1.8100000e-01   1.7950000e-01   1.7950203e-01   1.7952026e-01   1.7973623e-01   1.7997516e-01   1.7999771e-01
   1.8200000e-01   1.8050000e-01   1.8050203e-01   1.8052026e-01   1.8073621e-01   1.8097517e-01   1.8099772e-01
   1.8300000e-01   1.8150000e-01   1.8150203e-01   1.8152026e-01   1.8173620e-01   1.8197519e-01   1.8199772e-01
   1.8400000e-01   1.8250000e-01   1.8250203e-01   1.8252025e-01   1.8273619e-01   1.8297520e-01   1.8299772e-01
   1.8500000e-01   1.8350000e-01   1.8350203e-01   1.8352025e-01   1.8373618e-01   1.8397521e-01   1.8399773e-01
   1.8600000e-01   1.8450000e-01   1.8450203e-01   1.8452025e-01   1.8473616e-01   1.8497522e-01   1.8499773e-01
   1.8700000e-01   1.8550000e-01   1.8550203e-01   1.8552025e-01   1.8573615e-01   1.8597523e-01   1.8599774e-01
   1.8800000e-01   1.8650000e-01   1.8650203e-01   1.8652024e-01   1.8673614e-01   1.8697525e-01   1.8699774e-01
   1.8900000e-01   1.8750000e-01   1.8750203e-01   1.8752024e-01   1.8773613e-01   1.8797526e-01   1.8799774e-01
   1.9000000e-01   1.8850000e-01   1.8850203e-01   1.8852024e-01   1.8873612e-01   1.8897527e-01   1.8899775e-01
   1.9100000e-01   1.8950000e-01   1.8950203e-01   1.8952024e-01   1.8973610e-01   1.8997528e-01   1.8999775e-01
   1.9200000e-01   1.9050000e-01   1.9050203e-01   1.9052023e-01   1.9073609e-01   1.9097529e-01   1.9099776e-01
   1.9300000e-01   1.9150000e-01   1.9150203e-01   1.9152023e-01   1.9173608e-01   1.9197531e-01   1.9199776e-01
   1.9400000e-01   1.9250000e-01   1.9250202e-01   1.9252023e-01   1.9273607e-01   1.9297532e-01   1.9299776e-01
   1.9500000e-01   1.9350000e-01   1.9350202e-01   1.9352023e-01   1.9373606e-01   1.9397533e-01   1.9399777e-01
   1.9600000e-01   1.9450000e-01   1.9450202e-01   1.9452023e-01   1.9473605e-01   1.9497534e-01   1.9499777e-01
   1.9700000e-01   1.9550000e-01   1.9550202e-01   1.9552022e-01   1.9573603e-01   1.9597535e-01   1.9599777e-01
   1.9800000e-01   1.9650000e-01   1.9650202e-01   1.9652022e-01   1.9673602e-01   1.9697536e-01   1.9699778e-01
   1.9900000e-01   1.9750000e-01   1.9750202e-01   1.9752022e-01   1.9773601e-01   1.9797537e-01   1.9799778e-01
   2.0000000e-01   1.9850000e-01   1.9850202e-01   1.9852022e-01   1.9873600e-01   1.9897538e-01   1.9899778e-01
   2.0100000e-01   1.9950000e-01   1.9950202e-01   1.9952021e-01   1.9973599e-01   1.9997540e-01   1.9999779e-01
   2.0200000e-01   2.0050000e-01   2.0050202e-01   2.0052021e-01   2.0073598e-01   2.0097541e-01   2.0099779e-01
   2.0300000e-01   2.0150000e-01   2.0150202e-01   2.0152021e-01   2.0173597e-01   2.0197542e-01   2.0199779e-01
   2.0400000e-01   2.0250000e-01   2.0250202e-01   2.0252021e-01   2.0273596e-01   2.0297543e-01   2.0299780e-01
   2.0500000e-01   2.0350000e-01   2.0350202e-01   2.0352021e-01   2.0373595e-01   2.0397544e-01   2.0399780e-01
   2.0600000e-01   2.0450000e-01   2.0450202e-01   2.0452020e-01   2.0473593e-01   2.0497545e-01   2.0499781e-01
   2.0700000e-01   2.0550000e-01   2.0550202e-01   2.0552020e-01   2.0573592e-01   2.0597546e-01   2.0599781e-01
   2.0800000e-01   2.0650000e-01   2.0650202e-01   2.0652020e-01   2.0673591e-01   2.0697547e-01   2.0699781e-01
   2.0900000e-01   2.0750000e-01   2.0750202e-01   2.0752020e-01   2.0773590e-01   2.0797548e-01   2.0799782e-01
   2.1000000e-01   2.0850000e-01   2.0850202e-01   2.0852020e-01   2.0873589e-01   2.0897549e-01   2.0899782e-01
   2.1100000e-01   2.0950000e-01   2.0950202e-01   2.0952019e-01   2.0973588e-01   2.0997550e-01   2.0999782e-01
   2.1200000e-01   2.1050000e-01   2.1050202e-01   2.1052019e-01   2.1073587e-01   2.1097551e-01   2.1099783e-01
   2.1300000e-01   2.1150000e-01   2.1150202e-01   2.1152019e-01   2.1173586e-01   2.1197552e-01   2.1199783e-01
   2.1400000e-01   2.1250000e-01   2.1250202e-01   2.1252019e-01   2.1273585e-01   2.1297553e-01   2.1299783e-01
   2.1500000e-01   2.1350000e-01   2.1350202e-01   2.1352019e-01   2.1373584e-01   2.1397554e-01   2.1399784e-01
   2.1600000e-01   2.1450000e-01   2.1450202e-01   2.1452019e-01   2.1473583e-01   2.1497555e-01   2.1499784e-01
   2.1700000e-01   2.1550000e-01   2.1550202e-01   2.1552018e-01   2.1573582e-01   2.1597556e-01   2.1599784e-01
   2.1800000e-01   2.1650000e-01   2.1650202e-01   2.1652018e-01   2.1673581e-01   2.1697557e-01   2.1699784e-01
   2.1900000e-01   2.1750000e-01   2.1750202e-01   2.1752018e-01   2.1773580e-01   2.1797558e-01   2.1799785e-01
   2.2000000e-01   2.1850000e-01   2.1850202e-01   2.1852018e-01   2.1873579e-01   2.1897559e-01   2.1899785e-01
   2.2100000e-01   2.1950000e-01   2.1950202e-01   2.1952018e-01   2.1973578e-01   2.1997560e-01   2.1999785e-01
   2.2200000e-01   2.2050000e-01   2.2050202e-01   2.2052017e-01   2.2073577e-01   2.2097561e-01   2.2099786e-01
   2.2300000e-01   2.2150000e-01   2.2150202e-01   2.2152017e-01   2.2173576e-01   2.2197562e-01   2.2199786e-01
   2.2400000e-01   2.2250000e-01   2.2250202e-01   2.2252017e-01   2.2273575e-01   2.2297563e-01   2.2299786e-01
   2.2500000e-01   2.2350000e-01   2.2350202e-01   2.2352017e-01   2.2373574e-01   2.2397564e-01   2.2399787e-01
   2.2600000e-01   2.2450000e-01   2.2450202e-01   2.2452017e-01   2.2473573e-01   2.2497565e-01   2.2499787e-01
   2.2700000e-01   2.2550000e-01   2.2550202e-01   2.2552017e-01   2.2573572e-01   2.2597566e-01   2.2599787e-01
   2.2800000e-01   2.2650000e-01   2.2650202e-01   2.2652016e-01   2.2673571e-01   2.2697567e-01   2.2699788e-01
   2.2900000e-01   2.2750000e-01   2.2750202e-01   2.2752016e-01   2.2773570e-01   2.2797568e-01   2.2799788e-01
   2.3000000e-01   2.2850000e-01   2.2850202e-01   2.2852016e-01   2.2873569e-01   2.2897569e-01   2.2899788e-01
   2.3100000e-01   2.2950000e-01   2.2950202e-01   2.2952016e-01   2.2973568e-01   2.2997570e-01   2.2999788e-01
   2.3200000e-01   2.3050000e-01   2.3050202e-01   2.3052016e-01   2.3073567e-01   2.3097571e-01   2.3099789e-01
   2.3300000e-01   2.3150000e-01   2.3150202e-01   2.3152016e-01   2.3173566e-01   2.3197572e-01   2.3199789e-01
   2.3400000e-01   2.3250000e-01   2.3250202e-01   2.3252016e-01   2.3273565e-01   2.3297573e-01   2.3299789e-01
   2.3500000e-01   2.3350000e-01   2.3350202e-01   2.3352015e-01   2.3373564e-01   2.3397574e-01   2.3399790e-01
   2.3600000e-01   2.3450000e-01   2.3450202e-01   2.3452015e-01   2.3473563e-01   2.3497574e-01   2.3499790e-01
   2.3700000e-01   2.3550000e-01   2.3550202e-01   2.3552015e-01   2.3573562e-01   2.3597575e-01   2.3599790e-01
   2.3800000e-01   2.3650000e-01   2.3650202e-01   2.3652015e-01   2.3673562e-01   2.3697576e-01   2.3699790e-01
   2.3900000e-01   2.3750000e-01   2.3750202e-01   2.3752015e-01   2.3773561e-01   2.3797577e-01   2.3799791e-01
   2.4000000e-01   2.3850000e-01   2.3850202e-01   2.3852015e-01   2.3873560e-01   2.3897578e-01   2.3899791e-01
   2.4100000e-01   2.3950000e-01   2.3950202e-01   2.3952014e-01   2.3973559e-01   2.3997579e-01   2.3999791e-01
   2.4200000e-01   2.4050000e-01   2.4050202e-01   2.4052014e-01   2.4073558e-01   2.4097580e-01   2.4099792e-01
   2.4300000e-01   2.4150000e-01   2.4150202e-01   2.4152014e-01   2.4173557e-01   2.4197581e-01   2.4199792e-01
   2.4400000e-01   2.4250000e-01   2.4250202e-01   2.4252014e-01   2.4273556e-01   2.4297582e-01   2.4299792e-01
   2.4500000e-01   2.4350000e-01   2.4350202e-01   2.4352014e-01   2.4373555e-01   2.4397582e-01   2.4399792e-01
   2.4600000e-01   2.4450000e-01   2.4450202e-01   2.4452014e-01   2.4473554e-01   2.4497583e-01   2.4499793e-01
   2.4700000e-01   2.4550000e-01   2.4550202e-01   2.4552014e-01   2.4573554e-01   2.4597584e-01   2.4599793e-01
   2.4800000e-01   2.4650000e-01   2.4650202e-01   2.4652014e-01   2.4673553e-01   2.4697585e-01   2.4699793e-01
   2.4900000e-01   2.4750000e-01   2.4750202e-01   2.4752013e-01   2.4773552e-01   2.4797586e-01   2.4799793e-01
   2.5000000e-01   2.4850000e-01   2.4850202e-01   2.4852013e-01   2.4873551e-01   2.4897587e-01   2.4899794e-01
   2.5100000e-01   2.4950000e-01   2.4950202e-01   2.4952013e-01   2.4973550e-01   2.4997588e-01   2.4999794e-01
   2.5200000e-01   2.5050000e-01   2.5050202e-01   2.5052013e-01   2.5073549e-01   2.5097588e-01   2.5099794e-01
   2.5300000e-01   2.5150000e-01   2.5150202e-01   2.5152013e-01   2.5173548e-01   2.5197589e-01   2.5199795e-01
   2.5400000e-01   2.5250000e-01   2.5250202e-01   2.5252013e-01   2.5273547e-01   2.5297590e-01   2.5299795e-01
   2.5500000e-01   2.5350000e-01   2.5350202e-01   2.5352013e-01   2.5373547e-01   2.5397591e-01   2.5399795e-01
   2.5600000e-01   2.5450000e-01   2.5450202e-01   2.5452012e-01   2.5473546e-01   2.5497592e-01   2.5499795e-01
   2.5700000e-01   2.5550000e-01   2.5550202e-01   2.5552012e-01   2.5573545e-01   2.5597593e-01   2.5599796e-01
   2.5800000e-01   2.5650000e-01   2.5650202e-01   2.5652012e-01   2.5673544e-01   2.5697593e-01   2.5699796e-01
   2.5900000e-01   2.5750000e-01   2.5750202e-01   2.5752012e-01   2.5773543e-01   2.5797594e-01   2.5799796e-01
   2.6000000e-01   2.5850000e-01   2.5850202e-01   2.5852012e-01   2.5873542e-01   2.5897595e-01   2.5899796e-01
   2.6100000e-01   2.5950000e-01   2.5950202e-01   2.5952012e-01   2.5973542e-01   2.5997596e-01   2.5999797e-01
   2.6200000e-01   2.6050000e-01   2.6050202e-01   2.6052012e-01   2.6073541e-01   2.6097597e-01   2.6099797e-01
   2.6300000e-01   2.6150000e-01   2.6150202e-01   2.6152012e-01   2.6173540e-01   2.6197597e-01   2.6199797e-01
   2.6400000e-01   2.6250000e-01   2.6250202e-01   2.6252011e-01   2.6273539e-01   2.6297598e-01   2.6299797e-01
   2.6500000e-01   2.6350000e-01   2.6350202e-01   2.6352011e-01   2.6373538e-01   2.6397599e-01   2.6399798e-01
   2.6600000e-01   2.6450000e-01   2.6450202e-01   2.6452011e-01   2.6473538e-01   2.6497600e-01   2.6499798e-01
   2.6700000e-01   2.6550000e-01   2.6550202e-01   2.6552011e-01   2.6573537e-01   2.6597601e-01   2.6599798e-01
   2.6800000e-01   2.6650000e-01   2.6650201e-01   2.6652011e-01   2.6673536e-01   2.6697601e-01   2.6699798e-01
   2.6900000e-01   2.6750000e-01   2.6750201e-01   2.6752011e-01   2.6773535e-01   2.6797602e-01   2.6799799e-01
   2.7000000e-01   2.6850000e-01   2.6850201e-01   2.6852011e-01   2.6873534e-01   2.6897603e-01   2.6899799e-01
   2.7100000e-01   2.6950000e-01   2.6950201e-01   2.6952011e-01   2.6973534e-01   2.6997604e-01   2.6999799e-01
   2.7200000e-01   2.7050000e-01   2.7050201e-01   2.7052010e-01   2.7073533e-01   2.7097604e-01   2.7099799e-01
   2.7300000e-01   2.7150000e-01   2.7150201e-01   2.7152010e-01   2.7173532e-01   2.7197605e-01   2.7199800e-01
   2.7400000e-01   2.7250000e-01   2.7250201e-01   2.7252010e-01   2.7273531e-01   2.7297606e-01   2.7299800e-01
   2.7500000e-01   2.7350000e-01   2.7350201e-01   2.7352010e-01   2.7373530e-01   2.7397607e-01   2.7399800e-01
   2.7600000e-01   2.7450000e-01   2.7450201e-01   2.7452010e-01   2.7473530e-01   2.7497607e-01   2.7499800e-01
   2.7700000e-01   2.7550000e-01   2.7550201e-01   2.7552010e-01   2.7573529e-01   2.7597608e-01   2.7599800e-01
   2.7800000e-01   2.7650000e-01   2.7650201e-01   2.7652010e-01   2.7673528e-01   2.7697609e-01   2.7699801e-01
   2.7900000e-01   2.7750000e-01   2.7750201e-01   2.7752010e-01   2.7773527e-01   2.7797610e-01   2.7799801e-01
   2.8000000e-01   2.7850000e-01   2.7850201e-01   2.7852010e-01   2.7873527e-01   2.7897610e-01   2.7899801e-01
   2.8100000e-01   2.7950000e-01   2.7950201e-01   2.7952010e-01   2.7973526e-01   2.7997611e-01   2.7999801e-01
   2.8200000e-01   2.8050000e-01   2.8050201e-01   2.8052009e-01   2.8073525e-01   2.8097612e-01   2.8099802e-01
   2.8300000e-01   2.8150000e-01   2.8150201e-01   2.8152009e-01   2.8173524e-01   2.8197613e-01   2.8199802e-01
   2.8400000e-01   2.8250000e-01   2.8250201e-01   2.8252009e-01   2.8273524e-01   2.8297613e-01   2.8299802e-01
   2.8500000e-01   2.8350000e-01   2.8350201e-01   2.8352009e-01   2.8373523e-01   2.8397614e-01   2.8399802e-01
   2.8600000e-01   2.8450000e-01   2.8450201e-01   2.8452009e-01   2.8473522e-01   2.8497615e-01   2.8499803e-01
   2.8700000e-01   2.8550000e-01   2.8550201e-01   2.8552009e-01   2.8573521e-01   2.8597616e-01   2.8599803e-01
   2.8800000e-01   2.8650000e-01   2.8650201e-01   2.8652009e-01   2.8673521e-01   2.8697616e-01   2.8699803e-01
   2.8900000e-01   2.8750000e-01   2.8750201e-01   2.8752009e-01   2.8773520e-01   2.8797617e-01   2.8799803e-01
   2.9000000e-01   2.8850000e-01   2.8850201e-01   2.8852009e-01   2.8873519e-01   2.8897618e-01   2.8899803e-01
   2.9100000e-01   2.8950000e-01   2.8950201e-01   2.8952008e-01   2.8973519e-01   2.8997618e-01   2.8999804e-01
   2.9200000e-01   2.9050000e-01   2.9050201e-01   2.9052008e-01   2.9073518e-01   2.9097619e-01   2.9099804e-01
   2.9300000e-01   2.9150000e-01   2.9150201e-01   2.9152008e-01   2.9173517e-01   2.9197620e-01   2.9199804e-01
   2.9400000e-01   2.9250000e-01   2.9250201e-01   2.9252008e-01   2.9273516e-01   2.9297620e-01   2.9299804e-01
   2.9500000e-01   2.9350000e-01   2.9350201e-01   2.9352008e-01   2.9373516e-01   2.9397621e-01   2.9399804e-01
   2.9600000e-01   2.9450000e-01   2.9450201e-01   2.9452008e-01   2.9473515e-01   2.9497622e-01   2.9499805e-01
   2.9700000e-01   2.9550000e-01   2.9550201e-01   2.9552008e-01   2.9573514e-01   2.9597623e-01   2.9599805e-01
   2.9800000e-01   2.9650000e-01   2.9650201e-01   2.9652008e-01   2.9673514e-01   2.9697623e-01   2.9699805e-01
   2.9900000e-01   2.9750000e-01   2.9750201e-01   2.9752008e-01   2.9773513e-01   2.9797624e-01   2.9799805e-01
   3.0000000e-01   2.9850000e-01   2.9850201e-01   2.9852008e-01   2.9873512e-01   2.9897625e-01   2.9899806e-01
   3.0100000e-01   2.9950000e-01   2.9950201e-01   2.9952007e-01   2.9973511e-01   2.9997625e-01   2.9999806e-01
   3.0200000e-01   3.0050000e-01   3.0050201e-01   3.0052007e-01   3.0073511e-01   3.0097626e-01   3.0099806e-01
   3.0300000e-01   3.0150000e-01   3.0150201e-01   3.0152007e-01   3.0173510e-01   3.0197627e-01   3.0199806e-01
   3.0400000e-01   3.0250000e-01   3.0250201e-01   3.0252007e-01   3.0273509e-01   3.0297627e-01   3.0299806e-01
   3.0500000e-01   3.0350000e-01   3.0350201e-01   3.0352007e-01   3.0373509e-01   3.0397628e-01   3.0399807e-01
   3.0600000e-01   3.0450000e-01   3.0450201e-01   3.0452007e-01   3.0473508e-01   3.0497629e-01   3.0499807e-01
   3.0700000e-01   3.0550000e-01   3.0550201e-01   3.0552007e-01   3.0573507e-01   3.0597629e-01   3.0599807e-01
   3.0800000e-01   3.0650000e-01   3.0650201e-01   3.0652007e-01   3.0673507e-01   3.0697630e-01   3.0699807e-01
   3.0900000e-01   3.0750000e-01   3.0750201e-01   3.0752007e-01   3.0773506e-01   3.0797631e-01   3.0799807e-01
   3.1000000e-01   3.0850000e-01   3.0850201e-01   3.0852007e-01   3.0873505e-01   3.0897631e-01   3.0899808e-01
   3.1100000e-01   3.0950000e-01   3.0950201e-01   3.0952007e-01   3.0973505e-01   3.0997632e-01   3.0999808e-01
   3.1200000e-01   3.1050000e-01   3.1050201e-01   3.1052007e-01   3.1073504e-01   3.1097633e-01   3.1099808e-01
   3.1300000e-01   3.1150000e-01   3.1150201e-01   3.1152006e-01   3.1173503e-01   3.1197633e-01   3.1199808e-01
   3.1400000e-01   3.1250000e-01   3.1250201e-01   3.1252006e-01   3.1273503e-01   3.1297634e-01   3.1299808e-01
   3.1500000e-01   3.1350000e-01   3.1350201e-01   3.1352006e-01   3.1373502e-01   3.1397635e-01   3.1399809e-01
   3.1600000e-01   3.1450000e-01   3.1450201e-01   3.1452006e-01   3.1473501e-01   3.1497635e-01   3.1499809e-01
   3.1700000e-01   3.1550000e-01   3.1550201e-01   3.1552006e-01   3.1573501e-01   3.1597636e-01   3.1599809e-01
   3.1800000e-01   3.1650000e-01   3.1650201e-01   3.1652006e-01   3.1673500e-01   3.1697637e-01   3.1699809e-01
   3.1900000e-01   3.1750000e-01   3.1750201e-01   3.1752006e-01   3.1773499e-01   3.1797637e-01   3.1799809e-01
   3.2000000e-01   3.1850000e-01   3.1850201e-01   3.1852006e-01   3.1873499e-01   3.1897638e-01   3.1899810e-01
   3.2100000e-01   3.1950000e-01   3.1950201e-01   3.1952006e-01   3.1973498e-01   3.1997638e-01   3.1999810e-01
   3.2200000e-01   3.2050000e-01   3.2050201e-01   3.2052006e-01   3.2073497e-01   3.2097639e-01   3.2099810e-01
   3.2300000e-01   3.2150000e-01   3.2150201e-01   3.2152006e-01   3.2173497e-01   3.2197640e-01   3.2199810e-01
   3.2400000e-01   3.2250000e-01   3.2250201e-01   3.2252006e-01   3.2273496e-01   3.2297640e-01   3.2299810e-01
   3.2500000e-01   3.2350000e-01   3.2350201e-01   3.2352005e-01   3.2373496e-01   3.2397641e-01   3.2399811e-01
   3.2600000e-01   3.2450000e-01   3.2450201e-01   3.2452005e-01   3.2473495e-01   3.2497642e-01   3.2499811e-01
   3.2700000e-01   3.2550000e-01   3.2550201e-01   3.2552005e-01   3.2573494e-01   3.2597642e-01   3.2599811e-01
   3.2800000e-01   3.2650000e-01   3.2650201e-01   3.2652005e-01   3.2673494e-01   3.2697643e-01   3.2699811e-01
   3.2900000e-01   3.2750000e-01   3.2750201e-01   3.2752005e-01   3.2773493e-01   3.2797643e-01   3.2799811e-01
   3.3000000e-01   3.2850000e-01   3.2850201e-01   3.2852005e-01   3.2873492e-01   3.2897644e-01   3.2899812e-01
   3.3100000e-01   3.2950000e-01   3.2950201e-01   3.2952005e-01   3.2973492e-01   3.2997645e-01   3.2999812e-01
   3.3200000e-01   3.3050000e-01   3.3050201e-01   3.3052005e-01   3.3073491e-01   3.3097645e-01   3.3099812e-01
   3.3300000e-01   3.3150000e-01   3.3150201e-01   3.3152005e-01   3.3173491e-01   3.3197646e-01   3.3199812e-01
   3.3400000e-01   3.3250000e-01   3.3250201e-01   3.3252005e-01   3.3273490e-01   3.3297646e-01   3.3299812e-01
   3.3500000e-01   3.3350000e-01   3.3350201e-01   3.3352005e-01   3.3373489e-01   3.3397647e-01   3.3399813e-01
   3.3600000e-01   3.3450000e-01   3.3450201e-01   3.3452005e-01   3.3473489e-01   3.3497648e-01   3.3499813e-01
   3.3700000e-01   3.3550000e-01   3.3550201e-01   3.3552004e-01   3.3573488e-01   3.3597648e-01   3.3599813e-01
   3.3800000e-01   3.3650000e-01   3.3650201e-01   3.3652004e-01   3.3673488e-01   3.3697649e-01   3.3699813e-01
   3.3900000e-01   3.3750000e-01   3.3750201e-01   3.3752004e-01   3.3773487e-01   3.3797649e-01   3.3799813e-01
   3.4000000e-01   3.3850000e-01   3.3850201e-01   3.3852004e-01   3.3873486e-01   3.3897650e-01   3.3899814e-01
   3.4100000e-01   3.3950000e-01   3.3950201e-01   3.3952004e-01   3.3973486e-01   3.3997651e-01   3.3999814e-01
   3.4200000e-01   3.4050000e-01   3.4050201e-01   3.4052004e-01   3.4073485e-01   3.4097651e-01   3.4099814e-01
   3.4300000e-01   3.4150000e-01   3.4150201e-01   3.4152004e-01   3.4173485e-01   3.4197652e-01   3.4199814e-01
   3.4400000e-01   3.4250000e-01   3.4250201e-01   3.4252004e-01   3.4273484e-01   3.4297652e-01   3.4299814e-01
   3.4500000e-01   3.4350000e-01   3.4350201e-01   3.4352004e-01   3.4373483e-01   3.4397653e-01   3.4399814e-01
   3.4600000e-01   3.4450000e-01   3.4450201e-01   3.4452004e-01   3.4473483e-01   3.4497654e-01   3.4499815e-01
   3.4700000e-01   3.4550000e-01   3.4550201e-01   3.4552004e-01   3.4573482e-01   3.4597654e-01   3.4599815e-01
   3.4800000e-01   3.4650000e-01   3.4650201e-01   3.4652004e-01   3.4673482e-01   3.4697655e-01   3.4699815e-01
   3.4900000e-01   3.4750000e-01   3.4750201e-01   3.4752004e-01   3.4773481e-01   3.4797655e-01   3.4799815e-01
   3.5000000e-01   3.4850000e-01   3.4850201e-01   3.4852004e-01   3.4873480e-01   3.4897656e-01   3.4899815e-01
   3.5100000e-01   3.4950000e-01   3.4950201e-01   3.4952003e-01   3.4973480e-01   3.4997656e-01   3.4999816e-01
   3.5200000e-01   3.5050000e-01   3.5050201e-01   3.5052003e-01   3.5073479e-01   3.5097657e-01   3.5099816e-01
   3.5300000e-01   3.5150000e-01   3.5150201e-01   3.5152003e-01   3.5173479e-01   3.5197658e-01   3.5199816e-01
   3.5400000e-01   3.5250000e-01   3.5250201e-01   3.5252003e-01   3.5273478e-01   3.5297658e-01   3.5299816e-01
   3.5500000e-01   3.5350000e-01   3.5350201e-01   3.5352003e-01   3.5373478e-01   3.5397659e-01   3.5399816e-01
   3.5600000e-01   3.5450000e-01   3.5450201e-01   3.5452003e-01   3.5473477e-01   3.5497659e-01   3.5499817e-01
   3.5700000e-01   3.5550000e-01   3.5550201e-01   3.5552003e-01   3.5573476e-01   3.5597660e-01   3.5599817e-01
   3.5800000e-01   3.5650000e-01   3.5650201e-01   3.5652003e-01   3.5673476e-01   3.5697660e-01   3.5699817e-01
   3.5900000e-01   3.5750000e-01   3.5750201e-01   3.5752003e-01   3.5773475e-01   3.5797661e-01   3.5799817e-01
   3.6000000e-01   3.5850000e-01   3.5850201e-01   3.5852003e-01   3.5873475e-01   3.5897662e-01   3.5899817e-01
   3.6100000e-01   3.5950000e-01   3.5950201e-01   3.5952003e-01   3.5973474e-01   3.5997662e-01   3.5999818e-01
   3.6200000e-01   3.6050000e-01   3.6050201e-01   3.6052003e-01   3.6073474e-01   3.6097663e-01   3.6099818e-01
   3.6300000e-01   3.6150000e-01   3.6150201e-01   3.6152003e-01   3.6173473e-01   3.6197663e-01   3.6199818e-01
   3.6400000e-01   3.6250000e-01   3.6250201e-01   3.6252003e-01   3.6273473e-01   3.6297664e-01   3.6299818e-01
   3.6500000e-01   3.6350000e-01   3.6350201e-01   3.6352003e-01   3.6373472e-01   3.6397664e-01   3.6399818e-01
   3.6600000e-01   3.6450000e-01   3.6450201e-01   3.6452002e-01   3.6473471e-01   3.6497665e-01   3.6499818e-01
   3.6700000e-01   3.6550000e-01   3.6550201e-01   3.6552002e-01   3.6573471e-01   3.6597665e-01   3.6599819e-01
   3.6800000e-01   3.6650000e-01   3.6650201e-01   3.6652002e-01   3.6673470e-01   3.6697666e-01   3.6699819e-01
   3.6900000e-01   3.6750000e-01   3.6750201e-01   3.6752002e-01   3.6773470e-01   3.6797666e-01   3.6799819e-01
   3.7000000e-01   3.6850000e-01   3.6850201e-01   3.6852002e-01   3.6873469e-01   3.6897667e-01   3.6899819e-01
   3.7100000e-01   3.6950000e-01   3.6950201e-01   3.6952002e-01   3.6973469e-01   3.6997668e-01   3.6999819e-01
   3.7200000e-01   3.7050000e-01   3.7050201e-01   3.7052002e-01   3.7073468e-01   3.7097668e-01   3.7099820e-01
   3.7300000e-01   3.7150000e-01   3.7150201e-01   3.7152002e-01   3.7173468e-01   3.7197669e-01   3.7199820e-01
   3.7400000e-01   3.7250000e-01   3.7250201e-01   3.7252002e-01   3.7273467e-01   3.7297669e-01   3.7299820e-01
   3.7500000e-01   3.7350000e-01   3.7350201e-01   3.7352002e-01   3.7373467e-01   3.7397670e-01   3.7399820e-01
   3.7600000e-01   3.7450000e-01   3.7450201e-01   3.7452002e-01   3.7473466e-01   3.7497670e-01   3.7499820e-01
   3.7700000e-01   3.7550000e-01   3.7550201e-01   3.7552002e-01   3.7573466e-01   3.7597671e-01   3.7599821e-01
   3.7800000e-01   3.7650000e-01   3.7650201e-01   3.7652002e-01   3.7673465e-01   3.7697671e-01   3.7699821e-01
   3.7900000e-01   3.7750000e-01   3.7750201e-01   3.7752002e-01   3.7773464e-01   3.7797672e-01   3.7799821e-01
   3.8000000e-01   3.7850000e-01   3.7850201e-01   3.7852002e-01   3.7873464e-01   3.7897672e-01   3.7899821e-01
   3.8100000e-01   3.7950000e-01   3.7950201e-01   3.7952002e-01   3.7973463e-01   3.7997673e-01   3.7999821e-01
   3.8200000e-01   3.8050000e-01   3.8050201e-01   3.8052002e-01   3.8073463e-01   3.8097673e-01   3.8099822e-01
   3.8300000e-01   3.8150000e-01   3.8150201e-01   3.8152001e-01   3.8173462e-01   3.8197674e-01   3.8199822e-01
   3.8400000e-01   3.8250000e-01   3.8250201e-01   3.8252001e-01   3.8273462e-01   3.8297674e-01   3.8299822e-01
   3.8500000e-01   3.8350000e-01   3.8350201e-01   3.8352001e-01   3.8373461e-01   3.8397675e-01   3.8399822e-01
   3.8600000e-01   3.8450000e-01   3.8450201e-01   3.8452001e-01   3.8473461e-01   3.8497675e-01   3.8499822e-01
   3.8700000e-01   3.8550000e-01   3.8550201e-01   3.8552001e-01   3.8573460e-01   3.8597676e-01   3.8599823e-01
   3.8800000e-01   3.8650000e-01   3.8650201e-01   3.8652001e-01   3.8673460e-01   3.8697676e-01   3.8699823e-01
   3.8900000e-01   3.8750000e-01   3.8750201e-01   3.8752001e-01   3.8773459e-01   3.8797677e-01   3.8799823e-01
   3.9000000e-01   3.8850000e-01   3.8850201e-01   3.8852001e-01   3.8873459e-01   3.8897677e-01   3.8899823e-01
   3.9100000e-01   3.8950000e-01   3.8950201e-01   3.8952001e-01   3.8973458e-01   3.8997678e-01   3.8999824e-01
   3.9200000e-01   3.9050000e-01   3.9050201e-01   3.9052001e-01   3.9073458e-01   3.9097678e-01   3.9099824e-01
   3.9300000e-01   3.9150000e-01   3.9150201e-01   3.9152001e-01   3.9173457e-01   3.9197679e-01   3.9199824e-01
   3.9400000e-01   3.9250000e-01   3.9250201e-01   3.9252001e-01   3.9273457e-01   3.9297679e-01   3.9299824e-01
   3.9500000e-01   3.9350000e-01   3.9350201e-01   3.9352001e-01   3.9373456e-01   3.9397680e-01   3.9399824e-01
   3.9600000e-01   3.9450000e-01   3.9450201e-01   3.9452001e-01   3.9473456e-01   3.9497680e-01   3.9499825e-01
   3.9700000e-01   3.9550000e-01   3.9550201e-01   3.9552001e-01   3.9573455e-01   3.9597681e-01   3.9599825e-01
   3.9800000e-01   3.9650000e-01   3.9650201e-01   3.9652001e-01   3.9673455e-01   3.9697681e-01   3.9699825e-01
   3.9900000e-01   3.9750000e-01   3.9750201e-01   3.9752001e-01   3.9773454e-01   3.9797682e-01   3.9799825e-01
   4.0000000e-01   3.9850000e-01   3.9850201e-01   3.9852001e-01   3.9873454e-01   3.9897682e-01   3.9899826e-01
   4.0100000e-01   3.9950000e-01   3.9950201e-01   3.9952000e-01   3.9973453e-01   3.9997683e-01   3.9999826e-01
   4.0200000e-01   4.0050000e-01   4.0050201e-01   4.0052000e-01   4.0073453e-01   4.0097683e-01   4.0099826e-01
   4.0300000e-01   4.0150000e-01   4.0150201e-01   4.0152000e-01   4.0173452e-01   4.0197684e-01   4.0199826e-01
   4.0400000e-01   4.0250000e-01   4.0250201e-01   4.0252000e-01   4.0273452e-01   4.0297684e-01   4.0299827e-01
   4.0500000e-01   4.0350000e-01   4.0350201e-01   4.0352000e-01   4.0373451e-01   4.0397685e-01   4.0399827e-01
   4.0600000e-01   4.0450000e-01   4.0450201e-01   4.0452000e-01   4.0473451e-01   4.0497685e-01   4.0499827e-01
   4.0700000e-01   4.0550000e-01   4.0550201e-01   4.0552000e-01   4.0573450e-01   4.0597686e-01   4.0599827e-01
   4.0800000e-01   4.0650000e-01   4.0650201e-01   4.0652000e-01   4.0673450e-01   4.0697686e-01   4.0699828e-01
   4.0900000e-01   4.0750000e-01   4.0750201e-01   4.0752000e-01   4.0773449e-01   4.0797687e-01   4.0799828e-01
   4.1000000e-01   4.0850000e-01   4.0850201e-01   4.0852000e-01   4.0873449e-01   4.0897687e-01   4.0899828e-01
   4.1100000e-01   4.0950000e-01   4.0950201e-01   4.0952000e-01   4.0973448e-01   4.0997688e-01   4.0999828e-01
   4.1200000e-01   4.1050000e-01   4.1050201e-01   4.1052000e-01   4.1073448e-01   4.1097688e-01   4.1099829e-01
   4.1300000e-01   4.1150000e-01   4.1150201e-01   4.1152000e-01   4.1173448e-01   4.1197689e-01   4.1199829e-01
   4.1400000e-01   4.1250000e-01   4.1250201e-01   4.1252000e-01   4.1273447e-01   4.1297689e-01   4.1299829e-01
   4.1500000e-01   4.1350000e-01   4.1350201e-01   4.1352000e-01   4.1373447e-01   4.1397690e-01   4.1399829e-01
   4.1600000e-01   4.1450000e-01   4.1450201e-01   4.1452000e-01   4.1473446e-01   4.1497690e-01   4.1499830e-01
   4.1700000e-01   4.1550000e-01   4.1550201e-01   4.1552000e-01   4.1573446e-01   4.1597691e-01   4.1599830e-01
   4.1800000e-01   4.1650000e-01   4.1650201e-01   4.1652000e-01   4.1673445e-01   4.1697691e-01   4.1699830e-01
   4.1900000e-01   4.1750000e-01   4.1750201e-01   4.1752000e-01   4.1773445e-01   4.1797692e-01   4.1799831e-01
   4.2000000e-01   4.1850000e-01   4.1850201e-01   4.1852000e-01   4.1873444e-01   4.1897692e-01   4.1899831e-01
   4.2100000e-01   4.1950000e-01   4.1950201e-01   4.1951999e-01   4.1973444e-01   4.1997693e-01   4.1999831e-01
   4.2200000e-01   4.2050000e-01   4.2050201e-01   4.2051999e-01   4.2073443e-01   4.2097693e-01   4.2099832e-01
   4.2300000e-01   4.2150000e-01   4.2150201e-01   4.2151999e-01   4.2173443e-01   4.2197694e-01   4.2199832e-01
   4.2400000e-01   4.2250000e-01   4.2250201e-01   4.2251999e-01   4.2273442e-01   4.2297694e-01   4.2299832e-01
   4.2500000e-01   4.2350000e-01   4.2350201e-01   4.2351999e-01   4.2373442e-01   4.2397694e-01   4.2399832e-01
   4.2600000e-01   4.2450000e-01   4.2450201e-01   4.2451999e-01   4.2473442e-01   4.2497695e-01   4.2499833e-01
   4.2700000e-01   4.2550000e-01   4.2550201e-01   4.2551999e-01   4.2573441e-01   4.2597695e-01   4.2599833e-01
   4.2800000e-01   4.2650000e-01   4.2650201e-01   4.2651999e-01   4.2673441e-01   4.2697696e-01   4.2699833e-01
   4.2900000e-01   4.2750000e-01   4.2750201e-01   4.2751999e-01   4.2773440e-01   4.2797696e-01   4.2799834e-01
   4.3000000e-01   4.2850000e-01   4.2850201e-01   4.2851999e-01   4.2873440e-01   4.2897697e-01   4.2899834e-01
   4.3100000e-01   4.2950000e-01   4.2950201e-01   4.2951999e-01   4.2973439e-01   4.2997697e-01   4.2999834e-01
   4.3200000e-01   4.3050000e-01   4.3050201e-01   4.3051999e-01   4.3073439e-01   4.3097698e-01   4.3099835e-01
   4.3300000e-01   4.3150000e-01   4.3150201e-01   4.3151999e-01   4.3173438e-01   4.3197698e-01   4.3199835e-01
   4.3400000e-01   4.3250000e-01   4.3250201e-01   4.3251999e-01   4.3273438e-01   4.3297699e-01   4.3299836e-01
   4.3500000e-01   4.3350000e-01   4.3350201e-01   4.3351999e-01   4.3373437e-01   4.3397699e-01   4.3399836e-01
   4.3600000e-01   4.3450000e-01   4.3450200e-01   4.3451999e-01   4.3473437e-01   4.3497699e-01   4.3499836e-01
   4.3700000e-01   4.3550000e-01   4.3550200e-01   4.3551999e-01   4.3573437e-01   4.3597700e-01   4.3599837e-01
   4.3800000e-01   4.3650000e-01   4.3650200e-01   4.3651999e-01   4.3673436e-01   4.3697700e-01   4.3699837e-01
   4.3900000e-01   4.3750000e-01   4.3750200e-01   4.3751999e-01   4.3773436e-01   4.3797701e-01   4.3799837e-01
   4.4000000e-01   4.3850000e-01   4.3850200e-01   4.3851999e-01   4.3873435e-01   4.3897701e-01   4.3899838e-01
   4.4100000e-01   4.3950000e-01   4.3950200e-01   4.3951999e-01   4.3973435e-01   4.3997702e-01   4.3999838e-01
   4.4200000e-01   4.4050000e-01   4.4050200e-01   4.4051999e-01   4.4073434e-01   4.4097702e-01   4.4099839e-01
   4.4300000e-01   4.4150000e-01   4.4150200e-01   4.4151998e-01   4.4173434e-01   4.4197703e-01   4.4199839e-01
   4.4400000e-01   4.4250000e-01   4.4250200e-01   4.4251998e-01   4.4273434e-01   4.4297703e-01   4.4299839e-01
   4.4500000e-01   4.4350000e-01   4.4350200e-01   4.4351998e-01   4.4373433e-01   4.4397704e-01   4.4399840e-01
   4.4600000e-01   4.4450000e-01   4.4450200e-01   4.4451998e-01   4.4473433e-01   4.4497704e-01   4.4499840e-01
   4.4700000e-01   4.4550000e-01   4.4550200e-01   4.4551998e-01   4.4573432e-01   4.4597704e-01   4.4599841e-01
   4.4800000e-01   4.4650000e-01   4.4650200e-01   4.4651998e-01   4.4673432e-01   4.4697705e-01   4.4699841e-01
   4.4900000e-01   4.4750000e-01   4.4750200e-01   4.4751998e-01   4.4773431e-01   4.4797705e-01   4.4799842e-01
   4.5000000e-01   4.4850000e-01   4.4850200e-01   4.4851998e-01   4.4873431e-01   4.4897706e-01   4.4899842e-01
   4.5100000e-01   4.4950000e-01   4.4950200e-01   4.4951998e-01   4.4973431e-01   4.4997706e-01   4.4999843e-01
   4.5200000e-01   4.5050000e-01   4.5050200e-01   4.5051998e-01   4.5073430e-01   4.5097707e-01   4.5099843e-01
   4.5300000e-01   4.5150000e-01   4.5150200e-01   4.5151998e-01   4.5173430e-01   4.5197707e-01   4.5199843e-01
   4.5400000e-01   4.5250000e-01   4.5250200e-01   4.5251998e-01   4.5273429e-01   4.5297707e-01   4.5299844e-01
   4.5500000e-01   4.5350000e-01   4.5350200e-01   4.5351998e-01   4.5373429e-01   4.5397708e-01   4.5399844e-01
   4.5600000e-01   4.5450000e-01   4.5450200e-01   4.5451998e-01   4.5473428e-01   4.5497708e-01   4.5499845e-01
   4.5700000e-01   4.5550000e-01   4.5550200e-01   4.5551998e-01   4.5573428e-01   4.5597709e-01   4.5599845e-01
   4.5800000e-01   4.5650000e-01   4.5650200e-01   4.5651998e-01   4.5673428e-01   4.5697709e-01   4.5699846e-01
   4.5900000e-01   4.5750000e-01   4.5750200e-01   4.5751998e-01   4.5773427e-01   4.5797710e-01   4.5799847e-01
   4.6000000e-01   4.5850000e-01   4.5850200e-01   4.5851998e-01   4.5873427e-01   4.5897710e-01   4.5899847e-01
   4.6100000e-01   4.5950000e-01   4.5950200e-01   4.5951998e-01   4.5973426e-01   4.5997710e-01   4.5999848e-01
   4.6200000e-01   4.6050000e-01   4.6050200e-01   4.6051998e-01   4.6073426e-01   4.6097711e-01   4.6099848e-01
   4.6300000e-01   4.6150000e-01   4.6150200e-01   4.6151998e-01   4.6173426e-01   4.6197711e-01   4.6199849e-01
   4.6400000e-01   4.6250000e-01   4.6250200e-01   4.6251998e-01   4.6273425e-01   4.6297712e-01   4.6299849e-01
   4.6500000e-01   4.6350000e-01   4.6350200e-01   4.6351998e-01   4.6373425e-01   4.6397712e-01   4.6399850e-01
   4.6600000e-01   4.6450000e-01   4.6450200e-01   4.6451998e-01   4.6473424e-01   4.6497713e-01   4.6499851e-01
   4.6700000e-01   4.6550000e-01   4.6550200e-01   4.6551997e-01   4.6573424e-01   4.6597713e-01   4.6599851e-01
   4.6800000e-01   4.6650000e-01   4.6650200e-01   4.6651997e-01   4.6673423e-01   4.6697713e-01   4.6699852e-01
   4.6900000e-01   4.6750000e-01   4.6750200e-01   4.6751997e-01   4.6773423e-01   4.6797714e-01   4.6799852e-01
   4.7000000e-01   4.6850000e-01   4.6850200e-01   4.6851997e-01   4.6873423e-01   4.6897714e-01   4.6899853e-01
   4.7100000e-01   4.6950000e-01   4.6950200e-01   4.6951997e-01   4.6973422e-01   4.6997715e-01   4.6999854e-01
   4.7200000e-01   4.7050000e-01   4.7050200e-01   4.7051997e-01   4.7073422e-01   4.7097715e-01   4.7099854e-01
   4.7300000e-01   4.7150000e-01   4.7150200e-01   4.7151997e-01   4.7173421e-01   4.7197715e-01   4.7199855e-01
   4.7400000e-01   4.7250000e-01   4.7250200e-01   4.7251997e-01   4.7273421e-01   4.7297716e-01   4.7299856e-01
   4.7500000e-01   4.7350000e-01   4.7350200e-01   4.7351997e-01   4.7373421e-01   4.7397716e-01   4.7399856e-01
   4.7600000e-01   4.7450000e-01   4.7450200e-01   4.7451997e-01   4.7473420e-01   4.7497717e-01   4.7499857e-01
   4.7700000e-01   4.7550000e-01   4.7550200e-01   4.7551997e-01   4.7573420e-01   4.7597717e-01   4.7599858e-01
   4.7800000e-01   4.7650000e-01   4.7650200e-01   4.7651997e-01   4.7673419e-01   4.7697718e-01   4.7699858e-01
   4.7900000e-01   4.7750000e-01   4.7750200e-01   4.7751997e-01   4.7773419e-01   4.7797718e-01   4.7799859e-01
   4.8000000e-01   4.7850000e-01   4.7850200e-01   4.7851997e-01   4.7873419e-01   4.7897718e-01   4.7899860e-01
   4.8100000e-01   4.7950000e-01   4.7950200e-01   4.7951997e-01   4.7973418e-01   4.7997719e-01   4.7999861e-01
   4.8200000e-01   4.8050000e-01   4.8050200e-01   4.8051997e-01   4.8073418e-01   4.8097719e-01   4.8099862e-01
   4.8300000e-01   4.8150000e-01   4.8150200e-01   4.8151997e-01   4.8173418e-01   4.8197720e-01   4.8199862e-01
   4.8400000e-01   4.8250000e-01   4.8250200e-01   4.8251997e-01   4.8273417e-01   4.8297720e-01   4.8299863e-01
   4.8500000e-01   4.8350000e-01   4.8350200e-01   4.8351997e-01   4.8373417e-01   4.8397720e-01   4.8399864e-01
   4.8600000e-01   4.8450000e-01   4.8450200e-01   4.8451997e-01   4.8473416e-01   4.8497721e-01   4.8499865e-01
   4.8700000e-01   4.8550000e-01   4.8550200e-01   4.8551997e-01   4.8573416e-01   4.8597721e-01   4.8599866e-01
   4.8800000e-01   4.8650000e-01   4.8650200e-01   4.8651997e-01   4.8673416e-01   4.8697722e-01   4.8699866e-01
   4.8900000e-01   4.8750000e-01   4.8750200e-01   4.8751997e-01   4.8773415e-01   4.8797722e-01   4.8799867e-01
   4.9000000e-01   4.8850000e-01   4.8850200e-01   4.8851997e-01   4.8873415e-01   4.8897722e-01   4.8899868e-01
   4.9100000e-01   4.8950000e-01   4.8950200e-01   4.8951997e-01   4.8973414e-01   4.8997723e-01   4.8999869e-01
   4.9200000e-01   4.9050000e-01   4.9050200e-01   4.9051997e-01   4.9073414e-01   4.9097723e-01   4.9099870e-01
   4.9300000e-01   4.9150000e-01   4.9150200e-01   4.9151997e-01   4.9173414e-01   4.9197724e-01   4.9199871e-01
   4.9400000e-01   4.9250000e-01   4.9250200e-01   4.9251996e-01   4.9273413e-01   4.9297724e-01   4.9299872e-01
   4.9500000e-01   4.9350000e-01   4.9350200e-01   4.9351996e-01   4.9373413e-01   4.9397724e-01   4.9399873e-01
   4.9600000e-01   4.9450000e-01   4.9450200e-01   4.9451996e-01   4.9473413e-01   4.9497725e-01   4.9499874e-01
   4.9700000e-01   4.9550000e-01   4.9550200e-01   4.9551996e-01   4.9573412e-01   4.9597725e-01   4.9599875e-01
   4.9800000e-01   4.9650000e-01   4.9650200e-01   4.9651996e-01   4.9673412e-01   4.9697726e-01   4.9699876e-01
   4.9900000e-01   4.9750000e-01   4.9750200e-01   4.9751996e-01   4.9773411e-01   4.9797726e-01   4.9799877e-01
   5.0000000e-01   4.9850000e-01   4.9850200e-01   4.9851996e-01   4.9873411e-01   4.9897726e-01   4.9899878e-01
   5.0100000e-01   4.9950000e-01   4.9950200e-01   4.9951996e-01   4.9973411e-01   4.9997727e-01   4.9999879e-01
   5.0200000e-01   5.0050000e-01   5.0050200e-01   5.0051996e-01   5.0073410e-01   5.0097727e-01   5.0099880e-01
   5.0300000e-01   5.0150000e-01   5.0150200e-01   5.0151996e-01   5.0173410e-01   5.0197727e-01   5.0199881e-01
   5.0400000e-01   5.0250000e-01   5.0250200e-01   5.0251996e-01   5.0273410e-01   5.0297728e-01   5.0299882e-01
   5.0500000e-01   5.0350000e-01   5.0350200e-01   5.0351996e-01   5.0373409e-01   5.0397728e-01   5.0399883e-01
   5.0600000e-01   5.0450000e-01   5.0450200e-01   5.0451996e-01   5.0473409e-01   5.0497729e-01   5.0499885e-01
   5.0700000e-01   5.0550000e-01   5.0550200e-01   5.0551996e-01   5.0573408e-01   5.0597729e-01   5.0599886e-01
   5.0800000e-01   5.0650000e-01   5.0650200e-01   5.0651996e-01   5.0673408e-01   5.0697729e-01   5.0699887e-01
   5.0900000e-01   5.0750000e-01   5.0750200e-01   5.0751996e-01   5.0773408e-01   5.0797730e-01   5.0799888e-01
   5.1000000e-01   5.0850000e-01   5.0850200e-01   5.0851996e-01   5.0873407e-01   5.0897730e-01   5.0899889e-01
   5.1100000e-01   5.0950000e-01   5.0950200e-01   5.0951996e-01   5.0973407e-01   5.0997731e-01   5.0999891e-01
   5.1200000e-01   5.1050000e-01   5.1050200e-01   5.1051996e-01   5.1073407e-01   5.1097731e-01   5.1099892e-01
   5.1300000e-01   5.1150000e-01   5.1150200e-01   5.1151996e-01   5.1173406e-01   5.1197731e-01   5.1199893e-01
   5.1400000e-01   5.1250000e-01   5.1250200e-01   5.1251996e-01   5.1273406e-01   5.1297732e-01   5.1299895e-01
   5.1500000e-01   5.1350000e-01   5.1350200e-01   5.1351996e-01   5.1373406e-01   5.1397732e-01   5.1399896e-01
   5.1600000e-01   5.1450000e-01   5.1450200e-01   5.1451996e-01   5.1473405e-01   5.1497732e-01   5.1499897e-01
   5.1700000e-01   5.1550000e-01   5.1550200e-01   5.1551996e-01   5.1573405e-01   5.1597733e-01   5.1599899e-01
   5.1800000e-01   5.1650000e-01   5.1650200e-01   5.1651996e-01   5.1673404e-01   5.1697733e-01   5.1699900e-01
   5.1900000e-01   5.1750000e-01   5.1750200e-01   5.1751996e-01   5.1773404e-01   5.1797734e-01   5.1799902e-01
   5.2000000e-01   5.1850000e-01   5.1850200e-01   5.1851996e-01   5.1873404e-01   5.1897734e-01   5.1899903e-01
   5.2100000e-01   5.1950000e-01   5.1950200e-01   5.1951996e-01   5.1973403e-01   5.1997734e-01   5.1999904e-01
   5.2200000e-01   5.2050000e-01   5.2050200e-01   5.2051996e-01   5.2073403e-01   5.2097735e-01   5.2099906e-01
   5.2300000e-01   5.2150000e-01   5.2150200e-01   5.2151996e-01   5.2173403e-01   5.2197735e-01   5.2199907e-01
   5.2400000e-01   5.2250000e-01   5.2250200e-01   5.2251995e-01   5.2273402e-01   5.2297735e-01   5.2299909e-01
   5.2500000e-01   5.2350000e-01   5.2350200e-01   5.2351995e-01   5.2373402e-01   5.2397736e-01   5.2399911e-01
   5.2600000e-01   5.2450000e-01   5.2450200e-01   5.2451995e-01   5.2473402e-01   5.2497736e-01   5.2499912e-01
   5.2700000e-01   5.2550000e-01   5.2550200e-01   5.2551995e-01   5.2573401e-01   5.2597737e-01   5.2599914e-01
   5.2800000e-01   5.2650000e-01   5.2650200e-01   5.2651995e-01   5.2673401e-01   5.2697737e-01   5.2699915e-01
   5.2900000e-01   5.2750000e-01   5.2750200e-01   5.2751995e-01   5.2773401e-01   5.2797737e-01   5.2799917e-01
   5.3000000e-01   5.2850000e-01   5.2850200e-01   5.2851995e-01   5.2873400e-01   5.2897738e-01   5.2899919e-01
   5.3100000e-01   5.2950000e-01   5.2950200e-01   5.2951995e-01   5.2973400e-01   5.2997738e-01   5.2999920e-01
   5.3200000e-01   5.3050000e-01   5.3050200e-01   5.3051995e-01   5.3073400e-01   5.3097738e-01   5.3099922e-01
   5.3300000e-01   5.3150000e-01   5.3150200e-01   5.3151995e-01   5.3173399e-01   5.3197739e-01   5.3199924e-01
   5.3400000e-01   5.3250000e-01   5.3250200e-01   5.3251995e-01   5.3273399e-01   5.3297739e-01   5.3299926e-01
   5.3500000e-01   5.3350000e-01   5.3350200e-01   5.3351995e-01   5.3373398e-01   5.3397740e-01   5.3399928e-01
   5.3600000e-01   5.3450000e-01   5.3450200e-01   5.3451995e-01   5.3473398e-01   5.3497740e-01   5.3499929e-01
   5.3700000e-01   5.3550000e-01   5.3550200e-01   5.3551995e-01   5.3573398e-01   5.3597740e-01   5.3599931e-01
   5.3800000e-01   5.3650000e-01   5.3650200e-01   5.3651995e-01   5.3673397e-01   5.3697741e-01   5.3699933e-01
   5.3900000e-01   5.3750000e-01   5.3750200e-01   5.3751995e-01   5.3773397e-01   5.3797741e-01   5.3799935e-01
   5.4000000e-01   5.3850000e-01   5.3850200e-01   5.3851995e-01   5.3873397e-01   5.3897741e-01   5.3899937e-01
   5.4100000e-01   5.3950000e-01   5.3950200e-01   5.3951995e-01   5.3973396e-01   5.3997742e-01   5.3999939e-01
   5.4200000e-01   5.4050000e-01   5.4050200e-01   5.4051995e-01   5.4073396e-01   5.4097742e-01   5.4099941e-01
   5.4300000e-01   5.4150000e-01   5.4150200e-01   5.4151995e-01   5.4173396e-01   5.4197742e-01   5.4199943e-01
   5.4400000e-01   5.4250000e-01   5.4250200e-01   5.4251995e-01   5.4273395e-01   5.4297743e-01   5.4299945e-01
   5.4500000e-01   5.4350000e-01   5.4350200e-01   5.4351995e-01   5.4373395e-01   5.4397743e-01   5.4399947e-01
   5.4600000e-01   5.4450000e-01   5.4450200e-01   5.4451995e-01   5.4473395e-01   5.4497743e-01   5.4499950e-01
   5.4700000e-01   5.4550000e-01   5.4550200e-01   5.4551995e-01   5.4573394e-01   5.4597744e-01   5.4599952e-01
   5.4800000e-01   5.4650000e-01   5.4650200e-01   5.4651995e-01   5.4673394e-01   5.4697744e-01   5.4699954e-01
   5.4900000e-01   5.4750000e-01   5.4750200e-01   5.4751995e-01   5.4773394e-01   5.4797745e-01   5.4799956e-01
   5.5000000e-01   5.4850000e-01   5.4850200e-01   5.4851995e-01   5.4873393e-01   5.4897745e-01   5.4899959e-01
   5.5100000e-01   5.4950000e-01   5.4950200e-01   5.4951995e-01   5.4973393e-01   5.4997745e-01   5.4999961e-01
   5.5200000e-01   5.5050000e-01   5.5050200e-01   5.5051995e-01   5.5073393e-01   5.5097746e-01   5.5099963e-01
   5.5300000e-01   5.5150000e-01   5.5150200e-01   5.5151995e-01   5.5173392e-01   5.5197746e-01   5.5199966e-01
   5.5400000e-01   5.5250000e-01   5.5250200e-01   5.5251995e-01   5.5273392e-01   5.5297746e-01   5.5299968e-01
   5.5500000e-01   5.5350000e-01   5.5350200e-01   5.5351995e-01   5.5373392e-01   5.5397747e-01   5.5399970e-01
   5.5600000e-01   5.5450000e-01   5.5450200e-01   5.5451995e-01   5.5473391e-01   5.5497747e-01   5.5499973e-01
   5.5700000e-01   5.5550000e-01   5.5550200e-01   5.5551995e-01   5.5573391e-01   5.5597747e-01   5.5599975e-01
   5.5800000e-01   5.5650000e-01   5.5650200e-01   5.5651995e-01   5.5673391e-01   5.5697748e-01   5.5699978e-01
   5.5900000e-01   5.5750000e-01   5.5750200e-01   5.5751994e-01   5.5773390e-01   5.5797748e-01   5.5799981e-01
   5.6000000e-01   5.5850000e-01   5.5850200e-01   5.5851994e-01   5.5873390e-01   5.5897748e-01   5.5899983e-01
   5.6100000e-01   5.5950000e-01   5.5950200e-01   5.5951994e-01   5.5973390e-01   5.5997749e-01   5.5999986e-01
   5.6200000e-01   5.6050000e-01   5.6050200e-01   5.6051994e-01   5.6073389e-01   5.6097749e-01   5.6099989e-01
   5.6300000e-01   5.6150000e-01   5.6150200e-01   5.6151994e-01   5.6173389e-01   5.6197749e-01   5.6199991e-01
   5.6400000e-01   5.6250000e-01   5.6250200e-01   5.6251994e-01   5.6273389e-01   5.6297750e-01   5.6299994e-01
   5.6500000e-01   5.6350000e-01   5.6350200e-01   5.6351994e-01   5.6373389e-01   5.6397750e-01   5.6399997e-01
   5.6600000e-01   5.6450000e-01   5.6450200e-01   5.6451994e-01   5.6473388e-01   5.6497750e-01   5.6500000e-01
   5.6700000e-01   5.6550000e-01   5.6550200e-01   5.6551994e-01   5.6573388e-01   5.6597751e-01   5.6600003e-01
   5.6800000e-01   5.6650000e-01   5.6650200e-01   5.6651994e-01   5.6673388e-01   5.6697751e-01   5.6700006e-01
   5.6900000e-01   5.6750000e-01   5.6750200e-01   5.6751994e-01   5.6773387e-01   5.6797752e-01   5.6800009e-01
   5.7000000e-01   5.6850000e-01   5.6850200e-01   5.6851994e-01   5.6873387e-01   5.6897752e-01   5.6900012e-01
   5.7100000e-01   5.6950000e-01   5.6950200e-01   5.6951994e-01   5.6973387e-01   5.6997752e-01   5.7000015e-01
   5.7200000e-01   5.7050000e-01   5.7050200e-01   5.7051994e-01   5.7073386e-01   5.7097753e-01   5.7100018e-01
   5.7300000e-01   5.7150000e-01   5.7150200e-01   5.7151994e-01   5.7173386e-01   5.7197753e-01   5.7200021e-01
   5.7400000e-01   5.7250000e-01   5.7250200e-01   5.7251994e-01   5.7273386e-01   5.7297753e-01   5.7300024e-01
   5.7500000e-01   5.7350000e-01   5.7350200e-01   5.7351994e-01   5.7373385e-01   5.7397754e-01   5.7400028e-01
   5.7600000e-01   5.7450000e-01   5.7450200e-01   5.7451994e-01   5.7473385e-01   5.7497754e-01   5.7500031e-01
   5.7700000e-01   5.7550000e-01   5.7550200e-01   5.7551994e-01   5.7573385e-01   5.7597754e-01   5.7600034e-01
   5.7800000e-01   5.7650000e-01   5.7650200e-01   5.7651994e-01   5.7673384e-01   5.7697755e-01   5.7700037e-01
   5.7900000e-01   5.7750000e-01   5.7750200e-01   5.7751994e-01   5.7773384e-01   5.7797755e-01   5.7800041e-01
   5.8000000e-01   5.7850000e-01   5.7850200e-01   5.7851994e-01   5.7873384e-01   5.7897755e-01   5.7900044e-01
   5.8100000e-01   5.7950000e-01   5.7950200e-01   5.7951994e-01   5.7973383e-01   5.7997756e-01   5.8000048e-01
   5.8200000e-01   5.8050000e-01   5.8050200e-01   5.8051994e-01   5.8073383e-01   5.8097756e-01   5.8100051e-01
   5.8300000e-01   5.8150000e-01   5.8150200e-01   5.8151994e-01   5.8173383e-01   5.8197756e-01   5.8200055e-01
   5.8400000e-01   5.8250000e-01   5.8250200e-01   5.8251994e-01   5.8273383e-01   5.8297757e-01   5.8300059e-01
   5.8500000e-01   5.8350000e-01   5.8350200e-01   5.8351994e-01   5.8373382e-01   5.8397757e-01   5.8400062e-01
   5.8600000e-01   5.8450000e-01   5.8450200e-01   5.8451994e-01   5.8473382e-01   5.8497757e-01   5.8500066e-01
   5.8700000e-01   5.8550000e-01   5.8550200e-01   5.8551994e-01   5.8573382e-01   5.8597758e-01   5.8600070e-01
   5.8800000e-01   5.8650000e-01   5.8650200e-01   5.8651994e-01   5.8673381e-01   5.8697758e-01   5.8700074e-01
   5.8900000e-01   5.8750000e-01   5.8750200e-01   5.8751994e-01   5.8773381e-01   5.8797758e-01   5.8800078e-01
   5.9000000e-01   5.8850000e-01   5.8850200e-01   5.8851994e-01   5.8873381e-01   5.8897759e-01   5.8900082e-01
   5.9100000e-01   5.8950000e-01   5.8950200e-01   5.8951994e-01   5.8973380e-01   5.8997759e-01   5.9000086e-01
   5.9200000e-01   5.9050000e-01   5.9050200e-01   5.9051994e-01   5.9073380e-01   5.9097759e-01   5.9100090e-01
   5.9300000e-01   5.9150000e-01   5.9150200e-01   5.9151994e-01   5.9173380e-01   5.9197760e-01   5.9200094e-01
   5.9400000e-01   5.9250000e-01   5.9250200e-01   5.9251994e-01   5.9273379e-01   5.9297760e-01   5.9300098e-01
   5.9500000e-01   5.9350000e-01   5.9350200e-01   5.9351994e-01   5.9373379e-01   5.9397760e-01   5.9400102e-01
   5.9600000e-01   5.9450000e-01   5.9450200e-01   5.9451994e-01   5.9473379e-01   5.9497761e-01   5.9500106e-01
   5.9700000e-01   5.9550000e-01   5.9550200e-01   5.9551994e-01   5.9573379e-01   5.9597761e-01   5.9600111e-01
   5.9800000e-01   5.9650000e-01   5.9650200e-01   5.9651993e-01   5.9673378e-01   5.9697761e-01   5.9700115e-01
   5.9900000e-01   5.9750000e-01   5.9750200e-01   5.9751993e-01   5.9773378e-01   5.9797762e-01   5.9800120e-01
   6.0000000e-01   5.9850000e-01   5.9850200e-01   5.9851993e-01   5.9873378e-01   5.9897762e-01   5.9900124e-01
   6.0100000e-01   5.9950000e-01   5.9950200e-01   5.9951993e-01   5.9973377e-01   5.9997762e-01   6.0000129e-01
   6.0200000e-01   6.0050000e-01   6.0050200e-01   6.0051993e-01   6.0073377e-01   6.0097762e-01   6.0100133e-01
   6.0300000e-01   6.0150000e-01   6.0150200e-01   6.0151993e-01   6.0173377e-01   6.0197763e-01   6.0200138e-01
   6.0400000e-01   6.0250000e-01   6.0250200e-01   6.0251993e-01   6.0273376e-01   6.0297763e-01   6.0300143e-01
   6.0500000e-01   6.0350000e-01   6.0350200e-01   6.0351993e-01   6.0373376e-01   6.0397763e-01   6.0400147e-01
   6.0600000e-01   6.0450000e-01   6.0450200e-01   6.0451993e-01   6.0473376e-01   6.0497764e-01   6.0500152e-01
   6.0700000e-01   6.0550000e-01   6.0550200e-01   6.0551993e-01   6.0573376e-01   6.0597764e-01   6.0600157e-01
   6.0800000e-01   6.0650000e-01   6.0650200e-01   6.0651993e-01   6.0673375e-01   6.0697764e-01   6.0700162e-01
   6.0900000e-01   6.0750000e-01   6.0750200e-01   6.0751993e-01   6.0773375e-01   6.0797765e-01   6.0800167e-01
   6.1000000e-01   6.0850000e-01   6.0850200e-01   6.0851993e-01   6.0873375e-01   6.0897765e-01   6.0900172e-01
   6.1100000e-01   6.0950000e-01   6.0950200e-01   6.0951993e-01   6.0973374e-01   6.0997765e-01   6.1000177e-01
   6.1200000e-01   6.1050000e-01   6.1050200e-01   6.1051993e-01   6.1073374e-01   6.1097766e-01   6.1100182e-01
   6.1300000e-01   6.1150000e-01   6.1150200e-01   6.1151993e-01   6.1173374e-01   6.1197766e-01   6.1200188e-01
   6.1400000e-01   6.1250000e-01   6.1250200e-01   6.1251993e-01   6.1273374e-01   6.1297766e-01   6.1300193e-01
   6.1500000e-01   6.1350000e-01   6.1350200e-01   6.1351993e-01   6.1373373e-01   6.1397767e-01   6.1400198e-01
   6.1600000e-01   6.1450000e-01   6.1450200e-01   6.1451993e-01   6.1473373e-01   6.1497767e-01   6.1500204e-01
   6.1700000e-01   6.1550000e-01   6.1550200e-01   6.1551993e-01   6.1573373e-01   6.1597767e-01   6.1600209e-01
   6.1800000e-01   6.1650000e-01   6.1650200e-01   6.1651993e-01   6.1673372e-01   6.1697768e-01   6.1700215e-01
   6.1900000e-01   6.1750000e-01   6.1750200e-01   6.1751993e-01   6.1773372e-01   6.1797768e-01   6.1800221e-01
   6.2000000e-01   6.1850000e-01   6.1850200e-01   6.1851993e-01   6.1873372e-01   6.1897768e-01   6.1900226e-01
   6.2100000e-01   6.1950000e-01   6.1950200e-01   6.1951993e-01   6.1973372e-01   6.1997769e-01   6.2000232e-01
   6.2200000e-01   6.2050000e-01   6.2050200e-01   6.2051993e-01   6.2073371e-01   6.2097769e-01   6.2100238e-01
   6.2300000e-01   6.2150000e-01   6.2150200e-01   6.2151993e-01   6.2173371e-01   6.2197769e-01   6.2200244e-01
   6.2400000e-01   6.2250000e-01   6.2250200e-01   6.2251993e-01   6.2273371e-01   6.2297769e-01   6.2300250e-01
   6.2500000e-01   6.2350000e-01   6.2350200e-01   6.2351993e-01   6.2373370e-01   6.2397770e-01   6.2400256e-01
   6.2600000e-01   6.2450000e-01   6.2450200e-01   6.2451993e-01   6.2473370e-01   6.2497770e-01   6.2500262e-01
   6.2700000e-01   6.2550000e-01   6.2550200e-01   6.2551993e-01   6.2573370e-01   6.2597770e-01   6.2600268e-01
   6.2800000e-01   6.2650000e-01   6.2650200e-01   6.2651993e-01   6.2673370e-01   6.2697771e-01   6.2700274e-01
   6.2900000e-01   6.2750000e-01   6.2750200e-01   6.2751993e-01   6.2773369e-01   6.2797771e-01   6.2800281e-01
   6.3000000e-01   6.2850000e-01   6.2850200e-01   6.2851993e-01   6.2873369e-01   6.2897771e-01   6.2900287e-01
   6.3100000e-01   6.2950000e-01   6.2950200e-01   6.2951993e-01   6.2973369e-01   6.2997772e-01   6.3000294e-01
   6.3200000e-01   6.3050000e-01   6.3050200e-01   6.3051993e-01   6.3073368e-01   6.3097772e-01   6.3100300e-01
   6.3300000e-01   6.3150000e-01   6.3150200e-01   6.3151993e-01   6.3173368e-01   6.3197772e-01   6.3200307e-01
   6.3400000e-01   6.3250000e-01   6.3250200e-01   6.3251993e-01   6.3273368e-01   6.3297773e-01   6.3300314e-01
   6.3500000e-01   6.3350000e-01   6.3350200e-01   6.3351993e-01   6.3373368e-01   6.3397773e-01   6.3400320e-01
   6.3600000e-01   6.3450000e-01   6.3450200e-01   6.3451993e-01   6.3473367e-01   6.3497773e-01   6.3500327e-01
   6.3700000e-01   6.3550000e-01   6.3550200e-01   6.3551993e-01   6.3573367e-01   6.3597773e-01   6.3600334e-01
   6.3800000e-01   6.3650000e-01   6.3650200e-01   6.3651993e-01   6.3673367e-01   6.3697774e-01   6.3700341e-01
   6.3900000e-01   6.3750000e-01   6.3750200e-01   6.3751993e-01   6.3773367e-01   6.3797774e-01   6.3800348e-01
   6.4000000e-01   6.3850000e-01   6.3850200e-01   6.3851993e-01   6.3873366e-01   6.3897774e-01   6.3900355e-01
   6.4100000e-01   6.3950000e-01   6.3950200e-01   6.3951993e-01   6.3973366e-01   6.3997775e-01   6.4000363e-01
   6.4200000e-01   6.4050000e-01   6.4050200e-01   6.4051993e-01   6.4073366e-01   6.4097775e-01   6.4100370e-01
   6.4300000e-01   6.4150000e-01   6.4150200e-01   6.4151992e-01   6.4173365e-01   6.4197775e-01   6.4200377e-01
   6.4400000e-01   6.4250000e-01   6.4250200e-01   6.4251992e-01   6.4273365e-01   6.4297776e-01   6.4300385e-01
   6.4500000e-01   6.4350000e-01   6.4350200e-01   6.4351992e-01   6.4373365e-01   6.4397776e-01   6.4400393e-01
   6.4600000e-01   6.4450000e-01   6.4450200e-01   6.4451992e-01   6.4473365e-01   6.4497776e-01   6.4500400e-01
   6.4700000e-01   6.4550000e-01   6.4550200e-01   6.4551992e-01   6.4573364e-01   6.4597777e-01   6.4600408e-01
   6.4800000e-01   6.4650000e-01   6.4650200e-01   6.4651992e-01   6.4673364e-01   6.4697777e-01   6.4700416e-01
   6.4900000e-01   6.4750000e-01   6.4750200e-01   6.4751992e-01   6.4773364e-01   6.4797777e-01   6.4800424e-01
   6.5000000e-01   6.4850000e-01   6.4850200e-01   6.4851992e-01   6.4873364e-01   6.4897777e-01   6.4900432e-01
   6.5100000e-01   6.4950000e-01   6.4950200e-01   6.4951992e-01   6.4973363e-01   6.4997778e-01   6.5000440e-01
   6.5200000e-01   6.5050000e-01   6.5050200e-01   6.5051992e-01   6.5073363e-01   6.5097778e-01   6.5100448e-01
   6.5300000e-01   6.5150000e-01   6.5150200e-01   6.5151992e-01   6.5173363e-01   6.5197778e-01   6.5200456e-01
   6.5400000e-01   6.5250000e-01   6.5250200e-01   6.5251992e-01   6.5273362e-01   6.5297779e-01   6.5300464e-01
   6.5500000e-01   6.5350000e-01   6.5350200e-01   6.5351992e-01   6.5373362e-01   6.5397779e-01   6.5400473e-01
   6.5600000e-01   6.5450000e-01   6.5450200e-01   6.5451992e-01   6.5473362e-01   6.5497779e-01   6.5500481e-01
   6.5700000e-01   6.5550000e-01   6.5550200e-01   6.5551992e-01   6.5573362e-01   6.5597780e-01   6.5600490e-01
   6.5800000e-01   6.5650000e-01   6.5650200e-01   6.5651992e-01   6.5673361e-01   6.5697780e-01   6.5700499e-01
   6.5900000e-01   6.5750000e-01   6.5750200e-01   6.5751992e-01   6.5773361e-01   6.5797780e-01   6.5800508e-01
   6.6000000e-01   6.5850000e-01   6.5850200e-01   6.5851992e-01   6.5873361e-01   6.5897780e-01   6.5900516e-01
   6.6100000e-01   6.5950000e-01   6.5950200e-01   6.5951992e-01   6.5973361e-01   6.5997781e-01   6.6000525e-01
   6.6200000e-01   6.6050000e-01   6.6050200e-01   6.6051992e-01   6.6073360e-01   6.6097781e-01   6.6100534e-01
   6.6300000e-01   6.6150000e-01   6.6150200e-01   6.6151992e-01   6.6173360e-01   6.6197781e-01   6.6200544e-01
   6.6400000e-01   6.6250000e-01   6.6250200e-01   6.6251992e-01   6.6273360e-01   6.6297782e-01   6.6300553e-01
   6.6500000e-01   6.6350000e-01   6.6350200e-01   6.6351992e-01   6.6373360e-01   6.6397782e-01   6.6400562e-01
   6.6600000e-01   6.6450000e-01   6.6450200e-01   6.6451992e-01   6.6473359e-01   6.6497782e-01   6.6500572e-01
   6.6700000e-01   6.6550000e-01   6.6550200e-01   6.6551992e-01   6.6573359e-01   6.6597782e-01   6.6600581e-01
   6.6800000e-01   6.6650000e-01   6.6650200e-01   6.6651992e-01   6.6673359e-01   6.6697783e-01   6.6700591e-01
   6.6900000e-01   6.6750000e-01   6.6750200e-01   6.6751992e-01   6.6773358e-01   6.6797783e-01   6.6800601e-01
   6.7000000e-01   6.6850000e-01   6.6850200e-01   6.6851992e-01   6.6873358e-01   6.6897783e-01   6.6900610e-01
   6.7100000e-01   6.6950000e-01   6.6950200e-01   6.6951992e-01   6.6973358e-01   6.6997784e-01   6.7000620e-01
   6.7200000e-01   6.7050000e-01   6.7050200e-01   6.7051992e-01   6.7073358e-01   6.7097784e-01   6.7100630e-01
   6.7300000e-01   6.7150000e-01   6.7150200e-01   6.7151992e-01   6.7173357e-01   6.7197784e-01   6.7200641e-01
   6.7400000e-01   6.7250000e-01   6.7250200e-01   6.7251992e-01   6.7273357e-01   6.7297784e-01   6.7300651e-01
   6.7500000e-01   6.7350000e-01   6.7350200e-01   6.7351992e-01   6.7373357e-01   6.7397785e-01   6.7400661e-01
   6.7600000e-01   6.7450000e-01   6.7450200e-01   6.7451992e-01   6.7473357e-01   6.7497785e-01   6.7500672e-01
   6.7700000e-01   6.7550000e-01   6.7550200e-01   6.7551992e-01   6.7573356e-01   6.7597785e-01   6.7600682e-01
   6.7800000e-01   6.7650000e-01   6.7650200e-01   6.7651992e-01   6.7673356e-01   6.7697786e-01   6.7700693e-01
   6.7900000e-01   6.7750000e-01   6.7750200e-01   6.7751992e-01   6.7773356e-01   6.7797786e-01   6.7800704e-01
   6.8000000e-01   6.7850000e-01   6.7850200e-01   6.7851992e-01   6.7873356e-01   6.7897786e-01   6.7900714e-01
   6.8100000e-01   6.7950000e-01   6.7950200e-01   6.7951992e-01   6.7973355e-01   6.7997786e-01   6.8000725e-01
   6.8200000e-01   6.8050000e-01   6.8050200e-01   6.8051992e-01   6.8073355e-01   6.8097787e-01   6.8100736e-01
   6.8300000e-01   6.8150000e-01   6.8150200e-01   6.8151992e-01   6.8173355e-01   6.8197787e-01   6.8200748e-01
   6.8400000e-01   6.8250000e-01   6.8250200e-01   6.8251992e-01   6.8273355e-01   6.8297787e-01   6.8300759e-01
   6.8500000e-01   6.8350000e-01   6.8350200e-01   6.8351992e-01   6.8373354e-01   6.8397788e-01   6.8400770e-01
   6.8600000e-01   6.8450000e-01   6.8450200e-01   6.8451992e-01   6.8473354e-01   6.8497788e-01   6.8500782e-01
   6.8700000e-01   6.8550000e-01   6.8550200e-01   6.8551992e-01   6.8573354e-01   6.8597788e-01   6.8600793e-01
   6.8800000e-01   6.8650000e-01   6.8650200e-01   6.8651992e-01   6.8673354e-01   6.8697788e-01   6.8700805e-01
   6.8900000e-01   6.8750000e-01   6.8750200e-01   6.8751992e-01   6.8773353e-01   6.8797789e-01   6.8800817e-01
   6.9000000e-01   6.8850000e-01   6.8850200e-01   6.8851992e-01   6.8873353e-01   6.8897789e-01   6.8900829e-01
   6.9100000e-01   6.8950000e-01   6.8950200e-01   6.8951992e-01   6.8973353e-01   6.8997789e-01   6.9000841e-01
   6.9200000e-01   6.9050000e-01   6.9050200e-01   6.9051992e-01   6.9073353e-01   6.9097790e-01   6.9100853e-01
   6.9300000e-01   6.9150000e-01   6.9150200e-01   6.9151992e-01   6.9173352e-01   6.9197790e-01   6.9200865e-01
   6.9400000e-01   6.9250000e-01   6.9250200e-01   6.9251992e-01   6.9273352e-01   6.9297790e-01   6.9300878e-01
   6.9500000e-01   6.9350000e-01   6.9350200e-01   6.9351992e-01   6.9373352e-01   6.9397790e-01   6.9400890e-01
   6.9600000e-01   6.9450000e-01   6.9450200e-01   6.9451991e-01   6.9473352e-01   6.9497791e-01   6.9500903e-01
   6.9700000e-01   6.9550000e-01   6.9550200e-01   6.9551991e-01   6.9573351e-01   6.9597791e-01   6.9600916e-01
   6.9800000e-01   6.9650000e-01   6.9650200e-01   6.9651991e-01   6.9673351e-01   6.9697791e-01   6.9700929e-01
   6.9900000e-01   6.9750000e-01   6.9750200e-01   6.9751991e-01   6.9773351e-01   6.9797792e-01   6.9800942e-01
   7.0000000e-01   6.9850000e-01   6.9850200e-01   6.9851991e-01   6.9873351e-01   6.9897792e-01   6.9900955e-01
   7.0100000e-01   6.9950000e-01   6.9950200e-01   6.9951991e-01   6.9973350e-01   6.9997792e-01   7.0000968e-01
   7.0200000e-01   7.0050000e-01   7.0050200e-01   7.0051991e-01   7.0073350e-01   7.0097792e-01   7.0100981e-01
   7.0300000e-01   7.0150000e-01   7.0150200e-01   7.0151991e-01   7.0173350e-01   7.0197793e-01   7.0200995e-01
   7.0400000e-01   7.0250000e-01   7.0250200e-01   7.0251991e-01   7.0273350e-01   7.0297793e-01   7.0301009e-01
   7.0500000e-01   7.0350000e-01   7.0350200e-01   7.0351991e-01   7.0373349e-01   7.0397793e-01   7.0401022e-01
   7.0600000e-01   7.0450000e-01   7.0450200e-01   7.0451991e-01   7.0473349e-01   7.0497794e-01   7.0501036e-01
   7.0700000e-01   7.0550000e-01   7.0550200e-01   7.0551991e-01   7.0573349e-01   7.0597794e-01   7.0601050e-01
   7.0800000e-01   7.0650000e-01   7.0650200e-01   7.0651991e-01   7.0673349e-01   7.0697794e-01   7.0701064e-01
   7.0900000e-01   7.0750000e-01   7.0750200e-01   7.0751991e-01   7.0773348e-01   7.0797794e-01   7.0801078e-01
   7.1000000e-01   7.0850000e-01   7.0850200e-01   7.0851991e-01   7.0873348e-01   7.0897795e-01   7.0901093e-01
   7.1100000e-01   7.0950000e-01   7.0950200e-01   7.0951991e-01   7.0973348e-01   7.0997795e-01   7.1001107e-01
   7.1200000e-01   7.1050000e-01   7.1050200e-01   7.1051991e-01   7.1073348e-01   7.1097795e-01   7.1101122e-01
   7.1300000e-01   7.1150000e-01   7.1150200e-01   7.1151991e-01   7.1173347e-01   7.1197795e-01   7.1201137e-01
   7.1400000e-01   7.1250000e-01   7.1250200e-01   7.1251991e-01   7.1273347e-01   7.1297796e-01   7.1301152e-01
   7.1500000e-01   7.1350000e-01   7.1350200e-01   7.1351991e-01   7.1373347e-01   7.1397796e-01   7.1401167e-01
   7.1600000e-01   7.1450000e-01   7.1450200e-01   7.1451991e-01   7.1473347e-01   7.1497796e-01   7.1501182e-01
   7.1700000e-01   7.1550000e-01   7.1550200e-01   7.1551991e-01   7.1573347e-01   7.1597797e-01   7.1601197e-01
   7.1800000e-01   7.1650000e-01   7.1650200e-01   7.1651991e-01   7.1673346e-01   7.1697797e-01   7.1701212e-01
   7.1900000e-01   7.1750000e-01   7.1750200e-01   7.1751991e-01   7.1773346e-01   7.1797797e-01   7.1801228e-01
   7.2000000e-01   7.1850000e-01   7.1850200e-01   7.1851991e-01   7.1873346e-01   7.1897797e-01   7.1901244e-01
   7.2100000e-01   7.1950000e-01   7.1950200e-01   7.1951991e-01   7.1973346e-01   7.1997798e-01   7.2001259e-01
   7.2200000e-01   7.2050000e-01   7.2050200e-01   7.2051991e-01   7.2073345e-01   7.2097798e-01   7.2101275e-01
   7.2300000e-01   7.2150000e-01   7.2150200e-01   7.2151991e-01   7.2173345e-01   7.2197798e-01   7.2201292e-01
   7.2400000e-01   7.2250000e-01   7.2250200e-01   7.2251991e-01   7.2273345e-01   7.2297798e-01   7.2301308e-01
   7.2500000e-01   7.2350000e-01   7.2350200e-01   7.2351991e-01   7.2373345e-01   7.2397799e-01   7.2401324e-01
   7.2600000e-01   7.2450000e-01   7.2450200e-01   7.2451991e-01   7.2473344e-01   7.2497799e-01   7.2501341e-01
   7.2700000e-01   7.2550000e-01   7.2550200e-01   7.2551991e-01   7.2573344e-01   7.2597799e-01   7.2601357e-01
   7.2800000e-01   7.2650000e-01   7.2650200e-01   7.2651991e-01   7.2673344e-01   7.2697800e-01   7.2701374e-01
   7.2900000e-01   7.2750000e-01   7.2750200e-01   7.2751991e-01   7.2773344e-01   7.2797800e-01   7.2801391e-01
   7.3000000e-01   7.2850000e-01   7.2850200e-01   7.2851991e-01   7.2873343e-01   7.2897800e-01   7.2901408e-01
   7.3100000e-01   7.2950000e-01   7.2950200e-01   7.2951991e-01   7.2973343e-01   7.2997800e-01   7.3001425e-01
   7.3200000e-01   7.3050000e-01   7.3050200e-01   7.3051991e-01   7.3073343e-01   7.3097801e-01   7.3101443e-01
   7.3300000e-01   7.3150000e-01   7.3150200e-01   7.3151991e-01   7.3173343e-01   7.3197801e-01   7.3201460e-01
   7.3400000e-01   7.3250000e-01   7.3250200e-01   7.3251991e-01   7.3273343e-01   7.3297801e-01   7.3301478e-01
   7.3500000e-01   7.3350000e-01   7.3350200e-01   7.3351991e-01   7.3373342e-01   7.3397801e-01   7.3401496e-01
   7.3600000e-01   7.3450000e-01   7.3450200e-01   7.3451991e-01   7.3473342e-01   7.3497802e-01   7.3501514e-01
   7.3700000e-01   7.3550000e-01   7.3550200e-01   7.3551991e-01   7.3573342e-01   7.3597802e-01   7.3601532e-01
   7.3800000e-01   7.3650000e-01   7.3650200e-01   7.3651991e-01   7.3673342e-01   7.3697802e-01   7.3701550e-01
   7.3900000e-01   7.3750000e-01   7.3750200e-01   7.3751991e-01   7.3773341e-01   7.3797802e-01   7.3801568e-01
   7.4000000e-01   7.3850000e-01   7.3850200e-01   7.3851991e-01   7.3873341e-01   7.3897803e-01   7.3901587e-01
   7.4100000e-01   7.3950000e-01   7.3950200e-01   7.3951991e-01   7.3973341e-01   7.3997803e-01   7.4001605e-01
   7.4200000e-01   7.4050000e-01   7.4050200e-01   7.4051991e-01   7.4073341e-01   7.4097803e-01   7.4101624e-01
   7.4300000e-01   7.4150000e-01   7.4150200e-01   7.4151991e-01   7.4173340e-01   7.4197803e-01   7.4201643e-01
   7.4400000e-01   7.4250000e-01   7.4250200e-01   7.4251991e-01   7.4273340e-01   7.4297804e-01   7.4301662e-01
   7.4500000e-01   7.4350000e-01   7.4350200e-01   7.4351991e-01   7.4373340e-01   7.4397804e-01   7.4401682e-01
   7.4600000e-01   7.4450000e-01   7.4450200e-01   7.4451991e-01   7.4473340e-01   7.4497804e-01   7.4501701e-01
   7.4700000e-01   7.4550000e-01   7.4550200e-01   7.4551991e-01   7.4573340e-01   7.4597805e-01   7.4601721e-01
   7.4800000e-01   7.4650000e-01   7.4650200e-01   7.4651991e-01   7.4673339e-01   7.4697805e-01   7.4701741e-01
   7.4900000e-01   7.4750000e-01   7.4750200e-01   7.4751991e-01   7.4773339e-01   7.4797805e-01   7.4801760e-01
   7.5000000e-01   7.4850000e-01   7.4850200e-01   7.4851991e-01   7.4873339e-01   7.4897805e-01   7.4901781e-01
   7.5100000e-01   7.4950000e-01   7.4950200e-01   7.4951991e-01   7.4973339e-01   7.4997806e-01   7.5001801e-01
   7.5200000e-01   7.5050000e-01   7.5050200e-01   7.5051991e-01   7.5073338e-01   7.5097806e-01   7.5101821e-01
   7.5300000e-01   7.5150000e-01   7.5150200e-01   7.5151991e-01   7.5173338e-01   7.5197806e-01   7.5201842e-01
   7.5400000e-01   7.5250000e-01   7.5250200e-01   7.5251991e-01   7.5273338e-01   7.5297806e-01   7.5301862e-01
   7.5500000e-01   7.5350000e-01   7.5350200e-01   7.5351991e-01   7.5373338e-01   7.5397807e-01   7.5401883e-01
   7.5600000e-01   7.5450000e-01   7.5450200e-01   7.5451991e-01   7.5473338e-01   7.5497807e-01   7.5501904e-01
   7.5700000e-01   7.5550000e-01   7.5550200e-01   7.5551991e-01   7.5573337e-01   7.5597807e-01   7.5601926e-01
   7.5800000e-01   7.5650000e-01   7.5650200e-01   7.5651990e-01   7.5673337e-01   7.5697807e-01   7.5701947e-01
   7.5900000e-01   7.5750000e-01   7.5750200e-01   7.5751990e-01   7.5773337e-01   7.5797808e-01   7.5801968e-01
   7.6000000e-01   7.5850000e-01   7.5850200e-01   7.5851990e-01   7.5873337e-01   7.5897808e-01   7.5901990e-01
   7.6100000e-01   7.5950000e-01   7.5950200e-01   7.5951990e-01   7.5973336e-01   7.5997808e-01   7.6002012e-01
   7.6200000e-01   7.6050000e-01   7.6050200e-01   7.6051990e-01   7.6073336e-01   7.6097808e-01   7.6102034e-01
   7.6300000e-01   7.6150000e-01   7.6150200e-01   7.6151990e-01   7.6173336e-01   7.6197809e-01   7.6202056e-01
   7.6400000e-01   7.6250000e-01   7.6250200e-01   7.6251990e-01   7.6273336e-01   7.6297809e-01   7.6302079e-01
   7.6500000e-01   7.6350000e-01   7.6350200e-01   7.6351990e-01   7.6373336e-01   7.6397809e-01   7.6402101e-01
   7.6600000e-01   7.6450000e-01   7.6450200e-01   7.6451990e-01   7.6473335e-01   7.6497809e-01   7.6502124e-01
   7.6700000e-01   7.6550000e-01   7.6550200e-01   7.6551990e-01   7.6573335e-01   7.6597810e-01   7.6602147e-01
   7.6800000e-01   7.6650000e-01   7.6650200e-01   7.6651990e-01   7.6673335e-01   7.6697810e-01   7.6702170e-01
   7.6900000e-01   7.6750000e-01   7.6750200e-01   7.6751990e-01   7.6773335e-01   7.6797810e-01   7.6802193e-01
   7.7000000e-01   7.6850000e-01   7.6850200e-01   7.6851990e-01   7.6873334e-01   7.6897810e-01   7.6902216e-01
   7.7100000e-01   7.6950000e-01   7.6950200e-01   7.6951990e-01   7.6973334e-01   7.6997811e-01   7.7002240e-01
   7.7200000e-01   7.7050000e-01   7.7050200e-01   7.7051990e-01   7.7073334e-01   7.7097811e-01   7.7102264e-01
   7.7300000e-01   7.7150000e-01   7.7150200e-01   7.7151990e-01   7.7173334e-01   7.7197811e-01   7.7202287e-01
   7.7400000e-01   7.7250000e-01   7.7250200e-01   7.7251990e-01   7.7273334e-01   7.7297811e-01   7.7302311e-01
   7.7500000e-01   7.7350000e-01   7.7350200e-01   7.7351990e-01   7.7373333e-01   7.7397812e-01   7.7402336e-01
   7.7600000e-01   7.7450000e-01   7.7450200e-01   7.7451990e-01   7.7473333e-01   7.7497812e-01   7.7502360e-01
   7.7700000e-01   7.7550000e-01   7.7550200e-01   7.7551990e-01   7.7573333e-01   7.7597812e-01   7.7602385e-01
   7.7800000e-01   7.7650000e-01   7.7650200e-01   7.7651990e-01   7.7673333e-01   7.7697812e-01   7.7702410e-01
   7.7900000e-01   7.7750000e-01   7.7750200e-01   7.7751990e-01   7.7773332e-01   7.7797813e-01   7.7802434e-01
   7.8000000e-01   7.7850000e-01   7.7850200e-01   7.7851990e-01   7.7873332e-01   7.7897813e-01   7.7902460e-01
   7.8100000e-01   7.7950000e-01   7.7950200e-01   7.7951990e-01   7.7973332e-01   7.7997813e-01   7.8002485e-01
   7.8200000e-01   7.8050000e-01   7.8050200e-01   7.8051990e-01   7.8073332e-01   7.8097813e-01   7.8102510e-01
   7.8300000e-01   7.8150000e-01   7.8150200e-01   7.8151990e-01   7.8173332e-01   7.8197814e-01   7.8202536e-01
   7.8400000e-01   7.8250000e-01   7.8250200e-01   7.8251990e-01   7.8273331e-01   7.8297814e-01   7.8302562e-01
   7.8500000e-01   7.8350000e-01   7.8350200e-01   7.8351990e-01   7.8373331e-01   7.8397814e-01   7.8402588e-01
   7.8600000e-01   7.8450000e-01   7.8450200e-01   7.8451990e-01   7.8473331e-01   7.8497814e-01   7.8502614e-01
   7.8700000e-01   7.8550000e-01   7.8550200e-01   7.8551990e-01   7.8573331e-01   7.8597815e-01   7.8602641e-01
   7.8800000e-01   7.8650000e-01   7.8650200e-01   7.8651990e-01   7.8673331e-01   7.8697815e-01   7.8702667e-01
   7.8900000e-01   7.8750000e-01   7.8750200e-01   7.8751990e-01   7.8773330e-01   7.8797815e-01   7.8802694e-01
   7.9000000e-01   7.8850000e-01   7.8850200e-01   7.8851990e-01   7.8873330e-01   7.8897815e-01   7.8902721e-01
   7.9100000e-01   7.8950000e-01   7.8950200e-01   7.8951990e-01   7.8973330e-01   7.8997816e-01   7.9002748e-01
   7.9200000e-01   7.9050000e-01   7.9050200e-01   7.9051990e-01   7.9073330e-01   7.9097816e-01   7.9102775e-01
   7.9300000e-01   7.9150000e-01   7.9150200e-01   7.9151990e-01   7.9173330e-01   7.9197816e-01   7.9202803e-01
   7.9400000e-01   7.9250000e-01   7.9250200e-01   7.9251990e-01   7.9273329e-01   7.9297816e-01   7.9302830e-01
   7.9500000e-01   7.9350000e-01   7.9350200e-01   7.9351990e-01   7.9373329e-01   7.9397817e-01   7.9402858e-01
   7.9600000e-01   7.9450000e-01   7.9450200e-01   7.9451990e-01   7.9473329e-01   7.9497817e-01   7.9502886e-01
   7.9700000e-01   7.9550000e-01   7.9550200e-01   7.9551990e-01   7.9573329e-01   7.9597817e-01   7.9602915e-01
   7.9800000e-01   7.9650000e-01   7.9650200e-01   7.9651990e-01   7.9673328e-01   7.9697817e-01   7.9702943e-01
   7.9900000e-01   7.9750000e-01   7.9750200e-01   7.9751990e-01   7.9773328e-01   7.9797818e-01   7.9802972e-01
   8.0000000e-01   7.9850000e-01   7.9850200e-01   7.9851990e-01   7.9873328e-01   7.9897818e-01   7.9903000e-01
   8.0100000e-01   7.9950000e-01   7.9950200e-01   7.9951990e-01   7.9973328e-01   7.9997818e-01   8.0003029e-01
   8.0200000e-01   8.0050000e-01   8.0050200e-01   8.0051990e-01   8.0073328e-01   8.0097818e-01   8.0103059e-01
   8.0300000e-01   8.0150000e-01   8.0150200e-01   8.0151990e-01   8.0173327e-01   8.0197819e-01   8.0203088e-01
   8.0400000e-01   8.0250000e-01   8.0250200e-01   8.0251990e-01   8.0273327e-01   8.0297819e-01   8.0303118e-01
   8.0500000e-01   8.0350000e-01   8.0350200e-01   8.0351990e-01   8.0373327e-01   8.0397819e-01   8.0403147e-01
   8.0600000e-01   8.0450000e-01   8.0450200e-01   8.0451990e-01   8.0473327e-01   8.0497819e-01   8.0503177e-01
   8.0700000e-01   8.0550000e-01   8.0550200e-01   8.0551990e-01   8.0573327e-01   8.0597820e-01   8.0603207e-01
   8.0800000e-01   8.0650000e-01   8.0650200e-01   8.0651990e-01   8.0673326e-01   8.0697820e-01   8.0703238e-01
   8.0900000e-01   8.0750000e-01   8.0750200e-01   8.0751990e-01   8.0773326e-01   8.0797820e-01   8.0803268e-01
   8.1000000e-01   8.0850000e-01   8.0850200e-01   8.0851990e-01   8.0873326e-01   8.0897820e-01   8.0903299e-01
   8.1100000e-01   8.0950000e-01   8.0950200e-01   8.0951990e-01   8.0973326e-01   8.0997821e-01   8.1003330e-01
   8.1200000e-01   8.1050000e-01   8.1050200e-01   8.1051990e-01   8.1073326e-01   8.1097821e-01   8.1103361e-01
   8.1300000e-01   8.1150000e-01   8.1150200e-01   8.1151990e-01   8.1173325e-01   8.1197821e-01   8.1203392e-01
   8.1400000e-01   8.1250000e-01   8.1250200e-01   8.1251990e-01   8.1273325e-01   8.1297821e-01   8.1303424e-01
   8.1500000e-01   8.1350000e-01   8.1350200e-01   8.1351990e-01   8.1373325e-01   8.1397822e-01   8.1403456e-01
   8.1600000e-01   8.1450000e-01   8.1450200e-01   8.1451990e-01   8.1473325e-01   8.1497822e-01   8.1503487e-01
   8.1700000e-01   8.1550000e-01   8.1550200e-01   8.1551990e-01   8.1573325e-01   8.1597822e-01   8.1603520e-01
   8.1800000e-01   8.1650000e-01   8.1650200e-01   8.1651990e-01   8.1673324e-01   8.1697822e-01   8.1703552e-01
   8.1900000e-01   8.1750000e-01   8.1750200e-01   8.1751990e-01   8.1773324e-01   8.1797823e-01   8.1803584e-01
   8.2000000e-01   8.1850000e-01   8.1850200e-01   8.1851990e-01   8.1873324e-01   8.1897823e-01   8.1903617e-01
   8.2100000e-01   8.1950000e-01   8.1950200e-01   8.1951990e-01   8.1973324e-01   8.1997823e-01   8.2003650e-01
   8.2200000e-01   8.2050000e-01   8.2050200e-01   8.2051990e-01   8.2073324e-01   8.2097823e-01   8.2103683e-01
   8.2300000e-01   8.2150000e-01   8.2150200e-01   8.2151990e-01   8.2173323e-01   8.2197824e-01   8.2203716e-01
   8.2400000e-01   8.2250000e-01   8.2250200e-01   8.2251990e-01   8.2273323e-01   8.2297824e-01   8.2303750e-01
   8.2500000e-01   8.2350000e-01   8.2350200e-01   8.2351990e-01   8.2373323e-01   8.2397824e-01   8.2403783e-01
   8.2600000e-01   8.2450000e-01   8.2450200e-01   8.2451990e-01   8.2473323e-01   8.2497824e-01   8.2503817e-01
   8.2700000e-01   8.2550000e-01   8.2550200e-01   8.2551990e-01   8.2573323e-01   8.2597825e-01   8.2603851e-01
   8.2800000e-01   8.2650000e-01   8.2650200e-01   8.2651990e-01   8.2673322e-01   8.2697825e-01   8.2703885e-01
   8.2900000e-01   8.2750000e-01   8.2750200e-01   8.2751990e-01   8.2773322e-01   8.2797825e-01   8.2803920e-01
   8.3000000e-01   8.2850000e-01   8.2850200e-01   8.2851990e-01   8.2873322e-01   8.2897825e-01   8.2903955e-01
   8.3100000e-01   8.2950000e-01   8.2950200e-01   8.2951989e-01   8.2973322e-01   8.2997826e-01   8.3003989e-01
   8.3200000e-01   8.3050000e-01   8.3050200e-01   8.3051989e-01   8.3073322e-01   8.3097826e-01   8.3104024e-01
   8.3300000e-01   8.3150000e-01   8.3150200e-01   8.3151989e-01   8.3173321e-01   8.3197826e-01   8.3204060e-01
   8.3400000e-01   8.3250000e-01   8.3250200e-01   8.3251989e-01   8.3273321e-01   8.3297826e-01   8.3304095e-01
   8.3500000e-01   8.3350000e-01   8.3350200e-01   8.3351989e-01   8.3373321e-01   8.3397827e-01   8.3404131e-01
   8.3600000e-01   8.3450000e-01   8.3450200e-01   8.3451989e-01   8.3473321e-01   8.3497827e-01   8.3504167e-01
   8.3700000e-01   8.3550000e-01   8.3550200e-01   8.3551989e-01   8.3573321e-01   8.3597827e-01   8.3604203e-01
   8.3800000e-01   8.3650000e-01   8.3650200e-01   8.3651989e-01   8.3673320e-01   8.3697827e-01   8.3704239e-01
   8.3900000e-01   8.3750000e-01   8.3750200e-01   8.3751989e-01   8.3773320e-01   8.3797828e-01   8.3804275e-01
   8.4000000e-01   8.3850000e-01   8.3850200e-01   8.3851989e-01   8.3873320e-01   8.3897828e-01   8.3904312e-01
   8.4100000e-01   8.3950000e-01   8.3950200e-01   8.3951989e-01   8.3973320e-01   8.3997828e-01   8.4004349e-01
   8.4200000e-01   8.4050000e-01   8.4050200e-01   8.4051989e-01   8.4073320e-01   8.4097828e-01   8.4104386e-01
   8.4300000e-01   8.4150000e-01   8.4150200e-01   8.4151989e-01   8.4173319e-01   8.4197829e-01   8.4204423e-01
   8.4400000e-01   8.4250000e-01   8.4250200e-01   8.4251989e-01   8.4273319e-01   8.4297829e-01   8.4304460e-01
   8.4500000e-01   8.4350000e-01   8.4350200e-01   8.4351989e-01   8.4373319e-01   8.4397829e-01   8.4404498e-01
   8.4600000e-01   8.4450000e-01   8.4450200e-01   8.4451989e-01   8.4473319e-01   8.4497829e-01   8.4504536e-01
   8.4700000e-01   8.4550000e-01   8.4550200e-01   8.4551989e-01   8.4573319e-01   8.4597830e-01   8.4604574e-01
   8.4800000e-01   8.4650000e-01   8.4650200e-01   8.4651989e-01   8.4673318e-01   8.4697830e-01   8.4704612e-01
   8.4900000e-01   8.4750000e-01   8.4750200e-01   8.4751989e-01   8.4773318e-01   8.4797830e-01   8.4804650e-01
   8.5000000e-01   8.4850000e-01   8.4850200e-01   8.4851989e-01   8.4873318e-01   8.4897830e-01   8.4904689e-01
   8.5100000e-01   8.4950000e-01   8.4950200e-01   8.4951989e-01   8.4973318e-01   8.4997831e-01   8.5004728e-01
   8.5200000e-01   8.5050000e-01   8.5050200e-01   8.5051989e-01   8.5073318e-01   8.5097831e-01   8.5104766e-01
   8.5300000e-01   8.5150000e-01   8.5150200e-01   8.5151989e-01   8.5173317e-01   8.5197831e-01   8.5204806e-01
   8.5400000e-01   8.5250000e-01   8.5250200e-01   8.5251989e-01   8.5273317e-01   8.5297832e-01   8.5304845e-01
   8.5500000e-01   8.5350000e-01   8.5350200e-01   8.5351989e-01   8.5373317e-01   8.5397832e-01   8.5404884e-01
   8.5600000e-01   8.5450000e-01   8.5450200e-01   8.5451989e-01   8.5473317e-01   8.5497832e-01   8.5504924e-01
   8.5700000e-01   8.5550000e-01   8.5550200e-01   8.5551989e-01   8.5573317e-01   8.5597832e-01   8.5604964e-01
   8.5800000e-01   8.5650000e-01   8.5650200e-01   8.5651989e-01   8.5673317e-01   8.5697833e-01   8.5705004e-01
   8.5900000e-01   8.5750000e-01   8.5750200e-01   8.5751989e-01   8.5773316e-01   8.5797833e-01   8.5805045e-01
   8.6000000e-01   8.5850000e-01   8.5850200e-01   8.5851989e-01   8.5873316e-01   8.5897833e-01   8.5905085e-01
   8.6100000e-01   8.5950000e-01   8.5950200e-01   8.5951989e-01   8.5973316e-01   8.5997834e-01   8.6005126e-01
   8.6200000e-01   8.6050000e-01   8.6050200e-01   8.6051989e-01   8.6073316e-01   8.6097834e-01   8.6105166e-01
   8.6300000e-01   8.6150000e-01   8.6150200e-01   8.6151989e-01   8.6173316e-01   8.6197834e-01   8.6205208e-01
   8.6400000e-01   8.6250000e-01   8.6250200e-01   8.6251989e-01   8.6273315e-01   8.6297835e-01   8.6305249e-01
   8.6500000e-01   8.6350000e-01   8.6350200e-01   8.6351989e-01   8.6373315e-01   8.6397835e-01   8.6405290e-01
   8.6600000e-01   8.6450000e-01   8.6450200e-01   8.6451989e-01   8.6473315e-01   8.6497835e-01   8.6505332e-01
   8.6700000e-01   8.6550000e-01   8.6550200e-01   8.6551989e-01   8.6573315e-01   8.6597836e-01   8.6605373e-01
   8.6800000e-01   8.6650000e-01   8.6650200e-01   8.6651989e-01   8.6673315e-01   8.6697836e-01   8.6705415e-01
   8.6900000e-01   8.6750000e-01   8.6750200e-01   8.6751989e-01   8.6773314e-01   8.6797836e-01   8.6805458e-01
   8.7000000e-01   8.6850000e-01   8.6850200e-01   8.6851989e-01   8.6873314e-01   8.6897837e-01   8.6905500e-01
   8.7100000e-01   8.6950000e-01   8.6950200e-01   8.6951989e-01   8.6973314e-01   8.6997837e-01   8.7005542e-01
   8.7200000e-01   8.7050000e-01   8.7050200e-01   8.7051989e-01   8.7073314e-01   8.7097838e-01   8.7105585e-01
   8.7300000e-01   8.7150000e-01   8.7150200e-01   8.7151989e-01   8.7173314e-01   8.7197838e-01   8.7205628e-01
   8.7400000e-01   8.7250000e-01   8.7250200e-01   8.7251989e-01   8.7273314e-01   8.7297839e-01   8.7305671e-01
   8.7500000e-01   8.7350000e-01   8.7350200e-01   8.7351989e-01   8.7373313e-01   8.7397839e-01   8.7405714e-01
   8.7600000e-01   8.7450000e-01   8.7450200e-01   8.7451989e-01   8.7473313e-01   8.7497839e-01   8.7505757e-01
   8.7700000e-01   8.7550000e-01   8.7550200e-01   8.7551989e-01   8.7573313e-01   8.7597840e-01   8.7605801e-01
   8.7800000e-01   8.7650000e-01   8.7650200e-01   8.7651989e-01   8.7673313e-01   8.7697840e-01   8.7705845e-01
   8.7900000e-01   8.7750000e-01   8.7750200e-01   8.7751989e-01   8.7773313e-01   8.7797841e-01   8.7805888e-01
   8.8000000e-01   8.7850000e-01   8.7850200e-01   8.7851989e-01   8.7873312e-01   8.7897841e-01   8.7905932e-01
   8.8100000e-01   8.7950000e-01   8.7950200e-01   8.7951989e-01   8.7973312e-01   8.7997842e-01   8.8005977e-01
   8.8200000e-01   8.8050000e-01   8.8050200e-01   8.8051989e-01   8.8073312e-01   8.8097843e-01   8.8106021e-01
   8.8300000e-01   8.8150000e-01   8.8150200e-01   8.8151989e-01   8.8173312e-01   8.8197843e-01   8.8206065e-01
   8.8400000e-01   8.8250000e-01   8.8250200e-01   8.8251989e-01   8.8273312e-01   8.8297844e-01   8.8306110e-01
   8.8500000e-01   8.8350000e-01   8.8350200e-01   8.8351989e-01   8.8373311e-01   8.8397844e-01   8.8406155e-01
   8.8600000e-01   8.8450000e-01   8.8450200e-01   8.8451989e-01   8.8473311e-01   8.8497845e-01   8.8506200e-01
   8.8700000e-01   8.8550000e-01   8.8550200e-01   8.8551989e-01   8.8573311e-01   8.8597846e-01   8.8606245e-01
   8.8800000e-01   8.8650000e-01   8.8650200e-01   8.8651989e-01   8.8673311e-01   8.8697846e-01   8.8706290e-01
   8.8900000e-01   8.8750000e-01   8.8750200e-01   8.8751989e-01   8.8773311e-01   8.8797847e-01   8.8806336e-01
   8.9000000e-01   8.8850000e-01   8.8850200e-01   8.8851989e-01   8.8873311e-01   8.8897848e-01   8.8906381e-01
   8.9100000e-01   8.8950000e-01   8.8950200e-01   8.8951989e-01   8.8973310e-01   8.8997849e-01   8.9006427e-01
   8.9200000e-01   8.9050000e-01   8.9050200e-01   8.9051989e-01   8.9073310e-01   8.9097850e-01   8.9106473e-01
   8.9300000e-01   8.9150000e-01   8.9150200e-01   8.9151989e-01   8.9173310e-01   8.9197851e-01   8.9206519e-01
   8.9400000e-01   8.9250000e-01   8.9250200e-01   8.9251989e-01   8.9273310e-01   8.9297852e-01   8.9306565e-01
   8.9500000e-01   8.9350000e-01   8.9350200e-01   8.9351989e-01   8.9373310e-01   8.9397853e-01   8.9406611e-01
   8.9600000e-01   8.9450000e-01   8.9450200e-01   8.9451989e-01   8.9473309e-01   8.9497854e-01   8.9506658e-01
   8.9700000e-01   8.9550000e-01   8.9550200e-01   8.9551989e-01   8.9573309e-01   8.9597855e-01   8.9606705e-01
   8.9800000e-01   8.9650000e-01   8.9650200e-01   8.9651989e-01   8.9673309e-01   8.9697856e-01   8.9706751e-01
   8.9900000e-01   8.9750000e-01   8.9750200e-01   8.9751989e-01   8.9773309e-01   8.9797857e-01   8.9806798e-01
   9.0000000e-01   8.9850000e-01   8.9850200e-01   8.9851989e-01   8.9873309e-01   8.9897858e-01   8.9906845e-01
   9.0100000e-01   8.9950000e-01   8.9950200e-01   8.9951989e-01   8.9973309e-01   8.9997860e-01   9.0006892e-01
   9.0200000e-01   9.0050000e-01   9.0050200e-01   9.0051989e-01   9.0073308e-01   9.0097861e-01   9.0106939e-01
   9.0300000e-01   9.0150000e-01   9.0150200e-01   9.0151989e-01   9.0173308e-01   9.0197863e-01   9.0206987e-01
   9.0400000e-01   9.0250000e-01   9.0250200e-01   9.0251989e-01   9.0273308e-01   9.0297864e-01   9.0307034e-01
   9.0500000e-01   9.0350000e-01   9.0350200e-01   9.0351989e-01   9.0373308e-01   9.0397866e-01   9.0407082e-01
   9.0600000e-01   9.0450000e-01   9.0450200e-01   9.0451989e-01   9.0473308e-01   9.0497868e-01   9.0507130e-01
   9.0700000e-01   9.0550000e-01   9.0550200e-01   9.0551989e-01   9.0573308e-01   9.0597870e-01   9.0607177e-01
   9.0800000e-01   9.0650000e-01   9.0650200e-01   9.0651989e-01   9.0673307e-01   9.0697872e-01   9.0707225e-01
   9.0900000e-01   9.0750000e-01   9.0750200e-01   9.0751989e-01   9.0773307e-01   9.0797874e-01   9.0807273e-01
   9.1000000e-01   9.0850000e-01   9.0850200e-01   9.0851989e-01   9.0873307e-01   9.0897876e-01   9.0907321e-01
   9.1100000e-01   9.0950000e-01   9.0950200e-01   9.0951989e-01   9.0973307e-01   9.0997878e-01   9.1007370e-01
   9.1200000e-01   9.1050000e-01   9.1050200e-01   9.1051989e-01   9.1073307e-01   9.1097881e-01   9.1107418e-01
   9.1300000e-01   9.1150000e-01   9.1150200e-01   9.1151989e-01   9.1173306e-01   9.1197883e-01   9.1207467e-01
   9.1400000e-01   9.1250000e-01   9.1250200e-01   9.1251989e-01   9.1273306e-01   9.1297886e-01   9.1307515e-01
   9.1500000e-01   9.1350000e-01   9.1350200e-01   9.1351989e-01   9.1373306e-01   9.1397889e-01   9.1407564e-01
   9.1600000e-01   9.1450000e-01   9.1450200e-01   9.1451989e-01   9.1473306e-01   9.1497892e-01   9.1507612e-01
   9.1700000e-01   9.1550000e-01   9.1550200e-01   9.1551989e-01   9.1573306e-01   9.1597895e-01   9.1607661e-01
   9.1800000e-01   9.1650000e-01   9.1650200e-01   9.1651989e-01   9.1673306e-01   9.1697899e-01   9.1707710e-01
   9.1900000e-01   9.1750000e-01   9.1750200e-01   9.1751989e-01   9.1773305e-01   9.1797902e-01   9.1807759e-01
   9.2000000e-01   9.1850000e-01   9.1850200e-01   9.1851989e-01   9.1873305e-01   9.1897906e-01   9.1907808e-01
   9.2100000e-01   9.1950000e-01   9.1950200e-01   9.1951988e-01   9.1973305e-01   9.1997910e-01   9.2007857e-01
   9.2200000e-01   9.2050000e-01   9.2050200e-01   9.2051988e-01   9.2073305e-01   9.2097914e-01   9.2107907e-01
   9.2300000e-01   9.2150000e-01   9.2150200e-01   9.2151988e-01   9.2173305e-01   9.2197919e-01   9.2207956e-01
   9.2400000e-01   9.2250000e-01   9.2250200e-01   9.2251988e-01   9.2273305e-01   9.2297924e-01   9.2308005e-01
   9.2500000e-01   9.2350000e-01   9.2350200e-01   9.2351988e-01   9.2373304e-01   9.2397929e-01   9.2408055e-01
   9.2600000e-01   9.2450000e-01   9.2450200e-01   9.2451988e-01   9.2473304e-01   9.2497934e-01   9.2508104e-01
   9.2700000e-01   9.2550000e-01   9.2550200e-01   9.2551988e-01   9.2573304e-01   9.2597940e-01   9.2608154e-01
   9.2800000e-01   9.2650000e-01   9.2650200e-01   9.2651988e-01   9.2673304e-01   9.2697946e-01   9.2708204e-01
   9.2900000e-01   9.2750000e-01   9.2750200e-01   9.2751988e-01   9.2773304e-01   9.2797953e-01   9.2808253e-01
   9.3000000e-01   9.2850000e-01   9.2850200e-01   9.2851988e-01   9.2873304e-01   9.2897960e-01   9.2908303e-01
   9.3100000e-01   9.2950000e-01   9.2950200e-01   9.2951988e-01   9.2973303e-01   9.2997967e-01   9.3008353e-01
   9.3200000e-01   9.3050000e-01   9.3050200e-01   9.3051988e-01   9.3073303e-01   9.3097974e-01   9.3108403e-01
   9.3300000e-01   9.3150000e-01   9.3150200e-01   9.3151988e-01   9.3173303e-01   9.3197983e-01   9.3208453e-01
   9.3400000e-01   9.3250000e-01   9.3250200e-01   9.3251988e-01   9.3273303e-01   9.3297991e-01   9.3308503e-01
   9.3500000e-01   9.3350000e-01   9.3350200e-01   9.3351988e-01   9.3373303e-01   9.3398000e-01   9.3408553e-01
   9.3600000e-01   9.3450000e-01   9.3450200e-01   9.3451988e-01   9.3473302e-01   9.3498010e-01   9.3508603e-01
   9.3700000e-01   9.3550000e-01   9.3550200e-01   9.3551988e-01   9.3573302e-01   9.3598020e-01   9.3608653e-01
   9.3800000e-01   9.3650000e-01   9.3650200e-01   9.3651988e-01   9.3673302e-01   9.3698031e-01   9.3708703e-01
   9.3900000e-01   9.3750000e-01   9.3750200e-01   9.3751988e-01   9.3773302e-01   9.3798043e-01   9.3808753e-01
   9.4000000e-01   9.3850000e-01   9.3850200e-01   9.3851988e-01   9.3873302e-01   9.3898055e-01   9.3908804e-01
   9.4100000e-01   9.3950000e-01   9.3950200e-01   9.3951988e-01   9.3973302e-01   9.3998068e-01   9.4008854e-01
   9.4200000e-01   9.4050000e-01   9.4050200e-01   9.4051988e-01   9.4073301e-01   9.4098081e-01   9.4108904e-01
   9.4300000e-01   9.4150000e-01   9.4150200e-01   9.4151988e-01   9.4173301e-01   9.4198096e-01   9.4208954e-01
   9.4400000e-01   9.4250000e-01   9.4250200e-01   9.4251988e-01   9.4273301e-01   9.4298111e-01   9.4309005e-01
   9.4500000e-01   9.4350000e-01   9.4350200e-01   9.4351988e-01   9.4373301e-01   9.4398127e-01   9.4409055e-01
   9.4600000e-01   9.4450000e-01   9.4450200e-01   9.4451988e-01   9.4473301e-01   9.4498145e-01   9.4509106e-01
   9.4700000e-01   9.4550000e-01   9.4550200e-01   9.4551988e-01   9.4573301e-01   9.4598163e-01   9.4609156e-01
   9.4800000e-01   9.4650000e-01   9.4650200e-01   9.4651988e-01   9.4673300e-01   9.4698182e-01   9.4709207e-01
   9.4900000e-01   9.4750000e-01   9.4750200e-01   9.4751988e-01   9.4773300e-01   9.4798203e-01   9.4809257e-01
   9.5000000e-01   9.4850000e-01   9.4850200e-01   9.4851988e-01   9.4873300e-01   9.4898224e-01   9.4909308e-01
   9.5100000e-01   9.4950000e-01   9.4950200e-01   9.4951988e-01   9.4973300e-01   9.4998247e-01   9.5009358e-01
   9.5200000e-01   9.5050000e-01   9.5050200e-01   9.5051988e-01   9.5073300e-01   9.5098272e-01   9.5109409e-01
   9.5300000e-01   9.5150000e-01   9.5150200e-01   9.5151988e-01   9.5173300e-01   9.5198298e-01   9.5209459e-01
   9.5400000e-01   9.5250000e-01   9.5250200e-01   9.5251988e-01   9.5273299e-01   9.5298325e-01   9.5309510e-01
   9.5500000e-01   9.5350000e-01   9.5350200e-01   9.5351988e-01   9.5373299e-01   9.5398354e-01   9.5409560e-01
   9.5600000e-01   9.5450000e-01   9.5450200e-01   9.5451988e-01   9.5473299e-01   9.5498385e-01   9.5509611e-01
   9.5700000e-01   9.5550000e-01   9.5550200e-01   9.5551988e-01   9.5573299e-01   9.5598417e-01   9.5609662e-01
   9.5800000e-01   9.5650000e-01   9.5650200e-01   9.5651988e-01   9.5673299e-01   9.5698452e-01   9.5709712e-01
   9.5900000e-01   9.5750000e-01   9.5750200e-01   9.5751988e-01   9.5773299e-01   9.5798488e-01   9.5809763e-01
   9.6000000e-01   9.5850000e-01   9.5850200e-01   9.5851988e-01   9.5873298e-01   9.5898527e-01   9.5909814e-01
   9.6100000e-01   9.5950000e-01   9.5950200e-01   9.5951988e-01   9.5973298e-01   9.5998568e-01   9.6009864e-01
   9.6200000e-01   9.6050000e-01   9.6050200e-01   9.6051988e-01   9.6073298e-01   9.6098611e-01   9.6109915e-01
   9.6300000e-01   9.6150000e-01   9.6150200e-01   9.6151988e-01   9.6173298e-01   9.6198657e-01   9.6209966e-01
   9.6400000e-01   9.6250000e-01   9.6250200e-01   9.6251988e-01   9.6273298e-01   9.6298705e-01   9.6310016e-01
   9.6500000e-01   9.6350000e-01   9.6350200e-01   9.6351988e-01   9.6373298e-01   9.6398757e-01   9.6410067e-01
   9.6600000e-01   9.6450000e-01   9.6450200e-01   9.6451988e-01   9.6473297e-01   9.6498811e-01   9.6510118e-01
   9.6700000e-01   9.6550000e-01   9.6550200e-01   9.6551988e-01   9.6573297e-01   9.6598868e-01   9.6610169e-01
   9.6800000e-01   9.6650000e-01   9.6650200e-01   9.6651988e-01   9.6673297e-01   9.6698929e-01   9.6710219e-01
   9.6900000e-01   9.6750000e-01   9.6750200e-01   9.6751988e-01   9.6773297e-01   9.6798994e-01   9.6810270e-01
   9.7000000e-01   9.6850000e-01   9.6850200e-01   9.6851988e-01   9.6873297e-01   9.6899062e-01   9.6910321e-01
   9.7100000e-01   9.6950000e-01   9.6950200e-01   9.6951988e-01   9.6973297e-01   9.6999134e-01   9.7010372e-01
   9.7200000e-01   9.7050000e-01   9.7050200e-01   9.7051988e-01   9.7073297e-01   9.7099210e-01   9.7110422e-01
   9.7300000e-01   9.7150000e-01   9.7150200e-01   9.7151988e-01   9.7173296e-01   9.7199291e-01   9.7210473e-01
   9.7400000e-01   9.7250000e-01   9.7250200e-01   9.7251988e-01   9.7273296e-01   9.7299376e-01   9.7310524e-01
   9.7500000e-01   9.7350000e-01   9.7350200e-01   9.7351988e-01   9.7373296e-01   9.7399466e-01   9.7410575e-01
   9.7600000e-01   9.7450000e-01   9.7450200e-01   9.7451988e-01   9.7473296e-01   9.7499561e-01   9.7510626e-01
   9.7700000e-01   9.7550000e-01   9.7550200e-01   9.7551988e-01   9.7573296e-01   9.7599662e-01   9.7610676e-01
   9.7800000e-01   9.7650000e-01   9.7650200e-01   9.7651988e-01   9.7673296e-01   9.7699768e-01   9.7710727e-01
   9.7900000e-01   9.7750000e-01   9.7750200e-01   9.7751988e-01   9.7773295e-01   9.7799880e-01   9.7810778e-01
   9.8000000e-01   9.7850000e-01   9.7850200e-01   9.7851988e-01   9.7873295e-01   9.7899997e-01   9.7910829e-01
   9.8100000e-01   9.7950000e-01   9.7950200e-01   9.7951988e-01   9.7973295e-01   9.8000121e-01   9.8010880e-01
   9.8200000e-01   9.8050000e-01   9.8050200e-01   9.8051988e-01   9.8073295e-01   9.8100252e-01   9.8110931e-01
   9.8300000e-01   9.8150000e-01   9.8150200e-01   9.8151988e-01   9.8173295e-01   9.8200389e-01   9.8210981e-01
   9.8400000e-01   9.8250000e-01   9.8250200e-01   9.8251988e-01   9.8273295e-01   9.8300532e-01   9.8311032e-01
   9.8500000e-01   9.8350000e-01   9.8350200e-01   9.8351988e-01   9.8373294e-01   9.8400683e-01   9.8411083e-01
   9.8600000e-01   9.8450000e-01   9.8450200e-01   9.8451988e-01   9.8473294e-01   9.8500840e-01   9.8511134e-01
   9.8700000e-01   9.8550000e-01   9.8550200e-01   9.8551988e-01   9.8573294e-01   9.8601004e-01   9.8611185e-01
   9.8800000e-01   9.8650000e-01   9.8650200e-01   9.8651988e-01   9.8673296e-01   9.8701174e-01   9.8711236e-01
   9.8900000e-01   9.8750000e-01   9.8750200e-01   9.8751988e-01   9.8773297e-01   9.8801351e-01   9.8811286e-01
   9.9000000e-01   9.8850000e-01   9.8850200e-01   9.8851988e-01   9.8873297e-01   9.8901533e-01   9.8911337e-01
   9.9100000e-01   9.8950000e-01   9.8950200e-01   9.8951988e-01   9.8973285e-01   9.9001721e-01   9.9011388e-01
   9.9200000e-01   9.9050000e-01   9.9050200e-01   9.9051988e-01   9.9073250e-01   9.9101913e-01   9.9111439e-01
   9.9300000e-01   9.9150000e-01   9.9150200e-01   9.9151988e-01   9.9173206e-01   9.9202108e-01   9.9211490e-01
   9.9400000e-01   9.9250000e-01   9.9250200e-01   9.9251988e-01   9.9273255e-01   9.9302306e-01   9.9311541e-01
   9.9500000e-01   9.9350000e-01   9.9350200e-01   9.9351981e-01   9.9373621e-01   9.9402504e-01   9.9411591e-01
   9.9600000e-01   9.9450000e-01   9.9450200e-01   9.9451978e-01   9.9474409e-01   9.9502625e-01   9.9511406e-01
   9.9700000e-01   9.9550000e-01   9.9550200e-01   9.9552083e-01   9.9574549e-01   9.9600781e-01   9.9596131e-01
   9.9800000e-01   9.9650000e-01   9.9650205e-01   9.9652308e-01   9.9670421e-01   9.9685519e-01   9.9630528e-01
   9.9900000e-01   9.9750000e-01   9.9750187e-01   9.9751119e-01   9.9758233e-01   9.9914372e-01   9.9641925e-01
   1.0000000e+00   9.9850000e-01   9.9849468e-01   9.9845622e-01   9.9843493e-01   0.0000000e+00   9.9645177e-01


==> data/FreeSurface_Transport_C0_1E-00_Sharpness.dat <==
   1.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-03   1.7778000e+00   1.7790000e+00   1.7863000e+00   1.7694000e+00   1.6501000e+00   1.6023000e+00
   3.0000000e-03   2.1333000e+00   2.6583000e+00   2.5884000e+00   2.1919000e+00   1.7065000e+00   1.6072000e+00
   4.0000000e-03   2.7826000e+00   3.2265000e+00   3.1088000e+00   2.4257000e+00   1.7174000e+00   1.6075000e+00
   5.0000000e-03   3.3032000e+00   3.6920000e+00   3.5370000e+00   2.5987000e+00   1.7220000e+00   1.6076000e+00
   6.0000000e-03   4.1207000e+00   4.0990000e+00   3.9114000e+00   2.7382000e+00   1.7247000e+00   1.6077000e+00
   7.0000000e-03   4.1499000e+00   4.4663000e+00   4.2491000e+00   2.8561000e+00   1.7265000e+00   1.6077000e+00
   8.0000000e-03   4.5135000e+00   4.8040000e+00   4.5595000e+00   2.9589000e+00   1.7278000e+00   1.6078000e+00
   9.0000000e-03   4.8497000e+00   5.1186000e+00   4.8485000e+00   3.0504000e+00   1.7288000e+00   1.6078000e+00
   1.0000000e-02   5.4478000e+00   5.4144000e+00   5.1201000e+00   3.1330000e+00   1.7297000e+00   1.6078000e+00
   1.1000000e-02   5.4599000e+00   5.6944000e+00   5.3772000e+00   3.2087000e+00   1.7304000e+00   1.6078000e+00
   1.2000000e-02   5.7407000e+00   5.9610000e+00   5.6221000e+00   3.2785000e+00   1.7309000e+00   1.6078000e+00
   1.3000000e-02   6.0083000e+00   6.2159000e+00   5.8562000e+00   3.3434000e+00   1.7314000e+00   1.6078000e+00
   1.4000000e-02   6.5035000e+00   6.4607000e+00   6.0810000e+00   3.4043000e+00   1.7319000e+00   1.6078000e+00
   1.5000000e-02   6.5105000e+00   6.6964000e+00   6.2975000e+00   3.4615000e+00   1.7322000e+00   1.6079000e+00
   1.6000000e-02   6.7476000e+00   6.9240000e+00   6.5066000e+00   3.5156000e+00   1.7326000e+00   1.6079000e+00
   1.7000000e-02   6.9766000e+00   7.1443000e+00   6.7089000e+00   3.5670000e+00   1.7329000e+00   1.6079000e+00
   1.8000000e-02   7.1983000e+00   7.3579000e+00   6.9052000e+00   3.6159000e+00   1.7332000e+00   1.6079000e+00
   1.9000000e-02   7.4134000e+00   7.5655000e+00   7.0960000e+00   3.6626000e+00   1.7334000e+00   1.6079000e+00
   2.0000000e-02   7.6224000e+00   7.7675000e+00   7.2816000e+00   3.7073000e+00   1.7336000e+00   1.6079000e+00
   2.1000000e-02   7.8258000e+00   7.9643000e+00   7.4625000e+00   3.7503000e+00   1.7339000e+00   1.6079000e+00
   2.2000000e-02   8.0241000e+00   8.1563000e+00   7.6391000e+00   3.7916000e+00   1.7341000e+00   1.6079000e+00
   2.3000000e-02   8.2176000e+00   8.3439000e+00   7.8116000e+00   3.8314000e+00   1.7342000e+00   1.6079000e+00
   2.4000000e-02   8.4066000e+00   8.5274000e+00   7.9803000e+00   3.8698000e+00   1.7344000e+00   1.6079000e+00
   2.5000000e-02   8.5915000e+00   8.7069000e+00   8.1455000e+00   3.9070000e+00   1.7346000e+00   1.6079000e+00
   2.6000000e-02   8.7724000e+00   8.8829000e+00   8.3073000e+00   3.9430000e+00   1.7347000e+00   1.6079000e+00
   2.7000000e-02   8.9497000e+00   9.0554000e+00   8.4660000e+00   3.9779000e+00   1.7349000e+00   1.6079000e+00
   2.8000000e-02   9.1236000e+00   9.2246000e+00   8.6217000e+00   4.0117000e+00   1.7350000e+00   1.6079000e+00
   2.9000000e-02   9.2942000e+00   9.3908000e+00   8.7747000e+00   4.0447000e+00   1.7351000e+00   1.6079000e+00
   3.0000000e-02   9.4617000e+00   9.5541000e+00   8.9250000e+00   4.0767000e+00   1.7352000e+00   1.6079000e+00
   3.1000000e-02   9.6263000e+00   9.7147000e+00   9.0728000e+00   4.1079000e+00   1.7353000e+00   1.6079000e+00
   3.2000000e-02   9.7881000e+00   9.8726000e+00   9.2182000e+00   4.1383000e+00   1.7354000e+00   1.6079000e+00
   3.3000000e-02   9.9473000e+00   1.0028000e+01   9.3613000e+00   4.1680000e+00   1.7355000e+00   1.6079000e+00
   3.4000000e-02   1.0104000e+01   1.0181000e+01   9.5022000e+00   4.1969000e+00   1.7356000e+00   1.6079000e+00
   3.5000000e-02   1.0258000e+01   1.0332000e+01   9.6411000e+00   4.2252000e+00   1.7357000e+00   1.6079000e+00
   3.6000000e-02   1.0410000e+01   1.0481000e+01   9.7780000e+00   4.2529000e+00   1.7358000e+00   1.6079000e+00
   3.7000000e-02   1.0560000e+01   1.0627000e+01   9.9129000e+00   4.2799000e+00   1.7359000e+00   1.6079000e+00
   3.8000000e-02   1.0708000e+01   1.0772000e+01   1.0046000e+01   4.3064000e+00   1.7360000e+00   1.6079000e+00
   3.9000000e-02   1.0854000e+01   1.0914000e+01   1.0177000e+01   4.3324000e+00   1.7361000e+00   1.6079000e+00
   4.0000000e-02   1.0997000e+01   1.1055000e+01   1.0307000e+01   4.3578000e+00   1.7361000e+00   1.6079000e+00
   4.1000000e-02   1.1139000e+01   1.1194000e+01   1.0435000e+01   4.3827000e+00   1.7362000e+00   1.6079000e+00
   4.2000000e-02   1.1279000e+01   1.1331000e+01   1.0562000e+01   4.4072000e+00   1.7363000e+00   1.6079000e+00
   4.3000000e-02   1.1418000e+01   1.1467000e+01   1.0687000e+01   4.4312000e+00   1.7363000e+00   1.6079000e+00
   4.4000000e-02   1.1555000e+01   1.1601000e+01   1.0810000e+01   4.4548000e+00   1.7364000e+00   1.6080000e+00
   4.5000000e-02   1.1690000e+01   1.1733000e+01   1.0933000e+01   4.4780000e+00   1.7365000e+00   1.6080000e+00
   4.6000000e-02   1.1823000e+01   1.1865000e+01   1.1053000e+01   4.5007000e+00   1.7365000e+00   1.6080000e+00
   4.7000000e-02   1.1956000e+01   1.1994000e+01   1.1173000e+01   4.5231000e+00   1.7366000e+00   1.6080000e+00
   4.8000000e-02   1.2086000e+01   1.2122000e+01   1.1291000e+01   4.5452000e+00   1.7366000e+00   1.6080000e+00
   4.9000000e-02   1.2216000e+01   1.2249000e+01   1.1408000e+01   4.5668000e+00   1.7367000e+00   1.6080000e+00
   5.0000000e-02   1.2343000e+01   1.2375000e+01   1.1524000e+01   4.5881000e+00   1.7367000e+00   1.6080000e+00
   5.1000000e-02   1.2470000e+01   1.2499000e+01   1.1638000e+01   4.6091000e+00   1.7368000e+00   1.6080000e+00
   5.2000000e-02   1.2595000e+01   1.2622000e+01   1.1752000e+01   4.6298000e+00   1.7368000e+00   1.6080000e+00
   5.3000000e-02   1.2719000e+01   1.2744000e+01   1.1864000e+01   4.6502000e+00   1.7369000e+00   1.6080000e+00
   5.4000000e-02   1.2842000e+01   1.2865000e+01   1.1976000e+01   4.6703000e+00   1.7369000e+00   1.6080000e+00
   5.5000000e-02   1.2964000e+01   1.2984000e+01   1.2086000e+01   4.6900000e+00   1.7370000e+00   1.6080000e+00
   5.6000000e-02   1.3085000e+01   1.3103000e+01   1.2195000e+01   4.7096000e+00   1.7370000e+00   1.6080000e+00
   5.7000000e-02   1.3204000e+01   1.3220000e+01   1.2304000e+01   4.7288000e+00   1.7371000e+00   1.6080000e+00
   5.8000000e-02   1.3323000e+01   1.3337000e+01   1.2411000e+01   4.7478000e+00   1.7371000e+00   1.6080000e+00
   5.9000000e-02   1.3440000e+01   1.3452000e+01   1.2518000e+01   4.7665000e+00   1.7372000e+00   1.6080000e+00
   6.0000000e-02   1.3556000e+01   1.3567000e+01   1.2623000e+01   4.7850000e+00   1.7372000e+00   1.6080000e+00
   6.1000000e-02   1.3672000e+01   1.3680000e+01   1.2728000e+01   4.8032000e+00   1.7372000e+00   1.6080000e+00
   6.2000000e-02   1.3786000e+01   1.3793000e+01   1.2832000e+01   4.8213000e+00   1.7373000e+00   1.6080000e+00
   6.3000000e-02   1.3900000e+01   1.3904000e+01   1.2935000e+01   4.8391000e+00   1.7373000e+00   1.6080000e+00
   6.4000000e-02   1.4012000e+01   1.4015000e+01   1.3037000e+01   4.8566000e+00   1.7373000e+00   1.6080000e+00
   6.5000000e-02   1.4124000e+01   1.4125000e+01   1.3138000e+01   4.8740000e+00   1.7374000e+00   1.6080000e+00
   6.6000000e-02   1.4235000e+01   1.4234000e+01   1.3239000e+01   4.8912000e+00   1.7374000e+00   1.6080000e+00
   6.7000000e-02   1.4345000e+01   1.4342000e+01   1.3339000e+01   4.9081000e+00   1.7374000e+00   1.6080000e+00
   6.8000000e-02   1.4454000e+01   1.4450000e+01   1.3438000e+01   4.9249000e+00   1.7375000e+00   1.6080000e+00
   6.9000000e-02   1.4562000e+01   1.4556000e+01   1.3536000e+01   4.9415000e+00   1.7375000e+00   1.6080000e+00
   7.0000000e-02   1.4669000e+01   1.4662000e+01   1.3634000e+01   4.9579000e+00   1.7375000e+00   1.6080000e+00
   7.1000000e-02   1.4776000e+01   1.4767000e+01   1.3731000e+01   4.9741000e+00   1.7376000e+00   1.6080000e+00
   7.2000000e-02   1.4882000e+01   1.4871000e+01   1.3827000e+01   4.9902000e+00   1.7376000e+00   1.6080000e+00
   7.3000000e-02   1.4987000e+01   1.4975000e+01   1.3923000e+01   5.0060000e+00   1.7376000e+00   1.6080000e+00
   7.4000000e-02   1.5092000e+01   1.5078000e+01   1.4018000e+01   5.0217000e+00   1.7377000e+00   1.6080000e+00
   7.5000000e-02   1.5195000e+01   1.5180000e+01   1.4112000e+01   5.0373000e+00   1.7377000e+00   1.6080000e+00
   7.6000000e-02   1.5298000e+01   1.5282000e+01   1.4206000e+01   5.0527000e+00   1.7377000e+00   1.6080000e+00
   7.7000000e-02   1.5401000e+01   1.5382000e+01   1.4299000e+01   5.0679000e+00   1.7377000e+00   1.6080000e+00
   7.8000000e-02   1.5502000e+01   1.5483000e+01   1.4392000e+01   5.0830000e+00   1.7378000e+00   1.6080000e+00
   7.9000000e-02   1.5603000e+01   1.5582000e+01   1.4483000e+01   5.0979000e+00   1.7378000e+00   1.6080000e+00
   8.0000000e-02   1.5704000e+01   1.5681000e+01   1.4575000e+01   5.1127000e+00   1.7378000e+00   1.6080000e+00
   8.1000000e-02   1.5804000e+01   1.5779000e+01   1.4665000e+01   5.1274000e+00   1.7378000e+00   1.6080000e+00
   8.2000000e-02   1.5903000e+01   1.5877000e+01   1.4756000e+01   5.1419000e+00   1.7379000e+00   1.6080000e+00
   8.3000000e-02   1.6001000e+01   1.5974000e+01   1.4845000e+01   5.1562000e+00   1.7379000e+00   1.6080000e+00
   8.4000000e-02   1.6099000e+01   1.6070000e+01   1.4934000e+01   5.1705000e+00   1.7379000e+00   1.6080000e+00
   8.5000000e-02   1.6196000e+01   1.6166000e+01   1.5023000e+01   5.1846000e+00   1.7379000e+00   1.6080000e+00
   8.6000000e-02   1.6293000e+01   1.6262000e+01   1.5111000e+01   5.1986000e+00   1.7379000e+00   1.6080000e+00
   8.7000000e-02   1.6389000e+01   1.6357000e+01   1.5199000e+01   5.2124000e+00   1.7380000e+00   1.6080000e+00
   8.8000000e-02   1.6485000e+01   1.6451000e+01   1.5286000e+01   5.2262000e+00   1.7380000e+00   1.6080000e+00
   8.9000000e-02   1.6580000e+01   1.6544000e+01   1.5372000e+01   5.2398000e+00   1.7380000e+00   1.6080000e+00
   9.0000000e-02   1.6674000e+01   1.6638000e+01   1.5458000e+01   5.2533000e+00   1.7380000e+00   1.6080000e+00
   9.1000000e-02   1.6768000e+01   1.6730000e+01   1.5544000e+01   5.2667000e+00   1.7381000e+00   1.6080000e+00
   9.2000000e-02   1.6862000e+01   1.6822000e+01   1.5629000e+01   5.2800000e+00   1.7381000e+00   1.6080000e+00
   9.3000000e-02   1.6954000e+01   1.6914000e+01   1.5714000e+01   5.2931000e+00   1.7381000e+00   1.6080000e+00
   9.4000000e-02   1.7047000e+01   1.7005000e+01   1.5798000e+01   5.3062000e+00   1.7381000e+00   1.6080000e+00
   9.5000000e-02   1.7139000e+01   1.7096000e+01   1.5881000e+01   5.3191000e+00   1.7381000e+00   1.6080000e+00
   9.6000000e-02   1.7230000e+01   1.7186000e+01   1.5965000e+01   5.3320000e+00   1.7382000e+00   1.6080000e+00
   9.7000000e-02   1.7321000e+01   1.7276000e+01   1.6048000e+01   5.3447000e+00   1.7382000e+00   1.6080000e+00
   9.8000000e-02   1.7411000e+01   1.7365000e+01   1.6130000e+01   5.3574000e+00   1.7382000e+00   1.6080000e+00
   9.9000000e-02   1.7501000e+01   1.7454000e+01   1.6212000e+01   5.3699000e+00   1.7382000e+00   1.6080000e+00
   1.0000000e-01   1.7591000e+01   1.7542000e+01   1.6294000e+01   5.3824000e+00   1.7382000e+00   1.6080000e+00
   1.0100000e-01   1.7680000e+01   1.7630000e+01   1.6375000e+01   5.3947000e+00   1.7382000e+00   1.6080000e+00
   1.0200000e-01   1.7769000e+01   1.7718000e+01   1.6456000e+01   5.4070000e+00   1.7383000e+00   1.6080000e+00
   1.0300000e-01   1.7857000e+01   1.7805000e+01   1.6536000e+01   5.4192000e+00   1.7383000e+00   1.6080000e+00
   1.0400000e-01   1.7945000e+01   1.7891000e+01   1.6616000e+01   5.4313000e+00   1.7383000e+00   1.6080000e+00
   1.0500000e-01   1.8032000e+01   1.7977000e+01   1.6696000e+01   5.4433000e+00   1.7383000e+00   1.6080000e+00
   1.0600000e-01   1.8119000e+01   1.8063000e+01   1.6775000e+01   5.4552000e+00   1.7383000e+00   1.6080000e+00
   1.0700000e-01   1.8205000e+01   1.8149000e+01   1.6854000e+01   5.4670000e+00   1.7383000e+00   1.6080000e+00
   1.0800000e-01   1.8291000e+01   1.8233000e+01   1.6932000e+01   5.4787000e+00   1.7384000e+00   1.6080000e+00
   1.0900000e-01   1.8377000e+01   1.8318000e+01   1.7011000e+01   5.4904000e+00   1.7384000e+00   1.6080000e+00
   1.1000000e-01   1.8462000e+01   1.8402000e+01   1.7088000e+01   5.5020000e+00   1.7384000e+00   1.6080000e+00
   1.1100000e-01   1.8547000e+01   1.8486000e+01   1.7166000e+01   5.5135000e+00   1.7384000e+00   1.6080000e+00
   1.1200000e-01   1.8632000e+01   1.8569000e+01   1.7243000e+01   5.5249000e+00   1.7384000e+00   1.6080000e+00
   1.1300000e-01   1.8716000e+01   1.8653000e+01   1.7320000e+01   5.5362000e+00   1.7384000e+00   1.6080000e+00
   1.1400000e-01   1.8800000e+01   1.8735000e+01   1.7396000e+01   5.5475000e+00   1.7384000e+00   1.6080000e+00
   1.1500000e-01   1.8883000e+01   1.8818000e+01   1.7472000e+01   5.5587000e+00   1.7385000e+00   1.6080000e+00
   1.1600000e-01   1.8966000e+01   1.8900000e+01   1.7548000e+01   5.5698000e+00   1.7385000e+00   1.6080000e+00
   1.1700000e-01   1.9049000e+01   1.8981000e+01   1.7623000e+01   5.5808000e+00   1.7385000e+00   1.6080000e+00
   1.1800000e-01   1.9131000e+01   1.9062000e+01   1.7699000e+01   5.5918000e+00   1.7385000e+00   1.6080000e+00
   1.1900000e-01   1.9213000e+01   1.9143000e+01   1.7773000e+01   5.6027000e+00   1.7385000e+00   1.6080000e+00
   1.2000000e-01   1.9294000e+01   1.9224000e+01   1.7848000e+01   5.6135000e+00   1.7385000e+00   1.6080000e+00
   1.2100000e-01   1.9376000e+01   1.9304000e+01   1.7922000e+01   5.6243000e+00   1.7385000e+00   1.6080000e+00
   1.2200000e-01   1.9457000e+01   1.9384000e+01   1.7996000e+01   5.6349000e+00   1.7386000e+00   1.6080000e+00
   1.2300000e-01   1.9537000e+01   1.9464000e+01   1.8069000e+01   5.6456000e+00   1.7386000e+00   1.6080000e+00
   1.2400000e-01   1.9617000e+01   1.9543000e+01   1.8143000e+01   5.6561000e+00   1.7386000e+00   1.6080000e+00
   1.2500000e-01   1.9697000e+01   1.9622000e+01   1.8216000e+01   5.6666000e+00   1.7386000e+00   1.6080000e+00
   1.2600000e-01   1.9777000e+01   1.9700000e+01   1.8288000e+01   5.6771000e+00   1.7386000e+00   1.6080000e+00
   1.2700000e-01   1.9856000e+01   1.9779000e+01   1.8361000e+01   5.6874000e+00   1.7386000e+00   1.6080000e+00
   1.2800000e-01   1.9935000e+01   1.9857000e+01   1.8433000e+01   5.6977000e+00   1.7386000e+00   1.6080000e+00
   1.2900000e-01   2.0014000e+01   1.9934000e+01   1.8505000e+01   5.7080000e+00   1.7386000e+00   1.6080000e+00
   1.3000000e-01   2.0092000e+01   2.0012000e+01   1.8576000e+01   5.7182000e+00   1.7387000e+00   1.6080000e+00
   1.3100000e-01   2.0170000e+01   2.0089000e+01   1.8647000e+01   5.7283000e+00   1.7387000e+00   1.6080000e+00
   1.3200000e-01   2.0248000e+01   2.0166000e+01   1.8718000e+01   5.7383000e+00   1.7387000e+00   1.6080000e+00
   1.3300000e-01   2.0325000e+01   2.0242000e+01   1.8789000e+01   5.7484000e+00   1.7387000e+00   1.6080000e+00
   1.3400000e-01   2.0402000e+01   2.0318000e+01   1.8859000e+01   5.7583000e+00   1.7387000e+00   1.6080000e+00
   1.3500000e-01   2.0479000e+01   2.0394000e+01   1.8930000e+01   5.7682000e+00   1.7387000e+00   1.6080000e+00
   1.3600000e-01   2.0556000e+01   2.0470000e+01   1.9000000e+01   5.7780000e+00   1.7387000e+00   1.6080000e+00
   1.3700000e-01   2.0632000e+01   2.0545000e+01   1.9069000e+01   5.7878000e+00   1.7387000e+00   1.6080000e+00
   1.3800000e-01   2.0708000e+01   2.0621000e+01   1.9139000e+01   5.7976000e+00   1.7387000e+00   1.6080000e+00
   1.3900000e-01   2.0784000e+01   2.0695000e+01   1.9208000e+01   5.8072000e+00   1.7388000e+00   1.6080000e+00
   1.4000000e-01   2.0859000e+01   2.0770000e+01   1.9277000e+01   5.8169000e+00   1.7388000e+00   1.6080000e+00
   1.4100000e-01   2.0934000e+01   2.0844000e+01   1.9345000e+01   5.8264000e+00   1.7388000e+00   1.6080000e+00
   1.4200000e-01   2.1009000e+01   2.0918000e+01   1.9414000e+01   5.8359000e+00   1.7388000e+00   1.6080000e+00
   1.4300000e-01   2.1084000e+01   2.0992000e+01   1.9482000e+01   5.8454000e+00   1.7388000e+00   1.6080000e+00
   1.4400000e-01   2.1158000e+01   2.1065000e+01   1.9550000e+01   5.8548000e+00   1.7388000e+00   1.6080000e+00
   1.4500000e-01   2.1232000e+01   2.1139000e+01   1.9618000e+01   5.8642000e+00   1.7388000e+00   1.6080000e+00
   1.4600000e-01   2.1306000e+01   2.1212000e+01   1.9685000e+01   5.8735000e+00   1.7388000e+00   1.6080000e+00
   1.4700000e-01   2.1380000e+01   2.1284000e+01   1.9753000e+01   5.8828000e+00   1.7388000e+00   1.6080000e+00
   1.4800000e-01   2.1453000e+01   2.1357000e+01   1.9820000e+01   5.8920000e+00   1.7388000e+00   1.6080000e+00
   1.4900000e-01   2.1526000e+01   2.1429000e+01   1.9886000e+01   5.9012000e+00   1.7389000e+00   1.6080000e+00
   1.5000000e-01   2.1599000e+01   2.1501000e+01   1.9953000e+01   5.9103000e+00   1.7389000e+00   1.6080000e+00
   1.5100000e-01   2.1672000e+01   2.1573000e+01   2.0019000e+01   5.9194000e+00   1.7389000e+00   1.6080000e+00
   1.5200000e-01   2.1744000e+01   2.1645000e+01   2.0085000e+01   5.9285000e+00   1.7389000e+00   1.6080000e+00
   1.5300000e-01   2.1816000e+01   2.1716000e+01   2.0151000e+01   5.9374000e+00   1.7389000e+00   1.6080000e+00
   1.5400000e-01   2.1888000e+01   2.1787000e+01   2.0217000e+01   5.9464000e+00   1.7389000e+00   1.6080000e+00
   1.5500000e-01   2.1960000e+01   2.1858000e+01   2.0283000e+01   5.9553000e+00   1.7389000e+00   1.6080000e+00
   1.5600000e-01   2.2031000e+01   2.1928000e+01   2.0348000e+01   5.9642000e+00   1.7389000e+00   1.6080000e+00
   1.5700000e-01   2.2102000e+01   2.1999000e+01   2.0413000e+01   5.9730000e+00   1.7389000e+00   1.6080000e+00
   1.5800000e-01   2.2173000e+01   2.2069000e+01   2.0478000e+01   5.9818000e+00   1.7389000e+00   1.6080000e+00
   1.5900000e-01   2.2244000e+01   2.2139000e+01   2.0542000e+01   5.9905000e+00   1.7389000e+00   1.6080000e+00
   1.6000000e-01   2.2315000e+01   2.2209000e+01   2.0607000e+01   5.9992000e+00   1.7390000e+00   1.6080000e+00
   1.6100000e-01   2.2385000e+01   2.2278000e+01   2.0671000e+01   6.0078000e+00   1.7390000e+00   1.6080000e+00
   1.6200000e-01   2.2455000e+01   2.2347000e+01   2.0735000e+01   6.0164000e+00   1.7390000e+00   1.6080000e+00
   1.6300000e-01   2.2525000e+01   2.2416000e+01   2.0799000e+01   6.0250000e+00   1.7390000e+00   1.6080000e+00
   1.6400000e-01   2.2594000e+01   2.2485000e+01   2.0863000e+01   6.0335000e+00   1.7390000e+00   1.6080000e+00
   1.6500000e-01   2.2664000e+01   2.2554000e+01   2.0926000e+01   6.0420000e+00   1.7390000e+00   1.6080000e+00
   1.6600000e-01   2.2733000e+01   2.2622000e+01   2.0990000e+01   6.0505000e+00   1.7390000e+00   1.6080000e+00
   1.6700000e-01   2.2802000e+01   2.2691000e+01   2.1053000e+01   6.0589000e+00   1.7390000e+00   1.6080000e+00
   1.6800000e-01   2.2871000e+01   2.2759000e+01   2.1116000e+01   6.0673000e+00   1.7390000e+00   1.6080000e+00
   1.6900000e-01   2.2939000e+01   2.2826000e+01   2.1178000e+01   6.0756000e+00   1.7390000e+00   1.6080000e+00
   1.7000000e-01   2.3008000e+01   2.2894000e+01   2.1241000e+01   6.0839000e+00   1.7390000e+00   1.6080000e+00
   1.7100000e-01   2.3076000e+01   2.2961000e+01   2.1303000e+01   6.0922000e+00   1.7390000e+00   1.6080000e+00
   1.7200000e-01   2.3144000e+01   2.3029000e+01   2.1365000e+01   6.1004000e+00   1.7391000e+00   1.6080000e+00
   1.7300000e-01   2.3212000e+01   2.3096000e+01   2.1427000e+01   6.1086000e+00   1.7391000e+00   1.6080000e+00
   1.7400000e-01   2.3279000e+01   2.3162000e+01   2.1489000e+01   6.1167000e+00   1.7391000e+00   1.6080000e+00
   1.7500000e-01   2.3347000e+01   2.3229000e+01   2.1551000e+01   6.1249000e+00   1.7391000e+00   1.6080000e+00
   1.7600000e-01   2.3414000e+01   2.3296000e+01   2.1612000e+01   6.1329000e+00   1.7391000e+00   1.6080000e+00
   1.7700000e-01   2.3481000e+01   2.3362000e+01   2.1673000e+01   6.1410000e+00   1.7391000e+00   1.6080000e+00
   1.7800000e-01   2.3548000e+01   2.3428000e+01   2.1735000e+01   6.1490000e+00   1.7391000e+00   1.6080000e+00
   1.7900000e-01   2.3614000e+01   2.3494000e+01   2.1795000e+01   6.1570000e+00   1.7391000e+00   1.6080000e+00
   1.8000000e-01   2.3681000e+01   2.3559000e+01   2.1856000e+01   6.1649000e+00   1.7391000e+00   1.6080000e+00
   1.8100000e-01   2.3747000e+01   2.3625000e+01   2.1917000e+01   6.1728000e+00   1.7391000e+00   1.6080000e+00
   1.8200000e-01   2.3813000e+01   2.3690000e+01   2.1977000e+01   6.1807000e+00   1.7391000e+00   1.6080000e+00
   1.8300000e-01   2.3879000e+01   2.3755000e+01   2.2038000e+01   6.1886000e+00   1.7391000e+00   1.6080000e+00
   1.8400000e-01   2.3944000e+01   2.3820000e+01   2.2098000e+01   6.1964000e+00   1.7391000e+00   1.6080000e+00
   1.8500000e-01   2.4010000e+01   2.3885000e+01   2.2158000e+01   6.2042000e+00   1.7391000e+00   1.6080000e+00
   1.8600000e-01   2.4075000e+01   2.3950000e+01   2.2217000e+01   6.2119000e+00   1.7392000e+00   1.6080000e+00
   1.8700000e-01   2.4140000e+01   2.4014000e+01   2.2277000e+01   6.2196000e+00   1.7392000e+00   1.6080000e+00
   1.8800000e-01   2.4205000e+01   2.4079000e+01   2.2336000e+01   6.2273000e+00   1.7392000e+00   1.6080000e+00
   1.8900000e-01   2.4270000e+01   2.4143000e+01   2.2396000e+01   6.2350000e+00   1.7392000e+00   1.6080000e+00
   1.9000000e-01   2.4335000e+01   2.4207000e+01   2.2455000e+01   6.2426000e+00   1.7392000e+00   1.6080000e+00
   1.9100000e-01   2.4399000e+01   2.4270000e+01   2.2514000e+01   6.2502000e+00   1.7392000e+00   1.6080000e+00
   1.9200000e-01   2.4464000e+01   2.4334000e+01   2.2573000e+01   6.2578000e+00   1.7392000e+00   1.6080000e+00
   1.9300000e-01   2.4528000e+01   2.4397000e+01   2.2631000e+01   6.2653000e+00   1.7392000e+00   1.6080000e+00
   1.9400000e-01   2.4592000e+01   2.4461000e+01   2.2690000e+01   6.2728000e+00   1.7392000e+00   1.6080000e+00
   1.9500000e-01   2.4656000e+01   2.4524000e+01   2.2748000e+01   6.2803000e+00   1.7392000e+00   1.6080000e+00
   1.9600000e-01   2.4719000e+01   2.4587000e+01   2.2806000e+01   6.2877000e+00   1.7392000e+00   1.6080000e+00
   1.9700000e-01   2.4783000e+01   2.4650000e+01   2.2864000e+01   6.2952000e+00   1.7392000e+00   1.6080000e+00
   1.9800000e-01   2.4846000e+01   2.4712000e+01   2.2922000e+01   6.3026000e+00   1.7392000e+00   1.6080000e+00
   1.9900000e-01   2.4909000e+01   2.4775000e+01   2.2980000e+01   6.3099000e+00   1.7392000e+00   1.6080000e+00
   2.0000000e-01   2.4972000e+01   2.4837000e+01   2.3038000e+01   6.3172000e+00   1.7392000e+00   1.6080000e+00
   2.0100000e-01   2.5035000e+01   2.4899000e+01   2.3095000e+01   6.3246000e+00   1.7393000e+00   1.6080000e+00
   2.0200000e-01   2.5098000e+01   2.4961000e+01   2.3153000e+01   6.3318000e+00   1.7393000e+00   1.6080000e+00
   2.0300000e-01   2.5160000e+01   2.5023000e+01   2.3210000e+01   6.3391000e+00   1.7393000e+00   1.6080000e+00
   2.0400000e-01   2.5222000e+01   2.5085000e+01   2.3267000e+01   6.3463000e+00   1.7393000e+00   1.6080000e+00
   2.0500000e-01   2.5285000e+01   2.5146000e+01   2.3324000e+01   6.3535000e+00   1.7393000e+00   1.6080000e+00
   2.0600000e-01   2.5347000e+01   2.5208000e+01   2.3381000e+01   6.3607000e+00   1.7393000e+00   1.6080000e+00
   2.0700000e-01   2.5409000e+01   2.5269000e+01   2.3437000e+01   6.3678000e+00   1.7393000e+00   1.6080000e+00
   2.0800000e-01   2.5470000e+01   2.5330000e+01   2.3494000e+01   6.3749000e+00   1.7393000e+00   1.6080000e+00
   2.0900000e-01   2.5532000e+01   2.5391000e+01   2.3550000e+01   6.3820000e+00   1.7393000e+00   1.6080000e+00
   2.1000000e-01   2.5593000e+01   2.5452000e+01   2.3606000e+01   6.3891000e+00   1.7393000e+00   1.6080000e+00
   2.1100000e-01   2.5655000e+01   2.5512000e+01   2.3663000e+01   6.3962000e+00   1.7393000e+00   1.6080000e+00
   2.1200000e-01   2.5716000e+01   2.5573000e+01   2.3719000e+01   6.4032000e+00   1.7393000e+00   1.6080000e+00
   2.1300000e-01   2.5777000e+01   2.5633000e+01   2.3774000e+01   6.4102000e+00   1.7393000e+00   1.6080000e+00
   2.1400000e-01   2.5838000e+01   2.5694000e+01   2.3830000e+01   6.4171000e+00   1.7393000e+00   1.6080000e+00
   2.1500000e-01   2.5898000e+01   2.5754000e+01   2.3886000e+01   6.4241000e+00   1.7393000e+00   1.6080000e+00
   2.1600000e-01   2.5959000e+01   2.5814000e+01   2.3941000e+01   6.4310000e+00   1.7393000e+00   1.6080000e+00
   2.1700000e-01   2.6019000e+01   2.5873000e+01   2.3996000e+01   6.4379000e+00   1.7393000e+00   1.6080000e+00
   2.1800000e-01   2.6080000e+01   2.5933000e+01   2.4052000e+01   6.4448000e+00   1.7393000e+00   1.6080000e+00
   2.1900000e-01   2.6140000e+01   2.5993000e+01   2.4107000e+01   6.4516000e+00   1.7394000e+00   1.6080000e+00
   2.2000000e-01   2.6200000e+01   2.6052000e+01   2.4162000e+01   6.4584000e+00   1.7394000e+00   1.6080000e+00
   2.2100000e-01   2.6260000e+01   2.6111000e+01   2.4217000e+01   6.4652000e+00   1.7394000e+00   1.6080000e+00
   2.2200000e-01   2.6320000e+01   2.6170000e+01   2.4271000e+01   6.4720000e+00   1.7394000e+00   1.6080000e+00
   2.2300000e-01   2.6379000e+01   2.6229000e+01   2.4326000e+01   6.4788000e+00   1.7394000e+00   1.6080000e+00
   2.2400000e-01   2.6439000e+01   2.6288000e+01   2.4380000e+01   6.4855000e+00   1.7394000e+00   1.6080000e+00
   2.2500000e-01   2.6498000e+01   2.6347000e+01   2.4435000e+01   6.4922000e+00   1.7394000e+00   1.6080000e+00
   2.2600000e-01   2.6557000e+01   2.6406000e+01   2.4489000e+01   6.4989000e+00   1.7394000e+00   1.6080000e+00
   2.2700000e-01   2.6616000e+01   2.6464000e+01   2.4543000e+01   6.5055000e+00   1.7394000e+00   1.6080000e+00
   2.2800000e-01   2.6675000e+01   2.6522000e+01   2.4597000e+01   6.5122000e+00   1.7394000e+00   1.6080000e+00
   2.2900000e-01   2.6734000e+01   2.6581000e+01   2.4651000e+01   6.5188000e+00   1.7394000e+00   1.6080000e+00
   2.3000000e-01   2.6793000e+01   2.6639000e+01   2.4704000e+01   6.5254000e+00   1.7394000e+00   1.6080000e+00
   2.3100000e-01   2.6851000e+01   2.6697000e+01   2.4758000e+01   6.5320000e+00   1.7394000e+00   1.6080000e+00
   2.3200000e-01   2.6910000e+01   2.6755000e+01   2.4812000e+01   6.5385000e+00   1.7394000e+00   1.6080000e+00
   2.3300000e-01   2.6968000e+01   2.6812000e+01   2.4865000e+01   6.5451000e+00   1.7394000e+00   1.6080000e+00
   2.3400000e-01   2.7026000e+01   2.6870000e+01   2.4918000e+01   6.5516000e+00   1.7394000e+00   1.6080000e+00
   2.3500000e-01   2.7084000e+01   2.6927000e+01   2.4971000e+01   6.5581000e+00   1.7394000e+00   1.6080000e+00
   2.3600000e-01   2.7142000e+01   2.6985000e+01   2.5024000e+01   6.5645000e+00   1.7394000e+00   1.6080000e+00
   2.3700000e-01   2.7200000e+01   2.7042000e+01   2.5077000e+01   6.5710000e+00   1.7394000e+00   1.6080000e+00
   2.3800000e-01   2.7258000e+01   2.7099000e+01   2.5130000e+01   6.5774000e+00   1.7394000e+00   1.6080000e+00
   2.3900000e-01   2.7315000e+01   2.7156000e+01   2.5183000e+01   6.5838000e+00   1.7395000e+00   1.6080000e+00
   2.4000000e-01   2.7373000e+01   2.7213000e+01   2.5236000e+01   6.5902000e+00   1.7395000e+00   1.6080000e+00
   2.4100000e-01   2.7430000e+01   2.7270000e+01   2.5288000e+01   6.5966000e+00   1.7395000e+00   1.6080000e+00
   2.4200000e-01   2.7487000e+01   2.7326000e+01   2.5340000e+01   6.6029000e+00   1.7395000e+00   1.6080000e+00
   2.4300000e-01   2.7544000e+01   2.7383000e+01   2.5393000e+01   6.6092000e+00   1.7395000e+00   1.6080000e+00
   2.4400000e-01   2.7601000e+01   2.7439000e+01   2.5445000e+01   6.6155000e+00   1.7395000e+00   1.6080000e+00
   2.4500000e-01   2.7658000e+01   2.7495000e+01   2.5497000e+01   6.6218000e+00   1.7395000e+00   1.6080000e+00
   2.4600000e-01   2.7715000e+01   2.7551000e+01   2.5549000e+01   6.6281000e+00   1.7395000e+00   1.6080000e+00
   2.4700000e-01   2.7772000e+01   2.7608000e+01   2.5601000e+01   6.6343000e+00   1.7395000e+00   1.6080000e+00
   2.4800000e-01   2.7828000e+01   2.7663000e+01   2.5653000e+01   6.6406000e+00   1.7395000e+00   1.6080000e+00
   2.4900000e-01   2.7884000e+01   2.7719000e+01   2.5704000e+01   6.6468000e+00   1.7395000e+00   1.6080000e+00
   2.5000000e-01   2.7941000e+01   2.7775000e+01   2.5756000e+01   6.6530000e+00   1.7395000e+00   1.6080000e+00
   2.5100000e-01   2.7997000e+01   2.7831000e+01   2.5807000e+01   6.6592000e+00   1.7395000e+00   1.6080000e+00
   2.5200000e-01   2.8053000e+01   2.7886000e+01   2.5858000e+01   6.6653000e+00   1.7395000e+00   1.6080000e+00
   2.5300000e-01   2.8109000e+01   2.7941000e+01   2.5910000e+01   6.6714000e+00   1.7395000e+00   1.6080000e+00
   2.5400000e-01   2.8165000e+01   2.7997000e+01   2.5961000e+01   6.6776000e+00   1.7395000e+00   1.6080000e+00
   2.5500000e-01   2.8220000e+01   2.8052000e+01   2.6012000e+01   6.6837000e+00   1.7395000e+00   1.6080000e+00
   2.5600000e-01   2.8276000e+01   2.8107000e+01   2.6063000e+01   6.6897000e+00   1.7395000e+00   1.6080000e+00
   2.5700000e-01   2.8332000e+01   2.8162000e+01   2.6114000e+01   6.6958000e+00   1.7395000e+00   1.6080000e+00
   2.5800000e-01   2.8387000e+01   2.8217000e+01   2.6164000e+01   6.7019000e+00   1.7395000e+00   1.6080000e+00
   2.5900000e-01   2.8442000e+01   2.8271000e+01   2.6215000e+01   6.7079000e+00   1.7395000e+00   1.6080000e+00
   2.6000000e-01   2.8497000e+01   2.8326000e+01   2.6266000e+01   6.7139000e+00   1.7395000e+00   1.6080000e+00
   2.6100000e-01   2.8552000e+01   2.8381000e+01   2.6316000e+01   6.7199000e+00   1.7395000e+00   1.6080000e+00
   2.6200000e-01   2.8607000e+01   2.8435000e+01   2.6366000e+01   6.7259000e+00   1.7396000e+00   1.6080000e+00
   2.6300000e-01   2.8662000e+01   2.8489000e+01   2.6417000e+01   6.7318000e+00   1.7396000e+00   1.6080000e+00
   2.6400000e-01   2.8717000e+01   2.8543000e+01   2.6467000e+01   6.7378000e+00   1.7396000e+00   1.6080000e+00
   2.6500000e-01   2.8772000e+01   2.8598000e+01   2.6517000e+01   6.7437000e+00   1.7396000e+00   1.6080000e+00
   2.6600000e-01   2.8826000e+01   2.8652000e+01   2.6567000e+01   6.7496000e+00   1.7396000e+00   1.6080000e+00
   2.6700000e-01   2.8881000e+01   2.8705000e+01   2.6617000e+01   6.7555000e+00   1.7396000e+00   1.6080000e+00
   2.6800000e-01   2.8935000e+01   2.8759000e+01   2.6666000e+01   6.7614000e+00   1.7396000e+00   1.6080000e+00
   2.6900000e-01   2.8989000e+01   2.8813000e+01   2.6716000e+01   6.7672000e+00   1.7396000e+00   1.6080000e+00
   2.7000000e-01   2.9043000e+01   2.8867000e+01   2.6766000e+01   6.7731000e+00   1.7396000e+00   1.6080000e+00
   2.7100000e-01   2.9097000e+01   2.8920000e+01   2.6815000e+01   6.7789000e+00   1.7396000e+00   1.6080000e+00
   2.7200000e-01   2.9151000e+01   2.8973000e+01   2.6865000e+01   6.7847000e+00   1.7396000e+00   1.6080000e+00
   2.7300000e-01   2.9205000e+01   2.9027000e+01   2.6914000e+01   6.7905000e+00   1.7396000e+00   1.6080000e+00
   2.7400000e-01   2.9259000e+01   2.9080000e+01   2.6963000e+01   6.7963000e+00   1.7396000e+00   1.6080000e+00
   2.7500000e-01   2.9313000e+01   2.9133000e+01   2.7012000e+01   6.8020000e+00   1.7396000e+00   1.6080000e+00
   2.7600000e-01   2.9366000e+01   2.9186000e+01   2.7061000e+01   6.8078000e+00   1.7396000e+00   1.6080000e+00
   2.7700000e-01   2.9420000e+01   2.9239000e+01   2.7110000e+01   6.8135000e+00   1.7396000e+00   1.6080000e+00
   2.7800000e-01   2.9473000e+01   2.9292000e+01   2.7159000e+01   6.8192000e+00   1.7396000e+00   1.6080000e+00
   2.7900000e-01   2.9526000e+01   2.9345000e+01   2.7208000e+01   6.8249000e+00   1.7396000e+00   1.6080000e+00
   2.8000000e-01   2.9579000e+01   2.9397000e+01   2.7257000e+01   6.8306000e+00   1.7396000e+00   1.6080000e+00
   2.8100000e-01   2.9632000e+01   2.9450000e+01   2.7305000e+01   6.8363000e+00   1.7396000e+00   1.6080000e+00
   2.8200000e-01   2.9685000e+01   2.9502000e+01   2.7354000e+01   6.8419000e+00   1.7396000e+00   1.6080000e+00
   2.8300000e-01   2.9738000e+01   2.9554000e+01   2.7402000e+01   6.8475000e+00   1.7396000e+00   1.6080000e+00
   2.8400000e-01   2.9791000e+01   2.9607000e+01   2.7451000e+01   6.8532000e+00   1.7396000e+00   1.6080000e+00
   2.8500000e-01   2.9844000e+01   2.9659000e+01   2.7499000e+01   6.8588000e+00   1.7396000e+00   1.6080000e+00
   2.8600000e-01   2.9896000e+01   2.9711000e+01   2.7547000e+01   6.8644000e+00   1.7396000e+00   1.6080000e+00
   2.8700000e-01   2.9949000e+01   2.9763000e+01   2.7595000e+01   6.8699000e+00   1.7396000e+00   1.6080000e+00
   2.8800000e-01   3.0001000e+01   2.9815000e+01   2.7643000e+01   6.8755000e+00   1.7397000e+00   1.6080000e+00
   2.8900000e-01   3.0053000e+01   2.9867000e+01   2.7691000e+01   6.8811000e+00   1.7397000e+00   1.6080000e+00
   2.9000000e-01   3.0106000e+01   2.9918000e+01   2.7739000e+01   6.8866000e+00   1.7397000e+00   1.6080000e+00
   2.9100000e-01   3.0158000e+01   2.9970000e+01   2.7787000e+01   6.8921000e+00   1.7397000e+00   1.6080000e+00
   2.9200000e-01   3.0210000e+01   3.0021000e+01   2.7834000e+01   6.8976000e+00   1.7397000e+00   1.6080000e+00
   2.9300000e-01   3.0262000e+01   3.0073000e+01   2.7882000e+01   6.9031000e+00   1.7397000e+00   1.6080000e+00
   2.9400000e-01   3.0314000e+01   3.0124000e+01   2.7929000e+01   6.9086000e+00   1.7397000e+00   1.6080000e+00
   2.9500000e-01   3.0365000e+01   3.0176000e+01   2.7977000e+01   6.9140000e+00   1.7397000e+00   1.6080000e+00
   2.9600000e-01   3.0417000e+01   3.0227000e+01   2.8024000e+01   6.9195000e+00   1.7397000e+00   1.6080000e+00
   2.9700000e-01   3.0469000e+01   3.0278000e+01   2.8072000e+01   6.9249000e+00   1.7397000e+00   1.6080000e+00
   2.9800000e-01   3.0520000e+01   3.0329000e+01   2.8119000e+01   6.9304000e+00   1.7397000e+00   1.6080000e+00
   2.9900000e-01   3.0572000e+01   3.0380000e+01   2.8166000e+01   6.9358000e+00   1.7397000e+00   1.6080000e+00
   3.0000000e-01   3.0623000e+01   3.0431000e+01   2.8213000e+01   6.9412000e+00   1.7397000e+00   1.6080000e+00
   3.0100000e-01   3.0674000e+01   3.0481000e+01   2.8260000e+01   6.9465000e+00   1.7397000e+00   1.6080000e+00
   3.0200000e-01   3.0725000e+01   3.0532000e+01   2.8307000e+01   6.9519000e+00   1.7397000e+00   1.6080000e+00
   3.0300000e-01   3.0776000e+01   3.0583000e+01   2.8354000e+01   6.9573000e+00   1.7397000e+00   1.6080000e+00
   3.0400000e-01   3.0827000e+01   3.0633000e+01   2.8400000e+01   6.9626000e+00   1.7397000e+00   1.6080000e+00
   3.0500000e-01   3.0878000e+01   3.0684000e+01   2.8447000e+01   6.9679000e+00   1.7397000e+00   1.6080000e+00
   3.0600000e-01   3.0929000e+01   3.0734000e+01   2.8494000e+01   6.9732000e+00   1.7397000e+00   1.6080000e+00
   3.0700000e-01   3.0980000e+01   3.0784000e+01   2.8540000e+01   6.9785000e+00   1.7397000e+00   1.6080000e+00
   3.0800000e-01   3.1031000e+01   3.0834000e+01   2.8586000e+01   6.9838000e+00   1.7397000e+00   1.6080000e+00
   3.0900000e-01   3.1081000e+01   3.0884000e+01   2.8633000e+01   6.9891000e+00   1.7397000e+00   1.6080000e+00
   3.1000000e-01   3.1132000e+01   3.0934000e+01   2.8679000e+01   6.9944000e+00   1.7397000e+00   1.6080000e+00
   3.1100000e-01   3.1182000e+01   3.0984000e+01   2.8725000e+01   6.9996000e+00   1.7397000e+00   1.6080000e+00
   3.1200000e-01   3.1232000e+01   3.1034000e+01   2.8771000e+01   7.0048000e+00   1.7397000e+00   1.6080000e+00
   3.1300000e-01   3.1283000e+01   3.1084000e+01   2.8817000e+01   7.0101000e+00   1.7397000e+00   1.6080000e+00
   3.1400000e-01   3.1333000e+01   3.1134000e+01   2.8863000e+01   7.0153000e+00   1.7397000e+00   1.6080000e+00
   3.1500000e-01   3.1383000e+01   3.1183000e+01   2.8909000e+01   7.0205000e+00   1.7397000e+00   1.6080000e+00
   3.1600000e-01   3.1433000e+01   3.1233000e+01   2.8955000e+01   7.0257000e+00   1.7397000e+00   1.6080000e+00
   3.1700000e-01   3.1483000e+01   3.1282000e+01   2.9001000e+01   7.0308000e+00   1.7397000e+00   1.6080000e+00
   3.1800000e-01   3.1533000e+01   3.1332000e+01   2.9047000e+01   7.0360000e+00   1.7397000e+00   1.6080000e+00
   3.1900000e-01   3.1583000e+01   3.1381000e+01   2.9092000e+01   7.0411000e+00   1.7398000e+00   1.6080000e+00
   3.2000000e-01   3.1632000e+01   3.1430000e+01   2.9138000e+01   7.0463000e+00   1.7398000e+00   1.6080000e+00
   3.2100000e-01   3.1682000e+01   3.1479000e+01   2.9183000e+01   7.0514000e+00   1.7398000e+00   1.6080000e+00
   3.2200000e-01   3.1731000e+01   3.1528000e+01   2.9229000e+01   7.0565000e+00   1.7398000e+00   1.6080000e+00
   3.2300000e-01   3.1781000e+01   3.1577000e+01   2.9274000e+01   7.0616000e+00   1.7398000e+00   1.6080000e+00
   3.2400000e-01   3.1830000e+01   3.1626000e+01   2.9319000e+01   7.0667000e+00   1.7398000e+00   1.6080000e+00
   3.2500000e-01   3.1880000e+01   3.1675000e+01   2.9364000e+01   7.0718000e+00   1.7398000e+00   1.6080000e+00
   3.2600000e-01   3.1929000e+01   3.1724000e+01   2.9410000e+01   7.0768000e+00   1.7398000e+00   1.6080000e+00
   3.2700000e-01   3.1978000e+01   3.1772000e+01   2.9455000e+01   7.0819000e+00   1.7398000e+00   1.6080000e+00
   3.2800000e-01   3.2027000e+01   3.1821000e+01   2.9500000e+01   7.0869000e+00   1.7398000e+00   1.6080000e+00
   3.2900000e-01   3.2076000e+01   3.1870000e+01   2.9545000e+01   7.0920000e+00   1.7398000e+00   1.6080000e+00
   3.3000000e-01   3.2125000e+01   3.1918000e+01   2.9589000e+01   7.0970000e+00   1.7398000e+00   1.6080000e+00
   3.3100000e-01   3.2174000e+01   3.1966000e+01   2.9634000e+01   7.1020000e+00   1.7398000e+00   1.6080000e+00
   3.3200000e-01   3.2223000e+01   3.2015000e+01   2.9679000e+01   7.1070000e+00   1.7398000e+00   1.6080000e+00
   3.3300000e-01   3.2271000e+01   3.2063000e+01   2.9724000e+01   7.1120000e+00   1.7398000e+00   1.6080000e+00
   3.3400000e-01   3.2320000e+01   3.2111000e+01   2.9768000e+01   7.1169000e+00   1.7398000e+00   1.6080000e+00
   3.3500000e-01   3.2369000e+01   3.2159000e+01   2.9813000e+01   7.1219000e+00   1.7398000e+00   1.6080000e+00
   3.3600000e-01   3.2417000e+01   3.2207000e+01   2.9857000e+01   7.1269000e+00   1.7398000e+00   1.6080000e+00
   3.3700000e-01   3.2465000e+01   3.2255000e+01   2.9902000e+01   7.1318000e+00   1.7398000e+00   1.6080000e+00
   3.3800000e-01   3.2514000e+01   3.2303000e+01   2.9946000e+01   7.1367000e+00   1.7398000e+00   1.6080000e+00
   3.3900000e-01   3.2562000e+01   3.2351000e+01   2.9990000e+01   7.1416000e+00   1.7398000e+00   1.6080000e+00
   3.4000000e-01   3.2610000e+01   3.2399000e+01   3.0034000e+01   7.1465000e+00   1.7398000e+00   1.6080000e+00
   3.4100000e-01   3.2658000e+01   3.2446000e+01   3.0078000e+01   7.1514000e+00   1.7398000e+00   1.6080000e+00
   3.4200000e-01   3.2706000e+01   3.2494000e+01   3.0122000e+01   7.1563000e+00   1.7398000e+00   1.6080000e+00
   3.4300000e-01   3.2754000e+01   3.2542000e+01   3.0166000e+01   7.1612000e+00   1.7398000e+00   1.6080000e+00
   3.4400000e-01   3.2802000e+01   3.2589000e+01   3.0210000e+01   7.1661000e+00   1.7398000e+00   1.6080000e+00
   3.4500000e-01   3.2850000e+01   3.2636000e+01   3.0254000e+01   7.1709000e+00   1.7398000e+00   1.6080000e+00
   3.4600000e-01   3.2898000e+01   3.2684000e+01   3.0298000e+01   7.1758000e+00   1.7398000e+00   1.6080000e+00
   3.4700000e-01   3.2946000e+01   3.2731000e+01   3.0342000e+01   7.1806000e+00   1.7398000e+00   1.6080000e+00
   3.4800000e-01   3.2993000e+01   3.2778000e+01   3.0385000e+01   7.1854000e+00   1.7398000e+00   1.6080000e+00
   3.4900000e-01   3.3041000e+01   3.2825000e+01   3.0429000e+01   7.1902000e+00   1.7398000e+00   1.6080000e+00
   3.5000000e-01   3.3088000e+01   3.2872000e+01   3.0473000e+01   7.1950000e+00   1.7398000e+00   1.6080000e+00
   3.5100000e-01   3.3136000e+01   3.2919000e+01   3.0516000e+01   7.1998000e+00   1.7398000e+00   1.6080000e+00
   3.5200000e-01   3.3183000e+01   3.2966000e+01   3.0559000e+01   7.2046000e+00   1.7398000e+00   1.6080000e+00
   3.5300000e-01   3.3231000e+01   3.3013000e+01   3.0603000e+01   7.2094000e+00   1.7398000e+00   1.6080000e+00
   3.5400000e-01   3.3278000e+01   3.3060000e+01   3.0646000e+01   7.2141000e+00   1.7398000e+00   1.6080000e+00
   3.5500000e-01   3.3325000e+01   3.3107000e+01   3.0689000e+01   7.2189000e+00   1.7399000e+00   1.6080000e+00
   3.5600000e-01   3.3372000e+01   3.3153000e+01   3.0733000e+01   7.2236000e+00   1.7399000e+00   1.6080000e+00
   3.5700000e-01   3.3419000e+01   3.3200000e+01   3.0776000e+01   7.2283000e+00   1.7399000e+00   1.6080000e+00
   3.5800000e-01   3.3466000e+01   3.3246000e+01   3.0819000e+01   7.2331000e+00   1.7399000e+00   1.6080000e+00
   3.5900000e-01   3.3513000e+01   3.3293000e+01   3.0862000e+01   7.2378000e+00   1.7399000e+00   1.6080000e+00
   3.6000000e-01   3.3560000e+01   3.3339000e+01   3.0905000e+01   7.2425000e+00   1.7399000e+00   1.6080000e+00
   3.6100000e-01   3.3607000e+01   3.3386000e+01   3.0948000e+01   7.2471000e+00   1.7399000e+00   1.6080000e+00
   3.6200000e-01   3.3653000e+01   3.3432000e+01   3.0990000e+01   7.2518000e+00   1.7399000e+00   1.6080000e+00
   3.6300000e-01   3.3700000e+01   3.3478000e+01   3.1033000e+01   7.2565000e+00   1.7399000e+00   1.6080000e+00
   3.6400000e-01   3.3747000e+01   3.3524000e+01   3.1076000e+01   7.2612000e+00   1.7399000e+00   1.6080000e+00
   3.6500000e-01   3.3793000e+01   3.3570000e+01   3.1119000e+01   7.2658000e+00   1.7399000e+00   1.6080000e+00
   3.6600000e-01   3.3839000e+01   3.3616000e+01   3.1161000e+01   7.2704000e+00   1.7399000e+00   1.6080000e+00
   3.6700000e-01   3.3886000e+01   3.3662000e+01   3.1204000e+01   7.2751000e+00   1.7399000e+00   1.6080000e+00
   3.6800000e-01   3.3932000e+01   3.3708000e+01   3.1246000e+01   7.2797000e+00   1.7399000e+00   1.6080000e+00
   3.6900000e-01   3.3978000e+01   3.3754000e+01   3.1288000e+01   7.2843000e+00   1.7399000e+00   1.6080000e+00
   3.7000000e-01   3.4025000e+01   3.3800000e+01   3.1331000e+01   7.2889000e+00   1.7399000e+00   1.6080000e+00
   3.7100000e-01   3.4071000e+01   3.3845000e+01   3.1373000e+01   7.2935000e+00   1.7399000e+00   1.6080000e+00
   3.7200000e-01   3.4117000e+01   3.3891000e+01   3.1415000e+01   7.2981000e+00   1.7399000e+00   1.6080000e+00
   3.7300000e-01   3.4163000e+01   3.3937000e+01   3.1458000e+01   7.3027000e+00   1.7399000e+00   1.6080000e+00
   3.7400000e-01   3.4209000e+01   3.3982000e+01   3.1500000e+01   7.3072000e+00   1.7399000e+00   1.6080000e+00
   3.7500000e-01   3.4255000e+01   3.4028000e+01   3.1542000e+01   7.3118000e+00   1.7399000e+00   1.6080000e+00
   3.7600000e-01   3.4301000e+01   3.4073000e+01   3.1584000e+01   7.3163000e+00   1.7399000e+00   1.6080000e+00
   3.7700000e-01   3.4346000e+01   3.4118000e+01   3.1626000e+01   7.3209000e+00   1.7399000e+00   1.6080000e+00
   3.7800000e-01   3.4392000e+01   3.4164000e+01   3.1668000e+01   7.3254000e+00   1.7399000e+00   1.6080000e+00
   3.7900000e-01   3.4438000e+01   3.4209000e+01   3.1709000e+01   7.3299000e+00   1.7399000e+00   1.6080000e+00
   3.8000000e-01   3.4483000e+01   3.4254000e+01   3.1751000e+01   7.3344000e+00   1.7399000e+00   1.6080000e+00
   3.8100000e-01   3.4529000e+01   3.4299000e+01   3.1793000e+01   7.3389000e+00   1.7399000e+00   1.6080000e+00
   3.8200000e-01   3.4574000e+01   3.4344000e+01   3.1835000e+01   7.3434000e+00   1.7399000e+00   1.6080000e+00
   3.8300000e-01   3.4620000e+01   3.4389000e+01   3.1876000e+01   7.3479000e+00   1.7399000e+00   1.6080000e+00
   3.8400000e-01   3.4665000e+01   3.4434000e+01   3.1918000e+01   7.3524000e+00   1.7399000e+00   1.6080000e+00
   3.8500000e-01   3.4710000e+01   3.4479000e+01   3.1959000e+01   7.3568000e+00   1.7399000e+00   1.6080000e+00
   3.8600000e-01   3.4755000e+01   3.4524000e+01   3.2001000e+01   7.3613000e+00   1.7399000e+00   1.6080000e+00
   3.8700000e-01   3.4801000e+01   3.4568000e+01   3.2042000e+01   7.3658000e+00   1.7399000e+00   1.6080000e+00
   3.8800000e-01   3.4846000e+01   3.4613000e+01   3.2084000e+01   7.3702000e+00   1.7399000e+00   1.6080000e+00
   3.8900000e-01   3.4891000e+01   3.4658000e+01   3.2125000e+01   7.3746000e+00   1.7399000e+00   1.6080000e+00
   3.9000000e-01   3.4936000e+01   3.4702000e+01   3.2166000e+01   7.3790000e+00   1.7399000e+00   1.6080000e+00
   3.9100000e-01   3.4981000e+01   3.4747000e+01   3.2207000e+01   7.3835000e+00   1.7399000e+00   1.6080000e+00
   3.9200000e-01   3.5026000e+01   3.4791000e+01   3.2249000e+01   7.3879000e+00   1.7399000e+00   1.6080000e+00
   3.9300000e-01   3.5070000e+01   3.4836000e+01   3.2290000e+01   7.3923000e+00   1.7399000e+00   1.6080000e+00
   3.9400000e-01   3.5115000e+01   3.4880000e+01   3.2331000e+01   7.3967000e+00   1.7399000e+00   1.6080000e+00
   3.9500000e-01   3.5160000e+01   3.4924000e+01   3.2372000e+01   7.4010000e+00   1.7399000e+00   1.6080000e+00
   3.9600000e-01   3.5205000e+01   3.4969000e+01   3.2413000e+01   7.4054000e+00   1.7399000e+00   1.6080000e+00
   3.9700000e-01   3.5249000e+01   3.5013000e+01   3.2454000e+01   7.4098000e+00   1.7399000e+00   1.6080000e+00
   3.9800000e-01   3.5294000e+01   3.5057000e+01   3.2494000e+01   7.4141000e+00   1.7400000e+00   1.6080000e+00
   3.9900000e-01   3.5338000e+01   3.5101000e+01   3.2535000e+01   7.4185000e+00   1.7400000e+00   1.6080000e+00
   4.0000000e-01   3.5383000e+01   3.5145000e+01   3.2576000e+01   7.4228000e+00   1.7400000e+00   1.6080000e+00
   4.0100000e-01   3.5427000e+01   3.5189000e+01   3.2617000e+01   7.4271000e+00   1.7400000e+00   1.6080000e+00
   4.0200000e-01   3.5471000e+01   3.5233000e+01   3.2657000e+01   7.4315000e+00   1.7400000e+00   1.6080000e+00
   4.0300000e-01   3.5515000e+01   3.5277000e+01   3.2698000e+01   7.4358000e+00   1.7400000e+00   1.6080000e+00
   4.0400000e-01   3.5560000e+01   3.5320000e+01   3.2738000e+01   7.4401000e+00   1.7400000e+00   1.6080000e+00
   4.0500000e-01   3.5604000e+01   3.5364000e+01   3.2779000e+01   7.4444000e+00   1.7400000e+00   1.6080000e+00
   4.0600000e-01   3.5648000e+01   3.5408000e+01   3.2819000e+01   7.4487000e+00   1.7400000e+00   1.6080000e+00
   4.0700000e-01   3.5692000e+01   3.5451000e+01   3.2860000e+01   7.4530000e+00   1.7400000e+00   1.6080000e+00
   4.0800000e-01   3.5736000e+01   3.5495000e+01   3.2900000e+01   7.4572000e+00   1.7400000e+00   1.6080000e+00
   4.0900000e-01   3.5780000e+01   3.5539000e+01   3.2940000e+01   7.4615000e+00   1.7400000e+00   1.6080000e+00
   4.1000000e-01   3.5824000e+01   3.5582000e+01   3.2980000e+01   7.4658000e+00   1.7400000e+00   1.6080000e+00
   4.1100000e-01   3.5868000e+01   3.5625000e+01   3.3021000e+01   7.4700000e+00   1.7400000e+00   1.6080000e+00
   4.1200000e-01   3.5911000e+01   3.5669000e+01   3.3061000e+01   7.4743000e+00   1.7400000e+00   1.6080000e+00
   4.1300000e-01   3.5955000e+01   3.5712000e+01   3.3101000e+01   7.4785000e+00   1.7400000e+00   1.6080000e+00
   4.1400000e-01   3.5999000e+01   3.5755000e+01   3.3141000e+01   7.4827000e+00   1.7400000e+00   1.6080000e+00
   4.1500000e-01   3.6042000e+01   3.5799000e+01   3.3181000e+01   7.4869000e+00   1.7400000e+00   1.6080000e+00
   4.1600000e-01   3.6086000e+01   3.5842000e+01   3.3221000e+01   7.4912000e+00   1.7400000e+00   1.6080000e+00
   4.1700000e-01   3.6129000e+01   3.5885000e+01   3.3261000e+01   7.4954000e+00   1.7400000e+00   1.6080000e+00
   4.1800000e-01   3.6173000e+01   3.5928000e+01   3.3301000e+01   7.4996000e+00   1.7400000e+00   1.6080000e+00
   4.1900000e-01   3.6216000e+01   3.5971000e+01   3.3340000e+01   7.5037000e+00   1.7400000e+00   1.6080000e+00
   4.2000000e-01   3.6260000e+01   3.6014000e+01   3.3380000e+01   7.5079000e+00   1.7400000e+00   1.6080000e+00
   4.2100000e-01   3.6303000e+01   3.6057000e+01   3.3420000e+01   7.5121000e+00   1.7400000e+00   1.6080000e+00
   4.2200000e-01   3.6346000e+01   3.6100000e+01   3.3459000e+01   7.5163000e+00   1.7400000e+00   1.6080000e+00
   4.2300000e-01   3.6389000e+01   3.6142000e+01   3.3499000e+01   7.5204000e+00   1.7400000e+00   1.6080000e+00
   4.2400000e-01   3.6432000e+01   3.6185000e+01   3.3539000e+01   7.5246000e+00   1.7400000e+00   1.6080000e+00
   4.2500000e-01   3.6476000e+01   3.6228000e+01   3.3578000e+01   7.5287000e+00   1.7400000e+00   1.6080000e+00
   4.2600000e-01   3.6519000e+01   3.6270000e+01   3.3618000e+01   7.5329000e+00   1.7400000e+00   1.6080000e+00
   4.2700000e-01   3.6562000e+01   3.6313000e+01   3.3657000e+01   7.5370000e+00   1.7400000e+00   1.6080000e+00
   4.2800000e-01   3.6604000e+01   3.6356000e+01   3.3696000e+01   7.5411000e+00   1.7400000e+00   1.6080000e+00
   4.2900000e-01   3.6647000e+01   3.6398000e+01   3.3736000e+01   7.5452000e+00   1.7400000e+00   1.6080000e+00
   4.3000000e-01   3.6690000e+01   3.6440000e+01   3.3775000e+01   7.5493000e+00   1.7400000e+00   1.6080000e+00
   4.3100000e-01   3.6733000e+01   3.6483000e+01   3.3814000e+01   7.5534000e+00   1.7400000e+00   1.6080000e+00
   4.3200000e-01   3.6776000e+01   3.6525000e+01   3.3853000e+01   7.5575000e+00   1.7400000e+00   1.6080000e+00
   4.3300000e-01   3.6818000e+01   3.6567000e+01   3.3893000e+01   7.5616000e+00   1.7400000e+00   1.6080000e+00
   4.3400000e-01   3.6861000e+01   3.6610000e+01   3.3932000e+01   7.5657000e+00   1.7400000e+00   1.6080000e+00
   4.3500000e-01   3.6904000e+01   3.6652000e+01   3.3971000e+01   7.5698000e+00   1.7400000e+00   1.6080000e+00
   4.3600000e-01   3.6946000e+01   3.6694000e+01   3.4010000e+01   7.5738000e+00   1.7400000e+00   1.6080000e+00
   4.3700000e-01   3.6989000e+01   3.6736000e+01   3.4049000e+01   7.5779000e+00   1.7400000e+00   1.6080000e+00
   4.3800000e-01   3.7031000e+01   3.6778000e+01   3.4088000e+01   7.5820000e+00   1.7400000e+00   1.6080000e+00
   4.3900000e-01   3.7074000e+01   3.6820000e+01   3.4127000e+01   7.5860000e+00   1.7400000e+00   1.6080000e+00
   4.4000000e-01   3.7116000e+01   3.6862000e+01   3.4165000e+01   7.5900000e+00   1.7400000e+00   1.6080000e+00
   4.4100000e-01   3.7158000e+01   3.6904000e+01   3.4204000e+01   7.5941000e+00   1.7400000e+00   1.6080000e+00
   4.4200000e-01   3.7200000e+01   3.6946000e+01   3.4243000e+01   7.5981000e+00   1.7400000e+00   1.6080000e+00
   4.4300000e-01   3.7243000e+01   3.6988000e+01   3.4282000e+01   7.6021000e+00   1.7400000e+00   1.6080000e+00
   4.4400000e-01   3.7285000e+01   3.7030000e+01   3.4320000e+01   7.6061000e+00   1.7400000e+00   1.6080000e+00
   4.4500000e-01   3.7327000e+01   3.7071000e+01   3.4359000e+01   7.6101000e+00   1.7400000e+00   1.6080000e+00
   4.4600000e-01   3.7369000e+01   3.7113000e+01   3.4397000e+01   7.6141000e+00   1.7400000e+00   1.6080000e+00
   4.4700000e-01   3.7411000e+01   3.7155000e+01   3.4436000e+01   7.6181000e+00   1.7400000e+00   1.6080000e+00
   4.4800000e-01   3.7453000e+01   3.7196000e+01   3.4475000e+01   7.6221000e+00   1.7400000e+00   1.6080000e+00
   4.4900000e-01   3.7495000e+01   3.7238000e+01   3.4513000e+01   7.6261000e+00   1.7401000e+00   1.6080000e+00
   4.5000000e-01   3.7537000e+01   3.7279000e+01   3.4551000e+01   7.6300000e+00   1.7401000e+00   1.6080000e+00
   4.5100000e-01   3.7579000e+01   3.7321000e+01   3.4590000e+01   7.6340000e+00   1.7401000e+00   1.6080000e+00
   4.5200000e-01   3.7620000e+01   3.7362000e+01   3.4628000e+01   7.6380000e+00   1.7401000e+00   1.6080000e+00
   4.5300000e-01   3.7662000e+01   3.7403000e+01   3.4666000e+01   7.6419000e+00   1.7401000e+00   1.6080000e+00
   4.5400000e-01   3.7704000e+01   3.7445000e+01   3.4705000e+01   7.6459000e+00   1.7401000e+00   1.6080000e+00
   4.5500000e-01   3.7745000e+01   3.7486000e+01   3.4743000e+01   7.6498000e+00   1.7401000e+00   1.6080000e+00
   4.5600000e-01   3.7787000e+01   3.7527000e+01   3.4781000e+01   7.6537000e+00   1.7401000e+00   1.6080000e+00
   4.5700000e-01   3.7828000e+01   3.7568000e+01   3.4819000e+01   7.6576000e+00   1.7401000e+00   1.6080000e+00
   4.5800000e-01   3.7870000e+01   3.7609000e+01   3.4857000e+01   7.6616000e+00   1.7401000e+00   1.6080000e+00
   4.5900000e-01   3.7911000e+01   3.7650000e+01   3.4895000e+01   7.6655000e+00   1.7401000e+00   1.6080000e+00
   4.6000000e-01   3.7953000e+01   3.7691000e+01   3.4933000e+01   7.6694000e+00   1.7401000e+00   1.6080000e+00
   4.6100000e-01   3.7994000e+01   3.7732000e+01   3.4971000e+01   7.6733000e+00   1.7401000e+00   1.6080000e+00
   4.6200000e-01   3.8036000e+01   3.7773000e+01   3.5009000e+01   7.6772000e+00   1.7401000e+00   1.6080000e+00
   4.6300000e-01   3.8077000e+01   3.7814000e+01   3.5047000e+01   7.6811000e+00   1.7401000e+00   1.6080000e+00
   4.6400000e-01   3.8118000e+01   3.7855000e+01   3.5085000e+01   7.6849000e+00   1.7401000e+00   1.6080000e+00
   4.6500000e-01   3.8159000e+01   3.7896000e+01   3.5122000e+01   7.6888000e+00   1.7401000e+00   1.6080000e+00
   4.6600000e-01   3.8200000e+01   3.7937000e+01   3.5160000e+01   7.6927000e+00   1.7401000e+00   1.6080000e+00
   4.6700000e-01   3.8241000e+01   3.7977000e+01   3.5198000e+01   7.6965000e+00   1.7401000e+00   1.6080000e+00
   4.6800000e-01   3.8283000e+01   3.8018000e+01   3.5235000e+01   7.7004000e+00   1.7401000e+00   1.6080000e+00
   4.6900000e-01   3.8324000e+01   3.8059000e+01   3.5273000e+01   7.7042000e+00   1.7401000e+00   1.6080000e+00
   4.7000000e-01   3.8365000e+01   3.8099000e+01   3.5311000e+01   7.7081000e+00   1.7401000e+00   1.6080000e+00
   4.7100000e-01   3.8405000e+01   3.8140000e+01   3.5348000e+01   7.7119000e+00   1.7401000e+00   1.6080000e+00
   4.7200000e-01   3.8446000e+01   3.8180000e+01   3.5386000e+01   7.7157000e+00   1.7401000e+00   1.6080000e+00
   4.7300000e-01   3.8487000e+01   3.8221000e+01   3.5423000e+01   7.7196000e+00   1.7401000e+00   1.6080000e+00
   4.7400000e-01   3.8528000e+01   3.8261000e+01   3.5461000e+01   7.7234000e+00   1.7401000e+00   1.6080000e+00
   4.7500000e-01   3.8569000e+01   3.8302000e+01   3.5498000e+01   7.7272000e+00   1.7401000e+00   1.6080000e+00
   4.7600000e-01   3.8609000e+01   3.8342000e+01   3.5535000e+01   7.7310000e+00   1.7401000e+00   1.6080000e+00
   4.7700000e-01   3.8650000e+01   3.8382000e+01   3.5573000e+01   7.7348000e+00   1.7401000e+00   1.6080000e+00
   4.7800000e-01   3.8691000e+01   3.8423000e+01   3.5610000e+01   7.7386000e+00   1.7401000e+00   1.6080000e+00
   4.7900000e-01   3.8731000e+01   3.8463000e+01   3.5647000e+01   7.7424000e+00   1.7401000e+00   1.6080000e+00
   4.8000000e-01   3.8772000e+01   3.8503000e+01   3.5684000e+01   7.7462000e+00   1.7401000e+00   1.6080000e+00
   4.8100000e-01   3.8812000e+01   3.8543000e+01   3.5721000e+01   7.7499000e+00   1.7401000e+00   1.6080000e+00
   4.8200000e-01   3.8853000e+01   3.8583000e+01   3.5758000e+01   7.7537000e+00   1.7401000e+00   1.6080000e+00
   4.8300000e-01   3.8893000e+01   3.8623000e+01   3.5795000e+01   7.7575000e+00   1.7401000e+00   1.6080000e+00
   4.8400000e-01   3.8934000e+01   3.8663000e+01   3.5833000e+01   7.7612000e+00   1.7401000e+00   1.6080000e+00
   4.8500000e-01   3.8974000e+01   3.8703000e+01   3.5870000e+01   7.7650000e+00   1.7401000e+00   1.6080000e+00
   4.8600000e-01   3.9014000e+01   3.8743000e+01   3.5906000e+01   7.7687000e+00   1.7401000e+00   1.6080000e+00
   4.8700000e-01   3.9054000e+01   3.8783000e+01   3.5943000e+01   7.7725000e+00   1.7401000e+00   1.6080000e+00
   4.8800000e-01   3.9095000e+01   3.8823000e+01   3.5980000e+01   7.7762000e+00   1.7401000e+00   1.6080000e+00
   4.8900000e-01   3.9135000e+01   3.8863000e+01   3.6017000e+01   7.7799000e+00   1.7401000e+00   1.6080000e+00
   4.9000000e-01   3.9175000e+01   3.8902000e+01   3.6054000e+01   7.7836000e+00   1.7401000e+00   1.6080000e+00
   4.9100000e-01   3.9215000e+01   3.8942000e+01   3.6091000e+01   7.7874000e+00   1.7401000e+00   1.6080000e+00
   4.9200000e-01   3.9255000e+01   3.8982000e+01   3.6127000e+01   7.7911000e+00   1.7401000e+00   1.6080000e+00
   4.9300000e-01   3.9295000e+01   3.9021000e+01   3.6164000e+01   7.7948000e+00   1.7401000e+00   1.6080000e+00
   4.9400000e-01   3.9335000e+01   3.9061000e+01   3.6201000e+01   7.7985000e+00   1.7401000e+00   1.6080000e+00
   4.9500000e-01   3.9375000e+01   3.9100000e+01   3.6237000e+01   7.8022000e+00   1.7401000e+00   1.6080000e+00
   4.9600000e-01   3.9415000e+01   3.9140000e+01   3.6274000e+01   7.8059000e+00   1.7401000e+00   1.6080000e+00
   4.9700000e-01   3.9455000e+01   3.9179000e+01   3.6310000e+01   7.8095000e+00   1.7401000e+00   1.6080000e+00
   4.9800000e-01   3.9494000e+01   3.9219000e+01   3.6347000e+01   7.8132000e+00   1.7401000e+00   1.6080000e+00
   4.9900000e-01   3.9534000e+01   3.9258000e+01   3.6383000e+01   7.8169000e+00   1.7401000e+00   1.6080000e+00
   5.0000000e-01   3.9574000e+01   3.9298000e+01   3.6420000e+01   7.8206000e+00   1.7401000e+00   1.6080000e+00
   5.0100000e-01   3.9613000e+01   3.9337000e+01   3.6456000e+01   7.8242000e+00   1.7401000e+00   1.6080000e+00
   5.0200000e-01   3.9653000e+01   3.9376000e+01   3.6493000e+01   7.8279000e+00   1.7401000e+00   1.6080000e+00
   5.0300000e-01   3.9693000e+01   3.9415000e+01   3.6529000e+01   7.8315000e+00   1.7401000e+00   1.6080000e+00
   5.0400000e-01   3.9732000e+01   3.9455000e+01   3.6565000e+01   7.8352000e+00   1.7401000e+00   1.6080000e+00
   5.0500000e-01   3.9772000e+01   3.9494000e+01   3.6601000e+01   7.8388000e+00   1.7401000e+00   1.6080000e+00
   5.0600000e-01   3.9811000e+01   3.9533000e+01   3.6638000e+01   7.8424000e+00   1.7401000e+00   1.6080000e+00
   5.0700000e-01   3.9851000e+01   3.9572000e+01   3.6674000e+01   7.8461000e+00   1.7401000e+00   1.6080000e+00
   5.0800000e-01   3.9890000e+01   3.9611000e+01   3.6710000e+01   7.8497000e+00   1.7401000e+00   1.6080000e+00
   5.0900000e-01   3.9929000e+01   3.9650000e+01   3.6746000e+01   7.8533000e+00   1.7401000e+00   1.6080000e+00
   5.1000000e-01   3.9969000e+01   3.9689000e+01   3.6782000e+01   7.8569000e+00   1.7401000e+00   1.6080000e+00
   5.1100000e-01   4.0008000e+01   3.9728000e+01   3.6818000e+01   7.8605000e+00   1.7402000e+00   1.6080000e+00
   5.1200000e-01   4.0047000e+01   3.9767000e+01   3.6854000e+01   7.8641000e+00   1.7402000e+00   1.6080000e+00
   5.1300000e-01   4.0086000e+01   3.9806000e+01   3.6890000e+01   7.8677000e+00   1.7402000e+00   1.6080000e+00
   5.1400000e-01   4.0126000e+01   3.9845000e+01   3.6926000e+01   7.8713000e+00   1.7402000e+00   1.6080000e+00
   5.1500000e-01   4.0165000e+01   3.9883000e+01   3.6962000e+01   7.8749000e+00   1.7402000e+00   1.6080000e+00
   5.1600000e-01   4.0204000e+01   3.9922000e+01   3.6998000e+01   7.8785000e+00   1.7402000e+00   1.6080000e+00
   5.1700000e-01   4.0243000e+01   3.9961000e+01   3.7034000e+01   7.8821000e+00   1.7402000e+00   1.6080000e+00
   5.1800000e-01   4.0282000e+01   3.9999000e+01   3.7069000e+01   7.8856000e+00   1.7402000e+00   1.6080000e+00
   5.1900000e-01   4.0321000e+01   4.0038000e+01   3.7105000e+01   7.8892000e+00   1.7402000e+00   1.6080000e+00
   5.2000000e-01   4.0360000e+01   4.0077000e+01   3.7141000e+01   7.8928000e+00   1.7402000e+00   1.6080000e+00
   5.2100000e-01   4.0399000e+01   4.0115000e+01   3.7177000e+01   7.8963000e+00   1.7402000e+00   1.6080000e+00
   5.2200000e-01   4.0438000e+01   4.0154000e+01   3.7212000e+01   7.8999000e+00   1.7402000e+00   1.6080000e+00
   5.2300000e-01   4.0476000e+01   4.0192000e+01   3.7248000e+01   7.9034000e+00   1.7402000e+00   1.6080000e+00
   5.2400000e-01   4.0515000e+01   4.0231000e+01   3.7283000e+01   7.9069000e+00   1.7402000e+00   1.6080000e+00
   5.2500000e-01   4.0554000e+01   4.0269000e+01   3.7319000e+01   7.9105000e+00   1.7402000e+00   1.6080000e+00
   5.2600000e-01   4.0593000e+01   4.0307000e+01   3.7355000e+01   7.9140000e+00   1.7402000e+00   1.6080000e+00
   5.2700000e-01   4.0631000e+01   4.0346000e+01   3.7390000e+01   7.9175000e+00   1.7402000e+00   1.6080000e+00
   5.2800000e-01   4.0670000e+01   4.0384000e+01   3.7425000e+01   7.9210000e+00   1.7402000e+00   1.6080000e+00
   5.2900000e-01   4.0709000e+01   4.0422000e+01   3.7461000e+01   7.9246000e+00   1.7402000e+00   1.6080000e+00
   5.3000000e-01   4.0747000e+01   4.0460000e+01   3.7496000e+01   7.9281000e+00   1.7402000e+00   1.6080000e+00
   5.3100000e-01   4.0786000e+01   4.0499000e+01   3.7532000e+01   7.9316000e+00   1.7402000e+00   1.6080000e+00
   5.3200000e-01   4.0824000e+01   4.0537000e+01   3.7567000e+01   7.9351000e+00   1.7402000e+00   1.6080000e+00
   5.3300000e-01   4.0863000e+01   4.0575000e+01   3.7602000e+01   7.9386000e+00   1.7402000e+00   1.6080000e+00
   5.3400000e-01   4.0901000e+01   4.0613000e+01   3.7637000e+01   7.9421000e+00   1.7402000e+00   1.6080000e+00
   5.3500000e-01   4.0939000e+01   4.0651000e+01   3.7673000e+01   7.9455000e+00   1.7402000e+00   1.6080000e+00
   5.3600000e-01   4.0978000e+01   4.0689000e+01   3.7708000e+01   7.9490000e+00   1.7402000e+00   1.6080000e+00
   5.3700000e-01   4.1016000e+01   4.0727000e+01   3.7743000e+01   7.9525000e+00   1.7402000e+00   1.6080000e+00
   5.3800000e-01   4.1054000e+01   4.0765000e+01   3.7778000e+01   7.9560000e+00   1.7402000e+00   1.6080000e+00
   5.3900000e-01   4.1093000e+01   4.0803000e+01   3.7813000e+01   7.9594000e+00   1.7402000e+00   1.6080000e+00
   5.4000000e-01   4.1131000e+01   4.0841000e+01   3.7848000e+01   7.9629000e+00   1.7402000e+00   1.6080000e+00
   5.4100000e-01   4.1169000e+01   4.0879000e+01   3.7883000e+01   7.9663000e+00   1.7402000e+00   1.6080000e+00
   5.4200000e-01   4.1207000e+01   4.0916000e+01   3.7918000e+01   7.9698000e+00   1.7402000e+00   1.6080000e+00
   5.4300000e-01   4.1245000e+01   4.0954000e+01   3.7953000e+01   7.9732000e+00   1.7402000e+00   1.6080000e+00
   5.4400000e-01   4.1283000e+01   4.0992000e+01   3.7988000e+01   7.9767000e+00   1.7402000e+00   1.6080000e+00
   5.4500000e-01   4.1321000e+01   4.1029000e+01   3.8023000e+01   7.9801000e+00   1.7402000e+00   1.6080000e+00
   5.4600000e-01   4.1359000e+01   4.1067000e+01   3.8058000e+01   7.9835000e+00   1.7402000e+00   1.6080000e+00
   5.4700000e-01   4.1397000e+01   4.1105000e+01   3.8093000e+01   7.9870000e+00   1.7402000e+00   1.6080000e+00
   5.4800000e-01   4.1435000e+01   4.1142000e+01   3.8128000e+01   7.9904000e+00   1.7402000e+00   1.6080000e+00
   5.4900000e-01   4.1473000e+01   4.1180000e+01   3.8162000e+01   7.9938000e+00   1.7402000e+00   1.6080000e+00
   5.5000000e-01   4.1511000e+01   4.1217000e+01   3.8197000e+01   7.9972000e+00   1.7402000e+00   1.6080000e+00
   5.5100000e-01   4.1549000e+01   4.1255000e+01   3.8232000e+01   8.0006000e+00   1.7402000e+00   1.6080000e+00
   5.5200000e-01   4.1587000e+01   4.1292000e+01   3.8266000e+01   8.0040000e+00   1.7402000e+00   1.6080000e+00
   5.5300000e-01   4.1624000e+01   4.1330000e+01   3.8301000e+01   8.0074000e+00   1.7402000e+00   1.6080000e+00
   5.5400000e-01   4.1662000e+01   4.1367000e+01   3.8336000e+01   8.0108000e+00   1.7402000e+00   1.6080000e+00
   5.5500000e-01   4.1700000e+01   4.1404000e+01   3.8370000e+01   8.0142000e+00   1.7402000e+00   1.6080000e+00
   5.5600000e-01   4.1737000e+01   4.1442000e+01   3.8405000e+01   8.0176000e+00   1.7402000e+00   1.6080000e+00
   5.5700000e-01   4.1775000e+01   4.1479000e+01   3.8439000e+01   8.0210000e+00   1.7402000e+00   1.6080000e+00
   5.5800000e-01   4.1813000e+01   4.1516000e+01   3.8474000e+01   8.0244000e+00   1.7402000e+00   1.6080000e+00
   5.5900000e-01   4.1850000e+01   4.1554000e+01   3.8508000e+01   8.0277000e+00   1.7402000e+00   1.6080000e+00
   5.6000000e-01   4.1888000e+01   4.1591000e+01   3.8543000e+01   8.0311000e+00   1.7402000e+00   1.6080000e+00
   5.6100000e-01   4.1925000e+01   4.1628000e+01   3.8577000e+01   8.0344000e+00   1.7402000e+00   1.6080000e+00
   5.6200000e-01   4.1963000e+01   4.1665000e+01   3.8611000e+01   8.0378000e+00   1.7402000e+00   1.6080000e+00
   5.6300000e-01   4.2000000e+01   4.1702000e+01   3.8646000e+01   8.0412000e+00   1.7402000e+00   1.6080000e+00
   5.6400000e-01   4.2037000e+01   4.1739000e+01   3.8680000e+01   8.0445000e+00   1.7402000e+00   1.6080000e+00
   5.6500000e-01   4.2075000e+01   4.1776000e+01   3.8714000e+01   8.0479000e+00   1.7402000e+00   1.6080000e+00
   5.6600000e-01   4.2112000e+01   4.1813000e+01   3.8748000e+01   8.0512000e+00   1.7402000e+00   1.6080000e+00
   5.6700000e-01   4.2149000e+01   4.1850000e+01   3.8783000e+01   8.0545000e+00   1.7402000e+00   1.6080000e+00
   5.6800000e-01   4.2187000e+01   4.1887000e+01   3.8817000e+01   8.0579000e+00   1.7402000e+00   1.6080000e+00
   5.6900000e-01   4.2224000e+01   4.1924000e+01   3.8851000e+01   8.0612000e+00   1.7402000e+00   1.6080000e+00
   5.7000000e-01   4.2261000e+01   4.1961000e+01   3.8885000e+01   8.0645000e+00   1.7402000e+00   1.6080000e+00
   5.7100000e-01   4.2298000e+01   4.1998000e+01   3.8919000e+01   8.0678000e+00   1.7402000e+00   1.6080000e+00
   5.7200000e-01   4.2335000e+01   4.2034000e+01   3.8953000e+01   8.0711000e+00   1.7402000e+00   1.6080000e+00
   5.7300000e-01   4.2372000e+01   4.2071000e+01   3.8987000e+01   8.0744000e+00   1.7402000e+00   1.6080000e+00
   5.7400000e-01   4.2409000e+01   4.2108000e+01   3.9021000e+01   8.0777000e+00   1.7402000e+00   1.6080000e+00
   5.7500000e-01   4.2446000e+01   4.2145000e+01   3.9055000e+01   8.0810000e+00   1.7402000e+00   1.6080000e+00
   5.7600000e-01   4.2483000e+01   4.2181000e+01   3.9089000e+01   8.0843000e+00   1.7402000e+00   1.6080000e+00
   5.7700000e-01   4.2520000e+01   4.2218000e+01   3.9123000e+01   8.0876000e+00   1.7402000e+00   1.6080000e+00
   5.7800000e-01   4.2557000e+01   4.2254000e+01   3.9157000e+01   8.0909000e+00   1.7402000e+00   1.6080000e+00
   5.7900000e-01   4.2594000e+01   4.2291000e+01   3.9191000e+01   8.0942000e+00   1.7402000e+00   1.6080000e+00
   5.8000000e-01   4.2631000e+01   4.2328000e+01   3.9225000e+01   8.0975000e+00   1.7402000e+00   1.6080000e+00
   5.8100000e-01   4.2668000e+01   4.2364000e+01   3.9258000e+01   8.1008000e+00   1.7402000e+00   1.6080000e+00
   5.8200000e-01   4.2705000e+01   4.2400000e+01   3.9292000e+01   8.1040000e+00   1.7402000e+00   1.6080000e+00
   5.8300000e-01   4.2741000e+01   4.2437000e+01   3.9326000e+01   8.1073000e+00   1.7402000e+00   1.6080000e+00
   5.8400000e-01   4.2778000e+01   4.2473000e+01   3.9360000e+01   8.1105000e+00   1.7402000e+00   1.6080000e+00
   5.8500000e-01   4.2815000e+01   4.2510000e+01   3.9393000e+01   8.1138000e+00   1.7402000e+00   1.6080000e+00
   5.8600000e-01   4.2852000e+01   4.2546000e+01   3.9427000e+01   8.1171000e+00   1.7402000e+00   1.6080000e+00
   5.8700000e-01   4.2888000e+01   4.2582000e+01   3.9461000e+01   8.1203000e+00   1.7403000e+00   1.6080000e+00
   5.8800000e-01   4.2925000e+01   4.2619000e+01   3.9494000e+01   8.1236000e+00   1.7403000e+00   1.6080000e+00
   5.8900000e-01   4.2961000e+01   4.2655000e+01   3.9528000e+01   8.1268000e+00   1.7403000e+00   1.6080000e+00
   5.9000000e-01   4.2998000e+01   4.2691000e+01   3.9561000e+01   8.1300000e+00   1.7403000e+00   1.6080000e+00
   5.9100000e-01   4.3035000e+01   4.2727000e+01   3.9595000e+01   8.1333000e+00   1.7403000e+00   1.6080000e+00
   5.9200000e-01   4.3071000e+01   4.2763000e+01   3.9628000e+01   8.1365000e+00   1.7403000e+00   1.6080000e+00
   5.9300000e-01   4.3107000e+01   4.2800000e+01   3.9662000e+01   8.1397000e+00   1.7403000e+00   1.6080000e+00
   5.9400000e-01   4.3144000e+01   4.2836000e+01   3.9695000e+01   8.1429000e+00   1.7403000e+00   1.6080000e+00
   5.9500000e-01   4.3180000e+01   4.2872000e+01   3.9729000e+01   8.1461000e+00   1.7403000e+00   1.6080000e+00
   5.9600000e-01   4.3217000e+01   4.2908000e+01   3.9762000e+01   8.1494000e+00   1.7403000e+00   1.6080000e+00
   5.9700000e-01   4.3253000e+01   4.2944000e+01   3.9795000e+01   8.1526000e+00   1.7403000e+00   1.6080000e+00
   5.9800000e-01   4.3289000e+01   4.2980000e+01   3.9829000e+01   8.1558000e+00   1.7403000e+00   1.6080000e+00
   5.9900000e-01   4.3326000e+01   4.3016000e+01   3.9862000e+01   8.1590000e+00   1.7403000e+00   1.6080000e+00
   6.0000000e-01   4.3362000e+01   4.3052000e+01   3.9895000e+01   8.1622000e+00   1.7403000e+00   1.6080000e+00
   6.0100000e-01   4.3398000e+01   4.3088000e+01   3.9928000e+01   8.1654000e+00   1.7403000e+00   1.6080000e+00
   6.0200000e-01   4.3434000e+01   4.3123000e+01   3.9962000e+01   8.1685000e+00   1.7403000e+00   1.6080000e+00
   6.0300000e-01   4.3470000e+01   4.3159000e+01   3.9995000e+01   8.1717000e+00   1.7403000e+00   1.6080000e+00
   6.0400000e-01   4.3506000e+01   4.3195000e+01   4.0028000e+01   8.1749000e+00   1.7403000e+00   1.6080000e+00
   6.0500000e-01   4.3543000e+01   4.3231000e+01   4.0061000e+01   8.1781000e+00   1.7403000e+00   1.6080000e+00
   6.0600000e-01   4.3579000e+01   4.3267000e+01   4.0094000e+01   8.1813000e+00   1.7403000e+00   1.6080000e+00
   6.0700000e-01   4.3615000e+01   4.3302000e+01   4.0127000e+01   8.1844000e+00   1.7403000e+00   1.6080000e+00
   6.0800000e-01   4.3651000e+01   4.3338000e+01   4.0160000e+01   8.1876000e+00   1.7403000e+00   1.6080000e+00
   6.0900000e-01   4.3687000e+01   4.3374000e+01   4.0193000e+01   8.1907000e+00   1.7403000e+00   1.6080000e+00
   6.1000000e-01   4.3723000e+01   4.3409000e+01   4.0226000e+01   8.1939000e+00   1.7403000e+00   1.6080000e+00
   6.1100000e-01   4.3758000e+01   4.3445000e+01   4.0259000e+01   8.1971000e+00   1.7403000e+00   1.6080000e+00
   6.1200000e-01   4.3794000e+01   4.3480000e+01   4.0292000e+01   8.2002000e+00   1.7403000e+00   1.6080000e+00
   6.1300000e-01   4.3830000e+01   4.3516000e+01   4.0325000e+01   8.2033000e+00   1.7403000e+00   1.6080000e+00
   6.1400000e-01   4.3866000e+01   4.3551000e+01   4.0358000e+01   8.2065000e+00   1.7403000e+00   1.6080000e+00
   6.1500000e-01   4.3902000e+01   4.3587000e+01   4.0391000e+01   8.2096000e+00   1.7403000e+00   1.6080000e+00
   6.1600000e-01   4.3938000e+01   4.3622000e+01   4.0423000e+01   8.2128000e+00   1.7403000e+00   1.6080000e+00
   6.1700000e-01   4.3973000e+01   4.3658000e+01   4.0456000e+01   8.2159000e+00   1.7403000e+00   1.6080000e+00
   6.1800000e-01   4.4009000e+01   4.3693000e+01   4.0489000e+01   8.2190000e+00   1.7403000e+00   1.6080000e+00
   6.1900000e-01   4.4045000e+01   4.3729000e+01   4.0522000e+01   8.2221000e+00   1.7403000e+00   1.6080000e+00
   6.2000000e-01   4.4080000e+01   4.3764000e+01   4.0554000e+01   8.2252000e+00   1.7403000e+00   1.6080000e+00
   6.2100000e-01   4.4116000e+01   4.3799000e+01   4.0587000e+01   8.2284000e+00   1.7403000e+00   1.6080000e+00
   6.2200000e-01   4.4152000e+01   4.3834000e+01   4.0620000e+01   8.2315000e+00   1.7403000e+00   1.6080000e+00
   6.2300000e-01   4.4187000e+01   4.3870000e+01   4.0652000e+01   8.2346000e+00   1.7403000e+00   1.6080000e+00
   6.2400000e-01   4.4223000e+01   4.3905000e+01   4.0685000e+01   8.2377000e+00   1.7403000e+00   1.6080000e+00
   6.2500000e-01   4.4258000e+01   4.3940000e+01   4.0718000e+01   8.2408000e+00   1.7403000e+00   1.6080000e+00
   6.2600000e-01   4.4294000e+01   4.3975000e+01   4.0750000e+01   8.2439000e+00   1.7403000e+00   1.6080000e+00
   6.2700000e-01   4.4329000e+01   4.4010000e+01   4.0783000e+01   8.2470000e+00   1.7403000e+00   1.6080000e+00
   6.2800000e-01   4.4364000e+01   4.4045000e+01   4.0815000e+01   8.2501000e+00   1.7403000e+00   1.6080000e+00
   6.2900000e-01   4.4400000e+01   4.4081000e+01   4.0848000e+01   8.2531000e+00   1.7403000e+00   1.6080000e+00
   6.3000000e-01   4.4435000e+01   4.4116000e+01   4.0880000e+01   8.2562000e+00   1.7403000e+00   1.6080000e+00
   6.3100000e-01   4.4471000e+01   4.4151000e+01   4.0913000e+01   8.2593000e+00   1.7403000e+00   1.6080000e+00
   6.3200000e-01   4.4506000e+01   4.4186000e+01   4.0945000e+01   8.2624000e+00   1.7403000e+00   1.6080000e+00
   6.3300000e-01   4.4541000e+01   4.4221000e+01   4.0977000e+01   8.2654000e+00   1.7403000e+00   1.6080000e+00
   6.3400000e-01   4.4576000e+01   4.4256000e+01   4.1010000e+01   8.2685000e+00   1.7403000e+00   1.6080000e+00
   6.3500000e-01   4.4612000e+01   4.4290000e+01   4.1042000e+01   8.2716000e+00   1.7403000e+00   1.6080000e+00
   6.3600000e-01   4.4647000e+01   4.4325000e+01   4.1074000e+01   8.2746000e+00   1.7403000e+00   1.6080000e+00
   6.3700000e-01   4.4682000e+01   4.4360000e+01   4.1107000e+01   8.2777000e+00   1.7403000e+00   1.6080000e+00
   6.3800000e-01   4.4717000e+01   4.4395000e+01   4.1139000e+01   8.2807000e+00   1.7403000e+00   1.6081000e+00
   6.3900000e-01   4.4752000e+01   4.4430000e+01   4.1171000e+01   8.2838000e+00   1.7403000e+00   1.6081000e+00
   6.4000000e-01   4.4787000e+01   4.4465000e+01   4.1203000e+01   8.2868000e+00   1.7403000e+00   1.6081000e+00
   6.4100000e-01   4.4822000e+01   4.4499000e+01   4.1235000e+01   8.2899000e+00   1.7403000e+00   1.6081000e+00
   6.4200000e-01   4.4857000e+01   4.4534000e+01   4.1268000e+01   8.2929000e+00   1.7403000e+00   1.6081000e+00
   6.4300000e-01   4.4892000e+01   4.4569000e+01   4.1300000e+01   8.2959000e+00   1.7403000e+00   1.6081000e+00
   6.4400000e-01   4.4927000e+01   4.4603000e+01   4.1332000e+01   8.2990000e+00   1.7403000e+00   1.6081000e+00
   6.4500000e-01   4.4962000e+01   4.4638000e+01   4.1364000e+01   8.3020000e+00   1.7403000e+00   1.6081000e+00
   6.4600000e-01   4.4997000e+01   4.4673000e+01   4.1396000e+01   8.3050000e+00   1.7403000e+00   1.6081000e+00
   6.4700000e-01   4.5032000e+01   4.4707000e+01   4.1428000e+01   8.3080000e+00   1.7403000e+00   1.6081000e+00
   6.4800000e-01   4.5067000e+01   4.4742000e+01   4.1460000e+01   8.3110000e+00   1.7403000e+00   1.6081000e+00
   6.4900000e-01   4.5102000e+01   4.4776000e+01   4.1492000e+01   8.3140000e+00   1.7403000e+00   1.6081000e+00
   6.5000000e-01   4.5137000e+01   4.4811000e+01   4.1524000e+01   8.3171000e+00   1.7403000e+00   1.6081000e+00
   6.5100000e-01   4.5171000e+01   4.4845000e+01   4.1556000e+01   8.3201000e+00   1.7403000e+00   1.6081000e+00
   6.5200000e-01   4.5206000e+01   4.4880000e+01   4.1588000e+01   8.3231000e+00   1.7403000e+00   1.6081000e+00
   6.5300000e-01   4.5241000e+01   4.4914000e+01   4.1619000e+01   8.3261000e+00   1.7403000e+00   1.6081000e+00
   6.5400000e-01   4.5276000e+01   4.4949000e+01   4.1651000e+01   8.3291000e+00   1.7403000e+00   1.6081000e+00
   6.5500000e-01   4.5310000e+01   4.4983000e+01   4.1683000e+01   8.3320000e+00   1.7403000e+00   1.6081000e+00
   6.5600000e-01   4.5345000e+01   4.5017000e+01   4.1715000e+01   8.3350000e+00   1.7403000e+00   1.6081000e+00
   6.5700000e-01   4.5380000e+01   4.5052000e+01   4.1747000e+01   8.3380000e+00   1.7403000e+00   1.6081000e+00
   6.5800000e-01   4.5414000e+01   4.5086000e+01   4.1778000e+01   8.3410000e+00   1.7403000e+00   1.6081000e+00
   6.5900000e-01   4.5449000e+01   4.5120000e+01   4.1810000e+01   8.3440000e+00   1.7403000e+00   1.6081000e+00
   6.6000000e-01   4.5483000e+01   4.5155000e+01   4.1842000e+01   8.3469000e+00   1.7403000e+00   1.6081000e+00
   6.6100000e-01   4.5518000e+01   4.5189000e+01   4.1874000e+01   8.3499000e+00   1.7403000e+00   1.6081000e+00
   6.6200000e-01   4.5552000e+01   4.5223000e+01   4.1905000e+01   8.3529000e+00   1.7403000e+00   1.6081000e+00
   6.6300000e-01   4.5587000e+01   4.5257000e+01   4.1937000e+01   8.3559000e+00   1.7403000e+00   1.6081000e+00
   6.6400000e-01   4.5621000e+01   4.5291000e+01   4.1969000e+01   8.3588000e+00   1.7403000e+00   1.6081000e+00
   6.6500000e-01   4.5656000e+01   4.5325000e+01   4.2000000e+01   8.3618000e+00   1.7403000e+00   1.6081000e+00
   6.6600000e-01   4.5690000e+01   4.5359000e+01   4.2032000e+01   8.3647000e+00   1.7403000e+00   1.6081000e+00
   6.6700000e-01   4.5724000e+01   4.5394000e+01   4.2063000e+01   8.3677000e+00   1.7403000e+00   1.6081000e+00
   6.6800000e-01   4.5759000e+01   4.5428000e+01   4.2095000e+01   8.3706000e+00   1.7403000e+00   1.6081000e+00
   6.6900000e-01   4.5793000e+01   4.5462000e+01   4.2126000e+01   8.3736000e+00   1.7403000e+00   1.6081000e+00
   6.7000000e-01   4.5827000e+01   4.5496000e+01   4.2158000e+01   8.3765000e+00   1.7403000e+00   1.6081000e+00
   6.7100000e-01   4.5862000e+01   4.5530000e+01   4.2189000e+01   8.3794000e+00   1.7403000e+00   1.6081000e+00
   6.7200000e-01   4.5896000e+01   4.5563000e+01   4.2221000e+01   8.3824000e+00   1.7403000e+00   1.6081000e+00
   6.7300000e-01   4.5930000e+01   4.5597000e+01   4.2252000e+01   8.3853000e+00   1.7403000e+00   1.6081000e+00
   6.7400000e-01   4.5964000e+01   4.5631000e+01   4.2283000e+01   8.3882000e+00   1.7403000e+00   1.6081000e+00
   6.7500000e-01   4.5999000e+01   4.5665000e+01   4.2315000e+01   8.3912000e+00   1.7403000e+00   1.6081000e+00
   6.7600000e-01   4.6033000e+01   4.5699000e+01   4.2346000e+01   8.3941000e+00   1.7403000e+00   1.6081000e+00
   6.7700000e-01   4.6067000e+01   4.5733000e+01   4.2377000e+01   8.3970000e+00   1.7403000e+00   1.6081000e+00
   6.7800000e-01   4.6101000e+01   4.5767000e+01   4.2409000e+01   8.3999000e+00   1.7403000e+00   1.6081000e+00
   6.7900000e-01   4.6135000e+01   4.5800000e+01   4.2440000e+01   8.4028000e+00   1.7403000e+00   1.6081000e+00
   6.8000000e-01   4.6169000e+01   4.5834000e+01   4.2471000e+01   8.4057000e+00   1.7403000e+00   1.6081000e+00
   6.8100000e-01   4.6203000e+01   4.5868000e+01   4.2502000e+01   8.4086000e+00   1.7403000e+00   1.6081000e+00
   6.8200000e-01   4.6237000e+01   4.5901000e+01   4.2533000e+01   8.4115000e+00   1.7404000e+00   1.6081000e+00
   6.8300000e-01   4.6271000e+01   4.5935000e+01   4.2565000e+01   8.4144000e+00   1.7404000e+00   1.6081000e+00
   6.8400000e-01   4.6305000e+01   4.5969000e+01   4.2596000e+01   8.4173000e+00   1.7404000e+00   1.6081000e+00
   6.8500000e-01   4.6339000e+01   4.6002000e+01   4.2627000e+01   8.4202000e+00   1.7404000e+00   1.6081000e+00
   6.8600000e-01   4.6373000e+01   4.6036000e+01   4.2658000e+01   8.4231000e+00   1.7404000e+00   1.6081000e+00
   6.8700000e-01   4.6406000e+01   4.6069000e+01   4.2689000e+01   8.4260000e+00   1.7404000e+00   1.6081000e+00
   6.8800000e-01   4.6440000e+01   4.6103000e+01   4.2720000e+01   8.4289000e+00   1.7404000e+00   1.6081000e+00
   6.8900000e-01   4.6474000e+01   4.6137000e+01   4.2751000e+01   8.4318000e+00   1.7404000e+00   1.6081000e+00
   6.9000000e-01   4.6508000e+01   4.6170000e+01   4.2782000e+01   8.4346000e+00   1.7404000e+00   1.6081000e+00
   6.9100000e-01   4.6542000e+01   4.6204000e+01   4.2813000e+01   8.4375000e+00   1.7404000e+00   1.6081000e+00
   6.9200000e-01   4.6575000e+01   4.6237000e+01   4.2844000e+01   8.4404000e+00   1.7404000e+00   1.6081000e+00
   6.9300000e-01   4.6609000e+01   4.6270000e+01   4.2875000e+01   8.4432000e+00   1.7404000e+00   1.6081000e+00
   6.9400000e-01   4.6643000e+01   4.6304000e+01   4.2906000e+01   8.4461000e+00   1.7404000e+00   1.6081000e+00
   6.9500000e-01   4.6676000e+01   4.6337000e+01   4.2937000e+01   8.4490000e+00   1.7404000e+00   1.6081000e+00
   6.9600000e-01   4.6710000e+01   4.6370000e+01   4.2968000e+01   8.4518000e+00   1.7404000e+00   1.6081000e+00
   6.9700000e-01   4.6744000e+01   4.6404000e+01   4.2999000e+01   8.4547000e+00   1.7404000e+00   1.6081000e+00
   6.9800000e-01   4.6777000e+01   4.6437000e+01   4.3029000e+01   8.4575000e+00   1.7404000e+00   1.6081000e+00
   6.9900000e-01   4.6811000e+01   4.6470000e+01   4.3060000e+01   8.4604000e+00   1.7404000e+00   1.6081000e+00
   7.0000000e-01   4.6844000e+01   4.6504000e+01   4.3091000e+01   8.4632000e+00   1.7404000e+00   1.6081000e+00
   7.0100000e-01   4.6878000e+01   4.6537000e+01   4.3122000e+01   8.4661000e+00   1.7404000e+00   1.6081000e+00
   7.0200000e-01   4.6911000e+01   4.6570000e+01   4.3152000e+01   8.4689000e+00   1.7404000e+00   1.6081000e+00
   7.0300000e-01   4.6945000e+01   4.6603000e+01   4.3183000e+01   8.4717000e+00   1.7404000e+00   1.6081000e+00
   7.0400000e-01   4.6978000e+01   4.6636000e+01   4.3214000e+01   8.4746000e+00   1.7404000e+00   1.6081000e+00
   7.0500000e-01   4.7012000e+01   4.6670000e+01   4.3245000e+01   8.4774000e+00   1.7404000e+00   1.6081000e+00
   7.0600000e-01   4.7045000e+01   4.6703000e+01   4.3275000e+01   8.4802000e+00   1.7404000e+00   1.6081000e+00
   7.0700000e-01   4.7079000e+01   4.6736000e+01   4.3306000e+01   8.4830000e+00   1.7404000e+00   1.6081000e+00
   7.0800000e-01   4.7112000e+01   4.6769000e+01   4.3336000e+01   8.4859000e+00   1.7404000e+00   1.6081000e+00
   7.0900000e-01   4.7145000e+01   4.6802000e+01   4.3367000e+01   8.4887000e+00   1.7404000e+00   1.6081000e+00
   7.1000000e-01   4.7179000e+01   4.6835000e+01   4.3398000e+01   8.4915000e+00   1.7404000e+00   1.6081000e+00
   7.1100000e-01   4.7212000e+01   4.6868000e+01   4.3428000e+01   8.4943000e+00   1.7404000e+00   1.6081000e+00
   7.1200000e-01   4.7245000e+01   4.6901000e+01   4.3459000e+01   8.4971000e+00   1.7404000e+00   1.6081000e+00
   7.1300000e-01   4.7278000e+01   4.6934000e+01   4.3489000e+01   8.4999000e+00   1.7404000e+00   1.6081000e+00
   7.1400000e-01   4.7312000e+01   4.6967000e+01   4.3520000e+01   8.5027000e+00   1.7404000e+00   1.6081000e+00
   7.1500000e-01   4.7345000e+01   4.7000000e+01   4.3550000e+01   8.5055000e+00   1.7404000e+00   1.6081000e+00
   7.1600000e-01   4.7378000e+01   4.7032000e+01   4.3581000e+01   8.5083000e+00   1.7404000e+00   1.6081000e+00
   7.1700000e-01   4.7411000e+01   4.7065000e+01   4.3611000e+01   8.5111000e+00   1.7404000e+00   1.6081000e+00
   7.1800000e-01   4.7444000e+01   4.7098000e+01   4.3641000e+01   8.5139000e+00   1.7404000e+00   1.6081000e+00
   7.1900000e-01   4.7477000e+01   4.7131000e+01   4.3672000e+01   8.5167000e+00   1.7404000e+00   1.6081000e+00
   7.2000000e-01   4.7510000e+01   4.7164000e+01   4.3702000e+01   8.5195000e+00   1.7404000e+00   1.6081000e+00
   7.2100000e-01   4.7543000e+01   4.7196000e+01   4.3732000e+01   8.5223000e+00   1.7404000e+00   1.6081000e+00
   7.2200000e-01   4.7576000e+01   4.7229000e+01   4.3763000e+01   8.5250000e+00   1.7404000e+00   1.6081000e+00
   7.2300000e-01   4.7609000e+01   4.7262000e+01   4.3793000e+01   8.5278000e+00   1.7404000e+00   1.6081000e+00
   7.2400000e-01   4.7642000e+01   4.7295000e+01   4.3823000e+01   8.5306000e+00   1.7404000e+00   1.6081000e+00
   7.2500000e-01   4.7675000e+01   4.7327000e+01   4.3854000e+01   8.5334000e+00   1.7404000e+00   1.6081000e+00
   7.2600000e-01   4.7708000e+01   4.7360000e+01   4.3884000e+01   8.5361000e+00   1.7404000e+00   1.6082000e+00
   7.2700000e-01   4.7741000e+01   4.7393000e+01   4.3914000e+01   8.5389000e+00   1.7404000e+00   1.6082000e+00
   7.2800000e-01   4.7774000e+01   4.7425000e+01   4.3944000e+01   8.5417000e+00   1.7404000e+00   1.6082000e+00
   7.2900000e-01   4.7807000e+01   4.7458000e+01   4.3974000e+01   8.5444000e+00   1.7404000e+00   1.6082000e+00
   7.3000000e-01   4.7840000e+01   4.7490000e+01   4.4004000e+01   8.5472000e+00   1.7404000e+00   1.6082000e+00
   7.3100000e-01   4.7873000e+01   4.7523000e+01   4.4035000e+01   8.5499000e+00   1.7404000e+00   1.6082000e+00
   7.3200000e-01   4.7905000e+01   4.7555000e+01   4.4065000e+01   8.5527000e+00   1.7404000e+00   1.6082000e+00
   7.3300000e-01   4.7938000e+01   4.7588000e+01   4.4095000e+01   8.5554000e+00   1.7404000e+00   1.6082000e+00
   7.3400000e-01   4.7971000e+01   4.7620000e+01   4.4125000e+01   8.5582000e+00   1.7404000e+00   1.6082000e+00
   7.3500000e-01   4.8004000e+01   4.7653000e+01   4.4155000e+01   8.5609000e+00   1.7404000e+00   1.6082000e+00
   7.3600000e-01   4.8036000e+01   4.7685000e+01   4.4185000e+01   8.5637000e+00   1.7404000e+00   1.6082000e+00
   7.3700000e-01   4.8069000e+01   4.7718000e+01   4.4215000e+01   8.5664000e+00   1.7404000e+00   1.6082000e+00
   7.3800000e-01   4.8102000e+01   4.7750000e+01   4.4245000e+01   8.5691000e+00   1.7404000e+00   1.6082000e+00
   7.3900000e-01   4.8134000e+01   4.7782000e+01   4.4275000e+01   8.5719000e+00   1.7404000e+00   1.6082000e+00
   7.4000000e-01   4.8167000e+01   4.7815000e+01   4.4305000e+01   8.5746000e+00   1.7404000e+00   1.6082000e+00
   7.4100000e-01   4.8200000e+01   4.7847000e+01   4.4335000e+01   8.5773000e+00   1.7404000e+00   1.6082000e+00
   7.4200000e-01   4.8232000e+01   4.7879000e+01   4.4365000e+01   8.5800000e+00   1.7404000e+00   1.6082000e+00
   7.4300000e-01   4.8265000e+01   4.7912000e+01   4.4395000e+01   8.5828000e+00   1.7404000e+00   1.6082000e+00
   7.4400000e-01   4.8297000e+01   4.7944000e+01   4.4424000e+01   8.5855000e+00   1.7404000e+00   1.6082000e+00
   7.4500000e-01   4.8330000e+01   4.7976000e+01   4.4454000e+01   8.5882000e+00   1.7404000e+00   1.6082000e+00
   7.4600000e-01   4.8362000e+01   4.8008000e+01   4.4484000e+01   8.5909000e+00   1.7404000e+00   1.6082000e+00
   7.4700000e-01   4.8395000e+01   4.8040000e+01   4.4514000e+01   8.5936000e+00   1.7404000e+00   1.6082000e+00
   7.4800000e-01   4.8427000e+01   4.8073000e+01   4.4544000e+01   8.5963000e+00   1.7404000e+00   1.6082000e+00
   7.4900000e-01   4.8460000e+01   4.8105000e+01   4.4573000e+01   8.5990000e+00   1.7404000e+00   1.6082000e+00
   7.5000000e-01   4.8492000e+01   4.8137000e+01   4.4603000e+01   8.6017000e+00   1.7404000e+00   1.6082000e+00
   7.5100000e-01   4.8524000e+01   4.8169000e+01   4.4633000e+01   8.6044000e+00   1.7404000e+00   1.6082000e+00
   7.5200000e-01   4.8557000e+01   4.8201000e+01   4.4663000e+01   8.6071000e+00   1.7404000e+00   1.6082000e+00
   7.5300000e-01   4.8589000e+01   4.8233000e+01   4.4692000e+01   8.6098000e+00   1.7404000e+00   1.6082000e+00
   7.5400000e-01   4.8621000e+01   4.8265000e+01   4.4722000e+01   8.6125000e+00   1.7404000e+00   1.6082000e+00
   7.5500000e-01   4.8654000e+01   4.8297000e+01   4.4752000e+01   8.6152000e+00   1.7404000e+00   1.6083000e+00
   7.5600000e-01   4.8686000e+01   4.8329000e+01   4.4781000e+01   8.6179000e+00   1.7404000e+00   1.6083000e+00
   7.5700000e-01   4.8718000e+01   4.8361000e+01   4.4811000e+01   8.6205000e+00   1.7404000e+00   1.6083000e+00
   7.5800000e-01   4.8751000e+01   4.8393000e+01   4.4840000e+01   8.6232000e+00   1.7404000e+00   1.6083000e+00
   7.5900000e-01   4.8783000e+01   4.8425000e+01   4.4870000e+01   8.6259000e+00   1.7404000e+00   1.6083000e+00
   7.6000000e-01   4.8815000e+01   4.8457000e+01   4.4899000e+01   8.6286000e+00   1.7404000e+00   1.6083000e+00
   7.6100000e-01   4.8847000e+01   4.8489000e+01   4.4929000e+01   8.6312000e+00   1.7404000e+00   1.6083000e+00
   7.6200000e-01   4.8879000e+01   4.8521000e+01   4.4958000e+01   8.6339000e+00   1.7404000e+00   1.6083000e+00
   7.6300000e-01   4.8911000e+01   4.8553000e+01   4.4988000e+01   8.6366000e+00   1.7404000e+00   1.6083000e+00
   7.6400000e-01   4.8943000e+01   4.8584000e+01   4.5017000e+01   8.6392000e+00   1.7404000e+00   1.6083000e+00
   7.6500000e-01   4.8976000e+01   4.8616000e+01   4.5047000e+01   8.6419000e+00   1.7404000e+00   1.6083000e+00
   7.6600000e-01   4.9008000e+01   4.8648000e+01   4.5076000e+01   8.6446000e+00   1.7404000e+00   1.6083000e+00
   7.6700000e-01   4.9040000e+01   4.8680000e+01   4.5106000e+01   8.6472000e+00   1.7404000e+00   1.6083000e+00
   7.6800000e-01   4.9072000e+01   4.8711000e+01   4.5135000e+01   8.6499000e+00   1.7404000e+00   1.6083000e+00
   7.6900000e-01   4.9104000e+01   4.8743000e+01   4.5164000e+01   8.6525000e+00   1.7404000e+00   1.6083000e+00
   7.7000000e-01   4.9136000e+01   4.8775000e+01   4.5194000e+01   8.6552000e+00   1.7404000e+00   1.6083000e+00
   7.7100000e-01   4.9168000e+01   4.8807000e+01   4.5223000e+01   8.6578000e+00   1.7404000e+00   1.6083000e+00
   7.7200000e-01   4.9200000e+01   4.8838000e+01   4.5252000e+01   8.6605000e+00   1.7404000e+00   1.6083000e+00
   7.7300000e-01   4.9231000e+01   4.8870000e+01   4.5282000e+01   8.6631000e+00   1.7404000e+00   1.6083000e+00
   7.7400000e-01   4.9263000e+01   4.8901000e+01   4.5311000e+01   8.6657000e+00   1.7404000e+00   1.6084000e+00
   7.7500000e-01   4.9295000e+01   4.8933000e+01   4.5340000e+01   8.6684000e+00   1.7404000e+00   1.6084000e+00
   7.7600000e-01   4.9327000e+01   4.8965000e+01   4.5370000e+01   8.6710000e+00   1.7404000e+00   1.6084000e+00
   7.7700000e-01   4.9359000e+01   4.8996000e+01   4.5399000e+01   8.6736000e+00   1.7404000e+00   1.6084000e+00
   7.7800000e-01   4.9391000e+01   4.9028000e+01   4.5428000e+01   8.6763000e+00   1.7404000e+00   1.6084000e+00
   7.7900000e-01   4.9423000e+01   4.9059000e+01   4.5457000e+01   8.6789000e+00   1.7404000e+00   1.6084000e+00
   7.8000000e-01   4.9454000e+01   4.9091000e+01   4.5486000e+01   8.6815000e+00   1.7404000e+00   1.6084000e+00
   7.8100000e-01   4.9486000e+01   4.9122000e+01   4.5515000e+01   8.6841000e+00   1.7404000e+00   1.6084000e+00
   7.8200000e-01   4.9518000e+01   4.9154000e+01   4.5545000e+01   8.6867000e+00   1.7404000e+00   1.6084000e+00
   7.8300000e-01   4.9550000e+01   4.9185000e+01   4.5574000e+01   8.6894000e+00   1.7404000e+00   1.6084000e+00
   7.8400000e-01   4.9581000e+01   4.9217000e+01   4.5603000e+01   8.6920000e+00   1.7404000e+00   1.6084000e+00
   7.8500000e-01   4.9613000e+01   4.9248000e+01   4.5632000e+01   8.6946000e+00   1.7404000e+00   1.6084000e+00
   7.8600000e-01   4.9645000e+01   4.9279000e+01   4.5661000e+01   8.6972000e+00   1.7404000e+00   1.6084000e+00
   7.8700000e-01   4.9676000e+01   4.9311000e+01   4.5690000e+01   8.6998000e+00   1.7404000e+00   1.6084000e+00
   7.8800000e-01   4.9708000e+01   4.9342000e+01   4.5719000e+01   8.7024000e+00   1.7404000e+00   1.6085000e+00
   7.8900000e-01   4.9739000e+01   4.9373000e+01   4.5748000e+01   8.7050000e+00   1.7404000e+00   1.6085000e+00
   7.9000000e-01   4.9771000e+01   4.9405000e+01   4.5777000e+01   8.7076000e+00   1.7404000e+00   1.6085000e+00
   7.9100000e-01   4.9802000e+01   4.9436000e+01   4.5806000e+01   8.7102000e+00   1.7404000e+00   1.6085000e+00
   7.9200000e-01   4.9834000e+01   4.9467000e+01   4.5835000e+01   8.7128000e+00   1.7404000e+00   1.6085000e+00
   7.9300000e-01   4.9866000e+01   4.9498000e+01   4.5864000e+01   8.7154000e+00   1.7404000e+00   1.6085000e+00
   7.9400000e-01   4.9897000e+01   4.9530000e+01   4.5893000e+01   8.7180000e+00   1.7404000e+00   1.6085000e+00
   7.9500000e-01   4.9928000e+01   4.9561000e+01   4.5922000e+01   8.7205000e+00   1.7404000e+00   1.6085000e+00
   7.9600000e-01   4.9960000e+01   4.9592000e+01   4.5950000e+01   8.7231000e+00   1.7404000e+00   1.6085000e+00
   7.9700000e-01   4.9991000e+01   4.9623000e+01   4.5979000e+01   8.7257000e+00   1.7404000e+00   1.6085000e+00
   7.9800000e-01   5.0023000e+01   4.9654000e+01   4.6008000e+01   8.7283000e+00   1.7404000e+00   1.6085000e+00
   7.9900000e-01   5.0054000e+01   4.9685000e+01   4.6037000e+01   8.7309000e+00   1.7404000e+00   1.6086000e+00
   8.0000000e-01   5.0086000e+01   4.9716000e+01   4.6066000e+01   8.7334000e+00   1.7404000e+00   1.6086000e+00
   8.0100000e-01   5.0117000e+01   4.9748000e+01   4.6094000e+01   8.7360000e+00   1.7404000e+00   1.6086000e+00
   8.0200000e-01   5.0148000e+01   4.9779000e+01   4.6123000e+01   8.7386000e+00   1.7404000e+00   1.6086000e+00
   8.0300000e-01   5.0180000e+01   4.9810000e+01   4.6152000e+01   8.7411000e+00   1.7405000e+00   1.6086000e+00
   8.0400000e-01   5.0211000e+01   4.9841000e+01   4.6181000e+01   8.7437000e+00   1.7405000e+00   1.6086000e+00
   8.0500000e-01   5.0242000e+01   4.9872000e+01   4.6209000e+01   8.7463000e+00   1.7405000e+00   1.6086000e+00
   8.0600000e-01   5.0273000e+01   4.9903000e+01   4.6238000e+01   8.7488000e+00   1.7405000e+00   1.6086000e+00
   8.0700000e-01   5.0305000e+01   4.9934000e+01   4.6267000e+01   8.7514000e+00   1.7405000e+00   1.6086000e+00
   8.0800000e-01   5.0336000e+01   4.9965000e+01   4.6295000e+01   8.7539000e+00   1.7405000e+00   1.6086000e+00
   8.0900000e-01   5.0367000e+01   4.9996000e+01   4.6324000e+01   8.7565000e+00   1.7405000e+00   1.6087000e+00
   8.1000000e-01   5.0398000e+01   5.0026000e+01   4.6353000e+01   8.7590000e+00   1.7405000e+00   1.6087000e+00
   8.1100000e-01   5.0429000e+01   5.0057000e+01   4.6381000e+01   8.7616000e+00   1.7405000e+00   1.6087000e+00
   8.1200000e-01   5.0460000e+01   5.0088000e+01   4.6410000e+01   8.7641000e+00   1.7405000e+00   1.6087000e+00
   8.1300000e-01   5.0492000e+01   5.0119000e+01   4.6438000e+01   8.7667000e+00   1.7405000e+00   1.6087000e+00
   8.1400000e-01   5.0523000e+01   5.0150000e+01   4.6467000e+01   8.7692000e+00   1.7405000e+00   1.6087000e+00
   8.1500000e-01   5.0554000e+01   5.0181000e+01   4.6495000e+01   8.7717000e+00   1.7405000e+00   1.6087000e+00
   8.1600000e-01   5.0585000e+01   5.0211000e+01   4.6524000e+01   8.7743000e+00   1.7405000e+00   1.6087000e+00
   8.1700000e-01   5.0616000e+01   5.0242000e+01   4.6552000e+01   8.7768000e+00   1.7405000e+00   1.6088000e+00
   8.1800000e-01   5.0647000e+01   5.0273000e+01   4.6581000e+01   8.7793000e+00   1.7405000e+00   1.6088000e+00
   8.1900000e-01   5.0678000e+01   5.0304000e+01   4.6609000e+01   8.7819000e+00   1.7405000e+00   1.6088000e+00
   8.2000000e-01   5.0709000e+01   5.0334000e+01   4.6638000e+01   8.7844000e+00   1.7405000e+00   1.6088000e+00
   8.2100000e-01   5.0740000e+01   5.0365000e+01   4.6666000e+01   8.7869000e+00   1.7405000e+00   1.6088000e+00
   8.2200000e-01   5.0771000e+01   5.0396000e+01   4.6695000e+01   8.7894000e+00   1.7405000e+00   1.6088000e+00
   8.2300000e-01   5.0802000e+01   5.0426000e+01   4.6723000e+01   8.7919000e+00   1.7405000e+00   1.6088000e+00
   8.2400000e-01   5.0833000e+01   5.0457000e+01   4.6751000e+01   8.7945000e+00   1.7405000e+00   1.6089000e+00
   8.2500000e-01   5.0864000e+01   5.0488000e+01   4.6780000e+01   8.7970000e+00   1.7405000e+00   1.6089000e+00
   8.2600000e-01   5.0894000e+01   5.0518000e+01   4.6808000e+01   8.7995000e+00   1.7405000e+00   1.6089000e+00
   8.2700000e-01   5.0925000e+01   5.0549000e+01   4.6836000e+01   8.8020000e+00   1.7405000e+00   1.6089000e+00
   8.2800000e-01   5.0956000e+01   5.0580000e+01   4.6865000e+01   8.8045000e+00   1.7405000e+00   1.6089000e+00
   8.2900000e-01   5.0987000e+01   5.0610000e+01   4.6893000e+01   8.8070000e+00   1.7405000e+00   1.6089000e+00
   8.3000000e-01   5.1018000e+01   5.0641000e+01   4.6921000e+01   8.8095000e+00   1.7405000e+00   1.6089000e+00
   8.3100000e-01   5.1049000e+01   5.0671000e+01   4.6950000e+01   8.8120000e+00   1.7405000e+00   1.6090000e+00
   8.3200000e-01   5.1079000e+01   5.0702000e+01   4.6978000e+01   8.8145000e+00   1.7405000e+00   1.6090000e+00
   8.3300000e-01   5.1110000e+01   5.0732000e+01   4.7006000e+01   8.8170000e+00   1.7405000e+00   1.6090000e+00
   8.3400000e-01   5.1141000e+01   5.0763000e+01   4.7034000e+01   8.8195000e+00   1.7405000e+00   1.6090000e+00
   8.3500000e-01   5.1171000e+01   5.0793000e+01   4.7062000e+01   8.8220000e+00   1.7405000e+00   1.6090000e+00
   8.3600000e-01   5.1202000e+01   5.0823000e+01   4.7091000e+01   8.8245000e+00   1.7405000e+00   1.6090000e+00
   8.3700000e-01   5.1233000e+01   5.0854000e+01   4.7119000e+01   8.8270000e+00   1.7405000e+00   1.6091000e+00
   8.3800000e-01   5.1263000e+01   5.0884000e+01   4.7147000e+01   8.8294000e+00   1.7405000e+00   1.6091000e+00
   8.3900000e-01   5.1294000e+01   5.0915000e+01   4.7175000e+01   8.8319000e+00   1.7405000e+00   1.6091000e+00
   8.4000000e-01   5.1325000e+01   5.0945000e+01   4.7203000e+01   8.8344000e+00   1.7405000e+00   1.6091000e+00
   8.4100000e-01   5.1355000e+01   5.0975000e+01   4.7231000e+01   8.8369000e+00   1.7405000e+00   1.6091000e+00
   8.4200000e-01   5.1386000e+01   5.1006000e+01   4.7259000e+01   8.8394000e+00   1.7405000e+00   1.6091000e+00
   8.4300000e-01   5.1416000e+01   5.1036000e+01   4.7287000e+01   8.8418000e+00   1.7405000e+00   1.6092000e+00
   8.4400000e-01   5.1447000e+01   5.1066000e+01   4.7315000e+01   8.8443000e+00   1.7405000e+00   1.6092000e+00
   8.4500000e-01   5.1477000e+01   5.1096000e+01   4.7343000e+01   8.8468000e+00   1.7405000e+00   1.6092000e+00
   8.4600000e-01   5.1508000e+01   5.1127000e+01   4.7371000e+01   8.8492000e+00   1.7405000e+00   1.6092000e+00
   8.4700000e-01   5.1538000e+01   5.1157000e+01   4.7399000e+01   8.8517000e+00   1.7405000e+00   1.6092000e+00
   8.4800000e-01   5.1569000e+01   5.1187000e+01   4.7427000e+01   8.8542000e+00   1.7405000e+00   1.6093000e+00
   8.4900000e-01   5.1599000e+01   5.1217000e+01   4.7455000e+01   8.8566000e+00   1.7405000e+00   1.6093000e+00
   8.5000000e-01   5.1630000e+01   5.1247000e+01   4.7483000e+01   8.8591000e+00   1.7405000e+00   1.6093000e+00
   8.5100000e-01   5.1660000e+01   5.1278000e+01   4.7511000e+01   8.8615000e+00   1.7405000e+00   1.6093000e+00
   8.5200000e-01   5.1691000e+01   5.1308000e+01   4.7539000e+01   8.8640000e+00   1.7405000e+00   1.6093000e+00
   8.5300000e-01   5.1721000e+01   5.1338000e+01   4.7567000e+01   8.8664000e+00   1.7405000e+00   1.6094000e+00
   8.5400000e-01   5.1751000e+01   5.1368000e+01   4.7595000e+01   8.8689000e+00   1.7405000e+00   1.6094000e+00
   8.5500000e-01   5.1782000e+01   5.1398000e+01   4.7623000e+01   8.8713000e+00   1.7405000e+00   1.6094000e+00
   8.5600000e-01   5.1812000e+01   5.1428000e+01   4.7650000e+01   8.8738000e+00   1.7405000e+00   1.6094000e+00
   8.5700000e-01   5.1842000e+01   5.1458000e+01   4.7678000e+01   8.8762000e+00   1.7405000e+00   1.6095000e+00
   8.5800000e-01   5.1873000e+01   5.1488000e+01   4.7706000e+01   8.8787000e+00   1.7405000e+00   1.6095000e+00
   8.5900000e-01   5.1903000e+01   5.1518000e+01   4.7734000e+01   8.8811000e+00   1.7405000e+00   1.6095000e+00
   8.6000000e-01   5.1933000e+01   5.1548000e+01   4.7762000e+01   8.8835000e+00   1.7405000e+00   1.6095000e+00
   8.6100000e-01   5.1963000e+01   5.1578000e+01   4.7789000e+01   8.8860000e+00   1.7405000e+00   1.6095000e+00
   8.6200000e-01   5.1994000e+01   5.1608000e+01   4.7817000e+01   8.8884000e+00   1.7405000e+00   1.6096000e+00
   8.6300000e-01   5.2024000e+01   5.1638000e+01   4.7845000e+01   8.8908000e+00   1.7405000e+00   1.6096000e+00
   8.6400000e-01   5.2054000e+01   5.1668000e+01   4.7873000e+01   8.8933000e+00   1.7405000e+00   1.6096000e+00
   8.6500000e-01   5.2084000e+01   5.1698000e+01   4.7900000e+01   8.8957000e+00   1.7405000e+00   1.6096000e+00
   8.6600000e-01   5.2114000e+01   5.1728000e+01   4.7928000e+01   8.8981000e+00   1.7405000e+00   1.6097000e+00
   8.6700000e-01   5.2144000e+01   5.1758000e+01   4.7956000e+01   8.9005000e+00   1.7405000e+00   1.6097000e+00
   8.6800000e-01   5.2175000e+01   5.1787000e+01   4.7983000e+01   8.9030000e+00   1.7405000e+00   1.6097000e+00
   8.6900000e-01   5.2205000e+01   5.1817000e+01   4.8011000e+01   8.9054000e+00   1.7405000e+00   1.6097000e+00
   8.7000000e-01   5.2235000e+01   5.1847000e+01   4.8038000e+01   8.9078000e+00   1.7405000e+00   1.6098000e+00
   8.7100000e-01   5.2265000e+01   5.1877000e+01   4.8066000e+01   8.9102000e+00   1.7405000e+00   1.6098000e+00
   8.7200000e-01   5.2295000e+01   5.1907000e+01   4.8094000e+01   8.9126000e+00   1.7405000e+00   1.6098000e+00
   8.7300000e-01   5.2325000e+01   5.1937000e+01   4.8121000e+01   8.9150000e+00   1.7405000e+00   1.6099000e+00
   8.7400000e-01   5.2355000e+01   5.1966000e+01   4.8149000e+01   8.9174000e+00   1.7405000e+00   1.6099000e+00
   8.7500000e-01   5.2385000e+01   5.1996000e+01   4.8176000e+01   8.9198000e+00   1.7405000e+00   1.6099000e+00
   8.7600000e-01   5.2415000e+01   5.2026000e+01   4.8204000e+01   8.9222000e+00   1.7405000e+00   1.6099000e+00
   8.7700000e-01   5.2445000e+01   5.2055000e+01   4.8231000e+01   8.9246000e+00   1.7405000e+00   1.6100000e+00
   8.7800000e-01   5.2475000e+01   5.2085000e+01   4.8259000e+01   8.9270000e+00   1.7405000e+00   1.6100000e+00
   8.7900000e-01   5.2505000e+01   5.2115000e+01   4.8286000e+01   8.9294000e+00   1.7405000e+00   1.6100000e+00
   8.8000000e-01   5.2535000e+01   5.2144000e+01   4.8314000e+01   8.9318000e+00   1.7405000e+00   1.6100000e+00
   8.8100000e-01   5.2565000e+01   5.2174000e+01   4.8341000e+01   8.9342000e+00   1.7405000e+00   1.6101000e+00
   8.8200000e-01   5.2594000e+01   5.2204000e+01   4.8369000e+01   8.9366000e+00   1.7405000e+00   1.6101000e+00
   8.8300000e-01   5.2624000e+01   5.2233000e+01   4.8396000e+01   8.9390000e+00   1.7405000e+00   1.6101000e+00
   8.8400000e-01   5.2654000e+01   5.2263000e+01   4.8423000e+01   8.9414000e+00   1.7405000e+00   1.6102000e+00
   8.8500000e-01   5.2684000e+01   5.2292000e+01   4.8451000e+01   8.9438000e+00   1.7405000e+00   1.6102000e+00
   8.8600000e-01   5.2714000e+01   5.2322000e+01   4.8478000e+01   8.9462000e+00   1.7405000e+00   1.6102000e+00
   8.8700000e-01   5.2744000e+01   5.2352000e+01   4.8505000e+01   8.9485000e+00   1.7405000e+00   1.6103000e+00
   8.8800000e-01   5.2773000e+01   5.2381000e+01   4.8533000e+01   8.9509000e+00   1.7405000e+00   1.6103000e+00
   8.8900000e-01   5.2803000e+01   5.2411000e+01   4.8560000e+01   8.9533000e+00   1.7405000e+00   1.6103000e+00
   8.9000000e-01   5.2833000e+01   5.2440000e+01   4.8587000e+01   8.9557000e+00   1.7405000e+00   1.6104000e+00
   8.9100000e-01   5.2863000e+01   5.2469000e+01   4.8615000e+01   8.9580000e+00   1.7405000e+00   1.6104000e+00
   8.9200000e-01   5.2892000e+01   5.2499000e+01   4.8642000e+01   8.9604000e+00   1.7405000e+00   1.6104000e+00
   8.9300000e-01   5.2922000e+01   5.2528000e+01   4.8669000e+01   8.9628000e+00   1.7405000e+00   1.6105000e+00
   8.9400000e-01   5.2952000e+01   5.2558000e+01   4.8696000e+01   8.9651000e+00   1.7405000e+00   1.6105000e+00
   8.9500000e-01   5.2981000e+01   5.2587000e+01   4.8724000e+01   8.9675000e+00   1.7405000e+00   1.6105000e+00
   8.9600000e-01   5.3011000e+01   5.2617000e+01   4.8751000e+01   8.9699000e+00   1.7405000e+00   1.6106000e+00
   8.9700000e-01   5.3041000e+01   5.2646000e+01   4.8778000e+01   8.9722000e+00   1.7405000e+00   1.6106000e+00
   8.9800000e-01   5.3070000e+01   5.2675000e+01   4.8805000e+01   8.9746000e+00   1.7405000e+00   1.6106000e+00
   8.9900000e-01   5.3100000e+01   5.2705000e+01   4.8832000e+01   8.9769000e+00   1.7405000e+00   1.6107000e+00
   9.0000000e-01   5.3129000e+01   5.2734000e+01   4.8860000e+01   8.9793000e+00   1.7405000e+00   1.6107000e+00
   9.0100000e-01   5.3159000e+01   5.2763000e+01   4.8887000e+01   8.9817000e+00   1.7405000e+00   1.6107000e+00
   9.0200000e-01   5.3188000e+01   5.2793000e+01   4.8914000e+01   8.9840000e+00   1.7405000e+00   1.6108000e+00
   9.0300000e-01   5.3218000e+01   5.2822000e+01   4.8941000e+01   8.9864000e+00   1.7405000e+00   1.6108000e+00
   9.0400000e-01   5.3247000e+01   5.2851000e+01   4.8968000e+01   8.9887000e+00   1.7405000e+00   1.6109000e+00
   9.0500000e-01   5.3277000e+01   5.2880000e+01   4.8995000e+01   8.9910000e+00   1.7405000e+00   1.6109000e+00
   9.0600000e-01   5.3306000e+01   5.2910000e+01   4.9022000e+01   8.9934000e+00   1.7405000e+00   1.6109000e+00
   9.0700000e-01   5.3336000e+01   5.2939000e+01   4.9049000e+01   8.9957000e+00   1.7405000e+00   1.6110000e+00
   9.0800000e-01   5.3365000e+01   5.2968000e+01   4.9076000e+01   8.9981000e+00   1.7405000e+00   1.6110000e+00
   9.0900000e-01   5.3395000e+01   5.2997000e+01   4.9103000e+01   9.0004000e+00   1.7405000e+00   1.6110000e+00
   9.1000000e-01   5.3424000e+01   5.3026000e+01   4.9130000e+01   9.0027000e+00   1.7405000e+00   1.6111000e+00
   9.1100000e-01   5.3454000e+01   5.3055000e+01   4.9157000e+01   9.0051000e+00   1.7405000e+00   1.6111000e+00
   9.1200000e-01   5.3483000e+01   5.3085000e+01   4.9184000e+01   9.0074000e+00   1.7405000e+00   1.6112000e+00
   9.1300000e-01   5.3512000e+01   5.3114000e+01   4.9211000e+01   9.0097000e+00   1.7405000e+00   1.6112000e+00
   9.1400000e-01   5.3542000e+01   5.3143000e+01   4.9238000e+01   9.0121000e+00   1.7405000e+00   1.6112000e+00
   9.1500000e-01   5.3571000e+01   5.3172000e+01   4.9265000e+01   9.0144000e+00   1.7405000e+00   1.6113000e+00
   9.1600000e-01   5.3600000e+01   5.3201000e+01   4.9292000e+01   9.0167000e+00   1.7405000e+00   1.6113000e+00
   9.1700000e-01   5.3630000e+01   5.3230000e+01   4.9319000e+01   9.0190000e+00   1.7405000e+00   1.6114000e+00
   9.1800000e-01   5.3659000e+01   5.3259000e+01   4.9346000e+01   9.0213000e+00   1.7405000e+00   1.6114000e+00
   9.1900000e-01   5.3688000e+01   5.3288000e+01   4.9373000e+01   9.0237000e+00   1.7405000e+00   1.6115000e+00
   9.2000000e-01   5.3717000e+01   5.3317000e+01   4.9399000e+01   9.0260000e+00   1.7405000e+00   1.6115000e+00
   9.2100000e-01   5.3747000e+01   5.3346000e+01   4.9426000e+01   9.0283000e+00   1.7405000e+00   1.6115000e+00
   9.2200000e-01   5.3776000e+01   5.3375000e+01   4.9453000e+01   9.0306000e+00   1.7405000e+00   1.6116000e+00
   9.2300000e-01   5.3805000e+01   5.3404000e+01   4.9480000e+01   9.0329000e+00   1.7405000e+00   1.6116000e+00
   9.2400000e-01   5.3834000e+01   5.3433000e+01   4.9507000e+01   9.0352000e+00   1.7405000e+00   1.6117000e+00
   9.2500000e-01   5.3863000e+01   5.3462000e+01   4.9533000e+01   9.0375000e+00   1.7405000e+00   1.6117000e+00
   9.2600000e-01   5.3893000e+01   5.3491000e+01   4.9560000e+01   9.0398000e+00   1.7405000e+00   1.6118000e+00
   9.2700000e-01   5.3922000e+01   5.3519000e+01   4.9587000e+01   9.0421000e+00   1.7405000e+00   1.6118000e+00
   9.2800000e-01   5.3951000e+01   5.3548000e+01   4.9614000e+01   9.0444000e+00   1.7405000e+00   1.6119000e+00
   9.2900000e-01   5.3980000e+01   5.3577000e+01   4.9640000e+01   9.0467000e+00   1.7405000e+00   1.6119000e+00
   9.3000000e-01   5.4009000e+01   5.3606000e+01   4.9667000e+01   9.0490000e+00   1.7405000e+00   1.6119000e+00
   9.3100000e-01   5.4038000e+01   5.3635000e+01   4.9694000e+01   9.0513000e+00   1.7405000e+00   1.6120000e+00
   9.3200000e-01   5.4067000e+01   5.3664000e+01   4.9720000e+01   9.0536000e+00   1.7405000e+00   1.6120000e+00
   9.3300000e-01   5.4096000e+01   5.3693000e+01   4.9747000e+01   9.0559000e+00   1.7405000e+00   1.6121000e+00
   9.3400000e-01   5.4125000e+01   5.3721000e+01   4.9774000e+01   9.0582000e+00   1.7405000e+00   1.6121000e+00
   9.3500000e-01   5.4154000e+01   5.3750000e+01   4.9800000e+01   9.0605000e+00   1.7405000e+00   1.6122000e+00
   9.3600000e-01   5.4183000e+01   5.3779000e+01   4.9827000e+01   9.0628000e+00   1.7405000e+00   1.6122000e+00
   9.3700000e-01   5.4212000e+01   5.3808000e+01   4.9854000e+01   9.0651000e+00   1.7405000e+00   1.6123000e+00
   9.3800000e-01   5.4241000e+01   5.3836000e+01   4.9880000e+01   9.0673000e+00   1.7405000e+00   1.6123000e+00
   9.3900000e-01   5.4270000e+01   5.3865000e+01   4.9907000e+01   9.0696000e+00   1.7405000e+00   1.6124000e+00
   9.4000000e-01   5.4299000e+01   5.3894000e+01   4.9933000e+01   9.0719000e+00   1.7405000e+00   1.6124000e+00
   9.4100000e-01   5.4328000e+01   5.3922000e+01   4.9960000e+01   9.0742000e+00   1.7405000e+00   1.6125000e+00
   9.4200000e-01   5.4357000e+01   5.3951000e+01   4.9986000e+01   9.0765000e+00   1.7405000e+00   1.6125000e+00
   9.4300000e-01   5.4386000e+01   5.3980000e+01   5.0013000e+01   9.0787000e+00   1.7405000e+00   1.6126000e+00
   9.4400000e-01   5.4415000e+01   5.4008000e+01   5.0039000e+01   9.0810000e+00   1.7405000e+00   1.6126000e+00
   9.4500000e-01   5.4443000e+01   5.4037000e+01   5.0066000e+01   9.0833000e+00   1.7405000e+00   1.6127000e+00
   9.4600000e-01   5.4472000e+01   5.4065000e+01   5.0092000e+01   9.0855000e+00   1.7405000e+00   1.6127000e+00
   9.4700000e-01   5.4501000e+01   5.4094000e+01   5.0119000e+01   9.0878000e+00   1.7406000e+00   1.6128000e+00
   9.4800000e-01   5.4530000e+01   5.4123000e+01   5.0145000e+01   9.0901000e+00   1.7406000e+00   1.6128000e+00
   9.4900000e-01   5.4559000e+01   5.4151000e+01   5.0172000e+01   9.0923000e+00   1.7406000e+00   1.6129000e+00
   9.5000000e-01   5.4588000e+01   5.4180000e+01   5.0198000e+01   9.0946000e+00   1.7406000e+00   1.6129000e+00
   9.5100000e-01   5.4616000e+01   5.4208000e+01   5.0225000e+01   9.0968000e+00   1.7406000e+00   1.6130000e+00
   9.5200000e-01   5.4645000e+01   5.4237000e+01   5.0251000e+01   9.0991000e+00   1.7406000e+00   1.6130000e+00
   9.5300000e-01   5.4674000e+01   5.4265000e+01   5.0277000e+01   9.1014000e+00   1.7406000e+00   1.6131000e+00
   9.5400000e-01   5.4703000e+01   5.4294000e+01   5.0304000e+01   9.1036000e+00   1.7406000e+00   1.6132000e+00
   9.5500000e-01   5.4731000e+01   5.4322000e+01   5.0330000e+01   9.1059000e+00   1.7406000e+00   1.6132000e+00
   9.5600000e-01   5.4760000e+01   5.4351000e+01   5.0356000e+01   9.1081000e+00   1.7406000e+00   1.6133000e+00
   9.5700000e-01   5.4789000e+01   5.4379000e+01   5.0383000e+01   9.1104000e+00   1.7406000e+00   1.6133000e+00
   9.5800000e-01   5.4817000e+01   5.4407000e+01   5.0409000e+01   9.1126000e+00   1.7406000e+00   1.6134000e+00
   9.5900000e-01   5.4846000e+01   5.4436000e+01   5.0435000e+01   9.1149000e+00   1.7406000e+00   1.6134000e+00
   9.6000000e-01   5.4875000e+01   5.4464000e+01   5.0462000e+01   9.1171000e+00   1.7406000e+00   1.6135000e+00
   9.6100000e-01   5.4903000e+01   5.4493000e+01   5.0488000e+01   9.1193000e+00   1.7406000e+00   1.6135000e+00
   9.6200000e-01   5.4932000e+01   5.4521000e+01   5.0514000e+01   9.1216000e+00   1.7406000e+00   1.6136000e+00
   9.6300000e-01   5.4960000e+01   5.4549000e+01   5.0540000e+01   9.1238000e+00   1.7406000e+00   1.6136000e+00
   9.6400000e-01   5.4989000e+01   5.4578000e+01   5.0567000e+01   9.1260000e+00   1.7406000e+00   1.6137000e+00
   9.6500000e-01   5.5017000e+01   5.4606000e+01   5.0593000e+01   9.1283000e+00   1.7406000e+00   1.6138000e+00
   9.6600000e-01   5.5046000e+01   5.4634000e+01   5.0619000e+01   9.1305000e+00   1.7406000e+00   1.6138000e+00
   9.6700000e-01   5.5075000e+01   5.4663000e+01   5.0645000e+01   9.1327000e+00   1.7406000e+00   1.6139000e+00
   9.6800000e-01   5.5103000e+01   5.4691000e+01   5.0672000e+01   9.1350000e+00   1.7406000e+00   1.6139000e+00
   9.6900000e-01   5.5132000e+01   5.4719000e+01   5.0698000e+01   9.1372000e+00   1.7406000e+00   1.6140000e+00
   9.7000000e-01   5.5160000e+01   5.4747000e+01   5.0724000e+01   9.1394000e+00   1.7406000e+00   1.6141000e+00
   9.7100000e-01   5.5189000e+01   5.4776000e+01   5.0750000e+01   9.1416000e+00   1.7406000e+00   1.6141000e+00
   9.7200000e-01   5.5217000e+01   5.4804000e+01   5.0776000e+01   9.1439000e+00   1.7407000e+00   1.6142000e+00
   9.7300000e-01   5.5245000e+01   5.4832000e+01   5.0802000e+01   9.1461000e+00   1.7407000e+00   1.6142000e+00
   9.7400000e-01   5.5274000e+01   5.4860000e+01   5.0828000e+01   9.1483000e+00   1.7407000e+00   1.6143000e+00
   9.7500000e-01   5.5302000e+01   5.4888000e+01   5.0854000e+01   9.1505000e+00   1.7407000e+00   1.6143000e+00
   9.7600000e-01   5.5331000e+01   5.4916000e+01   5.0880000e+01   9.1527000e+00   1.7407000e+00   1.6144000e+00
   9.7700000e-01   5.5359000e+01   5.4945000e+01   5.0906000e+01   9.1550000e+00   1.7407000e+00   1.6145000e+00
   9.7800000e-01   5.5387000e+01   5.4973000e+01   5.0933000e+01   9.1572000e+00   1.7408000e+00   1.6145000e+00
   9.7900000e-01   5.5416000e+01   5.5001000e+01   5.0959000e+01   9.1594000e+00   1.7408000e+00   1.6146000e+00
   9.8000000e-01   5.5444000e+01   5.5029000e+01   5.0985000e+01   9.1616000e+00   1.7408000e+00   1.6146000e+00
   9.8100000e-01   5.5472000e+01   5.5057000e+01   5.1011000e+01   9.1638000e+00   1.7408000e+00   1.6147000e+00
   9.8200000e-01   5.5501000e+01   5.5085000e+01   5.1037000e+01   9.1660000e+00   1.7409000e+00   1.6148000e+00
   9.8300000e-01   5.5529000e+01   5.5113000e+01   5.1063000e+01   9.1682000e+00   1.7409000e+00   1.6148000e+00
   9.8400000e-01   5.5557000e+01   5.5141000e+01   5.1089000e+01   9.1704000e+00   1.7409000e+00   1.6149000e+00
   9.8500000e-01   5.5586000e+01   5.5169000e+01   5.1114000e+01   9.1726000e+00   1.7410000e+00   1.6150000e+00
   9.8600000e-01   5.5614000e+01   5.5197000e+01   5.1140000e+01   9.1748000e+00   1.7410000e+00   1.6150000e+00
   9.8700000e-01   5.5642000e+01   5.5225000e+01   5.1166000e+01   9.1771000e+00   1.7411000e+00   1.6151000e+00
   9.8800000e-01   5.5670000e+01   5.5253000e+01   5.1192000e+01   9.1792000e+00   1.7411000e+00   1.6151000e+00
   9.8900000e-01   5.5698000e+01   5.5281000e+01   5.1218000e+01   9.1812000e+00   1.7412000e+00   1.6152000e+00
   9.9000000e-01   5.5727000e+01   5.5309000e+01   5.1244000e+01   9.1826000e+00   1.7412000e+00   1.6153000e+00
   9.9100000e-01   5.5755000e+01   5.5337000e+01   5.1270000e+01   9.1837000e+00   1.7413000e+00   1.6153000e+00
   9.9200000e-01   5.5783000e+01   5.5365000e+01   5.1296000e+01   9.1866000e+00   1.7413000e+00   1.6154000e+00
   9.9300000e-01   5.5811000e+01   5.5393000e+01   5.1321000e+01   9.1967000e+00   1.7414000e+00   1.6155000e+00
   9.9400000e-01   5.5839000e+01   5.5421000e+01   5.1345000e+01   9.2177000e+00   1.7415000e+00   1.6155000e+00
   9.9500000e-01   5.5867000e+01   5.5449000e+01   5.1384000e+01   9.2339000e+00   1.7415000e+00   1.6156000e+00
   9.9600000e-01   5.5896000e+01   5.5477000e+01   5.1456000e+01   9.1740000e+00   1.7413000e+00   1.6153000e+00
   9.9700000e-01   5.5924000e+01   5.5504000e+01   5.1355000e+01   8.9189000e+00   1.7342000e+00   1.6038000e+00
   9.9800000e-01   5.5952000e+01   5.5429000e+01   5.0469000e+01   8.5859000e+00   1.7005000e+00   1.6415000e+00
   9.9900000e-01   5.5980000e+01   5.5494000e+01   5.0868000e+01   9.2353000e+00   5.7538000e+00   1.6764000e+00
   1.0000000e+00   5.6008000e+01   5.5493000e+01   5.0855000e+01   9.2387000e+00   0.0000000e+00   1.6879000e+00


==> data/Gravity_Wave_FreSCo_HRIC_Results.dat <==
   9.9961912e-04   9.9622296e-03
   5.0980575e-02   9.9622296e-03
   1.0096153e-01   9.5715998e-03
   1.5094249e-01   9.1809700e-03
   2.0092344e-01   8.7903402e-03
   2.5090440e-01   8.0090805e-03
   3.0088536e-01   7.2278209e-03
   3.5086631e-01   6.4465612e-03
   4.0084727e-01   5.4699867e-03
   4.5082823e-01   4.4934121e-03
   5.0080918e-01   3.3215227e-03
   5.5079014e-01   2.1496332e-03
   6.0077109e-01   9.7774376e-04
   6.5075205e-01  -1.9414569e-04
   7.0073301e-01  -1.1707202e-03
   7.5071396e-01  -2.3426097e-03
   8.0069492e-01  -3.3191843e-03
   8.5067588e-01  -4.4910737e-03
   9.0065683e-01  -5.2723333e-03
   9.5063779e-01  -6.2489079e-03
   1.0006187e+00  -6.8348526e-03
   1.0505997e+00  -7.4207974e-03
   1.1005807e+00  -8.0067421e-03
   1.1505616e+00  -8.3973719e-03
   1.2005426e+00  -8.5926868e-03
   1.2505235e+00  -8.7880017e-03
   1.3005045e+00  -8.7880017e-03
   1.3504854e+00  -8.5926868e-03
   1.4004664e+00  -8.2020570e-03
   1.4504474e+00  -7.8114272e-03
   1.5004283e+00  -7.4207974e-03
   1.5504093e+00  -6.6395377e-03
   1.6003902e+00  -6.0535930e-03
   1.6503712e+00  -5.0770184e-03
   1.7003521e+00  -4.2957588e-03
   1.7503331e+00  -3.3191843e-03
   1.8003140e+00  -2.3426097e-03
   1.8502950e+00  -1.1707202e-03
   1.9002760e+00  -1.9414569e-04
   1.9502569e+00   9.7774376e-04
   2.0002379e+00   1.9543183e-03
   2.0502188e+00   2.9308929e-03
   2.1001998e+00   3.9074674e-03
   2.1501807e+00   4.8840420e-03
   2.2001617e+00   5.6653016e-03
   2.2501426e+00   6.4465612e-03
   2.3001236e+00   7.0325060e-03
   2.3501046e+00   7.6184507e-03
   2.4000855e+00   8.0090805e-03
   2.4500665e+00   8.2043954e-03
   2.5000474e+00   8.3997103e-03
   2.5500284e+00   8.3997103e-03
   2.6000093e+00   8.2043954e-03
   2.6499903e+00   7.8137656e-03
   2.6999713e+00   7.4231358e-03
   2.7499522e+00   6.8371911e-03
   2.7999332e+00   6.2512463e-03
   2.8499141e+00   5.6653016e-03
   2.8998951e+00   4.8840420e-03
   2.9498760e+00   3.9074674e-03
   2.9998570e+00   3.1262078e-03
   3.0498379e+00   2.1496332e-03
   3.0998189e+00   1.1730587e-03
   3.1497999e+00   1.9648413e-04
   3.1997808e+00  -7.8009042e-04
   3.2497618e+00  -1.7566650e-03
   3.2997427e+00  -2.5379246e-03
   3.3497237e+00  -3.3191843e-03
   3.3997046e+00  -4.1004439e-03
   3.4496856e+00  -4.8817035e-03
   3.4996666e+00  -5.4676483e-03
   3.5496475e+00  -6.0535930e-03
   3.5996285e+00  -6.4442228e-03
   3.6496094e+00  -6.8348526e-03
   3.6995904e+00  -7.0301675e-03
   3.7495713e+00  -7.0301675e-03
   3.7995523e+00  -7.0301675e-03
   3.8495332e+00  -7.0301675e-03
   3.8995142e+00  -6.8348526e-03
   3.9494952e+00  -6.4442228e-03
   3.9994761e+00  -6.0535930e-03
   4.0494571e+00  -5.4676483e-03
   4.0994380e+00  -4.8817035e-03
   4.1494190e+00  -4.2957588e-03
   4.1993999e+00  -3.5144992e-03
   4.2493809e+00  -2.7332395e-03
   4.2993619e+00  -1.9519799e-03
   4.3493428e+00  -1.1707202e-03
   4.3993238e+00  -3.8946060e-04
   4.4493047e+00   5.8711395e-04
   4.4992857e+00   1.3683736e-03
   4.5492666e+00   2.1496332e-03
   4.5992476e+00   2.9308929e-03
   4.6492285e+00   3.7121525e-03
   4.6992095e+00   4.2980972e-03
   4.7491905e+00   4.8840420e-03
   4.7991714e+00   5.4699867e-03
   4.8491524e+00   5.8606165e-03
   4.8991333e+00   6.0559314e-03
   4.9491143e+00   6.4465612e-03
   4.9990952e+00   6.4465612e-03
   5.0490762e+00   6.4465612e-03
   5.0990572e+00   6.4465612e-03
   5.1490381e+00   6.2512463e-03
   5.1990191e+00   5.8606165e-03
   5.2490000e+00   5.4699867e-03
   5.2989810e+00   5.0793569e-03
   5.3489619e+00   4.4934121e-03
   5.3989429e+00   3.9074674e-03
   5.4489238e+00   3.3215227e-03
   5.4989048e+00   2.7355780e-03
   5.5488858e+00   1.9543183e-03
   5.5988667e+00   1.1730587e-03
   5.6488477e+00   3.9179904e-04
   5.6988286e+00  -1.9414569e-04
   5.7488096e+00  -9.7540533e-04
   5.7987905e+00  -1.7566650e-03
   5.8487715e+00  -2.3426097e-03
   5.8987525e+00  -2.9285544e-03
   5.9487334e+00  -3.5144992e-03
   5.9987144e+00  -4.1004439e-03
   6.0486953e+00  -4.4910737e-03
   6.0986763e+00  -4.8817035e-03
   6.1486572e+00  -5.2723333e-03
   6.1986382e+00  -5.4676483e-03
   6.2486191e+00  -5.4676483e-03
   6.2986001e+00  -5.6629632e-03
   6.3485811e+00  -5.4676483e-03
   6.3985620e+00  -5.4676483e-03
   6.4485430e+00  -5.2723333e-03
   6.4985239e+00  -4.8817035e-03
   6.5485049e+00  -4.4910737e-03
   6.5984858e+00  -4.1004439e-03
   6.6484668e+00  -3.7098141e-03
   6.6984478e+00  -3.1238693e-03
   6.7484287e+00  -2.5379246e-03
   6.7984097e+00  -1.9519799e-03
   6.8483906e+00  -1.1707202e-03
   6.8983716e+00  -5.8477551e-04
   6.9483525e+00   1.1692170e-06
   6.9983335e+00   7.8242885e-04
   7.0483144e+00   1.3683736e-03
   7.0982954e+00   1.9543183e-03
   7.1482764e+00   2.5402630e-03
   7.1982573e+00   3.1262078e-03
   7.2482383e+00   3.7121525e-03
   7.2982192e+00   4.1027823e-03
   7.3482002e+00   4.4934121e-03
   7.3981811e+00   4.6887271e-03
   7.4481621e+00   4.8840420e-03
   7.4981431e+00   5.0793569e-03
   7.5481240e+00   5.0793569e-03
   7.5981050e+00   5.0793569e-03
   7.6480859e+00   5.0793569e-03
   7.6980669e+00   4.8840420e-03
   7.7480478e+00   4.4934121e-03
   7.7980288e+00   4.2980972e-03
   7.8480097e+00   3.9074674e-03
   7.8979907e+00   3.3215227e-03
   7.9479717e+00   2.9308929e-03
   7.9979526e+00   2.3449481e-03
   8.0479336e+00   1.7590034e-03
   8.0979145e+00   1.1730587e-03
   8.1478955e+00   5.8711395e-04
   8.1978764e+00   1.1692170e-06
   8.2478574e+00  -5.8477551e-04
   8.2978384e+00  -1.1707202e-03
   8.3478193e+00  -1.7566650e-03
   8.3978003e+00  -2.1472948e-03
   8.4477812e+00  -2.7332395e-03
   8.4977622e+00  -3.1238693e-03
   8.5477431e+00  -3.5144992e-03
   8.5977241e+00  -3.9051290e-03
   8.6477050e+00  -4.1004439e-03
   8.6976860e+00  -4.2957588e-03
   8.7476670e+00  -4.4910737e-03
   8.7976479e+00  -4.4910737e-03
   8.8476289e+00  -4.4910737e-03
   8.8976098e+00  -4.2957588e-03
   8.9475908e+00  -4.1004439e-03
   8.9975717e+00  -3.9051290e-03
   9.0475527e+00  -3.7098141e-03
   9.0975337e+00  -3.3191843e-03
   9.1475146e+00  -2.9285544e-03
   9.1974956e+00  -2.5379246e-03
   9.2474765e+00  -2.1472948e-03
   9.2974575e+00  -1.7566650e-03
   9.3474384e+00  -1.1707202e-03
   9.3974194e+00  -5.8477551e-04
   9.4474003e+00  -1.9414569e-04
   9.4973813e+00   3.9179904e-04
   9.5473623e+00   9.7774376e-04
   9.5973432e+00   1.3683736e-03
   9.6473242e+00   1.9543183e-03
   9.6973051e+00   2.3449481e-03
   9.7472861e+00   2.7355780e-03
   9.7972670e+00   3.1262078e-03
   9.8472480e+00   3.3215227e-03
   9.8972290e+00   3.7121525e-03
   9.9472099e+00   3.9074674e-03
   9.9971909e+00   3.9074674e-03
   1.0047172e+01   4.1027823e-03
   1.0097153e+01   4.1027823e-03
   1.0147134e+01   3.9074674e-03
   1.0197115e+01   3.7121525e-03
   1.0247096e+01   3.5168376e-03
   1.0297077e+01   3.3215227e-03
   1.0347058e+01   3.1262078e-03
   1.0397039e+01   2.7355780e-03
   1.0447019e+01   2.3449481e-03
   1.0497000e+01   1.9543183e-03
   1.0546981e+01   1.5636885e-03
   1.0596962e+01   1.1730587e-03
   1.0646943e+01   5.8711395e-04
   1.0696924e+01   1.9648413e-04
   1.0746905e+01  -3.8946060e-04
   1.0796886e+01  -7.8009042e-04
   1.0846867e+01  -1.1707202e-03
   1.0896848e+01  -1.5613501e-03
   1.0946829e+01  -1.9519799e-03
   1.0996810e+01  -2.3426097e-03
   1.1046791e+01  -2.7332395e-03
   1.1096772e+01  -2.9285544e-03
   1.1146753e+01  -3.1238693e-03
   1.1196734e+01  -3.3191843e-03
   1.1246715e+01  -3.5144992e-03
   1.1296696e+01  -3.5144992e-03
   1.1346677e+01  -3.5144992e-03
   1.1396658e+01  -3.5144992e-03
   1.1446639e+01  -3.3191843e-03
   1.1496620e+01  -3.1238693e-03
   1.1546601e+01  -2.9285544e-03
   1.1596581e+01  -2.7332395e-03
   1.1646562e+01  -2.3426097e-03
   1.1696543e+01  -2.1472948e-03
   1.1746524e+01  -1.7566650e-03
   1.1796505e+01  -1.3660351e-03
   1.1846486e+01  -9.7540533e-04
   1.1896467e+01  -5.8477551e-04
   1.1946448e+01  -1.9414569e-04
   1.1996429e+01   1.9648413e-04
   1.2046410e+01   5.8711395e-04
   1.2096391e+01   9.7774376e-04
   1.2146372e+01   1.3683736e-03
   1.2196353e+01   1.7590034e-03
   1.2246334e+01   1.9543183e-03
   1.2296315e+01   2.3449481e-03
   1.2346296e+01   2.5402630e-03
   1.2396277e+01   2.7355780e-03
   1.2446258e+01   2.9308929e-03
   1.2496239e+01   3.1262078e-03
   1.2546220e+01   3.1262078e-03
   1.2596201e+01   3.1262078e-03
   1.2646182e+01   3.1262078e-03
   1.2696163e+01   2.9308929e-03
   1.2746143e+01   2.9308929e-03
   1.2796124e+01   2.7355780e-03
   1.2846105e+01   2.5402630e-03
   1.2896086e+01   2.1496332e-03
   1.2946067e+01   1.9543183e-03
   1.2996048e+01   1.5636885e-03
   1.3046029e+01   1.3683736e-03
   1.3096010e+01   9.7774376e-04
   1.3145991e+01   5.8711395e-04
   1.3195972e+01   1.9648413e-04
   1.3245953e+01  -1.9414569e-04
   1.3295934e+01  -3.8946060e-04
   1.3345915e+01  -7.8009042e-04
   1.3395896e+01  -1.1707202e-03
   1.3445877e+01  -1.3660351e-03
   1.3495858e+01  -1.7566650e-03
   1.3545839e+01  -1.9519799e-03
   1.3595820e+01  -2.1472948e-03
   1.3645801e+01  -2.3426097e-03
   1.3695782e+01  -2.5379246e-03
   1.3745763e+01  -2.7332395e-03
   1.3795744e+01  -2.7332395e-03
   1.3845724e+01  -2.7332395e-03
   1.3895705e+01  -2.7332395e-03
   1.3945686e+01  -2.5379246e-03
   1.3995667e+01  -2.5379246e-03
   1.4045648e+01  -2.3426097e-03
   1.4095629e+01  -2.1472948e-03
   1.4145610e+01  -1.9519799e-03
   1.4195591e+01  -1.7566650e-03
   1.4245572e+01  -1.3660351e-03
   1.4295553e+01  -1.1707202e-03
   1.4345534e+01  -7.8009042e-04
   1.4395515e+01  -5.8477551e-04
   1.4445496e+01  -1.9414569e-04
   1.4495477e+01   1.1692170e-06
   1.4545458e+01   3.9179904e-04
   1.4595439e+01   7.8242885e-04
   1.4645420e+01   9.7774376e-04
   1.4695401e+01   1.1730587e-03
   1.4745382e+01   1.5636885e-03
   1.4795363e+01   1.7590034e-03
   1.4845344e+01   1.9543183e-03
   1.4895325e+01   2.1496332e-03
   1.4945306e+01   2.1496332e-03


==> data/Gravity_Wave_FreSCo_Results.dat <==
   9.9961912e-04   9.9622296e-03
   5.0980575e-02   9.9622296e-03
   1.0096153e-01   9.5715998e-03
   1.5094249e-01   9.1809700e-03
   2.0092344e-01   8.7903402e-03
   2.5090440e-01   8.0090805e-03
   3.0088536e-01   7.4231358e-03
   3.5086631e-01   6.4465612e-03
   4.0084727e-01   5.4699867e-03
   4.5082823e-01   4.4934121e-03
   5.0080918e-01   3.3215227e-03
   5.5079014e-01   2.1496332e-03
   6.0077109e-01   1.1730587e-03
   6.5075205e-01   1.1692170e-06
   7.0073301e-01  -1.1707202e-03
   7.5071396e-01  -2.3426097e-03
   8.0069492e-01  -3.3191843e-03
   8.5067588e-01  -4.4910737e-03
   9.0065683e-01  -5.2723333e-03
   9.5063779e-01  -6.2489079e-03
   1.0006187e+00  -6.8348526e-03
   1.0505997e+00  -7.6161123e-03
   1.1005807e+00  -8.0067421e-03
   1.1505616e+00  -8.3973719e-03
   1.2005426e+00  -8.5926868e-03
   1.2505235e+00  -8.7880017e-03
   1.3005045e+00  -8.7880017e-03
   1.3504854e+00  -8.5926868e-03
   1.4004664e+00  -8.3973719e-03
   1.4504474e+00  -8.0067421e-03
   1.5004283e+00  -7.4207974e-03
   1.5504093e+00  -6.8348526e-03
   1.6003902e+00  -6.0535930e-03
   1.6503712e+00  -5.2723333e-03
   1.7003521e+00  -4.2957588e-03
   1.7503331e+00  -3.3191843e-03
   1.8003140e+00  -2.3426097e-03
   1.8502950e+00  -1.3660351e-03
   1.9002760e+00  -1.9414569e-04
   1.9502569e+00   7.8242885e-04
   2.0002379e+00   1.9543183e-03
   2.0502188e+00   2.9308929e-03
   2.1001998e+00   3.9074674e-03
   2.1501807e+00   4.8840420e-03
   2.2001617e+00   5.8606165e-03
   2.2501426e+00   6.6418762e-03
   2.3001236e+00   7.2278209e-03
   2.3501046e+00   7.8137656e-03
   2.4000855e+00   8.2043954e-03
   2.4500665e+00   8.3997103e-03
   2.5000474e+00   8.5950252e-03
   2.5500284e+00   8.5950252e-03
   2.6000093e+00   8.3997103e-03
   2.6499903e+00   8.2043954e-03
   2.6999713e+00   7.6184507e-03
   2.7499522e+00   7.2278209e-03
   2.7999332e+00   6.6418762e-03
   2.8499141e+00   5.8606165e-03
   2.8998951e+00   5.0793569e-03
   2.9498760e+00   4.1027823e-03
   2.9998570e+00   3.3215227e-03
   3.0498379e+00   2.3449481e-03
   3.0998189e+00   1.3683736e-03
   3.1497999e+00   1.9648413e-04
   3.1997808e+00  -7.8009042e-04
   3.2497618e+00  -1.7566650e-03
   3.2997427e+00  -2.5379246e-03
   3.3497237e+00  -3.5144992e-03
   3.3997046e+00  -4.2957588e-03
   3.4496856e+00  -5.0770184e-03
   3.4996666e+00  -5.6629632e-03
   3.5496475e+00  -6.2489079e-03
   3.5996285e+00  -6.6395377e-03
   3.6496094e+00  -7.0301675e-03
   3.6995904e+00  -7.2254825e-03
   3.7495713e+00  -7.4207974e-03
   3.7995523e+00  -7.4207974e-03
   3.8495332e+00  -7.2254825e-03
   3.8995142e+00  -7.0301675e-03
   3.9494952e+00  -6.6395377e-03
   3.9994761e+00  -6.2489079e-03
   4.0494571e+00  -5.8582781e-03
   4.0994380e+00  -5.2723333e-03
   4.1494190e+00  -4.4910737e-03
   4.1993999e+00  -3.7098141e-03
   4.2493809e+00  -2.9285544e-03
   4.2993619e+00  -2.1472948e-03
   4.3493428e+00  -1.3660351e-03
   4.3993238e+00  -3.8946060e-04
   4.4493047e+00   3.9179904e-04
   4.4992857e+00   1.3683736e-03
   4.5492666e+00   2.1496332e-03
   4.5992476e+00   2.9308929e-03
   4.6492285e+00   3.7121525e-03
   4.6992095e+00   4.4934121e-03
   4.7491905e+00   5.0793569e-03
   4.7991714e+00   5.6653016e-03
   4.8491524e+00   6.0559314e-03
   4.8991333e+00   6.4465612e-03
   4.9491143e+00   6.6418762e-03
   4.9990952e+00   6.8371911e-03
   5.0490762e+00   6.8371911e-03
   5.0990572e+00   6.8371911e-03
   5.1490381e+00   6.6418762e-03
   5.1990191e+00   6.2512463e-03
   5.2490000e+00   5.8606165e-03
   5.2989810e+00   5.4699867e-03
   5.3489619e+00   4.8840420e-03
   5.3989429e+00   4.2980972e-03
   5.4489238e+00   3.7121525e-03
   5.4989048e+00   2.9308929e-03
   5.5488858e+00   2.1496332e-03
   5.5988667e+00   1.3683736e-03
   5.6488477e+00   5.8711395e-04
   5.6988286e+00  -1.9414569e-04
   5.7488096e+00  -9.7540533e-04
   5.7987905e+00  -1.7566650e-03
   5.8487715e+00  -2.3426097e-03
   5.8987525e+00  -3.1238693e-03
   5.9487334e+00  -3.7098141e-03
   5.9987144e+00  -4.2957588e-03
   6.0486953e+00  -4.6863886e-03
   6.0986763e+00  -5.0770184e-03
   6.1486572e+00  -5.4676483e-03
   6.1986382e+00  -5.6629632e-03
   6.2486191e+00  -5.8582781e-03
   6.2986001e+00  -5.8582781e-03
   6.3485811e+00  -5.8582781e-03
   6.3985620e+00  -5.8582781e-03
   6.4485430e+00  -5.6629632e-03
   6.4985239e+00  -5.2723333e-03
   6.5485049e+00  -4.8817035e-03
   6.5984858e+00  -4.4910737e-03
   6.6484668e+00  -4.1004439e-03
   6.6984478e+00  -3.5144992e-03
   6.7484287e+00  -2.9285544e-03
   6.7984097e+00  -2.1472948e-03
   6.8483906e+00  -1.5613501e-03
   6.8983716e+00  -7.8009042e-04
   6.9483525e+00   1.1692170e-06
   6.9983335e+00   5.8711395e-04
   7.0483144e+00   1.3683736e-03
   7.0982954e+00   1.9543183e-03
   7.1482764e+00   2.7355780e-03
   7.1982573e+00   3.3215227e-03
   7.2482383e+00   3.9074674e-03
   7.2982192e+00   4.2980972e-03
   7.3482002e+00   4.6887271e-03
   7.3981811e+00   5.0793569e-03
   7.4481621e+00   5.2746718e-03
   7.4981431e+00   5.4699867e-03
   7.5481240e+00   5.6653016e-03
   7.5981050e+00   5.6653016e-03
   7.6480859e+00   5.4699867e-03
   7.6980669e+00   5.2746718e-03
   7.7480478e+00   5.0793569e-03
   7.7980288e+00   4.6887271e-03
   7.8480097e+00   4.2980972e-03
   7.8979907e+00   3.9074674e-03
   7.9479717e+00   3.3215227e-03
   7.9979526e+00   2.7355780e-03
   8.0479336e+00   2.1496332e-03
   8.0979145e+00   1.5636885e-03
   8.1478955e+00   7.8242885e-04
   8.1978764e+00   1.9648413e-04
   8.2478574e+00  -3.8946060e-04
   8.2978384e+00  -1.1707202e-03
   8.3478193e+00  -1.7566650e-03
   8.3978003e+00  -2.3426097e-03
   8.4477812e+00  -2.7332395e-03
   8.4977622e+00  -3.3191843e-03
   8.5477431e+00  -3.7098141e-03
   8.5977241e+00  -4.1004439e-03
   8.6477050e+00  -4.4910737e-03
   8.6976860e+00  -4.6863886e-03
   8.7476670e+00  -4.8817035e-03
   8.7976479e+00  -4.8817035e-03
   8.8476289e+00  -4.8817035e-03
   8.8976098e+00  -4.8817035e-03
   8.9475908e+00  -4.6863886e-03
   8.9975717e+00  -4.4910737e-03
   9.0475527e+00  -4.2957588e-03
   9.0975337e+00  -3.9051290e-03
   9.1475146e+00  -3.5144992e-03
   9.1974956e+00  -3.1238693e-03
   9.2474765e+00  -2.5379246e-03
   9.2974575e+00  -2.1472948e-03
   9.3474384e+00  -1.5613501e-03
   9.3974194e+00  -9.7540533e-04
   9.4474003e+00  -3.8946060e-04
   9.4973813e+00   1.9648413e-04
   9.5473623e+00   7.8242885e-04
   9.5973432e+00   1.3683736e-03
   9.6473242e+00   1.9543183e-03
   9.6973051e+00   2.5402630e-03
   9.7472861e+00   2.9308929e-03
   9.7972670e+00   3.3215227e-03
   9.8472480e+00   3.7121525e-03
   9.8972290e+00   4.1027823e-03
   9.9472099e+00   4.2980972e-03
   9.9971909e+00   4.4934121e-03
   1.0047172e+01   4.4934121e-03
   1.0097153e+01   4.6887271e-03
   1.0147134e+01   4.4934121e-03
   1.0197115e+01   4.4934121e-03
   1.0247096e+01   4.2980972e-03
   1.0297077e+01   3.9074674e-03
   1.0347058e+01   3.7121525e-03
   1.0397039e+01   3.3215227e-03
   1.0447019e+01   2.9308929e-03
   1.0497000e+01   2.5402630e-03
   1.0546981e+01   1.9543183e-03
   1.0596962e+01   1.3683736e-03
   1.0646943e+01   9.7774376e-04
   1.0696924e+01   3.9179904e-04
   1.0746905e+01  -1.9414569e-04
   1.0796886e+01  -5.8477551e-04
   1.0846867e+01  -1.1707202e-03
   1.0896848e+01  -1.7566650e-03
   1.0946829e+01  -2.1472948e-03
   1.0996810e+01  -2.5379246e-03
   1.1046791e+01  -2.9285544e-03
   1.1096772e+01  -3.3191843e-03
   1.1146753e+01  -3.5144992e-03
   1.1196734e+01  -3.7098141e-03
   1.1246715e+01  -3.9051290e-03
   1.1296696e+01  -4.1004439e-03
   1.1346677e+01  -4.1004439e-03
   1.1396658e+01  -4.1004439e-03
   1.1446639e+01  -3.9051290e-03
   1.1496620e+01  -3.7098141e-03
   1.1546601e+01  -3.5144992e-03
   1.1596581e+01  -3.3191843e-03
   1.1646562e+01  -3.1238693e-03
   1.1696543e+01  -2.7332395e-03
   1.1746524e+01  -2.3426097e-03
   1.1796505e+01  -1.9519799e-03
   1.1846486e+01  -1.3660351e-03
   1.1896467e+01  -9.7540533e-04
   1.1946448e+01  -3.8946060e-04
   1.1996429e+01   1.1692170e-06
   1.2046410e+01   3.9179904e-04
   1.2096391e+01   9.7774376e-04
   1.2146372e+01   1.3683736e-03
   1.2196353e+01   1.7590034e-03
   1.2246334e+01   2.1496332e-03
   1.2296315e+01   2.5402630e-03
   1.2346296e+01   2.9308929e-03
   1.2396277e+01   3.1262078e-03
   1.2446258e+01   3.3215227e-03
   1.2496239e+01   3.5168376e-03
   1.2546220e+01   3.7121525e-03
   1.2596201e+01   3.7121525e-03
   1.2646182e+01   3.7121525e-03
   1.2696163e+01   3.7121525e-03
   1.2746143e+01   3.5168376e-03
   1.2796124e+01   3.3215227e-03
   1.2846105e+01   3.1262078e-03
   1.2896086e+01   2.9308929e-03
   1.2946067e+01   2.5402630e-03
   1.2996048e+01   2.1496332e-03
   1.3046029e+01   1.7590034e-03
   1.3096010e+01   1.3683736e-03
   1.3145991e+01   9.7774376e-04
   1.3195972e+01   5.8711395e-04
   1.3245953e+01   1.9648413e-04
   1.3295934e+01  -3.8946060e-04
   1.3345915e+01  -7.8009042e-04
   1.3395896e+01  -1.1707202e-03
   1.3445877e+01  -1.5613501e-03
   1.3495858e+01  -1.9519799e-03
   1.3545839e+01  -2.1472948e-03
   1.3595820e+01  -2.5379246e-03
   1.3645801e+01  -2.7332395e-03
   1.3695782e+01  -2.9285544e-03
   1.3745763e+01  -3.1238693e-03
   1.3795744e+01  -3.3191843e-03
   1.3845724e+01  -3.3191843e-03
   1.3895705e+01  -3.3191843e-03
   1.3945686e+01  -3.3191843e-03
   1.3995667e+01  -3.1238693e-03
   1.4045648e+01  -3.1238693e-03
   1.4095629e+01  -2.9285544e-03
   1.4145610e+01  -2.5379246e-03
   1.4195591e+01  -2.3426097e-03
   1.4245572e+01  -1.9519799e-03
   1.4295553e+01  -1.7566650e-03
   1.4345534e+01  -1.3660351e-03
   1.4395515e+01  -9.7540533e-04
   1.4445496e+01  -5.8477551e-04
   1.4495477e+01  -1.9414569e-04
   1.4545458e+01   1.9648413e-04
   1.4595439e+01   5.8711395e-04
   1.4645420e+01   9.7774376e-04
   1.4695401e+01   1.3683736e-03
   1.4745382e+01   1.7590034e-03
   1.4795363e+01   1.9543183e-03
   1.4845344e+01   2.3449481e-03
   1.4895325e+01   2.5402630e-03
   1.4945306e+01   2.7355780e-03


==> data/Gravity_Wave_FreSCo_mm02_Results.dat <==
   9.9961912e-04   9.9622296e-03
   5.0980575e-02   9.9622296e-03
   1.0096153e-01   9.5715998e-03
   1.5094249e-01   9.1809700e-03
   2.0092344e-01   8.7903402e-03
   2.5090440e-01   8.2043954e-03
   3.0088536e-01   7.4231358e-03
   3.5086631e-01   6.4465612e-03
   4.0084727e-01   5.4699867e-03
   4.5082823e-01   4.4934121e-03
   5.0080918e-01   3.3215227e-03
   5.5079014e-01   2.3449481e-03
   6.0077109e-01   1.1730587e-03
   6.5075205e-01   1.1692170e-06
   7.0073301e-01  -1.1707202e-03
   7.5071396e-01  -2.3426097e-03
   8.0069492e-01  -3.3191843e-03
   8.5067588e-01  -4.2957588e-03
   9.0065683e-01  -5.2723333e-03
   9.5063779e-01  -6.0535930e-03
   1.0006187e+00  -6.8348526e-03
   1.0505997e+00  -7.4207974e-03
   1.1005807e+00  -8.0067421e-03
   1.1505616e+00  -8.3973719e-03
   1.2005426e+00  -8.5926868e-03
   1.2505235e+00  -8.7880017e-03
   1.3005045e+00  -8.7880017e-03
   1.3504854e+00  -8.7880017e-03
   1.4004664e+00  -8.3973719e-03
   1.4504474e+00  -8.0067421e-03
   1.5004283e+00  -7.6161123e-03
   1.5504093e+00  -7.0301675e-03
   1.6003902e+00  -6.2489079e-03
   1.6503712e+00  -5.4676483e-03
   1.7003521e+00  -4.4910737e-03
   1.7503331e+00  -3.5144992e-03
   1.8003140e+00  -2.5379246e-03
   1.8502950e+00  -1.3660351e-03
   1.9002760e+00  -3.8946060e-04
   1.9502569e+00   7.8242885e-04
   2.0002379e+00   1.7590034e-03
   2.0502188e+00   2.9308929e-03
   2.1001998e+00   3.9074674e-03
   2.1501807e+00   4.8840420e-03
   2.2001617e+00   5.6653016e-03
   2.2501426e+00   6.4465612e-03
   2.3001236e+00   7.2278209e-03
   2.3501046e+00   7.6184507e-03
   2.4000855e+00   8.2043954e-03
   2.4500665e+00   8.3997103e-03
   2.5000474e+00   8.5950252e-03
   2.5500284e+00   8.5950252e-03
   2.6000093e+00   8.3997103e-03
   2.6499903e+00   8.2043954e-03
   2.6999713e+00   7.8137656e-03
   2.7499522e+00   7.4231358e-03
   2.7999332e+00   6.6418762e-03
   2.8499141e+00   6.0559314e-03
   2.8998951e+00   5.2746718e-03
   2.9498760e+00   4.2980972e-03
   2.9998570e+00   3.3215227e-03
   3.0498379e+00   2.5402630e-03
   3.0998189e+00   1.3683736e-03
   3.1497999e+00   3.9179904e-04
   3.1997808e+00  -5.8477551e-04
   3.2497618e+00  -1.5613501e-03
   3.2997427e+00  -2.3426097e-03
   3.3497237e+00  -3.3191843e-03
   3.3997046e+00  -4.1004439e-03
   3.4496856e+00  -4.8817035e-03
   3.4996666e+00  -5.4676483e-03
   3.5496475e+00  -6.0535930e-03
   3.5996285e+00  -6.6395377e-03
   3.6496094e+00  -7.0301675e-03
   3.6995904e+00  -7.2254825e-03
   3.7495713e+00  -7.4207974e-03
   3.7995523e+00  -7.4207974e-03
   3.8495332e+00  -7.4207974e-03
   3.8995142e+00  -7.2254825e-03
   3.9494952e+00  -6.8348526e-03
   3.9994761e+00  -6.4442228e-03
   4.0494571e+00  -6.0535930e-03
   4.0994380e+00  -5.4676483e-03
   4.1494190e+00  -4.6863886e-03
   4.1993999e+00  -4.1004439e-03
   4.2493809e+00  -3.3191843e-03
   4.2993619e+00  -2.3426097e-03
   4.3493428e+00  -1.5613501e-03
   4.3993238e+00  -5.8477551e-04
   4.4493047e+00   1.9648413e-04
   4.4992857e+00   1.1730587e-03
   4.5492666e+00   1.9543183e-03
   4.5992476e+00   2.7355780e-03
   4.6492285e+00   3.5168376e-03
   4.6992095e+00   4.2980972e-03
   4.7491905e+00   4.8840420e-03
   4.7991714e+00   5.4699867e-03
   4.8491524e+00   6.0559314e-03
   4.8991333e+00   6.4465612e-03
   4.9491143e+00   6.6418762e-03
   4.9990952e+00   6.8371911e-03
   5.0490762e+00   6.8371911e-03
   5.0990572e+00   6.8371911e-03
   5.1490381e+00   6.6418762e-03
   5.1990191e+00   6.4465612e-03
   5.2490000e+00   6.0559314e-03
   5.2989810e+00   5.6653016e-03
   5.3489619e+00   5.2746718e-03
   5.3989429e+00   4.4934121e-03
   5.4489238e+00   3.9074674e-03
   5.4989048e+00   3.1262078e-03
   5.5488858e+00   2.5402630e-03
   5.5988667e+00   1.7590034e-03
   5.6488477e+00   9.7774376e-04
   5.6988286e+00   1.1692170e-06
   5.7488096e+00  -7.8009042e-04
   5.7987905e+00  -1.5613501e-03
   5.8487715e+00  -2.1472948e-03
   5.8987525e+00  -2.9285544e-03
   5.9487334e+00  -3.5144992e-03
   5.9987144e+00  -4.1004439e-03
   6.0486953e+00  -4.6863886e-03
   6.0986763e+00  -5.0770184e-03
   6.1486572e+00  -5.4676483e-03
   6.1986382e+00  -5.6629632e-03
   6.2486191e+00  -5.8582781e-03
   6.2986001e+00  -6.0535930e-03
   6.3485811e+00  -6.0535930e-03
   6.3985620e+00  -6.0535930e-03
   6.4485430e+00  -5.8582781e-03
   6.4985239e+00  -5.4676483e-03
   6.5485049e+00  -5.2723333e-03
   6.5984858e+00  -4.8817035e-03
   6.6484668e+00  -4.2957588e-03
   6.6984478e+00  -3.7098141e-03
   6.7484287e+00  -3.1238693e-03
   6.7984097e+00  -2.5379246e-03
   6.8483906e+00  -1.7566650e-03
   6.8983716e+00  -1.1707202e-03
   6.9483525e+00  -3.8946060e-04
   6.9983335e+00   3.9179904e-04
   7.0483144e+00   9.7774376e-04
   7.0982954e+00   1.7590034e-03
   7.1482764e+00   2.5402630e-03
   7.1982573e+00   3.1262078e-03
   7.2482383e+00   3.7121525e-03
   7.2982192e+00   4.1027823e-03
   7.3482002e+00   4.6887271e-03
   7.3981811e+00   5.0793569e-03
   7.4481621e+00   5.2746718e-03
   7.4981431e+00   5.4699867e-03
   7.5481240e+00   5.6653016e-03
   7.5981050e+00   5.6653016e-03
   7.6480859e+00   5.6653016e-03
   7.6980669e+00   5.4699867e-03
   7.7480478e+00   5.2746718e-03
   7.7980288e+00   5.0793569e-03
   7.8480097e+00   4.6887271e-03
   7.8979907e+00   4.1027823e-03
   7.9479717e+00   3.7121525e-03
   7.9979526e+00   3.1262078e-03
   8.0479336e+00   2.5402630e-03
   8.0979145e+00   1.9543183e-03
   8.1478955e+00   1.1730587e-03
   8.1978764e+00   5.8711395e-04
   8.2478574e+00  -1.9414569e-04
   8.2978384e+00  -7.8009042e-04
   8.3478193e+00  -1.3660351e-03
   8.3978003e+00  -1.9519799e-03
   8.4477812e+00  -2.5379246e-03
   8.4977622e+00  -3.1238693e-03
   8.5477431e+00  -3.5144992e-03
   8.5977241e+00  -4.1004439e-03
   8.6477050e+00  -4.2957588e-03
   8.6976860e+00  -4.6863886e-03
   8.7476670e+00  -4.8817035e-03
   8.7976479e+00  -5.0770184e-03
   8.8476289e+00  -5.0770184e-03
   8.8976098e+00  -5.0770184e-03
   8.9475908e+00  -4.8817035e-03
   8.9975717e+00  -4.8817035e-03
   9.0475527e+00  -4.4910737e-03
   9.0975337e+00  -4.2957588e-03
   9.1475146e+00  -3.9051290e-03
   9.1974956e+00  -3.5144992e-03
   9.2474765e+00  -2.9285544e-03
   9.2974575e+00  -2.3426097e-03
   9.3474384e+00  -1.9519799e-03
   9.3974194e+00  -1.3660351e-03
   9.4474003e+00  -7.8009042e-04
   9.4973813e+00   1.1692170e-06
   9.5473623e+00   5.8711395e-04
   9.5973432e+00   1.1730587e-03
   9.6473242e+00   1.7590034e-03
   9.6973051e+00   2.3449481e-03
   9.7472861e+00   2.7355780e-03
   9.7972670e+00   3.3215227e-03
   9.8472480e+00   3.7121525e-03
   9.8972290e+00   3.9074674e-03
   9.9472099e+00   4.2980972e-03
   9.9971909e+00   4.4934121e-03
   1.0047172e+01   4.6887271e-03
   1.0097153e+01   4.6887271e-03
   1.0147134e+01   4.6887271e-03
   1.0197115e+01   4.6887271e-03
   1.0247096e+01   4.4934121e-03
   1.0297077e+01   4.2980972e-03
   1.0347058e+01   4.1027823e-03
   1.0397039e+01   3.7121525e-03
   1.0447019e+01   3.3215227e-03
   1.0497000e+01   2.9308929e-03
   1.0546981e+01   2.3449481e-03
   1.0596962e+01   1.9543183e-03
   1.0646943e+01   1.3683736e-03
   1.0696924e+01   7.8242885e-04
   1.0746905e+01   1.9648413e-04
   1.0796886e+01  -3.8946060e-04
   1.0846867e+01  -7.8009042e-04
   1.0896848e+01  -1.3660351e-03
   1.0946829e+01  -1.9519799e-03
   1.0996810e+01  -2.3426097e-03
   1.1046791e+01  -2.7332395e-03
   1.1096772e+01  -3.1238693e-03
   1.1146753e+01  -3.5144992e-03
   1.1196734e+01  -3.7098141e-03
   1.1246715e+01  -3.9051290e-03
   1.1296696e+01  -4.1004439e-03
   1.1346677e+01  -4.1004439e-03
   1.1396658e+01  -4.1004439e-03
   1.1446639e+01  -4.1004439e-03
   1.1496620e+01  -4.1004439e-03
   1.1546601e+01  -3.9051290e-03
   1.1596581e+01  -3.7098141e-03
   1.1646562e+01  -3.3191843e-03
   1.1696543e+01  -3.1238693e-03
   1.1746524e+01  -2.7332395e-03
   1.1796505e+01  -2.3426097e-03
   1.1846486e+01  -1.7566650e-03
   1.1896467e+01  -1.3660351e-03
   1.1946448e+01  -9.7540533e-04
   1.1996429e+01  -3.8946060e-04
   1.2046410e+01   1.1692170e-06
   1.2096391e+01   5.8711395e-04
   1.2146372e+01   1.1730587e-03
   1.2196353e+01   1.5636885e-03
   1.2246334e+01   1.9543183e-03
   1.2296315e+01   2.3449481e-03
   1.2346296e+01   2.7355780e-03
   1.2396277e+01   3.1262078e-03
   1.2446258e+01   3.3215227e-03
   1.2496239e+01   3.5168376e-03
   1.2546220e+01   3.7121525e-03
   1.2596201e+01   3.9074674e-03
   1.2646182e+01   3.9074674e-03
   1.2696163e+01   3.9074674e-03
   1.2746143e+01   3.7121525e-03
   1.2796124e+01   3.7121525e-03
   1.2846105e+01   3.5168376e-03
   1.2896086e+01   3.1262078e-03
   1.2946067e+01   2.9308929e-03
   1.2996048e+01   2.5402630e-03
   1.3046029e+01   2.1496332e-03
   1.3096010e+01   1.7590034e-03
   1.3145991e+01   1.3683736e-03
   1.3195972e+01   9.7774376e-04
   1.3245953e+01   5.8711395e-04
   1.3295934e+01   1.1692170e-06
   1.3345915e+01  -3.8946060e-04
   1.3395896e+01  -7.8009042e-04
   1.3445877e+01  -1.1707202e-03
   1.3495858e+01  -1.5613501e-03
   1.3545839e+01  -1.9519799e-03
   1.3595820e+01  -2.3426097e-03
   1.3645801e+01  -2.7332395e-03
   1.3695782e+01  -2.9285544e-03
   1.3745763e+01  -3.1238693e-03
   1.3795744e+01  -3.3191843e-03
   1.3845724e+01  -3.3191843e-03
   1.3895705e+01  -3.5144992e-03
   1.3945686e+01  -3.5144992e-03
   1.3995667e+01  -3.3191843e-03
   1.4045648e+01  -3.3191843e-03
   1.4095629e+01  -3.1238693e-03
   1.4145610e+01  -2.9285544e-03
   1.4195591e+01  -2.7332395e-03
   1.4245572e+01  -2.5379246e-03
   1.4295553e+01  -2.1472948e-03
   1.4345534e+01  -1.7566650e-03
   1.4395515e+01  -1.3660351e-03
   1.4445496e+01  -9.7540533e-04
   1.4495477e+01  -5.8477551e-04
   1.4545458e+01  -1.9414569e-04
   1.4595439e+01   1.9648413e-04
   1.4645420e+01   5.8711395e-04
   1.4695401e+01   9.7774376e-04
   1.4745382e+01   1.3683736e-03
   1.4795363e+01   1.7590034e-03
   1.4845344e+01   2.1496332e-03
   1.4895325e+01   2.3449481e-03
   1.4945306e+01   2.5402630e-03


==> data/Gravity_Wave_FreSCo_mp00_Results.dat <==
   9.9961912e-04   9.9622296e-03
   5.0980575e-02   9.9622296e-03
   1.0096153e-01   9.5715998e-03
   1.5094249e-01   9.1809700e-03
   2.0092344e-01   8.7903402e-03
   2.5090440e-01   8.0090805e-03
   3.0088536e-01   7.4231358e-03
   3.5086631e-01   6.4465612e-03
   4.0084727e-01   5.4699867e-03
   4.5082823e-01   4.4934121e-03
   5.0080918e-01   3.3215227e-03
   5.5079014e-01   2.1496332e-03
   6.0077109e-01   1.1730587e-03
   6.5075205e-01   1.1692170e-06
   7.0073301e-01  -1.1707202e-03
   7.5071396e-01  -2.3426097e-03
   8.0069492e-01  -3.3191843e-03
   8.5067588e-01  -4.4910737e-03
   9.0065683e-01  -5.2723333e-03
   9.5063779e-01  -6.2489079e-03
   1.0006187e+00  -6.8348526e-03
   1.0505997e+00  -7.6161123e-03
   1.1005807e+00  -8.0067421e-03
   1.1505616e+00  -8.3973719e-03
   1.2005426e+00  -8.5926868e-03
   1.2505235e+00  -8.7880017e-03
   1.3005045e+00  -8.7880017e-03
   1.3504854e+00  -8.5926868e-03
   1.4004664e+00  -8.3973719e-03
   1.4504474e+00  -8.0067421e-03
   1.5004283e+00  -7.4207974e-03
   1.5504093e+00  -6.8348526e-03
   1.6003902e+00  -6.0535930e-03
   1.6503712e+00  -5.2723333e-03
   1.7003521e+00  -4.2957588e-03
   1.7503331e+00  -3.3191843e-03
   1.8003140e+00  -2.3426097e-03
   1.8502950e+00  -1.3660351e-03
   1.9002760e+00  -1.9414569e-04
   1.9502569e+00   7.8242885e-04
   2.0002379e+00   1.9543183e-03
   2.0502188e+00   2.9308929e-03
   2.1001998e+00   3.9074674e-03
   2.1501807e+00   4.8840420e-03
   2.2001617e+00   5.8606165e-03
   2.2501426e+00   6.6418762e-03
   2.3001236e+00   7.2278209e-03
   2.3501046e+00   7.8137656e-03
   2.4000855e+00   8.2043954e-03
   2.4500665e+00   8.3997103e-03
   2.5000474e+00   8.5950252e-03
   2.5500284e+00   8.5950252e-03
   2.6000093e+00   8.3997103e-03
   2.6499903e+00   8.2043954e-03
   2.6999713e+00   7.6184507e-03
   2.7499522e+00   7.2278209e-03
   2.7999332e+00   6.6418762e-03
   2.8499141e+00   5.8606165e-03
   2.8998951e+00   5.0793569e-03
   2.9498760e+00   4.1027823e-03
   2.9998570e+00   3.3215227e-03
   3.0498379e+00   2.3449481e-03
   3.0998189e+00   1.3683736e-03
   3.1497999e+00   1.9648413e-04
   3.1997808e+00  -7.8009042e-04
   3.2497618e+00  -1.7566650e-03
   3.2997427e+00  -2.5379246e-03
   3.3497237e+00  -3.5144992e-03
   3.3997046e+00  -4.2957588e-03
   3.4496856e+00  -5.0770184e-03
   3.4996666e+00  -5.6629632e-03
   3.5496475e+00  -6.2489079e-03
   3.5996285e+00  -6.6395377e-03
   3.6496094e+00  -7.0301675e-03
   3.6995904e+00  -7.2254825e-03
   3.7495713e+00  -7.4207974e-03
   3.7995523e+00  -7.4207974e-03
   3.8495332e+00  -7.2254825e-03
   3.8995142e+00  -7.0301675e-03
   3.9494952e+00  -6.6395377e-03
   3.9994761e+00  -6.2489079e-03
   4.0494571e+00  -5.8582781e-03
   4.0994380e+00  -5.2723333e-03
   4.1494190e+00  -4.4910737e-03
   4.1993999e+00  -3.7098141e-03
   4.2493809e+00  -2.9285544e-03
   4.2993619e+00  -2.1472948e-03
   4.3493428e+00  -1.3660351e-03
   4.3993238e+00  -3.8946060e-04
   4.4493047e+00   3.9179904e-04
   4.4992857e+00   1.3683736e-03
   4.5492666e+00   2.1496332e-03
   4.5992476e+00   2.9308929e-03
   4.6492285e+00   3.7121525e-03
   4.6992095e+00   4.4934121e-03
   4.7491905e+00   5.0793569e-03
   4.7991714e+00   5.6653016e-03
   4.8491524e+00   6.0559314e-03
   4.8991333e+00   6.4465612e-03
   4.9491143e+00   6.6418762e-03
   4.9990952e+00   6.8371911e-03
   5.0490762e+00   6.8371911e-03
   5.0990572e+00   6.8371911e-03
   5.1490381e+00   6.6418762e-03
   5.1990191e+00   6.2512463e-03
   5.2490000e+00   5.8606165e-03
   5.2989810e+00   5.4699867e-03
   5.3489619e+00   4.8840420e-03
   5.3989429e+00   4.2980972e-03
   5.4489238e+00   3.7121525e-03
   5.4989048e+00   2.9308929e-03
   5.5488858e+00   2.1496332e-03
   5.5988667e+00   1.3683736e-03
   5.6488477e+00   5.8711395e-04
   5.6988286e+00  -1.9414569e-04
   5.7488096e+00  -9.7540533e-04
   5.7987905e+00  -1.7566650e-03
   5.8487715e+00  -2.3426097e-03
   5.8987525e+00  -3.1238693e-03
   5.9487334e+00  -3.7098141e-03
   5.9987144e+00  -4.2957588e-03
   6.0486953e+00  -4.6863886e-03
   6.0986763e+00  -5.0770184e-03
   6.1486572e+00  -5.4676483e-03
   6.1986382e+00  -5.6629632e-03
   6.2486191e+00  -5.8582781e-03
   6.2986001e+00  -5.8582781e-03
   6.3485811e+00  -5.8582781e-03
   6.3985620e+00  -5.8582781e-03
   6.4485430e+00  -5.6629632e-03
   6.4985239e+00  -5.2723333e-03
   6.5485049e+00  -4.8817035e-03
   6.5984858e+00  -4.4910737e-03
   6.6484668e+00  -4.1004439e-03
   6.6984478e+00  -3.5144992e-03
   6.7484287e+00  -2.9285544e-03
   6.7984097e+00  -2.1472948e-03
   6.8483906e+00  -1.5613501e-03
   6.8983716e+00  -7.8009042e-04
   6.9483525e+00   1.1692170e-06
   6.9983335e+00   5.8711395e-04
   7.0483144e+00   1.3683736e-03
   7.0982954e+00   1.9543183e-03
   7.1482764e+00   2.7355780e-03
   7.1982573e+00   3.3215227e-03
   7.2482383e+00   3.9074674e-03
   7.2982192e+00   4.2980972e-03
   7.3482002e+00   4.6887271e-03
   7.3981811e+00   5.0793569e-03
   7.4481621e+00   5.2746718e-03
   7.4981431e+00   5.4699867e-03
   7.5481240e+00   5.6653016e-03
   7.5981050e+00   5.6653016e-03
   7.6480859e+00   5.4699867e-03
   7.6980669e+00   5.2746718e-03
   7.7480478e+00   5.0793569e-03
   7.7980288e+00   4.6887271e-03
   7.8480097e+00   4.2980972e-03
   7.8979907e+00   3.9074674e-03
   7.9479717e+00   3.3215227e-03
   7.9979526e+00   2.7355780e-03
   8.0479336e+00   2.1496332e-03
   8.0979145e+00   1.5636885e-03
   8.1478955e+00   7.8242885e-04
   8.1978764e+00   1.9648413e-04
   8.2478574e+00  -3.8946060e-04
   8.2978384e+00  -1.1707202e-03
   8.3478193e+00  -1.7566650e-03
   8.3978003e+00  -2.3426097e-03
   8.4477812e+00  -2.7332395e-03
   8.4977622e+00  -3.3191843e-03
   8.5477431e+00  -3.7098141e-03
   8.5977241e+00  -4.1004439e-03
   8.6477050e+00  -4.4910737e-03
   8.6976860e+00  -4.6863886e-03
   8.7476670e+00  -4.8817035e-03
   8.7976479e+00  -4.8817035e-03
   8.8476289e+00  -4.8817035e-03
   8.8976098e+00  -4.8817035e-03
   8.9475908e+00  -4.6863886e-03
   8.9975717e+00  -4.4910737e-03
   9.0475527e+00  -4.2957588e-03
   9.0975337e+00  -3.9051290e-03
   9.1475146e+00  -3.5144992e-03
   9.1974956e+00  -3.1238693e-03
   9.2474765e+00  -2.5379246e-03
   9.2974575e+00  -2.1472948e-03
   9.3474384e+00  -1.5613501e-03
   9.3974194e+00  -9.7540533e-04
   9.4474003e+00  -3.8946060e-04
   9.4973813e+00   1.9648413e-04
   9.5473623e+00   7.8242885e-04
   9.5973432e+00   1.3683736e-03
   9.6473242e+00   1.9543183e-03
   9.6973051e+00   2.5402630e-03
   9.7472861e+00   2.9308929e-03
   9.7972670e+00   3.3215227e-03
   9.8472480e+00   3.7121525e-03
   9.8972290e+00   4.1027823e-03
   9.9472099e+00   4.2980972e-03
   9.9971909e+00   4.4934121e-03
   1.0047172e+01   4.4934121e-03
   1.0097153e+01   4.6887271e-03
   1.0147134e+01   4.4934121e-03
   1.0197115e+01   4.4934121e-03
   1.0247096e+01   4.2980972e-03
   1.0297077e+01   3.9074674e-03
   1.0347058e+01   3.7121525e-03
   1.0397039e+01   3.3215227e-03
   1.0447019e+01   2.9308929e-03
   1.0497000e+01   2.5402630e-03
   1.0546981e+01   1.9543183e-03
   1.0596962e+01   1.3683736e-03
   1.0646943e+01   9.7774376e-04
   1.0696924e+01   3.9179904e-04
   1.0746905e+01  -1.9414569e-04
   1.0796886e+01  -5.8477551e-04
   1.0846867e+01  -1.1707202e-03
   1.0896848e+01  -1.7566650e-03
   1.0946829e+01  -2.1472948e-03
   1.0996810e+01  -2.5379246e-03
   1.1046791e+01  -2.9285544e-03
   1.1096772e+01  -3.3191843e-03
   1.1146753e+01  -3.5144992e-03
   1.1196734e+01  -3.7098141e-03
   1.1246715e+01  -3.9051290e-03
   1.1296696e+01  -4.1004439e-03
   1.1346677e+01  -4.1004439e-03
   1.1396658e+01  -4.1004439e-03
   1.1446639e+01  -3.9051290e-03
   1.1496620e+01  -3.7098141e-03
   1.1546601e+01  -3.5144992e-03
   1.1596581e+01  -3.3191843e-03
   1.1646562e+01  -3.1238693e-03
   1.1696543e+01  -2.7332395e-03
   1.1746524e+01  -2.3426097e-03
   1.1796505e+01  -1.9519799e-03
   1.1846486e+01  -1.3660351e-03
   1.1896467e+01  -9.7540533e-04
   1.1946448e+01  -3.8946060e-04
   1.1996429e+01   1.1692170e-06
   1.2046410e+01   3.9179904e-04
   1.2096391e+01   9.7774376e-04
   1.2146372e+01   1.3683736e-03
   1.2196353e+01   1.7590034e-03
   1.2246334e+01   2.1496332e-03
   1.2296315e+01   2.5402630e-03
   1.2346296e+01   2.9308929e-03
   1.2396277e+01   3.1262078e-03
   1.2446258e+01   3.3215227e-03
   1.2496239e+01   3.5168376e-03
   1.2546220e+01   3.7121525e-03
   1.2596201e+01   3.7121525e-03
   1.2646182e+01   3.7121525e-03
   1.2696163e+01   3.7121525e-03
   1.2746143e+01   3.5168376e-03
   1.2796124e+01   3.3215227e-03
   1.2846105e+01   3.1262078e-03
   1.2896086e+01   2.9308929e-03
   1.2946067e+01   2.5402630e-03
   1.2996048e+01   2.1496332e-03
   1.3046029e+01   1.7590034e-03
   1.3096010e+01   1.3683736e-03
   1.3145991e+01   9.7774376e-04
   1.3195972e+01   5.8711395e-04
   1.3245953e+01   1.9648413e-04
   1.3295934e+01  -3.8946060e-04
   1.3345915e+01  -7.8009042e-04
   1.3395896e+01  -1.1707202e-03
   1.3445877e+01  -1.5613501e-03
   1.3495858e+01  -1.9519799e-03
   1.3545839e+01  -2.1472948e-03
   1.3595820e+01  -2.5379246e-03
   1.3645801e+01  -2.7332395e-03
   1.3695782e+01  -2.9285544e-03
   1.3745763e+01  -3.1238693e-03
   1.3795744e+01  -3.3191843e-03
   1.3845724e+01  -3.3191843e-03
   1.3895705e+01  -3.3191843e-03
   1.3945686e+01  -3.3191843e-03
   1.3995667e+01  -3.1238693e-03
   1.4045648e+01  -3.1238693e-03
   1.4095629e+01  -2.9285544e-03
   1.4145610e+01  -2.5379246e-03
   1.4195591e+01  -2.3426097e-03
   1.4245572e+01  -1.9519799e-03
   1.4295553e+01  -1.7566650e-03
   1.4345534e+01  -1.3660351e-03
   1.4395515e+01  -9.7540533e-04
   1.4445496e+01  -5.8477551e-04
   1.4495477e+01  -1.9414569e-04
   1.4545458e+01   1.9648413e-04
   1.4595439e+01   5.8711395e-04
   1.4645420e+01   9.7774376e-04
   1.4695401e+01   1.3683736e-03
   1.4745382e+01   1.7590034e-03
   1.4795363e+01   1.9543183e-03
   1.4845344e+01   2.3449481e-03
   1.4895325e+01   2.5402630e-03
   1.4945306e+01   2.7355780e-03


==> data/Gravity_Wave_FreSCo_mp02_Results.dat <==
   9.9961912e-04   9.9622296e-03
   5.0980575e-02   9.9622296e-03
   1.0096153e-01   9.5715998e-03
   1.5094249e-01   9.1809700e-03
   2.0092344e-01   8.7903402e-03
   2.5090440e-01   8.0090805e-03
   3.0088536e-01   7.4231358e-03
   3.5086631e-01   6.4465612e-03
   4.0084727e-01   5.4699867e-03
   4.5082823e-01   4.4934121e-03
   5.0080918e-01   3.3215227e-03
   5.5079014e-01   2.3449481e-03
   6.0077109e-01   1.1730587e-03
   6.5075205e-01   1.1692170e-06
   7.0073301e-01  -1.1707202e-03
   7.5071396e-01  -2.3426097e-03
   8.0069492e-01  -3.3191843e-03
   8.5067588e-01  -4.2957588e-03
   9.0065683e-01  -5.2723333e-03
   9.5063779e-01  -6.0535930e-03
   1.0006187e+00  -6.8348526e-03
   1.0505997e+00  -7.4207974e-03
   1.1005807e+00  -8.0067421e-03
   1.1505616e+00  -8.3973719e-03
   1.2005426e+00  -8.5926868e-03
   1.2505235e+00  -8.7880017e-03
   1.3005045e+00  -8.7880017e-03
   1.3504854e+00  -8.5926868e-03
   1.4004664e+00  -8.3973719e-03
   1.4504474e+00  -8.0067421e-03
   1.5004283e+00  -7.4207974e-03
   1.5504093e+00  -6.8348526e-03
   1.6003902e+00  -6.2489079e-03
   1.6503712e+00  -5.2723333e-03
   1.7003521e+00  -4.4910737e-03
   1.7503331e+00  -3.5144992e-03
   1.8003140e+00  -2.3426097e-03
   1.8502950e+00  -1.3660351e-03
   1.9002760e+00  -1.9414569e-04
   1.9502569e+00   7.8242885e-04
   2.0002379e+00   1.9543183e-03
   2.0502188e+00   2.9308929e-03
   2.1001998e+00   3.9074674e-03
   2.1501807e+00   4.8840420e-03
   2.2001617e+00   5.6653016e-03
   2.2501426e+00   6.4465612e-03
   2.3001236e+00   7.2278209e-03
   2.3501046e+00   7.6184507e-03
   2.4000855e+00   8.2043954e-03
   2.4500665e+00   8.3997103e-03
   2.5000474e+00   8.5950252e-03
   2.5500284e+00   8.5950252e-03
   2.6000093e+00   8.3997103e-03
   2.6499903e+00   8.2043954e-03
   2.6999713e+00   7.8137656e-03
   2.7499522e+00   7.2278209e-03
   2.7999332e+00   6.6418762e-03
   2.8499141e+00   5.8606165e-03
   2.8998951e+00   5.0793569e-03
   2.9498760e+00   4.2980972e-03
   2.9998570e+00   3.3215227e-03
   3.0498379e+00   2.3449481e-03
   3.0998189e+00   1.3683736e-03
   3.1497999e+00   3.9179904e-04
   3.1997808e+00  -5.8477551e-04
   3.2497618e+00  -1.5613501e-03
   3.2997427e+00  -2.5379246e-03
   3.3497237e+00  -3.3191843e-03
   3.3997046e+00  -4.2957588e-03
   3.4496856e+00  -4.8817035e-03
   3.4996666e+00  -5.6629632e-03
   3.5496475e+00  -6.2489079e-03
   3.5996285e+00  -6.6395377e-03
   3.6496094e+00  -7.0301675e-03
   3.6995904e+00  -7.2254825e-03
   3.7495713e+00  -7.4207974e-03
   3.7995523e+00  -7.4207974e-03
   3.8495332e+00  -7.2254825e-03
   3.8995142e+00  -7.0301675e-03
   3.9494952e+00  -6.8348526e-03
   3.9994761e+00  -6.2489079e-03
   4.0494571e+00  -5.8582781e-03
   4.0994380e+00  -5.2723333e-03
   4.1494190e+00  -4.4910737e-03
   4.1993999e+00  -3.9051290e-03
   4.2493809e+00  -3.1238693e-03
   4.2993619e+00  -2.1472948e-03
   4.3493428e+00  -1.3660351e-03
   4.3993238e+00  -3.8946060e-04
   4.4493047e+00   3.9179904e-04
   4.4992857e+00   1.3683736e-03
   4.5492666e+00   2.1496332e-03
   4.5992476e+00   2.9308929e-03
   4.6492285e+00   3.7121525e-03
   4.6992095e+00   4.4934121e-03
   4.7491905e+00   5.0793569e-03
   4.7991714e+00   5.6653016e-03
   4.8491524e+00   6.0559314e-03
   4.8991333e+00   6.4465612e-03
   4.9491143e+00   6.6418762e-03
   4.9990952e+00   6.8371911e-03
   5.0490762e+00   6.8371911e-03
   5.0990572e+00   6.8371911e-03
   5.1490381e+00   6.6418762e-03
   5.1990191e+00   6.2512463e-03
   5.2490000e+00   6.0559314e-03
   5.2989810e+00   5.4699867e-03
   5.3489619e+00   5.0793569e-03
   5.3989429e+00   4.2980972e-03
   5.4489238e+00   3.7121525e-03
   5.4989048e+00   2.9308929e-03
   5.5488858e+00   2.3449481e-03
   5.5988667e+00   1.5636885e-03
   5.6488477e+00   5.8711395e-04
   5.6988286e+00  -1.9414569e-04
   5.7488096e+00  -9.7540533e-04
   5.7987905e+00  -1.5613501e-03
   5.8487715e+00  -2.3426097e-03
   5.8987525e+00  -3.1238693e-03
   5.9487334e+00  -3.7098141e-03
   5.9987144e+00  -4.2957588e-03
   6.0486953e+00  -4.6863886e-03
   6.0986763e+00  -5.0770184e-03
   6.1486572e+00  -5.4676483e-03
   6.1986382e+00  -5.6629632e-03
   6.2486191e+00  -5.8582781e-03
   6.2986001e+00  -6.0535930e-03
   6.3485811e+00  -5.8582781e-03
   6.3985620e+00  -5.8582781e-03
   6.4485430e+00  -5.6629632e-03
   6.4985239e+00  -5.4676483e-03
   6.5485049e+00  -5.0770184e-03
   6.5984858e+00  -4.6863886e-03
   6.6484668e+00  -4.1004439e-03
   6.6984478e+00  -3.5144992e-03
   6.7484287e+00  -2.9285544e-03
   6.7984097e+00  -2.3426097e-03
   6.8483906e+00  -1.5613501e-03
   6.8983716e+00  -7.8009042e-04
   6.9483525e+00  -1.9414569e-04
   6.9983335e+00   5.8711395e-04
   7.0483144e+00   1.3683736e-03
   7.0982954e+00   1.9543183e-03
   7.1482764e+00   2.5402630e-03
   7.1982573e+00   3.3215227e-03
   7.2482383e+00   3.7121525e-03
   7.2982192e+00   4.2980972e-03
   7.3482002e+00   4.6887271e-03
   7.3981811e+00   5.0793569e-03
   7.4481621e+00   5.2746718e-03
   7.4981431e+00   5.4699867e-03
   7.5481240e+00   5.6653016e-03
   7.5981050e+00   5.6653016e-03
   7.6480859e+00   5.4699867e-03
   7.6980669e+00   5.4699867e-03
   7.7480478e+00   5.0793569e-03
   7.7980288e+00   4.8840420e-03
   7.8480097e+00   4.4934121e-03
   7.8979907e+00   3.9074674e-03
   7.9479717e+00   3.3215227e-03
   7.9979526e+00   2.9308929e-03
   8.0479336e+00   2.1496332e-03
   8.0979145e+00   1.5636885e-03
   8.1478955e+00   9.7774376e-04
   8.1978764e+00   3.9179904e-04
   8.2478574e+00  -3.8946060e-04
   8.2978384e+00  -9.7540533e-04
   8.3478193e+00  -1.5613501e-03
   8.3978003e+00  -2.1472948e-03
   8.4477812e+00  -2.7332395e-03
   8.4977622e+00  -3.3191843e-03
   8.5477431e+00  -3.7098141e-03
   8.5977241e+00  -4.1004439e-03
   8.6477050e+00  -4.4910737e-03
   8.6976860e+00  -4.6863886e-03
   8.7476670e+00  -4.8817035e-03
   8.7976479e+00  -4.8817035e-03
   8.8476289e+00  -5.0770184e-03
   8.8976098e+00  -4.8817035e-03
   8.9475908e+00  -4.8817035e-03
   8.9975717e+00  -4.6863886e-03
   9.0475527e+00  -4.2957588e-03
   9.0975337e+00  -4.1004439e-03
   9.1475146e+00  -3.7098141e-03
   9.1974956e+00  -3.1238693e-03
   9.2474765e+00  -2.7332395e-03
   9.2974575e+00  -2.1472948e-03
   9.3474384e+00  -1.5613501e-03
   9.3974194e+00  -9.7540533e-04
   9.4474003e+00  -3.8946060e-04
   9.4973813e+00   1.9648413e-04
   9.5473623e+00   7.8242885e-04
   9.5973432e+00   1.3683736e-03
   9.6473242e+00   1.9543183e-03
   9.6973051e+00   2.5402630e-03
   9.7472861e+00   2.9308929e-03
   9.7972670e+00   3.3215227e-03
   9.8472480e+00   3.7121525e-03
   9.8972290e+00   4.1027823e-03
   9.9472099e+00   4.2980972e-03
   9.9971909e+00   4.4934121e-03
   1.0047172e+01   4.6887271e-03
   1.0097153e+01   4.6887271e-03
   1.0147134e+01   4.6887271e-03
   1.0197115e+01   4.4934121e-03
   1.0247096e+01   4.2980972e-03
   1.0297077e+01   4.1027823e-03
   1.0347058e+01   3.7121525e-03
   1.0397039e+01   3.3215227e-03
   1.0447019e+01   2.9308929e-03
   1.0497000e+01   2.5402630e-03
   1.0546981e+01   2.1496332e-03
   1.0596962e+01   1.5636885e-03
   1.0646943e+01   9.7774376e-04
   1.0696924e+01   3.9179904e-04
   1.0746905e+01   1.1692170e-06
   1.0796886e+01  -5.8477551e-04
   1.0846867e+01  -1.1707202e-03
   1.0896848e+01  -1.5613501e-03
   1.0946829e+01  -2.1472948e-03
   1.0996810e+01  -2.5379246e-03
   1.1046791e+01  -2.9285544e-03
   1.1096772e+01  -3.3191843e-03
   1.1146753e+01  -3.5144992e-03
   1.1196734e+01  -3.7098141e-03
   1.1246715e+01  -3.9051290e-03
   1.1296696e+01  -4.1004439e-03
   1.1346677e+01  -4.1004439e-03
   1.1396658e+01  -4.1004439e-03
   1.1446639e+01  -3.9051290e-03
   1.1496620e+01  -3.9051290e-03
   1.1546601e+01  -3.7098141e-03
   1.1596581e+01  -3.5144992e-03
   1.1646562e+01  -3.1238693e-03
   1.1696543e+01  -2.7332395e-03
   1.1746524e+01  -2.3426097e-03
   1.1796505e+01  -1.9519799e-03
   1.1846486e+01  -1.5613501e-03
   1.1896467e+01  -9.7540533e-04
   1.1946448e+01  -5.8477551e-04
   1.1996429e+01   1.1692170e-06
   1.2046410e+01   3.9179904e-04
   1.2096391e+01   7.8242885e-04
   1.2146372e+01   1.3683736e-03
   1.2196353e+01   1.7590034e-03
   1.2246334e+01   2.1496332e-03
   1.2296315e+01   2.5402630e-03
   1.2346296e+01   2.9308929e-03
   1.2396277e+01   3.1262078e-03
   1.2446258e+01   3.3215227e-03
   1.2496239e+01   3.5168376e-03
   1.2546220e+01   3.7121525e-03
   1.2596201e+01   3.7121525e-03
   1.2646182e+01   3.7121525e-03
   1.2696163e+01   3.7121525e-03
   1.2746143e+01   3.7121525e-03
   1.2796124e+01   3.5168376e-03
   1.2846105e+01   3.3215227e-03
   1.2896086e+01   2.9308929e-03
   1.2946067e+01   2.7355780e-03
   1.2996048e+01   2.3449481e-03
   1.3046029e+01   1.9543183e-03
   1.3096010e+01   1.5636885e-03
   1.3145991e+01   1.1730587e-03
   1.3195972e+01   5.8711395e-04
   1.3245953e+01   1.9648413e-04
   1.3295934e+01  -1.9414569e-04
   1.3345915e+01  -5.8477551e-04
   1.3395896e+01  -1.1707202e-03
   1.3445877e+01  -1.5613501e-03
   1.3495858e+01  -1.9519799e-03
   1.3545839e+01  -2.1472948e-03
   1.3595820e+01  -2.5379246e-03
   1.3645801e+01  -2.7332395e-03
   1.3695782e+01  -2.9285544e-03
   1.3745763e+01  -3.1238693e-03
   1.3795744e+01  -3.3191843e-03
   1.3845724e+01  -3.3191843e-03
   1.3895705e+01  -3.3191843e-03
   1.3945686e+01  -3.3191843e-03
   1.3995667e+01  -3.3191843e-03
   1.4045648e+01  -3.1238693e-03
   1.4095629e+01  -2.9285544e-03
   1.4145610e+01  -2.7332395e-03
   1.4195591e+01  -2.5379246e-03
   1.4245572e+01  -2.1472948e-03
   1.4295553e+01  -1.7566650e-03
   1.4345534e+01  -1.5613501e-03
   1.4395515e+01  -1.1707202e-03
   1.4445496e+01  -7.8009042e-04
   1.4495477e+01  -1.9414569e-04
   1.4545458e+01   1.9648413e-04
   1.4595439e+01   5.8711395e-04
   1.4645420e+01   9.7774376e-04
   1.4695401e+01   1.3683736e-03
   1.4745382e+01   1.5636885e-03
   1.4795363e+01   1.9543183e-03
   1.4845344e+01   2.3449481e-03
   1.4895325e+01   2.5402630e-03
   1.4945306e+01   2.7355780e-03


==> data/Gravity_Wave_Harrison_Results.dat <==
   0.0000000e+00   1.0000000e-02
   1.8761620e-02   9.9767521e-03
   3.7523240e-02   9.9320170e-03
   5.6284861e-02   9.8659447e-03
   7.5046481e-02   9.7787310e-03
   9.3808101e-02   9.6706169e-03
   1.1256972e-01   9.5418881e-03
   1.3133134e-01   9.3928736e-03
   1.5009296e-01   9.2239460e-03
   1.6885458e-01   9.0355196e-03
   1.8761620e-01   8.8280498e-03
   2.0637782e-01   8.6020321e-03
   2.2513944e-01   8.3580008e-03
   2.4390106e-01   8.0965277e-03
   2.6266268e-01   7.8182210e-03
   2.8142430e-01   7.5237235e-03
   3.0018592e-01   7.2137115e-03
   3.1894754e-01   6.8888932e-03
   3.3770916e-01   6.5500069e-03
   3.5647078e-01   6.1978195e-03
   3.7523240e-01   5.8331246e-03
   3.9399402e-01   5.4567409e-03
   4.1275564e-01   5.0695105e-03
   4.3151726e-01   4.6722964e-03
   4.5027889e-01   4.2659814e-03
   4.6904051e-01   3.8514656e-03
   4.8780213e-01   3.4296646e-03
   5.0656375e-01   3.0015074e-03
   5.2532537e-01   2.5679345e-03
   5.4408699e-01   2.1298956e-03
   5.6284861e-01   1.6883479e-03
   5.8161023e-01   1.2442536e-03
   6.0037185e-01   7.9857808e-04
   6.1913347e-01   3.5228776e-04
   6.3789509e-01  -9.3652056e-05
   6.5665671e-01  -5.3827922e-04
   6.7541833e-01  -9.8063682e-04
   6.9417995e-01  -1.4197752e-03
   7.1294157e-01  -1.8547541e-03
   7.3170319e-01  -2.2846444e-03
   7.5046481e-01  -2.7085305e-03
   7.6922643e-01  -3.1255120e-03
   7.8798805e-01  -3.5347055e-03
   8.0674967e-01  -3.9352467e-03
   8.2551129e-01  -4.3262923e-03
   8.4427291e-01  -4.7070214e-03
   8.6303453e-01  -5.0766374e-03
   8.8179615e-01  -5.4343700e-03
   9.0055777e-01  -5.7794760e-03
   9.1931939e-01  -6.1112417e-03
   9.3808101e-01  -6.4289838e-03
   9.5684263e-01  -6.7320511e-03
   9.7560425e-01  -7.0198257e-03
   9.9436587e-01  -7.2917241e-03
   1.0131275e+00  -7.5471987e-03
   1.0318891e+00  -7.7857387e-03
   1.0506507e+00  -8.0068712e-03
   1.0694124e+00  -8.2101619e-03
   1.0881740e+00  -8.3952162e-03
   1.1069356e+00  -8.5616800e-03
   1.1256972e+00  -8.7092400e-03
   1.1444588e+00  -8.8376246e-03
   1.1632205e+00  -8.9466044e-03
   1.1819821e+00  -9.0359923e-03
   1.2007437e+00  -9.1056441e-03
   1.2195053e+00  -9.1554584e-03
   1.2382669e+00  -9.1853771e-03
   1.2570286e+00  -9.1953852e-03
   1.2757902e+00  -9.1855106e-03
   1.2945518e+00  -9.1558241e-03
   1.3133134e+00  -9.1064392e-03
   1.3320750e+00  -9.0375116e-03
   1.3508367e+00  -8.9492387e-03
   1.3695983e+00  -8.8418595e-03
   1.3883599e+00  -8.7156533e-03
   1.4071215e+00  -8.5709395e-03
   1.4258831e+00  -8.4080769e-03
   1.4446448e+00  -8.2274622e-03
   1.4634064e+00  -8.0295298e-03
   1.4821680e+00  -7.8147502e-03
   1.5009296e+00  -7.5836291e-03
   1.5196912e+00  -7.3367064e-03
   1.5384529e+00  -7.0745546e-03
   1.5572145e+00  -6.7977779e-03
   1.5759761e+00  -6.5070102e-03
   1.5947377e+00  -6.2029145e-03
   1.6134993e+00  -5.8861805e-03
   1.6322610e+00  -5.5575239e-03
   1.6510226e+00  -5.2176838e-03
   1.6697842e+00  -4.8674223e-03
   1.6885458e+00  -4.5075215e-03
   1.7073074e+00  -4.1387827e-03
   1.7260691e+00  -3.7620242e-03
   1.7448307e+00  -3.3780797e-03
   1.7635923e+00  -2.9877960e-03
   1.7823539e+00  -2.5920320e-03
   1.8011155e+00  -2.1916558e-03
   1.8198772e+00  -1.7875437e-03
   1.8386388e+00  -1.3805775e-03
   1.8574004e+00  -9.7164322e-04
   1.8761620e+00  -5.6162894e-04
   1.8949236e+00  -1.5142275e-04
   1.9136853e+00   2.5808901e-04
   1.9324469e+00   6.6602372e-04
   1.9512085e+00   1.0715044e-03
   1.9699701e+00   1.4736614e-03
   1.9887317e+00   1.8716346e-03
   2.0074934e+00   2.2645750e-03
   2.0262550e+00   2.6516465e-03
   2.0450166e+00   3.0320278e-03
   2.0637782e+00   3.4049142e-03
   2.0825398e+00   3.7695191e-03
   2.1013015e+00   4.1250757e-03
   2.1200631e+00   4.4708386e-03
   2.1388247e+00   4.8060857e-03
   2.1575863e+00   5.1301191e-03
   2.1763479e+00   5.4422669e-03
   2.1951096e+00   5.7418847e-03
   2.2138712e+00   6.0283566e-03
   2.2326328e+00   6.3010967e-03
   2.2513944e+00   6.5595503e-03
   2.2701560e+00   6.8031947e-03
   2.2889177e+00   7.0315406e-03
   2.3076793e+00   7.2441331e-03
   2.3264409e+00   7.4405523e-03
   2.3452025e+00   7.6204142e-03
   2.3639641e+00   7.7833717e-03
   2.3827258e+00   7.9291149e-03
   2.4014874e+00   8.0573720e-03
   2.4202490e+00   8.1679096e-03
   2.4390106e+00   8.2605329e-03
   2.4577722e+00   8.3350868e-03
   2.4765339e+00   8.3914550e-03
   2.4952955e+00   8.4295613e-03
   2.5140571e+00   8.4493687e-03
   2.5328187e+00   8.4508800e-03
   2.5515803e+00   8.4341376e-03
   2.5703420e+00   8.3992231e-03
   2.5891036e+00   8.3462571e-03
   2.6078652e+00   8.2753989e-03
   2.6266268e+00   8.1868461e-03
   2.6453884e+00   8.0808340e-03
   2.6641501e+00   7.9576350e-03
   2.6829117e+00   7.8175579e-03
   2.7016733e+00   7.6609474e-03
   2.7204349e+00   7.4881827e-03
   2.7391966e+00   7.2996772e-03
   2.7579582e+00   7.0958772e-03
   2.7767198e+00   6.8772608e-03
   2.7954814e+00   6.6443371e-03
   2.8142430e+00   6.3976447e-03
   2.8330047e+00   6.1377506e-03
   2.8517663e+00   5.8652490e-03
   2.8705279e+00   5.5807596e-03
   2.8892895e+00   5.2849268e-03
   2.9080511e+00   4.9784177e-03
   2.9268128e+00   4.6619206e-03
   2.9455744e+00   4.3361441e-03
   2.9643360e+00   4.0018147e-03
   2.9830976e+00   3.6596757e-03
   3.0018592e+00   3.3104855e-03
   3.0206209e+00   2.9550156e-03
   3.0393825e+00   2.5940494e-03
   3.0581441e+00   2.2283801e-03
   3.0769057e+00   1.8588091e-03
   3.0956673e+00   1.4861441e-03
   3.1144290e+00   1.1111977e-03
   3.1331906e+00   7.3478520e-04
   3.1519522e+00   3.5772322e-04
   3.1707138e+00  -1.9172370e-05
   3.1894754e+00  -3.9508807e-04
   3.2082371e+00  -7.6921453e-04
   3.2269987e+00  -1.1407482e-03
   3.2457603e+00  -1.5088933e-03
   3.2645219e+00  -1.8728632e-03
   3.2832835e+00  -2.2318823e-03
   3.3020452e+00  -2.5851876e-03
   3.3208068e+00  -2.9320303e-03
   3.3395684e+00  -3.2716775e-03
   3.3583300e+00  -3.6034137e-03
   3.3770916e+00  -3.9265422e-03
   3.3958533e+00  -4.2403865e-03
   3.4146149e+00  -4.5442921e-03
   3.4333765e+00  -4.8376274e-03
   3.4521381e+00  -5.1197852e-03
   3.4708997e+00  -5.3901841e-03
   3.4896614e+00  -5.6482693e-03
   3.5084230e+00  -5.8935143e-03
   3.5271846e+00  -6.1254214e-03
   3.5459462e+00  -6.3435229e-03
   3.5647078e+00  -6.5473822e-03
   3.5834695e+00  -6.7365946e-03
   3.6022311e+00  -6.9107880e-03
   3.6209927e+00  -7.0696235e-03
   3.6397543e+00  -7.2127964e-03
   3.6585159e+00  -7.3400364e-03
   3.6772776e+00  -7.4511086e-03
   3.6960392e+00  -7.5458132e-03
   3.7148008e+00  -7.6239866e-03
   3.7335624e+00  -7.6855010e-03
   3.7523240e+00  -7.7302651e-03
   3.7710857e+00  -7.7582239e-03
   3.7898473e+00  -7.7693590e-03
   3.8086089e+00  -7.7636881e-03
   3.8273705e+00  -7.7412654e-03
   3.8461321e+00  -7.7021809e-03
   3.8648938e+00  -7.6465606e-03
   3.8836554e+00  -7.5745658e-03
   3.9024170e+00  -7.4863927e-03
   3.9211786e+00  -7.3822720e-03
   3.9399402e+00  -7.2624683e-03
   3.9587019e+00  -7.1272793e-03
   3.9774635e+00  -6.9770353e-03
   3.9962251e+00  -6.8120983e-03
   4.0149867e+00  -6.6328610e-03
   4.0337483e+00  -6.4397461e-03
   4.0525100e+00  -6.2332051e-03
   4.0712716e+00  -6.0137177e-03
   4.0900332e+00  -5.7817899e-03
   4.1087948e+00  -5.5379536e-03
   4.1275564e+00  -5.2827651e-03
   4.1463181e+00  -5.0168037e-03
   4.1650797e+00  -4.7406705e-03
   4.1838413e+00  -4.4549873e-03
   4.2026029e+00  -4.1603947e-03
   4.2213645e+00  -3.8575512e-03
   4.2401262e+00  -3.5471312e-03
   4.2588878e+00  -3.2298240e-03
   4.2776494e+00  -2.9063320e-03
   4.2964110e+00  -2.5773692e-03
   4.3151726e+00  -2.2436596e-03
   4.3339343e+00  -1.9059356e-03
   4.3526959e+00  -1.5649367e-03
   4.3714575e+00  -1.2214073e-03
   4.3902191e+00  -8.7609566e-04
   4.4089807e+00  -5.2975189e-04
   4.4277424e+00  -1.8312651e-04
   4.4465040e+00   1.6303123e-04
   4.4652656e+00   5.0797496e-04
   4.4840272e+00   8.5096277e-04
   4.5027889e+00   1.1912588e-03
   4.5215505e+00   1.5281350e-03
   4.5403121e+00   1.8608722e-03
   4.5590737e+00   2.1887624e-03
   4.5778353e+00   2.5111093e-03
   4.5965970e+00   2.8272307e-03
   4.6153586e+00   3.1364595e-03
   4.6341202e+00   3.4381450e-03
   4.6528818e+00   3.7316545e-03
   4.6716434e+00   4.0163744e-03
   4.6904051e+00   4.2917119e-03
   4.7091667e+00   4.5570957e-03
   4.7279283e+00   4.8119775e-03
   4.7466899e+00   5.0558329e-03
   4.7654515e+00   5.2881629e-03
   4.7842132e+00   5.5084944e-03
   4.8029748e+00   5.7163815e-03
   4.8217364e+00   5.9114061e-03
   4.8404980e+00   6.0931793e-03
   4.8592596e+00   6.2613414e-03
   4.8780213e+00   6.4155631e-03
   4.8967829e+00   6.5555462e-03
   4.9155445e+00   6.6810238e-03
   4.9343061e+00   6.7917610e-03
   4.9530677e+00   6.8875554e-03
   4.9718294e+00   6.9682373e-03
   4.9905910e+00   7.0336702e-03
   5.0093526e+00   7.0837507e-03
   5.0281142e+00   7.1184088e-03
   5.0468758e+00   7.1376082e-03
   5.0656375e+00   7.1413458e-03
   5.0843991e+00   7.1296522e-03
   5.1031607e+00   7.1025909e-03
   5.1219223e+00   7.0602586e-03
   5.1406839e+00   7.0027849e-03
   5.1594456e+00   6.9303315e-03
   5.1782072e+00   6.8430923e-03
   5.1969688e+00   6.7412923e-03
   5.2157304e+00   6.6251878e-03
   5.2344920e+00   6.4950650e-03
   5.2532537e+00   6.3512399e-03
   5.2720153e+00   6.1940572e-03
   5.2907769e+00   6.0238896e-03
   5.3095385e+00   5.8411368e-03
   5.3283001e+00   5.6462250e-03
   5.3470618e+00   5.4396053e-03
   5.3658234e+00   5.2217531e-03
   5.3845850e+00   4.9931668e-03
   5.4033466e+00   4.7543667e-03
   5.4221082e+00   4.5058940e-03
   5.4408699e+00   4.2483093e-03
   5.4596315e+00   3.9821917e-03
   5.4783931e+00   3.7081370e-03
   5.4971547e+00   3.4267569e-03
   5.5159163e+00   3.1386772e-03
   5.5346780e+00   2.8445368e-03
   5.5534396e+00   2.5449858e-03
   5.5722012e+00   2.2406848e-03
   5.5909628e+00   1.9323027e-03
   5.6097244e+00   1.6205156e-03
   5.6284861e+00   1.3060052e-03
   5.6472477e+00   9.8945767e-04
   5.6660093e+00   6.7156155e-04
   5.6847709e+00   3.5300675e-04
   5.7035325e+00   3.4482826e-05
   5.7222942e+00  -2.8332243e-04
   5.7410558e+00  -5.9972449e-04
   5.7598174e+00  -9.1404357e-04
   5.7785790e+00  -1.2256061e-03
   5.7973406e+00  -1.5337460e-03
   5.8161023e+00  -1.8378065e-03
   5.8348639e+00  -2.1371411e-03
   5.8536255e+00  -2.4311151e-03
   5.8723871e+00  -2.7191070e-03
   5.8911487e+00  -3.0005097e-03
   5.9099104e+00  -3.2747321e-03
   5.9286720e+00  -3.5411997e-03
   5.9474336e+00  -3.7993564e-03
   5.9661952e+00  -4.0486655e-03
   5.9849568e+00  -4.2886105e-03
   6.0037185e+00  -4.5186967e-03
   6.0224801e+00  -4.7384516e-03
   6.0412417e+00  -4.9474265e-03
   6.0600033e+00  -5.1451969e-03
   6.0787649e+00  -5.3313636e-03
   6.0975266e+00  -5.5055534e-03
   6.1162882e+00  -5.6674200e-03
   6.1350498e+00  -5.8166446e-03
   6.1538114e+00  -5.9529364e-03
   6.1725730e+00  -6.0760332e-03
   6.1913347e+00  -6.1857020e-03
   6.2100963e+00  -6.2817396e-03
   6.2288579e+00  -6.3639723e-03
   6.2476195e+00  -6.4322570e-03
   6.2663812e+00  -6.4864810e-03
   6.2851428e+00  -6.5265622e-03
   6.3039044e+00  -6.5524493e-03
   6.3226660e+00  -6.5641216e-03
   6.3414276e+00  -6.5615893e-03
   6.3601893e+00  -6.5448934e-03
   6.3789509e+00  -6.5141052e-03
   6.3977125e+00  -6.4693261e-03
   6.4164741e+00  -6.4106878e-03
   6.4352357e+00  -6.3383514e-03
   6.4539974e+00  -6.2525072e-03
   6.4727590e+00  -6.1533742e-03
   6.4915206e+00  -6.0411996e-03
   6.5102822e+00  -5.9162582e-03
   6.5290438e+00  -5.7788514e-03
   6.5478055e+00  -5.6293072e-03
   6.5665671e+00  -5.4679787e-03
   6.5853287e+00  -5.2952435e-03
   6.6040903e+00  -5.1115033e-03
   6.6228519e+00  -4.9171820e-03
   6.6416136e+00  -4.7127258e-03
   6.6603752e+00  -4.4986013e-03
   6.6791368e+00  -4.2752952e-03
   6.6978984e+00  -4.0433124e-03
   6.7166600e+00  -3.8031756e-03
   6.7354217e+00  -3.5554237e-03
   6.7541833e+00  -3.3006106e-03
   6.7729449e+00  -3.0393041e-03
   6.7917065e+00  -2.7720849e-03
   6.8104681e+00  -2.4995446e-03
   6.8292298e+00  -2.2222851e-03
   6.8479914e+00  -1.9409169e-03
   6.8667530e+00  -1.6560578e-03
   6.8855146e+00  -1.3683317e-03
   6.9042762e+00  -1.0783671e-03
   6.9230379e+00  -7.8679576e-04
   6.9417995e+00  -4.9425131e-04
   6.9605611e+00  -2.0136795e-04
   6.9793227e+00   9.1220982e-05
   6.9980843e+00   3.8288436e-04
   7.0168460e+00   6.7299463e-04
   7.0356076e+00   9.6092916e-04
   7.0543692e+00   1.2460716e-03
   7.0731308e+00   1.5278130e-03
   7.0918924e+00   1.8055535e-03
   7.1106541e+00   2.0787033e-03
   7.1294157e+00   2.3466839e-03
   7.1481773e+00   2.6089295e-03
   7.1669389e+00   2.8648880e-03
   7.1857005e+00   3.1140223e-03
   7.2044622e+00   3.3558114e-03
   7.2232238e+00   3.5897514e-03
   7.2419854e+00   3.8153567e-03
   7.2607470e+00   4.0321609e-03
   7.2795086e+00   4.2397176e-03
   7.2982703e+00   4.4376016e-03
   7.3170319e+00   4.6254098e-03
   7.3357935e+00   4.8027615e-03
   7.3545551e+00   4.9692999e-03
   7.3733167e+00   5.1246922e-03
   7.3920784e+00   5.2686306e-03
   7.4108400e+00   5.4008328e-03
   7.4296016e+00   5.5210425e-03
   7.4483632e+00   5.6290300e-03
   7.4671248e+00   5.7245925e-03
   7.4858865e+00   5.8075546e-03
   7.5046481e+00   5.8777685e-03
   7.5234097e+00   5.9351142e-03
   7.5421713e+00   5.9795001e-03
   7.5609329e+00   6.0108625e-03
   7.5796946e+00   6.0291661e-03
   7.5984562e+00   6.0344040e-03
   7.6172178e+00   6.0265972e-03
   7.6359794e+00   6.0057953e-03
   7.6547410e+00   5.9720754e-03
   7.6735027e+00   5.9255426e-03
   7.6922643e+00   5.8663291e-03
   7.7110259e+00   5.7945946e-03
   7.7297875e+00   5.7105251e-03
   7.7485491e+00   5.6143328e-03
   7.7673108e+00   5.5062557e-03
   7.7860724e+00   5.3865567e-03
   7.8048340e+00   5.2555233e-03
   7.8235956e+00   5.1134667e-03
   7.8423572e+00   4.9607210e-03
   7.8611189e+00   4.7976429e-03
   7.8798805e+00   4.6246102e-03
   7.8986421e+00   4.4420212e-03
   7.9174037e+00   4.2502943e-03
   7.9361653e+00   4.0498660e-03
   7.9549270e+00   3.8411911e-03
   7.9736886e+00   3.6247405e-03
   7.9924502e+00   3.4010011e-03
   8.0112118e+00   3.1704743e-03
   8.0299735e+00   2.9336747e-03
   8.0487351e+00   2.6911294e-03
   8.0674967e+00   2.4433764e-03
   8.0862583e+00   2.1909638e-03
   8.1050199e+00   1.9344482e-03
   8.1237816e+00   1.6743939e-03
   8.1425432e+00   1.4113711e-03
   8.1613048e+00   1.1459555e-03
   8.1800664e+00   8.7872593e-04
   8.1988280e+00   6.1026417e-04
   8.2175897e+00   3.4115300e-04
   8.2363513e+00   7.1975198e-05
   8.2551129e+00  -1.9668778e-04
   8.2738745e+00  -4.6425701e-04
   8.2926361e+00  -7.3015741e-04
   8.3113978e+00  -9.9381891e-04
   8.3301594e+00  -1.2546777e-03
   8.3489210e+00  -1.5121774e-03
   8.3676826e+00  -1.7657703e-03
   8.3864442e+00  -2.0149185e-03
   8.4052059e+00  -2.2590951e-03
   8.4239675e+00  -2.4977850e-03
   8.4427291e+00  -2.7304865e-03
   8.4614907e+00  -2.9567120e-03
   8.4802523e+00  -3.1759891e-03
   8.4990140e+00  -3.3878615e-03
   8.5177756e+00  -3.5918901e-03
   8.5365372e+00  -3.7876538e-03
   8.5552988e+00  -3.9747505e-03
   8.5740604e+00  -4.1527977e-03
   8.5928221e+00  -4.3214335e-03
   8.6115837e+00  -4.4803170e-03
   8.6303453e+00  -4.6291295e-03
   8.6491069e+00  -4.7675747e-03
   8.6678685e+00  -4.8953794e-03
   8.6866302e+00  -5.0122941e-03
   8.7053918e+00  -5.1180934e-03
   8.7241534e+00  -5.2125766e-03
   8.7429150e+00  -5.2955677e-03
   8.7616766e+00  -5.3669162e-03
   8.7804383e+00  -5.4264971e-03
   8.7991999e+00  -5.4742108e-03
   8.8179615e+00  -5.5099839e-03
   8.8367231e+00  -5.5337690e-03
   8.8554847e+00  -5.5455445e-03
   8.8742464e+00  -5.5453148e-03
   8.8930080e+00  -5.5331104e-03
   8.9117696e+00  -5.5089874e-03
   8.9305312e+00  -5.4730276e-03
   8.9492928e+00  -5.4253382e-03
   8.9680545e+00  -5.3660513e-03
   8.9868161e+00  -5.2953238e-03
   9.0055777e+00  -5.2133370e-03
   9.0243393e+00  -5.1202959e-03
   9.0431009e+00  -5.0164291e-03
   9.0618626e+00  -4.9019877e-03
   9.0806242e+00  -4.7772452e-03
   9.0993858e+00  -4.6424968e-03
   9.1181474e+00  -4.4980582e-03
   9.1369090e+00  -4.3442655e-03
   9.1556707e+00  -4.1814742e-03
   9.1744323e+00  -4.0100582e-03
   9.1931939e+00  -3.8304092e-03
   9.2119555e+00  -3.6429355e-03
   9.2307171e+00  -3.4480617e-03
   9.2494788e+00  -3.2462268e-03
   9.2682404e+00  -3.0378842e-03
   9.2870020e+00  -2.8235000e-03
   9.3057636e+00  -2.6035521e-03
   9.3245252e+00  -2.3785295e-03
   9.3432869e+00  -2.1489306e-03
   9.3620485e+00  -1.9152627e-03
   9.3808101e+00  -1.6780406e-03
   9.3995717e+00  -1.4377854e-03
   9.4183333e+00  -1.1950235e-03
   9.4370950e+00  -9.5028539e-04
   9.4558566e+00  -7.0410451e-04
   9.4746182e+00  -4.5701608e-04
   9.4933798e+00  -2.0955597e-04
   9.5121414e+00   3.7740506e-05
   9.5309031e+00   2.8433970e-04
   9.5496647e+00   5.2971081e-04
   9.5684263e+00   7.7332700e-04
   9.5871879e+00   1.0146666e-03
   9.6059495e+00   1.2532140e-03
   9.6247112e+00   1.4884610e-03
   9.6434728e+00   1.7199079e-03
   9.6622344e+00   1.9470643e-03
   9.6809960e+00   2.1694502e-03
   9.6997576e+00   2.3865975e-03
   9.7185193e+00   2.5980500e-03
   9.7372809e+00   2.8033655e-03
   9.7560425e+00   3.0021157e-03
   9.7748041e+00   3.1938879e-03
   9.7935657e+00   3.3782852e-03
   9.8123274e+00   3.5549279e-03
   9.8310890e+00   3.7234537e-03
   9.8498506e+00   3.8835189e-03
   9.8686122e+00   4.0347990e-03
   9.8873739e+00   4.1769890e-03
   9.9061355e+00   4.3098047e-03
   9.9248971e+00   4.4329824e-03
   9.9436587e+00   4.5462802e-03
   9.9624203e+00   4.6494781e-03
   9.9811820e+00   4.7423782e-03
   9.9999436e+00   4.8248057e-03
   1.0018705e+01   4.8966086e-03
   1.0037467e+01   4.9576583e-03
   1.0056228e+01   5.0078498e-03
   1.0074990e+01   5.0471016e-03
   1.0093752e+01   5.0753563e-03
   1.0112513e+01   5.0925802e-03
   1.0131275e+01   5.0987636e-03
   1.0150037e+01   5.0939206e-03
   1.0168798e+01   5.0780892e-03
   1.0187560e+01   5.0513309e-03
   1.0206321e+01   5.0137306e-03
   1.0225083e+01   4.9653967e-03
   1.0243845e+01   4.9064601e-03
   1.0262606e+01   4.8370747e-03
   1.0281368e+01   4.7574161e-03
   1.0300129e+01   4.6676821e-03
   1.0318891e+01   4.5680915e-03
   1.0337653e+01   4.4588839e-03
   1.0356414e+01   4.3403191e-03
   1.0375176e+01   4.2126765e-03
   1.0393938e+01   4.0762543e-03
   1.0412699e+01   3.9313689e-03
   1.0431461e+01   3.7783544e-03
   1.0450222e+01   3.6175614e-03
   1.0468984e+01   3.4493565e-03
   1.0487746e+01   3.2741214e-03
   1.0506507e+01   3.0922521e-03
   1.0525269e+01   2.9041578e-03
   1.0544031e+01   2.7102603e-03
   1.0562792e+01   2.5109926e-03
   1.0581554e+01   2.3067986e-03
   1.0600315e+01   2.0981313e-03
   1.0619077e+01   1.8854527e-03
   1.0637839e+01   1.6692320e-03
   1.0656600e+01   1.4499448e-03
   1.0675362e+01   1.2280725e-03
   1.0694124e+01   1.0041007e-03
   1.0712885e+01   7.7851806e-04
   1.0731647e+01   5.5181594e-04
   1.0750408e+01   3.2448665e-04
   1.0769170e+01   9.7022675e-05
   1.0787932e+01  -1.3008443e-04
   1.0806693e+01  -3.5634511e-04
   1.0825455e+01  -5.8127285e-04
   1.0844216e+01  -8.0438523e-04
   1.0862978e+01  -1.0252049e-03
   1.0881740e+01  -1.2432609e-03
   1.0900501e+01  -1.4580889e-03
   1.0919263e+01  -1.6692333e-03
   1.0938025e+01  -1.8762471e-03
   1.0956786e+01  -2.0786936e-03
   1.0975548e+01  -2.2761470e-03
   1.0994309e+01  -2.4681933e-03
   1.1013071e+01  -2.6544313e-03
   1.1031833e+01  -2.8344731e-03
   1.1050594e+01  -3.0079455e-03
   1.1069356e+01  -3.1744902e-03
   1.1088118e+01  -3.3337648e-03
   1.1106879e+01  -3.4854433e-03
   1.1125641e+01  -3.6292173e-03
   1.1144402e+01  -3.7647958e-03
   1.1163164e+01  -3.8919065e-03
   1.1181926e+01  -4.0102959e-03
   1.1200687e+01  -4.1197302e-03
   1.1219449e+01  -4.2199953e-03
   1.1238211e+01  -4.3108975e-03
   1.1256972e+01  -4.3922637e-03
   1.1275734e+01  -4.4639422e-03
   1.1294495e+01  -4.5258021e-03
   1.1313257e+01  -4.5777343e-03
   1.1332019e+01  -4.6196514e-03
   1.1350780e+01  -4.6514878e-03
   1.1369542e+01  -4.6731999e-03
   1.1388303e+01  -4.6847660e-03
   1.1407065e+01  -4.6861864e-03
   1.1425827e+01  -4.6774832e-03
   1.1444588e+01  -4.6587005e-03
   1.1463350e+01  -4.6299039e-03
   1.1482112e+01  -4.5911806e-03
   1.1500873e+01  -4.5426389e-03
   1.1519635e+01  -4.4844080e-03
   1.1538396e+01  -4.4166379e-03
   1.1557158e+01  -4.3394987e-03
   1.1575920e+01  -4.2531802e-03
   1.1594681e+01  -4.1578918e-03
   1.1613443e+01  -4.0538615e-03
   1.1632205e+01  -3.9413358e-03
   1.1650966e+01  -3.8205788e-03
   1.1669728e+01  -3.6918719e-03
   1.1688489e+01  -3.5555126e-03
   1.1707251e+01  -3.4118147e-03
   1.1726013e+01  -3.2611066e-03
   1.1744774e+01  -3.1037313e-03
   1.1763536e+01  -2.9400453e-03
   1.1782297e+01  -2.7704177e-03
   1.1801059e+01  -2.5952297e-03
   1.1819821e+01  -2.4148734e-03
   1.1838582e+01  -2.2297511e-03
   1.1857344e+01  -2.0402747e-03
   1.1876106e+01  -1.8468639e-03
   1.1894867e+01  -1.6499464e-03
   1.1913629e+01  -1.4499561e-03
   1.1932390e+01  -1.2473326e-03
   1.1951152e+01  -1.0425199e-03
   1.1969914e+01  -8.3596588e-04
   1.1988675e+01  -6.2812087e-04
   1.2007437e+01  -4.1943696e-04
   1.2026199e+01  -2.1036688e-04
   1.2044960e+01  -1.3631023e-06
   1.2063722e+01   2.0712319e-04
   1.2082483e+01   4.1464306e-04
   1.2101245e+01   6.2075076e-04
   1.2120007e+01   8.2500470e-04
   1.2138768e+01   1.0269684e-03
   1.2157530e+01   1.2262115e-03
   1.2176292e+01   1.4223103e-03
   1.2195053e+01   1.6148494e-03
   1.2213815e+01   1.8034217e-03
   1.2232576e+01   1.9876299e-03
   1.2251338e+01   2.1670870e-03
   1.2270100e+01   2.3414174e-03
   1.2288861e+01   2.5102573e-03
   1.2307623e+01   2.6732558e-03
   1.2326384e+01   2.8300754e-03
   1.2345146e+01   2.9803929e-03
   1.2363908e+01   3.1238998e-03
   1.2382669e+01   3.2603032e-03
   1.2401431e+01   3.3893262e-03
   1.2420193e+01   3.5107086e-03
   1.2438954e+01   3.6242072e-03
   1.2457716e+01   3.7295966e-03
   1.2476477e+01   3.8266694e-03
   1.2495239e+01   3.9152366e-03
   1.2514001e+01   3.9951281e-03
   1.2532762e+01   4.0661932e-03
   1.2551524e+01   4.1283001e-03
   1.2570286e+01   4.1813372e-03
   1.2589047e+01   4.2252125e-03
   1.2607809e+01   4.2598540e-03
   1.2626570e+01   4.2852100e-03
   1.2645332e+01   4.3012487e-03
   1.2664094e+01   4.3079588e-03
   1.2682855e+01   4.3053490e-03
   1.2701617e+01   4.2934481e-03
   1.2720379e+01   4.2723050e-03
   1.2739140e+01   4.2419884e-03
   1.2757902e+01   4.2025865e-03
   1.2776663e+01   4.1542071e-03
   1.2795425e+01   4.0969769e-03
   1.2814187e+01   4.0310417e-03
   1.2832948e+01   3.9565655e-03
   1.2851710e+01   3.8737304e-03
   1.2870471e+01   3.7827361e-03
   1.2889233e+01   3.6837995e-03
   1.2907995e+01   3.5771538e-03
   1.2926756e+01   3.4630488e-03
   1.2945518e+01   3.3417492e-03
   1.2964280e+01   3.2135351e-03
   1.2983041e+01   3.0787005e-03
   1.3001803e+01   2.9375531e-03
   1.3020564e+01   2.7904133e-03
   1.3039326e+01   2.6376140e-03
   1.3058088e+01   2.4794991e-03
   1.3076849e+01   2.3164233e-03
   1.3095611e+01   2.1487512e-03
   1.3114373e+01   1.9768563e-03
   1.3133134e+01   1.8011204e-03
   1.3151896e+01   1.6219324e-03
   1.3170657e+01   1.4396880e-03
   1.3189419e+01   1.2547883e-03
   1.3208181e+01   1.0676393e-03
   1.3226942e+01   8.7865068e-04
   1.3245704e+01   6.8823517e-04
   1.3264465e+01   4.9680753e-04
   1.3283227e+01   3.0478368e-04
   1.3301989e+01   1.1257978e-04
   1.3320750e+01  -7.9388639e-05
   1.3339512e+01  -2.7070761e-04
   1.3358274e+01  -4.6096559e-04
   1.3377035e+01  -6.4975434e-04
   1.3395797e+01  -8.3666983e-04
   1.3414558e+01  -1.0213131e-03
   1.3433320e+01  -1.2032910e-03
   1.3452082e+01  -1.3822172e-03
   1.3470843e+01  -1.5577130e-03
   1.3489605e+01  -1.7294078e-03
   1.3508367e+01  -1.8969404e-03
   1.3527128e+01  -2.0599593e-03
   1.3545890e+01  -2.2181237e-03
   1.3564651e+01  -2.3711041e-03
   1.3583413e+01  -2.5185832e-03
   1.3602175e+01  -2.6602560e-03
   1.3620936e+01  -2.7958312e-03
   1.3639698e+01  -2.9250310e-03
   1.3658460e+01  -3.0475925e-03
   1.3677221e+01  -3.1632673e-03
   1.3695983e+01  -3.2718230e-03
   1.3714744e+01  -3.3730427e-03
   1.3733506e+01  -3.4667261e-03
   1.3752268e+01  -3.5526898e-03
   1.3771029e+01  -3.6307672e-03
   1.3789791e+01  -3.7008094e-03
   1.3808552e+01  -3.7626852e-03
   1.3827314e+01  -3.8162813e-03
   1.3846076e+01  -3.8615025e-03
   1.3864837e+01  -3.8982721e-03
   1.3883599e+01  -3.9265316e-03
   1.3902361e+01  -3.9462412e-03
   1.3921122e+01  -3.9573798e-03
   1.3939884e+01  -3.9599445e-03
   1.3958645e+01  -3.9539511e-03
   1.3977407e+01  -3.9394340e-03
   1.3996169e+01  -3.9164457e-03
   1.4014930e+01  -3.8850569e-03
   1.4033692e+01  -3.8453563e-03
   1.4052454e+01  -3.7974504e-03
   1.4071215e+01  -3.7414630e-03
   1.4089977e+01  -3.6775353e-03
   1.4108738e+01  -3.6058249e-03
   1.4127500e+01  -3.5265062e-03
   1.4146262e+01  -3.4397694e-03
   1.4165023e+01  -3.3458202e-03
   1.4183785e+01  -3.2448796e-03
   1.4202546e+01  -3.1371828e-03
   1.4221308e+01  -3.0229794e-03
   1.4240070e+01  -2.9025321e-03
   1.4258831e+01  -2.7761166e-03
   1.4277593e+01  -2.6440207e-03
   1.4296355e+01  -2.5065439e-03
   1.4315116e+01  -2.3639965e-03
   1.4333878e+01  -2.2166988e-03
   1.4352639e+01  -2.0649809e-03
   1.4371401e+01  -1.9091814e-03
   1.4390163e+01  -1.7496469e-03
   1.4408924e+01  -1.5867312e-03
   1.4427686e+01  -1.4207945e-03
   1.4446448e+01  -1.2522028e-03
   1.4465209e+01  -1.0813267e-03
   1.4483971e+01  -9.0854096e-04
   1.4502732e+01  -7.3422340e-04
   1.4521494e+01  -5.5875432e-04
   1.4540256e+01  -3.8251551e-04
   1.4559017e+01  -2.0588948e-04
   1.4577779e+01  -2.9258639e-05
   1.4596541e+01   1.4699557e-04
   1.4615302e+01   3.2249347e-04
   1.4634064e+01   4.9685792e-04
   1.4652825e+01   6.6971523e-04
   1.4671587e+01   8.4069583e-04
   1.4690349e+01   1.0094352e-03
   1.4709110e+01   1.1755744e-03
   1.4727872e+01   1.3387613e-03
   1.4746633e+01   1.4986507e-03
   1.4765395e+01   1.6549056e-03
   1.4784157e+01   1.8071976e-03
   1.4802918e+01   1.9552077e-03
   1.4821680e+01   2.0986269e-03
   1.4840442e+01   2.2371569e-03
   1.4859203e+01   2.3705107e-03
   1.4877965e+01   2.4984133e-03
   1.4896726e+01   2.6206019e-03
   1.4915488e+01   2.7368270e-03
   1.4934250e+01   2.8468525e-03
   1.4953011e+01   2.9504561e-03
   1.4971773e+01   3.0474301e-03
   1.4990535e+01   3.1375815e-03
   1.5009296e+01   3.2207328e-03
   1.5028058e+01   3.2967218e-03
   1.5046819e+01   3.3654021e-03
   1.5065581e+01   3.4266437e-03
   1.5084343e+01   3.4803328e-03
   1.5103104e+01   3.5263724e-03
   1.5121866e+01   3.5646819e-03
   1.5140628e+01   3.5951980e-03
   1.5159389e+01   3.6178742e-03
   1.5178151e+01   3.6326810e-03
   1.5196912e+01   3.6396060e-03
   1.5215674e+01   3.6386538e-03
   1.5234436e+01   3.6298463e-03
   1.5253197e+01   3.6132219e-03
   1.5271959e+01   3.5888360e-03
   1.5290720e+01   3.5567605e-03
   1.5309482e+01   3.5170840e-03
   1.5328244e+01   3.4699111e-03
   1.5347005e+01   3.4153621e-03
   1.5365767e+01   3.3535735e-03
   1.5384529e+01   3.2846965e-03
   1.5403290e+01   3.2088975e-03
   1.5422052e+01   3.1263576e-03
   1.5440813e+01   3.0372718e-03
   1.5459575e+01   2.9418486e-03
   1.5478337e+01   2.8403100e-03
   1.5497098e+01   2.7328905e-03
   1.5515860e+01   2.6198368e-03
   1.5534622e+01   2.5014068e-03
   1.5553383e+01   2.3778699e-03
   1.5572145e+01   2.2495055e-03
   1.5590906e+01   2.1166029e-03
   1.5609668e+01   1.9794603e-03
   1.5628430e+01   1.8383845e-03
   1.5647191e+01   1.6936899e-03
   1.5665953e+01   1.5456980e-03
   1.5684714e+01   1.3947366e-03
   1.5703476e+01   1.2411391e-03
   1.5722238e+01   1.0852438e-03
   1.5740999e+01   9.2739309e-04
   1.5759761e+01   7.6793267e-04
   1.5778523e+01   6.0721094e-04
   1.5797284e+01   4.4557811e-04
   1.5816046e+01   2.8338552e-04
   1.5834807e+01   1.2098480e-04
   1.5853569e+01  -4.1272797e-05
   1.5872331e+01  -2.0303724e-04
   1.5891092e+01  -3.6396042e-04
   1.5909854e+01  -5.2369690e-04
   1.5928616e+01  -6.8190469e-04
   1.5947377e+01  -8.3824595e-04
   1.5966139e+01  -9.9238768e-04
   1.5984900e+01  -1.1440025e-03
   1.6003662e+01  -1.2927693e-03
   1.6022424e+01  -1.4383738e-03
   1.6041185e+01  -1.5805096e-03
   1.6059947e+01  -1.7188783e-03
   1.6078709e+01  -1.8531904e-03
   1.6097470e+01  -1.9831661e-03
   1.6116232e+01  -2.1085354e-03
   1.6134993e+01  -2.2290391e-03
   1.6153755e+01  -2.3444290e-03
   1.6172517e+01  -2.4544687e-03
   1.6191278e+01  -2.5589339e-03
   1.6210040e+01  -2.6576129e-03
   1.6228801e+01  -2.7503069e-03
   1.6247563e+01  -2.8368308e-03
   1.6266325e+01  -2.9170129e-03
   1.6285086e+01  -2.9906960e-03
   1.6303848e+01  -3.0577371e-03
   1.6322610e+01  -3.1180080e-03
   1.6341371e+01  -3.1713953e-03
   1.6360133e+01  -3.2178010e-03
   1.6378894e+01  -3.2571421e-03
   1.6397656e+01  -3.2893514e-03
   1.6416418e+01  -3.3143769e-03
   1.6435179e+01  -3.3321827e-03
   1.6453941e+01  -3.3427481e-03
   1.6472703e+01  -3.3460684e-03
   1.6491464e+01  -3.3421546e-03
   1.6510226e+01  -3.3310329e-03
   1.6528987e+01  -3.3127455e-03
   1.6547749e+01  -3.2873495e-03
   1.6566511e+01  -3.2549177e-03
   1.6585272e+01  -3.2155375e-03
   1.6604034e+01  -3.1693113e-03
   1.6622796e+01  -3.1163560e-03
   1.6641557e+01  -3.0568026e-03
   1.6660319e+01  -2.9907963e-03
   1.6679080e+01  -2.9184955e-03
   1.6697842e+01  -2.8400722e-03
   1.6716604e+01  -2.7557109e-03
   1.6735365e+01  -2.6656087e-03
   1.6754127e+01  -2.5699743e-03
   1.6772888e+01  -2.4690281e-03
   1.6791650e+01  -2.3630013e-03
   1.6810412e+01  -2.2521355e-03
   1.6829173e+01  -2.1366822e-03
   1.6847935e+01  -2.0169021e-03
   1.6866697e+01  -1.8930647e-03
   1.6885458e+01  -1.7654476e-03
   1.6904220e+01  -1.6343356e-03
   1.6922981e+01  -1.5000207e-03
   1.6941743e+01  -1.3628010e-03
   1.6960505e+01  -1.2229799e-03
   1.6979266e+01  -1.0808658e-03
   1.6998028e+01  -9.3677149e-04
   1.7016790e+01  -7.9101297e-04
   1.7035551e+01  -6.4390917e-04
   1.7054313e+01  -4.9578112e-04
   1.7073074e+01  -3.4695126e-04
   1.7091836e+01  -1.9774273e-04
   1.7110598e+01  -4.8478704e-05
   1.7129359e+01   1.0051834e-04
   1.7148121e+01   2.4892730e-04
   1.7166882e+01   3.9642915e-04
   1.7185644e+01   5.4270762e-04
   1.7204406e+01   6.8744984e-04
   1.7223167e+01   8.3034708e-04
   1.7241929e+01   9.7109534e-04
   1.7260691e+01   1.1093960e-03
   1.7279452e+01   1.2449565e-03
   1.7298214e+01   1.3774910e-03
   1.7316975e+01   1.5067206e-03
   1.7335737e+01   1.6323747e-03
   1.7354499e+01   1.7541907e-03
   1.7373260e+01   1.8719152e-03
   1.7392022e+01   1.9853040e-03
   1.7410784e+01   2.0941231e-03
   1.7429545e+01   2.1981490e-03
   1.7448307e+01   2.2971688e-03
   1.7467068e+01   2.3909813e-03
   1.7485830e+01   2.4793967e-03
   1.7504592e+01   2.5622377e-03
   1.7523353e+01   2.6393391e-03
   1.7542115e+01   2.7105488e-03
   1.7560877e+01   2.7757276e-03
   1.7579638e+01   2.8347499e-03
   1.7598400e+01   2.8875034e-03
   1.7617161e+01   2.9338899e-03
   1.7635923e+01   2.9738250e-03
   1.7654685e+01   3.0072387e-03
   1.7673446e+01   3.0340749e-03
   1.7692208e+01   3.0542920e-03
   1.7710969e+01   3.0678630e-03
   1.7729731e+01   3.0747750e-03
   1.7748493e+01   3.0750297e-03
   1.7767254e+01   3.0686431e-03
   1.7786016e+01   3.0556456e-03
   1.7804778e+01   3.0360817e-03
   1.7823539e+01   3.0100099e-03
   1.7842301e+01   2.9775029e-03
   1.7861062e+01   2.9386467e-03
   1.7879824e+01   2.8935412e-03
   1.7898586e+01   2.8422993e-03
   1.7917347e+01   2.7850469e-03
   1.7936109e+01   2.7219227e-03
   1.7954871e+01   2.6530776e-03
   1.7973632e+01   2.5786745e-03
   1.7992394e+01   2.4988879e-03
   1.8011155e+01   2.4139035e-03
   1.8029917e+01   2.3239179e-03
   1.8048679e+01   2.2291377e-03
   1.8067440e+01   2.1297796e-03
   1.8086202e+01   2.0260696e-03
   1.8104964e+01   1.9182424e-03
   1.8123725e+01   1.8065412e-03
   1.8142487e+01   1.6912169e-03
   1.8161248e+01   1.5725275e-03
   1.8180010e+01   1.4507377e-03
   1.8198772e+01   1.3261183e-03
   1.8217533e+01   1.1989453e-03
   1.8236295e+01   1.0694998e-03
   1.8255056e+01   9.3806708e-04
   1.8273818e+01   8.0493581e-04
   1.8292580e+01   6.7039774e-04
   1.8311341e+01   5.3474693e-04
   1.8330103e+01   3.9827910e-04
   1.8348865e+01   2.6129097e-04
   1.8367626e+01   1.2407968e-04
   1.8386388e+01  -1.3057902e-05
   1.8405149e+01  -1.4982581e-04
   1.8423911e+01  -2.8592960e-04
   1.8442673e+01  -4.2107702e-04
   1.8461434e+01  -5.5497858e-04
   1.8480196e+01  -6.8734822e-04
   1.8498958e+01  -8.1790391e-04
   1.8517719e+01  -9.4636821e-04
   1.8536481e+01  -1.0724689e-03
   1.8555242e+01  -1.1959396e-03
   1.8574004e+01  -1.3165201e-03
   1.8592766e+01  -1.4339574e-03
   1.8611527e+01  -1.5480055e-03
   1.8630289e+01  -1.6584266e-03
   1.8649050e+01  -1.7649914e-03
   1.8667812e+01  -1.8674793e-03
   1.8686574e+01  -1.9656790e-03
   1.8705335e+01  -2.0593893e-03
   1.8724097e+01  -2.1484189e-03
   1.8742859e+01  -2.2325873e-03


==> data/Gravity_Wave_KTH_Results.dat <==
   1.1406087e-02   9.9272810e-03
   2.6309537e-01   8.0171115e-03
   3.9508872e-01   6.0120005e-03
   4.6062462e-01   4.0389924e-03
   5.6602895e-01   2.0339952e-03
   6.3153464e-01  -2.6491360e-06
   7.3693897e-01  -2.0076463e-03
   8.2904878e-01  -4.0125864e-03
   9.3445311e-01  -6.0175836e-03
   1.0664616e+00  -7.9908766e-03
   1.4652818e+00  -8.0244038e-03
   1.6124581e+00  -6.0523072e-03
   1.7197962e+00  -3.9845854e-03
   1.8403683e+00  -2.0441930e-03
   1.9343968e+00  -8.2322613e-06
   2.0018211e+00   1.9960243e-03
   2.1091441e+00   4.0319280e-03
   2.2164520e+00   6.0360136e-03
   2.3636434e+00   8.0399283e-03
   2.6959910e+00   8.0066859e-03
   2.8678528e+00   5.9695858e-03
   2.9732723e+00   3.9964068e-03
   3.0653821e+00   1.9914666e-03
   3.1840960e+00   1.8230613e-05
   3.2761907e+00  -2.0185277e-03
   3.3948896e+00  -4.0235818e-03
   3.5268829e+00  -6.0286929e-03
   4.0719730e+00  -5.9992105e-03
   4.1925754e+00  -3.9951819e-03
   4.2998530e+00  -2.0547325e-03
   4.4204856e+00   1.2932341e-05
   4.5410729e+00   1.9851429e-03
   4.6749698e+00   3.9891145e-03
   4.8487502e+00   5.9929153e-03
   5.2475856e+00   5.9912062e-03
   5.4194625e+00   3.9859242e-03
   5.5514558e+00   1.9808131e-03
   5.6834492e+00  -2.4297989e-05
   5.8154727e+00  -1.9657728e-03
   5.9740249e+00  -4.0346341e-03
   6.3187002e+00  -6.1042929e-03
   6.6387505e+00  -4.0374826e-03
   6.8125158e+00  -2.0655000e-03
   6.9464127e+00  -6.1528320e-05
   7.1202082e+00   1.9740906e-03
   7.2673996e+00   3.9780053e-03
   7.9055211e+00   3.9434525e-03
   8.0641034e+00   1.9382275e-03
   8.1961270e+00  -3.2473280e-06
   8.3679888e+00  -2.0403474e-03
   8.5531602e+00  -4.0456864e-03
   9.1248242e+00  -4.0481361e-03
   9.3251785e+00  -2.0762674e-03
   9.4856796e+00  -4.0591600e-05
   9.6461655e+00   1.9632661e-03
   9.8598294e+00   3.9668960e-03
   1.0351696e+01   3.9011518e-03
   1.0550177e+01   1.9275740e-03
   1.0735364e+01  -4.5946842e-05
   1.0933830e+01  -2.0513428e-03
   1.1305034e+01  -4.2483880e-03
   1.1811252e+01  -2.0869210e-03
   1.1985033e+01  -8.3120202e-05
   1.2238610e+01   1.9839750e-03
   1.2625012e+01   3.7959555e-03
   1.3036281e+01   1.9805567e-03
   1.3261336e+01  -2.4953152e-05
   1.3486376e+01  -2.0622811e-03
   1.4284047e+01  -2.0656994e-03
   1.4524300e+01  -6.2183482e-05
   1.4751243e+01   1.9095713e-03
   1.3884562e+01  -3.4321693e-03
   8.8451107e+00  -5.1605739e-03
   3.7654741e+00  -7.5251698e-03
   1.2654562e+00  -8.8826384e-03
   5.0486060e+00   6.9147861e-03
   7.6005782e+00   5.6947593e-03
   1.0112773e+01   4.6976302e-03
   2.5500385e+00   8.6118568e-03


==> data/Gravity_Wave_Prosperetti_Results.dat <==
   0.0000000e+00   1.0000000e-02
   1.8761620e-02   9.9891799e-03
   3.7523240e-02   9.9567953e-03
   5.6284861e-02   9.9029877e-03
   7.5046481e-02   9.8279409e-03
   9.3808101e-02   9.7318823e-03
   1.1256972e-01   9.6150825e-03
   1.3133134e-01   9.4778553e-03
   1.5009296e-01   9.3205570e-03
   1.6885458e-01   9.1435852e-03
   1.8761620e-01   8.9473787e-03
   2.0637782e-01   8.7324156e-03
   2.2513944e-01   8.4992130e-03
   2.4390106e-01   8.2483253e-03
   2.6266268e-01   7.9803433e-03
   2.8142430e-01   7.6958924e-03
   3.0018592e-01   7.3956318e-03
   3.1894754e-01   7.0802523e-03
   3.3770916e-01   6.7504754e-03
   3.5647078e-01   6.4070511e-03
   3.7523240e-01   6.0507567e-03
   3.9399402e-01   5.6823948e-03
   4.1275564e-01   5.3027917e-03
   4.3151726e-01   4.9127951e-03
   4.5027889e-01   4.5132730e-03
   4.6904051e-01   4.1051110e-03
   4.8780213e-01   3.6892109e-03
   5.0656375e-01   3.2664884e-03
   5.2532537e-01   2.8378715e-03
   5.4408699e-01   2.4042979e-03
   5.6284861e-01   1.9667134e-03
   5.8161023e-01   1.5260697e-03
   6.0037185e-01   1.0833225e-03
   6.1913347e-01   6.3942899e-04
   6.3789509e-01   1.9534645e-04
   6.5665671e-01  -2.4797034e-04
   6.7541833e-01  -6.8957090e-04
   6.9417995e-01  -1.1285111e-03
   7.1294157e-01  -1.5638553e-03
   7.3170319e-01  -1.9946781e-03
   7.5046481e-01  -2.4200664e-03
   7.6922643e-01  -2.8391215e-03
   7.8798805e-01  -3.2509606e-03
   8.0674967e-01  -3.6547192e-03
   8.2551129e-01  -4.0495523e-03
   8.4427291e-01  -4.4346366e-03
   8.6303453e-01  -4.8091720e-03
   8.8179615e-01  -5.1723832e-03
   9.0055777e-01  -5.5235217e-03
   9.1931939e-01  -5.8618667e-03
   9.3808101e-01  -6.1867271e-03
   9.5684263e-01  -6.4974425e-03
   9.7560425e-01  -6.7933850e-03
   9.9436587e-01  -7.0739600e-03
   1.0131275e+00  -7.3386075e-03
   1.0318891e+00  -7.5868035e-03
   1.0506507e+00  -7.8180606e-03
   1.0694124e+00  -8.0319293e-03
   1.0881740e+00  -8.2279985e-03
   1.1069356e+00  -8.4058967e-03
   1.1256972e+00  -8.5652922e-03
   1.1444588e+00  -8.7058943e-03
   1.1632205e+00  -8.8274530e-03
   1.1819821e+00  -8.9297604e-03
   1.2007437e+00  -9.0126502e-03
   1.2195053e+00  -9.0759983e-03
   1.2382669e+00  -9.1197230e-03
   1.2570286e+00  -9.1437849e-03
   1.2757902e+00  -9.1481869e-03
   1.2945518e+00  -9.1329742e-03
   1.3133134e+00  -9.0982339e-03
   1.3320750e+00  -9.0440948e-03
   1.3508367e+00  -8.9707271e-03
   1.3695983e+00  -8.8783416e-03
   1.3883599e+00  -8.7671895e-03
   1.4071215e+00  -8.6375617e-03
   1.4258831e+00  -8.4897876e-03
   1.4446448e+00  -8.3242350e-03
   1.4634064e+00  -8.1413086e-03
   1.4821680e+00  -7.9414495e-03
   1.5009296e+00  -7.7251337e-03
   1.5196912e+00  -7.4928713e-03
   1.5384529e+00  -7.2452053e-03
   1.5572145e+00  -6.9827100e-03
   1.5759761e+00  -6.7059902e-03
   1.5947377e+00  -6.4156795e-03
   1.6134993e+00  -6.1124387e-03
   1.6322610e+00  -5.7969548e-03
   1.6510226e+00  -5.4699390e-03
   1.6697842e+00  -5.1321253e-03
   1.6885458e+00  -4.7842689e-03
   1.7073074e+00  -4.4271444e-03
   1.7260691e+00  -4.0615440e-03
   1.7448307e+00  -3.6882761e-03
   1.7635923e+00  -3.3081632e-03
   1.7823539e+00  -2.9220402e-03
   1.8011155e+00  -2.5307527e-03
   1.8198772e+00  -2.1351547e-03
   1.8386388e+00  -1.7361075e-03
   1.8574004e+00  -1.3344771e-03
   1.8761620e+00  -9.3113264e-04
   1.8949236e+00  -5.2694464e-04
   1.9136853e+00  -1.2278294e-04
   1.9324469e+00   2.8048512e-04
   1.9512085e+00   6.8199652e-04
   1.9699701e+00   1.0808944e-03
   1.9887317e+00   1.4763300e-03
   2.0074934e+00   1.8674643e-03
   2.0262550e+00   2.2534697e-03
   2.0450166e+00   2.6335323e-03
   2.0637782e+00   3.0068528e-03
   2.0825398e+00   3.3726490e-03
   2.1013015e+00   3.7301567e-03
   2.1200631e+00   4.0786319e-03
   2.1388247e+00   4.4173518e-03
   2.1575863e+00   4.7456168e-03
   2.1763479e+00   5.0627516e-03
   2.1951096e+00   5.3681067e-03
   2.2138712e+00   5.6610597e-03
   2.2326328e+00   5.9410165e-03
   2.2513944e+00   6.2074127e-03
   2.2701560e+00   6.4597143e-03
   2.2889177e+00   6.6974195e-03
   2.3076793e+00   6.9200588e-03
   2.3264409e+00   7.1271967e-03
   2.3452025e+00   7.3184318e-03
   2.3639641e+00   7.4933984e-03
   2.3827258e+00   7.6517665e-03
   2.4014874e+00   7.7932426e-03
   2.4202490e+00   7.9175704e-03
   2.4390106e+00   8.0245312e-03
   2.4577722e+00   8.1139440e-03
   2.4765339e+00   8.1856660e-03
   2.4952955e+00   8.2395931e-03
   2.5140571e+00   8.2756591e-03
   2.5328187e+00   8.2938370e-03
   2.5515803e+00   8.2941376e-03
   2.5703420e+00   8.2766107e-03
   2.5891036e+00   8.2413437e-03
   2.6078652e+00   8.1884621e-03
   2.6266268e+00   8.1181289e-03
   2.6453884e+00   8.0305440e-03
   2.6641501e+00   7.9259437e-03
   2.6829117e+00   7.8046003e-03
   2.7016733e+00   7.6668213e-03
   2.7204349e+00   7.5129485e-03
   2.7391966e+00   7.3433574e-03
   2.7579582e+00   7.1584561e-03
   2.7767198e+00   6.9586846e-03
   2.7954814e+00   6.7445133e-03
   2.8142430e+00   6.5164424e-03
   2.8330047e+00   6.2750006e-03
   2.8517663e+00   6.0207437e-03
   2.8705279e+00   5.7542534e-03
   2.8892895e+00   5.4761361e-03
   2.9080511e+00   5.1870216e-03
   2.9268128e+00   4.8875614e-03
   2.9455744e+00   4.5784273e-03
   2.9643360e+00   4.2603101e-03
   2.9830976e+00   3.9339181e-03
   3.0018592e+00   3.5999752e-03
   3.0206209e+00   3.2592194e-03
   3.0393825e+00   2.9124014e-03
   3.0581441e+00   2.5602829e-03
   3.0769057e+00   2.2036346e-03
   3.0956673e+00   1.8432350e-03
   3.1144290e+00   1.4798684e-03
   3.1331906e+00   1.1143232e-03
   3.1519522e+00   7.4739029e-04
   3.1707138e+00   3.7986145e-04
   3.1894754e+00   1.2527407e-05
   3.2082371e+00  -3.5382372e-04
   3.2269987e+00  -7.1840811e-04
   3.2457603e+00  -1.0804479e-03
   3.2645219e+00  -1.4391730e-03
   3.2832835e+00  -1.7938224e-03
   3.3020452e+00  -2.1436461e-03
   3.3208068e+00  -2.4879065e-03
   3.3395684e+00  -2.8258801e-03
   3.3583300e+00  -3.1568587e-03
   3.3770916e+00  -3.4801514e-03
   3.3958533e+00  -3.7950854e-03
   3.4146149e+00  -4.1010081e-03
   3.4333765e+00  -4.3972877e-03
   3.4521381e+00  -4.6833152e-03
   3.4708997e+00  -4.9585050e-03
   3.4896614e+00  -5.2222967e-03
   3.5084230e+00  -5.4741557e-03
   3.5271846e+00  -5.7135746e-03
   3.5459462e+00  -5.9400742e-03
   3.5647078e+00  -6.1532043e-03
   3.5834695e+00  -6.3525447e-03
   3.6022311e+00  -6.5377058e-03
   3.6209927e+00  -6.7083299e-03
   3.6397543e+00  -6.8640911e-03
   3.6585159e+00  -7.0046966e-03
   3.6772776e+00  -7.1298869e-03
   3.6960392e+00  -7.2394361e-03
   3.7148008e+00  -7.3331529e-03
   3.7335624e+00  -7.4108802e-03
   3.7523240e+00  -7.4724959e-03
   3.7710857e+00  -7.5179125e-03
   3.7898473e+00  -7.5470780e-03
   3.8086089e+00  -7.5599749e-03
   3.8273705e+00  -7.5566211e-03
   3.8461321e+00  -7.5370691e-03
   3.8648938e+00  -7.5014062e-03
   3.8836554e+00  -7.4497539e-03
   3.9024170e+00  -7.3822677e-03
   3.9211786e+00  -7.2991367e-03
   3.9399402e+00  -7.2005830e-03
   3.9587019e+00  -7.0868614e-03
   3.9774635e+00  -6.9582582e-03
   3.9962251e+00  -6.8150912e-03
   4.0149867e+00  -6.6577083e-03
   4.0337483e+00  -6.4864870e-03
   4.0525100e+00  -6.3018336e-03
   4.0712716e+00  -6.1041821e-03
   4.0900332e+00  -5.8939929e-03
   4.1087948e+00  -5.6717523e-03
   4.1275564e+00  -5.4379711e-03
   4.1463181e+00  -5.1931834e-03
   4.1650797e+00  -4.9379453e-03
   4.1838413e+00  -4.6728339e-03
   4.2026029e+00  -4.3984460e-03
   4.2213645e+00  -4.1153965e-03
   4.2401262e+00  -3.8243171e-03
   4.2588878e+00  -3.5258552e-03
   4.2776494e+00  -3.2206721e-03
   4.2964110e+00  -2.9094416e-03
   4.3151726e+00  -2.5928488e-03
   4.3339343e+00  -2.2715882e-03
   4.3526959e+00  -1.9463626e-03
   4.3714575e+00  -1.6178810e-03
   4.3902191e+00  -1.2868578e-03
   4.4089807e+00  -9.5401064e-04
   4.4277424e+00  -6.2005907e-04
   4.4465040e+00  -2.8572307e-04
   4.4652656e+00   4.8278601e-05
   4.4840272e+00   3.8122992e-04
   4.5027889e+00   7.1241910e-04
   4.5215505e+00   1.0411402e-03
   4.5403121e+00   1.3666943e-03
   4.5590737e+00   1.6883917e-03
   4.5778353e+00   2.0055524e-03
   4.5965970e+00   2.3175083e-03
   4.6153586e+00   2.6236045e-03
   4.6341202e+00   2.9232001e-03
   4.6528818e+00   3.2156703e-03
   4.6716434e+00   3.5004071e-03
   4.6904051e+00   3.7768210e-03
   4.7091667e+00   4.0443420e-03
   4.7279283e+00   4.3024205e-03
   4.7466899e+00   4.5505292e-03
   4.7654515e+00   4.7881631e-03
   4.7842132e+00   5.0148416e-03
   4.8029748e+00   5.2301088e-03
   4.8217364e+00   5.4335343e-03
   4.8404980e+00   5.6247148e-03
   4.8592596e+00   5.8032740e-03
   4.8780213e+00   5.9688640e-03
   4.8967829e+00   6.1211657e-03
   4.9155445e+00   6.2598892e-03
   4.9343061e+00   6.3847748e-03
   4.9530677e+00   6.4955931e-03
   4.9718294e+00   6.5921456e-03
   4.9905910e+00   6.6742650e-03
   5.0093526e+00   6.7418154e-03
   5.0281142e+00   6.7946926e-03
   5.0468758e+00   6.8328241e-03
   5.0656375e+00   6.8561694e-03
   5.0843991e+00   6.8647196e-03
   5.1031607e+00   6.8584980e-03
   5.1219223e+00   6.8375592e-03
   5.1406839e+00   6.8019893e-03
   5.1594456e+00   6.7519057e-03
   5.1782072e+00   6.6874565e-03
   5.1969688e+00   6.6088203e-03
   5.2157304e+00   6.5162057e-03
   5.2344920e+00   6.4098505e-03
   5.2532537e+00   6.2900215e-03
   5.2720153e+00   6.1570138e-03
   5.2907769e+00   6.0111498e-03
   5.3095385e+00   5.8527785e-03
   5.3283001e+00   5.6822750e-03
   5.3470618e+00   5.5000393e-03
   5.3658234e+00   5.3064955e-03
   5.3845850e+00   5.1020907e-03
   5.4033466e+00   4.8872941e-03
   5.4221082e+00   4.6625959e-03
   5.4408699e+00   4.4285063e-03
   5.4596315e+00   4.1855541e-03
   5.4783931e+00   3.9342856e-03
   5.4971547e+00   3.6752637e-03
   5.5159163e+00   3.4090660e-03
   5.5346780e+00   3.1362841e-03
   5.5534396e+00   2.8575220e-03
   5.5722012e+00   2.5733951e-03
   5.5909628e+00   2.2845282e-03
   5.6097244e+00   1.9915548e-03
   5.6284861e+00   1.6951153e-03
   5.6472477e+00   1.3958559e-03
   5.6660093e+00   1.0944269e-03
   5.6847709e+00   7.9148149e-04
   5.7035325e+00   4.8767435e-04
   5.7222942e+00   1.8366011e-04
   5.7410558e+00  -1.1990798e-04
   5.7598174e+00  -4.2237945e-04
   5.7785790e+00  -7.2310798e-04
   5.7973406e+00  -1.0214528e-03
   5.8161023e+00  -1.3167802e-03
   5.8348639e+00  -1.6084644e-03
   5.8536255e+00  -1.8958895e-03
   5.8723871e+00  -2.1784502e-03
   5.8911487e+00  -2.4555537e-03
   5.9099104e+00  -2.7266202e-03
   5.9286720e+00  -2.9910847e-03
   5.9474336e+00  -3.2483978e-03
   5.9661952e+00  -3.4980272e-03
   5.9849568e+00  -3.7394584e-03
   6.0037185e+00  -3.9721959e-03
   6.0224801e+00  -4.1957645e-03
   6.0412417e+00  -4.4097099e-03
   6.0600033e+00  -4.6135995e-03
   6.0787649e+00  -4.8070238e-03
   6.0975266e+00  -4.9895968e-03
   6.1162882e+00  -5.1609568e-03
   6.1350498e+00  -5.3207674e-03
   6.1538114e+00  -5.4687177e-03
   6.1725730e+00  -5.6045232e-03
   6.1913347e+00  -5.7279263e-03
   6.2100963e+00  -5.8386969e-03
   6.2288579e+00  -5.9366322e-03
   6.2476195e+00  -6.0215581e-03
   6.2663812e+00  -6.0933284e-03
   6.2851428e+00  -6.1518260e-03
   6.3039044e+00  -6.1969623e-03
   6.3226660e+00  -6.2286777e-03
   6.3414276e+00  -6.2469417e-03
   6.3601893e+00  -6.2517527e-03
   6.3789509e+00  -6.2431379e-03
   6.3977125e+00  -6.2211533e-03
   6.4164741e+00  -6.1858835e-03
   6.4352357e+00  -6.1374413e-03
   6.4539974e+00  -6.0759675e-03
   6.4727590e+00  -6.0016306e-03
   6.4915206e+00  -5.9146260e-03
   6.5102822e+00  -5.8151759e-03
   6.5290438e+00  -5.7035286e-03
   6.5478055e+00  -5.5799579e-03
   6.5665671e+00  -5.4447623e-03
   6.5853287e+00  -5.2982645e-03
   6.6040903e+00  -5.1408108e-03
   6.6228519e+00  -4.9727695e-03
   6.6416136e+00  -4.7945312e-03
   6.6603752e+00  -4.6065069e-03
   6.6791368e+00  -4.4091276e-03
   6.6978984e+00  -4.2028431e-03
   6.7166600e+00  -3.9881212e-03
   6.7354217e+00  -3.7654465e-03
   6.7541833e+00  -3.5353191e-03
   6.7729449e+00  -3.2982539e-03
   6.7917065e+00  -3.0547792e-03
   6.8104681e+00  -2.8054356e-03
   6.8292298e+00  -2.5507747e-03
   6.8479914e+00  -2.2913581e-03
   6.8667530e+00  -2.0277560e-03
   6.8855146e+00  -1.7605459e-03
   6.9042762e+00  -1.4903116e-03
   6.9230379e+00  -1.2176415e-03
   6.9417995e+00  -9.4312793e-04
   6.9605611e+00  -6.6736523e-04
   6.9793227e+00  -3.9094889e-04
   6.9980843e+00  -1.1447410e-04
   7.0168460e+00   1.6146545e-04
   7.0356076e+00   4.3627892e-04
   7.0543692e+00   7.0937953e-04
   7.0731308e+00   9.8018580e-04
   7.0918924e+00   1.2481228e-03
   7.1106541e+00   1.5126234e-03
   7.1294157e+00   1.7731295e-03
   7.1481773e+00   2.0290929e-03
   7.1669389e+00   2.2799769e-03
   7.1857005e+00   2.5252571e-03
   7.2044622e+00   2.7644227e-03
   7.2232238e+00   2.9969774e-03
   7.2419854e+00   3.2224404e-03
   7.2607470e+00   3.4403476e-03
   7.2795086e+00   3.6502524e-03
   7.2982703e+00   3.8517264e-03
   7.3170319e+00   4.0443609e-03
   7.3357935e+00   4.2277670e-03
   7.3545551e+00   4.4015767e-03
   7.3733167e+00   4.5654440e-03
   7.3920784e+00   4.7190447e-03
   7.4108400e+00   4.8620778e-03
   7.4296016e+00   4.9942660e-03
   7.4483632e+00   5.1153557e-03
   7.4671248e+00   5.2251181e-03
   7.4858865e+00   5.3233493e-03
   7.5046481e+00   5.4098706e-03
   7.5234097e+00   5.4845290e-03
   7.5421713e+00   5.5471975e-03
   7.5609329e+00   5.5977751e-03
   7.5796946e+00   5.6361871e-03
   7.5984562e+00   5.6623849e-03
   7.6172178e+00   5.6763467e-03
   7.6359794e+00   5.6780766e-03
   7.6547410e+00   5.6676052e-03
   7.6735027e+00   5.6449890e-03
   7.6922643e+00   5.6103106e-03
   7.7110259e+00   5.5636783e-03
   7.7297875e+00   5.5052255e-03
   7.7485491e+00   5.4351109e-03
   7.7673108e+00   5.3535175e-03
   7.7860724e+00   5.2606528e-03
   7.8048340e+00   5.1567474e-03
   7.8235956e+00   5.0420555e-03
   7.8423572e+00   4.9168535e-03
   7.8611189e+00   4.7814394e-03
   7.8798805e+00   4.6361326e-03
   7.8986421e+00   4.4812728e-03
   7.9174037e+00   4.3172191e-03
   7.9361653e+00   4.1443493e-03
   7.9549270e+00   3.9630594e-03
   7.9736886e+00   3.7737620e-03
   7.9924502e+00   3.5768860e-03
   8.0112118e+00   3.3728752e-03
   8.0299735e+00   3.1621875e-03
   8.0487351e+00   2.9452939e-03
   8.0674967e+00   2.7226775e-03
   8.0862583e+00   2.4948321e-03
   8.1050199e+00   2.2622615e-03
   8.1237816e+00   2.0254782e-03
   8.1425432e+00   1.7850024e-03
   8.1613048e+00   1.5413606e-03
   8.1800664e+00   1.2950848e-03
   8.1988280e+00   1.0467109e-03
   8.2175897e+00   7.9677822e-04
   8.2363513e+00   5.4582753e-04
   8.2551129e+00   2.9440046e-04
   8.2738745e+00   4.3038124e-05
   8.2926361e+00  -2.0772003e-04
   8.3113978e+00  -4.5733735e-04
   8.3301594e+00  -7.0528115e-04
   8.3489210e+00  -9.5102382e-04
   8.3676826e+00  -1.1940439e-03
   8.3864442e+00  -1.4338274e-03
   8.4052059e+00  -1.6698684e-03
   8.4239675e+00  -1.9016708e-03
   8.4427291e+00  -2.1287488e-03
   8.4614907e+00  -2.3506280e-03
   8.4802523e+00  -2.5668467e-03
   8.4990140e+00  -2.7769565e-03
   8.5177756e+00  -2.9805234e-03
   8.5365372e+00  -3.1771287e-03
   8.5552988e+00  -3.3663697e-03
   8.5740604e+00  -3.5478609e-03
   8.5928221e+00  -3.7212342e-03
   8.6115837e+00  -3.8861401e-03
   8.6303453e+00  -4.0422483e-03
   8.6491069e+00  -4.1892483e-03
   8.6678685e+00  -4.3268499e-03
   8.6866302e+00  -4.4547839e-03
   8.7053918e+00  -4.5728029e-03
   8.7241534e+00  -4.6806810e-03
   8.7429150e+00  -4.7782151e-03
   8.7616766e+00  -4.8652247e-03
   8.7804383e+00  -4.9415525e-03
   8.7991999e+00  -5.0070644e-03
   8.8179615e+00  -5.0616500e-03
   8.8367231e+00  -5.1052227e-03
   8.8554847e+00  -5.1377197e-03
   8.8742464e+00  -5.1591022e-03
   8.8930080e+00  -5.1693554e-03
   8.9117696e+00  -5.1684884e-03
   8.9305312e+00  -5.1565341e-03
   8.9492928e+00  -5.1335492e-03
   8.9680545e+00  -5.0996138e-03
   8.9868161e+00  -5.0548314e-03
   9.0055777e+00  -4.9993286e-03
   9.0243393e+00  -4.9332543e-03
   9.0431009e+00  -4.8567799e-03
   9.0618626e+00  -4.7700988e-03
   9.0806242e+00  -4.6734255e-03
   9.0993858e+00  -4.5669956e-03
   9.1181474e+00  -4.4510646e-03
   9.1369090e+00  -4.3259082e-03
   9.1556707e+00  -4.1918206e-03
   9.1744323e+00  -4.0491149e-03
   9.1931939e+00  -3.8981213e-03
   9.2119555e+00  -3.7391873e-03
   9.2307171e+00  -3.5726761e-03
   9.2494788e+00  -3.3989665e-03
   9.2682404e+00  -3.2184514e-03
   9.2870020e+00  -3.0315375e-03
   9.3057636e+00  -2.8386437e-03
   9.3245252e+00  -2.6402010e-03
   9.3432869e+00  -2.4366509e-03
   9.3620485e+00  -2.2284446e-03
   9.3808101e+00  -2.0160421e-03
   9.3995717e+00  -1.7999110e-03
   9.4183333e+00  -1.5805258e-03
   9.4370950e+00  -1.3583665e-03
   9.4558566e+00  -1.1339178e-03
   9.4746182e+00  -9.0766796e-04
   9.4933798e+00  -6.8010764e-04
   9.5121414e+00  -4.5172904e-04
   9.5309031e+00  -2.2302470e-04
   9.5496647e+00   5.5135087e-06
   9.5684263e+00   2.3339544e-04
   9.5871879e+00   4.6013374e-04
   9.6059495e+00   6.8524487e-04
   9.6247112e+00   9.0825013e-04
   9.6434728e+00   1.1286767e-03
   9.6622344e+00   1.3460585e-03
   9.6809960e+00   1.5599376e-03
   9.6997576e+00   1.7698645e-03
   9.7185193e+00   1.9753996e-03
   9.7372809e+00   2.1761140e-03
   9.7560425e+00   2.3715904e-03
   9.7748041e+00   2.5614236e-03
   9.7935657e+00   2.7452221e-03
   9.8123274e+00   2.9226081e-03
   9.8310890e+00   3.0932187e-03
   9.8498506e+00   3.2567067e-03
   9.8686122e+00   3.4127410e-03
   9.8873739e+00   3.5610075e-03
   9.9061355e+00   3.7012097e-03
   9.9248971e+00   3.8330691e-03
   9.9436587e+00   3.9563260e-03
   9.9624203e+00   4.0707399e-03
   9.9811820e+00   4.1760899e-03
   9.9999436e+00   4.2721752e-03
   1.0018705e+01   4.3588154e-03
   1.0037467e+01   4.4358511e-03
   1.0056228e+01   4.5031436e-03
   1.0074990e+01   4.5605757e-03
   1.0093752e+01   4.6080519e-03
   1.0112513e+01   4.6454979e-03
   1.0131275e+01   4.6728615e-03
   1.0150037e+01   4.6901122e-03
   1.0168798e+01   4.6972411e-03
   1.0187560e+01   4.6942614e-03
   1.0206321e+01   4.6812076e-03
   1.0225083e+01   4.6581361e-03
   1.0243845e+01   4.6251243e-03
   1.0262606e+01   4.5822710e-03
   1.0281368e+01   4.5296956e-03
   1.0300129e+01   4.4675383e-03
   1.0318891e+01   4.3959592e-03
   1.0337653e+01   4.3151385e-03
   1.0356414e+01   4.2252754e-03
   1.0375176e+01   4.1265882e-03
   1.0393938e+01   4.0193134e-03
   1.0412699e+01   3.9037054e-03
   1.0431461e+01   3.7800356e-03
   1.0450222e+01   3.6485921e-03
   1.0468984e+01   3.5096788e-03
   1.0487746e+01   3.3636148e-03
   1.0506507e+01   3.2107338e-03
   1.0525269e+01   3.0513829e-03
   1.0544031e+01   2.8859225e-03
   1.0562792e+01   2.7147246e-03
   1.0581554e+01   2.5381731e-03
   1.0600315e+01   2.3566618e-03
   1.0619077e+01   2.1705943e-03
   1.0637839e+01   1.9803828e-03
   1.0656600e+01   1.7864472e-03
   1.0675362e+01   1.5892143e-03
   1.0694124e+01   1.3891167e-03
   1.0712885e+01   1.1865921e-03
   1.0731647e+01   9.8208189e-04
   1.0750408e+01   7.7603080e-04
   1.0769170e+01   5.6888547e-04
   1.0787932e+01   3.6109365e-04
   1.0806693e+01   1.5310323e-04
   1.0825455e+01  -5.4638706e-05
   1.0844216e+01  -2.6168687e-04
   1.0862978e+01  -4.6759872e-04
   1.0881740e+01  -6.7193536e-04
   1.0900501e+01  -8.7426254e-04
   1.0919263e+01  -1.0741515e-03
   1.0938025e+01  -1.2711800e-03
   1.0956786e+01  -1.4649330e-03
   1.0975548e+01  -1.6550036e-03
   1.0994309e+01  -1.8409943e-03
   1.1013071e+01  -2.0225170e-03
   1.1031833e+01  -2.1991946e-03
   1.1050594e+01  -2.3706614e-03
   1.1069356e+01  -2.5365637e-03
   1.1088118e+01  -2.6965611e-03
   1.1106879e+01  -2.8503265e-03
   1.1125641e+01  -2.9975472e-03
   1.1144402e+01  -3.1379255e-03
   1.1163164e+01  -3.2711792e-03
   1.1181926e+01  -3.3970421e-03
   1.1200687e+01  -3.5152647e-03
   1.1219449e+01  -3.6256145e-03
   1.1238211e+01  -3.7278766e-03
   1.1256972e+01  -3.8218542e-03
   1.1275734e+01  -3.9073686e-03
   1.1294495e+01  -3.9842599e-03
   1.1313257e+01  -4.0523872e-03
   1.1332019e+01  -4.1116286e-03
   1.1350780e+01  -4.1618819e-03
   1.1369542e+01  -4.2030643e-03
   1.1388303e+01  -4.2351128e-03
   1.1407065e+01  -4.2579840e-03
   1.1425827e+01  -4.2716546e-03
   1.1444588e+01  -4.2761209e-03
   1.1463350e+01  -4.2713990e-03
   1.1482112e+01  -4.2575248e-03
   1.1500873e+01  -4.2345537e-03
   1.1519635e+01  -4.2025604e-03
   1.1538396e+01  -4.1616387e-03
   1.1557158e+01  -4.1119016e-03
   1.1575920e+01  -4.0534804e-03
   1.1594681e+01  -3.9865248e-03
   1.1613443e+01  -3.9112024e-03
   1.1632205e+01  -3.8276983e-03
   1.1650966e+01  -3.7362146e-03
   1.1669728e+01  -3.6369701e-03
   1.1688489e+01  -3.5301994e-03
   1.1707251e+01  -3.4161529e-03
   1.1726013e+01  -3.2950957e-03
   1.1744774e+01  -3.1673072e-03
   1.1763536e+01  -3.0330807e-03
   1.1782297e+01  -2.8927223e-03
   1.1801059e+01  -2.7465503e-03
   1.1819821e+01  -2.5948950e-03
   1.1838582e+01  -2.4380971e-03
   1.1857344e+01  -2.2765077e-03
   1.1876106e+01  -2.1104869e-03
   1.1894867e+01  -1.9404038e-03
   1.1913629e+01  -1.7666346e-03
   1.1932390e+01  -1.5895627e-03
   1.1951152e+01  -1.4095776e-03
   1.1969914e+01  -1.2270736e-03
   1.1988675e+01  -1.0424498e-03
   1.2007437e+01  -8.5610820e-04
   1.2026199e+01  -6.6845377e-04
   1.2044960e+01  -4.7989300e-04
   1.2063722e+01  -2.9083320e-04
   1.2082483e+01  -1.0168163e-04
   1.2101245e+01   8.7155407e-05
   1.2120007e+01   2.7527341e-04
   1.2138768e+01   4.6227054e-04
   1.2157530e+01   6.4774852e-04
   1.2176292e+01   8.3131342e-04
   1.2195053e+01   1.0125765e-03
   1.2213815e+01   1.1911552e-03
   1.2232576e+01   1.3666735e-03
   1.2251338e+01   1.5387633e-03
   1.2270100e+01   1.7070646e-03
   1.2288861e+01   1.8712269e-03
   1.2307623e+01   2.0309093e-03
   1.2326384e+01   2.1857815e-03
   1.2345146e+01   2.3355244e-03
   1.2363908e+01   2.4798311e-03
   1.2382669e+01   2.6184069e-03
   1.2401431e+01   2.7509703e-03
   1.2420193e+01   2.8772536e-03
   1.2438954e+01   2.9970033e-03
   1.2457716e+01   3.1099805e-03
   1.2476477e+01   3.2159618e-03
   1.2495239e+01   3.3147391e-03
   1.2514001e+01   3.4061205e-03
   1.2532762e+01   3.4899306e-03
   1.2551524e+01   3.5660106e-03
   1.2570286e+01   3.6342188e-03
   1.2589047e+01   3.6944308e-03
   1.2607809e+01   3.7465398e-03
   1.2626570e+01   3.7904565e-03
   1.2645332e+01   3.8261095e-03
   1.2664094e+01   3.8534456e-03
   1.2682855e+01   3.8724291e-03
   1.2701617e+01   3.8830428e-03
   1.2720379e+01   3.8852872e-03
   1.2739140e+01   3.8791811e-03
   1.2757902e+01   3.8647607e-03
   1.2776663e+01   3.8420804e-03
   1.2795425e+01   3.8112120e-03
   1.2814187e+01   3.7722446e-03
   1.2832948e+01   3.7252845e-03
   1.2851710e+01   3.6704549e-03
   1.2870471e+01   3.6078956e-03
   1.2889233e+01   3.5377624e-03
   1.2907995e+01   3.4602271e-03
   1.2926756e+01   3.3754768e-03
   1.2945518e+01   3.2837138e-03
   1.2964280e+01   3.1851545e-03
   1.2983041e+01   3.0800296e-03
   1.3001803e+01   2.9685832e-03
   1.3020564e+01   2.8510721e-03
   1.3039326e+01   2.7277656e-03
   1.3058088e+01   2.5989447e-03
   1.3076849e+01   2.4649013e-03
   1.3095611e+01   2.3259377e-03
   1.3114373e+01   2.1823661e-03
   1.3133134e+01   2.0345076e-03
   1.3151896e+01   1.8826916e-03
   1.3170657e+01   1.7272551e-03
   1.3189419e+01   1.5685418e-03
   1.3208181e+01   1.4069017e-03
   1.3226942e+01   1.2426901e-03
   1.3245704e+01   1.0762665e-03
   1.3264465e+01   9.0799445e-04
   1.3283227e+01   7.3824041e-04
   1.3301989e+01   5.6737293e-04
   1.3320750e+01   3.9576194e-04
   1.3339512e+01   2.2377792e-04
   1.3358274e+01   5.1791153e-05
   1.3377035e+01  -1.1982915e-04
   1.3395797e+01  -2.9071557e-04
   1.3414558e+01  -4.6050330e-04
   1.3433320e+01  -6.2883092e-04
   1.3452082e+01  -7.9534114e-04
   1.3470843e+01  -9.5968157e-04
   1.3489605e+01  -1.1215055e-03
   1.3508367e+01  -1.2804725e-03
   1.3527128e+01  -1.4362494e-03
   1.3545890e+01  -1.5885106e-03
   1.3564651e+01  -1.7369391e-03
   1.3583413e+01  -1.8812269e-03
   1.3602175e+01  -2.0210759e-03
   1.3620936e+01  -2.1561983e-03
   1.3639698e+01  -2.2863172e-03
   1.3658460e+01  -2.4111672e-03
   1.3677221e+01  -2.5304951e-03
   1.3695983e+01  -2.6440601e-03
   1.3714744e+01  -2.7516346e-03
   1.3733506e+01  -2.8530043e-03
   1.3752268e+01  -2.9479690e-03
   1.3771029e+01  -3.0363427e-03
   1.3789791e+01  -3.1179541e-03
   1.3808552e+01  -3.1926469e-03
   1.3827314e+01  -3.2602802e-03
   1.3846076e+01  -3.3207284e-03
   1.3864837e+01  -3.3738819e-03
   1.3883599e+01  -3.4196470e-03
   1.3902361e+01  -3.4579460e-03
   1.3921122e+01  -3.4887177e-03
   1.3939884e+01  -3.5119170e-03
   1.3958645e+01  -3.5275153e-03
   1.3977407e+01  -3.5355003e-03
   1.3996169e+01  -3.5358763e-03
   1.4014930e+01  -3.5286635e-03
   1.4033692e+01  -3.5138989e-03
   1.4052454e+01  -3.4916351e-03
   1.4071215e+01  -3.4619409e-03
   1.4089977e+01  -3.4249009e-03
   1.4108738e+01  -3.3806151e-03
   1.4127500e+01  -3.3291988e-03
   1.4146262e+01  -3.2707823e-03
   1.4165023e+01  -3.2055107e-03
   1.4183785e+01  -3.1335431e-03
   1.4202546e+01  -3.0550529e-03
   1.4221308e+01  -2.9702267e-03
   1.4240070e+01  -2.8792644e-03
   1.4258831e+01  -2.7823784e-03
   1.4277593e+01  -2.6797933e-03
   1.4296355e+01  -2.5717452e-03
   1.4315116e+01  -2.4584813e-03
   1.4333878e+01  -2.3402593e-03
   1.4352639e+01  -2.2173470e-03
   1.4371401e+01  -2.0900212e-03
   1.4390163e+01  -1.9585678e-03
   1.4408924e+01  -1.8232803e-03
   1.4427686e+01  -1.6844600e-03
   1.4446448e+01  -1.5424147e-03
   1.4465209e+01  -1.3974584e-03
   1.4483971e+01  -1.2499104e-03
   1.4502732e+01  -1.1000947e-03
   1.4521494e+01  -9.4833924e-04
   1.4540256e+01  -7.9497525e-04
   1.4559017e+01  -6.4033645e-04
   1.4577779e+01  -4.8475836e-04
   1.4596541e+01  -3.2857760e-04
   1.4615302e+01  -1.7213112e-04
   1.4634064e+01  -1.5755530e-05
   1.4652825e+01   1.4021369e-04
   1.4671587e+01   2.9544284e-04
   1.4690349e+01   4.4960077e-04
   1.4709110e+01   6.0235954e-04
   1.4727872e+01   7.5339512e-04
   1.4746633e+01   9.0238810e-04
   1.4765395e+01   1.0490244e-03
   1.4784157e+01   1.1929957e-03
   1.4802918e+01   1.3340005e-03
   1.4821680e+01   1.4717443e-03
   1.4840442e+01   1.6059406e-03
   1.4859203e+01   1.7363113e-03
   1.4877965e+01   1.8625870e-03
   1.4896726e+01   1.9845084e-03
   1.4915488e+01   2.1018256e-03
   1.4934250e+01   2.2142999e-03
   1.4953011e+01   2.3217033e-03
   1.4971773e+01   2.4238193e-03
   1.4990535e+01   2.5204437e-03
   1.5009296e+01   2.6113843e-03
   1.5028058e+01   2.6964617e-03
   1.5046819e+01   2.7755098e-03
   1.5065581e+01   2.8483757e-03
   1.5084343e+01   2.9149203e-03
   1.5103104e+01   2.9750185e-03
   1.5121866e+01   3.0285591e-03
   1.5140628e+01   3.0754457e-03
   1.5159389e+01   3.1155962e-03
   1.5178151e+01   3.1489433e-03
   1.5196912e+01   3.1754343e-03
   1.5215674e+01   3.1950316e-03
   1.5234436e+01   3.2077124e-03
   1.5253197e+01   3.2134689e-03
   1.5271959e+01   3.2123081e-03
   1.5290720e+01   3.2042517e-03
   1.5309482e+01   3.1893364e-03
   1.5328244e+01   3.1676133e-03
   1.5347005e+01   3.1391483e-03
   1.5365767e+01   3.1040211e-03
   1.5384529e+01   3.0623260e-03
   1.5403290e+01   3.0141707e-03
   1.5422052e+01   2.9596767e-03
   1.5440813e+01   2.8989787e-03
   1.5459575e+01   2.8322244e-03
   1.5478337e+01   2.7595740e-03
   1.5497098e+01   2.6812000e-03
   1.5515860e+01   2.5972867e-03
   1.5534622e+01   2.5080296e-03
   1.5553383e+01   2.4136355e-03
   1.5572145e+01   2.3143211e-03
   1.5590906e+01   2.2103136e-03
   1.5609668e+01   2.1018493e-03
   1.5628430e+01   1.9891736e-03
   1.5647191e+01   1.8725402e-03
   1.5665953e+01   1.7522104e-03
   1.5684714e+01   1.6284529e-03
   1.5703476e+01   1.5015431e-03
   1.5722238e+01   1.3717621e-03
   1.5740999e+01   1.2393967e-03
   1.5759761e+01   1.1047382e-03
   1.5778523e+01   9.6808206e-04
   1.5797284e+01   8.2972732e-04
   1.5816046e+01   6.8997572e-04
   1.5834807e+01   5.4913119e-04
   1.5853569e+01   4.0749914e-04
   1.5872331e+01   2.6538583e-04
   1.5891092e+01   1.2309770e-04
   1.5909854e+01  -1.9059296e-05
   1.5928616e+01  -1.6078035e-04
   1.5947377e+01  -3.0176243e-04
   1.5966139e+01  -4.4170495e-04
   1.5984900e+01  -5.8031038e-04
   1.6003662e+01  -7.1728491e-04
   1.6022424e+01  -8.5233903e-04
   1.6041185e+01  -9.8518820e-04
   1.6059947e+01  -1.1155534e-03
   1.6078709e+01  -1.2431616e-03
   1.6097470e+01  -1.3677467e-03
   1.6116232e+01  -1.4890496e-03
   1.6134993e+01  -1.6068192e-03
   1.6153755e+01  -1.7208123e-03
   1.6172517e+01  -1.8307950e-03
   1.6191278e+01  -1.9365423e-03
   1.6210040e+01  -2.0378390e-03
   1.6228801e+01  -2.1344802e-03
   1.6247563e+01  -2.2262712e-03
   1.6266325e+01  -2.3130288e-03
   1.6285086e+01  -2.3945806e-03
   1.6303848e+01  -2.4707662e-03
   1.6322610e+01  -2.5414370e-03
   1.6341371e+01  -2.6064568e-03
   1.6360133e+01  -2.6657016e-03
   1.6378894e+01  -2.7190606e-03
   1.6397656e+01  -2.7664356e-03
   1.6416418e+01  -2.8077416e-03
   1.6435179e+01  -2.8429070e-03
   1.6453941e+01  -2.8718733e-03
   1.6472703e+01  -2.8945958e-03
   1.6491464e+01  -2.9110432e-03
   1.6510226e+01  -2.9211976e-03
   1.6528987e+01  -2.9250549e-03
   1.6547749e+01  -2.9226243e-03
   1.6566511e+01  -2.9139287e-03
   1.6585272e+01  -2.8990043e-03
   1.6604034e+01  -2.8779006e-03
   1.6622796e+01  -2.8506800e-03
   1.6641557e+01  -2.8174182e-03
   1.6660319e+01  -2.7782034e-03
   1.6679080e+01  -2.7331364e-03
   1.6697842e+01  -2.6823305e-03
   1.6716604e+01  -2.6259106e-03
   1.6735365e+01  -2.5640136e-03
   1.6754127e+01  -2.4967877e-03
   1.6772888e+01  -2.4243921e-03
   1.6791650e+01  -2.3469968e-03
   1.6810412e+01  -2.2647817e-03
   1.6829173e+01  -2.1779369e-03
   1.6847935e+01  -2.0866617e-03
   1.6866697e+01  -1.9911645e-03
   1.6885458e+01  -1.8916622e-03
   1.6904220e+01  -1.7883794e-03
   1.6922981e+01  -1.6815485e-03
   1.6941743e+01  -1.5714088e-03
   1.6960505e+01  -1.4582059e-03
   1.6979266e+01  -1.3421914e-03
   1.6998028e+01  -1.2236223e-03
   1.7016790e+01  -1.1027602e-03
   1.7035551e+01  -9.7987105e-04
   1.7054313e+01  -8.5522422e-04
   1.7073074e+01  -7.2909226e-04
   1.7091836e+01  -6.0175009e-04
   1.7110598e+01  -4.7347447e-04
   1.7129359e+01  -3.4454338e-04
   1.7148121e+01  -2.1523543e-04
   1.7166882e+01  -8.5829262e-05
   1.7185644e+01   4.3397042e-05
   1.7204406e+01   1.7216658e-04
   1.7223167e+01   3.0020418e-04
   1.7241929e+01   4.2723704e-04
   1.7260691e+01   5.5299527e-04
   1.7279452e+01   6.7721245e-04
   1.7298214e+01   7.9962624e-04
   1.7316975e+01   9.1997889e-04
   1.7335737e+01   1.0380178e-03
   1.7354499e+01   1.1534961e-03
   1.7373260e+01   1.2661729e-03
   1.7392022e+01   1.3758143e-03
   1.7410784e+01   1.4821933e-03
   1.7429545e+01   1.5850908e-03
   1.7448307e+01   1.6842955e-03
   1.7467068e+01   1.7796049e-03
   1.7485830e+01   1.8708251e-03
   1.7504592e+01   1.9577719e-03
   1.7523353e+01   2.0402705e-03
   1.7542115e+01   2.1181563e-03
   1.7560877e+01   2.1912750e-03
   1.7579638e+01   2.2594829e-03
   1.7598400e+01   2.3226473e-03
   1.7617161e+01   2.3806468e-03
   1.7635923e+01   2.4333713e-03
   1.7654685e+01   2.4807224e-03
   1.7673446e+01   2.5226134e-03
   1.7692208e+01   2.5589696e-03
   1.7710969e+01   2.5897286e-03
   1.7729731e+01   2.6148400e-03
   1.7748493e+01   2.6342655e-03
   1.7767254e+01   2.6479796e-03
   1.7786016e+01   2.6559685e-03
   1.7804778e+01   2.6582314e-03
   1.7823539e+01   2.6547792e-03
   1.7842301e+01   2.6456354e-03
   1.7861062e+01   2.6308355e-03
   1.7879824e+01   2.6104272e-03
   1.7898586e+01   2.5844699e-03
   1.7917347e+01   2.5530349e-03
   1.7936109e+01   2.5162050e-03
   1.7954871e+01   2.4740744e-03
   1.7973632e+01   2.4267482e-03
   1.7992394e+01   2.3743427e-03
   1.8011155e+01   2.3169846e-03
   1.8029917e+01   2.2548108e-03
   1.8048679e+01   2.1879683e-03
   1.8067440e+01   2.1166136e-03
   1.8086202e+01   2.0409126e-03
   1.8104964e+01   1.9610399e-03
   1.8123725e+01   1.8771786e-03
   1.8142487e+01   1.7895200e-03
   1.8161248e+01   1.6982629e-03
   1.8180010e+01   1.6036132e-03
   1.8198772e+01   1.5057835e-03
   1.8217533e+01   1.4049929e-03
   1.8236295e+01   1.3014660e-03
   1.8255056e+01   1.1954327e-03
   1.8273818e+01   1.0871276e-03
   1.8292580e+01   9.7678953e-04
   1.8311341e+01   8.6466114e-04
   1.8330103e+01   7.5098811e-04
   1.8348865e+01   6.3601880e-04
   1.8367626e+01   5.2000365e-04
   1.8386388e+01   4.0319463e-04
   1.8405149e+01   2.8584475e-04
   1.8423911e+01   1.6820744e-04
   1.8442673e+01   5.0536031e-05
   1.8461434e+01  -6.6916749e-05
   1.8480196e+01  -1.8389937e-04
   1.8498958e+01  -3.0016201e-04
   1.8517719e+01  -4.1545709e-04
   1.8536481e+01  -5.2953980e-04
   1.8555242e+01  -6.4216862e-04
   1.8574004e+01  -7.5310583e-04
   1.8592766e+01  -8.6211799e-04
   1.8611527e+01  -9.6897646e-04
   1.8630289e+01  -1.0734579e-03
   1.8649050e+01  -1.1753446e-03
   1.8667812e+01  -1.2744251e-03
   1.8686574e+01  -1.3704945e-03
   1.8705335e+01  -1.4633551e-03
   1.8724097e+01  -1.5528164e-03
   1.8742859e+01  -1.6386959e-03


==> data/Harrison_Results.dat <==
   0.0000000e+00   1.0000000e-02
   3.0030030e-03   9.9621101e-03
   6.0060060e-03   9.9049143e-03
   9.0090090e-03   9.8286333e-03
   1.2012012e-02   9.7335237e-03
   1.5015015e-02   9.6198776e-03
   1.8018018e-02   9.4880219e-03
   2.1021021e-02   9.3383173e-03
   2.4024024e-02   9.1711572e-03
   2.7027027e-02   8.9869674e-03
   3.0030030e-02   8.7862044e-03
   3.3033033e-02   8.5693547e-03
   3.6036036e-02   8.3369334e-03
   3.9039039e-02   8.0894836e-03
   4.2042042e-02   7.8275745e-03
   4.5045045e-02   7.5518004e-03
   4.8048048e-02   7.2627796e-03
   5.1051051e-02   6.9611528e-03
   5.4054054e-02   6.6475818e-03
   5.7057057e-02   6.3227480e-03
   6.0060060e-02   5.9873513e-03
   6.3063063e-02   5.6421082e-03
   6.6066066e-02   5.2877502e-03
   6.9069069e-02   4.9250231e-03
   7.2072072e-02   4.5546844e-03
   7.5075075e-02   4.1775026e-03
   7.8078078e-02   3.7942551e-03
   8.1081081e-02   3.4057269e-03
   8.4084084e-02   3.0127088e-03
   8.7087087e-02   2.6159963e-03
   9.0090090e-02   2.2163872e-03
   9.3093093e-02   1.8146809e-03
   9.6096096e-02   1.4116761e-03
   9.9099099e-02   1.0081698e-03
   1.0210210e-01   6.0495542e-04
   1.0510511e-01   2.0282126e-04
   1.0810811e-01  -1.9745081e-04
   1.1111111e-01  -5.9508702e-04
   1.1411411e-01  -9.8932308e-04
   1.1711712e-01  -1.3794057e-03
   1.2012012e-01  -1.7645939e-03
   1.2312312e-01  -2.1441604e-03
   1.2612613e-01  -2.5173933e-03
   1.2912913e-01  -2.8835967e-03
   1.3213213e-01  -3.2420928e-03
   1.3513514e-01  -3.5922224e-03
   1.3813814e-01  -3.9333464e-03
   1.4114114e-01  -4.2648473e-03
   1.4414414e-01  -4.5861294e-03
   1.4714715e-01  -4.8966208e-03
   1.5015015e-01  -5.1957736e-03
   1.5315315e-01  -5.4830656e-03
   1.5615616e-01  -5.7580005e-03
   1.5915916e-01  -6.0201089e-03
   1.6216216e-01  -6.2689495e-03
   1.6516517e-01  -6.5041092e-03
   1.6816817e-01  -6.7252042e-03
   1.7117117e-01  -6.9318802e-03
   1.7417417e-01  -7.1238134e-03
   1.7717718e-01  -7.3007105e-03
   1.8018018e-01  -7.4623095e-03
   1.8318318e-01  -7.6083796e-03
   1.8618619e-01  -7.7387219e-03
   1.8918919e-01  -7.8531695e-03
   1.9219219e-01  -7.9515873e-03
   1.9519520e-01  -8.0338727e-03
   1.9819820e-01  -8.0999550e-03
   2.0120120e-01  -8.1497958e-03
   2.0420420e-01  -8.1833887e-03
   2.0720721e-01  -8.2007592e-03
   2.1021021e-01  -8.2019644e-03
   2.1321321e-01  -8.1870928e-03
   2.1621622e-01  -8.1562638e-03
   2.1921922e-01  -8.1096275e-03
   2.2222222e-01  -8.0473641e-03
   2.2522523e-01  -7.9696834e-03
   2.2822823e-01  -7.8768242e-03
   2.3123123e-01  -7.7690537e-03
   2.3423423e-01  -7.6466669e-03
   2.3723724e-01  -7.5099856e-03
   2.4024024e-01  -7.3593581e-03
   2.4324324e-01  -7.1951577e-03
   2.4624625e-01  -7.0177825e-03
   2.4924925e-01  -6.8276541e-03
   2.5225225e-01  -6.6252165e-03
   2.5525526e-01  -6.4109356e-03
   2.5825826e-01  -6.1852977e-03
   2.6126126e-01  -5.9488089e-03
   2.6426426e-01  -5.7019933e-03
   2.6726727e-01  -5.4453926e-03
   2.7027027e-01  -5.1795646e-03
   2.7327327e-01  -4.9050819e-03
   2.7627628e-01  -4.6225309e-03
   2.7927928e-01  -4.3325105e-03
   2.8228228e-01  -4.0356311e-03
   2.8528529e-01  -3.7325127e-03
   2.8828829e-01  -3.4237844e-03
   2.9129129e-01  -3.1100825e-03
   2.9429429e-01  -2.7920497e-03
   2.9729730e-01  -2.4703333e-03
   3.0030030e-01  -2.1455844e-03
   3.0330330e-01  -1.8184564e-03
   3.0630631e-01  -1.4896035e-03
   3.0930931e-01  -1.1596798e-03
   3.1231231e-01  -8.2933767e-04
   3.1531532e-01  -4.9922671e-04
   3.1831832e-01  -1.6999240e-04
   3.2132132e-01   1.5772511e-04
   3.2432432e-01   4.8329224e-04
   3.2732733e-01   8.0608320e-04
   3.3033033e-01   1.1254811e-03
   3.3333333e-01   1.4408793e-03
   3.3633634e-01   1.7516823e-03
   3.3933934e-01   2.0573069e-03
   3.4234234e-01   2.3571834e-03
   3.4534535e-01   2.6507566e-03
   3.4834835e-01   2.9374866e-03
   3.5135135e-01   3.2168503e-03
   3.5435435e-01   3.4883415e-03
   3.5735736e-01   3.7514726e-03
   3.6036036e-01   4.0057750e-03
   3.6336336e-01   4.2508000e-03
   3.6636637e-01   4.4861198e-03
   3.6936937e-01   4.7113278e-03
   3.7237237e-01   4.9260395e-03
   3.7537538e-01   5.1298932e-03
   3.7837838e-01   5.3225506e-03
   3.8138138e-01   5.5036970e-03
   3.8438438e-01   5.6730423e-03
   3.8738739e-01   5.8303210e-03
   3.9039039e-01   5.9752926e-03
   3.9339339e-01   6.1077423e-03
   3.9639640e-01   6.2274809e-03
   3.9939940e-01   6.3343453e-03
   4.0240240e-01   6.4281984e-03
   4.0540541e-01   6.5089295e-03
   4.0840841e-01   6.5764540e-03
   4.1141141e-01   6.6307140e-03
   4.1441441e-01   6.6716775e-03
   4.1741742e-01   6.6993391e-03
   4.2042042e-01   6.7137193e-03
   4.2342342e-01   6.7148646e-03
   4.2642643e-01   6.7028470e-03
   4.2942943e-01   6.6777641e-03
   4.3243243e-01   6.6397384e-03
   4.3543544e-01   6.5889172e-03
   4.3843844e-01   6.5254719e-03
   4.4144144e-01   6.4495977e-03
   4.4444444e-01   6.3615132e-03
   4.4744745e-01   6.2614596e-03
   4.5045045e-01   6.1497001e-03
   4.5345345e-01   6.0265194e-03
   4.5645646e-01   5.8922232e-03
   4.5945946e-01   5.7471369e-03
   4.6246246e-01   5.5916054e-03
   4.6546547e-01   5.4259923e-03
   4.6846847e-01   5.2506786e-03
   4.7147147e-01   5.0660622e-03
   4.7447447e-01   4.8725573e-03
   4.7747748e-01   4.6705929e-03
   4.8048048e-01   4.4606121e-03
   4.8348348e-01   4.2430715e-03
   4.8648649e-01   4.0184398e-03
   4.8948949e-01   3.7871969e-03
   4.9249249e-01   3.5498331e-03
   4.9549550e-01   3.3068478e-03
   4.9849850e-01   3.0587486e-03
   5.0150150e-01   2.8060505e-03
   5.0450450e-01   2.5492743e-03
   5.0750751e-01   2.2889461e-03
   5.1051051e-01   2.0255958e-03
   5.1351351e-01   1.7597565e-03
   5.1651652e-01   1.4919630e-03
   5.1951952e-01   1.2227510e-03
   5.2252252e-01   9.5265582e-04
   5.2552553e-01   6.8221170e-04
   5.2852853e-01   4.1195048e-04
   5.3153153e-01   1.4240064e-04
   5.3453453e-01  -1.2591368e-04
   5.3753754e-01  -3.9247373e-04
   5.4054054e-01  -6.5676709e-04
   5.4354354e-01  -9.1828867e-04
   5.4654655e-01  -1.1765416e-03
   5.4954955e-01  -1.4310384e-03
   5.5255255e-01  -1.6813013e-03
   5.5555556e-01  -1.9268640e-03
   5.5855856e-01  -2.1672716e-03
   5.6156156e-01  -2.4020821e-03
   5.6456456e-01  -2.6308669e-03
   5.6756757e-01  -2.8532116e-03
   5.7057057e-01  -3.0687167e-03
   5.7357357e-01  -3.2769985e-03
   5.7657658e-01  -3.4776893e-03
   5.7957958e-01  -3.6704388e-03
   5.8258258e-01  -3.8549137e-03
   5.8558559e-01  -4.0307993e-03
   5.8858859e-01  -4.1977991e-03
   5.9159159e-01  -4.3556358e-03
   5.9459459e-01  -4.5040517e-03
   5.9759760e-01  -4.6428090e-03
   6.0060060e-01  -4.7716900e-03
   6.0360360e-01  -4.8904977e-03
   6.0660661e-01  -4.9990559e-03
   6.0960961e-01  -5.0972096e-03
   6.1261261e-01  -5.1848248e-03
   6.1561562e-01  -5.2617891e-03
   6.1861862e-01  -5.3280116e-03
   6.2162162e-01  -5.3834229e-03
   6.2462462e-01  -5.4279752e-03
   6.2762763e-01  -5.4616421e-03
   6.3063063e-01  -5.4844189e-03
   6.3363363e-01  -5.4963221e-03
   6.3663664e-01  -5.4973895e-03
   6.3963964e-01  -5.4876799e-03
   6.4264264e-01  -5.4672729e-03
   6.4564565e-01  -5.4362686e-03
   6.4864865e-01  -5.3947872e-03
   6.5165165e-01  -5.3429689e-03
   6.5465465e-01  -5.2809733e-03
   6.5765766e-01  -5.2089791e-03
   6.6066066e-01  -5.1271835e-03
   6.6366366e-01  -5.0358017e-03
   6.6666667e-01  -4.9350669e-03
   6.6966967e-01  -4.8252287e-03
   6.7267267e-01  -4.7065537e-03
   6.7567568e-01  -4.5793239e-03
   6.7867868e-01  -4.4438368e-03
   6.8168168e-01  -4.3004041e-03
   6.8468468e-01  -4.1493516e-03
   6.8768769e-01  -3.9910180e-03
   6.9069069e-01  -3.8257544e-03
   6.9369369e-01  -3.6539237e-03
   6.9669670e-01  -3.4758993e-03
   6.9969970e-01  -3.2920648e-03
   7.0270270e-01  -3.1028131e-03
   7.0570571e-01  -2.9085455e-03
   7.0870871e-01  -2.7096707e-03
   7.1171171e-01  -2.5066042e-03
   7.1471471e-01  -2.2997676e-03
   7.1771772e-01  -2.0895872e-03
   7.2072072e-01  -1.8764936e-03
   7.2372372e-01  -1.6609207e-03
   7.2672673e-01  -1.4433048e-03
   7.2972973e-01  -1.2240838e-03
   7.3273273e-01  -1.0036961e-03
   7.3573574e-01  -7.8258024e-04
   7.3873874e-01  -5.6117344e-04
   7.4174174e-01  -3.3991115e-04
   7.4474474e-01  -1.1922609e-04
   7.4774775e-01   1.0045262e-04
   7.5075075e-01   3.1870020e-04
   7.5375375e-01   5.3509709e-04
   7.5675676e-01   7.4922970e-04
   7.5975976e-01   9.6069120e-04
   7.6276276e-01   1.1690823e-03
   7.6576577e-01   1.3740119e-03
   7.6876877e-01   1.5750980e-03
   7.7177177e-01   1.7719682e-03
   7.7477477e-01   1.9642604e-03
   7.7777778e-01   2.1516236e-03
   7.8078078e-01   2.3337184e-03
   7.8378378e-01   2.5102177e-03
   7.8678679e-01   2.6808070e-03
   7.8978979e-01   2.8451853e-03
   7.9279279e-01   3.0030654e-03
   7.9579580e-01   3.1541746e-03
   7.9879880e-01   3.2982548e-03
   8.0180180e-01   3.4350632e-03
   8.0480480e-01   3.5643727e-03
   8.0780781e-01   3.6859719e-03
   8.1081081e-01   3.7996660e-03
   8.1381381e-01   3.9052766e-03
   8.1681682e-01   4.0026422e-03
   8.1981982e-01   4.0916184e-03
   8.2282282e-01   4.1720780e-03
   8.2582583e-01   4.2439112e-03
   8.2882883e-01   4.3070257e-03
   8.3183183e-01   4.3613469e-03
   8.3483483e-01   4.4068176e-03
   8.3783784e-01   4.4433987e-03
   8.4084084e-01   4.4710683e-03
   8.4384384e-01   4.4898222e-03
   8.4684685e-01   4.4996740e-03
   8.4984985e-01   4.5006541e-03
   8.5285285e-01   4.4928107e-03
   8.5585586e-01   4.4762086e-03
   8.5885886e-01   4.4509296e-03
   8.6186186e-01   4.4170719e-03
   8.6486486e-01   4.3747501e-03
   8.6786787e-01   4.3240947e-03
   8.7087087e-01   4.2652517e-03
   8.7387387e-01   4.1983825e-03
   8.7687688e-01   4.1236631e-03
   8.7987988e-01   4.0412840e-03
   8.8288288e-01   3.9514498e-03
   8.8588589e-01   3.8543783e-03
   8.8888889e-01   3.7503003e-03
   8.9189189e-01   3.6394592e-03
   8.9489489e-01   3.5221100e-03
   8.9789790e-01   3.3985194e-03
   9.0090090e-01   3.2689645e-03
   9.0390390e-01   3.1337326e-03
   9.0690691e-01   2.9931207e-03
   9.0990991e-01   2.8474344e-03
   9.1291291e-01   2.6969878e-03
   9.1591592e-01   2.5421022e-03
   9.1891892e-01   2.3831062e-03
   9.2192192e-01   2.2203343e-03
   9.2492492e-01   2.0541267e-03
   9.2792793e-01   1.8848283e-03
   9.3093093e-01   1.7127883e-03
   9.3393393e-01   1.5383590e-03
   9.3693694e-01   1.3618957e-03
   9.3993994e-01   1.1837555e-03
   9.4294294e-01   1.0042969e-03
   9.4594595e-01   8.2387893e-04
   9.4894895e-01   6.4286044e-04
   9.5195195e-01   4.6159949e-04
   9.5495495e-01   2.8045257e-04
   9.5795796e-01   9.9773982e-05
   9.6096096e-01  -8.0084919e-05
   9.6396396e-01  -2.5877634e-04
   9.6696697e-01  -4.3595673e-04
   9.6996997e-01  -6.1128743e-04
   9.7297297e-01  -7.8443530e-04
   9.7597598e-01  -9.5507337e-04
   9.7897898e-01  -1.1228814e-03
   9.8198198e-01  -1.2875465e-03
   9.8498498e-01  -1.4487638e-03
   9.8798799e-01  -1.6062366e-03
   9.9099099e-01  -1.7596776e-03
   9.9399399e-01  -1.9088087e-03
   9.9699700e-01  -2.0533620e-03
   1.0000000e+00  -2.1930799e-03
   1.0030030e+00  -2.3277159e-03
   1.0060060e+00  -2.4570347e-03
   1.0090090e+00  -2.5808129e-03
   1.0120120e+00  -2.6988391e-03
   1.0150150e+00  -2.8109142e-03
   1.0180180e+00  -2.9168523e-03
   1.0210210e+00  -3.0164801e-03
   1.0240240e+00  -3.1096380e-03
   1.0270270e+00  -3.1961798e-03
   1.0300300e+00  -3.2759731e-03
   1.0330330e+00  -3.3488994e-03
   1.0360360e+00  -3.4148545e-03
   1.0390390e+00  -3.4737483e-03
   1.0420420e+00  -3.5255051e-03
   1.0450450e+00  -3.5700636e-03
   1.0480480e+00  -3.6073770e-03
   1.0510511e+00  -3.6374127e-03
   1.0540541e+00  -3.6601530e-03
   1.0570571e+00  -3.6755941e-03
   1.0600601e+00  -3.6837470e-03
   1.0630631e+00  -3.6846365e-03
   1.0660661e+00  -3.6783017e-03
   1.0690691e+00  -3.6647956e-03
   1.0720721e+00  -3.6441850e-03
   1.0750751e+00  -3.6165501e-03
   1.0780781e+00  -3.5819847e-03
   1.0810811e+00  -3.5405953e-03
   1.0840841e+00  -3.4925013e-03
   1.0870871e+00  -3.4378348e-03
   1.0900901e+00  -3.3767397e-03
   1.0930931e+00  -3.3093718e-03
   1.0960961e+00  -3.2358985e-03
   1.0990991e+00  -3.1564978e-03
   1.1021021e+00  -3.0713588e-03
   1.1051051e+00  -2.9806805e-03
   1.1081081e+00  -2.8846716e-03
   1.1111111e+00  -2.7835503e-03
   1.1141141e+00  -2.6775433e-03
   1.1171171e+00  -2.5668859e-03
   1.1201201e+00  -2.4518209e-03
   1.1231231e+00  -2.3325986e-03
   1.1261261e+00  -2.2094759e-03
   1.1291291e+00  -2.0827160e-03
   1.1321321e+00  -1.9525877e-03
   1.1351351e+00  -1.8193648e-03
   1.1381381e+00  -1.6833258e-03
   1.1411411e+00  -1.5447530e-03
   1.1441441e+00  -1.4039322e-03
   1.1471471e+00  -1.2611519e-03
   1.1501502e+00  -1.1167029e-03
   1.1531532e+00  -9.7087757e-04
   1.1561562e+00  -8.2396933e-04
   1.1591592e+00  -6.7627212e-04
   1.1621622e+00  -5.2807976e-04
   1.1651652e+00  -3.7968538e-04
   1.1681682e+00  -2.3138088e-04
   1.1711712e+00  -8.3456304e-05
   1.1741742e+00   6.3800642e-05
   1.1771772e+00   2.1010519e-04
   1.1801802e+00   3.5517604e-04
   1.1831832e+00   4.9873589e-04
   1.1861862e+00   6.4051195e-04
   1.1891892e+00   7.8023646e-04
   1.1921922e+00   9.1764719e-04
   1.1951952e+00   1.0524879e-03
   1.1981982e+00   1.1845089e-03
   1.2012012e+00   1.3134672e-03
   1.2042042e+00   1.4391276e-03
   1.2072072e+00   1.5612622e-03
   1.2102102e+00   1.6796516e-03
   1.2132132e+00   1.7940848e-03
   1.2162162e+00   1.9043600e-03
   1.2192192e+00   2.0102844e-03
   1.2222222e+00   2.1116748e-03
   1.2252252e+00   2.2083582e-03
   1.2282282e+00   2.3001715e-03
   1.2312312e+00   2.3869623e-03
   1.2342342e+00   2.4685886e-03
   1.2372372e+00   2.5449196e-03
   1.2402402e+00   2.6158355e-03
   1.2432432e+00   2.6812278e-03
   1.2462462e+00   2.7409993e-03
   1.2492492e+00   2.7950645e-03
   1.2522523e+00   2.8433496e-03
   1.2552553e+00   2.8857925e-03
   1.2582583e+00   2.9223427e-03
   1.2612613e+00   2.9529619e-03
   1.2642643e+00   2.9776233e-03
   1.2672673e+00   2.9963121e-03
   1.2702703e+00   3.0090252e-03
   1.2732733e+00   3.0157714e-03
   1.2762763e+00   3.0165708e-03
   1.2792793e+00   3.0114555e-03
   1.2822823e+00   3.0004685e-03
   1.2852853e+00   2.9836644e-03
   1.2882883e+00   2.9611089e-03
   1.2912913e+00   2.9328785e-03
   1.2942943e+00   2.8990603e-03
   1.2972973e+00   2.8597520e-03
   1.3003003e+00   2.8150614e-03
   1.3033033e+00   2.7651065e-03
   1.3063063e+00   2.7100145e-03
   1.3093093e+00   2.6499224e-03
   1.3123123e+00   2.5849759e-03
   1.3153153e+00   2.5153297e-03
   1.3183183e+00   2.4411464e-03
   1.3213213e+00   2.3625971e-03
   1.3243243e+00   2.2798601e-03
   1.3273273e+00   2.1931210e-03
   1.3303303e+00   2.1025724e-03
   1.3333333e+00   2.0084129e-03
   1.3363363e+00   1.9108474e-03
   1.3393393e+00   1.8100862e-03
   1.3423423e+00   1.7063447e-03
   1.3453453e+00   1.5998428e-03
   1.3483483e+00   1.4908048e-03
   1.3513514e+00   1.3794584e-03
   1.3543544e+00   1.2660350e-03
   1.3573574e+00   1.1507683e-03
   1.3603604e+00   1.0338945e-03
   1.3633634e+00   9.1565175e-04
   1.3663664e+00   7.9627931e-04
   1.3693694e+00   6.7601744e-04
   1.3723724e+00   5.5510677e-04
   1.3753754e+00   4.3378784e-04
   1.3783784e+00   3.1230065e-04
   1.3813814e+00   1.9088417e-04
   1.3843844e+00   6.9775890e-05
   1.3873874e+00  -5.0788629e-05
   1.3903904e+00  -1.7057622e-04
   1.3933934e+00  -2.8935656e-04
   1.3963964e+00  -4.0690257e-04
   1.3993994e+00  -5.2299088e-04
   1.4024024e+00  -6.3740224e-04
   1.4054054e+00  -7.4992189e-04
   1.4084084e+00  -8.6034002e-04
   1.4114114e+00  -9.6845208e-04
   1.4144144e+00  -1.0740592e-03
   1.4174174e+00  -1.1769686e-03
   1.4204204e+00  -1.2769937e-03
   1.4234234e+00  -1.3739548e-03
   1.4264264e+00  -1.4676791e-03
   1.4294294e+00  -1.5580012e-03
   1.4324324e+00  -1.6447632e-03
   1.4354354e+00  -1.7278152e-03
   1.4384384e+00  -1.8070152e-03
   1.4414414e+00  -1.8822297e-03
   1.4444444e+00  -1.9533338e-03
   1.4474474e+00  -2.0202112e-03
   1.4504505e+00  -2.0827547e-03
   1.4534535e+00  -2.1408660e-03
   1.4564565e+00  -2.1944562e-03
   1.4594595e+00  -2.2434458e-03
   1.4624625e+00  -2.2877645e-03
   1.4654655e+00  -2.3273518e-03
   1.4684685e+00  -2.3621567e-03
   1.4714715e+00  -2.3921379e-03
   1.4744745e+00  -2.4172637e-03
   1.4774775e+00  -2.4375122e-03
   1.4804805e+00  -2.4528711e-03
   1.4834835e+00  -2.4633379e-03
   1.4864865e+00  -2.4689194e-03
   1.4894895e+00  -2.4696323e-03
   1.4924925e+00  -2.4655024e-03
   1.4954955e+00  -2.4565650e-03
   1.4984985e+00  -2.4428647e-03
   1.5015015e+00  -2.4244552e-03
   1.5045045e+00  -2.4013988e-03
   1.5075075e+00  -2.3737669e-03
   1.5105105e+00  -2.3416394e-03
   1.5135135e+00  -2.3051045e-03
   1.5165165e+00  -2.2642584e-03
   1.5195195e+00  -2.2192055e-03
   1.5225225e+00  -2.1700577e-03
   1.5255255e+00  -2.1169342e-03
   1.5285285e+00  -2.0599615e-03
   1.5315315e+00  -1.9992728e-03
   1.5345345e+00  -1.9350080e-03
   1.5375375e+00  -1.8673130e-03
   1.5405405e+00  -1.7963398e-03
   1.5435435e+00  -1.7222457e-03
   1.5465465e+00  -1.6451936e-03
   1.5495495e+00  -1.5653510e-03
   1.5525526e+00  -1.4828901e-03
   1.5555556e+00  -1.3979870e-03
   1.5585586e+00  -1.3108219e-03
   1.5615616e+00  -1.2215783e-03
   1.5645646e+00  -1.1304427e-03
   1.5675676e+00  -1.0376043e-03
   1.5705706e+00  -9.4325451e-04
   1.5735736e+00  -8.4758676e-04
   1.5765766e+00  -7.5079586e-04
   1.5795796e+00  -6.5307777e-04
   1.5825826e+00  -5.5462916e-04
   1.5855856e+00  -4.5564702e-04
   1.5885886e+00  -3.5632828e-04
   1.5915916e+00  -2.5686943e-04
   1.5945946e+00  -1.5746613e-04
   1.5975976e+00  -5.8312822e-05
   1.6006006e+00   4.0397626e-05
   1.6036036e+00   1.3847430e-04
   1.6066066e+00   2.3572860e-04
   1.6096096e+00   3.3197459e-04
   1.6126126e+00   4.2702938e-04
   1.6156156e+00   5.2071340e-04
   1.6186186e+00   6.1285081e-04
   1.6216216e+00   7.0326977e-04
   1.6246246e+00   7.9180279e-04
   1.6276276e+00   8.7828699e-04
   1.6306306e+00   9.6256444e-04
   1.6336336e+00   1.0444824e-03
   1.6366366e+00   1.1238937e-03
   1.6396396e+00   1.2006567e-03
   1.6426426e+00   1.2746360e-03
   1.6456456e+00   1.3457022e-03
   1.6486486e+00   1.4137325e-03
   1.6516517e+00   1.4786106e-03
   1.6546547e+00   1.5402272e-03
   1.6576577e+00   1.5984798e-03
   1.6606607e+00   1.6532732e-03
   1.6636637e+00   1.7045195e-03
   1.6666667e+00   1.7521382e-03
   1.6696697e+00   1.7960564e-03
   1.6726727e+00   1.8362089e-03
   1.6756757e+00   1.8725380e-03
   1.6786787e+00   1.9049942e-03
   1.6816817e+00   1.9335356e-03
   1.6846847e+00   1.9581282e-03
   1.6876877e+00   1.9787461e-03
   1.6906907e+00   1.9953713e-03
   1.6936937e+00   2.0079934e-03
   1.6966967e+00   2.0166105e-03
   1.6996997e+00   2.0212279e-03
   1.7027027e+00   2.0218593e-03
   1.7057057e+00   2.0185257e-03
   1.7087087e+00   2.0112559e-03
   1.7117117e+00   2.0000863e-03
   1.7147147e+00   1.9850608e-03
   1.7177177e+00   1.9662303e-03
   1.7207207e+00   1.9436532e-03
   1.7237237e+00   1.9173948e-03
   1.7267267e+00   1.8875272e-03
   1.7297297e+00   1.8541292e-03
   1.7327327e+00   1.8172860e-03
   1.7357357e+00   1.7770892e-03
   1.7387387e+00   1.7336365e-03
   1.7417417e+00   1.6870312e-03
   1.7447447e+00   1.6373824e-03
   1.7477477e+00   1.5848044e-03
   1.7507508e+00   1.5294168e-03
   1.7537538e+00   1.4713438e-03
   1.7567568e+00   1.4107142e-03
   1.7597598e+00   1.3476614e-03
   1.7627628e+00   1.2823223e-03
   1.7657658e+00   1.2148379e-03
   1.7687688e+00   1.1453525e-03
   1.7717718e+00   1.0740134e-03
   1.7747748e+00   1.0009708e-03
   1.7777778e+00   9.2637745e-04
   1.7807808e+00   8.5038815e-04
   1.7837838e+00   7.7315965e-04
   1.7867868e+00   6.9485023e-04
   1.7897898e+00   6.1561938e-04
   1.7927928e+00   5.3562753e-04
   1.7957958e+00   4.5503568e-04
   1.7987988e+00   3.7400511e-04
   1.8018018e+00   2.9269703e-04
   1.8048048e+00   2.1127231e-04
   1.8078078e+00   1.2989116e-04
   1.8108108e+00   4.8712760e-05
   1.8138138e+00  -3.2104962e-05
   1.8168168e+00  -1.1240569e-04
   1.8198198e+00  -1.9203500e-04
   1.8228228e+00  -2.7084064e-04
   1.8258258e+00  -3.4867284e-04
   1.8288288e+00  -4.2538458e-04
   1.8318318e+00  -5.0083184e-04
   1.8348348e+00  -5.7487391e-04
   1.8378378e+00  -6.4737361e-04
   1.8408408e+00  -7.1819756e-04
   1.8438438e+00  -7.8721641e-04
   1.8468468e+00  -8.5430508e-04
   1.8498498e+00  -9.1934297e-04
   1.8528529e+00  -9.8221416e-04
   1.8558559e+00  -1.0428077e-03
   1.8588589e+00  -1.1010175e-03
   1.8618619e+00  -1.1567431e-03
   1.8648649e+00  -1.2098892e-03
   1.8678679e+00  -1.2603661e-03
   1.8708709e+00  -1.3080900e-03
   1.8738739e+00  -1.3529828e-03
   1.8768769e+00  -1.3949725e-03
   1.8798799e+00  -1.4339931e-03
   1.8828829e+00  -1.4699849e-03
   1.8858859e+00  -1.5028943e-03
   1.8888889e+00  -1.5326741e-03
   1.8918919e+00  -1.5592837e-03
   1.8948949e+00  -1.5826887e-03
   1.8978979e+00  -1.6028612e-03
   1.9009009e+00  -1.6197799e-03
   1.9039039e+00  -1.6334299e-03
   1.9069069e+00  -1.6438028e-03
   1.9099099e+00  -1.6508968e-03
   1.9129129e+00  -1.6547163e-03
   1.9159159e+00  -1.6552723e-03
   1.9189189e+00  -1.6525820e-03
   1.9219219e+00  -1.6466689e-03
   1.9249249e+00  -1.6375627e-03
   1.9279279e+00  -1.6252992e-03
   1.9309309e+00  -1.6099202e-03
   1.9339339e+00  -1.5914733e-03
   1.9369369e+00  -1.5700119e-03
   1.9399399e+00  -1.5455949e-03
   1.9429429e+00  -1.5182869e-03
   1.9459459e+00  -1.4881575e-03
   1.9489489e+00  -1.4552817e-03
   1.9519520e+00  -1.4197392e-03
   1.9549550e+00  -1.3816148e-03
   1.9579580e+00  -1.3409976e-03
   1.9609610e+00  -1.2979812e-03
   1.9639640e+00  -1.2526634e-03
   1.9669670e+00  -1.2051459e-03
   1.9699700e+00  -1.1555341e-03
   1.9729730e+00  -1.1039370e-03
   1.9759760e+00  -1.0504669e-03
   1.9789790e+00  -9.9523910e-04
   1.9819820e+00  -9.3837161e-04
   1.9849850e+00  -8.7998509e-04
   1.9879880e+00  -8.2020248e-04
   1.9909910e+00  -7.5914876e-04
   1.9939940e+00  -6.9695068e-04
   1.9969970e+00  -6.3373654e-04
   2.0000000e+00  -5.6963590e-04
   2.0030030e+00  -5.0477934e-04
   2.0060060e+00  -4.3929818e-04
   2.0090090e+00  -3.7332423e-04
   2.0120120e+00  -3.0698950e-04
   2.0150150e+00  -2.4042602e-04
   2.0180180e+00  -1.7376546e-04
   2.0210210e+00  -1.0713899e-04
   2.0240240e+00  -4.0676963e-05
   2.0270270e+00   2.5491336e-05
   2.0300300e+00   9.1237910e-05
   2.0330330e+00   1.5643631e-04
   2.0360360e+00   2.2096188e-04
   2.0390390e+00   2.8469197e-04
   2.0420420e+00   3.4750618e-04
   2.0450450e+00   4.0928660e-04
   2.0480480e+00   4.6991797e-04
   2.0510511e+00   5.2928797e-04
   2.0540541e+00   5.8728736e-04
   2.0570571e+00   6.4381019e-04
   2.0600601e+00   6.9875403e-04
   2.0630631e+00   7.5202009e-04
   2.0660661e+00   8.0351344e-04
   2.0690691e+00   8.5314314e-04
   2.0720721e+00   9.0082243e-04
   2.0750751e+00   9.4646885e-04
   2.0780781e+00   9.9000438e-04
   2.0810811e+00   1.0313556e-03
   2.0840841e+00   1.0704537e-03
   2.0870871e+00   1.1072349e-03
   2.0900901e+00   1.1416399e-03
   2.0930931e+00   1.1736149e-03
   2.0960961e+00   1.2031107e-03
   2.0990991e+00   1.2300836e-03
   2.1021021e+00   1.2544948e-03
   2.1051051e+00   1.2763109e-03
   2.1081081e+00   1.2955038e-03
   2.1111111e+00   1.3120505e-03
   2.1141141e+00   1.3259336e-03
   2.1171171e+00   1.3371408e-03
   2.1201201e+00   1.3456652e-03
   2.1231231e+00   1.3515051e-03
   2.1261261e+00   1.3546643e-03
   2.1291291e+00   1.3551515e-03
   2.1321321e+00   1.3529808e-03
   2.1351351e+00   1.3481714e-03
   2.1381381e+00   1.3407475e-03
   2.1411411e+00   1.3307385e-03
   2.1441441e+00   1.3181784e-03
   2.1471471e+00   1.3031062e-03
   2.1501502e+00   1.2855655e-03
   2.1531532e+00   1.2656045e-03
   2.1561562e+00   1.2432760e-03
   2.1591592e+00   1.2186370e-03
   2.1621622e+00   1.1917488e-03
   2.1651652e+00   1.1626767e-03
   2.1681682e+00   1.1314899e-03
   2.1711712e+00   1.0982614e-03
   2.1741742e+00   1.0630678e-03
   2.1771772e+00   1.0259890e-03
   2.1801802e+00   9.8710844e-04
   2.1831832e+00   9.4651225e-04
   2.1861862e+00   9.0428966e-04
   2.1891892e+00   8.6053254e-04
   2.1921922e+00   8.1533524e-04
   2.1951952e+00   7.6879440e-04
   2.1981982e+00   7.2100877e-04
   2.2012012e+00   6.7207897e-04
   2.2042042e+00   6.2210729e-04
   2.2072072e+00   5.7119749e-04
   2.2102102e+00   5.1945459e-04
   2.2132132e+00   4.6698466e-04
   2.2162162e+00   4.1389458e-04
   2.2192192e+00   3.6029185e-04
   2.2222222e+00   3.0628439e-04
   2.2252252e+00   2.5198027e-04
   2.2282282e+00   1.9748757e-04
   2.2312312e+00   1.4291411e-04
   2.2342342e+00   8.8367273e-05
   2.2372372e+00   3.3953778e-05
   2.2402402e+00  -2.0220509e-05
   2.2432432e+00  -7.4050789e-05
   2.2462462e+00  -1.2743353e-04
   2.2492492e+00  -1.8026664e-04
   2.2522523e+00  -2.3244971e-04
   2.2552553e+00  -2.8388414e-04
   2.2582583e+00  -3.3447336e-04
   2.2612613e+00  -3.8412301e-04
   2.2642643e+00  -4.3274108e-04
   2.2672673e+00  -4.8023811e-04
   2.2702703e+00  -5.2652735e-04
   2.2732733e+00  -5.7152487e-04
   2.2762763e+00  -6.1514979e-04
   2.2792793e+00  -6.5732432e-04
   2.2822823e+00  -6.9797401e-04
   2.2852853e+00  -7.3702775e-04
   2.2882883e+00  -7.7441801e-04
   2.2912913e+00  -8.1008088e-04
   2.2942943e+00  -8.4395618e-04
   2.2972973e+00  -8.7598758e-04
   2.3003003e+00  -9.0612270e-04
   2.3033033e+00  -9.3431313e-04
   2.3063063e+00  -9.6051457e-04
   2.3093093e+00  -9.8468687e-04
   2.3123123e+00  -1.0067941e-03
   2.3153153e+00  -1.0268044e-03
   2.3183183e+00  -1.0446905e-03
   2.3213213e+00  -1.0604293e-03
   2.3243243e+00  -1.0740020e-03
   2.3273273e+00  -1.0853941e-03
   2.3303303e+00  -1.0945956e-03
   2.3333333e+00  -1.1016007e-03
   2.3363363e+00  -1.1064081e-03
   2.3393393e+00  -1.1090208e-03
   2.3423423e+00  -1.1094458e-03
   2.3453453e+00  -1.1076948e-03
   2.3483483e+00  -1.1037833e-03
   2.3513514e+00  -1.0977311e-03
   2.3543544e+00  -1.0895621e-03
   2.3573574e+00  -1.0793043e-03
   2.3603604e+00  -1.0669894e-03
   2.3633634e+00  -1.0526532e-03
   2.3663664e+00  -1.0363351e-03
   2.3693694e+00  -1.0180782e-03
   2.3723724e+00  -9.9792912e-04
   2.3753754e+00  -9.7593804e-04
   2.3783784e+00  -9.5215837e-04
   2.3813814e+00  -9.2664675e-04
   2.3843844e+00  -8.9946290e-04
   2.3873874e+00  -8.7066947e-04
   2.3903904e+00  -8.4033193e-04
   2.3933934e+00  -8.0851839e-04
   2.3963964e+00  -7.7529947e-04
   2.3993994e+00  -7.4074816e-04
   2.4024024e+00  -7.0493964e-04
   2.4054054e+00  -6.6795114e-04
   2.4084084e+00  -6.2986174e-04
   2.4114114e+00  -5.9075228e-04
   2.4144144e+00  -5.5070510e-04
   2.4174174e+00  -5.0980394e-04
   2.4204204e+00  -4.6813374e-04
   2.4234234e+00  -4.2578045e-04
   2.4264264e+00  -3.8283091e-04
   2.4294294e+00  -3.3937261e-04
   2.4324324e+00  -2.9549355e-04
   2.4354354e+00  -2.5128209e-04
   2.4384384e+00  -2.0682669e-04
   2.4414414e+00  -1.6221584e-04
   2.4444444e+00  -1.1753782e-04
   2.4474474e+00  -7.2880544e-05
   2.4504505e+00  -2.8331385e-05
   2.4534535e+00   1.6022975e-05
   2.4564565e+00   6.0096728e-05
   2.4594595e+00   1.0380510e-04
   2.4624625e+00   1.4706450e-04
   2.4654655e+00   1.8979269e-04
   2.4684685e+00   2.3190895e-04
   2.4714715e+00   2.7333420e-04
   2.4744745e+00   3.1399114e-04
   2.4774775e+00   3.5380445e-04
   2.4804805e+00   3.9270085e-04
   2.4834835e+00   4.3060928e-04
   2.4864865e+00   4.6746104e-04
   2.4894895e+00   5.0318983e-04
   2.4924925e+00   5.3773198e-04
   2.4954955e+00   5.7102648e-04
   2.4984985e+00   6.0301509e-04
   2.5015015e+00   6.3364249e-04
   2.5045045e+00   6.6285631e-04
   2.5075075e+00   6.9060725e-04
   2.5105105e+00   7.1684917e-04
   2.5135135e+00   7.4153912e-04
   2.5165165e+00   7.6463746e-04
   2.5195195e+00   7.8610786e-04
   2.5225225e+00   8.0591741e-04
   2.5255255e+00   8.2403662e-04
   2.5285285e+00   8.4043951e-04
   2.5315315e+00   8.5510355e-04
   2.5345345e+00   8.6800981e-04
   2.5375375e+00   8.7914286e-04
   2.5405405e+00   8.8849087e-04
   2.5435435e+00   8.9604553e-04
   2.5465465e+00   9.0180213e-04
   2.5495495e+00   9.0575948e-04
   2.5525526e+00   9.0791996e-04
   2.5555556e+00   9.0828941e-04
   2.5585586e+00   9.0687718e-04
   2.5615616e+00   9.0369604e-04
   2.5645646e+00   8.9876218e-04
   2.5675676e+00   8.9209509e-04
   2.5705706e+00   8.8371759e-04
   2.5735736e+00   8.7365569e-04
   2.5765766e+00   8.6193859e-04
   2.5795796e+00   8.4859852e-04
   2.5825826e+00   8.3367076e-04
   2.5855856e+00   8.1719346e-04
   2.5885886e+00   7.9920762e-04
   2.5915916e+00   7.7975696e-04
   2.5945946e+00   7.5888781e-04
   2.5975976e+00   7.3664903e-04
   2.6006006e+00   7.1309189e-04
   2.6036036e+00   6.8826996e-04
   2.6066066e+00   6.6223897e-04
   2.6096096e+00   6.3505672e-04
   2.6126126e+00   6.0678293e-04
   2.6156156e+00   5.7747914e-04
   2.6186186e+00   5.4720855e-04
   2.6216216e+00   5.1603589e-04
   2.6246246e+00   4.8402732e-04
   2.6276276e+00   4.5125025e-04
   2.6306306e+00   4.1777320e-04
   2.6336336e+00   3.8366571e-04
   2.6366366e+00   3.4899815e-04
   2.6396396e+00   3.1384159e-04
   2.6426426e+00   2.7826765e-04
   2.6456456e+00   2.4234838e-04
   2.6486486e+00   2.0615610e-04
   2.6516517e+00   1.6976325e-04
   2.6546547e+00   1.3324226e-04
   2.6576577e+00   9.6665419e-05
   2.6606607e+00   6.0104692e-05
   2.6636637e+00   2.3631625e-05
   2.6666667e+00  -1.2682811e-05
   2.6696697e+00  -4.8768359e-05
   2.6726727e+00  -8.4555601e-05
   2.6756757e+00  -1.1997610e-04
   2.6786787e+00  -1.5496251e-04
   2.6816817e+00  -1.8944872e-04
   2.6846847e+00  -2.2336998e-04
   2.6876877e+00  -2.5666300e-04
   2.6906907e+00  -2.8926608e-04
   2.6936937e+00  -3.2111922e-04
   2.6966967e+00  -3.5216421e-04
   2.6996997e+00  -3.8234478e-04
   2.7027027e+00  -4.1160665e-04
   2.7057057e+00  -4.3989765e-04
   2.7087087e+00  -4.6716780e-04
   2.7117117e+00  -4.9336940e-04
   2.7147147e+00  -5.1845714e-04
   2.7177177e+00  -5.4238810e-04
   2.7207207e+00  -5.6512190e-04
   2.7237237e+00  -5.8662073e-04
   2.7267267e+00  -6.0684940e-04
   2.7297297e+00  -6.2577542e-04
   2.7327327e+00  -6.4336902e-04
   2.7357357e+00  -6.5960321e-04
   2.7387387e+00  -6.7445383e-04
   2.7417417e+00  -6.8789956e-04
   2.7447447e+00  -6.9992195e-04
   2.7477477e+00  -7.1050543e-04
   2.7507508e+00  -7.1963736e-04
   2.7537538e+00  -7.2730799e-04
   2.7567568e+00  -7.3351052e-04
   2.7597598e+00  -7.3824103e-04
   2.7627628e+00  -7.4149853e-04
   2.7657658e+00  -7.4328492e-04
   2.7687688e+00  -7.4360495e-04
   2.7717718e+00  -7.4246625e-04
   2.7747748e+00  -7.3987923e-04
   2.7777778e+00  -7.3585711e-04
   2.7807808e+00  -7.3041582e-04
   2.7837838e+00  -7.2357401e-04
   2.7867868e+00  -7.1535295e-04
   2.7897898e+00  -7.0577649e-04
   2.7927928e+00  -6.9487102e-04
   2.7957958e+00  -6.8266536e-04
   2.7987988e+00  -6.6919074e-04
   2.8018018e+00  -6.5448069e-04
   2.8048048e+00  -6.3857097e-04
   2.8078078e+00  -6.2149949e-04
   2.8108108e+00  -6.0330623e-04
   2.8138138e+00  -5.8403314e-04
   2.8168168e+00  -5.6372405e-04
   2.8198198e+00  -5.4242457e-04
   2.8228228e+00  -5.2018199e-04
   2.8258258e+00  -4.9704519e-04
   2.8288288e+00  -4.7306454e-04
   2.8318318e+00  -4.4829176e-04
   2.8348348e+00  -4.2277982e-04
   2.8378378e+00  -3.9658289e-04
   2.8408408e+00  -3.6975612e-04
   2.8438438e+00  -3.4235562e-04
   2.8468468e+00  -3.1443831e-04
   2.8498498e+00  -2.8606177e-04
   2.8528529e+00  -2.5728420e-04
   2.8558559e+00  -2.2816422e-04
   2.8588589e+00  -1.9876081e-04
   2.8618619e+00  -1.6913319e-04
   2.8648649e+00  -1.3934065e-04
   2.8678679e+00  -1.0944250e-04
   2.8708709e+00  -7.9497902e-05
   2.8738739e+00  -4.9565797e-05
   2.8768769e+00  -1.9704757e-05
   2.8798799e+00   1.0027109e-05
   2.8828829e+00   3.9572276e-05
   2.8858859e+00   6.8873903e-05
   2.8888889e+00   9.7875950e-05
   2.8918919e+00   1.2652327e-04
   2.8948949e+00   1.5476174e-04
   2.8978979e+00   1.8253832e-04
   2.9009009e+00   2.0980119e-04
   2.9039039e+00   2.3649981e-04
   2.9069069e+00   2.6258505e-04
   2.9099099e+00   2.8800924e-04
   2.9129129e+00   3.1272629e-04
   2.9159159e+00   3.3669174e-04
   2.9189189e+00   3.5986285e-04
   2.9219219e+00   3.8219870e-04
   2.9249249e+00   4.0366020e-04
   2.9279279e+00   4.2421023e-04
   2.9309309e+00   4.4381365e-04
   2.9339339e+00   4.6243736e-04
   2.9369369e+00   4.8005037e-04
   2.9399399e+00   4.9662387e-04
   2.9429429e+00   5.1213121e-04
   2.9459459e+00   5.2654800e-04
   2.9489489e+00   5.3985213e-04
   2.9519520e+00   5.5202378e-04
   2.9549550e+00   5.6304546e-04
   2.9579580e+00   5.7290204e-04
   2.9609610e+00   5.8158076e-04
   2.9639640e+00   5.8907122e-04
   2.9669670e+00   5.9536544e-04
   2.9699700e+00   6.0045779e-04
   2.9729730e+00   6.0434506e-04
   2.9759760e+00   6.0702640e-04
   2.9789790e+00   6.0850332e-04
   2.9819820e+00   6.0877972e-04
   2.9849850e+00   6.0786178e-04
   2.9879880e+00   6.0575801e-04
   2.9909910e+00   6.0247921e-04
   2.9939940e+00   5.9803840e-04
   2.9969970e+00   5.9245081e-04
   3.0000000e+00   5.8573383e-04


==> data/KCS_forceX_CH_Linear.dat <==
   2.5000000e-05             NaN
   2.5289778e-05             NaN
   2.5582914e-05             NaN
   2.5879449e-05             NaN
   2.6179420e-05             NaN
   2.6482869e-05             NaN
   2.6789835e-05             NaN
   2.7100359e-05             NaN
   2.7414482e-05             NaN
   2.7732247e-05             NaN
   2.8053694e-05             NaN
   2.8378868e-05             NaN
   2.8707810e-05             NaN
   2.9040566e-05             NaN
   2.9377178e-05             NaN
   2.9717692e-05             NaN
   3.0062154e-05             NaN
   3.0410607e-05             NaN
   3.0763100e-05             NaN
   3.1119679e-05             NaN
   3.1480390e-05             NaN
   3.1845283e-05             NaN
   3.2214405e-05             NaN
   3.2587806e-05             NaN
   3.2965535e-05             NaN
   3.3347642e-05             NaN
   3.3734179e-05             NaN
   3.4125195e-05             NaN
   3.4520744e-05             NaN
   3.4920878e-05             NaN
   3.5325650e-05             NaN
   3.5735113e-05             NaN
   3.6149323e-05             NaN
   3.6568334e-05             NaN
   3.6992202e-05             NaN
   3.7420982e-05             NaN
   3.7854733e-05             NaN
   3.8293512e-05             NaN
   3.8737376e-05             NaN
   3.9186385e-05             NaN
   3.9640599e-05             NaN
   4.0100078e-05             NaN
   4.0564882e-05             NaN
   4.1035074e-05             NaN
   4.1510716e-05             NaN
   4.1991872e-05             NaN
   4.2478604e-05             NaN
   4.2970979e-05             NaN
   4.3469060e-05             NaN
   4.3972915e-05             NaN
   4.4482610e-05             NaN
   4.4998213e-05             NaN
   4.5519792e-05             NaN
   4.6047417e-05             NaN
   4.6581158e-05             NaN
   4.7121085e-05             NaN
   4.7667271e-05             NaN
   4.8219788e-05             NaN
   4.8778709e-05             NaN
   4.9344108e-05             NaN
   4.9916061e-05             NaN
   5.0494644e-05             NaN
   5.1079933e-05             NaN
   5.1672006e-05             NaN
   5.2270942e-05             NaN
   5.2876821e-05             NaN
   5.3489722e-05             NaN
   5.4109727e-05             NaN
   5.4736919e-05             NaN
   5.5371381e-05             NaN
   5.6013197e-05             NaN
   5.6662452e-05             NaN
   5.7319233e-05             NaN
   5.7983626e-05             NaN
   5.8655721e-05             NaN
   5.9335606e-05             NaN
   6.0023372e-05             NaN
   6.0719110e-05             NaN
   6.1422912e-05             NaN
   6.2134871e-05             NaN
   6.2855084e-05             NaN
   6.3583644e-05             NaN
   6.4320649e-05             NaN
   6.5066197e-05             NaN
   6.5820387e-05             NaN
   6.6583318e-05             NaN
   6.7355093e-05             NaN
   6.8135813e-05             NaN
   6.8925583e-05             NaN
   6.9724507e-05             NaN
   7.0532692e-05             NaN
   7.1350244e-05             NaN
   7.2177273e-05             NaN
   7.3013888e-05             NaN
   7.3860200e-05             NaN
   7.4716322e-05             NaN
   7.5582367e-05             NaN
   7.6458451e-05             NaN
   7.7344689e-05             NaN
   7.8241200e-05             NaN
   7.9148103e-05             NaN
   8.0065517e-05             NaN
   8.0993566e-05             NaN
   8.1932371e-05             NaN
   8.2882059e-05             NaN
   8.3842754e-05             NaN
   8.4814585e-05             NaN
   8.5797680e-05             NaN
   8.6792170e-05             NaN
   8.7798188e-05             NaN
   8.8815867e-05             NaN
   8.9845342e-05             NaN
   9.0886749e-05             NaN
   9.1940228e-05             NaN
   9.3005917e-05             NaN
   9.4083959e-05             NaN
   9.5174497e-05             NaN
   9.6277675e-05             NaN
   9.7393640e-05             NaN
   9.8522541e-05             NaN
   9.9664527e-05             NaN
   1.0081975e-04             NaN
   1.0198836e-04             NaN
   1.0317052e-04             NaN
   1.0436638e-04             NaN
   1.0557610e-04             NaN
   1.0679985e-04             NaN
   1.0803778e-04             NaN
   1.0929006e-04             NaN
   1.1055685e-04             NaN
   1.1183833e-04             NaN
   1.1313466e-04             NaN
   1.1444601e-04             NaN
   1.1577257e-04             NaN
   1.1711450e-04             NaN
   1.1847199e-04             NaN
   1.1984521e-04             NaN
   1.2123435e-04             NaN
   1.2263959e-04             NaN
   1.2406112e-04             NaN
   1.2549913e-04             NaN
   1.2695380e-04             NaN
   1.2842534e-04             NaN
   1.2991393e-04             NaN
   1.3141978e-04             NaN
   1.3294308e-04             NaN
   1.3448404e-04             NaN
   1.3604286e-04             NaN
   1.3761975e-04             NaN
   1.3921491e-04             NaN
   1.4082857e-04             NaN
   1.4246093e-04             NaN
   1.4411221e-04             NaN
   1.4578263e-04             NaN
   1.4747241e-04             NaN
   1.4918178e-04             NaN
   1.5091096e-04             NaN
   1.5266019e-04             NaN
   1.5442969e-04             NaN
   1.5621970e-04             NaN
   1.5803046e-04             NaN
   1.5986221e-04             NaN
   1.6171519e-04             NaN
   1.6358965e-04             NaN
   1.6548584e-04             NaN
   1.6740400e-04             NaN
   1.6934440e-04             NaN
   1.7130729e-04             NaN
   1.7329293e-04             NaN
   1.7530159e-04             NaN
   1.7733353e-04             NaN
   1.7938902e-04             NaN
   1.8146834e-04             NaN
   1.8357176e-04             NaN
   1.8569956e-04             NaN
   1.8785203e-04             NaN
   1.9002944e-04             NaN
   1.9223209e-04             NaN
   1.9446028e-04             NaN
   1.9671429e-04             NaN
   1.9899443e-04             NaN
   2.0130099e-04             NaN
   2.0363429e-04             NaN
   2.0599464e-04             NaN
   2.0838235e-04             NaN
   2.1079773e-04             NaN
   2.1324111e-04             NaN
   2.1571281e-04             NaN
   2.1821317e-04             NaN
   2.2074250e-04             NaN
   2.2330115e-04             NaN
   2.2588946e-04             NaN
   2.2850777e-04             NaN
   2.3115643e-04             NaN
   2.3383579e-04             NaN
   2.3654620e-04             NaN
   2.3928804e-04             NaN
   2.4206165e-04             NaN
   2.4486742e-04             NaN
   2.4770570e-04             NaN
   2.5057689e-04             NaN
   2.5348135e-04             NaN
   2.5641948e-04             NaN
   2.5939167e-04             NaN
   2.6239831e-04             NaN
   2.6543980e-04             NaN
   2.6851654e-04             NaN
   2.7162894e-04             NaN
   2.7477743e-04             NaN
   2.7796240e-04             NaN
   2.8118429e-04             NaN
   2.8444353e-04             NaN
   2.8774055e-04             NaN
   2.9107578e-04             NaN
   2.9444968e-04             NaN
   2.9786267e-04             NaN
   3.0131523e-04             NaN
   3.0480781e-04             NaN
   3.0834087e-04             NaN
   3.1191489e-04             NaN
   3.1553033e-04             NaN
   3.1918768e-04             NaN
   3.2288742e-04             NaN
   3.2663004e-04             NaN
   3.3041605e-04             NaN
   3.3424594e-04             NaN
   3.3812022e-04             NaN
   3.4203941e-04             NaN
   3.4600402e-04             NaN
   3.5001460e-04             NaN
   3.5407165e-04             NaN
   3.5817574e-04             NaN
   3.6232739e-04             NaN
   3.6652717e-04             NaN
   3.7077563e-04             NaN
   3.7507333e-04             NaN
   3.7942085e-04             NaN
   3.8381876e-04             NaN
   3.8826764e-04             NaN
   3.9276810e-04             NaN
   3.9732072e-04             NaN
   4.0192611e-04             NaN
   4.0658488e-04             NaN
   4.1129765e-04             NaN
   4.1606504e-04             NaN
   4.2088770e-04             NaN
   4.2576626e-04             NaN
   4.3070136e-04             NaN
   4.3569367e-04             NaN
   4.4074384e-04             NaN
   4.4585256e-04             NaN
   4.5102048e-04             NaN
   4.5624831e-04             NaN
   4.6153674e-04             NaN
   4.6688646e-04             NaN
   4.7229819e-04             NaN
   4.7777266e-04             NaN
   4.8331057e-04             NaN
   4.8891268e-04             NaN
   4.9457972e-04             NaN
   5.0031245e-04             NaN
   5.0611163e-04             NaN
   5.1197802e-04             NaN
   5.1791242e-04             NaN
   5.2391560e-04             NaN
   5.2998836e-04             NaN
   5.3613152e-04             NaN
   5.4234588e-04             NaN
   5.4863227e-04             NaN
   5.5499153e-04             NaN
   5.6142450e-04             NaN
   5.6793203e-04             NaN
   5.7451500e-04             NaN
   5.8117426e-04             NaN
   5.8791072e-04             NaN
   5.9472526e-04             NaN
   6.0161879e-04             NaN
   6.0859222e-04             NaN
   6.1564648e-04             NaN
   6.2278251e-04             NaN
   6.3000125e-04             NaN
   6.3730366e-04             NaN
   6.4469072e-04             NaN
   6.5216340e-04             NaN
   6.5972270e-04             NaN
   6.6736962e-04             NaN
   6.7510518e-04             NaN
   6.8293040e-04             NaN
   6.9084632e-04             NaN
   6.9885400e-04             NaN
   7.0695449e-04             NaN
   7.1514888e-04             NaN
   7.2343825e-04             NaN
   7.3182371e-04             NaN
   7.4030636e-04             NaN
   7.4888733e-04             NaN
   7.5756777e-04             NaN
   7.6634882e-04             NaN
   7.7523166e-04             NaN
   7.8421746e-04             NaN
   7.9330741e-04             NaN
   8.0250272e-04             NaN
   8.1180462e-04             NaN
   8.2121434e-04             NaN
   8.3073313e-04             NaN
   8.4036225e-04             NaN
   8.5010298e-04             NaN
   8.5995662e-04             NaN
   8.6992448e-04             NaN
   8.8000787e-04             NaN
   8.9020814e-04             NaN
   9.0052664e-04             NaN
   9.1096475e-04             NaN
   9.2152384e-04             NaN
   9.3220533e-04             NaN
   9.4301062e-04             NaN
   9.5394117e-04             NaN
   9.6499840e-04             NaN
   9.7618381e-04             NaN
   9.8749887e-04             NaN
   9.9894508e-04             NaN
   1.0105240e-03             NaN
   1.0222371e-03             NaN
   1.0340859e-03             NaN
   1.0460721e-03             NaN
   1.0581973e-03             NaN
   1.0704629e-03             NaN
   1.0828708e-03             NaN
   1.0954225e-03             NaN
   1.1081196e-03             NaN
   1.1209640e-03             NaN
   1.1339572e-03             NaN
   1.1471010e-03             NaN
   1.1603972e-03             NaN
   1.1738475e-03             NaN
   1.1874537e-03             NaN
   1.2012176e-03             NaN
   1.2151411e-03             NaN
   1.2292259e-03             NaN
   1.2434740e-03             NaN
   1.2578872e-03             NaN
   1.2724675e-03             NaN
   1.2872169e-03             NaN
   1.3021371e-03             NaN
   1.3172304e-03             NaN
   1.3324985e-03             NaN
   1.3479437e-03             NaN
   1.3635678e-03             NaN
   1.3793731e-03             NaN
   1.3953616e-03             NaN
   1.4115354e-03             NaN
   1.4278966e-03             NaN
   1.4444475e-03             NaN
   1.4611903e-03             NaN
   1.4781271e-03             NaN
   1.4952602e-03             NaN
   1.5125920e-03             NaN
   1.5301246e-03             NaN
   1.5478604e-03             NaN
   1.5658019e-03             NaN
   1.5839512e-03             NaN
   1.6023110e-03             NaN
   1.6208836e-03             NaN
   1.6396714e-03             NaN
   1.6586770e-03             NaN
   1.6779029e-03             NaN
   1.6973517e-03             NaN
   1.7170259e-03             NaN
   1.7369281e-03             NaN
   1.7570611e-03             NaN
   1.7774274e-03             NaN
   1.7980297e-03             NaN
   1.8188709e-03             NaN
   1.8399536e-03             NaN
   1.8612807e-03             NaN
   1.8828550e-03             NaN
   1.9046794e-03             NaN
   1.9267568e-03             NaN
   1.9490900e-03             NaN
   1.9716822e-03             NaN
   1.9945361e-03             NaN
   2.0176550e-03             NaN
   2.0410419e-03             NaN
   2.0646998e-03             NaN
   2.0886320e-03             NaN
   2.1128416e-03             NaN
   2.1373318e-03             NaN
   2.1621058e-03             NaN
   2.1871670e-03             NaN
   2.2125187e-03             NaN
   2.2381643e-03             NaN
   2.2641071e-03             NaN
   2.2903506e-03             NaN
   2.3168983e-03             NaN
   2.3437538e-03             NaN
   2.3709205e-03             NaN
   2.3984021e-03             NaN
   2.4262022e-03             NaN
   2.4543246e-03             NaN
   2.4827730e-03             NaN
   2.5115511e-03             NaN
   2.5406627e-03             NaN
   2.5701118e-03             NaN
   2.5999023e-03             NaN
   2.6300380e-03             NaN
   2.6605231e-03             NaN
   2.6913615e-03             NaN
   2.7225574e-03             NaN
   2.7541149e-03             NaN
   2.7860381e-03             NaN
   2.8183314e-03             NaN
   2.8509990e-03             NaN
   2.8840453e-03             NaN
   2.9174745e-03             NaN
   2.9512913e-03             NaN
   2.9855001e-03             NaN
   3.0201053e-03             NaN
   3.0551117e-03             NaN
   3.0905239e-03             NaN
   3.1263465e-03             NaN
   3.1625843e-03             NaN
   3.1992422e-03             NaN
   3.2363249e-03             NaN
   3.2738376e-03             NaN
   3.3117850e-03             NaN
   3.3501722e-03             NaN
   3.3890045e-03   8.4070222e-02
   3.4282868e-03   8.3107882e-02
   3.4680245e-03   8.2134387e-02
   3.5082227e-03   8.1149608e-02
   3.5488869e-03   8.0153414e-02
   3.5900225e-03   7.9145674e-02
   3.6316348e-03   7.8126252e-02
   3.6737295e-03   7.7095015e-02
   3.7163121e-03   7.6051824e-02
   3.7593883e-03   7.4996541e-02
   3.8029638e-03   7.3929027e-02
   3.8470444e-03   7.2849138e-02
   3.8916359e-03   7.1756733e-02
   3.9367443e-03   7.0651666e-02
   3.9823755e-03   6.9533789e-02
   4.0285357e-03   6.8402955e-02
   4.0752309e-03   6.7259014e-02
   4.1224674e-03   6.6101813e-02
   4.1702513e-03   6.4931199e-02
   4.2185892e-03   6.3747016e-02
   4.2674873e-03   6.2549107e-02
   4.3169523e-03   6.1337313e-02
   4.3669905e-03   6.0111472e-02
   4.4176088e-03   5.8871423e-02
   4.4688138e-03   5.7617001e-02
   4.5206123e-03   5.6348038e-02
   4.5730113e-03   5.5064367e-02
   4.6260175e-03   5.3765816e-02
   4.6796382e-03   5.2452214e-02
   4.7338804e-03   5.1123386e-02
   4.7887514e-03   4.9779155e-02
   4.8442583e-03   4.8419343e-02
   4.9004087e-03   4.7043769e-02
   4.9572099e-03   4.5652251e-02
   5.0146694e-03   4.4244603e-02
   5.0727950e-03   4.2820640e-02
   5.1315944e-03   4.1380171e-02
   5.1910753e-03   3.9923005e-02
   5.2512456e-03   3.8448949e-02
   5.3121134e-03   3.6957808e-02
   5.3736867e-03   3.5449382e-02
   5.4359737e-03   3.3923472e-02
   5.4989827e-03   3.2379875e-02
   5.5627220e-03   3.0818386e-02
   5.6272001e-03   2.9238797e-02
   5.6924256e-03   2.7640900e-02
   5.7584072e-03   2.6024481e-02
   5.8251535e-03   2.4389326e-02
   5.8926735e-03   2.2735217e-02
   5.9609762e-03   2.1061936e-02
   6.0300705e-03   1.9369259e-02
   6.0999657e-03   1.7656963e-02
   6.1706711e-03   1.5924819e-02
   6.2421961e-03   1.4172597e-02
   6.3145501e-03   1.2400066e-02
   6.3877427e-03   1.0606988e-02
   6.4617838e-03   8.7931273e-03
   6.5366830e-03   6.9582416e-03
   6.6124505e-03   5.1020876e-03
   6.6890961e-03   3.2244187e-03
   6.7666302e-03   1.3462436e-03
   6.8450629e-03   1.7078420e-03
   6.9244048e-03   2.0736319e-03
   7.0046664e-03   2.4436616e-03
   7.0858583e-03   2.8179804e-03
   7.1679912e-03   3.1966379e-03
   7.2510762e-03   3.5796845e-03
   7.3351243e-03   3.9671711e-03
   7.4201465e-03   4.3591490e-03
   7.5061543e-03   4.7556704e-03
   7.5931589e-03   5.1567879e-03
   7.6811721e-03   5.5625549e-03
   7.7702054e-03   5.9730251e-03
   7.8602708e-03   6.3882531e-03
   7.9513800e-03   6.8082941e-03
   8.0435454e-03   7.2332038e-03
   8.1367790e-03   7.6630387e-03
   8.2310933e-03   8.0978559e-03
   8.3265009e-03   8.5377130e-03
   8.4230143e-03   8.9826686e-03
   8.5206464e-03   9.4327818e-03
   8.6194101e-03   9.8881122e-03
   8.7193187e-03   1.0348720e-02
   8.8203853e-03   1.0814668e-02
   8.9226234e-03   1.1286016e-02
   9.0260465e-03   1.1762827e-02
   9.1306684e-03   1.2245165e-02
   9.2365030e-03   1.2733095e-02
   9.3435644e-03   1.3226679e-02
   9.4518667e-03   1.3725985e-02
   9.5614243e-03   1.4231079e-02
   9.6722518e-03   1.4742027e-02
   9.7843640e-03   1.5258897e-02
   9.8977757e-03   1.5781759e-02
   1.0012502e-02   1.6310681e-02
   1.0128558e-02   1.6845734e-02
   1.0245959e-02   1.6703324e-02
   1.0364721e-02   1.6414749e-02
   1.0484860e-02   1.6122830e-02
   1.0606391e-02   1.5827527e-02
   1.0729331e-02   1.5528801e-02
   1.0853696e-02   1.5226612e-02
   1.0979502e-02   1.4920921e-02
   1.1106767e-02   1.4611686e-02
   1.1235507e-02   1.4298867e-02
   1.1365739e-02   1.3982422e-02
   1.1497480e-02   1.3662309e-02
   1.1630749e-02   1.3338486e-02
   1.1765562e-02   1.3010909e-02
   1.1901938e-02   1.2679535e-02
   1.2039895e-02   1.2344321e-02
   1.2179451e-02   1.2005220e-02
   1.2320624e-02   1.1662190e-02
   1.2463434e-02   1.1315183e-02
   1.2607899e-02   1.0964154e-02
   1.2754038e-02   1.0609056e-02
   1.2901872e-02   1.0249842e-02
   1.3051419e-02   9.8864640e-03
   1.3202699e-02   9.5188745e-03
   1.3355733e-02   9.1470241e-03
   1.3510541e-02   8.7708636e-03
   1.3667143e-02   9.2901712e-03
   1.3825561e-02   9.9584741e-03
   1.3985814e-02   1.0634523e-02
   1.4147925e-02   1.1318409e-02
   1.4311916e-02   1.2010221e-02
   1.4477807e-02   1.2710053e-02
   1.4645621e-02   1.3417996e-02
   1.4815380e-02   1.4134145e-02
   1.4987106e-02   1.4858595e-02
   1.5160823e-02   1.5591442e-02
   1.5336554e-02   1.6332784e-02
   1.5514322e-02   1.7082719e-02
   1.5694150e-02   1.7841346e-02
   1.5876063e-02   1.8608767e-02
   1.6060084e-02   1.9385082e-02
   1.6246238e-02   2.0170397e-02
   1.6434550e-02   2.0964813e-02
   1.6625045e-02   2.1768439e-02
   1.6817748e-02   2.2581379e-02
   1.7012684e-02   2.2809502e-02
   1.7209880e-02   2.2444869e-02
   1.7409362e-02   2.2076008e-02
   1.7611156e-02   2.1702872e-02
   1.7815289e-02   2.1325412e-02
   1.8021788e-02   2.0943576e-02
   1.8230680e-02   2.0557314e-02
   1.8441994e-02   2.0166575e-02
   1.8655757e-02   1.9771306e-02
   1.8871998e-02   1.9371457e-02
   1.9090746e-02   1.8966972e-02
   1.9312029e-02   1.8557799e-02
   1.9535877e-02   1.8143883e-02
   1.9762319e-02   1.7725170e-02
   1.9991386e-02   1.7301603e-02
   2.0223109e-02   1.6873127e-02
   2.0457517e-02   1.6323849e-02
   2.0694642e-02   1.5713516e-02
   2.0934516e-02   1.5096108e-02
   2.1177171e-02   1.4471544e-02
   2.1422638e-02   1.3839740e-02
   2.1670950e-02   1.3200613e-02
   2.1922140e-02   1.2554077e-02
   2.2176242e-02   1.1900048e-02
   2.2433290e-02   1.1238438e-02
   2.2693316e-02   1.0569159e-02
   2.2956357e-02   9.8921218e-03
   2.3222447e-02   9.2072374e-03
   2.3491621e-02   8.5144145e-03
   2.3763915e-02   8.0219345e-03
   2.4039365e-02   8.0022787e-03
   2.4318008e-02   7.9823952e-03
   2.4599881e-02   7.9622811e-03
   2.4885021e-02   7.9419339e-03
   2.5173466e-02   7.9213509e-03
   2.5465254e-02   7.9005293e-03
   2.5760425e-02   7.8794663e-03
   2.6059017e-02   7.8581592e-03
   2.6361070e-02   7.8366051e-03
   2.6666624e-02   7.8148012e-03
   2.6975720e-02   7.7927445e-03
   2.7288398e-02   7.9925645e-03
   2.7604701e-02   8.2825444e-03
   2.7924670e-02   8.5758855e-03
   2.8248348e-02   8.8726268e-03
   2.8575778e-02   9.1728075e-03
   2.8907003e-02   9.4764678e-03
   2.9242068e-02   9.7836478e-03
   2.9581016e-02   1.0094388e-02
   2.9923893e-02   1.0408731e-02
   3.0270744e-02   1.0726717e-02
   3.0621615e-02   1.0933451e-02
   3.0976554e-02   1.1025821e-02
   3.1335607e-02   1.1119262e-02
   3.1698821e-02   1.1213786e-02
   3.2066246e-02   1.1309406e-02
   3.2437929e-02   1.1406134e-02
   3.2813921e-02   1.1503983e-02
   3.3194271e-02   1.1602966e-02
   3.3579029e-02   1.1703097e-02
   3.3968248e-02   1.1713078e-02
   3.4361977e-02   1.1556433e-02
   3.4760271e-02   1.1397971e-02
   3.5163181e-02   1.1237673e-02
   3.5570761e-02   1.1075517e-02
   3.5983066e-02   1.0911481e-02
   3.6400150e-02   1.0745544e-02
   3.6822068e-02   1.0577683e-02
   3.7248877e-02   1.0404039e-02
   3.7680633e-02   1.0186777e-02
   3.8117393e-02   9.9669968e-03
   3.8559216e-02   9.7446690e-03
   3.9006160e-02   9.5197642e-03
   3.9458285e-02   9.2922524e-03
   3.9915651e-02   9.0621036e-03
   4.0378317e-02   8.8292870e-03
   4.0846347e-02   8.6541177e-03
   4.1319802e-02   8.5297249e-03
   4.1798744e-02   8.4038903e-03
   4.2283238e-02   8.2765971e-03
   4.2773348e-02   8.1478285e-03
   4.3269138e-02   8.0175673e-03
   4.3770676e-02   7.8857962e-03
   4.4278027e-02   7.8170198e-03
   4.4791258e-02   7.7926777e-03
   4.5310439e-02   7.7680535e-03
   4.5835637e-02   7.7431438e-03
   4.6366923e-02   7.7179454e-03
   4.6904367e-02   7.6924549e-03
   4.7448041e-02   7.6696698e-03
   4.7998017e-02   7.6626116e-03
   4.8554367e-02   7.6554715e-03
   4.9117166e-02   7.6482487e-03
   4.9686489e-02   7.6409421e-03
   5.0262410e-02   7.6335509e-03
   5.0845008e-02   7.6137401e-03
   5.1434358e-02   7.5340339e-03
   5.2030539e-02   7.4534039e-03
   5.2633631e-02   7.3718393e-03
   5.3243713e-02   7.2893293e-03
   5.3860867e-02   7.2058629e-03
   5.4485175e-02   7.0915677e-03
   5.5116718e-02   6.9534736e-03
   5.5755582e-02   6.8137788e-03
   5.6401852e-02   6.6724648e-03
   5.7055612e-02   6.5295128e-03
   5.7716950e-02   6.3938962e-03
   5.8385953e-02   6.2767014e-03
   5.9062712e-02   6.1581481e-03
   5.9747314e-02   6.0382207e-03
   6.0439852e-02   5.9169032e-03
   6.1140417e-02   5.8154933e-03
   6.1849103e-02   5.7524215e-03
   6.2566002e-02   5.6886187e-03
   6.3291212e-02   5.6240762e-03
   6.4024828e-02   5.5587857e-03
   6.4766946e-02   5.5075880e-03
   6.5517667e-02   5.4634845e-03
   6.6277090e-02   5.4188697e-03
   6.7045315e-02   5.3737378e-03
   6.7822445e-02   5.3239586e-03
   6.8608583e-02   5.2579381e-03
   6.9403832e-02   5.1911523e-03
   7.0208300e-02   5.1235924e-03
   7.1022092e-02   5.0552493e-03
   7.1845317e-02   4.9666856e-03
   7.2678084e-02   4.8766096e-03
   7.3520504e-02   4.7854895e-03
   7.4372689e-02   4.6933132e-03
   7.5234751e-02   4.6052591e-03
   7.6106805e-02   4.5165229e-03
   7.6988968e-02   4.4267581e-03
   7.7881356e-02   4.3377995e-03
   7.8784087e-02   4.2686203e-03
   7.9697282e-02   4.1986391e-03
   8.0621062e-02   4.1278469e-03
   8.1555550e-02   4.0631426e-03
   8.2500870e-02   4.0086045e-03
   8.3457147e-02   3.9534342e-03
   8.4424508e-02   3.8976244e-03
   8.5403082e-02   3.8481240e-03
   8.6392998e-02   3.7993162e-03
   8.7394389e-02   3.7499427e-03
   8.8407388e-02   3.7051240e-03
   8.9432127e-02   3.6662569e-03
   9.0468745e-02   3.6269394e-03
   9.1517379e-02   3.5903007e-03
   9.2578167e-02   3.5687754e-03
   9.3651251e-02   3.5470005e-03
   9.4736773e-02   3.5252049e-03
   9.5834878e-02   3.5208670e-03
   9.6945710e-02   3.5164787e-03
   9.8069419e-02   3.5120396e-03
   9.9206153e-02   3.5206412e-03
   1.0035606e-01   3.5297772e-03
   1.0151930e-01   3.5392482e-03
   1.0269602e-01   3.5573501e-03
   1.0388638e-01   3.5756617e-03
   1.0509054e-01   3.5955387e-03
   1.0630866e-01   3.6217997e-03
   1.0754089e-01   3.6483652e-03
   1.0878741e-01   3.6803090e-03
   1.1004838e-01   3.7194889e-03
   1.1132396e-01   3.7591230e-03
   1.1261433e-01   3.8069898e-03
   1.1391966e-01   3.8579338e-03
   1.1524011e-01   3.9102973e-03
   1.1657587e-01   3.9674674e-03
   1.1792712e-01   4.0253001e-03
   1.1929402e-01   4.0843844e-03
   1.2067677e-01   4.1444678e-03
   1.2207555e-01   4.2049838e-03
   1.2349054e-01   4.2651779e-03
   1.2492194e-01   4.3260697e-03
   1.2636992e-01   4.3859289e-03
   1.2783469e-01   4.4461199e-03
   1.2931643e-01   4.5064563e-03
   1.3081536e-01   4.5669676e-03
   1.3233165e-01   4.6281493e-03
   1.3386552e-01   4.6899512e-03
   1.3541717e-01   4.7523173e-03
   1.3698681e-01   4.8131519e-03
   1.3857464e-01   4.8746916e-03
   1.4018087e-01   4.9315409e-03
   1.4180572e-01   4.9885826e-03
   1.4344941e-01   5.0391150e-03
   1.4511215e-01   5.0887554e-03
   1.4679416e-01   5.1307795e-03
   1.4849567e-01   5.1710762e-03
   1.5021690e-01   5.2025528e-03
   1.5195808e-01   5.2319606e-03
   1.5371944e-01   5.2528556e-03
   1.5550122e-01   5.2723383e-03
   1.5730365e-01   5.2816828e-03
   1.5912698e-01   5.2894080e-03
   1.6097144e-01   5.2836390e-03
   1.6283727e-01   5.2735904e-03
   1.6472474e-01   5.2502377e-03
   1.6663408e-01   5.2187865e-03
   1.6856556e-01   5.1775017e-03
   1.7051942e-01   5.1257660e-03
   1.7249593e-01   5.0691516e-03
   1.7449535e-01   5.0014718e-03
   1.7651794e-01   4.9310325e-03
   1.7856398e-01   4.8555293e-03
   1.8063374e-01   4.7770435e-03
   1.8272748e-01   4.6964563e-03
   1.8484550e-01   4.6138889e-03
   1.8698806e-01   4.5308523e-03
   1.8915546e-01   4.4475020e-03
   1.9134798e-01   4.3648368e-03
   1.9356592e-01   4.2823649e-03
   1.9580956e-01   4.2007576e-03
   1.9807922e-01   4.1246437e-03
   2.0037517e-01   4.0537417e-03
   2.0269775e-01   3.9912263e-03
   2.0504724e-01   3.9401786e-03
   2.0742396e-01   3.8933802e-03
   2.0982824e-01   3.8499745e-03
   2.1226038e-01   3.8052331e-03
   2.1472071e-01   3.7578973e-03
   2.1720957e-01   3.7098262e-03
   2.1972727e-01   3.6636569e-03
   2.2227415e-01   3.6264750e-03
   2.2485055e-01   3.5961764e-03
   2.2745682e-01   3.5721421e-03
   2.3009330e-01   3.5533047e-03
   2.3276034e-01   3.5397919e-03
   2.3545829e-01   3.5312642e-03
   2.3818751e-01   3.5287380e-03
   2.4094837e-01   3.5331377e-03
   2.4374123e-01   3.5450698e-03
   2.4656646e-01   3.5654697e-03
   2.4942444e-01   3.5899339e-03
   2.5231555e-01   3.6166095e-03
   2.5524017e-01   3.6439152e-03
   2.5819868e-01   3.6707171e-03
   2.6119149e-01   3.6968511e-03
   2.6421899e-01   3.7229960e-03
   2.6728158e-01   3.7482119e-03
   2.7037968e-01   3.7708663e-03
   2.7351368e-01   3.7889445e-03
   2.7668400e-01   3.8011149e-03
   2.7989108e-01   3.8087735e-03
   2.8313533e-01   3.8143316e-03
   2.8641718e-01   3.8185307e-03
   2.8973708e-01   3.8212711e-03
   2.9309545e-01   3.8226790e-03
   2.9649275e-01   3.8221145e-03
   2.9992943e-01   3.8199869e-03
   3.0340595e-01   3.8185674e-03
   3.0692276e-01   3.8186937e-03
   3.1048034e-01   3.8202456e-03
   3.1407915e-01   3.8231753e-03
   3.1771968e-01   3.8258861e-03
   3.2140240e-01   3.8303277e-03
   3.2512781e-01   3.8374070e-03
   3.2889641e-01   3.8468580e-03
   3.3270868e-01   3.8585498e-03
   3.3656514e-01   3.8722560e-03
   3.4046631e-01   3.8866685e-03
   3.4441269e-01   3.9021317e-03
   3.4840482e-01   3.9191973e-03
   3.5244322e-01   3.9356125e-03
   3.5652843e-01   3.9504391e-03
   3.6066099e-01   3.9642616e-03
   3.6484145e-01   3.9753724e-03
   3.6907037e-01   3.9820849e-03
   3.7334830e-01   3.9842129e-03
   3.7767583e-01   3.9820438e-03
   3.8205351e-01   3.9754512e-03
   3.8648193e-01   3.9649055e-03
   3.9096169e-01   3.9515511e-03
   3.9549337e-01   3.9349526e-03
   4.0007758e-01   3.9159943e-03
   4.0471492e-01   3.8962532e-03
   4.0940602e-01   3.8761048e-03
   4.1415149e-01   3.8572470e-03
   4.1895197e-01   3.8393726e-03
   4.2380809e-01   3.8250527e-03
   4.2872049e-01   3.8130099e-03
   4.3368984e-01   3.8035659e-03
   4.3871679e-01   3.7986409e-03
   4.4380200e-01   3.7972821e-03
   4.4894616e-01   3.8006011e-03
   4.5414995e-01   3.8054082e-03
   4.5941405e-01   3.8139498e-03
   4.6473917e-01   3.8238860e-03
   4.7012601e-01   3.8346895e-03
   4.7557530e-01   3.8464793e-03
   4.8108774e-01   3.8582741e-03
   4.8666409e-01   3.8684497e-03
   4.9230506e-01   3.8772425e-03
   4.9801143e-01   3.8783460e-03
   5.0378393e-01   3.8812645e-03
   5.0962335e-01   3.8772511e-03
   5.1553045e-01   3.8701484e-03
   5.2150602e-01   3.8598859e-03
   5.2755086e-01   3.8491315e-03
   5.3366576e-01   3.8335377e-03
   5.3985154e-01   3.8161932e-03
   5.4610902e-01   3.8051241e-03
   5.5243903e-01   3.7927996e-03
   5.5884241e-01   3.7824459e-03
   5.6532002e-01   3.7776864e-03
   5.7187270e-01   3.7780098e-03
   5.7850135e-01   3.7817612e-03
   5.8520682e-01   3.7847484e-03
   5.9199002e-01   3.7914069e-03
   5.9885184e-01   3.7990357e-03
   6.0579320e-01   3.8116713e-03
   6.1281502e-01   3.8134585e-03
   6.1991822e-01   3.8125110e-03
   6.2710376e-01   3.8079693e-03
   6.3437259e-01   3.7984887e-03
   6.4172568e-01   3.7928812e-03
   6.4916399e-01   3.7826634e-03
   6.5668853e-01   3.7656780e-03
   6.6430028e-01   3.7562793e-03
   6.7200026e-01   3.7479579e-03
   6.7978949e-01   3.7414554e-03
   6.8766900e-01   3.7410124e-03
   6.9563985e-01   3.7472862e-03
   7.0370309e-01   3.7511906e-03
   7.1185979e-01   3.7629161e-03
   7.2011104e-01   3.7715957e-03
   7.2845793e-01   3.7774094e-03
   7.3690156e-01   3.7757524e-03
   7.4544307e-01   3.7723440e-03
   7.5408359e-01   3.7673519e-03
   7.6282425e-01   3.7537991e-03
   7.7166624e-01   3.7419585e-03
   7.8061071e-01   3.7293723e-03
   7.8965885e-01   3.7187259e-03
   7.9881188e-01   3.7141177e-03
   8.0807099e-01   3.7178600e-03
   8.1743744e-01   3.7180157e-03
   8.2691245e-01   3.7269597e-03
   8.3649728e-01   3.7342161e-03
   8.4619321e-01   3.7430821e-03
   8.5600153e-01   3.7426146e-03
   8.6592354e-01   3.7392615e-03
   8.7596056e-01   3.7394515e-03
   8.8611392e-01   3.7264526e-03
   8.9638496e-01   3.7172987e-03
   9.0677506e-01   3.7073438e-03
   9.1728559e-01   3.7023313e-03
   9.2791795e-01   3.7074362e-03
   9.3867356e-01   3.7125687e-03
   9.4955383e-01   3.7177772e-03
   9.6056021e-01   3.7374394e-03
   9.7169417e-01   3.7446101e-03
   9.8295719e-01   3.7499965e-03
   9.9435076e-01   3.7454135e-03
   1.0058764e+00   3.7388113e-03
   1.0175356e+00   3.7383929e-03
   1.0293300e+00   3.7340207e-03
   1.0412611e+00   3.7279744e-03
   1.0533304e+00   3.7318696e-03
   1.0655397e+00   3.7309867e-03
   1.0778905e+00   3.7331493e-03
   1.0903844e+00   3.7433255e-03
   1.1030232e+00   3.7431652e-03
   1.1158085e+00   3.7413338e-03
   1.1287419e+00   3.7339382e-03
   1.1418253e+00   3.7393083e-03
   1.1550603e+00   3.7356147e-03
   1.1684488e+00   3.7312741e-03
   1.1819924e+00   3.7381483e-03
   1.1956930e+00   3.7424881e-03
   1.2095524e+00   3.7490254e-03
   1.2235725e+00   3.7489987e-03
   1.2377550e+00   3.7451668e-03
   1.2521020e+00   3.7470207e-03
   1.2666153e+00   3.7362916e-03
   1.2812967e+00   3.7352395e-03
   1.2961484e+00   3.7303760e-03
   1.3111722e+00   3.7282003e-03
   1.3263701e+00   3.7259982e-03
   1.3417442e+00   3.7284796e-03
   1.3572965e+00   3.7278619e-03
   1.3730291e+00   3.7322026e-03
   1.3889441e+00   3.7368189e-03
   1.4050435e+00   3.7381490e-03
   1.4213295e+00   3.7406281e-03
   1.4378043e+00   3.7371652e-03
   1.4544700e+00   3.7336198e-03
   1.4713289e+00   3.7285851e-03
   1.4883833e+00   3.7294426e-03
   1.5056353e+00   3.7315343e-03
   1.5230873e+00   3.7354887e-03
   1.5407416e+00   3.7361222e-03
   1.5586005e+00   3.7413304e-03
   1.5766664e+00   3.7360832e-03
   1.5949417e+00   3.7402234e-03
   1.6134289e+00   3.7403407e-03
   1.6321303e+00   3.7406631e-03
   1.6510485e+00   3.7395434e-03
   1.6701860e+00   3.7421691e-03
   1.6895453e+00   3.7480455e-03
   1.7091290e+00   3.7338827e-03
   1.7289397e+00   3.7435524e-03
   1.7489800e+00   3.7364379e-03
   1.7692527e+00   3.7403690e-03
   1.7897603e+00   3.7413335e-03
   1.8105056e+00   3.7299355e-03
   1.8314914e+00   3.7442442e-03
   1.8527204e+00   3.7507803e-03
   1.8741955e+00   3.7470845e-03
   1.8959195e+00   3.7458746e-03
   1.9178953e+00   3.7419928e-03
   1.9401258e+00   3.7450551e-03
   1.9626141e+00   3.7394799e-03
   1.9853629e+00   3.7496707e-03
   2.0083755e+00   3.7407987e-03
   2.0316548e+00   3.7373241e-03
   2.0552039e+00   3.7427178e-03
   2.0790260e+00   3.7448397e-03
   2.1031243e+00   3.7448075e-03
   2.1275018e+00   3.7351601e-03
   2.1521619e+00   3.7418122e-03
   2.1771079e+00   3.7329955e-03
   2.2023430e+00   3.7311071e-03
   2.2278706e+00   3.7277834e-03
   2.2536941e+00   3.7431708e-03
   2.2798169e+00   3.7358320e-03
   2.3062425e+00   3.7394222e-03
   2.3329744e+00   3.7390590e-03
   2.3600162e+00   3.7423038e-03
   2.3873714e+00   3.7535484e-03
   2.4150437e+00   3.7374352e-03
   2.4430367e+00   3.7408000e-03
   2.4713543e+00   3.7366045e-03
   2.5000000e+00   3.7310512e-03


==> data/KCS_forceX_HRIC.dat <==
   4.4000000e-04   2.8388474e-01
   4.4510009e-04   2.8555506e-01
   4.5025929e-04   2.8724475e-01
   4.5547830e-04   2.8895401e-01
   4.6075780e-04   2.9068310e-01
   4.6609850e-04   2.9243222e-01
   4.7150110e-04   2.9420162e-01
   4.7696632e-04   2.9599152e-01
   4.8249489e-04   2.9780218e-01
   4.8808754e-04   2.9963382e-01
   4.9374502e-04   3.0148669e-01
   4.9946807e-04   3.0336104e-01
   5.0525746e-04   3.0525711e-01
   5.1111396e-04   3.0717516e-01
   5.1703834e-04   3.0911545e-01
   5.2303139e-04   3.1107822e-01
   5.2909390e-04   3.1306375e-01
   5.3522669e-04   3.1507229e-01
   5.4143056e-04   3.1710411e-01
   5.4770634e-04   3.1915948e-01
   5.5405487e-04   3.2123868e-01
   5.6047698e-04   3.2334197e-01
   5.6697353e-04   3.2546965e-01
   5.7354539e-04   3.2762199e-01
   5.8019342e-04   3.2979927e-01
   5.8691850e-04   3.3200179e-01
   5.9372154e-04   3.3422985e-01
   6.0060343e-04   3.3648373e-01
   6.0756510e-04   3.3876373e-01
   6.1460745e-04   3.4107016e-01
   6.2173144e-04   3.4340332e-01
   6.2893799e-04   3.4547031e-01
   6.3622809e-04   3.4745448e-01
   6.4360268e-04   3.4946166e-01
   6.5106275e-04   3.5149211e-01
   6.5860929e-04   3.5354608e-01
   6.6624330e-04   3.5562387e-01
   6.7396580e-04   3.5772574e-01
   6.8177782e-04   3.5985197e-01
   6.8968038e-04   3.6200285e-01
   6.9767454e-04   3.6417866e-01
   7.0576137e-04   3.6637969e-01
   7.1394193e-04   3.6860623e-01
   7.2221731e-04   3.7085858e-01
   7.3058861e-04   3.7313704e-01
   7.3905694e-04   3.7544190e-01
   7.4762344e-04   3.7777349e-01
   7.5628922e-04   3.8013210e-01
   7.6505546e-04   3.8251804e-01
   7.7392330e-04   3.8493165e-01
   7.8289393e-04   3.8737323e-01
   7.9196854e-04   3.8984311e-01
   8.0114834e-04   3.9234161e-01
   8.1043454e-04   3.9486908e-01
   8.1982838e-04   3.9742585e-01
   8.2933110e-04   4.0001225e-01
   8.3894397e-04   4.0216704e-01
   8.4866826e-04   4.0420926e-01
   8.5850527e-04   4.0627516e-01
   8.6845630e-04   4.0836500e-01
   8.7852268e-04   4.1047906e-01
   8.8870573e-04   4.1261763e-01
   8.9900682e-04   4.1478099e-01
   9.0942731e-04   4.1696943e-01
   9.1996858e-04   4.1918323e-01
   9.3063204e-04   4.2142269e-01
   9.4141910e-04   4.2368811e-01
   9.5233120e-04   4.2597978e-01
   9.6336978e-04   4.2829802e-01
   9.7453630e-04   4.3064314e-01
   9.8583226e-04   4.3301543e-01
   9.9725915e-04   4.3541522e-01
   1.0088185e-03   4.3784283e-01
   1.0205118e-03   4.4029857e-01
   1.0323407e-03   4.4278279e-01
   1.0443067e-03   4.4500372e-01
   1.0564113e-03   4.4682561e-01
   1.0686563e-03   4.4866863e-01
   1.0810432e-03   4.5053301e-01
   1.0935737e-03   4.5241900e-01
   1.1062495e-03   4.5432684e-01
   1.1190721e-03   4.5625681e-01
   1.1320434e-03   4.5820914e-01
   1.1451651e-03   4.6018410e-01
   1.1584388e-03   4.6218196e-01
   1.1718664e-03   4.6420297e-01
   1.1854496e-03   4.6624741e-01
   1.1991903e-03   4.6831555e-01
   1.2130903e-03   4.7040765e-01
   1.2271513e-03   4.7252401e-01
   1.2413754e-03   4.7466490e-01
   1.2557643e-03   4.7635158e-01
   1.2703200e-03   4.7772082e-01
   1.2850444e-03   4.7910593e-01
   1.2999395e-03   4.8050710e-01
   1.3150073e-03   4.8192450e-01
   1.3302497e-03   4.8335834e-01
   1.3456687e-03   4.8480880e-01
   1.3612665e-03   4.8627606e-01
   1.3770451e-03   4.8776034e-01
   1.3930066e-03   4.8926182e-01
   1.4091531e-03   4.9078070e-01
   1.4254868e-03   4.9231719e-01
   1.4420097e-03   4.9387149e-01
   1.4587242e-03   4.9526144e-01
   1.4756325e-03   4.9598759e-01
   1.4927367e-03   4.9672216e-01
   1.5100392e-03   4.9746524e-01
   1.5275422e-03   4.9821693e-01
   1.5452481e-03   4.9897733e-01
   1.5631593e-03   4.9974655e-01
   1.5812780e-03   5.0052469e-01
   1.5996068e-03   5.0131184e-01
   1.6181480e-03   5.0210812e-01
   1.6369041e-03   5.0291363e-01
   1.6558777e-03   5.0372848e-01
   1.6750711e-03   5.0402051e-01
   1.6944871e-03   5.0399562e-01
   1.7141281e-03   5.0397045e-01
   1.7339967e-03   5.0394498e-01
   1.7540957e-03   5.0391922e-01
   1.7744276e-03   5.0389317e-01
   1.7949952e-03   5.0386681e-01
   1.8158012e-03   5.0384014e-01
   1.8368483e-03   5.0381316e-01
   1.8581394e-03   5.0378588e-01
   1.8796773e-03   5.0343210e-01
   1.9014649e-03   5.0259303e-01
   1.9235050e-03   5.0174424e-01
   1.9458006e-03   5.0088561e-01
   1.9683545e-03   5.0001702e-01
   1.9911700e-03   4.9913837e-01
   2.0142498e-03   4.9824953e-01
   2.0375972e-03   4.9735039e-01
   2.0612153e-03   4.9644083e-01
   2.0851070e-03   4.9532524e-01
   2.1092757e-03   4.9364584e-01
   2.1337246e-03   4.9194698e-01
   2.1584568e-03   4.9022842e-01
   2.1834757e-03   4.8848994e-01
   2.2087847e-03   4.8673132e-01
   2.2343869e-03   4.8495231e-01
   2.2602860e-03   4.8315268e-01
   2.2864852e-03   4.8133219e-01
   2.3129881e-03   4.7883742e-01
   2.3397982e-03   4.7630896e-01
   2.3669191e-03   4.7375120e-01
   2.3943543e-03   4.7116379e-01
   2.4221075e-03   4.6854639e-01
   2.4501824e-03   4.6589864e-01
   2.4785828e-03   4.6322021e-01
   2.5073123e-03   4.6025444e-01
   2.5363748e-03   4.5692968e-01
   2.5657742e-03   4.5356639e-01
   2.5955144e-03   4.5016412e-01
   2.6255993e-03   4.4672240e-01
   2.6560329e-03   4.4324080e-01
   2.6868193e-03   4.3971884e-01
   2.7179625e-03   4.3590534e-01
   2.7494668e-03   4.3179259e-01
   2.7813361e-03   4.2763217e-01
   2.8135749e-03   4.2342353e-01
   2.8461874e-03   4.1916610e-01
   2.8791778e-03   4.1485933e-01
   2.9125507e-03   4.1047489e-01
   2.9463104e-03   4.0564900e-01
   2.9804614e-03   4.0076716e-01
   3.0150083e-03   3.9582874e-01
   3.0499556e-03   3.9083307e-01
   3.0853080e-03   3.8577950e-01
   3.1210701e-03   3.8064103e-01
   3.1572468e-03   3.7513853e-01
   3.1938428e-03   3.6957224e-01
   3.2308630e-03   3.6394143e-01
   3.2683123e-03   3.5824536e-01
   3.3061957e-03   3.5248327e-01
   3.3445182e-03   3.4653546e-01
   3.3832848e-03   3.4038908e-01
   3.4225009e-03   3.3417145e-01
   3.4621715e-03   3.2788175e-01
   3.5023019e-03   3.2151914e-01
   3.5428975e-03   3.1504623e-01
   3.5839636e-03   3.0836741e-01
   3.6255057e-03   3.0161117e-01
   3.6675293e-03   2.9477663e-01
   3.7100401e-03   2.8786286e-01
   3.7530436e-03   2.8084621e-01
   3.7965455e-03   2.7368299e-01
   3.8405517e-03   2.6643673e-01
   3.8850680e-03   2.5910649e-01
   3.9301002e-03   2.5169127e-01
   3.9756545e-03   2.4418410e-01
   4.0217367e-03   2.3658530e-01
   4.0683531e-03   2.2889844e-01
   4.1155099e-03   2.2112247e-01
   4.1632132e-03   2.1326399e-01
   4.2114695e-03   2.0537217e-01
   4.2602851e-03   1.9738887e-01
   4.3096665e-03   1.8931304e-01
   4.3596204e-03   1.8114360e-01
   4.4101532e-03   1.7299898e-01
   4.4612718e-03   1.6477578e-01
   4.5129829e-03   1.5645727e-01
   4.5652934e-03   1.4804234e-01
   4.6182102e-03   1.3969604e-01
   4.6717404e-03   1.3128319e-01
   4.7258911e-03   1.2277283e-01
   4.7806694e-03   1.1416383e-01
   4.8360827e-03   1.0570250e-01
   4.8921383e-03   9.7145648e-02
   4.9488436e-03   8.8489618e-02
   5.0062062e-03   7.9820705e-02
   5.0642337e-03   7.1259667e-02
   5.1229338e-03   6.2599397e-02
   5.1823143e-03   5.3838744e-02
   5.2423831e-03   4.5227192e-02
   5.3031481e-03   3.6597792e-02
   5.3646175e-03   2.7868367e-02
   5.4267994e-03   2.0464944e-02
   5.4897020e-03   1.5625575e-02
   5.5533338e-03   1.0730112e-02
   5.6177031e-03   6.8040903e-03
   5.6828185e-03   1.5281544e-02
   5.7486887e-03   2.3857260e-02
   5.8153224e-03   3.2532379e-02
   5.8827285e-03   4.0923986e-02
   5.9509158e-03   4.9379665e-02
   6.0198936e-03   5.7933355e-02
   6.0896708e-03   6.6195545e-02
   6.1602569e-03   7.4497846e-02
   6.2316611e-03   8.2896380e-02
   6.3038930e-03   9.0940649e-02
   6.3769621e-03   9.9046174e-02
   6.4508782e-03   1.0719919e-01
   6.5256511e-03   1.1496818e-01
   6.6012906e-03   1.2282723e-01
   6.6778069e-03   1.3058490e-01
   6.7552101e-03   1.3804663e-01
   6.8335105e-03   1.4559485e-01
   6.9127185e-03   1.5280661e-01
   6.9928446e-03   1.5988616e-01
   7.0738995e-03   1.6699549e-01
   7.1558938e-03   1.7352479e-01
   7.2388386e-03   1.8012977e-01
   7.3227448e-03   1.8637116e-01
   7.4076235e-03   1.9233458e-01
   7.4934861e-03   1.9826821e-01
   7.5803440e-03   2.0349593e-01
   7.6682086e-03   2.0878425e-01
   7.7570917e-03   2.1342078e-01
   7.8470050e-03   2.1785423e-01
   7.9379605e-03   2.2189980e-01
   8.0299703e-03   2.2538780e-01
   8.1230466e-03   2.2872732e-01
   8.2172017e-03   2.3116681e-01
   8.3124482e-03   2.3363459e-01
   8.4087987e-03   2.3496436e-01
   8.5062661e-03   2.3627506e-01
   8.6048631e-03   2.3655280e-01
   8.7046031e-03   2.3661604e-01
   8.8054991e-03   2.3571438e-01
   8.9075646e-03   2.3445717e-01
   9.0108132e-03   2.3223540e-01
   9.1152586e-03   2.2957063e-01
   9.2209146e-03   2.2590400e-01
   9.3277952e-03   2.2177872e-01
   9.4359147e-03   2.1656159e-01
   9.5452875e-03   2.1093616e-01
   9.6559280e-03   2.0410273e-01
   9.7678509e-03   1.9697769e-01
   9.8810712e-03   1.8848116e-01
   9.9956038e-03   1.7967102e-01
   1.0111464e-02   1.6970836e-01
   1.0228667e-02   1.5922151e-01
   1.0347229e-02   1.4788820e-01
   1.0467165e-02   1.3581510e-01
   1.0588491e-02   1.2320890e-01
   1.0711223e-02   1.0970194e-01
   1.0835378e-02   9.5807796e-02
   1.0960972e-02   8.1218922e-02
   1.1088022e-02   6.6197140e-02
   1.1216544e-02   5.0786526e-02
   1.1346557e-02   3.4949748e-02
   1.1478076e-02   1.9350816e-02
   1.1611120e-02   4.4354694e-03
   1.1745705e-02   1.3693133e-02
   1.1881851e-02   3.0064364e-02
   1.2019575e-02   4.6306305e-02
   1.2158895e-02   6.2271985e-02
   1.2299830e-02   7.8035540e-02
   1.2442399e-02   9.3323452e-02
   1.2586620e-02   1.0793696e-01
   1.2732513e-02   1.2203663e-01
   1.2880097e-02   1.3546816e-01
   1.3029392e-02   1.4767231e-01
   1.3180417e-02   1.5903465e-01
   1.3333193e-02   1.6946994e-01
   1.3487739e-02   1.7858315e-01
   1.3644077e-02   1.8622421e-01
   1.3802227e-02   1.9264399e-01
   1.3962210e-02   1.9775945e-01
   1.4124048e-02   2.0133832e-01
   1.4287761e-02   2.0306605e-01
   1.4453372e-02   2.0331864e-01
   1.4620903e-02   2.0205199e-01
   1.4790376e-02   1.9923245e-01
   1.4961813e-02   1.9478127e-01
   1.5135237e-02   1.8847303e-01
   1.5310671e-02   1.8068395e-01
   1.5488138e-02   1.7145541e-01
   1.5667663e-02   1.6084695e-01
   1.5849269e-02   1.4893844e-01
   1.6032980e-02   1.3583214e-01
   1.6218820e-02   1.2165320e-01
   1.6406814e-02   1.0649492e-01
   1.6596987e-02   9.0599662e-02
   1.6789365e-02   7.4158625e-02
   1.6983972e-02   5.7358724e-02
   1.7180835e-02   4.0395462e-02
   1.7379980e-02   2.3459106e-02
   1.7581433e-02   7.3002473e-03
   1.7785222e-02   9.5103476e-03
   1.7991372e-02   2.5137403e-02
   1.8199912e-02   3.9937910e-02
   1.8410869e-02   5.3727695e-02
   1.8624272e-02   6.6340249e-02
   1.8840148e-02   7.7630282e-02
   1.9058526e-02   8.7464760e-02
   1.9279436e-02   9.5739378e-02
   1.9502906e-02   1.0237039e-01
   1.9728966e-02   1.0729375e-01
   1.9957647e-02   1.1046741e-01
   2.0188978e-02   1.1173234e-01
   2.0422991e-02   1.1123976e-01
   2.0659716e-02   1.0902728e-01
   2.0899185e-02   1.0514844e-01
   2.1141430e-02   9.9673177e-02
   2.1386483e-02   9.2690769e-02
   2.1634376e-02   8.4248848e-02
   2.1885142e-02   7.4447281e-02
   2.2138815e-02   6.3542466e-02
   2.2395429e-02   5.1691210e-02
   2.2655017e-02   3.9065631e-02
   2.2917614e-02   2.5808119e-02
   2.3183254e-02   1.2193173e-02
   2.3451974e-02   4.1979331e-03
   2.3723808e-02   1.5272993e-02
   2.3998794e-02   2.8624806e-02
   2.4276966e-02   4.1452380e-02
   2.4558363e-02   5.3472004e-02
   2.4843022e-02   6.4392226e-02
   2.5130981e-02   7.4141841e-02
   2.5422277e-02   8.2295489e-02
   2.5716949e-02   8.8814118e-02
   2.6015037e-02   9.3520100e-02
   2.6316580e-02   9.6148612e-02
   2.6621619e-02   9.6845786e-02
   2.6930193e-02   9.5233759e-02
   2.7242344e-02   9.1681575e-02
   2.7558113e-02   8.5894331e-02
   2.7877542e-02   7.8319430e-02
   2.8200674e-02   6.8902056e-02
   2.8527551e-02   5.8061954e-02
   2.8858217e-02   4.6033362e-02
   2.9192716e-02   3.3190067e-02
   2.9531092e-02   1.9942777e-02
   2.9873390e-02   6.7213186e-03
   3.0219656e-02   6.0346903e-03
   3.0569935e-02   1.7952782e-02
   3.0924275e-02   2.8495327e-02
   3.1282722e-02   3.7379118e-02
   3.1645323e-02   4.4336196e-02
   3.2012128e-02   4.9123055e-02
   3.2383184e-02   5.1415303e-02
   3.2758541e-02   5.1318587e-02
   3.3138249e-02   4.8855762e-02
   3.3522358e-02   4.4143420e-02
   3.3910919e-02   3.7392056e-02
   3.4303985e-02   2.8900492e-02
   3.4701606e-02   1.9024938e-02
   3.5103836e-02   8.2307798e-03
   3.5510729e-02   3.6171770e-03
   3.5922337e-02   1.4202503e-02
   3.6338717e-02   2.4877882e-02
   3.6759923e-02   3.4562639e-02
   3.7186012e-02   4.2833324e-02
   3.7617039e-02   4.9333954e-02
   3.8053062e-02   5.3759203e-02
   3.8494140e-02   5.5911699e-02
   3.8940330e-02   5.5739011e-02
   3.9391691e-02   5.3281914e-02
   3.9848285e-02   4.8697371e-02
   4.0310171e-02   4.2252280e-02
   4.0777411e-02   3.4284773e-02
   4.1250066e-02   2.5288425e-02
   4.1728200e-02   1.5806200e-02
   4.2211876e-02   6.3952513e-03
   4.2701159e-02   2.3383812e-03
   4.3196113e-02   9.8964921e-03
   4.3696804e-02   1.5769700e-02
   4.4203299e-02   1.9585341e-02
   4.4715664e-02   2.1159248e-02
   4.5233968e-02   2.0319464e-02
   4.5758280e-02   1.7263565e-02
   4.6288670e-02   1.2161141e-02
   4.6825207e-02   5.4863464e-03
   4.7367963e-02   2.3550804e-03
   4.7917010e-02   1.0414603e-02
   4.8472422e-02   1.8361363e-02
   4.9034271e-02   2.5445732e-02
   4.9602633e-02   3.1065858e-02
   5.0177582e-02   3.4801259e-02
   5.0759196e-02   3.6356572e-02
   5.1347552e-02   3.5625367e-02
   5.1942727e-02   3.2686006e-02
   5.2544801e-02   2.7902934e-02
   5.3153854e-02   2.1773043e-02
   5.3769966e-02   1.4927135e-02
   5.4393220e-02   8.0687922e-03
   5.5023698e-02   1.9053593e-03
   5.5661484e-02   2.9279851e-03
   5.6306662e-02   5.9390553e-03
   5.6959319e-02   6.8361389e-03
   5.7619541e-02   5.5350725e-03
   5.8287415e-02   2.2791386e-03
   5.8963031e-02   2.4968063e-03
   5.9646479e-02   8.1806778e-03
   6.0337848e-02   1.4048435e-02
   6.1037230e-02   1.9345216e-02
   6.1744720e-02   2.3416276e-02
   6.2460410e-02   2.5702556e-02
   6.3184395e-02   2.6006636e-02
   6.3916773e-02   2.4285928e-02
   6.4657639e-02   2.0911804e-02
   6.5407093e-02   1.6398521e-02
   6.6165234e-02   1.1494031e-02
   6.6932163e-02   6.9564137e-03
   6.7707981e-02   3.5142238e-03
   6.8492792e-02   1.6695262e-03
   6.9286699e-02   1.6698866e-03
   7.0089809e-02   3.4486624e-03
   7.0902228e-02   6.6293535e-03
   7.1724064e-02   1.0594448e-02
   7.2555426e-02   1.4595824e-02
   7.3396424e-02   1.7893500e-02
   7.4247170e-02   1.9896359e-02
   7.5107777e-02   2.0276394e-02
   7.5978360e-02   1.9035263e-02
   7.6859033e-02   1.6502958e-02
   7.7749915e-02   1.3262998e-02
   7.8651123e-02   1.0040718e-02
   7.9562777e-02   7.5333972e-03
   8.0484998e-02   6.2648149e-03
   8.1417909e-02   6.4693563e-03
   8.2361633e-02   8.0171251e-03
   8.3316296e-02   1.0479343e-02
   8.4282024e-02   1.3210378e-02
   8.5258947e-02   1.5528680e-02
   8.6247193e-02   1.6872888e-02
   8.7246894e-02   1.6953558e-02
   8.8258182e-02   1.5835812e-02
   8.9281193e-02   1.3900207e-02
   9.0316061e-02   1.1738623e-02
   9.1362925e-02   9.9823395e-03
   9.2421923e-02   9.1193019e-03
   9.3493196e-02   9.3524559e-03
   9.4576886e-02   1.0543980e-02
   9.5673137e-02   1.2268186e-02
   9.6782095e-02   1.3946024e-02
   9.7903907e-02   1.5052189e-02
   9.9038722e-02   1.5262456e-02
   1.0018669e-01   1.4589278e-02
   1.0134797e-01   1.3329173e-02
   1.0252270e-01   1.1978460e-02
   1.0371105e-01   1.1030620e-02
   1.0491318e-01   1.0807698e-02
   1.0612924e-01   1.1336488e-02
   1.0735940e-01   1.2361132e-02
   1.0860381e-01   1.3451740e-02
   1.0986265e-01   1.4182721e-02
   1.1113608e-01   1.4303540e-02
   1.1242427e-01   1.3831798e-02
   1.1372739e-01   1.3030874e-02
   1.1504562e-01   1.2286133e-02
   1.1637913e-01   1.1926317e-02
   1.1772809e-01   1.2086899e-02
   1.1909269e-01   1.2653820e-02
   1.2047311e-01   1.3336466e-02
   1.2186953e-01   1.3813274e-02
   1.2328213e-01   1.3887638e-02
   1.2471111e-01   1.3574170e-02
   1.2615665e-01   1.3081828e-02
   1.2761894e-01   1.2691344e-02
   1.2909819e-01   1.2604734e-02
   1.3059458e-01   1.2846603e-02
   1.3210832e-01   1.3258056e-02
   1.3363960e-01   1.3601226e-02
   1.3518863e-01   1.3693608e-02
   1.3675562e-01   1.3515076e-02
   1.3834077e-01   1.3203731e-02
   1.3994429e-01   1.2967458e-02
   1.4156640e-01   1.2950043e-02
   1.4320731e-01   1.3145322e-02
   1.4486724e-01   1.3407951e-02
   1.4654642e-01   1.3558739e-02
   1.4824505e-01   1.3504218e-02
   1.4996338e-01   1.3296613e-02
   1.5170162e-01   1.3085461e-02
   1.5346001e-01   1.3006729e-02
   1.5523878e-01   1.3085933e-02
   1.5703817e-01   1.3227307e-02
   1.5885842e-01   1.3297066e-02
   1.6069976e-01   1.3229054e-02
   1.6256245e-01   1.3072136e-02
   1.6444673e-01   1.2939421e-02
   1.6635285e-01   1.2906360e-02
   1.6828107e-01   1.2950790e-02
   1.7023163e-01   1.2982986e-02
   1.7220481e-01   1.2931883e-02
   1.7420085e-01   1.2808219e-02
   1.7622003e-01   1.2686823e-02
   1.7826262e-01   1.2630020e-02
   1.8032888e-01   1.2628814e-02
   1.8241909e-01   1.2622531e-02
   1.8453353e-01   1.2566575e-02
   1.8667248e-01   1.2477909e-02
   1.8883622e-01   1.2401606e-02
   1.9102505e-01   1.2359881e-02
   1.9323924e-01   1.2307179e-02
   1.9547910e-01   1.2169295e-02
   1.9774492e-01   1.1967931e-02
   2.0003700e-01   1.1778418e-02
   2.0235565e-01   1.1633659e-02
   2.0470118e-01   1.1524694e-02
   2.0707389e-01   1.1414230e-02
   2.0947411e-01   1.1278364e-02
   2.1190215e-01   1.1143612e-02
   2.1435833e-01   1.1033434e-02
   2.1684298e-01   1.0932333e-02
   2.1935643e-01   1.0818039e-02
   2.2189902e-01   1.0688486e-02
   2.2447107e-01   1.0560070e-02
   2.2707294e-01   1.0446584e-02
   2.2970497e-01   1.0341455e-02
   2.3236751e-01   1.0231037e-02
   2.3506091e-01   1.0114092e-02
   2.3778552e-01   1.0000775e-02
   2.4054172e-01   9.8963446e-03
   2.4332987e-01   9.7929978e-03
   2.4615033e-01   9.6854340e-03
   2.4900349e-01   9.5813828e-03
   2.5188971e-01   9.4906694e-03
   2.5480940e-01   9.4124096e-03
   2.5776292e-01   9.3403794e-03
   2.6075068e-01   9.2750067e-03
   2.6377307e-01   9.2192192e-03
   2.6683049e-01   9.1679502e-03
   2.6992336e-01   9.1136497e-03
   2.7305207e-01   9.0565971e-03
   2.7621704e-01   9.0027837e-03
   2.7941871e-01   8.9555638e-03
   2.8265748e-01   8.9126141e-03
   2.8593380e-01   8.8712465e-03
   2.8924809e-01   8.8300482e-03
   2.9260079e-01   8.7871109e-03
   2.9599236e-01   8.7421357e-03
   2.9942324e-01   8.6984785e-03
   3.0289389e-01   8.6595799e-03
   3.0640477e-01   8.6248334e-03
   3.0995634e-01   8.5905707e-03
   3.1354908e-01   8.5521302e-03
   3.1718346e-01   8.5074400e-03
   3.2085997e-01   8.4598113e-03
   3.2457909e-01   8.4132901e-03
   3.2834133e-01   8.3688783e-03
   3.3214717e-01   8.3246545e-03
   3.3599712e-01   8.2754906e-03
   3.3989170e-01   8.2204562e-03
   3.4383143e-01   8.1655720e-03
   3.4781682e-01   8.1134031e-03
   3.5184840e-01   8.0643268e-03
   3.5592671e-01   8.0191108e-03
   3.6005230e-01   7.9703325e-03
   3.6422571e-01   7.9185423e-03
   3.6844749e-01   7.8717613e-03
   3.7271820e-01   7.8257417e-03
   3.7703842e-01   7.7807043e-03
   3.8140872e-01   7.7388461e-03
   3.8582967e-01   7.6925029e-03
   3.9030186e-01   7.6461586e-03
   3.9482590e-01   7.6042794e-03
   3.9940237e-01   7.5599395e-03
   4.0403188e-01   7.5154989e-03
   4.0871506e-01   7.4725575e-03
   4.1345253e-01   7.4267577e-03
   4.1824490e-01   7.3830856e-03
   4.2309282e-01   7.3405624e-03
   4.2799694e-01   7.2956908e-03
   4.3295790e-01   7.2531918e-03
   4.3797636e-01   7.2108440e-03
   4.4305300e-01   7.1691982e-03
   4.4818847e-01   7.1291704e-03
   4.5338348e-01   7.0884975e-03
   4.5863870e-01   7.0504484e-03
   4.6395483e-01   7.0124099e-03
   4.6933258e-01   6.9761808e-03
   4.7477267e-01   6.9403161e-03
   4.8027581e-01   6.9043615e-03
   4.8584274e-01   6.8708105e-03
   4.9147420e-01   6.8360358e-03
   4.9717093e-01   6.8032351e-03
   5.0293370e-01   6.7696067e-03
   5.0876326e-01   6.7366012e-03
   5.1466039e-01   6.7041206e-03
   5.2062588e-01   6.6709506e-03
   5.2666051e-01   6.6386507e-03
   5.3276509e-01   6.6052289e-03
   5.3894043e-01   6.5723950e-03
   5.4518735e-01   6.5386796e-03
   5.5150668e-01   6.5045822e-03
   5.5789925e-01   6.4698683e-03
   5.6436593e-01   6.4343822e-03
   5.7090755e-01   6.3982391e-03
   5.7752501e-01   6.3608273e-03
   5.8421916e-01   6.3225760e-03
   5.9099091e-01   6.2831307e-03
   5.9784116e-01   6.2423168e-03
   6.0477080e-01   6.2002709e-03
   6.1178077e-01   6.1566736e-03
   6.1887199e-01   6.1118335e-03
   6.2604540e-01   6.0650749e-03
   6.3330196e-01   6.0170312e-03
   6.4064264e-01   5.9673532e-03
   6.4806840e-01   5.9162602e-03
   6.5558023e-01   5.8632865e-03
   6.6317914e-01   5.8087705e-03
   6.7086612e-01   5.7528512e-03
   6.7864220e-01   5.6955011e-03
   6.8650842e-01   5.6365267e-03
   6.9446582e-01   5.5760872e-03
   7.0251545e-01   5.5144743e-03
   7.1065839e-01   5.4516134e-03
   7.1889571e-01   5.3873097e-03
   7.2722851e-01   5.3222630e-03
   7.3565789e-01   5.2562280e-03
   7.4418499e-01   5.1891830e-03
   7.5281092e-01   5.1216699e-03
   7.6153684e-01   5.0532243e-03
   7.7036389e-01   4.9846522e-03
   7.7929327e-01   4.9156693e-03
   7.8832614e-01   4.8465913e-03
   7.9746372e-01   4.7775038e-03
   8.0670721e-01   4.7084045e-03
   8.1605785e-01   4.6396386e-03
   8.2551686e-01   4.5711966e-03
   8.3508552e-01   4.5031916e-03
   8.4476509e-01   4.4357048e-03
   8.5455686e-01   4.3687015e-03
   8.6446212e-01   4.3025186e-03
   8.7448220e-01   4.2367862e-03
   8.8461842e-01   4.1716999e-03
   8.9487213e-01   4.1075914e-03
   9.0524470e-01   4.0438560e-03
   9.1573749e-01   3.9809096e-03
   9.2635191e-01   3.9186886e-03
   9.3708936e-01   3.8570490e-03
   9.4795126e-01   3.7962063e-03
   9.5893907e-01   3.7363390e-03
   9.7005424e-01   3.6775290e-03
   9.8129825e-01   3.6200805e-03
   9.9267259e-01   3.5640858e-03
   1.0041788e+00   3.5096501e-03
   1.0158183e+00   3.4564873e-03
   1.0275928e+00   3.4044408e-03
   1.0395037e+00   3.3533037e-03
   1.0515527e+00   3.3029768e-03
   1.0637414e+00   3.2536252e-03
   1.0760713e+00   3.2054687e-03
   1.0885442e+00   3.1588161e-03
   1.1011616e+00   3.1137856e-03
   1.1139253e+00   3.0703866e-03
   1.1268370e+00   3.0284744e-03
   1.1398983e+00   2.9879015e-03
   1.1531109e+00   2.9485941e-03
   1.1664768e+00   2.9106028e-03
   1.1799975e+00   2.8740763e-03
   1.1936750e+00   2.8391319e-03
   1.2075111e+00   2.8059298e-03
   1.2215074e+00   2.7745509e-03
   1.2356661e+00   2.7450185e-03
   1.2499888e+00   2.7173381e-03
   1.2644776e+00   2.6914815e-03
   1.2791343e+00   2.6674396e-03
   1.2939609e+00   2.6450403e-03
   1.3089593e+00   2.6245251e-03
   1.3241316e+00   2.6061775e-03
   1.3394798e+00   2.5900076e-03
   1.3550058e+00   2.5759567e-03
   1.3707119e+00   2.5639692e-03
   1.3865999e+00   2.5542874e-03
   1.4026722e+00   2.5469754e-03
   1.4189307e+00   2.5420301e-03
   1.4353777e+00   2.5395102e-03
   1.4520153e+00   2.5396513e-03
   1.4688458e+00   2.5423508e-03
   1.4858713e+00   2.5476733e-03
   1.5030942e+00   2.5556646e-03
   1.5205168e+00   2.5663060e-03
   1.5381413e+00   2.5796166e-03
   1.5559700e+00   2.5956781e-03
   1.5740054e+00   2.6144276e-03
   1.5922499e+00   2.6360496e-03
   1.6107059e+00   2.6604750e-03
   1.6293757e+00   2.6877892e-03
   1.6482620e+00   2.7180793e-03
   1.6673672e+00   2.7513392e-03
   1.6866938e+00   2.7875188e-03
   1.7062445e+00   2.8265341e-03
   1.7260218e+00   2.8683342e-03
   1.7460283e+00   2.9129651e-03
   1.7662667e+00   2.9601899e-03
   1.7867397e+00   3.0099950e-03
   1.8074500e+00   3.0621838e-03
   1.8284003e+00   3.1166196e-03
   1.8495935e+00   3.1730104e-03
   1.8710324e+00   3.2312276e-03
   1.8927197e+00   3.2909417e-03
   1.9146585e+00   3.3520396e-03
   1.9368515e+00   3.4142814e-03
   1.9593017e+00   3.4773491e-03
   1.9820122e+00   3.5410049e-03
   2.0049860e+00   3.6050096e-03
   2.0282260e+00   3.6691729e-03
   2.0517354e+00   3.7332478e-03
   2.0755173e+00   3.7970406e-03
   2.0995748e+00   3.8602801e-03
   2.1239112e+00   3.9229033e-03
   2.1485297e+00   3.9843981e-03
   2.1734336e+00   4.0448169e-03
   2.1986261e+00   4.1034927e-03
   2.2241106e+00   4.1604664e-03
   2.2498905e+00   4.2151305e-03
   2.2759693e+00   4.2674463e-03
   2.3023503e+00   4.3170627e-03
   2.3290371e+00   4.3636597e-03
   2.3560332e+00   4.4070428e-03
   2.3833422e+00   4.4470162e-03
   2.4109678e+00   4.4831908e-03
   2.4389136e+00   4.5153718e-03
   2.4671833e+00   4.5432622e-03
   2.4957807e+00   4.5666330e-03
   2.5247096e+00   4.5853180e-03
   2.5539738e+00   4.5990973e-03
   2.5835772e+00   4.6078115e-03
   2.6135237e+00   4.6112036e-03
   2.6438174e+00   4.6091727e-03
   2.6744622e+00   4.6016927e-03
   2.7054622e+00   4.5887002e-03
   2.7368215e+00   4.5700835e-03
   2.7685443e+00   4.5459313e-03
   2.8006348e+00   4.5163525e-03
   2.8330973e+00   4.4814389e-03
   2.8659360e+00   4.4412666e-03
   2.8991554e+00   4.3960717e-03
   2.9327598e+00   4.3461255e-03
   2.9667538e+00   4.2917831e-03
   3.0011418e+00   4.2333037e-03
   3.0359283e+00   4.1710098e-03
   3.0711181e+00   4.1053721e-03
   3.1067158e+00   4.0367866e-03
   3.1427261e+00   3.9659141e-03
   3.1791538e+00   3.8932734e-03
   3.2160037e+00   3.8194258e-03
   3.2532808e+00   3.7450835e-03
   3.2909899e+00   3.6709805e-03
   3.3291361e+00   3.5977505e-03
   3.3677245e+00   3.5262204e-03
   3.4067602e+00   3.4572504e-03
   3.4462483e+00   3.3916420e-03
   3.4861942e+00   3.3299807e-03
   3.5266031e+00   3.2728127e-03
   3.5674803e+00   3.2211359e-03
   3.6088314e+00   3.1755867e-03
   3.6506617e+00   3.1367418e-03
   3.6929770e+00   3.1051923e-03
   3.7357827e+00   3.0814972e-03
   3.7790846e+00   3.0660477e-03
   3.8228884e+00   3.0590498e-03
   3.8671999e+00   3.0609296e-03
   3.9120250e+00   3.0715997e-03
   3.9573698e+00   3.0910809e-03
   4.0032401e+00   3.1193731e-03
   4.0496421e+00   3.1561159e-03
   4.0965819e+00   3.2009245e-03
   4.1440659e+00   3.2532357e-03
   4.1921002e+00   3.3123196e-03
   4.2406913e+00   3.3773979e-03
   4.2898456e+00   3.4473894e-03
   4.3395697e+00   3.5211128e-03
   4.3898702e+00   3.5973334e-03
   4.4407536e+00   3.6745953e-03
   4.4922269e+00   3.7514164e-03
   4.5442968e+00   3.8263700e-03
   4.5969703e+00   3.8979178e-03
   4.6502543e+00   3.9644189e-03
   4.7041559e+00   4.0243413e-03
   4.7586823e+00   4.0763856e-03
   4.8138407e+00   4.1193088e-03
   4.8696385e+00   4.1519981e-03
   4.9260830e+00   4.1735399e-03
   4.9831818e+00   4.1833907e-03
   5.0409424e+00   4.1812832e-03
   5.0993725e+00   4.1672026e-03
   5.1584799e+00   4.1415677e-03
   5.2182725e+00   4.1049605e-03
   5.2787580e+00   4.0582965e-03
   5.3399447e+00   4.0029407e-03
   5.4018406e+00   3.9405740e-03
   5.4644540e+00   3.8731995e-03
   5.5277931e+00   3.8027318e-03
   5.5918663e+00   3.7315583e-03
   5.6566823e+00   3.6619589e-03
   5.7222495e+00   3.5963251e-03
   5.7885767e+00   3.5366792e-03
   5.8556728e+00   3.4851832e-03
   5.9235465e+00   3.4433930e-03
   5.9922070e+00   3.4128073e-03
   6.0616634e+00   3.3945114e-03
   6.1319248e+00   3.3885413e-03
   6.2030006e+00   3.3951714e-03
   6.2749003e+00   3.4138014e-03
   6.3476334e+00   3.4432050e-03
   6.4212095e+00   3.4817999e-03
   6.4956385e+00   3.5273753e-03
   6.5709302e+00   3.5777067e-03
   6.6470945e+00   3.6302679e-03
   6.7241418e+00   3.6823152e-03
   6.8020820e+00   3.7312614e-03
   6.8809257e+00   3.7749165e-03
   6.9606833e+00   3.8111496e-03
   7.0413654e+00   3.8386610e-03
   7.1229826e+00   3.8565916e-03
   7.2055459e+00   3.8647780e-03
   7.2890662e+00   3.8637358e-03
   7.3735546e+00   3.8545293e-03
   7.4590223e+00   3.8384564e-03
   7.5454807e+00   3.8172061e-03
   7.6329412e+00   3.7928933e-03
   7.7214155e+00   3.7674690e-03
   7.8109153e+00   3.7430542e-03
   7.9014524e+00   3.7214806e-03
   7.9930391e+00   3.6829281e-03
   8.0856873e+00   3.6809409e-03
   8.1794094e+00   3.6825619e-03
   8.2742178e+00   3.6863431e-03
   8.3701252e+00   3.6905759e-03
   8.4671443e+00   3.6938511e-03
   8.5652879e+00   3.6947656e-03
   8.6645691e+00   3.6923552e-03
   8.7650011e+00   3.6860523e-03
   8.8665972e+00   3.6766101e-03
   8.9693710e+00   3.6647030e-03
   9.0733359e+00   3.6522061e-03
   9.1785060e+00   3.6409324e-03
   9.2848951e+00   3.6327841e-03
   9.3925173e+00   3.6301764e-03
   9.5013871e+00   3.6347297e-03
   9.6115187e+00   3.6472041e-03
   9.7229269e+00   3.6675778e-03
   9.8356264e+00   3.6950179e-03
   9.9496323e+00   3.7272238e-03
   1.0064960e+01   3.7606626e-03
   1.0181624e+01   3.7913143e-03
   1.0299640e+01   3.8150991e-03
   1.0419024e+01   3.8281648e-03
   1.0539792e+01   3.8280105e-03
   1.0661960e+01   3.8134404e-03
   1.0785544e+01   3.7847539e-03
   1.0910561e+01   3.7444099e-03
   1.1037026e+01   3.6968436e-03
   1.1164958e+01   3.6480033e-03
   1.1294372e+01   3.6045981e-03
   1.1425286e+01   3.5726311e-03
   1.1557718e+01   3.5580758e-03
   1.1691685e+01   3.5638399e-03
   1.1827204e+01   3.5898716e-03
   1.1964295e+01   3.6336962e-03
   1.2102974e+01   3.6898769e-03
   1.2243261e+01   3.7498082e-03
   1.2385174e+01   3.8040880e-03
   1.2528732e+01   3.8432609e-03
   1.2673954e+01   3.8603100e-03
   1.2820860e+01   3.8509880e-03
   1.2969468e+01   3.8162705e-03
   1.3119798e+01   3.7612207e-03
   1.3271871e+01   3.6949397e-03
   1.3425707e+01   3.6297653e-03
   1.3581326e+01   3.5777590e-03
   1.3738748e+01   3.5490209e-03
   1.3897996e+01   3.5502422e-03
   1.4059089e+01   3.5820452e-03
   1.4222050e+01   3.6381798e-03
   1.4386899e+01   3.7074820e-03
   1.4553659e+01   3.7759342e-03
   1.4722352e+01   3.8285067e-03
   1.4893001e+01   3.8537070e-03
   1.5065627e+01   3.8458631e-03
   1.5240254e+01   3.8065387e-03
   1.5416906e+01   3.7452957e-03
   1.5595605e+01   3.6762379e-03
   1.5776375e+01   3.6163147e-03
   1.5959241e+01   3.5792851e-03
   1.6144226e+01   3.5744413e-03
   1.6331356e+01   3.6020995e-03
   1.6520655e+01   3.6542186e-03
   1.6712147e+01   3.7159639e-03
   1.6905860e+01   3.7701998e-03
   1.7101817e+01   3.8027694e-03
   1.7300047e+01   3.8059033e-03
   1.7500573e+01   3.7801381e-03
   1.7703424e+01   3.7351250e-03
   1.7908627e+01   3.6856250e-03
   1.8116208e+01   3.6461665e-03
   1.8326195e+01   3.6281124e-03
   1.8538616e+01   3.6353232e-03
   1.8753499e+01   3.6629422e-03
   1.8970873e+01   3.6999904e-03
   1.9190766e+01   3.7334357e-03
   1.9413209e+01   3.7528408e-03
   1.9638229e+01   3.7536647e-03
   1.9865858e+01   3.7383436e-03
   2.0096126e+01   3.7142403e-03
   2.0329062e+01   3.6907538e-03
   2.0564698e+01   3.6754132e-03
   2.0803066e+01   3.6714713e-03
   2.1044197e+01   3.6774977e-03
   2.1288123e+01   3.6896238e-03
   2.1534876e+01   3.7035834e-03
   2.1784489e+01   3.7158223e-03
   2.2036995e+01   3.7241472e-03
   2.2292428e+01   3.7275121e-03
   2.2550822e+01   3.7244851e-03
   2.2812212e+01   3.7148145e-03
   2.3076630e+01   3.6996502e-03
   2.3344114e+01   3.6836293e-03
   2.3614699e+01   3.6732035e-03
   2.3888419e+01   3.6750411e-03
   2.4165313e+01   3.6909298e-03
   2.4445415e+01   3.7150185e-03
   2.4728765e+01   3.7357356e-03
   2.5015399e+01   3.7410745e-03
   2.5305355e+01   3.7259976e-03
   2.5598672e+01   3.6972168e-03
   2.5895389e+01   3.6707448e-03
   2.6195546e+01   3.6630599e-03
   2.6499181e+01   3.6797655e-03
   2.6806336e+01   3.7113015e-03
   2.7117052e+01   3.7378174e-03
   2.7431368e+01   3.7416018e-03
   2.7749328e+01   3.7199558e-03
   2.8070974e+01   3.6876934e-03
   2.8396348e+01   3.6673854e-03
   2.8725493e+01   3.6730344e-03
   2.9058453e+01   3.6996167e-03
   2.9395273e+01   3.7274394e-03
   2.9735997e+01   3.7359488e-03
   3.0080670e+01   3.7200764e-03
   3.0429339e+01   3.6932850e-03
   3.0782049e+01   3.6764885e-03
   3.1138847e+01   3.6815258e-03
   3.1499781e+01   3.7017658e-03
   3.1864898e+01   3.7207941e-03
   3.2234248e+01   3.7242968e-03
   3.2607879e+01   3.7117519e-03
   3.2985840e+01   3.6949643e-03
   3.3368183e+01   3.6865961e-03
   3.3754957e+01   3.6918203e-03
   3.4146215e+01   3.7049143e-03
   3.4542007e+01   3.7155993e-03
   3.4942388e+01   3.7157823e-03
   3.5347409e+01   3.7058478e-03
   3.5757124e+01   3.6939084e-03
   3.6171589e+01   3.6904335e-03
   3.6590858e+01   3.6991851e-03
   3.7014987e+01   3.7123375e-03
   3.7444032e+01   3.7163173e-03
   3.7878050e+01   3.7064057e-03
   3.8317099e+01   3.6928442e-03
   3.8761236e+01   3.6911181e-03
   3.9210522e+01   3.7160909e-03
   3.9665016e+01   3.7121202e-03
   4.0124777e+01   3.6974883e-03
   4.0589868e+01   3.6897543e-03
   4.1060350e+01   3.6991540e-03
   4.1536285e+01   3.7136024e-03
   4.2017737e+01   3.7139775e-03
   4.2504769e+01   3.7003060e-03
   4.2997447e+01   3.6914356e-03
   4.3495835e+01   3.6992517e-03
   4.4000000e+01   3.7114943e-03


==> data/KCS_waterline_1_CHNS.dat <==
  -2.0000000e+00  -1.4576979e-04
  -1.9812327e+00  -8.5318605e-05
  -1.9752974e+00  -7.5151815e-05
  -1.9264556e+00  -2.3356140e-06
  -1.9026736e+00   7.1991867e-05
  -1.8517297e+00   1.4260984e-04
  -1.7878163e+00   1.6637815e-04
  -1.7724837e+00   1.6843899e-04
  -1.6872613e+00   1.5277663e-04
  -1.6833869e+00   1.5099058e-04
  -1.6726568e+00   1.5373836e-04
  -1.5754678e+00   1.4741846e-04
  -1.5754678e+00   1.5978347e-04
  -1.5275053e+00   2.1638777e-04
  -1.4892974e+00   2.5430715e-04
  -1.4386146e+00   3.3261891e-04
  -1.3945264e+00   4.0048911e-04
  -1.3896354e+00   4.0832028e-04
  -1.3838376e+00   4.1175501e-04
  -1.3755393e+00   4.1683840e-04
  -1.3419531e+00   4.3717198e-04
  -1.2904405e+00   4.7426703e-04
  -1.2904405e+00   4.9130327e-04
  -1.2627786e+00   4.1766274e-04
  -1.2602094e+00   4.1175501e-04
  -1.2566386e+00   4.0186300e-04
  -1.2013931e+00   2.4098041e-04
  -1.1743357e+00  -4.0941939e-05
  -1.1712046e+00  -7.6525705e-05
  -1.1692139e+00  -9.9469678e-05
  -1.1514343e+00  -2.8728052e-04
  -1.1272058e+00  -5.3677905e-04
  -1.1246943e+00  -5.6494381e-04
  -1.1219699e+00  -5.9297118e-04
  -1.1019111e+00  -7.8655236e-04
  -1.1019111e+00  -8.3518809e-04
  -1.0835683e+00  -1.0506141e-03
  -1.0826148e+00  -1.0532245e-03
  -1.0786181e+00  -1.0639409e-03
  -1.0770615e+00  -1.0820762e-03
  -1.0722859e+00  -1.0897700e-03
  -1.0522243e+00  -1.1267277e-03
  -1.0499547e+00  -1.1114775e-03
  -1.0490053e+00  -1.1050202e-03
  -1.0412318e+00  -1.0532245e-03
  -1.0391820e+00  -1.0386613e-03
  -1.0390583e+00  -1.0372874e-03
  -1.0369590e+00  -1.0139313e-03
  -1.0261410e+00  -8.9907400e-04
  -1.0261410e+00  -8.7283269e-04
  -1.0239744e+00  -8.5662078e-04
  -1.0196301e+00  -7.7212651e-04
  -1.0175460e+00  -7.3777924e-04
  -1.0133157e+00  -6.6908471e-04
  -1.0114390e+00  -6.3308878e-04
  -1.0078916e+00  -5.6494381e-04
  -1.0071964e+00  -5.5134229e-04
  -1.0070000e+00  -5.4749540e-04
  -1.0059228e+00  -5.1603330e-04
  -1.0037068e+00  -4.5242217e-04
  -1.0026351e+00  -4.3098948e-04
  -1.0004273e+00  -3.8757453e-04
  -9.9936251e-01  -3.6600445e-04
  -9.9717116e-01  -3.2217734e-04
  -9.9611739e-01  -3.0005770e-04
  -9.9394526e-01  -2.5499409e-04
  -9.9289973e-01  -2.3191273e-04
  -9.9074685e-01  -1.8492567e-04
  -9.8970956e-01  -1.6033303e-04
  -9.8757316e-01  -1.1018602e-04
  -9.8711291e-01  -9.8507955e-05
  -9.8623636e-01  -7.6663095e-05
  -9.8499025e-01  -4.6574891e-05
  -9.8442008e-01  -3.2698596e-05
  -9.8339378e-01  -8.2433435e-06
  -9.8127937e-01   4.1079328e-05
  -9.8025444e-01   6.4847636e-05
  -9.7814552e-01   1.1307120e-04
  -9.7712335e-01   1.3683950e-04
  -9.7501717e-01   1.8492567e-04
  -9.7399500e-01   2.0910615e-04
  -9.7189020e-01   2.5829143e-04
  -9.7086940e-01   2.8370841e-04
  -9.6876460e-01   3.3509191e-04
  -9.6784546e-01   3.5940978e-04
  -9.6584096e-01   4.1161762e-04
  -9.6574066e-01   4.1422801e-04
  -9.6564037e-01   4.1697579e-04
  -9.6461820e-01   4.4294232e-04
  -9.6251477e-01   4.9597450e-04
  -9.6149259e-01   5.2070453e-04
  -9.5938917e-01   5.7126370e-04
  -9.5836837e-01   5.9544418e-04
  -9.5626494e-01   6.4449207e-04
  -9.5524277e-01   6.6867255e-04
  -9.5313934e-01   7.1772044e-04
  -9.5211854e-01   7.4245047e-04
  -9.5001511e-01   7.9246009e-04
  -9.4899294e-01   8.1828923e-04
  -9.4688951e-01   8.7035968e-04
  -9.4661336e-01   8.7764130e-04
  -9.4574506e-01   8.9989833e-04
  -9.4450856e-01   9.3053609e-04
  -9.4376391e-01   9.4908361e-04
  -9.4274311e-01   9.7298931e-04
  -9.4063968e-01   1.0220372e-03
  -9.3961751e-01   1.0447064e-03
  -9.3751408e-01   1.0911439e-03
  -9.3649328e-01   1.1131262e-03
  -9.3438986e-01   1.1580524e-03
  -9.3336768e-01   1.1797598e-03
  -9.3126425e-01   1.2239991e-03
  -9.3024345e-01   1.2458440e-03
  -9.2813865e-01   1.2899459e-03
  -9.2711785e-01   1.3123403e-03
  -9.2501443e-01   1.3572665e-03
  -9.2472179e-01   1.3637238e-03
  -9.2359108e-01   1.3881790e-03
  -9.2261836e-01   1.4087874e-03
  -9.2188882e-01   1.4241750e-03
  -9.2086802e-01   1.4440964e-03
  -9.1876460e-01   1.4853131e-03
  -9.1774242e-01   1.5037232e-03
  -9.1563900e-01   1.5417800e-03
  -9.1461820e-01   1.5590910e-03
  -9.1251477e-01   1.5945374e-03
  -9.1149259e-01   1.6110241e-03
  -9.0938917e-01   1.6445470e-03
  -9.0836699e-01   1.6600720e-03
  -9.0626357e-01   1.6919463e-03
  -9.0524277e-01   1.7069217e-03
  -9.0313934e-01   1.7371473e-03
  -9.0211717e-01   1.7514357e-03
  -9.0001374e-01   1.7802874e-03
  -8.9899294e-01   1.7938889e-03
  -8.9688951e-01   1.8212294e-03
  -8.9586734e-01   1.8342813e-03
  -8.9376391e-01   1.8602478e-03
  -8.9368422e-01   1.8612096e-03
  -8.9236392e-01   1.8765971e-03
  -8.9158080e-01   1.8855274e-03
  -8.9063831e-01   1.8962438e-03
  -8.8961751e-01   1.9064106e-03
  -8.8751408e-01   1.9275685e-03
  -8.8649191e-01   1.9363614e-03
  -8.8438848e-01   1.9546341e-03
  -8.8336768e-01   1.9621905e-03
  -8.8126425e-01   1.9777155e-03
  -8.8024208e-01   1.9840354e-03
  -8.7813865e-01   1.9970874e-03
  -8.7711785e-01   2.0021707e-03
  -8.7501443e-01   2.0127497e-03
  -8.7399225e-01   2.0167340e-03
  -8.7188882e-01   2.0249773e-03
  -8.7086665e-01   2.0278625e-03
  -8.6876322e-01   2.0336328e-03
  -8.6774242e-01   2.0354189e-03
  -8.6563900e-01   2.0388536e-03
  -8.6461682e-01   2.0394032e-03
  -8.6251340e-01   2.0405023e-03
  -8.6149259e-01   2.0398153e-03
  -8.5938917e-01   2.0384415e-03
  -8.5836699e-01   2.0365180e-03
  -8.5626357e-01   2.0325337e-03
  -8.5524277e-01   2.0295112e-03
  -8.5313797e-01   2.0230539e-03
  -8.5211717e-01   2.0187948e-03
  -8.5001374e-01   2.0098645e-03
  -8.4899156e-01   2.0043690e-03
  -8.4688814e-01   1.9928283e-03
  -8.4586734e-01   1.9860962e-03
  -8.4376391e-01   1.9719452e-03
  -8.4274174e-01   1.9638392e-03
  -8.4063831e-01   1.9469403e-03
  -8.3961751e-01   1.9374605e-03
  -8.3751271e-01   1.9175391e-03
  -8.3649191e-01   1.9065480e-03
  -8.3438848e-01   1.8834666e-03
  -8.3437749e-01   1.8833292e-03
  -8.3382931e-01   1.8765971e-03
  -8.3335532e-01   1.8706894e-03
  -8.3126288e-01   1.8454098e-03
  -8.3024208e-01   1.8319457e-03
  -8.2813865e-01   1.8051548e-03
  -8.2711648e-01   1.7910038e-03
  -8.2501305e-01   1.7625642e-03
  -8.2399225e-01   1.7477262e-03
  -8.2188882e-01   1.7176380e-03
  -8.2086665e-01   1.7019757e-03
  -8.1876322e-01   1.6702388e-03
  -8.1774105e-01   1.6536147e-03
  -8.1563762e-01   1.6198170e-03
  -8.1461682e-01   1.6020938e-03
  -8.1251340e-01   1.5660979e-03
  -8.1149122e-01   1.5470008e-03
  -8.0938779e-01   1.5081197e-03
  -8.0836699e-01   1.4873739e-03
  -8.0626357e-01   1.4450581e-03
  -8.0465612e-01   1.4097491e-03
  -8.0369577e-01   1.3881790e-03
  -8.0363394e-01   1.3868052e-03
  -8.0313797e-01   1.3758140e-03
  -8.0211717e-01   1.3525953e-03
  -8.0001237e-01   1.3061578e-03
  -7.9899156e-01   1.2832138e-03
  -7.9688814e-01   1.2370511e-03
  -7.9586596e-01   1.2139697e-03
  -7.9376254e-01   1.1672574e-03
  -7.9274174e-01   1.1436265e-03
  -7.9063831e-01   1.0955404e-03
  -7.8961613e-01   1.0706729e-03
  -7.8751271e-01   1.0201138e-03
  -7.8649191e-01   9.9332289e-04
  -7.8438848e-01   9.3919160e-04
  -7.8345698e-01   9.1349985e-04
  -7.8297612e-01   8.9989833e-04
  -7.8243481e-01   8.8506031e-04
  -7.8126288e-01   8.5332344e-04
  -7.8024071e-01   8.2598302e-04
  -7.7813728e-01   7.7075262e-04
  -7.7711648e-01   7.4396175e-04
  -7.7501305e-01   6.8983046e-04
  -7.7399088e-01   6.6276482e-04
  -7.7188745e-01   6.0808397e-04
  -7.7086665e-01   5.8019399e-04
  -7.6876322e-01   5.2345231e-04
  -7.6774105e-01   4.9363889e-04
  -7.6563762e-01   4.3332509e-04
  -7.6511142e-01   4.1738796e-04
  -7.6492457e-01   4.1161762e-04
  -7.6409062e-01   3.8716237e-04
  -7.6251202e-01   3.4113703e-04
  -7.6149122e-01   3.1256011e-04
  -7.5938779e-01   2.5403237e-04
  -7.5836562e-01   2.2614239e-04
  -7.5626219e-01   1.6912593e-04
  -7.5524139e-01   1.4096117e-04
  -7.5313797e-01   8.3669937e-05
  -7.5211579e-01   5.4406067e-05
  -7.5001237e-01  -4.8086170e-06
  -7.4830874e-01  -5.5642569e-05
  -7.4761493e-01  -7.6663095e-05
  -7.4728657e-01  -8.6417718e-05
  -7.4688814e-01  -9.8370566e-05
  -7.4586596e-01  -1.2749705e-04
  -7.4376254e-01  -1.8739868e-04
  -7.4274036e-01  -2.1515127e-04
  -7.4063694e-01  -2.7175556e-04
  -7.3961613e-01  -2.9882120e-04
  -7.3751271e-01  -3.5405160e-04
  -7.3649053e-01  -3.8125464e-04
  -7.3438711e-01  -4.3662243e-04
  -7.3336631e-01  -4.6478718e-04
  -7.3126288e-01  -5.2180364e-04
  -7.3010744e-01  -5.5436485e-04
  -7.2973649e-01  -5.6494381e-04
  -7.2908526e-01  -5.8294177e-04
  -7.2813728e-01  -6.0918308e-04
  -7.2711648e-01  -6.3556178e-04
  -7.2501168e-01  -6.9010524e-04
  -7.2399088e-01  -7.1497266e-04
  -7.2188745e-01  -7.6608139e-04
  -7.2086528e-01  -7.9012447e-04
  -7.1876185e-01  -8.3930976e-04
  -7.1774105e-01  -8.6307806e-04
  -7.1563762e-01  -9.1143901e-04
  -7.1461545e-01  -9.3548210e-04
  -7.1251202e-01  -9.8411782e-04
  -7.1040860e-01  -1.0337153e-03
  -7.1022862e-01  -1.0379743e-03
  -7.0959937e-01  -1.0532245e-03
  -7.0938642e-01  -1.0583079e-03
  -7.0933971e-01  -1.0594070e-03
  -7.0728299e-01  -1.1058445e-03
  -7.0626219e-01  -1.1286511e-03
  -7.0524002e-01  -1.1496716e-03
  -7.0313659e-01  -1.1929492e-03
  -7.0211579e-01  -1.2125958e-03
  -7.0001237e-01  -1.2527134e-03
  -6.9899019e-01  -1.2712610e-03
  -6.9688676e-01  -1.3091803e-03
  -6.9586596e-01  -1.3269035e-03
  -6.9376254e-01  -1.3628995e-03
  -6.9274036e-01  -1.3800731e-03
  -6.9063694e-01  -1.4146951e-03
  -6.8961476e-01  -1.4313192e-03
  -6.8751133e-01  -1.4647048e-03
  -6.8649053e-01  -1.4809167e-03
  -6.8438711e-01  -1.5132031e-03
  -6.8271646e-01  -1.5379331e-03
  -6.8248152e-01  -1.5415052e-03
  -6.8169566e-01  -1.5533207e-03
  -6.8126151e-01  -1.5597780e-03
  -6.8024071e-01  -1.5733795e-03
  -6.7813728e-01  -1.6016816e-03
  -6.7711510e-01  -1.6137719e-03
  -6.7501168e-01  -1.6387767e-03
  -6.7399088e-01  -1.6493556e-03
  -6.7188608e-01  -1.6713379e-03
  -6.7086528e-01  -1.6808177e-03
  -6.6876185e-01  -1.7000522e-03
  -6.6773968e-01  -1.7082956e-03
  -6.6563625e-01  -1.7250570e-03
  -6.6461545e-01  -1.7320639e-03
  -6.6251202e-01  -1.7463523e-03
  -6.6148985e-01  -1.7521227e-03
  -6.5938642e-01  -1.7640755e-03
  -6.5836562e-01  -1.7686093e-03
  -6.5626219e-01  -1.7782266e-03
  -6.5524002e-01  -1.7815239e-03
  -6.5313659e-01  -1.7886682e-03
  -6.5211442e-01  -1.7908664e-03
  -6.5001099e-01  -1.7954002e-03
  -6.4899019e-01  -1.7963619e-03
  -6.4688676e-01  -1.7984228e-03
  -6.4586459e-01  -1.7980106e-03
  -6.4376116e-01  -1.7975984e-03
  -6.4274036e-01  -1.7958124e-03
  -6.4063694e-01  -1.7926524e-03
  -6.3961476e-01  -1.7896299e-03
  -6.3751133e-01  -1.7837221e-03
  -6.3649053e-01  -1.7793257e-03
  -6.3438573e-01  -1.7706702e-03
  -6.3336493e-01  -1.7648998e-03
  -6.3126151e-01  -1.7534966e-03
  -6.3023933e-01  -1.7463523e-03
  -6.2813591e-01  -1.7320639e-03
  -6.2711510e-01  -1.7235457e-03
  -6.2501168e-01  -1.7063721e-03
  -6.2398950e-01  -1.6963427e-03
  -6.2188608e-01  -1.6760091e-03
  -6.2086528e-01  -1.6644684e-03
  -6.1876185e-01  -1.6408375e-03
  -6.1773968e-01  -1.6275108e-03
  -6.1563625e-01  -1.6001704e-03
  -6.1461407e-01  -1.5849202e-03
  -6.1251065e-01  -1.5533207e-03
  -6.1200231e-01  -1.5448026e-03
  -6.1180722e-01  -1.5415052e-03
  -6.0989888e-01  -1.5110049e-03
  -6.0938642e-01  -1.5024867e-03
  -6.0836425e-01  -1.4850383e-03
  -6.0626082e-01  -1.4497293e-03
  -6.0524002e-01  -1.4313192e-03
  -6.0313659e-01  -1.3943616e-03
  -6.0211442e-01  -1.3749897e-03
  -6.0001099e-01  -1.3358338e-03
  -5.9899019e-01  -1.3152255e-03
  -5.9688539e-01  -1.2733218e-03
  -5.9586459e-01  -1.2512022e-03
  -5.9376116e-01  -1.2060012e-03
  -5.9273899e-01  -1.1816833e-03
  -5.9063556e-01  -1.1320858e-03
  -5.8961476e-01  -1.1050202e-03
  -5.8887698e-01  -1.0856483e-03
  -5.8764185e-01  -1.0532245e-03
  -5.8751133e-01  -1.0497898e-03
  -5.8744264e-01  -1.0478663e-03
  -5.8648916e-01  -1.0223120e-03
  -5.8438573e-01  -9.6708158e-04
  -5.8336493e-01  -9.3946638e-04
  -5.8126013e-01  -8.8409859e-04
  -5.8023933e-01  -8.5579644e-04
  -5.7813591e-01  -7.9891737e-04
  -5.7711373e-01  -7.6910395e-04
  -5.7501030e-01  -7.0879015e-04
  -5.7398950e-01  -6.7636633e-04
  -5.7188608e-01  -6.1096914e-04
  -5.7142033e-01  -5.9489462e-04
  -5.7053005e-01  -5.6494381e-04
  -5.6931690e-01  -5.2551315e-04
  -5.6876048e-01  -5.0710301e-04
  -5.6773968e-01  -4.7371747e-04
  -5.6563625e-01  -4.0667161e-04
  -5.6461407e-01  -3.7301129e-04
  -5.6251065e-01  -3.0555327e-04
  -5.6148847e-01  -2.7038167e-04
  -5.5938505e-01  -1.9976369e-04
  -5.5836425e-01  -1.6129475e-04
  -5.5626082e-01  -8.4631660e-05
  -5.5624708e-01  -8.4082104e-05
  -5.5605474e-01  -7.6663095e-05
  -5.5414365e-01  -7.4190092e-06
  -5.5313522e-01   2.9813426e-05
  -5.5211442e-01   6.6633693e-05
  -5.5001099e-01   1.4082378e-04
  -5.4898882e-01   1.7846839e-04
  -5.4688539e-01   2.5389498e-04
  -5.4586459e-01   2.9428736e-04
  -5.4375979e-01   3.7452257e-04
  -5.4358393e-01   3.8194158e-04
  -5.4285440e-01   4.1161762e-04
  -5.4148050e-01   4.6478718e-04
  -5.4063556e-01   4.9789795e-04
  -5.3961339e-01   5.3650427e-04
  -5.3750996e-01   6.1481604e-04
  -5.3648916e-01   6.5369714e-04
  -5.3438573e-01   7.3187151e-04
  -5.3336356e-01   7.7308823e-04
  -5.3126013e-01   8.5510950e-04
  -5.3107603e-01   8.6294068e-04
  -5.3018438e-01   8.9989833e-04
  -5.2897123e-01   9.4784711e-04
  -5.2813591e-01   9.8109527e-04
  -5.2711373e-01   1.0195642e-03
  -5.2501030e-01   1.0988377e-03
  -5.2398813e-01   1.1371692e-03
  -5.2188470e-01   1.2150688e-03
  -5.2086390e-01   1.2551864e-03
  -5.1876048e-01   1.3359712e-03
  -5.1853104e-01   1.3454510e-03
  -5.1747451e-01   1.3881790e-03
  -5.1642624e-01   1.4289836e-03
  -5.1563487e-01   1.4593466e-03
  -5.1461407e-01   1.4963042e-03
  -5.1251065e-01   1.5732421e-03
  -5.1148847e-01   1.6092380e-03
  -5.0938505e-01   1.6835655e-03
  -5.0836425e-01   1.7203858e-03
  -5.0625945e-01   1.7956750e-03
  -5.0574424e-01   1.8150468e-03
  -5.0410519e-01   1.8765971e-03
  -5.0364081e-01   1.8936334e-03
  -5.0313522e-01   1.9117687e-03
  -5.0211304e-01   1.9461160e-03
  -5.0000962e-01   2.0185200e-03
  -4.9898882e-01   2.0509439e-03
  -4.9688539e-01   2.1186767e-03
  -4.9586322e-01   2.1505509e-03
  -4.9375979e-01   2.2164977e-03
  -4.9273899e-01   2.2491963e-03
  -4.9063556e-01   2.3156926e-03
  -4.9032644e-01   2.3257220e-03
  -4.8912428e-01   2.3648779e-03
  -4.8822301e-01   2.3930426e-03
  -4.8750996e-01   2.4151623e-03
  -4.8648779e-01   2.4440140e-03
  -4.8438436e-01   2.5046025e-03
  -4.8336356e-01   2.5316682e-03
  -4.8126013e-01   2.5873107e-03
  -4.8023796e-01   2.6132773e-03
  -4.7813453e-01   2.6657599e-03
  -4.7711373e-01   2.6913143e-03
  -4.7501030e-01   2.7421482e-03
  -4.7398813e-01   2.7677026e-03
  -4.7188470e-01   2.8177122e-03
  -4.7170060e-01   2.8223834e-03
  -4.7038854e-01   2.8531586e-03
  -4.6959718e-01   2.8712939e-03
  -4.6875910e-01   2.8910780e-03
  -4.6773830e-01   2.9127854e-03
  -4.6563487e-01   2.9562004e-03
  -4.6461270e-01   2.9758470e-03
  -4.6250927e-01   3.0143159e-03
  -4.6148847e-01   3.0324513e-03
  -4.5938505e-01   3.0669359e-03
  -4.5836287e-01   3.0835600e-03
  -4.5625945e-01   3.1144726e-03
  -4.5523864e-01   3.1298601e-03
  -4.5313522e-01   3.1576127e-03
  -4.5211304e-01   3.1716264e-03
  -4.5000962e-01   3.1960817e-03
  -4.4898744e-01   3.2087215e-03
  -4.4688402e-01   3.2301542e-03
  -4.4586322e-01   3.2411453e-03
  -4.4375979e-01   3.2591432e-03
  -4.4273761e-01   3.2684857e-03
  -4.4063419e-01   3.2829115e-03
  -4.3853076e-01   3.2936279e-03
  -4.3834666e-01   3.2948644e-03
  -4.3750996e-01   3.3004973e-03
  -4.3565933e-01   3.3065425e-03
  -4.3438436e-01   3.3119006e-03
  -4.3281950e-01   3.3135493e-03
  -4.3125876e-01   3.3161597e-03
  -4.2984228e-01   3.3143736e-03
  -4.2813453e-01   3.3125876e-03
  -4.2662325e-01   3.3070920e-03
  -4.2500893e-01   3.3010469e-03
  -4.2323249e-01   3.2906053e-03
  -4.2188470e-01   3.2819498e-03
  -4.2086253e-01   3.2716456e-03
  -4.1875910e-01   3.2544720e-03
  -4.1773830e-01   3.2411453e-03
  -4.1563350e-01   3.2188882e-03
  -4.1461270e-01   3.2026763e-03
  -4.1250927e-01   3.1753359e-03
  -4.1148710e-01   3.1561014e-03
  -4.0938367e-01   3.1234029e-03
  -4.0836287e-01   3.1007337e-03
  -4.0625945e-01   3.0621273e-03
  -4.0523727e-01   3.0358860e-03
  -4.0313384e-01   2.9906850e-03
  -4.0211304e-01   2.9601847e-03
  -4.0000962e-01   2.9070151e-03
  -3.9890638e-01   2.8750034e-03
  -3.9826890e-01   2.8531586e-03
  -3.9788558e-01   2.8398318e-03
  -3.9688402e-01   2.8104306e-03
  -3.9586184e-01   2.7733355e-03
  -3.9375842e-01   2.7078010e-03
  -3.9273761e-01   2.6682329e-03
  -3.9063419e-01   2.5977523e-03
  -3.8961201e-01   2.5544748e-03
  -3.8750859e-01   2.4768499e-03
  -3.8544638e-01   2.3909818e-03
  -3.8488995e-01   2.3648779e-03
  -3.8442558e-01   2.3433078e-03
  -3.8438436e-01   2.3415217e-03
  -3.8336219e-01   2.2932982e-03
  -3.8125876e-01   2.2012475e-03
  -3.8023796e-01   2.1508257e-03
  -3.7813316e-01   2.0552029e-03
  -3.7602973e-01   1.9517490e-03
  -3.7500893e-01   1.8965186e-03
  -3.7463386e-01   1.8765971e-03
  -3.7434259e-01   1.8616217e-03
  -3.7290550e-01   1.7867447e-03
  -3.7188333e-01   1.7328882e-03
  -3.7086253e-01   1.6777952e-03
  -3.6875910e-01   1.5670596e-03
  -3.6665568e-01   1.4494546e-03
  -3.6563350e-01   1.3895529e-03
  -3.6561152e-01   1.3881790e-03
  -3.6520759e-01   1.3656472e-03
  -3.6353007e-01   1.2697497e-03
  -3.6250927e-01   1.2132828e-03
  -3.6148710e-01   1.1557168e-03
  -3.5938367e-01   1.0353639e-03
  -3.5752480e-01   9.2297969e-04
  -3.5713874e-01   8.9989833e-04
  -3.5650400e-01   8.6362762e-04
  -3.5625807e-01   8.4892699e-04
  -3.5523727e-01   7.9204792e-04
  -3.5313384e-01   6.6771082e-04
  -3.5211167e-01   6.0932047e-04
  -3.5000824e-01   4.8457121e-04
  -3.4896683e-01   4.1958618e-04
  -3.4883357e-01   4.1161762e-04
  -3.4794603e-01   3.6133322e-04
  -3.4688402e-01   2.9758470e-04
  -3.4586184e-01   2.4139258e-04
  -3.4375842e-01   1.1870415e-04
  -3.4165499e-01  -6.4572857e-06
  -3.4063281e-01  -6.4710246e-05
  -3.4044184e-01  -7.6663095e-05
  -3.4035941e-01  -8.1609101e-05
  -3.3852939e-01  -1.8822301e-04
  -3.3750859e-01  -2.4441513e-04
  -3.3648641e-01  -2.9937076e-04
  -3.3438299e-01  -4.1752535e-04
  -3.3259006e-01  -5.2139148e-04
  -3.3181244e-01  -5.6494381e-04
  -3.3156788e-01  -5.7840794e-04
  -3.3125876e-01  -5.9626851e-04
  -3.3023658e-01  -6.5081197e-04
  -3.2813316e-01  -7.6608139e-04
  -3.2711236e-01  -8.1980051e-04
  -3.2500893e-01  -9.3149782e-04
  -3.2347979e-01  -1.0153051e-03
  -3.2278872e-01  -1.0532245e-03
  -3.2245762e-01  -1.0710851e-03
  -3.2188333e-01  -1.1021350e-03
  -3.2086115e-01  -1.1551672e-03
  -3.1875773e-01  -1.2627428e-03
  -3.1773693e-01  -1.3152255e-03
  -3.1563350e-01  -1.4192290e-03
  -3.1394362e-01  -1.5053719e-03
  -3.1326904e-01  -1.5415052e-03
  -3.1292144e-01  -1.5599154e-03
  -3.1250790e-01  -1.5807985e-03
  -3.1148710e-01  -1.6325942e-03
  -3.0938367e-01  -1.7331630e-03
  -3.0836150e-01  -1.7841343e-03
  -3.0625807e-01  -1.8801693e-03
  -3.0415465e-01  -1.9779903e-03
  -3.0318743e-01  -2.0278625e-03
  -3.0314758e-01  -2.0299233e-03
  -3.0313247e-01  -2.0306103e-03
  -3.0285494e-01  -2.0440744e-03
  -3.0102904e-01  -2.1267826e-03
  -3.0000824e-01  -2.1767922e-03
  -2.9898607e-01  -2.2250158e-03
  -2.9688264e-01  -2.3139065e-03
  -2.9477922e-01  -2.4012860e-03
  -2.9375842e-01  -2.4508834e-03
  -2.9217707e-01  -2.5183414e-03
  -2.9212349e-01  -2.5206771e-03
  -2.9165499e-01  -2.5407359e-03
  -2.9063281e-01  -2.5879977e-03
  -2.8961201e-01  -2.6316874e-03
  -2.8750721e-01  -2.7156321e-03
  -2.8648641e-01  -2.7583601e-03
  -2.8438299e-01  -2.8365345e-03
  -2.8227956e-01  -2.9125106e-03
  -2.8125738e-01  -2.9548265e-03
  -2.7981068e-01  -3.0073091e-03
  -2.7929684e-01  -3.0262688e-03
  -2.7915396e-01  -3.0314896e-03
  -2.7813316e-01  -3.0694090e-03
  -2.7711098e-01  -3.1036188e-03
  -2.7500756e-01  -3.1749237e-03
  -2.7398676e-01  -3.2063858e-03
  -2.7188333e-01  -3.2699970e-03
  -2.7086115e-01  -3.2995356e-03
  -2.6875773e-01  -3.3575138e-03
  -2.6665430e-01  -3.4110955e-03
  -2.6563213e-01  -3.4376116e-03
  -2.6306158e-01  -3.4975133e-03
  -2.6282115e-01  -3.5031462e-03
  -2.6250790e-01  -3.5098783e-03
  -2.6114500e-01  -3.5377683e-03
  -2.6040447e-01  -3.5538428e-03
  -2.5938230e-01  -3.5711538e-03
  -2.5836150e-01  -3.5840684e-03
  -2.5625807e-01  -3.6210260e-03
  -2.5523590e-01  -3.6298189e-03
  -2.5313247e-01  -3.6582585e-03
  -2.5211167e-01  -3.6627923e-03
  -2.5000687e-01  -3.6831259e-03
  -2.4898607e-01  -3.6831259e-03
  -2.4688264e-01  -3.6952161e-03
  -2.4586047e-01  -3.6905449e-03
  -2.4375704e-01  -3.6943918e-03
  -2.4273624e-01  -3.6847745e-03
  -2.4063281e-01  -3.6801033e-03
  -2.3961064e-01  -3.6649905e-03
  -2.3750721e-01  -3.6511142e-03
  -2.3648641e-01  -3.6300937e-03
  -2.3438299e-01  -3.6060506e-03
  -2.3336081e-01  -3.5785728e-03
  -2.3125738e-01  -3.5429890e-03
  -2.3107191e-01  -3.5369439e-03
  -2.2933806e-01  -3.4975133e-03
  -2.2896711e-01  -3.4889951e-03
  -2.2813178e-01  -3.4620669e-03
  -2.2711098e-01  -3.4246971e-03
  -2.2500756e-01  -3.3671310e-03
  -2.2398538e-01  -3.3242657e-03
  -2.2188196e-01  -3.2566702e-03
  -2.2086115e-01  -3.2065232e-03
  -2.1875773e-01  -3.1275245e-03
  -2.1665430e-01  -3.0339626e-03
  -2.1660072e-01  -3.0310774e-03
  -2.1617619e-01  -3.0073091e-03
  -2.1563213e-01  -2.9783200e-03
  -2.1352870e-01  -2.8739043e-03
  -2.1250653e-01  -2.8151018e-03
  -2.1040310e-01  -2.7012063e-03
  -2.0964059e-01  -2.6518836e-03
  -2.0938230e-01  -2.6348474e-03
  -2.0754541e-01  -2.5221883e-03
  -2.0749045e-01  -2.5183414e-03
  -2.0625670e-01  -2.4378315e-03
  -2.0415327e-01  -2.3004424e-03
  -2.0313247e-01  -2.2262523e-03
  -2.0102904e-01  -2.0784217e-03
  -2.0101805e-01  -2.0777347e-03
  -2.0041629e-01  -2.0299233e-03
  -2.0000687e-01  -1.9994230e-03
  -1.9790344e-01  -1.8430742e-03
  -1.9688264e-01  -1.7620147e-03
  -1.9477784e-01  -1.5961861e-03
  -1.9474075e-01  -1.5928887e-03
  -1.9414585e-01  -1.5415052e-03
  -1.9375704e-01  -1.5103179e-03
  -1.9338060e-01  -1.4784437e-03
  -1.9220454e-01  -1.3818591e-03
  -1.9208914e-01  -1.3719671e-03
  -1.9063144e-01  -1.2516143e-03
  -1.8859121e-01  -1.0753442e-03
  -1.8835078e-01  -1.0532245e-03
  -1.8750721e-01  -9.8246916e-04
  -1.8691094e-01  -9.2984915e-04
  -1.8648916e-01  -8.9357844e-04
  -1.8597945e-01  -8.4769049e-04
  -1.8438161e-01  -7.0714148e-04
  -1.8284423e-01  -5.6494381e-04
  -1.8257220e-01  -5.4021378e-04
  -1.8227819e-01  -5.1479680e-04
  -1.8125738e-01  -4.2741736e-04
  -1.7915258e-01  -2.3548485e-04
  -1.7858792e-01  -1.8451351e-04
  -1.7813178e-01  -1.4137334e-04
  -1.7745995e-01  -7.6663095e-05
  -1.7686918e-01  -2.2119638e-05
  -1.7602836e-01   5.3306955e-05
  -1.7500618e-01   1.4027423e-04
  -1.7290276e-01   3.3619103e-04
  -1.7252906e-01   3.6971396e-04
  -1.7208941e-01   4.1161762e-04
  -1.7188196e-01   4.2906603e-04
  -1.6977853e-01   6.1934987e-04
  -1.6875635e-01   7.0411892e-04
  -1.6852005e-01   7.2472728e-04
  -1.6664468e-01   8.9989833e-04
  -1.6641662e-01   9.2050669e-04
  -1.6563213e-01   9.8329349e-04
  -1.6460995e-01   1.0636661e-03
  -1.6250653e-01   1.2491413e-03
  -1.6230456e-01   1.2656280e-03
  -1.6095266e-01   1.3881790e-03
  -1.6020114e-01   1.4526145e-03
  -1.5938092e-01   1.5137526e-03
  -1.5836012e-01   1.5875306e-03
  -1.5625670e-01   1.7613277e-03
  -1.5592559e-01   1.7860578e-03
  -1.5486220e-01   1.8765971e-03
  -1.5382079e-01   1.9588932e-03
  -1.5313110e-01   2.0061550e-03
  -1.5211030e-01   2.0719644e-03
  -1.5000687e-01   2.2300992e-03
  -1.4929932e-01   2.2765367e-03
  -1.4814800e-01   2.3648779e-03
  -1.4719589e-01   2.4328854e-03
  -1.4688127e-01   2.4525321e-03
  -1.4586047e-01   2.5113346e-03
  -1.4375567e-01   2.6506471e-03
  -1.4273487e-01   2.7073888e-03
  -1.4063007e-01   2.8457396e-03
  -1.4049955e-01   2.8531586e-03
  -1.4020004e-01   2.8700574e-03
  -1.3960927e-01   2.9013821e-03
  -1.3750447e-01   3.0237958e-03
  -1.3648270e-01   3.0729811e-03
  -1.3437639e-01   3.1866018e-03
  -1.3335504e-01   3.2338637e-03
  -1.3153079e-01   3.3311351e-03
  -1.3134229e-01   3.3414393e-03
  -1.3124557e-01   3.3463853e-03
  -1.3056824e-01   3.3782596e-03
  -1.3022518e-01   3.3936471e-03
  -1.2811021e-01   3.4914681e-03
  -1.2709216e-01   3.5332344e-03
  -1.2496771e-01   3.6234990e-03
  -1.2395502e-01   3.6619680e-03
  -1.2181573e-01   3.7518204e-03
  -1.2081389e-01   3.7891902e-03
  -1.2006883e-01   3.8190037e-03
  -1.1981604e-01   3.8297200e-03
  -1.1865111e-01   3.8746462e-03
  -1.1801803e-01   3.8982771e-03
  -1.1766988e-01   3.9110543e-03
  -1.1547069e-01   3.9867557e-03
  -1.1452697e-01   4.0183552e-03
  -1.1226513e-01   4.0908966e-03
  -1.1140467e-01   4.1154892e-03
  -1.0899898e-01   4.1898167e-03
  -1.0899898e-01   4.2089138e-03
  -1.0752068e-01   4.2300717e-03
  -1.0625203e-01   4.2748606e-03
  -1.0478540e-01   4.3180007e-03
  -1.0457135e-01   4.3243206e-03
  -1.0348336e-01   4.3550958e-03
  -1.0337373e-01   4.3596296e-03
  -1.0255475e-01   4.3932899e-03
  -1.0181285e-01   4.4200808e-03
  -1.0094620e-01   4.4431621e-03
  -1.0017778e-01   4.4619844e-03
  -9.9336411e-02   4.4824554e-03
  -9.8557415e-02   4.5005908e-03
  -9.7734317e-02   4.5196879e-03
  -9.6952299e-02   4.5369989e-03
  -9.6141016e-02   4.5549968e-03
  -9.5360509e-02   4.5717583e-03
  -9.4556783e-02   4.5886572e-03
  -9.3779298e-02   4.6047317e-03
  -9.2980106e-02   4.6208062e-03
  -9.2205507e-02   4.6363312e-03
  -9.1409062e-02   4.6517187e-03
  -9.0636798e-02   4.6665568e-03
  -8.9842003e-02   4.6812574e-03
  -8.9071113e-02   4.6956832e-03
  -8.8277141e-02   4.7096969e-03
  -8.7507076e-02   4.7237106e-03
  -8.6713379e-02   4.7370373e-03
  -8.5943863e-02   4.7506389e-03
  -8.5150441e-02   4.7632787e-03
  -8.4381062e-02   4.7760558e-03
  -8.3004012e-02   4.7973511e-03
  -8.2818399e-02   4.8000989e-03
  -8.2398813e-02   4.8062814e-03
  -8.1666117e-02   4.8168604e-03
  -8.1255873e-02   4.8226307e-03
  -8.0387987e-02   4.8340340e-03
  -7.9693348e-02   4.8431017e-03
  -7.9358118e-02   4.8470860e-03
  -7.8900063e-02   4.8525815e-03
  -7.8130822e-02   4.8619240e-03
  -7.7337537e-02   4.8704421e-03
  -7.6568296e-02   4.8790976e-03
  -7.5775012e-02   4.8866540e-03
  -7.5005770e-02   4.8946226e-03
  -7.4212486e-02   4.9012173e-03
  -7.3443245e-02   4.9084989e-03
  -7.2649960e-02   4.9142692e-03
  -7.1880719e-02   4.9208639e-03
  -7.1087434e-02   4.9258099e-03
  -7.0318193e-02   4.9318550e-03
  -6.9524909e-02   4.9359767e-03
  -6.8755667e-02   4.9413349e-03
  -6.7962383e-02   4.9446322e-03
  -6.7193142e-02   4.9494408e-03
  -6.6399857e-02   4.9520512e-03
  -6.5630616e-02   4.9561729e-03
  -6.4837331e-02   4.9580963e-03
  -6.4068090e-02   4.9616685e-03
  -6.3274806e-02   4.9629050e-03
  -6.2505564e-02   4.9657901e-03
  -6.1712280e-02   4.9664771e-03
  -6.0943176e-02   4.9688127e-03
  -6.0149754e-02   4.9686753e-03
  -5.9380650e-02   4.9704614e-03
  -5.8587366e-02   4.9697744e-03
  -5.7818124e-02   4.9707361e-03
  -5.7024840e-02   4.9694996e-03
  -5.6255599e-02   4.9699118e-03
  -5.5462314e-02   4.9681257e-03
  -5.4693073e-02   4.9678510e-03
  -5.3899788e-02   4.9655153e-03
  -5.3130547e-02   4.9645536e-03
  -5.2337263e-02   4.9618058e-03
  -5.1568021e-02   4.9602946e-03
  -5.0774737e-02   4.9571346e-03
  -5.0005496e-02   4.9549364e-03
  -4.9212211e-02   4.9512269e-03
  -4.8442970e-02   4.9484791e-03
  -4.7649685e-02   4.9443574e-03
  -4.6880444e-02   4.9410601e-03
  -4.6087160e-02   4.9365263e-03
  -4.5317918e-02   4.9326794e-03
  -4.4524634e-02   4.9275960e-03
  -4.3755393e-02   4.9231995e-03
  -4.2962245e-02   4.9178413e-03
  -4.2192867e-02   4.9127579e-03
  -4.1399720e-02   4.9069876e-03
  -4.0630478e-02   4.9013547e-03
  -3.9837331e-02   4.8951721e-03
  -3.9068090e-02   4.8889896e-03
  -3.8298437e-02   4.8823950e-03
  -3.7505702e-02   4.8756629e-03
  -3.6615008e-02   4.8678317e-03
  -3.5943725e-02   4.8616492e-03
  -3.4931580e-02   4.8520320e-03
  -3.4381887e-02   4.8465364e-03
  -3.3189487e-02   4.8344462e-03
  -3.2820460e-02   4.8304619e-03
  -3.1330750e-02   4.8142500e-03
  -3.1259171e-02   4.8134257e-03
  -3.1005001e-02   4.8104031e-03
  -3.0014151e-02   4.7989998e-03
  -2.9698019e-02   4.7959772e-03
  -2.8721045e-02   4.7840244e-03
  -2.8136592e-02   4.7781167e-03
  -2.7351689e-02   4.7678125e-03
  -2.6574753e-02   4.7597065e-03
  -2.6508807e-02   4.7588822e-03
  -2.5803863e-02   4.7484406e-03
  -2.5012640e-02   4.7400599e-03
  -2.4221141e-02   4.7312670e-03
  -2.3450251e-02   4.7198637e-03
  -2.2658478e-02   4.7107960e-03
  -2.1888000e-02   4.6992554e-03
  -2.1095815e-02   4.6900503e-03
  -2.0325337e-02   4.6782348e-03
  -1.9532877e-02   4.6687550e-03
  -1.8762537e-02   4.6568021e-03
  -1.7969664e-02   4.6470475e-03
  -1.7199461e-02   4.6349573e-03
  -1.6406314e-02   4.6250653e-03
  -1.5636524e-02   4.6128376e-03
  -1.4843102e-02   4.6026708e-03
  -1.4073723e-02   4.5904432e-03
  -1.3279642e-02   4.5798643e-03
  -1.2510895e-02   4.5676366e-03
  -1.1716113e-02   4.5567829e-03
  -1.0948589e-02   4.5441431e-03
  -1.0153216e-02   4.5328772e-03
  -9.3874234e-03   4.5191383e-03
  -8.5914736e-03   4.5073228e-03
  -7.8272333e-03   4.4938587e-03
  -7.0302119e-03   4.4814937e-03
  -6.2663287e-03   4.4676174e-03
  -5.4677685e-03   4.4545654e-03
  -4.7034595e-03   4.4391779e-03
  -3.9039513e-03   4.4248894e-03
  -3.1418817e-03   4.4191191e-03
  -2.3619377e-03   4.4044184e-03
  -1.5800566e-03   4.3884813e-03
  -1.0217885e-03   4.3776276e-03
  -8.1574479e-04   4.3739181e-03
  -2.5096859e-04   4.3636139e-03
  -2.1035227e-05   4.3589427e-03
   7.4847636e-04   4.3452037e-03
   1.5337565e-03   4.3305031e-03
   2.3041107e-03   4.3167642e-03
   3.0913225e-03   4.3030253e-03
   3.8482538e-03   4.2953315e-03
   4.6564587e-03   4.2829665e-03
   5.4046383e-03   4.2689528e-03
   6.2268293e-03   4.2524661e-03
   6.9640453e-03   4.2405133e-03
   7.7949331e-03   4.2264996e-03
   8.5046850e-03   4.2190806e-03
   9.3618965e-03   4.2050669e-03
   1.0052139e-02   4.1944880e-03
   1.0930220e-02   4.1789630e-03
   1.1610035e-02   4.1681093e-03
   1.2498228e-02   4.1524469e-03
   1.3173536e-02   4.1411810e-03
   1.4051466e-02   4.1242821e-03
   1.4727420e-02   4.1113676e-03
   1.5573737e-02   4.0954304e-03
   1.6278543e-02   4.0799055e-03
   1.7168549e-02   4.0605336e-03
   1.7895887e-02   4.0465199e-03
   1.8735608e-02   4.0275602e-03
   1.9463084e-02   4.0143709e-03
   2.0294974e-02   3.9959608e-03
   2.1017778e-02   3.9813975e-03
   2.1179210e-02   3.9776880e-03
   2.1318111e-02   3.9741159e-03
   2.1855164e-02   3.9607892e-03
   2.2568214e-02   3.9458138e-03
   2.3415904e-02   3.9246558e-03
   2.4116451e-02   3.9099552e-03
   2.4976094e-02   3.8887973e-03
   2.5663314e-02   3.8743714e-03
   2.6534636e-02   3.8529388e-03
   2.7207293e-02   3.8389251e-03
   2.8088643e-02   3.8169428e-03
   2.8745501e-02   3.8033413e-03
   2.9633171e-02   3.7814964e-03
   3.0275190e-02   3.7680323e-03
   3.1154480e-02   3.7490726e-03
   3.1792652e-02   3.7362954e-03
   3.2758085e-02   3.7107411e-03
   3.3382106e-02   3.6964526e-03
   3.4331877e-02   3.6693870e-03
   3.4898744e-02   3.6550985e-03
   3.5904707e-02   3.6281703e-03
   3.6460995e-02   3.6141566e-03
   3.7473140e-02   3.5866788e-03
   3.8024483e-02   3.5723903e-03
   3.9037590e-02   3.5440881e-03
   3.9584810e-02   3.5293875e-03
   4.0382629e-02   3.5063062e-03
   4.0598192e-02   3.4997115e-03
   4.0974638e-02   3.4891325e-03
   4.1139917e-02   3.4840491e-03
   4.2154260e-02   3.4569835e-03
   4.2693238e-02   3.4424202e-03
   4.3704696e-02   3.4149424e-03
   4.4234468e-02   3.4002418e-03
   4.5242217e-02   3.3712527e-03
   4.5754266e-02   3.3577886e-03
   4.6708296e-02   3.3301734e-03
   4.6977853e-02   3.3135493e-03
   4.7548979e-02   3.2966505e-03
   4.7804660e-02   3.2980243e-03
   4.8364108e-02   3.2824994e-03
   4.8606600e-02   3.2671118e-03
   4.9160141e-02   3.2515868e-03
   4.9402770e-02   3.2533729e-03
   4.9952463e-02   3.2378479e-03
   5.0192070e-02   3.2223230e-03
   5.0740390e-02   3.2066606e-03
   5.0979172e-02   3.2085841e-03
   5.1527354e-02   3.1925095e-03
   5.1764213e-02   3.1767098e-03
   5.2312670e-02   3.1603605e-03
   5.2548292e-02   3.1624213e-03
   5.3097436e-02   3.1457973e-03
   5.3331410e-02   3.1294480e-03
   5.3881378e-02   3.1124117e-03
   5.4113978e-02   3.1144726e-03
   5.4665045e-02   3.0970242e-03
   5.4895859e-02   3.0801253e-03
   5.5448026e-02   3.0621273e-03
   5.5677465e-02   3.0644629e-03
   5.6231006e-02   3.0459154e-03
   5.6458934e-02   3.0281922e-03
   5.7013711e-02   3.0092325e-03
   5.7240403e-02   3.0119803e-03
   5.7796692e-02   2.9924711e-03
   5.8022422e-02   2.9737862e-03
   5.8469349e-02   2.9578490e-03
   5.8579947e-02   2.9537274e-03
   5.8603578e-02   2.9541395e-03
   5.8632704e-02   2.9534526e-03
   5.9363751e-02   2.9377902e-03
   5.9588795e-02   2.9207540e-03
   6.0151540e-02   2.9022065e-03
   6.0376309e-02   2.9081142e-03
   6.0945924e-02   2.8949248e-03
   6.1171104e-02   2.8758278e-03
   6.1703762e-02   2.8596159e-03
   6.1937735e-02   2.8646993e-03
   6.2472591e-02   2.8445031e-03
   6.2712060e-02   2.8230704e-03
   6.3251312e-02   2.8034237e-03
   6.3489270e-02   2.8063089e-03
   6.4034155e-02   2.7863875e-03
   6.4272525e-02   2.7656417e-03
   6.4818097e-02   2.7455829e-03
   6.5054681e-02   2.7477812e-03
   6.5602451e-02   2.7270354e-03
   6.5838623e-02   2.7062897e-03
   6.6385981e-02   2.6852691e-03
   6.6620092e-02   2.6871926e-03
   6.7169373e-02   2.6656225e-03
   6.7403072e-02   2.6444646e-03
   6.7952079e-02   2.6224823e-03
   6.8183167e-02   2.6244058e-03
   6.8734509e-02   2.6015992e-03
   6.8965048e-02   2.5798917e-03
   6.9516253e-02   2.5565356e-03
   6.9744044e-02   2.5584590e-03
   7.0297859e-02   2.5342786e-03
   7.0524826e-02   2.5114720e-03
   7.1079054e-02   2.4866046e-03
   7.1302723e-02   2.4885280e-03
   7.1449317e-02   2.4817959e-03
   7.1643311e-02   2.4724535e-03
   7.1860110e-02   2.4629736e-03
   7.2082681e-02   2.4415410e-03
   7.2640892e-02   2.4173605e-03
   7.2861677e-02   2.4190092e-03
   7.3421949e-02   2.3948287e-03
   7.3640810e-02   2.3738081e-03
   7.4203693e-02   2.3494903e-03
   7.4419943e-02   2.3507268e-03
   7.4986948e-02   2.3261341e-03
   7.5200451e-02   2.3064875e-03
   7.5778034e-02   2.2813453e-03
   7.5986866e-02   2.2828566e-03
   7.6579974e-02   2.0961449e-03
   7.6584645e-02   2.2589509e-03
   7.7067431e-02   2.0874894e-03
   7.7335751e-02   2.0699036e-03
   7.7429313e-02   2.0832303e-03
   7.7790372e-02   2.1534361e-03
   7.8108977e-02   2.1346138e-03
   7.8580221e-02   2.1495892e-03
   7.8881653e-02   2.1331025e-03
   7.9362103e-02   2.1108455e-03
   7.9661473e-02   2.0969692e-03
   8.0143022e-02   2.0729261e-03
   8.0443354e-02   2.0582255e-03
   8.0924766e-02   2.0328085e-03
   8.1226197e-02   2.0175583e-03
   8.1706784e-02   1.9911796e-03
   8.1971945e-02   1.9773033e-03
   8.2008903e-02   1.9752425e-03
   8.2011925e-02   1.9751051e-03
   8.2045448e-02   1.9733190e-03
   8.2488528e-02   1.9498255e-03
   8.2791608e-02   1.9343006e-03
   8.3269860e-02   1.9091584e-03
   8.3573902e-02   1.8939082e-03
   8.4050642e-02   1.8689034e-03
   8.4355920e-02   1.8535158e-03
   8.4831149e-02   1.8286484e-03
   8.5137664e-02   1.8131234e-03
   8.5610969e-02   1.7882560e-03
   8.5918995e-02   1.7725936e-03
   8.6390377e-02   1.7473140e-03
   8.6699915e-02   1.7313769e-03
   8.7168824e-02   1.7056852e-03
   8.7480285e-02   1.6891985e-03
   8.7946858e-02   1.6632319e-03
   8.8260105e-02   1.6461957e-03
   8.8722144e-02   1.6206413e-03
   8.9036078e-02   1.6034677e-03
   8.9490699e-02   1.5788751e-03
   8.9806007e-02   1.5622510e-03
   9.0258291e-02   1.5376583e-03
   9.0579782e-02   1.5203473e-03
   9.1034265e-02   1.4939686e-03
   9.1365098e-02   1.4751463e-03
   9.1455500e-02   1.4697881e-03
   9.1599621e-02   1.4609952e-03
   9.1908746e-02   1.4429973e-03
   9.2155222e-02   1.4289836e-03
   9.2603248e-02   1.4028797e-03
   9.2943286e-02   1.3836452e-03
   9.3388289e-02   1.3578161e-03
   9.3729289e-02   1.3384442e-03
   9.4172231e-02   1.3128898e-03
   9.4513918e-02   1.2935180e-03
   9.4955211e-02   1.2678262e-03
   9.5297447e-02   1.2483170e-03
   9.5737642e-02   1.2224878e-03
   9.6080565e-02   1.2028412e-03
   9.6519386e-02   1.1765999e-03
   9.6862996e-02   1.1566785e-03
   9.7300717e-02   1.1300250e-03
   9.7645152e-02   1.1095540e-03
   9.8081637e-02   1.0822136e-03
   9.8427033e-02   1.0610557e-03
   9.8862281e-02   1.0330283e-03
   9.9208502e-02   1.0111835e-03
   9.9519276e-02   9.9098728e-04
   9.9814525e-02   9.7134064e-04
   9.9953150e-02   9.6254774e-04
   9.9989696e-02   9.6021213e-04
   1.0042275e-01   9.3287171e-04
   1.0077062e-01   9.1130162e-04
   1.0120243e-01   8.8437337e-04
   1.0155112e-01   8.6294068e-04
   1.0198156e-01   8.3614981e-04
   1.0233108e-01   8.1485450e-04
   1.0276001e-01   7.8820103e-04
   1.0311049e-01   7.6676833e-04
   1.0353777e-01   7.4011486e-04
   1.0388907e-01   7.1854478e-04
   1.0431429e-01   6.9175391e-04
   1.0466669e-01   6.7004644e-04
   1.0508944e-01   6.4311818e-04
   1.0544377e-01   6.2099854e-04
   1.0586486e-01   5.9393290e-04
   1.0622263e-01   5.7126370e-04
   1.0664276e-01   5.4351111e-04
   1.0700464e-01   5.2001759e-04
   1.0736982e-01   4.9528756e-04
   1.0753675e-01   4.8388426e-04
   1.0773816e-01   4.7014536e-04
   1.0778900e-01   4.6671063e-04
   1.0782211e-01   4.6464980e-04
   1.0815679e-01   4.4280494e-04
   1.0857349e-01   4.1546451e-04
   1.0898854e-01   3.8853626e-04
   1.0935757e-01   3.6476795e-04
   1.0977070e-01   3.3811447e-04
   1.1014096e-01   3.1434617e-04
   1.1055244e-01   2.8783008e-04
   1.1092394e-01   2.6406177e-04
   1.1133391e-01   2.3754568e-04
   1.1170651e-01   2.1363999e-04
   1.1211497e-01   1.8684912e-04
   1.1248867e-01   1.6253126e-04
   1.1289575e-01   1.3532822e-04
   1.1327041e-01   1.1059819e-04
   1.1367612e-01   8.2708213e-05
   1.1405188e-01   5.7291237e-05
   1.1445621e-01   2.8576924e-05
   1.1483321e-01   2.3356140e-06
   1.1505798e-01  -1.3738906e-05
   1.1516445e-01  -2.1432693e-05
   1.1546094e-01  -4.1628885e-05
   1.1561440e-01  -5.2070453e-05
   1.1601627e-01  -7.9136098e-05
   1.1639532e-01  -1.0455307e-04
   1.1679609e-01  -1.3106916e-04
   1.1717611e-01  -1.5634875e-04
   1.1757536e-01  -1.8259006e-04
   1.1795661e-01  -2.0759487e-04
   1.1835449e-01  -2.3383618e-04
   1.1873698e-01  -2.5897837e-04
   1.1913335e-01  -2.8521969e-04
   1.1951735e-01  -3.1049927e-04
   1.1991235e-01  -3.3701536e-04
   1.2029813e-01  -3.6270711e-04
   1.2069162e-01  -3.8977276e-04
   1.2107933e-01  -4.1601407e-04
   1.2147130e-01  -4.4362927e-04
   1.2186107e-01  -4.7083230e-04
   1.2224040e-01  -4.9817273e-04
   1.2248344e-01  -5.1575852e-04
   1.2263059e-01  -5.2592532e-04
   1.2264323e-01  -5.2674965e-04
   1.2303218e-01  -5.5312835e-04
   1.2342552e-01  -5.8005660e-04
   1.2381310e-01  -6.0588575e-04
   1.2420781e-01  -6.3240184e-04
   1.2459388e-01  -6.5795620e-04
   1.2498983e-01  -6.8406012e-04
   1.2537452e-01  -7.0947710e-04
   1.2577199e-01  -7.3558102e-04
   1.2615517e-01  -7.6086061e-04
   1.2655401e-01  -7.8723930e-04
   1.2693595e-01  -8.1265628e-04
   1.2733603e-01  -8.3930976e-04
   1.2771646e-01  -8.6513890e-04
   1.2811777e-01  -8.9220454e-04
   1.2849655e-01  -9.1872063e-04
   1.2889924e-01  -9.4661061e-04
   1.2930385e-01  -9.7559970e-04
   1.2968057e-01  -1.0028027e-03
   1.2972371e-01  -1.0059627e-03
   1.2976836e-01  -1.0089852e-03
   1.3008683e-01  -1.0306927e-03
   1.3046190e-01  -1.0561097e-03
   1.3083546e-01  -1.0808397e-03
   1.3124310e-01  -1.1080428e-03
   1.3161501e-01  -1.1322232e-03
   1.3202415e-01  -1.1590141e-03
   1.3239428e-01  -1.1829198e-03
   1.3280480e-01  -1.2095733e-03
   1.3317314e-01  -1.2334790e-03
   1.3358558e-01  -1.2601324e-03
   1.3395200e-01  -1.2839008e-03
   1.3436636e-01  -1.3108290e-03
   1.3473127e-01  -1.3348721e-03
   1.3514742e-01  -1.3620751e-03
   1.3551109e-01  -1.3863930e-03
   1.3592848e-01  -1.4142830e-03
   1.3629104e-01  -1.4392878e-03
   1.3670967e-01  -1.4678647e-03
   1.3698651e-01  -1.4873739e-03
   1.3712403e-01  -1.4969912e-03
   1.3734784e-01  -1.5118292e-03
   1.3749073e-01  -1.5214464e-03
   1.3785206e-01  -1.5448026e-03
   1.3827384e-01  -1.5724178e-03
   1.3863243e-01  -1.5950870e-03
   1.3905559e-01  -1.6221526e-03
   1.3941280e-01  -1.6445470e-03
   1.3983733e-01  -1.6712005e-03
   1.4019317e-01  -1.6933201e-03
   1.4061908e-01  -1.7198362e-03
   1.4097216e-01  -1.7416811e-03
   1.4140082e-01  -1.7683346e-03
   1.4175253e-01  -1.7901794e-03
   1.4218256e-01  -1.8171077e-03
   1.4253290e-01  -1.8390899e-03
   1.4296431e-01  -1.8662930e-03
   1.4331327e-01  -1.8886874e-03
   1.4374468e-01  -1.9165774e-03
   1.4409227e-01  -1.9393839e-03
   1.4452642e-01  -1.9680983e-03
   1.4472701e-01  -1.9815624e-03
   1.4483829e-01  -1.9889814e-03
   1.4507185e-01  -2.0038194e-03
   1.4530816e-01  -2.0187948e-03
   1.4565164e-01  -2.0399527e-03
   1.4608853e-01  -2.0672932e-03
   1.4643063e-01  -2.0877641e-03
   1.4687028e-01  -2.1144176e-03
   1.4721100e-01  -2.1344764e-03
   1.4765202e-01  -2.1608551e-03
   1.4799000e-01  -2.1805017e-03
   1.4843239e-01  -2.2066057e-03
   1.4876899e-01  -2.2259775e-03
   1.4921413e-01  -2.2519441e-03
   1.4954799e-01  -2.2711785e-03
   1.4999588e-01  -2.2974198e-03
   1.5032699e-01  -2.3165169e-03
   1.5077762e-01  -2.3431704e-03
   1.5110736e-01  -2.3625422e-03
   1.5155799e-01  -2.3896079e-03
   1.5188635e-01  -2.4091171e-03
   1.5233974e-01  -2.4370071e-03
   1.5266535e-01  -2.4567911e-03
   1.5306927e-01  -2.4820707e-03
   1.5307065e-01  -2.4822081e-03
   1.5312148e-01  -2.4852307e-03
   1.5344434e-01  -2.5041904e-03
   1.5390322e-01  -2.5312560e-03
   1.5422471e-01  -2.5493914e-03
   1.5468359e-01  -2.5757701e-03
   1.5500371e-01  -2.5933559e-03
   1.5546534e-01  -2.6191850e-03
   1.5578271e-01  -2.6362213e-03
   1.5624708e-01  -2.6617756e-03
   1.5656170e-01  -2.6783997e-03
   1.5702745e-01  -2.7036793e-03
   1.5733932e-01  -2.7198912e-03
   1.5780919e-01  -2.7450334e-03
   1.5811969e-01  -2.7611079e-03
   1.5859094e-01  -2.7861127e-03
   1.5889869e-01  -2.8020498e-03
   1.5937268e-01  -2.8273294e-03
   1.5967906e-01  -2.8432666e-03
   1.6015305e-01  -2.8689583e-03
   1.6045806e-01  -2.8848954e-03
   1.6093480e-01  -2.9109994e-03
   1.6123705e-01  -2.9270739e-03
   1.6171654e-01  -2.9537274e-03
   1.6190888e-01  -2.9645811e-03
   1.6218641e-01  -2.9796939e-03
   1.6220839e-01  -2.9807930e-03
   1.6249828e-01  -2.9965928e-03
   1.6279504e-01  -3.0121177e-03
   1.6328003e-01  -3.0376721e-03
   1.6357404e-01  -3.0523727e-03
   1.6406040e-01  -3.0773775e-03
   1.6435303e-01  -3.0915286e-03
   1.6484214e-01  -3.1157091e-03
   1.6513066e-01  -3.1293106e-03
   1.6562388e-01  -3.1530789e-03
   1.6591103e-01  -3.1662682e-03
   1.6640563e-01  -3.1897618e-03
   1.6669002e-01  -3.2026763e-03
   1.6718737e-01  -3.2260325e-03
   1.6746764e-01  -3.2385349e-03
   1.6796911e-01  -3.2617536e-03
   1.6824664e-01  -3.2742560e-03
   1.6874948e-01  -3.2973374e-03
   1.6902701e-01  -3.3095650e-03
   1.6953123e-01  -3.3327838e-03
   1.6980601e-01  -3.3450114e-03
   1.7031297e-01  -3.3685049e-03
   1.7058500e-01  -3.3805952e-03
   1.7109472e-01  -3.4045009e-03
   1.7136400e-01  -3.4165911e-03
   1.7187509e-01  -3.4410464e-03
   1.7214299e-01  -3.4531366e-03
   1.7257302e-01  -3.4740197e-03
   1.7265683e-01  -3.4780040e-03
   1.7283681e-01  -3.4862474e-03
   1.7283956e-01  -3.4863847e-03
   1.7343720e-01  -3.5141373e-03
   1.7370099e-01  -3.5259528e-03
   1.7421757e-01  -3.5491715e-03
   1.7448136e-01  -3.5605748e-03
   1.7499794e-01  -3.5831066e-03
   1.7526173e-01  -3.5942352e-03
   1.7577968e-01  -3.6162174e-03
   1.7604210e-01  -3.6269338e-03
   1.7656005e-01  -3.6483664e-03
   1.7682247e-01  -3.6588080e-03
   1.7734180e-01  -3.6799659e-03
   1.7760284e-01  -3.6901327e-03
   1.7812217e-01  -3.7108785e-03
   1.7838183e-01  -3.7209079e-03
   1.7890391e-01  -3.7413788e-03
   1.7916220e-01  -3.7511335e-03
   1.7968565e-01  -3.7713297e-03
   1.7994120e-01  -3.7808095e-03
   1.8046602e-01  -3.8008683e-03
   1.8072157e-01  -3.8102108e-03
   1.8124777e-01  -3.8298574e-03
   1.8150056e-01  -3.8390625e-03
   1.8202814e-01  -3.8587091e-03
   1.8228093e-01  -3.8676394e-03
   1.8280988e-01  -3.8872860e-03
   1.8306130e-01  -3.8962163e-03
   1.8359162e-01  -3.9158629e-03
   1.8384030e-01  -3.9246558e-03
   1.8437337e-01  -3.9443025e-03
   1.8461929e-01  -3.9530954e-03
   1.8515374e-01  -3.9727420e-03
   1.8539966e-01  -3.9813975e-03
   1.8579397e-01  -3.9959608e-03
   1.8593548e-01  -4.0010442e-03
   1.8609623e-01  -4.0068145e-03
   1.8621163e-01  -4.0109362e-03
   1.8671723e-01  -4.0287967e-03
   1.8695903e-01  -4.0374523e-03
   1.8749897e-01  -4.0557250e-03
   1.8773940e-01  -4.0639683e-03
   1.8827934e-01  -4.0816915e-03
   1.8851840e-01  -4.0896601e-03
   1.8906108e-01  -4.1068337e-03
   1.8929877e-01  -4.1143901e-03
   1.8984283e-01  -4.1311516e-03
   1.9007914e-01  -4.1384332e-03
   1.9062457e-01  -4.1546451e-03
   1.9085951e-01  -4.1617894e-03
   1.9140494e-01  -4.1775891e-03
   1.9163850e-01  -4.1844585e-03
   1.9218668e-01  -4.2001209e-03
   1.9241887e-01  -4.2067156e-03
   1.9296843e-01  -4.2219658e-03
   1.9319924e-01  -4.2284230e-03
   1.9374880e-01  -4.2435358e-03
   1.9397961e-01  -4.2498557e-03
   1.9453054e-01  -4.2645564e-03
   1.9475998e-01  -4.2707389e-03
   1.9531229e-01  -4.2854395e-03
   1.9554035e-01  -4.2913472e-03
   1.9609266e-01  -4.3057731e-03
   1.9631935e-01  -4.3116808e-03
   1.9687440e-01  -4.3259693e-03
   1.9709972e-01  -4.3317396e-03
   1.9765477e-01  -4.3457533e-03
   1.9788009e-01  -4.3515236e-03
   1.9843651e-01  -4.3653999e-03
   1.9866046e-01  -4.3708955e-03
   1.9921826e-01  -4.3847718e-03
   1.9944083e-01  -4.3902674e-03
   1.9999863e-01  -4.4038689e-03
   2.0022257e-01  -4.4092270e-03
   2.0078037e-01  -4.4226912e-03
   2.0100294e-01  -4.4280494e-03
   2.0156074e-01  -4.4413761e-03
   2.0178331e-01  -4.4467343e-03
   2.0234248e-01  -4.4599236e-03
   2.0256368e-01  -4.4651444e-03
   2.0312423e-01  -4.4781964e-03
   2.0334405e-01  -4.4832798e-03
   2.0390460e-01  -4.4961943e-03
   2.0412579e-01  -4.5012777e-03
   2.0468634e-01  -4.5141923e-03
   2.0490616e-01  -4.5191383e-03
   2.0546671e-01  -4.5317781e-03
   2.0568653e-01  -4.5365867e-03
   2.0590773e-01  -4.5415327e-03
   2.0624845e-01  -4.5490891e-03
   2.0630478e-01  -4.5501882e-03
   2.0636524e-01  -4.5515621e-03
   2.0702882e-01  -4.5659880e-03
   2.0744237e-01  -4.5745061e-03
   2.0781057e-01  -4.5823373e-03
   2.0802902e-01  -4.5870085e-03
   2.0859094e-01  -4.5981370e-03
   2.0881076e-01  -4.6025335e-03
   2.0937268e-01  -4.6132498e-03
   2.0959113e-01  -4.6175089e-03
   2.1015443e-01  -4.6278130e-03
   2.1037287e-01  -4.6317973e-03
   2.1093480e-01  -4.6418267e-03
   2.1115324e-01  -4.6456736e-03
   2.1171654e-01  -4.6551535e-03
   2.1193499e-01  -4.6588630e-03
   2.1249691e-01  -4.6680680e-03
   2.1271536e-01  -4.6716402e-03
   2.1327865e-01  -4.6804331e-03
   2.1349710e-01  -4.6838678e-03
   2.1406040e-01  -4.6923859e-03
   2.1427747e-01  -4.6956832e-03
   2.1484077e-01  -4.7037892e-03
   2.1505921e-01  -4.7069491e-03
   2.1562251e-01  -4.7147803e-03
   2.1583958e-01  -4.7178029e-03
   2.1640425e-01  -4.7252219e-03
   2.1662133e-01  -4.7281071e-03
   2.1718462e-01  -4.7352513e-03
   2.1740170e-01  -4.7378617e-03
   2.1796637e-01  -4.7447311e-03
   2.1818344e-01  -4.7473415e-03
   2.1874811e-01  -4.7537988e-03
   2.1896381e-01  -4.7562718e-03
   2.1952848e-01  -4.7624543e-03
   2.1974556e-01  -4.7647899e-03
   2.2031022e-01  -4.7705603e-03
   2.2052730e-01  -4.7727585e-03
   2.2109197e-01  -4.7783914e-03
   2.2130767e-01  -4.7804523e-03
   2.2187234e-01  -4.7856731e-03
   2.2208941e-01  -4.7875965e-03
   2.2265408e-01  -4.7925425e-03
   2.2286978e-01  -4.7943286e-03
   2.2343445e-01  -4.7989998e-03
   2.2365153e-01  -4.8007859e-03
   2.2421620e-01  -4.8050449e-03
   2.2443190e-01  -4.8066936e-03
   2.2499794e-01  -4.8106779e-03
   2.2521364e-01  -4.8121892e-03
   2.2577831e-01  -4.8158987e-03
   2.2599401e-01  -4.8172726e-03
   2.2656005e-01  -4.8207073e-03
   2.2677575e-01  -4.8219438e-03
   2.2734180e-01  -4.8249663e-03
   2.2755750e-01  -4.8260655e-03
   2.2812217e-01  -4.8289506e-03
   2.2833787e-01  -4.8299123e-03
   2.2890391e-01  -4.8323853e-03
   2.2911961e-01  -4.8332097e-03
   2.2968565e-01  -4.8354079e-03
   2.2989998e-01  -4.8360949e-03
   2.3046602e-01  -4.8380183e-03
   2.3068172e-01  -4.8387052e-03
   2.3124777e-01  -4.8402165e-03
   2.3146347e-01  -4.8407661e-03
   2.3202951e-01  -4.8421400e-03
   2.3224384e-01  -4.8425521e-03
   2.3280988e-01  -4.8435139e-03
   2.3302558e-01  -4.8437886e-03
   2.3359162e-01  -4.8446130e-03
   2.3380595e-01  -4.8447504e-03
   2.3437199e-01  -4.8452999e-03
   2.3458770e-01  -4.8452999e-03
   2.3515374e-01  -4.8455747e-03
   2.3536944e-01  -4.8455747e-03
   2.3593548e-01  -4.8457121e-03
   2.3614981e-01  -4.8455747e-03
   2.3671585e-01  -4.8454373e-03
   2.3693155e-01  -4.8452999e-03
   2.3749760e-01  -4.8448878e-03
   2.3771192e-01  -4.8446130e-03
   2.3827934e-01  -4.8439260e-03
   2.3849367e-01  -4.8436513e-03
   2.3905971e-01  -4.8426895e-03
   2.3927541e-01  -4.8422774e-03
   2.3984145e-01  -4.8410409e-03
   2.4005578e-01  -4.8404913e-03
   2.4062320e-01  -4.8391174e-03
   2.4083752e-01  -4.8384305e-03
   2.4140357e-01  -4.8366444e-03
   2.4161789e-01  -4.8358201e-03
   2.4218531e-01  -4.8337592e-03
   2.4239964e-01  -4.8327975e-03
   2.4296568e-01  -4.8304619e-03
   2.4318138e-01  -4.8293628e-03
   2.4374742e-01  -4.8267524e-03
   2.4396175e-01  -4.8255159e-03
   2.4452917e-01  -4.8224933e-03
   2.4474349e-01  -4.8211194e-03
   2.4530954e-01  -4.8176847e-03
   2.4552386e-01  -4.8163108e-03
   2.4609128e-01  -4.8126013e-03
   2.4630561e-01  -4.8109527e-03
   2.4687303e-01  -4.8068310e-03
   2.4708735e-01  -4.8050449e-03
   2.4765339e-01  -4.8006485e-03
   2.4786772e-01  -4.7988624e-03
   2.4843514e-01  -4.7940538e-03
   2.4864947e-01  -4.7919930e-03
   2.4921688e-01  -4.7869096e-03
   2.4942984e-01  -4.7847113e-03
   2.4999725e-01  -4.7792158e-03
   2.5021158e-01  -4.7768802e-03
   2.5077900e-01  -4.7711098e-03
   2.5099332e-01  -4.7686368e-03
   2.5156074e-01  -4.7624543e-03
   2.5177369e-01  -4.7598439e-03
   2.5234111e-01  -4.7532493e-03
   2.5255544e-01  -4.7506389e-03
   2.5312285e-01  -4.7436320e-03
   2.5333718e-01  -4.7408842e-03
   2.5390322e-01  -4.7334652e-03
   2.5411755e-01  -4.7305801e-03
   2.5468497e-01  -4.7228863e-03
   2.5489929e-01  -4.7197263e-03
   2.5546671e-01  -4.7116204e-03
   2.5567966e-01  -4.7083230e-03
   2.5624708e-01  -4.6999423e-03
   2.5646141e-01  -4.6965076e-03
   2.5702882e-01  -4.6875773e-03
   2.5724315e-01  -4.6840052e-03
   2.5781057e-01  -4.6748001e-03
   2.5802352e-01  -4.6710906e-03
   2.5859094e-01  -4.6613360e-03
   2.5880526e-01  -4.6574891e-03
   2.5937268e-01  -4.6473223e-03
   2.5958563e-01  -4.6433380e-03
   2.6015443e-01  -4.6326217e-03
   2.6036738e-01  -4.6285000e-03
   2.6093480e-01  -4.6173715e-03
   2.6150359e-01  -4.6058308e-03
   2.6168631e-01  -4.6021213e-03
   2.6171654e-01  -4.6014343e-03
   2.6226747e-01  -4.5898937e-03
   2.6249828e-01  -4.5849477e-03
   2.6266315e-01  -4.5812382e-03
   2.6273322e-01  -4.5798643e-03
   2.6306570e-01  -4.5729948e-03
   2.6327865e-01  -4.5687357e-03
   2.6349161e-01  -4.5644767e-03
   2.6406040e-01  -4.5525238e-03
   2.6427335e-01  -4.5481274e-03
   2.6484214e-01  -4.5361745e-03
   2.6505509e-01  -4.5317781e-03
   2.6562251e-01  -4.5195505e-03
   2.6583546e-01  -4.5150166e-03
   2.6640425e-01  -4.5027890e-03
   2.6661721e-01  -4.4982552e-03
   2.6718462e-01  -4.4857528e-03
   2.6739895e-01  -4.4810815e-03
   2.6796637e-01  -4.4685791e-03
   2.6817932e-01  -4.4639079e-03
   2.6874811e-01  -4.4511307e-03
   2.6896106e-01  -4.4463221e-03
   2.6952848e-01  -4.4334075e-03
   2.6974143e-01  -4.4285989e-03
   2.7031022e-01  -4.4154096e-03
   2.7052318e-01  -4.4106009e-03
   2.7109197e-01  -4.3972742e-03
   2.7130492e-01  -4.3923282e-03
   2.7187234e-01  -4.3788641e-03
   2.7208529e-01  -4.3737807e-03
   2.7265408e-01  -4.3601792e-03
   2.7286703e-01  -4.3549584e-03
   2.7343583e-01  -4.3410821e-03
   2.7364740e-01  -4.3358613e-03
   2.7421620e-01  -4.3217102e-03
   2.7442915e-01  -4.3163520e-03
   2.7499794e-01  -4.3020636e-03
   2.7521089e-01  -4.2965680e-03
   2.7577968e-01  -4.2820048e-03
   2.7599126e-01  -4.2765092e-03
   2.7656005e-01  -4.2615338e-03
   2.7677301e-01  -4.2559009e-03
   2.7734180e-01  -4.2406507e-03
   2.7755338e-01  -4.2348803e-03
   2.7812217e-01  -4.2193554e-03
   2.7833512e-01  -4.2134476e-03
   2.7890391e-01  -4.1975105e-03
   2.7911686e-01  -4.1914654e-03
   2.7968565e-01  -4.1752535e-03
   2.7989723e-01  -4.1689336e-03
   2.8046602e-01  -4.1523095e-03
   2.8067898e-01  -4.1458522e-03
   2.8124777e-01  -4.1286786e-03
   2.8145935e-01  -4.1220839e-03
   2.8202951e-01  -4.1044981e-03
   2.8224109e-01  -4.0976287e-03
   2.8280988e-01  -4.0794933e-03
   2.8282774e-01  -4.0789438e-03
   2.8334295e-01  -4.0619075e-03
   2.8339653e-01  -4.0602588e-03
   2.8359162e-01  -4.0543511e-03
   2.8380320e-01  -4.0478938e-03
   2.8437337e-01  -4.0303080e-03
   2.8458495e-01  -4.0239881e-03
   2.8515374e-01  -4.0064023e-03
   2.8536532e-01  -4.0000824e-03
   2.8593548e-01  -3.9827714e-03
   2.8614706e-01  -3.9764515e-03
   2.8671723e-01  -3.9591405e-03
   2.8692880e-01  -3.9528206e-03
   2.8749760e-01  -3.9356470e-03
   2.8770917e-01  -3.9293271e-03
   2.8827934e-01  -3.9121534e-03
   2.8849092e-01  -3.9058335e-03
   2.8906108e-01  -3.8886599e-03
   2.8927266e-01  -3.8822026e-03
   2.8984145e-01  -3.8650290e-03
   2.9005303e-01  -3.8587091e-03
   2.9062320e-01  -3.8413981e-03
   2.9083478e-01  -3.8349408e-03
   2.9140357e-01  -3.8174924e-03
   2.9161515e-01  -3.8110351e-03
   2.9218531e-01  -3.7934493e-03
   2.9239689e-01  -3.7868546e-03
   2.9296705e-01  -3.7691314e-03
   2.9317863e-01  -3.7625368e-03
   2.9374742e-01  -3.7445388e-03
   2.9395900e-01  -3.7378067e-03
   2.9452917e-01  -3.7196714e-03
   2.9474075e-01  -3.7128019e-03
   2.9531091e-01  -3.6942544e-03
   2.9552249e-01  -3.6872475e-03
   2.9609128e-01  -3.6684252e-03
   2.9630286e-01  -3.6612810e-03
   2.9687303e-01  -3.6420465e-03
   2.9708460e-01  -3.6347649e-03
   2.9765477e-01  -3.6149809e-03
   2.9786497e-01  -3.6075619e-03
   2.9843514e-01  -3.5873657e-03
   2.9900530e-01  -3.5664826e-03
   2.9920864e-01  -3.5590636e-03
   2.9921688e-01  -3.5587888e-03
   2.9945731e-01  -3.5498585e-03
   2.9976781e-01  -3.5390048e-03
   2.9978705e-01  -3.5383178e-03
   2.9999863e-01  -3.5310362e-03
   3.0020883e-01  -3.5238920e-03
   3.0077900e-01  -3.5041079e-03
   3.0099058e-01  -3.4971011e-03
   3.0156074e-01  -3.4775918e-03
   3.0177094e-01  -3.4705850e-03
   3.0234111e-01  -3.4514879e-03
   3.0255269e-01  -3.4444811e-03
   3.0312285e-01  -3.4253840e-03
   3.0333443e-01  -3.4185145e-03
   3.0390460e-01  -3.3995549e-03
   3.0411480e-01  -3.3926854e-03
   3.0468497e-01  -3.3737257e-03
   3.0489655e-01  -3.3668563e-03
   3.0546671e-01  -3.3480340e-03
   3.0567829e-01  -3.3410271e-03
   3.0624845e-01  -3.3220674e-03
   3.0645866e-01  -3.3151980e-03
   3.0702882e-01  -3.2962383e-03
   3.0724040e-01  -3.2890941e-03
   3.0781057e-01  -3.2699970e-03
   3.0802077e-01  -3.2628527e-03
   3.0859231e-01  -3.2436183e-03
   3.0880252e-01  -3.2364740e-03
   3.0937268e-01  -3.2168274e-03
   3.0958426e-01  -3.2095458e-03
   3.1015443e-01  -3.1897618e-03
   3.1036463e-01  -3.1822054e-03
   3.1093617e-01  -3.1620092e-03
   3.1114637e-01  -3.1544528e-03
   3.1171654e-01  -3.1338444e-03
   3.1192812e-01  -3.1260132e-03
   3.1249828e-01  -3.1048553e-03
   3.1270849e-01  -3.0968868e-03
   3.1328003e-01  -3.0751793e-03
   3.1385019e-01  -3.0529223e-03
   3.1401643e-01  -3.0463276e-03
   3.1406040e-01  -3.0446789e-03
   3.1407001e-01  -3.0442668e-03
   3.1415794e-01  -3.0409694e-03
   3.1463193e-01  -3.0233836e-03
   3.1484214e-01  -3.0156898e-03
   3.1505235e-01  -3.0081334e-03
   3.1562251e-01  -2.9872503e-03
   3.1583409e-01  -2.9798313e-03
   3.1640425e-01  -2.9593603e-03
   3.1661446e-01  -2.9519413e-03
   3.1718600e-01  -2.9317451e-03
   3.1739620e-01  -2.9243261e-03
   3.1796637e-01  -2.9042673e-03
   3.1817795e-01  -2.8969857e-03
   3.1874811e-01  -2.8770643e-03
   3.1895832e-01  -2.8697827e-03
   3.1952985e-01  -2.8498612e-03
   3.1974006e-01  -2.8425796e-03
   3.2031022e-01  -2.8227956e-03
   3.2052043e-01  -2.8155140e-03
   3.2109197e-01  -2.7955926e-03
   3.2130217e-01  -2.7881735e-03
   3.2187371e-01  -2.7682521e-03
   3.2208392e-01  -2.7608331e-03
   3.2265408e-01  -2.7406369e-03
   3.2286429e-01  -2.7330805e-03
   3.2343583e-01  -2.7127470e-03
   3.2364603e-01  -2.7051906e-03
   3.2421757e-01  -2.6844448e-03
   3.2442777e-01  -2.6767510e-03
   3.2499794e-01  -2.6557305e-03
   3.2520814e-01  -2.6477619e-03
   3.2577968e-01  -2.6263292e-03
   3.2598989e-01  -2.6182233e-03
   3.2656143e-01  -2.5962410e-03
   3.2677163e-01  -2.5878603e-03
   3.2734180e-01  -2.5651911e-03
   3.2744896e-01  -2.5609320e-03
   3.2787074e-01  -2.5437584e-03
   3.2802050e-01  -2.5379881e-03
   3.2812354e-01  -2.5341412e-03
   3.2833375e-01  -2.5261726e-03
   3.2890391e-01  -2.5044651e-03
   3.2911412e-01  -2.4966340e-03
   3.2968565e-01  -2.4753387e-03
   3.2989586e-01  -2.4676449e-03
   3.3046740e-01  -2.4467617e-03
   3.3067760e-01  -2.4392053e-03
   3.3124777e-01  -2.4184596e-03
   3.3145797e-01  -2.4110406e-03
   3.3202951e-01  -2.3905696e-03
   3.3223972e-01  -2.3830132e-03
   3.3281125e-01  -2.3626796e-03
   3.3302146e-01  -2.3552606e-03
   3.3359162e-01  -2.3349270e-03
   3.3380183e-01  -2.3275080e-03
   3.3437337e-01  -2.3073118e-03
   3.3458357e-01  -2.2997554e-03
   3.3515511e-01  -2.2794219e-03
   3.3536394e-01  -2.2720029e-03
   3.3593548e-01  -2.2515319e-03
   3.3614569e-01  -2.2439755e-03
   3.3671723e-01  -2.2233671e-03
   3.3692743e-01  -2.2155360e-03
   3.3749897e-01  -2.1947902e-03
   3.3770780e-01  -2.1869590e-03
   3.3827934e-01  -2.1656637e-03
   3.3848954e-01  -2.1576952e-03
   3.3906108e-01  -2.1361251e-03
   3.3927129e-01  -2.1278817e-03
   3.3984283e-01  -2.1058995e-03
   3.4005166e-01  -2.0973814e-03
   3.4062320e-01  -2.0747122e-03
   3.4077158e-01  -2.0686671e-03
   3.4130052e-01  -2.0470970e-03
   3.4134312e-01  -2.0454483e-03
   3.4140494e-01  -2.0431127e-03
   3.4161515e-01  -2.0350067e-03
   3.4218531e-01  -2.0130245e-03
   3.4239552e-01  -2.0050559e-03
   3.4296705e-01  -1.9834858e-03
   3.4317726e-01  -1.9757920e-03
   3.4374880e-01  -1.9546341e-03
   3.4395900e-01  -1.9469403e-03
   3.4452917e-01  -1.9260572e-03
   3.4473937e-01  -1.9185008e-03
   3.4531091e-01  -1.8978925e-03
   3.4552112e-01  -1.8904734e-03
   3.4609266e-01  -1.8700025e-03
   3.4630149e-01  -1.8625835e-03
   3.4687303e-01  -1.8422499e-03
   3.4708323e-01  -1.8348309e-03
   3.4765477e-01  -1.8144973e-03
   3.4786497e-01  -1.8070783e-03
   3.4843651e-01  -1.7867447e-03
   3.4864534e-01  -1.7791883e-03
   3.4921688e-01  -1.7588547e-03
   3.4942709e-01  -1.7512983e-03
   3.4999863e-01  -1.7308274e-03
   3.5020883e-01  -1.7231336e-03
   3.5078037e-01  -1.7023878e-03
   3.5098920e-01  -1.6945566e-03
   3.5156074e-01  -1.6735361e-03
   3.5177094e-01  -1.6657049e-03
   3.5234248e-01  -1.6442723e-03
   3.5255269e-01  -1.6361663e-03
   3.5312423e-01  -1.6143214e-03
   3.5333306e-01  -1.6060781e-03
   3.5390460e-01  -1.5836837e-03
   3.5447614e-01  -1.5606023e-03
   3.5463825e-01  -1.5540076e-03
   3.5466298e-01  -1.5530459e-03
   3.5468634e-01  -1.5522216e-03
   3.5525788e-01  -1.5302393e-03
   3.5546671e-01  -1.5222708e-03
   3.5567692e-01  -1.5144396e-03
   3.5624845e-01  -1.4931443e-03
   3.5645866e-01  -1.4854505e-03
   3.5703020e-01  -1.4644300e-03
   3.5723903e-01  -1.4568736e-03
   3.5781057e-01  -1.4364026e-03
   3.5802077e-01  -1.4289836e-03
   3.5859231e-01  -1.4086500e-03
   3.5880252e-01  -1.4012310e-03
   3.5937406e-01  -1.3811722e-03
   3.5958289e-01  -1.3738906e-03
   3.6015443e-01  -1.3539692e-03
   3.6036463e-01  -1.3466875e-03
   3.6093617e-01  -1.3269035e-03
   3.6114637e-01  -1.3196219e-03
   3.6171791e-01  -1.2998379e-03
   3.6192674e-01  -1.2925563e-03
   3.6249828e-01  -1.2727722e-03
   3.6270849e-01  -1.2654906e-03
   3.6328003e-01  -1.2455692e-03
   3.6349023e-01  -1.2381502e-03
   3.6406177e-01  -1.2180914e-03
   3.6427060e-01  -1.2106724e-03
   3.6484214e-01  -1.1903388e-03
   3.6505235e-01  -1.1827824e-03
   3.6562388e-01  -1.1623114e-03
   3.6583272e-01  -1.1544803e-03
   3.6640425e-01  -1.1335971e-03
   3.6661446e-01  -1.1257659e-03
   3.6718600e-01  -1.1044706e-03
   3.6739620e-01  -1.0962273e-03
   3.6796774e-01  -1.0745198e-03
   3.6800209e-01  -1.0731459e-03
   3.6831808e-01  -1.0609183e-03
   3.6857363e-01  -1.0514385e-03
   3.6874811e-01  -1.0448438e-03
   3.6895832e-01  -1.0372874e-03
   3.6952985e-01  -1.0164043e-03
   3.6974006e-01  -1.0089852e-03
   3.7031160e-01  -9.8878905e-04
   3.7052043e-01  -9.8137004e-04
   3.7109197e-01  -9.6158602e-04
   3.7130217e-01  -9.5444179e-04
   3.7187371e-01  -9.3493254e-04
   3.7208392e-01  -9.2778831e-04
   3.7265546e-01  -9.0855384e-04
   3.7286429e-01  -9.0154700e-04
   3.7343583e-01  -8.8258731e-04
   3.7364603e-01  -8.7571786e-04
   3.7421757e-01  -8.5689556e-04
   3.7442777e-01  -8.5002610e-04
   3.7499931e-01  -8.3134119e-04
   3.7520814e-01  -8.2433435e-04
   3.7577968e-01  -8.0578683e-04
   3.7598989e-01  -7.9891737e-04
   3.7656143e-01  -7.8036985e-04
   3.7677026e-01  -7.7336301e-04
   3.7734317e-01  -7.5481549e-04
   3.7755200e-01  -7.4780864e-04
   3.7812354e-01  -7.2912373e-04
   3.7833375e-01  -7.2211689e-04
   3.7890528e-01  -7.0329459e-04
   3.7911412e-01  -6.9615036e-04
   3.7968565e-01  -6.7719067e-04
   3.7989586e-01  -6.6990905e-04
   3.8046740e-01  -6.5067458e-04
   3.8067760e-01  -6.4339296e-04
   3.8124914e-01  -6.2374632e-04
   3.8145797e-01  -6.1632732e-04
   3.8202951e-01  -5.9640590e-04
   3.8260105e-01  -5.7593493e-04
   3.8270684e-01  -5.7222543e-04
   3.8276866e-01  -5.6988981e-04
   3.8281125e-01  -5.6837853e-04
   3.8338279e-01  -5.4886929e-04
   3.8359300e-01  -5.4172506e-04
   3.8380183e-01  -5.3485560e-04
   3.8437337e-01  -5.1575852e-04
   3.8458357e-01  -5.0902646e-04
   3.8515511e-01  -4.9047894e-04
   3.8536532e-01  -4.8388426e-04
   3.8593686e-01  -4.6574891e-04
   3.8614569e-01  -4.5915423e-04
   3.8671723e-01  -4.4143104e-04
   3.8692743e-01  -4.3497376e-04
   3.8749897e-01  -4.1752535e-04
   3.8770917e-01  -4.1120545e-04
   3.8828071e-01  -3.9389443e-04
   3.8848954e-01  -3.8771192e-04
   3.8906108e-01  -3.7067568e-04
   3.8927129e-01  -3.6449317e-04
   3.8984283e-01  -3.4759432e-04
   3.9005166e-01  -3.4141181e-04
   3.9062457e-01  -3.2465034e-04
   3.9083340e-01  -3.1860523e-04
   3.9140494e-01  -3.0198115e-04
   3.9161515e-01  -2.9579864e-04
   3.9218668e-01  -2.7931196e-04
   3.9239552e-01  -2.7312945e-04
   3.9296705e-01  -2.5664276e-04
   3.9317726e-01  -2.5046025e-04
   3.9374880e-01  -2.3397357e-04
   3.9395900e-01  -2.2792845e-04
   3.9453054e-01  -2.1130437e-04
   3.9473937e-01  -2.0512186e-04
   3.9531091e-01  -1.8849779e-04
   3.9552112e-01  -1.8231528e-04
   3.9609266e-01  -1.6569120e-04
   3.9630286e-01  -1.5937131e-04
   3.9687440e-01  -1.4247245e-04
   3.9708323e-01  -1.3615256e-04
   3.9765477e-01  -1.1911631e-04
   3.9786497e-01  -1.1265903e-04
   3.9843651e-01  -9.5485396e-05
   3.9844063e-01  -9.5348006e-05
   3.9894623e-01  -7.9960432e-05
   3.9901217e-01  -7.7899596e-05
   3.9921826e-01  -7.1854478e-05
   3.9942709e-01  -6.5946748e-05
   3.9999863e-01  -4.9322672e-05
   4.0020883e-01  -4.3414942e-05
   4.0078037e-01  -2.7340423e-05
   4.0099058e-01  -2.1707471e-05
   4.0156211e-01  -6.0451186e-06
   4.0177094e-01  -5.4955623e-07
   4.0234248e-01   1.4700629e-05
   4.0255269e-01   2.0058803e-05
   4.0312423e-01   3.5034210e-05
   4.0333306e-01   4.0254994e-05
   4.0390597e-01   5.4818234e-05
   4.0411480e-01   5.9901629e-05
   4.0468634e-01   7.4190092e-05
   4.0489655e-01   7.9136098e-05
   4.0546808e-01   9.3149782e-05
   4.0567692e-01   9.8095788e-05
   4.0624845e-01   1.1169730e-04
   4.0645866e-01   1.1664331e-04
   4.0703020e-01   1.3010744e-04
   4.0724040e-01   1.3477867e-04
   4.0781194e-01   1.4796802e-04
   4.0802077e-01   1.5263924e-04
   4.0859231e-01   1.6569120e-04
   4.0880252e-01   1.7036243e-04
   4.0937406e-01   1.8300223e-04
   4.0958426e-01   1.8767345e-04
   4.1015580e-01   2.0017586e-04
   4.1036463e-01   2.0470970e-04
   4.1093617e-01   2.1707471e-04
   4.1114637e-01   2.2147116e-04
   4.1171791e-01   2.3356140e-04
   4.1192812e-01   2.3795785e-04
   4.1249966e-01   2.4991070e-04
   4.1270849e-01   2.5430715e-04
   4.1328003e-01   2.6612261e-04
   4.1349023e-01   2.7024428e-04
   4.1406177e-01   2.8205974e-04
   4.1427060e-01   2.8618141e-04
   4.1484351e-01   2.9772209e-04
   4.1505235e-01   3.0184376e-04
   4.1562388e-01   3.1310966e-04
   4.1583409e-01   3.1723134e-04
   4.1640563e-01   3.2835985e-04
   4.1661446e-01   3.3248152e-04
   4.1718737e-01   3.4347265e-04
   4.1739620e-01   3.4745693e-04
   4.1796774e-01   3.5844805e-04
   4.1817795e-01   3.6229495e-04
   4.1874948e-01   3.7314868e-04
   4.1895832e-01   3.7699558e-04
   4.1952985e-01   3.8757453e-04
   4.2010277e-01   3.9815349e-04
   4.2028275e-01   4.0145083e-04
   4.2031160e-01   4.0200038e-04
   4.2072789e-01   4.0955678e-04
   4.2084604e-01   4.1161762e-04
   4.2088314e-01   4.1230456e-04
   4.2109334e-01   4.1587668e-04
   4.2130217e-01   4.1944880e-04
   4.2187371e-01   4.2920342e-04
   4.2208392e-01   4.3250076e-04
   4.2265546e-01   4.4198060e-04
   4.2286566e-01   4.4514055e-04
   4.2343720e-01   4.5407084e-04
   4.2364603e-01   4.5723079e-04
   4.2421757e-01   4.6574891e-04
   4.2442777e-01   4.6877147e-04
   4.2499931e-01   4.7701481e-04
   4.2520952e-01   4.7976259e-04
   4.2578106e-01   4.8773116e-04
   4.2598989e-01   4.9034155e-04
   4.2656143e-01   4.9789795e-04
   4.2677163e-01   5.0050834e-04
   4.2734317e-01   5.0778996e-04
   4.2755200e-01   5.1026296e-04
   4.2812491e-01   5.1713242e-04
   4.2833375e-01   5.1960542e-04
   4.2890528e-01   5.2620009e-04
   4.2911549e-01   5.2853571e-04
   4.2968703e-01   5.3485560e-04
   4.2989586e-01   5.3691644e-04
   4.3046740e-01   5.4296156e-04
   4.3067760e-01   5.4515978e-04
   4.3124914e-01   5.5079273e-04
   4.3145935e-01   5.5285357e-04
   4.3203089e-01   5.5834913e-04
   4.3223972e-01   5.6027258e-04
   4.3281125e-01   5.6535598e-04
   4.3302146e-01   5.6727942e-04
   4.3359300e-01   5.7222543e-04
   4.3380320e-01   5.7387410e-04
   4.3437474e-01   5.7854532e-04
   4.3458357e-01   5.8019399e-04
   4.3515511e-01   5.8472783e-04
   4.3536532e-01   5.8623911e-04
   4.3593686e-01   5.9049817e-04
   4.3614706e-01   5.9200945e-04
   4.3671860e-01   5.9599374e-04
   4.3692743e-01   5.9736763e-04
   4.3749897e-01   6.0107713e-04
   4.3770917e-01   6.0245102e-04
   4.3828071e-01   6.0588575e-04
   4.3849092e-01   6.0712225e-04
   4.3906246e-01   6.1041959e-04
   4.3927129e-01   6.1165609e-04
   4.3984283e-01   6.1467865e-04
   4.4005303e-01   6.1577776e-04
   4.4062457e-01   6.1866293e-04
   4.4083340e-01   6.1962465e-04
   4.4140631e-01   6.2237243e-04
   4.4161515e-01   6.2319677e-04
   4.4218668e-01   6.2566977e-04
   4.4239689e-01   6.2649411e-04
   4.4296843e-01   6.2869233e-04
   4.4317726e-01   6.2951667e-04
   4.4374880e-01   6.3144011e-04
   4.4395900e-01   6.3212706e-04
   4.4453054e-01   6.3391312e-04
   4.4474075e-01   6.3446267e-04
   4.4531229e-01   6.3611134e-04
   4.4552112e-01   6.3652351e-04
   4.4609266e-01   6.3789740e-04
   4.4630286e-01   6.3830957e-04
   4.4687440e-01   6.3940868e-04
   4.4708460e-01   6.3968346e-04
   4.4765614e-01   6.4050779e-04
   4.4786497e-01   6.4078257e-04
   4.4843651e-01   6.4146951e-04
   4.4864672e-01   6.4160690e-04
   4.4921826e-01   6.4188168e-04
   4.4942846e-01   6.4201907e-04
   4.5000000e-01   6.4201907e-04
   4.5020883e-01   6.4201907e-04
   4.5078037e-01   6.4188168e-04
   4.5099058e-01   6.4174429e-04
   4.5156211e-01   6.4119474e-04
   4.5177094e-01   6.4091996e-04
   4.5234386e-01   6.4009562e-04
   4.5255269e-01   6.3982084e-04
   4.5312423e-01   6.3872173e-04
   4.5333443e-01   6.3830957e-04
   4.5390597e-01   6.3693567e-04
   4.5411480e-01   6.3652351e-04
   4.5468771e-01   6.3501223e-04
   4.5489655e-01   6.3446267e-04
   4.5546808e-01   6.3267661e-04
   4.5567829e-01   6.3198967e-04
   4.5624983e-01   6.3006622e-04
   4.5645866e-01   6.2937928e-04
   4.5703020e-01   6.2718105e-04
   4.5724040e-01   6.2635672e-04
   4.5781194e-01   6.2402110e-04
   4.5802215e-01   6.2305938e-04
   4.5859369e-01   6.2058638e-04
   4.5880252e-01   6.1962465e-04
   4.5937406e-01   6.1687687e-04
   4.5958426e-01   6.1577776e-04
   4.6015580e-01   6.1289259e-04
   4.6036600e-01   6.1179348e-04
   4.6093754e-01   6.0863353e-04
   4.6114637e-01   6.0753442e-04
   4.6171791e-01   6.0423708e-04
   4.6192812e-01   6.0300058e-04
   4.6249966e-01   5.9942846e-04
   4.6270986e-01   5.9819196e-04
   4.6328140e-01   5.9448246e-04
   4.6349023e-01   5.9310856e-04
   4.6406177e-01   5.8926167e-04
   4.6427198e-01   5.8788778e-04
   4.6484351e-01   5.8390350e-04
   4.6505235e-01   5.8225483e-04
   4.6562526e-01   5.7813316e-04
   4.6583409e-01   5.7648449e-04
   4.6640563e-01   5.7208804e-04
   4.6661583e-01   5.7043937e-04
   4.6718737e-01   5.6576814e-04
   4.6739620e-01   5.6398208e-04
   4.6796911e-01   5.5931086e-04
   4.6817795e-01   5.5738741e-04
   4.6874948e-01   5.5230401e-04
   4.6895969e-01   5.5038057e-04
   4.6953123e-01   5.4515978e-04
   4.6974006e-01   5.4309895e-04
   4.7031160e-01   5.3760339e-04
   4.7052180e-01   5.3540516e-04
   4.7109334e-01   5.2963482e-04
   4.7130355e-01   5.2729921e-04
   4.7187509e-01   5.2139148e-04
   4.7208392e-01   5.1891847e-04
   4.7265546e-01   5.1259858e-04
   4.7286566e-01   5.1012557e-04
   4.7343720e-01   5.0353090e-04
   4.7364740e-01   5.0078312e-04
   4.7421894e-01   4.9391366e-04
   4.7442777e-01   4.9116588e-04
   4.7499931e-01   4.8374687e-04
   4.7520952e-01   4.8099909e-04
   4.7578106e-01   4.7330531e-04
   4.7599126e-01   4.7028275e-04
   4.7656280e-01   4.6217679e-04
   4.7677163e-01   4.5915423e-04
   4.7734317e-01   4.5063611e-04
   4.7755338e-01   4.4747616e-04
   4.7812491e-01   4.3854587e-04
   4.7833375e-01   4.3524854e-04
   4.7890666e-01   4.2590608e-04
   4.7911549e-01   4.2247135e-04
   4.7967191e-01   4.1299151e-04
   4.7968703e-01   4.1285412e-04
   4.7987662e-01   4.0955678e-04
   4.7988075e-01   4.0941939e-04
   4.7989723e-01   4.0914462e-04
   4.8046877e-01   3.9925260e-04
   4.8067760e-01   3.9568049e-04
   4.8124914e-01   3.8565109e-04
   4.8145935e-01   3.8194158e-04
   4.8203089e-01   3.7177479e-04
   4.8224109e-01   3.6806529e-04
   4.8281263e-01   3.5789850e-04
   4.8302146e-01   3.5418899e-04
   4.8359300e-01   3.4388481e-04
   4.8380320e-01   3.4017531e-04
   4.8437474e-01   3.2973374e-04
   4.8458495e-01   3.2602424e-04
   4.8515649e-01   3.1558267e-04
   4.8536532e-01   3.1173577e-04
   4.8593686e-01   3.0129420e-04
   4.8614706e-01   2.9744731e-04
   4.8671860e-01   2.8686835e-04
   4.8692880e-01   2.8302146e-04
   4.8750034e-01   2.7244250e-04
   4.8770917e-01   2.6859561e-04
   4.8828071e-01   2.5787926e-04
   4.8849092e-01   2.5389498e-04
   4.8906246e-01   2.4317863e-04
   4.8927266e-01   2.3919435e-04
   4.8984420e-01   2.2847800e-04
   4.9005303e-01   2.2435633e-04
   4.9062457e-01   2.1350260e-04
   4.9083478e-01   2.0938092e-04
   4.9140631e-01   1.9838980e-04
   4.9161515e-01   1.9426813e-04
   4.9218806e-01   1.8313961e-04
   4.9239689e-01   1.7888055e-04
   4.9296843e-01   1.6761465e-04
   4.9317863e-01   1.6335559e-04
   4.9375017e-01   1.5195230e-04
   4.9395900e-01   1.4755585e-04
   4.9453054e-01   1.3587778e-04
   4.9474075e-01   1.3134394e-04
   4.9531229e-01   1.1952848e-04
   4.9552249e-01   1.1499464e-04
   4.9609403e-01   1.0276702e-04
   4.9630286e-01   9.8095788e-05
   4.9687440e-01   8.5593383e-05
   4.9708460e-01   8.0784766e-05
   4.9765614e-01   6.8007584e-05
   4.9786635e-01   6.3061578e-05
   4.9843789e-01   4.9872228e-05
   4.9864672e-01   4.4788833e-05
   4.9921826e-01   3.1187316e-05
   4.9942846e-01   2.5966532e-05
   5.0000000e-01   1.1952848e-05
   5.0021021e-01   6.5946748e-06
   5.0078174e-01  -7.9685654e-06
   5.0099058e-01  -1.3601517e-05
   5.0156211e-01  -2.8714313e-05
   5.0177232e-01  -3.4484654e-05
   5.0234386e-01  -5.0147006e-05
   5.0255406e-01  -5.6054736e-05
   5.0312560e-01  -7.2404034e-05
   5.0326436e-01  -7.6388316e-05
   5.0338252e-01  -7.9960432e-05
   5.0347320e-01  -8.2570824e-05
   5.0390597e-01  -9.5073228e-05
   5.0411618e-01  -1.0125574e-04
   5.0468771e-01  -1.1774242e-04
   5.0489655e-01  -1.2378754e-04
   5.0546946e-01  -1.4013684e-04
   5.0567829e-01  -1.4618196e-04
   5.0624983e-01  -1.6266865e-04
   5.0646003e-01  -1.6857637e-04
   5.0703157e-01  -1.8506306e-04
   5.0724040e-01  -1.9097079e-04
   5.0781194e-01  -2.0732009e-04
   5.0802215e-01  -2.1336521e-04
   5.0859369e-01  -2.2971451e-04
   5.0880389e-01  -2.3575962e-04
   5.0937543e-01  -2.5210892e-04
   5.0958426e-01  -2.5815404e-04
   5.1015580e-01  -2.7464073e-04
   5.1036600e-01  -2.8082324e-04
   5.1093754e-01  -2.9730992e-04
   5.1114775e-01  -3.0349243e-04
   5.1171929e-01  -3.2011651e-04
   5.1192812e-01  -3.2629901e-04
   5.1249966e-01  -3.4319787e-04
   5.1270986e-01  -3.4951776e-04
   5.1328140e-01  -3.6655401e-04
   5.1349161e-01  -3.7287390e-04
   5.1406314e-01  -3.9018493e-04
   5.1427198e-01  -3.9664221e-04
   5.1484351e-01  -4.1422801e-04
   5.1505372e-01  -4.2096007e-04
   5.1562526e-01  -4.3882065e-04
   5.1583546e-01  -4.4555272e-04
   5.1640700e-01  -4.6382546e-04
   5.1661583e-01  -4.7083230e-04
   5.1718737e-01  -4.8965460e-04
   5.1739758e-01  -4.9679883e-04
   5.1796911e-01  -5.1603330e-04
   5.1817795e-01  -5.2345231e-04
   5.1875086e-01  -5.4337373e-04
   5.1895969e-01  -5.5093012e-04
   5.1947215e-01  -5.6947765e-04
   5.1948726e-01  -5.6988981e-04
   5.1953123e-01  -5.7153848e-04
   5.1974143e-01  -5.7923227e-04
   5.2031297e-01  -5.9970324e-04
   5.2052180e-01  -6.0725964e-04
   5.2109334e-01  -6.2745583e-04
   5.2130355e-01  -6.3501223e-04
   5.2187509e-01  -6.5507103e-04
   5.2208529e-01  -6.6249004e-04
   5.2265683e-01  -6.8241145e-04
   5.2286566e-01  -6.8983046e-04
   5.2343720e-01  -7.0975188e-04
   5.2364740e-01  -7.1717088e-04
   5.2421894e-01  -7.3722969e-04
   5.2442915e-01  -7.4464870e-04
   5.2500069e-01  -7.6470750e-04
   5.2520952e-01  -7.7212651e-04
   5.2578106e-01  -7.9232270e-04
   5.2599126e-01  -7.9974171e-04
   5.2656280e-01  -8.2021268e-04
   5.2677301e-01  -8.2776908e-04
   5.2734454e-01  -8.4837744e-04
   5.2755338e-01  -8.5607122e-04
   5.2812491e-01  -8.7709175e-04
   5.2833512e-01  -8.8492292e-04
   5.2890666e-01  -9.0621823e-04
   5.2911686e-01  -9.1418679e-04
   5.2968840e-01  -9.3603165e-04
   5.2989723e-01  -9.4413761e-04
   5.3046877e-01  -9.6653203e-04
   5.3067898e-01  -9.7477537e-04
   5.3125052e-01  -9.9771934e-04
   5.3145935e-01  -1.0062375e-03
   5.3203226e-01  -1.0298684e-03
   5.3224109e-01  -1.0386613e-03
   5.3275355e-01  -1.0605061e-03
   5.3276042e-01  -1.0609183e-03
   5.3281263e-01  -1.0631165e-03
   5.3302283e-01  -1.0719094e-03
   5.3359437e-01  -1.0959525e-03
   5.3380320e-01  -1.1046080e-03
   5.3437474e-01  -1.1282389e-03
   5.3458495e-01  -1.1366197e-03
   5.3515649e-01  -1.1598384e-03
   5.3536669e-01  -1.1682192e-03
   5.3593823e-01  -1.1911631e-03
   5.3614706e-01  -1.1995439e-03
   5.3671860e-01  -1.2222131e-03
   5.3692880e-01  -1.2304564e-03
   5.3750034e-01  -1.2529882e-03
   5.3771055e-01  -1.2612316e-03
   5.3828209e-01  -1.2837634e-03
   5.3849092e-01  -1.2921441e-03
   5.3906246e-01  -1.3146759e-03
   5.3927266e-01  -1.3230566e-03
   5.3984420e-01  -1.3458632e-03
   5.4005441e-01  -1.3542439e-03
   5.4062594e-01  -1.3773253e-03
   5.4083478e-01  -1.3858434e-03
   5.4140631e-01  -1.4091996e-03
   5.4161652e-01  -1.4179925e-03
   5.4218806e-01  -1.4417608e-03
   5.4239826e-01  -1.4508285e-03
   5.4296980e-01  -1.4751463e-03
   5.4317863e-01  -1.4843514e-03
   5.4375017e-01  -1.5094936e-03
   5.4396038e-01  -1.5189734e-03
   5.4453192e-01  -1.5449400e-03
   5.4464045e-01  -1.5498860e-03
   5.4470777e-01  -1.5530459e-03
   5.4485066e-01  -1.5596406e-03
   5.4531229e-01  -1.5806611e-03
   5.4552249e-01  -1.5901410e-03
   5.4609403e-01  -1.6156953e-03
   5.4630423e-01  -1.6250378e-03
   5.4687577e-01  -1.6500426e-03
   5.4708598e-01  -1.6593850e-03
   5.4765614e-01  -1.6841151e-03
   5.4786635e-01  -1.6931828e-03
   5.4843789e-01  -1.7177754e-03
   5.4864809e-01  -1.7268431e-03
   5.4921963e-01  -1.7512983e-03
   5.4942846e-01  -1.7603660e-03
   5.5000000e-01  -1.7848213e-03
   5.5021021e-01  -1.7940263e-03
   5.5078174e-01  -1.8184816e-03
   5.5099195e-01  -1.8276866e-03
   5.5156349e-01  -1.8524167e-03
   5.5177232e-01  -1.8617591e-03
   5.5234386e-01  -1.8867639e-03
   5.5255406e-01  -1.8963812e-03
   5.5312560e-01  -1.9216608e-03
   5.5333581e-01  -1.9314154e-03
   5.5390734e-01  -1.9573819e-03
   5.5411618e-01  -1.9674113e-03
   5.5468771e-01  -1.9939274e-03
   5.5489792e-01  -2.0043690e-03
   5.5546946e-01  -2.0315720e-03
   5.5571813e-01  -2.0437996e-03
   5.5578271e-01  -2.0470970e-03
   5.5592696e-01  -2.0543786e-03
   5.5625120e-01  -2.0700409e-03
   5.5646003e-01  -2.0803451e-03
   5.5703157e-01  -2.1075482e-03
   5.5724178e-01  -2.1177149e-03
   5.5781332e-01  -2.1443684e-03
   5.5802352e-01  -2.1543978e-03
   5.5859369e-01  -2.1805017e-03
   5.5880389e-01  -2.1905311e-03
   5.5937543e-01  -2.2163603e-03
   5.5958563e-01  -2.2262523e-03
   5.6015717e-01  -2.2520814e-03
   5.6036738e-01  -2.2619735e-03
   5.6093754e-01  -2.2876652e-03
   5.6114775e-01  -2.2975572e-03
   5.6171929e-01  -2.3235238e-03
   5.6192949e-01  -2.3335532e-03
   5.6250103e-01  -2.3596571e-03
   5.6271124e-01  -2.3698239e-03
   5.6328140e-01  -2.3962026e-03
   5.6349161e-01  -2.4066441e-03
   5.6406314e-01  -2.4337098e-03
   5.6427335e-01  -2.4442887e-03
   5.6484489e-01  -2.4719039e-03
   5.6505509e-01  -2.4830325e-03
   5.6562526e-01  -2.5113346e-03
   5.6617894e-01  -2.5397741e-03
   5.6625313e-01  -2.5437584e-03
   5.6638914e-01  -2.5510400e-03
   5.6640700e-01  -2.5520018e-03
   5.6661721e-01  -2.5628555e-03
   5.6718875e-01  -2.5921194e-03
   5.6739895e-01  -2.6026983e-03
   5.6796911e-01  -2.6312752e-03
   5.6817932e-01  -2.6417168e-03
   5.6875086e-01  -2.6697442e-03
   5.6896106e-01  -2.6800484e-03
   5.6953260e-01  -2.7076636e-03
   5.6974281e-01  -2.7178304e-03
   5.7031297e-01  -2.7451708e-03
   5.7052318e-01  -2.7553376e-03
   5.7109472e-01  -2.7825406e-03
   5.7130492e-01  -2.7927074e-03
   5.7187509e-01  -2.8199104e-03
   5.7208667e-01  -2.8299398e-03
   5.7265683e-01  -2.8572802e-03
   5.7286703e-01  -2.8674470e-03
   5.7343857e-01  -2.8950622e-03
   5.7364878e-01  -2.9053664e-03
   5.7421894e-01  -2.9333938e-03
   5.7443052e-01  -2.9438354e-03
   5.7500069e-01  -2.9722749e-03
   5.7521089e-01  -2.9829912e-03
   5.7578243e-01  -3.0119803e-03
   5.7633748e-01  -3.0411068e-03
   5.7640068e-01  -3.0442668e-03
   5.7654769e-01  -3.0518232e-03
   5.7656280e-01  -3.0526475e-03
   5.7677438e-01  -3.0629517e-03
   5.7734454e-01  -3.0924903e-03
   5.7755475e-01  -3.1025197e-03
   5.7812629e-01  -3.1310966e-03
   5.7833649e-01  -3.1408513e-03
   5.7890666e-01  -3.1686039e-03
   5.7911824e-01  -3.1780837e-03
   5.7968840e-01  -3.2050120e-03
   5.7989861e-01  -3.2143544e-03
   5.8047015e-01  -3.2407331e-03
   5.8068035e-01  -3.2499382e-03
   5.8125052e-01  -3.2759047e-03
   5.8146209e-01  -3.2848350e-03
   5.8203226e-01  -3.3105267e-03
   5.8224246e-01  -3.3194570e-03
   5.8281263e-01  -3.3448740e-03
   5.8302421e-01  -3.3536669e-03
   5.8359437e-01  -3.3789465e-03
   5.8380595e-01  -3.3877394e-03
   5.8437612e-01  -3.4130190e-03
   5.8458632e-01  -3.4216745e-03
   5.8515649e-01  -3.4470915e-03
   5.8536807e-01  -3.4557470e-03
   5.8593823e-01  -3.4813013e-03
   5.8614981e-01  -3.4900942e-03
   5.8671997e-01  -3.5157860e-03
   5.8693018e-01  -3.5247163e-03
   5.8746737e-01  -3.5491715e-03
   5.8748523e-01  -3.5499959e-03
   5.8750034e-01  -3.5508202e-03
   5.8771192e-01  -3.5596131e-03
   5.8828209e-01  -3.5853049e-03
   5.8849367e-01  -3.5938230e-03
   5.8906383e-01  -3.6185530e-03
   5.8927404e-01  -3.6266590e-03
   5.8984420e-01  -3.6502899e-03
   5.9005578e-01  -3.6581211e-03
   5.9062594e-01  -3.6810650e-03
   5.9083752e-01  -3.6886214e-03
   5.9140769e-01  -3.7107411e-03
   5.9161927e-01  -3.7180227e-03
   5.9218806e-01  -3.7395928e-03
   5.9239964e-01  -3.7467370e-03
   5.9296980e-01  -3.7676201e-03
   5.9318138e-01  -3.7744896e-03
   5.9375155e-01  -3.7949606e-03
   5.9396312e-01  -3.8016926e-03
   5.9453192e-01  -3.8216140e-03
   5.9474349e-01  -3.8282087e-03
   5.9531366e-01  -3.8477180e-03
   5.9552524e-01  -3.8541753e-03
   5.9609403e-01  -3.8734097e-03
   5.9630698e-01  -3.8797296e-03
   5.9687577e-01  -3.8985519e-03
   5.9708735e-01  -3.9048718e-03
   5.9765752e-01  -3.9234193e-03
   5.9786910e-01  -3.9297392e-03
   5.9843789e-01  -3.9480120e-03
   5.9865084e-01  -3.9541945e-03
   5.9921963e-01  -3.9724672e-03
   5.9943121e-01  -3.9786497e-03
   6.0000137e-01  -3.9966477e-03
   6.0021295e-01  -4.0028302e-03
   6.0078174e-01  -4.0208282e-03
   6.0099470e-01  -4.0270107e-03
   6.0156349e-01  -4.0448713e-03
   6.0177507e-01  -4.0510538e-03
   6.0188773e-01  -4.0546259e-03
   6.0214602e-01  -4.0628692e-03
   6.0234523e-01  -4.0691891e-03
   6.0259116e-01  -4.0767455e-03
   6.0312560e-01  -4.0928200e-03
   6.0333855e-01  -4.0992773e-03
   6.0390734e-01  -4.1160388e-03
   6.0411892e-01  -4.1222213e-03
   6.0468909e-01  -4.1384332e-03
   6.0490067e-01  -4.1446157e-03
   6.0546946e-01  -4.1602781e-03
   6.0568241e-01  -4.1661858e-03
   6.0625120e-01  -4.1814360e-03
   6.0646416e-01  -4.1873437e-03
   6.0703157e-01  -4.2021817e-03
   6.0724453e-01  -4.2079521e-03
   6.0781332e-01  -4.2225153e-03
   6.0802627e-01  -4.2282857e-03
   6.0859506e-01  -4.2425741e-03
   6.0880801e-01  -4.2482071e-03
   6.0937543e-01  -4.2623581e-03
   6.0958838e-01  -4.2678537e-03
   6.1015717e-01  -4.2818674e-03
   6.1037013e-01  -4.2873630e-03
   6.1093892e-01  -4.3013766e-03
   6.1115187e-01  -4.3068722e-03
   6.1171929e-01  -4.3207485e-03
   6.1193224e-01  -4.3262441e-03
   6.1250103e-01  -4.3401204e-03
   6.1271398e-01  -4.3456159e-03
   6.1328277e-01  -4.3596296e-03
   6.1349573e-01  -4.3651252e-03
   6.1406314e-01  -4.3791388e-03
   6.1427610e-01  -4.3846344e-03
   6.1484489e-01  -4.3989229e-03
   6.1505784e-01  -4.4044184e-03
   6.1562663e-01  -4.4188443e-03
   6.1583958e-01  -4.4244772e-03
   6.1640700e-01  -4.4390405e-03
   6.1661995e-01  -4.4446734e-03
   6.1718875e-01  -4.4595114e-03
   6.1740170e-01  -4.4651444e-03
   6.1796911e-01  -4.4803946e-03
   6.1818344e-01  -4.4860275e-03
   6.1875086e-01  -4.5015525e-03
   6.1896381e-01  -4.5070481e-03
   6.1953260e-01  -4.5229852e-03
   6.1974556e-01  -4.5286181e-03
   6.2031297e-01  -4.5448300e-03
   6.2052730e-01  -4.5504630e-03
   6.2109472e-01  -4.5670871e-03
   6.2130767e-01  -4.5725826e-03
   6.2141483e-01  -4.5757426e-03
   6.2167999e-01  -4.5837112e-03
   6.2187646e-01  -4.5896189e-03
   6.2211552e-01  -4.5969005e-03
   6.2265683e-01  -4.6122881e-03
   6.2287116e-01  -4.6180584e-03
   6.2343857e-01  -4.6345451e-03
   6.2365290e-01  -4.6400407e-03
   6.2421894e-01  -4.6561152e-03
   6.2443327e-01  -4.6614734e-03
   6.2500069e-01  -4.6771357e-03
   6.2521501e-01  -4.6822191e-03
   6.2578243e-01  -4.6973319e-03
   6.2599676e-01  -4.7024153e-03
   6.2656280e-01  -4.7169785e-03
   6.2677850e-01  -4.7219245e-03
   6.2734454e-01  -4.7360756e-03
   6.2756025e-01  -4.7407468e-03
   6.2812491e-01  -4.7543484e-03
   6.2834061e-01  -4.7590196e-03
   6.2890666e-01  -4.7720716e-03
   6.2912236e-01  -4.7766054e-03
   6.2968840e-01  -4.7892452e-03
   6.2990410e-01  -4.7935042e-03
   6.3046877e-01  -4.8057319e-03
   6.3068585e-01  -4.8099909e-03
   6.3125052e-01  -4.8216690e-03
   6.3146759e-01  -4.8259281e-03
   6.3203089e-01  -4.8370566e-03
   6.3224796e-01  -4.8413156e-03
   6.3281263e-01  -4.8520320e-03
   6.3302970e-01  -4.8562910e-03
   6.3359437e-01  -4.8665952e-03
   6.3381145e-01  -4.8708543e-03
   6.3437474e-01  -4.8808837e-03
   6.3459319e-01  -4.8851427e-03
   6.3515649e-01  -4.8948974e-03
   6.3537493e-01  -4.8992938e-03
   6.3593686e-01  -4.9087737e-03
   6.3615668e-01  -4.9131701e-03
   6.3671860e-01  -4.9226500e-03
   6.3693842e-01  -4.9270464e-03
   6.3750034e-01  -4.9363889e-03
   6.3772017e-01  -4.9409227e-03
   6.3828071e-01  -4.9502652e-03
   6.3850191e-01  -4.9549364e-03
   6.3906246e-01  -4.9642788e-03
   6.3928365e-01  -4.9690875e-03
   6.3984283e-01  -4.9785673e-03
   6.4006677e-01  -4.9835133e-03
   6.4062457e-01  -4.9931305e-03
   6.4084851e-01  -4.9983513e-03
   6.4140494e-01  -5.0082433e-03
   6.4163026e-01  -5.0134641e-03
   6.4218668e-01  -5.0236309e-03
   6.4241200e-01  -5.0291265e-03
   6.4296705e-01  -5.0397054e-03
   6.4319375e-01  -5.0453384e-03
   6.4374880e-01  -5.0563295e-03
   6.4397686e-01  -5.0620999e-03
   6.4452917e-01  -5.0736405e-03
   6.4475861e-01  -5.0795483e-03
   6.4531091e-01  -5.0916385e-03
   6.4554173e-01  -5.0976836e-03
   6.4579315e-01  -5.1034540e-03
   6.4598274e-01  -5.1077130e-03
   6.4609128e-01  -5.1103234e-03
   6.4632347e-01  -5.1166433e-03
   6.4687165e-01  -5.1299700e-03
   6.4710659e-01  -5.1362899e-03
   6.4765339e-01  -5.1494793e-03
   6.4788970e-01  -5.1556618e-03
   6.4843376e-01  -5.1689885e-03
   6.4867282e-01  -5.1750337e-03
   6.4921413e-01  -5.1882230e-03
   6.4945594e-01  -5.1939934e-03
   6.4999588e-01  -5.2071827e-03
   6.5023906e-01  -5.2128157e-03
   6.5077625e-01  -5.2257302e-03
   6.5102355e-01  -5.2312258e-03
   6.5155799e-01  -5.2438656e-03
   6.5180941e-01  -5.2490864e-03
   6.5233974e-01  -5.2613140e-03
   6.5259528e-01  -5.2663974e-03
   6.5312148e-01  -5.2783502e-03
   6.5338252e-01  -5.2831588e-03
   6.5390322e-01  -5.2945621e-03
   6.5416976e-01  -5.2990960e-03
   6.5468497e-01  -5.3099497e-03
   6.5495837e-01  -5.3143462e-03
   6.5546808e-01  -5.3246503e-03
   6.5574698e-01  -5.3287720e-03
   6.5624983e-01  -5.3383893e-03
   6.5653697e-01  -5.3422361e-03
   6.5703157e-01  -5.3513038e-03
   6.5732558e-01  -5.3547385e-03
   6.5781469e-01  -5.3631193e-03
   6.5811420e-01  -5.3662792e-03
   6.5859643e-01  -5.3741104e-03
   6.5890281e-01  -5.3768582e-03
   6.5937955e-01  -5.3838650e-03
   6.5969005e-01  -5.3862006e-03
   6.6016267e-01  -5.3925205e-03
   6.6047729e-01  -5.3945814e-03
   6.6094579e-01  -5.4002143e-03
   6.6126316e-01  -5.4017256e-03
   6.6172890e-01  -5.4066716e-03
   6.6204627e-01  -5.4077707e-03
   6.6251065e-01  -5.4120298e-03
   6.6282802e-01  -5.4125793e-03
   6.6329377e-01  -5.4161515e-03
   6.6360976e-01  -5.4162888e-03
   6.6407688e-01  -5.4188992e-03
   6.6439013e-01  -5.4186245e-03
   6.6485863e-01  -5.4205479e-03
   6.6517050e-01  -5.4198610e-03
   6.6564037e-01  -5.4210975e-03
   6.6595087e-01  -5.4201357e-03
   6.6642349e-01  -5.4206853e-03
   6.6673124e-01  -5.4193114e-03
   6.6720523e-01  -5.4191740e-03
   6.6751161e-01  -5.4175253e-03
   6.6798835e-01  -5.4167010e-03
   6.6829473e-01  -5.4147776e-03
   6.6877009e-01  -5.4132663e-03
   6.6907784e-01  -5.4109307e-03
   6.6955458e-01  -5.4085951e-03
   6.6986234e-01  -5.4059847e-03
   6.7033770e-01  -5.4029621e-03
   6.7064820e-01  -5.4000769e-03
   6.7112219e-01  -5.3963674e-03
   6.7143544e-01  -5.3932075e-03
   6.7190394e-01  -5.3889484e-03
   6.7221993e-01  -5.3857885e-03
   6.7268431e-01  -5.3809799e-03
   6.7300442e-01  -5.3778199e-03
   6.7346330e-01  -5.3727365e-03
   6.7378892e-01  -5.3694392e-03
   6.7424230e-01  -5.3639436e-03
   6.7457203e-01  -5.3605089e-03
   6.7502267e-01  -5.3547385e-03
   6.7535790e-01  -5.3513038e-03
   6.7580304e-01  -5.3452587e-03
   6.7614514e-01  -5.3416866e-03
   6.7658616e-01  -5.3353667e-03
   6.7693375e-01  -5.3316572e-03
   6.7737065e-01  -5.3250625e-03
   6.7772374e-01  -5.3212156e-03
   6.7815651e-01  -5.3144836e-03
   6.7851785e-01  -5.3103619e-03
   6.7894375e-01  -5.3032177e-03
   6.7931058e-01  -5.2989586e-03
   6.7972687e-01  -5.2920891e-03
   6.8008958e-01  -5.2878301e-03
   6.8049488e-01  -5.2812354e-03
   6.8084247e-01  -5.3050037e-03
   6.8124090e-01  -5.2942874e-03
   6.8124365e-01  -5.2615888e-03
   6.8141813e-01  -5.2751903e-03
   6.8204462e-01  -5.2620009e-03
   6.8220262e-01  -5.2451021e-03
   6.8283186e-01  -5.2378205e-03
   6.8298986e-01  -5.2514220e-03
   6.8361361e-01  -5.2437282e-03
   6.8377160e-01  -5.2284780e-03
   6.8439123e-01  -5.2210590e-03
   6.8455197e-01  -5.2356222e-03
   6.8516473e-01  -5.2287528e-03
   6.8532410e-01  -5.2146017e-03
   6.8592861e-01  -5.2135026e-03
   6.8608798e-01  -5.2244937e-03
   6.8672547e-01  -5.2217459e-03
   6.8687248e-01  -5.2102053e-03
   6.8751546e-01  -5.1997637e-03
   6.8765971e-01  -5.2075949e-03
   6.8830132e-01  -5.1983898e-03
   6.8893881e-01  -5.1900091e-03
   6.8908032e-01  -5.1786058e-03
   6.8908581e-01  -5.1780562e-03
   6.8923282e-01  -5.1861622e-03
   6.8986756e-01  -5.1781936e-03
   6.9049817e-01  -5.1703624e-03
   6.9058885e-01  -5.1630808e-03
   6.9064930e-01  -5.1582722e-03
   6.9080180e-01  -5.1665155e-03
   6.9142967e-01  -5.1588218e-03
   6.9205204e-01  -5.1511280e-03
   6.9209189e-01  -5.1479680e-03
   6.9221004e-01  -5.1389003e-03
   6.9267579e-01  -5.1329926e-03
   6.9298904e-01  -5.1393125e-03
   6.9358530e-01  -5.1317561e-03
   6.9376803e-01  -5.1191163e-03
   6.9400846e-01  -5.1160938e-03
   6.9454703e-01  -5.1192537e-03
   6.9494408e-01  -5.1140329e-03
   6.9505949e-01  -5.1094991e-03
   6.9532602e-01  -5.0998818e-03
   6.9593878e-01  -5.0923254e-03
   6.9610639e-01  -5.0993323e-03
   6.9627401e-01  -5.0887533e-03
   6.9688676e-01  -5.0810595e-03
   6.9705575e-01  -5.0875168e-03
   6.9766713e-01  -5.0796857e-03
   6.9783750e-01  -5.0697936e-03
   6.9844888e-01  -5.0618251e-03
   6.9861787e-01  -5.0674580e-03
   6.9922787e-01  -5.0594895e-03
   6.9939961e-01  -5.0502844e-03
   7.0000824e-01  -5.0423158e-03
   7.0017861e-01  -5.0469871e-03
   7.0078724e-01  -5.0388811e-03
   7.0095623e-01  -5.0307751e-03
   7.0156486e-01  -5.0226692e-03
   7.0173110e-01  -5.0263787e-03
   7.0234248e-01  -5.0181354e-03
   7.0250598e-01  -5.0112659e-03
   7.0311873e-01  -5.0030226e-03
   7.0327810e-01  -5.0056330e-03
   7.0389773e-01  -4.9969774e-03
   7.0405023e-01  -4.9917567e-03
   7.0467810e-01  -4.9831011e-03
   7.0482510e-01  -4.9846124e-03
   7.0545984e-01  -4.9758195e-03
   7.0559998e-01  -4.9721100e-03
   7.0624296e-01  -4.9634545e-03
   7.0637897e-01  -4.9638667e-03
   7.0702882e-01  -4.9550738e-03
   7.0715934e-01  -4.9528756e-03
   7.0781744e-01  -4.9442200e-03
   7.0794384e-01  -4.9436705e-03
   7.0861017e-01  -4.9350150e-03
   7.0873245e-01  -4.9339159e-03
   7.0940840e-01  -4.9252604e-03
   7.0953205e-01  -4.9238865e-03
   7.1022175e-01  -4.9152310e-03
   7.1034402e-01  -4.9153683e-03
   7.1106531e-01  -4.9064381e-03
   7.1131262e-01  -4.9060259e-03
   7.1252576e-01  -4.8862419e-03
   7.1285412e-01  -4.8862419e-03
   7.1407414e-01  -4.8718160e-03
   7.1444646e-01  -4.8722282e-03
   7.1560053e-01  -4.8766246e-03
   7.1602369e-01  -4.8763498e-03
   7.1719012e-01  -4.8751133e-03
   7.1765999e-01  -4.8738768e-03
   7.1876048e-01  -4.8613744e-03
   7.1923996e-01  -4.8601379e-03
   7.2032671e-01  -4.8492842e-03
   7.2081444e-01  -4.8481851e-03
   7.2189295e-01  -4.8389800e-03
   7.2238480e-01  -4.8377435e-03
   7.2345918e-01  -4.8293628e-03
   7.2395378e-01  -4.8277141e-03
   7.2502542e-01  -4.8198829e-03
   7.2552277e-01  -4.8179595e-03
   7.2659715e-01  -4.8109527e-03
   7.2709450e-01  -4.8083423e-03
   7.2818262e-01  -4.8017476e-03
   7.2867035e-01  -4.7987250e-03
   7.2982167e-01  -4.7908939e-03
   7.3026956e-01  -4.7877339e-03
   7.3131234e-01  -4.7814140e-03
   7.3172863e-01  -4.7775671e-03
   7.3284972e-01  -4.7727585e-03
   7.3327838e-01  -4.7674003e-03
   7.3440359e-01  -4.7606683e-03
   7.3485148e-01  -4.7531119e-03
   7.3596433e-01  -4.7410216e-03
   7.3643146e-01  -4.7312670e-03
   7.3752782e-01  -4.7134064e-03
   7.3800731e-01  -4.7015910e-03
   7.3909406e-01  -4.6804331e-03
   7.3957767e-01  -4.6666941e-03
   7.4066167e-01  -4.6423763e-03
   7.4114802e-01  -4.6265765e-03
   7.4223752e-01  -4.5978622e-03
   7.4257275e-01  -4.5856346e-03
   7.4326107e-01  -4.5651636e-03
   7.4366636e-01  -4.5540351e-03
   7.4380925e-01  -4.5492265e-03
   7.4427775e-01  -4.5319155e-03
   7.4536587e-01  -4.5001786e-03
   7.4582612e-01  -4.4817685e-03
   7.4691974e-01  -4.4465969e-03
   7.4737862e-01  -4.4265381e-03
   7.4847910e-01  -4.3866952e-03
   7.4894073e-01  -4.3647130e-03
   7.5003710e-01  -4.3200616e-03
   7.5050422e-01  -4.2960185e-03
   7.5159646e-01  -4.2468332e-03
   7.5206771e-01  -4.2204545e-03
   7.5315857e-01  -4.1663232e-03
   7.5424944e-01  -4.1065590e-03
   7.5470558e-01  -4.0786690e-03
   7.5472481e-01  -4.0775699e-03
   7.5549556e-01  -4.0309950e-03
   7.5578957e-01  -4.0142335e-03
   7.5581568e-01  -4.0127222e-03
   7.5628967e-01  -3.9834584e-03
   7.5676229e-01  -3.9529580e-03
   7.5785453e-01  -3.8875608e-03
   7.5832440e-01  -3.8554118e-03
   7.5941802e-01  -3.7867172e-03
   7.5988652e-01  -3.7526447e-03
   7.6098151e-01  -3.6796911e-03
   7.6207650e-01  -3.6013794e-03
   7.6246119e-01  -3.5714286e-03
   7.6254225e-01  -3.5651087e-03
   7.6325804e-01  -3.5102904e-03
   7.6352458e-01  -3.4906438e-03
   7.6363724e-01  -3.4822631e-03
   7.6410161e-01  -3.4462671e-03
   7.6456461e-01  -3.4090347e-03
   7.6566098e-01  -3.3256395e-03
   7.6612398e-01  -3.2864837e-03
   7.6722172e-01  -3.1996538e-03
   7.6832083e-01  -3.1077405e-03
   7.6868079e-01  -3.0750419e-03
   7.6878521e-01  -3.0655621e-03
   7.6950238e-01  -3.0015388e-03
   7.6974281e-01  -2.9805182e-03
   7.6988432e-01  -2.9682906e-03
   7.7034869e-01  -2.9265243e-03
   7.7081032e-01  -2.8833842e-03
   7.7191081e-01  -2.7858379e-03
   7.7237243e-01  -2.7404995e-03
   7.7347292e-01  -2.6396560e-03
   7.7457753e-01  -2.5329047e-03
   7.7466134e-01  -2.5241118e-03
   7.7488940e-01  -2.5002061e-03
   7.7503503e-01  -2.4856428e-03
   7.7614102e-01  -2.3776550e-03
   7.7659715e-01  -2.3312175e-03
   7.7705328e-01  -2.2828566e-03
   7.7815926e-01  -2.1725332e-03
   7.7926524e-01  -2.0571264e-03
   7.7937653e-01  -2.0447614e-03
   7.7972000e-01  -2.0057429e-03
   7.7972000e-01  -2.0057429e-03
   7.7972137e-01  -2.0056055e-03
   7.8082736e-01  -1.8888248e-03
   7.8128074e-01  -1.8392273e-03
   7.8173550e-01  -1.7874316e-03
   7.8284285e-01  -1.6683153e-03
   7.8394884e-01  -1.5441156e-03
   7.8398318e-01  -1.5399940e-03
   7.8418652e-01  -1.5154013e-03
   7.8440497e-01  -1.4903965e-03
   7.8550958e-01  -1.3655099e-03
   7.8596708e-01  -1.3126151e-03
   7.8706894e-01  -1.1863545e-03
   7.8741379e-01  -1.1445882e-03
   7.8752920e-01  -1.1302998e-03
   7.8838650e-01  -1.0272580e-03
   7.8849367e-01  -1.0146182e-03
   7.8862831e-01  -9.9909323e-04
   7.8909131e-01  -9.4386283e-04
   7.8955568e-01  -8.8739593e-04
   7.9065205e-01  -7.5715110e-04
   7.9174017e-01  -6.2580716e-04
   7.9189679e-01  -6.0574836e-04
   7.9221416e-01  -5.6480642e-04
   7.9240788e-01  -5.4021378e-04
   7.9261809e-01  -5.1465941e-04
   7.9329404e-01  -4.3250076e-04
   7.9377628e-01  -3.7383563e-04
   7.9484516e-01  -2.4304124e-04
   7.9527382e-01  -1.8877257e-04
   7.9533702e-01  -1.8066661e-04
   7.9633034e-01  -5.4818234e-05
   7.9633858e-01  -5.3719122e-05
   7.9689913e-01   1.5112796e-05
   7.9794191e-01   1.4508285e-04
   7.9845987e-01   2.0910615e-04
   7.9948616e-01   3.3701536e-04
   7.9970461e-01   3.6504273e-04
   8.0002198e-01   4.0680900e-04
   8.0021570e-01   4.3208859e-04
   8.0039568e-01   4.5475778e-04
   8.0102630e-01   5.3238260e-04
   8.0158272e-01   5.9915368e-04
   8.0216525e-01   6.7114555e-04
   8.0314346e-01   7.9177314e-04
   8.0409007e-01   9.1130162e-04
   8.0409832e-01   9.1226335e-04
   8.0413129e-01   9.1679719e-04
   8.0470420e-01   9.8535433e-04
   8.0562196e-01   1.0969142e-03
   8.0626631e-01   1.1702800e-03
   8.0716759e-01   1.2777182e-03
   8.0764021e-01   1.3328113e-03
   8.0782705e-01   1.3554804e-03
   8.0820350e-01   1.4017806e-03
   8.0842058e-01   1.4273349e-03
   8.0871047e-01   1.4609952e-03
   8.0938917e-01   1.5357349e-03
   8.1009535e-01   1.6114363e-03
   8.1094991e-01   1.7085703e-03
   8.1178523e-01   1.8026818e-03
   8.1222213e-01   1.8495315e-03
   8.1250927e-01   1.8816805e-03
   8.1252576e-01   1.8834666e-03
   8.1255186e-01   1.8863518e-03
   8.1331575e-01   1.9683730e-03
   8.1407276e-01   2.0421510e-03
   8.1481878e-01   2.1109829e-03
   8.1563487e-01   2.1941033e-03
   8.1643997e-01   2.2748880e-03
   8.1711730e-01   2.3371253e-03
   8.1719561e-01   2.3445443e-03
   8.1744017e-01   2.3695491e-03
   8.1780150e-01   2.4040337e-03
   8.1798423e-01   2.4214822e-03
   8.1875773e-01   2.4868793e-03
   8.1952985e-01   2.5473305e-03
   8.2031847e-01   2.6171242e-03
   8.2109609e-01   2.6755145e-03
   8.2187921e-01   2.7403622e-03
   8.2256753e-01   2.7918831e-03
   8.2329294e-01   2.8535707e-03
   8.2333828e-01   2.8572802e-03
   8.2344132e-01   2.8648366e-03
   8.2423543e-01   2.9180062e-03
   8.2500481e-01   2.9774957e-03
   8.2579617e-01   3.0253071e-03
   8.2656692e-01   3.0782019e-03
   8.2735966e-01   3.1228533e-03
   8.2812904e-01   3.1727255e-03
   8.2892177e-01   3.2153161e-03
   8.2969115e-01   3.2634023e-03
   8.3048526e-01   3.3050312e-03
   8.3088094e-01   3.3289369e-03
   8.3108565e-01   3.3415767e-03
   8.3125326e-01   3.3514687e-03
   8.3145797e-01   3.3619103e-03
   8.3204737e-01   3.3903498e-03
   8.3281675e-01   3.4308796e-03
   8.3360949e-01   3.4653642e-03
   8.3437886e-01   3.5016349e-03
   8.3517160e-01   3.5326849e-03
   8.3594098e-01   3.5657956e-03
   8.3673509e-01   3.5943725e-03
   8.3750309e-01   3.6248729e-03
   8.3829720e-01   3.6515264e-03
   8.3906658e-01   3.6802407e-03
   8.3985931e-01   3.7053829e-03
   8.4062869e-01   3.7328607e-03
   8.4142143e-01   3.7567664e-03
   8.4219081e-01   3.7831451e-03
   8.4373918e-01   3.8297200e-03
   8.4374055e-01   3.8297200e-03
   8.4375292e-01   3.8301322e-03
   8.4460885e-01   3.8544500e-03
   8.4531641e-01   3.8738219e-03
   8.4546204e-01   3.8776688e-03
   8.4610914e-01   3.8947050e-03
   8.4687852e-01   3.9138021e-03
   8.4767126e-01   3.9327618e-03
   8.4844063e-01   3.9502102e-03
   8.4923474e-01   3.9676586e-03
   8.5000412e-01   3.9837331e-03
   8.5079686e-01   3.9996703e-03
   8.5156624e-01   4.0145083e-03
   8.5235897e-01   4.0293463e-03
   8.5312835e-01   4.0432226e-03
   8.5392246e-01   4.0569615e-03
   8.5469046e-01   4.0698761e-03
   8.5548457e-01   4.0826533e-03
   8.5625395e-01   4.0948809e-03
   8.5704668e-01   4.1066963e-03
   8.5781606e-01   4.1180996e-03
   8.5860880e-01   4.1290908e-03
   8.5937818e-01   4.1396697e-03
   8.6017229e-01   4.1498365e-03
   8.6094166e-01   4.1597285e-03
   8.6173440e-01   4.1690710e-03
   8.6250378e-01   4.1784134e-03
   8.6329651e-01   4.1869316e-03
   8.6406589e-01   4.1954497e-03
   8.6486000e-01   4.2031435e-03
   8.6562801e-01   4.2109746e-03
   8.6642211e-01   4.2178441e-03
   8.6719149e-01   4.2249883e-03
   8.6798423e-01   4.2310334e-03
   8.6875361e-01   4.2373533e-03
   8.6954634e-01   4.2427115e-03
   8.7031572e-01   4.2482071e-03
   8.7110983e-01   4.2528783e-03
   8.7187921e-01   4.2575495e-03
   8.7267194e-01   4.2613964e-03
   8.7344132e-01   4.2652433e-03
   8.7423406e-01   4.2684033e-03
   8.7500343e-01   4.2714258e-03
   8.7584013e-01   4.2737614e-03
   8.7656692e-01   4.2759597e-03
   8.7742835e-01   4.2774709e-03
   8.7812904e-01   4.2789822e-03
   8.7900420e-01   4.2798066e-03
   8.7969115e-01   4.2807683e-03
   8.8056494e-01   4.2806309e-03
   8.8125326e-01   4.2810431e-03
   8.8211194e-01   4.2802187e-03
   8.8281675e-01   4.2800813e-03
   8.8364521e-01   4.2785701e-03
   8.8437886e-01   4.2780205e-03
   8.8516885e-01   4.2758223e-03
   8.8594098e-01   4.2745858e-03
   8.8627483e-01   4.2734867e-03
   8.8671036e-01   4.2718380e-03
   8.8750447e-01   4.2700519e-03
   8.8829720e-01   4.2678537e-03
   8.8906658e-01   4.2644190e-03
   8.8985931e-01   4.2615338e-03
   8.9062869e-01   4.2576869e-03
   8.9142280e-01   4.2543896e-03
   8.9219081e-01   4.2501305e-03
   8.9298491e-01   4.2461462e-03
   8.9375429e-01   4.2414750e-03
   8.9454703e-01   4.2370786e-03
   8.9531641e-01   4.2321326e-03
   8.9610914e-01   4.2270492e-03
   8.9687852e-01   4.2216910e-03
   8.9767263e-01   4.2160580e-03
   8.9844201e-01   4.2101503e-03
   8.9923474e-01   4.2038304e-03
   9.0000412e-01   4.1975105e-03
   9.0079686e-01   4.1906411e-03
   9.0156624e-01   4.1837716e-03
   9.0236034e-01   4.1762152e-03
   9.0312835e-01   4.1689336e-03
   9.0392246e-01   4.1605529e-03
   9.0469184e-01   4.1528591e-03
   9.0548457e-01   4.1439288e-03
   9.0625395e-01   4.1355480e-03
   9.0704806e-01   4.1260682e-03
   9.0781606e-01   4.1171379e-03
   9.0861017e-01   4.1069711e-03
   9.0937955e-01   4.0976287e-03
   9.1017229e-01   4.0867749e-03
   9.1094166e-01   4.0768829e-03
   9.1173440e-01   4.0654796e-03
   9.1250378e-01   4.0550381e-03
   9.1329789e-01   4.0430852e-03
   9.1406727e-01   4.0319567e-03
   9.1486000e-01   4.0194543e-03
   9.1562938e-01   4.0079136e-03
   9.1642211e-01   3.9947243e-03
   9.1719149e-01   3.9826340e-03
   9.1798560e-01   3.9688951e-03
   9.1875361e-01   3.9562553e-03
   9.1954772e-01   3.9418295e-03
   9.2031709e-01   3.9285027e-03
   9.2110983e-01   3.9133899e-03
   9.2187921e-01   3.8995136e-03
   9.2264859e-01   3.8852252e-03
   9.2344132e-01   3.8691507e-03
   9.2476987e-01   3.8424972e-03
   9.2500481e-01   3.8379633e-03
   9.2540049e-01   3.8297200e-03
   9.2602149e-01   3.8169428e-03
   9.2656692e-01   3.8060891e-03
   9.2708763e-01   3.7952353e-03
   9.2733630e-01   3.7900146e-03
   9.2812904e-01   3.7742148e-03
   9.2892314e-01   3.7582777e-03
   9.2969115e-01   3.7419284e-03
   9.3048526e-01   3.7259913e-03
   9.3125464e-01   3.7097794e-03
   9.3204737e-01   3.6937048e-03
   9.3281675e-01   3.6776303e-03
   9.3360949e-01   3.6611436e-03
   9.3437886e-01   3.6450691e-03
   9.3517297e-01   3.6284450e-03
   9.3594235e-01   3.6122331e-03
   9.3673509e-01   3.5951969e-03
   9.3750447e-01   3.5789850e-03
   9.3829720e-01   3.5615366e-03
   9.3906658e-01   3.5450499e-03
   9.3986069e-01   3.5273267e-03
   9.4063007e-01   3.5105652e-03
   9.4142280e-01   3.4922925e-03
   9.4219218e-01   3.4751188e-03
   9.4298491e-01   3.4564339e-03
   9.4375429e-01   3.4388481e-03
   9.4454840e-01   3.4193389e-03
   9.4531641e-01   3.4014783e-03
   9.4608579e-01   3.3830682e-03
   9.4687989e-01   3.3631468e-03
   9.4774819e-01   3.3414393e-03
   9.4800648e-01   3.3349820e-03
   9.4844201e-01   3.3245404e-03
   9.4900530e-01   3.3106641e-03
   9.4921139e-01   3.3054434e-03
   9.5000412e-01   3.2868958e-03
   9.5079823e-01   3.2687605e-03
   9.5156761e-01   3.2496634e-03
   9.5236034e-01   3.2318028e-03
   9.5312972e-01   3.2133927e-03
   9.5392246e-01   3.1956695e-03
   9.5469184e-01   3.1775341e-03
   9.5548595e-01   3.1599483e-03
   9.5625395e-01   3.1420878e-03
   9.5704806e-01   3.1245020e-03
   9.5781744e-01   3.1069162e-03
   9.5861017e-01   3.0891930e-03
   9.5937955e-01   3.0717446e-03
   9.6017229e-01   3.0538840e-03
   9.6094166e-01   3.0364356e-03
   9.6173577e-01   3.0184376e-03
   9.6250515e-01   3.0009892e-03
   9.6329789e-01   2.9827165e-03
   9.6406727e-01   2.9649933e-03
   9.6486000e-01   2.9464457e-03
   9.6562938e-01   2.9285852e-03
   9.6642349e-01   2.9094881e-03
   9.6719149e-01   2.8913527e-03
   9.6796087e-01   2.8729426e-03
   9.6875498e-01   2.8538455e-03
   9.6878658e-01   2.8531586e-03
   9.6953398e-01   2.8351606e-03
   9.7031709e-01   2.8175748e-03
   9.7033495e-01   2.8171626e-03
   9.7108647e-01   2.7991647e-03
   9.7187921e-01   2.7819910e-03
   9.7267332e-01   2.7652296e-03
   9.7344270e-01   2.7475064e-03
   9.7423543e-01   2.7311571e-03
   9.7500481e-01   2.7141208e-03
   9.7579754e-01   2.6980463e-03
   9.7656692e-01   2.6814223e-03
   9.7736103e-01   2.6654851e-03
   9.7813041e-01   2.6492732e-03
   9.7892314e-01   2.6334735e-03
   9.7969252e-01   2.6175363e-03
   9.8048526e-01   2.6018740e-03
   9.8125464e-01   2.5859369e-03
   9.8204875e-01   2.5704119e-03
   9.8281675e-01   2.5546122e-03
   9.8361086e-01   2.5389498e-03
   9.8438024e-01   2.5232874e-03
   9.8517297e-01   2.5076251e-03
   9.8594235e-01   2.4919627e-03
   9.8673509e-01   2.4761630e-03
   9.8750447e-01   2.4605006e-03
   9.8829857e-01   2.4444261e-03
   9.8906795e-01   2.4286264e-03
   9.8986069e-01   2.4122771e-03
   9.9063007e-01   2.3962026e-03
   9.9139944e-01   2.3799907e-03
   9.9211662e-01   2.3651526e-03
   9.9213173e-01   2.3648779e-03
   9.9219218e-01   2.3636414e-03
   9.9274586e-01   2.3519633e-03
   9.9296156e-01   2.3474295e-03
   9.9375429e-01   2.3319045e-03
   9.9454840e-01   2.3169291e-03
   9.9531778e-01   2.3009919e-03
   9.9611052e-01   2.2864287e-03
   9.9687989e-01   2.2711785e-03
   9.9767263e-01   2.2570275e-03
   9.9844201e-01   2.2421894e-03
   9.9923612e-01   2.2281757e-03
   1.0000055e+00   2.2138873e-03
   1.0007982e+00   2.2000110e-03
   1.0015676e+00   2.1859973e-03
   1.0023603e+00   2.1723958e-03
   1.0031297e+00   2.1585195e-03
   1.0039238e+00   2.1449180e-03
   1.0046932e+00   2.1313165e-03
   1.0054859e+00   2.1178523e-03
   1.0062553e+00   2.1042508e-03
   1.0070481e+00   2.0907867e-03
   1.0078174e+00   2.0773226e-03
   1.0086115e+00   2.0639958e-03
   1.0093796e+00   2.0505317e-03
   1.0101737e+00   2.0370676e-03
   1.0109430e+00   2.0237408e-03
   1.0117358e+00   2.0101393e-03
   1.0125052e+00   1.9968126e-03
   1.0132979e+00   1.9830737e-03
   1.0140673e+00   1.9696095e-03
   1.0148614e+00   1.9558706e-03
   1.0156308e+00   1.9422691e-03
   1.0164235e+00   1.9282554e-03
   1.0171929e+00   1.9145165e-03
   1.0179622e+00   1.9006402e-03
   1.0187550e+00   1.8863518e-03
   1.0192922e+00   1.8765971e-03
   1.0194186e+00   1.8742615e-03
   1.0195244e+00   1.8723381e-03
   1.0203171e+00   1.8584618e-03
   1.0211112e+00   1.8449977e-03
   1.0218806e+00   1.8312588e-03
   1.0226733e+00   1.8183442e-03
   1.0234427e+00   1.8051548e-03
   1.0242354e+00   1.7925150e-03
   1.0250048e+00   1.7796005e-03
   1.0257989e+00   1.7672355e-03
   1.0265683e+00   1.7547331e-03
   1.0273610e+00   1.7426428e-03
   1.0281304e+00   1.7305526e-03
   1.0289231e+00   1.7185997e-03
   1.0296925e+00   1.7066469e-03
   1.0304866e+00   1.6949688e-03
   1.0312546e+00   1.6832907e-03
   1.0320487e+00   1.6716127e-03
   1.0328181e+00   1.6600720e-03
   1.0336109e+00   1.6486687e-03
   1.0343802e+00   1.6374028e-03
   1.0351730e+00   1.6259995e-03
   1.0359424e+00   1.6147336e-03
   1.0367365e+00   1.6036051e-03
   1.0375058e+00   1.5924766e-03
   1.0382986e+00   1.5813481e-03
   1.0390680e+00   1.5704943e-03
   1.0398607e+00   1.5595032e-03
   1.0406301e+00   1.5485121e-03
   1.0414242e+00   1.5376583e-03
   1.0421936e+00   1.5269420e-03
   1.0429863e+00   1.5160883e-03
   1.0437557e+00   1.5053719e-03
   1.0445484e+00   1.4946556e-03
   1.0453178e+00   1.4839392e-03
   1.0461119e+00   1.4732229e-03
   1.0468813e+00   1.4627813e-03
   1.0476740e+00   1.4520650e-03
   1.0484434e+00   1.4414860e-03
   1.0492375e+00   1.4307697e-03
   1.0500069e+00   1.4203281e-03
   1.0508010e+00   1.4096117e-03
   1.0515704e+00   1.3991702e-03
   1.0522532e+00   1.3898277e-03
   1.0523727e+00   1.3881790e-03
   1.0530487e+00   1.3792488e-03
   1.0531366e+00   1.3781496e-03
   1.0539334e+00   1.3679829e-03
   1.0547056e+00   1.3578161e-03
   1.0555038e+00   1.3480614e-03
   1.0562787e+00   1.3383068e-03
   1.0570824e+00   1.3288270e-03
   1.0578600e+00   1.3194845e-03
   1.0586706e+00   1.3102794e-03
   1.0594524e+00   1.3012118e-03
   1.0602753e+00   1.2921441e-03
   1.0610571e+00   1.2833512e-03
   1.0618993e+00   1.2744209e-03
   1.0626769e+00   1.2660402e-03
   1.0635534e+00   1.2568351e-03
   1.0643118e+00   1.2488665e-03
   1.0652461e+00   1.2395241e-03
   1.0659825e+00   1.2319677e-03
   1.0674910e+00   1.2207018e-03
   1.0687522e+00   1.2108098e-03
   1.0702099e+00   1.2039403e-03
   1.0714986e+00   1.1915753e-03
   1.0714986e+00   1.1849806e-03
   1.0724109e+00   1.1771495e-03
   1.0747644e+00   1.1573654e-03
   1.0756986e+00   1.1492595e-03
   1.0779697e+00   1.1287885e-03
   1.0789424e+00   1.1208199e-03
   1.0811502e+00   1.1017229e-03
   1.0821463e+00   1.0938917e-03
   1.0843157e+00   1.0758937e-03
   1.0853241e+00   1.0681999e-03
   1.0874674e+00   1.0513011e-03
   1.0884840e+00   1.0438821e-03
   1.0906095e+00   1.0276702e-03
   1.0916289e+00   1.0205259e-03
   1.0937447e+00   1.0050010e-03
   1.0947655e+00   9.9813151e-04
   1.0968758e+00   9.8329349e-04
   1.0978979e+00   9.7669882e-04
   1.1000041e+00   9.6227296e-04
   1.1010249e+00   9.5595307e-04
   1.1031297e+00   9.4207677e-04
   1.1041519e+00   9.3589427e-04
   1.1062553e+00   9.2243014e-04
   1.1083601e+00   9.0951557e-04
   1.1093809e+00   9.0333306e-04
   1.1099511e+00   8.9989833e-04
   1.1101242e+00   8.9893661e-04
   1.1114844e+00   8.9069327e-04
   1.1125065e+00   8.8492292e-04
   1.1135273e+00   8.7956475e-04
   1.1156308e+00   8.6761190e-04
   1.1166529e+00   8.6239112e-04
   1.1187564e+00   8.5126261e-04
   1.1197772e+00   8.4631660e-04
   1.1218806e+00   8.3560025e-04
   1.1229028e+00   8.3079164e-04
   1.1250062e+00   8.2062485e-04
   1.1260284e+00   8.1609101e-04
   1.1281318e+00   8.0633638e-04
   1.1291526e+00   8.0193993e-04
   1.1312560e+00   7.9246009e-04
   1.1322782e+00   7.8820103e-04
   1.1343816e+00   7.7913335e-04
   1.1354024e+00   7.7487429e-04
   1.1375058e+00   7.6608139e-04
   1.1385280e+00   7.6195972e-04
   1.1406314e+00   7.5344160e-04
   1.1416522e+00   7.4931992e-04
   1.1437570e+00   7.4093919e-04
   1.1447778e+00   7.3695491e-04
   1.1468813e+00   7.2884895e-04
   1.1479034e+00   7.2500206e-04
   1.1500069e+00   7.1703350e-04
   1.1510277e+00   7.1318660e-04
   1.1531311e+00   7.0535543e-04
   1.1541533e+00   7.0150853e-04
   1.1562567e+00   6.9381474e-04
   1.1572775e+00   6.9010524e-04
   1.1593809e+00   6.8254884e-04
   1.1604031e+00   6.7897673e-04
   1.1625065e+00   6.7155772e-04
   1.1635287e+00   6.6798560e-04
   1.1656321e+00   6.6056659e-04
   1.1666529e+00   6.5713187e-04
   1.1687564e+00   6.4985025e-04
   1.1697785e+00   6.4641552e-04
   1.1718820e+00   6.3913390e-04
   1.1729028e+00   6.3583656e-04
   1.1750062e+00   6.2869233e-04
   1.1760284e+00   6.2539499e-04
   1.1781318e+00   6.1825076e-04
   1.1791526e+00   6.1495343e-04
   1.1812574e+00   6.0794658e-04
   1.1822782e+00   6.0478663e-04
   1.1843816e+00   5.9764240e-04
   1.1854038e+00   5.9448246e-04
   1.1875072e+00   5.8747561e-04
   1.1885280e+00   5.8431567e-04
   1.1906314e+00   5.7730882e-04
   1.1916536e+00   5.7414887e-04
   1.1937570e+00   5.6727942e-04
   1.1947778e+00   5.6411947e-04
   1.1968826e+00   5.5711263e-04
   1.1979034e+00   5.5395268e-04
   1.2000069e+00   5.4708323e-04
   1.2010290e+00   5.4392328e-04
   1.2031325e+00   5.3705383e-04
   1.2041533e+00   5.3389388e-04
   1.2062567e+00   5.2702443e-04
   1.2072789e+00   5.2400187e-04
   1.2093823e+00   5.1713242e-04
   1.2104045e+00   5.1397247e-04
   1.2125079e+00   5.0737779e-04
   1.2135287e+00   5.0421784e-04
   1.2156335e+00   4.9762317e-04
   1.2166557e+00   4.9446322e-04
   1.2187591e+00   4.8800594e-04
   1.2197827e+00   4.8484599e-04
   1.2218888e+00   4.7852609e-04
   1.2229124e+00   4.7536614e-04
   1.2250213e+00   4.6918363e-04
   1.2260476e+00   4.6602369e-04
   1.2281620e+00   4.6011596e-04
   1.2291938e+00   4.5695601e-04
   1.2313165e+00   4.5132306e-04
   1.2323537e+00   4.4816311e-04
   1.2344888e+00   4.4266755e-04
   1.2355343e+00   4.3964499e-04
   1.2376872e+00   4.3442420e-04
   1.2387423e+00   4.3140164e-04
   1.2409145e+00   4.2645564e-04
   1.2419792e+00   4.2357047e-04
   1.2441706e+00   4.1876185e-04
   1.2463771e+00   4.1450279e-04
   1.2474253e+00   4.1175501e-04
   1.2474363e+00   4.1161762e-04
   1.2474501e+00   4.1161762e-04
   1.2482813e+00   4.1010634e-04
   1.2496648e+00   4.0763334e-04
   1.2507433e+00   4.0502294e-04
   1.2528385e+00   4.0145083e-04
   1.2571222e+00   3.9636743e-04
   1.2592806e+00   3.9224576e-04
   1.2636331e+00   3.8647542e-04
   1.2674196e+00   3.8455197e-04
   1.2748496e+00   3.7850686e-04
   1.2748496e+00   3.7974336e-04
   1.2772264e+00   3.7740774e-04
   1.2885280e+00   3.6765312e-04
   1.2909996e+00   3.6641662e-04
   1.3022133e+00   3.5679938e-04
   1.3066235e+00   3.5652461e-04
   1.3256313e+00   3.4649521e-04
   1.3256313e+00   3.4594565e-04
   1.3285522e+00   3.4622043e-04
   1.3543703e+00   3.3234413e-04
   1.3596378e+00   3.3151980e-04
   1.4014096e+00   3.0981233e-04
   1.4071525e+00   3.0541588e-04
   1.4486302e+00   2.7065644e-04
   1.4542220e+00   2.6461133e-04
   1.4958921e+00   2.4414036e-04
   1.4958921e+00   2.3575962e-04
   1.5470558e+00   2.1295304e-04
   1.5912813e+00   2.1487649e-04
   1.6390789e+00   2.2064683e-04
   1.6892809e+00   2.2696672e-04
   1.7352375e+00   2.4166735e-04
   1.7767153e+00   2.5842882e-04
   1.7767153e+00   2.6447394e-04
   1.8009370e+00   2.6447394e-04
   1.8798258e+00   2.7628940e-04
   1.8858984e+00   2.7519028e-04
   1.8882615e+00   2.7477812e-04
   1.9721650e+00   2.3548485e-04
   1.9837881e+00   2.3218751e-04
   2.0539802e+00   2.2064683e-04
   2.0683236e+00   2.2023466e-04
   2.1191163e+00   2.1886077e-04
   2.1305746e+00   2.1693732e-04
   2.1473910e+00   2.1844860e-04
   2.1990630e+00   2.0525925e-04
   2.2253043e+00   2.0264886e-04
   2.3048938e+00   1.9784024e-04
   2.3086720e+00   1.9770285e-04
   2.3465089e+00   1.9303163e-04
   2.3998434e+00   1.8616217e-04
   2.4052428e+00   1.8561262e-04
   2.4924573e+00   1.7943011e-04
   2.5011266e+00   1.7888055e-04
   2.5841371e+00   1.8176572e-04
   2.5938092e+00   1.8204050e-04
   2.6729041e+00   1.9344379e-04
   2.6830572e+00   1.9440552e-04
   2.7570412e+00   2.0141236e-04
   2.7679224e+00   2.0154975e-04
   2.8363696e+00   1.8327700e-04
   2.8481851e+00   1.7929272e-04
   2.9127305e+00   1.4343418e-04
   2.9249581e+00   1.3477867e-04
   2.9885005e+00   1.1705548e-04
   3.0000000e+00   1.1238425e-04


==> data/KCS_waterline_1_EXP.dat <==
  -6.9529837e-01  -1.2016906e-03
  -6.6998192e-01  -1.7966600e-03
  -6.4104882e-01  -2.3400433e-03
  -6.0849910e-01  -2.2375252e-03
  -5.7775769e-01  -1.7215237e-03
  -5.4882459e-01  -1.0245969e-03
  -5.1627486e-01   2.4071193e-04
  -4.8915009e-01   1.5061609e-03
  -4.6021700e-01   3.0041213e-03
  -4.3128391e-01   3.3392910e-03
  -3.9873418e-01   2.8991734e-03
  -3.6799277e-01   2.4074230e-03
  -3.3905967e-01   9.8548673e-04
  -3.0470163e-01  -1.7027396e-03
  -2.7576854e-01  -3.2280350e-03
  -2.4683544e-01  -3.8230979e-03
  -2.1428571e-01  -3.5655410e-03
  -1.8716094e-01  -1.7574564e-03
  -1.5280289e-01   9.2899430e-04
  -1.2748644e-01   4.0807949e-03
  -9.4936709e-02   4.1316334e-03
  -6.6003617e-02   4.6735215e-03
  -3.1645570e-02   4.5175949e-03
  -4.5207957e-03   4.0000981e-03
   2.6220615e-02   3.3791487e-03
   5.8770344e-02   2.6289537e-03
   8.4086799e-02   1.4913486e-03
   1.1663653e-01   1.9851783e-04
   1.4556962e-01  -1.7402143e-03
   1.7631103e-01  -3.4981146e-03
   2.0705244e-01  -4.3257823e-03
   2.3417722e-01  -4.8949587e-03
   2.6672694e-01  -4.6632416e-03
   2.9746835e-01  -4.0697207e-03
   3.2820976e-01  -2.9077244e-03
   3.5895118e-01  -2.0299657e-03
   3.8788427e-01  -1.0746410e-03
   4.1500904e-01  -5.3270626e-04
   4.4394213e-01   9.1817710e-06
   4.8010850e-01   2.4080538e-04
   5.1084991e-01  -4.0598380e-04
   5.3978300e-01  -1.3111242e-03
   5.6690778e-01  -2.6038148e-03
   5.9945750e-01  -3.7932863e-03
   6.2839060e-01  -4.5692277e-03
   6.5551537e-01  -5.1125643e-03
   6.8444846e-01  -5.2683507e-03
   7.1699819e-01  -4.9849540e-03
   7.5135624e-01  -4.7016041e-03
   7.8028933e-01  -2.0925326e-03
   8.0922242e-01   1.2894197e-04
   8.3815552e-01   3.1256104e-03
   8.6889693e-01   3.8741700e-03
   8.9783002e-01   3.9251020e-03
   9.3399638e-01   3.3815318e-03
   9.5931284e-01   2.7865624e-03
   9.9186257e-01   2.1655663e-03
   1.0226040e+00   1.5446169e-03
   1.0515371e+00   1.1304325e-03
   1.0822785e+00   7.4204130e-04
   1.1112116e+00   5.6041512e-04
   1.1419530e+00   4.0458201e-04
   1.1726944e+00   3.0042848e-04
   1.2016275e+00   2.2216148e-04
   1.2323689e+00   1.6968754e-04
   1.2631103e+00   1.6889319e-04
   1.2920434e+00   9.0626183e-05
   1.3227848e+00   1.1567162e-04
   1.3517179e+00   8.9084206e-05
   1.3860759e+00   1.1403619e-04
   1.4150090e+00   1.1328857e-04


==> data/KCS_waterline_1_HRIC.dat <==
  -2.0000000e+00  -3.3990053e-04
  -1.9758607e+00  -2.6213832e-04
  -1.9264556e+00  -1.8945951e-04
  -1.8992526e+00  -1.3491606e-04
  -1.8811859e+00  -7.5151815e-05
  -1.8767208e+00  -6.1138131e-05
  -1.8517297e+00  -1.2227626e-05
  -1.7878163e+00   3.4209876e-05
  -1.7724837e+00   4.0529772e-05
  -1.6872613e+00   6.2237243e-05
  -1.6833869e+00   6.1550298e-05
  -1.6726568e+00   5.8939906e-05
  -1.5754678e+00   9.7546231e-06
  -1.5754678e+00   2.0470970e-05
  -1.5275053e+00   8.2708213e-05
  -1.4892974e+00   1.1994065e-04
  -1.4396175e+00   1.7558322e-04
  -1.3896354e+00   2.6914517e-04
  -1.3397329e+00   3.0527849e-04
  -1.2904405e+00   3.2451296e-04
  -1.2904405e+00   3.7163740e-04
  -1.2854711e+00   3.7232435e-04
  -1.2013931e+00   3.0335504e-04
  -1.1965323e+00   2.7079383e-04
  -1.1514343e+00   1.9646635e-05
  -1.1432789e+00  -6.6221526e-05
  -1.1424134e+00  -7.6663095e-05
  -1.1380197e+00  -1.2378754e-04
  -1.1019111e+00  -4.9418844e-04
  -1.1019111e+00  -5.6082214e-04
  -1.1016926e+00  -5.6494381e-04
  -1.0987580e+00  -6.0561097e-04
  -1.0819965e+00  -8.4508010e-04
  -1.0770615e+00  -8.7090924e-04
  -1.0593356e+00  -1.0242354e-03
  -1.0561646e+00  -1.0532245e-03
  -1.0548485e+00  -1.0640783e-03
  -1.0522243e+00  -1.0853736e-03
  -1.0499547e+00  -1.0978760e-03
  -1.0391820e+00  -1.1609375e-03
  -1.0369590e+00  -1.1577776e-03
  -1.0261410e+00  -1.1454126e-03
  -1.0261410e+00  -1.1390927e-03
  -1.0239744e+00  -1.1318111e-03
  -1.0196301e+00  -1.1040585e-03
  -1.0175460e+00  -1.0871596e-03
  -1.0133157e+00  -1.0534993e-03
  -1.0132800e+00  -1.0532245e-03
  -1.0130080e+00  -1.0500646e-03
  -1.0112425e+00  -1.0311049e-03
  -1.0070000e+00  -9.8796472e-04
  -1.0059228e+00  -9.7106586e-04
  -1.0037068e+00  -9.3809249e-04
  -1.0026351e+00  -9.2641442e-04
  -1.0004273e+00  -9.0292089e-04
  -9.9936251e-01  -8.9096804e-04
  -9.9717116e-01  -8.6665018e-04
  -9.9611739e-01  -8.5442255e-04
  -9.9394526e-01  -8.2969252e-04
  -9.9289973e-01  -8.1705273e-04
  -9.9074685e-01  -7.9136098e-04
  -9.8970956e-01  -7.7803424e-04
  -9.8757316e-01  -7.5069381e-04
  -9.8654274e-01  -7.3613057e-04
  -9.8442008e-01  -7.0604237e-04
  -9.8339378e-01  -6.8955568e-04
  -9.8127937e-01  -6.5548320e-04
  -9.8025444e-01  -6.3693567e-04
  -9.7814552e-01  -5.9929107e-04
  -9.7751765e-01  -5.8706345e-04
  -9.7635809e-01  -5.6494381e-04
  -9.7541148e-01  -5.4474762e-04
  -9.7501717e-01  -5.3622949e-04
  -9.7399500e-01  -5.1589591e-04
  -9.7189020e-01  -4.7467920e-04
  -9.7086940e-01  -4.5613167e-04
  -9.6876460e-01  -4.1848707e-04
  -9.6774380e-01  -4.0103866e-04
  -9.6564037e-01  -3.6545490e-04
  -9.6461820e-01  -3.4814387e-04
  -9.6251477e-01  -3.1297227e-04
  -9.6149259e-01  -2.9511170e-04
  -9.5938917e-01  -2.5856621e-04
  -9.5836837e-01  -2.3891957e-04
  -9.5626494e-01  -1.9893936e-04
  -9.5524277e-01  -1.7695711e-04
  -9.5313934e-01  -1.3258044e-04
  -9.5236584e-01  -1.1471986e-04
  -9.5069656e-01  -7.6663095e-05
  -9.5026241e-01  -6.5397192e-05
  -9.5001511e-01  -5.8939906e-05
  -9.4899294e-01  -3.5171599e-05
  -9.4688951e-01   1.3738906e-05
  -9.4586734e-01   3.4759432e-05
  -9.4376391e-01   7.7899596e-05
  -9.4274311e-01   9.7546231e-05
  -9.4063968e-01   1.3766384e-04
  -9.3961751e-01   1.5717308e-04
  -9.3751408e-01   1.9687852e-04
  -9.3649328e-01   2.1748688e-04
  -9.3438986e-01   2.5939054e-04
  -9.3336768e-01   2.8192235e-04
  -9.3126425e-01   3.2753552e-04
  -9.3024345e-01   3.5185338e-04
  -9.2813865e-01   4.0131344e-04
  -9.2807545e-01   4.0282472e-04
  -9.2770725e-01   4.1161762e-04
  -9.2597203e-01   4.5420823e-04
  -9.2501443e-01   4.7770176e-04
  -9.2399225e-01   4.9954662e-04
  -9.2188882e-01   5.4447284e-04
  -9.2086802e-01   5.6439425e-04
  -9.1876460e-01   6.0533619e-04
  -9.1774242e-01   6.2470805e-04
  -9.1563900e-01   6.6413871e-04
  -9.1461820e-01   6.8406012e-04
  -9.1251477e-01   7.2445250e-04
  -9.1149259e-01   7.4547303e-04
  -9.0938917e-01   7.8820103e-04
  -9.0836699e-01   8.1045806e-04
  -9.0626357e-01   8.5524689e-04
  -9.0573050e-01   8.6719974e-04
  -9.0423983e-01   8.9989833e-04
  -9.0362707e-01   9.1391202e-04
  -9.0313934e-01   9.2504053e-04
  -9.0211717e-01   9.4551150e-04
  -9.0001374e-01   9.8837689e-04
  -8.9899294e-01   1.0066496e-03
  -8.9688951e-01   1.0444316e-03
  -8.9586734e-01   1.0614679e-03
  -8.9376391e-01   1.0965021e-03
  -8.9274311e-01   1.1132635e-03
  -8.9063831e-01   1.1471986e-03
  -8.8961751e-01   1.1639601e-03
  -8.8751408e-01   1.1978952e-03
  -8.8649191e-01   1.2147941e-03
  -8.8438848e-01   1.2490039e-03
  -8.8336768e-01   1.2657654e-03
  -8.8126425e-01   1.2997005e-03
  -8.8024208e-01   1.3165993e-03
  -8.7813865e-01   1.3505344e-03
  -8.7762207e-01   1.3590526e-03
  -8.7582090e-01   1.3881790e-03
  -8.7551864e-01   1.3929877e-03
  -8.7501443e-01   1.4008188e-03
  -8.7399225e-01   1.4148325e-03
  -8.7188882e-01   1.4442338e-03
  -8.7086665e-01   1.4565988e-03
  -8.6876322e-01   1.4822906e-03
  -8.6774242e-01   1.4934191e-03
  -8.6563900e-01   1.5162256e-03
  -8.6461682e-01   1.5262550e-03
  -8.6251340e-01   1.5468634e-03
  -8.6149259e-01   1.5559311e-03
  -8.5938917e-01   1.5743412e-03
  -8.5836699e-01   1.5823098e-03
  -8.5626357e-01   1.5986591e-03
  -8.5524277e-01   1.6055285e-03
  -8.5313797e-01   1.6195422e-03
  -8.5211717e-01   1.6253126e-03
  -8.5001374e-01   1.6369906e-03
  -8.4899156e-01   1.6416619e-03
  -8.4688814e-01   1.6510043e-03
  -8.4586734e-01   1.6545764e-03
  -8.4376391e-01   1.6615833e-03
  -8.4274174e-01   1.6637815e-03
  -8.4063831e-01   1.6684527e-03
  -8.3961751e-01   1.6695518e-03
  -8.3751271e-01   1.6718875e-03
  -8.3649191e-01   1.6718875e-03
  -8.3438848e-01   1.6717501e-03
  -8.3336631e-01   1.6706509e-03
  -8.3126288e-01   1.6684527e-03
  -8.3024208e-01   1.6662545e-03
  -8.2813865e-01   1.6618580e-03
  -8.2711648e-01   1.6585607e-03
  -8.2501305e-01   1.6521034e-03
  -8.2399225e-01   1.6478444e-03
  -8.2188882e-01   1.6393262e-03
  -8.2086665e-01   1.6339681e-03
  -8.1876322e-01   1.6233891e-03
  -8.1774105e-01   1.6170692e-03
  -8.1563762e-01   1.6042920e-03
  -8.1461682e-01   1.5970104e-03
  -8.1251340e-01   1.5820350e-03
  -8.1149122e-01   1.5735169e-03
  -8.0938779e-01   1.5562059e-03
  -8.0836699e-01   1.5463139e-03
  -8.0626357e-01   1.5259803e-03
  -8.0524139e-01   1.5144396e-03
  -8.0313797e-01   1.4905339e-03
  -8.0211717e-01   1.4767950e-03
  -8.0001237e-01   1.4487676e-03
  -7.9899156e-01   1.4331053e-03
  -7.9688814e-01   1.4012310e-03
  -7.9656390e-01   1.3958728e-03
  -7.9611052e-01   1.3881790e-03
  -7.9554173e-01   1.3774627e-03
  -7.9376254e-01   1.3447641e-03
  -7.9274174e-01   1.3262166e-03
  -7.9063831e-01   1.2899459e-03
  -7.8961613e-01   1.2724975e-03
  -7.8751271e-01   1.2380128e-03
  -7.8649191e-01   1.2211140e-03
  -7.8438848e-01   1.1875910e-03
  -7.8336631e-01   1.1708296e-03
  -7.8126288e-01   1.1371692e-03
  -7.8024071e-01   1.1197208e-03
  -7.7813728e-01   1.0844118e-03
  -7.7711648e-01   1.0654521e-03
  -7.7501305e-01   1.0262963e-03
  -7.7399088e-01   1.0043140e-03
  -7.7188745e-01   9.5911302e-04
  -7.7030610e-01   9.2091886e-04
  -7.6944330e-01   8.9989833e-04
  -7.6928393e-01   8.9536449e-04
  -7.6876322e-01   8.8066386e-04
  -7.6774105e-01   8.5401039e-04
  -7.6563762e-01   8.0056604e-04
  -7.6461682e-01   7.7720990e-04
  -7.6251202e-01   7.3022285e-04
  -7.6149122e-01   7.0837798e-04
  -7.5938779e-01   6.6427610e-04
  -7.5836562e-01   6.4256863e-04
  -7.5626219e-01   5.9805457e-04
  -7.5524139e-01   5.7442365e-04
  -7.5313797e-01   5.2592532e-04
  -7.5211579e-01   4.9899706e-04
  -7.5001237e-01   4.4390405e-04
  -7.4925810e-01   4.2247135e-04
  -7.4887891e-01   4.1161762e-04
  -7.4823730e-01   3.9155882e-04
  -7.4688814e-01   3.4979254e-04
  -7.4586596e-01   3.2245212e-04
  -7.4376254e-01   2.6667216e-04
  -7.4274036e-01   2.4221691e-04
  -7.4063694e-01   1.9234468e-04
  -7.3961613e-01   1.6857637e-04
  -7.3751271e-01   1.1994065e-04
  -7.3649053e-01   9.4386283e-05
  -7.3438711e-01   4.2315830e-05
  -7.3336631e-01   1.3738906e-05
  -7.3126288e-01  -4.4376666e-05
  -7.3049488e-01  -6.7045860e-05
  -7.3017613e-01  -7.6663095e-05
  -7.2947270e-01  -9.8920122e-05
  -7.2813728e-01  -1.4123595e-04
  -7.2711648e-01  -1.6871376e-04
  -7.2501168e-01  -2.2531806e-04
  -7.2399088e-01  -2.5004809e-04
  -7.2188745e-01  -3.0060726e-04
  -7.2086528e-01  -3.2492512e-04
  -7.1876185e-01  -3.7438518e-04
  -7.1774105e-01  -4.0048911e-04
  -7.1563762e-01  -4.5324650e-04
  -7.1461545e-01  -4.8196082e-04
  -7.1251202e-01  -5.3993900e-04
  -7.1184706e-01  -5.5903608e-04
  -7.1164372e-01  -5.6494381e-04
  -7.1082626e-01  -5.8912428e-04
  -7.0938642e-01  -6.3198967e-04
  -7.0836562e-01  -6.5768142e-04
  -7.0626219e-01  -7.1098838e-04
  -7.0524002e-01  -7.3420713e-04
  -7.0313659e-01  -7.8215591e-04
  -7.0211579e-01  -8.0496249e-04
  -7.0001237e-01  -8.5153738e-04
  -6.9899019e-01  -8.7558047e-04
  -6.9688676e-01  -9.2421620e-04
  -6.9586596e-01  -9.4990795e-04
  -6.9376254e-01  -1.0017036e-03
  -6.9228148e-01  -1.0394856e-03
  -6.9174704e-01  -1.0532245e-03
  -6.9125931e-01  -1.0661391e-03
  -6.9063694e-01  -1.0827632e-03
  -6.8961476e-01  -1.1062567e-03
  -6.8751133e-01  -1.1553046e-03
  -6.8649053e-01  -1.1760503e-03
  -6.8438711e-01  -1.2190531e-03
  -6.8336493e-01  -1.2385624e-03
  -6.8126151e-01  -1.2784052e-03
  -6.8024071e-01  -1.2977770e-03
  -6.7813728e-01  -1.3369329e-03
  -6.7711510e-01  -1.3564422e-03
  -6.7501168e-01  -1.3958728e-03
  -6.7399088e-01  -1.4156569e-03
  -6.7188608e-01  -1.4553623e-03
  -6.7086528e-01  -1.4752837e-03
  -6.6876185e-01  -1.5151265e-03
  -6.6759816e-01  -1.5371088e-03
  -6.6737010e-01  -1.5415052e-03
  -6.6657736e-01  -1.5557937e-03
  -6.6563625e-01  -1.5728299e-03
  -6.6461545e-01  -1.5889045e-03
  -6.6251202e-01  -1.6222900e-03
  -6.6148985e-01  -1.6364411e-03
  -6.5938642e-01  -1.6657049e-03
  -6.5836562e-01  -1.6784821e-03
  -6.5626219e-01  -1.7047234e-03
  -6.5524002e-01  -1.7165389e-03
  -6.5313659e-01  -1.7403072e-03
  -6.5211442e-01  -1.7511609e-03
  -6.5001099e-01  -1.7727310e-03
  -6.4899019e-01  -1.7824856e-03
  -6.4688676e-01  -1.8017201e-03
  -6.4586459e-01  -1.8102382e-03
  -6.4376116e-01  -1.8269997e-03
  -6.4274036e-01  -1.8342813e-03
  -6.4063694e-01  -1.8484324e-03
  -6.3961476e-01  -1.8544775e-03
  -6.3751133e-01  -1.8660182e-03
  -6.3649053e-01  -1.8706894e-03
  -6.3438573e-01  -1.8794823e-03
  -6.3336493e-01  -1.8827797e-03
  -6.3126151e-01  -1.8886874e-03
  -6.3023933e-01  -1.8904734e-03
  -6.2813591e-01  -1.8934960e-03
  -6.2711510e-01  -1.8937708e-03
  -6.2501168e-01  -1.8940456e-03
  -6.2398950e-01  -1.8926717e-03
  -6.2188608e-01  -1.8900613e-03
  -6.2086528e-01  -1.8871761e-03
  -6.1876185e-01  -1.8818179e-03
  -6.1773968e-01  -1.8775589e-03
  -6.1563625e-01  -1.8694529e-03
  -6.1461407e-01  -1.8638200e-03
  -6.1251065e-01  -1.8531036e-03
  -6.1148985e-01  -1.8462342e-03
  -6.0938642e-01  -1.8330448e-03
  -6.0836425e-01  -1.8249389e-03
  -6.0626082e-01  -1.8094139e-03
  -6.0524002e-01  -1.8000714e-03
  -6.0313659e-01  -1.7819361e-03
  -6.0211442e-01  -1.7713571e-03
  -6.0001099e-01  -1.7506114e-03
  -5.9899019e-01  -1.7385211e-03
  -5.9688539e-01  -1.7146154e-03
  -5.9586459e-01  -1.7006018e-03
  -5.9376116e-01  -1.6724370e-03
  -5.9273899e-01  -1.6556755e-03
  -5.9063556e-01  -1.6217404e-03
  -5.8961476e-01  -1.6018190e-03
  -5.8751133e-01  -1.5617014e-03
  -5.8705795e-01  -1.5516720e-03
  -5.8657709e-01  -1.5415052e-03
  -5.8495452e-01  -1.5034485e-03
  -5.8438573e-01  -1.4891600e-03
  -5.8336493e-01  -1.4653917e-03
  -5.8126013e-01  -1.4196411e-03
  -5.8023933e-01  -1.3975215e-03
  -5.7813591e-01  -1.3542439e-03
  -5.7711373e-01  -1.3326739e-03
  -5.7501030e-01  -1.2898085e-03
  -5.7398950e-01  -1.2671393e-03
  -5.7188608e-01  -1.2219383e-03
  -5.7086390e-01  -1.1958344e-03
  -5.6876048e-01  -1.1439013e-03
  -5.6665705e-01  -1.0827632e-03
  -5.6568846e-01  -1.0536367e-03
  -5.6567472e-01  -1.0532245e-03
  -5.6563625e-01  -1.0517132e-03
  -5.6353145e-01  -9.8191960e-04
  -5.6251065e-01  -9.4770972e-04
  -5.6148847e-01  -9.1844585e-04
  -5.5938505e-01  -8.5868161e-04
  -5.5836425e-01  -8.3065425e-04
  -5.5626082e-01  -7.7391257e-04
  -5.5523864e-01  -7.4368697e-04
  -5.5313522e-01  -6.8309840e-04
  -5.5211442e-01  -6.4751463e-04
  -5.5001099e-01  -5.7634710e-04
  -5.4999863e-01  -5.7593493e-04
  -5.4970187e-01  -5.6494381e-04
  -5.4789520e-01  -4.9377628e-04
  -5.4688539e-01  -4.5475778e-04
  -5.4586459e-01  -4.2178441e-04
  -5.4375979e-01  -3.5295249e-04
  -5.4273899e-01  -3.2107823e-04
  -5.4063556e-01  -2.5568104e-04
  -5.3961339e-01  -2.1995988e-04
  -5.3750996e-01  -1.4810540e-04
  -5.3700300e-01  -1.2804660e-04
  -5.3568818e-01  -7.6663095e-05
  -5.3489957e-01  -4.1628885e-05
  -5.3438573e-01  -1.9097079e-05
  -5.3336356e-01   1.8410134e-05
  -5.3126013e-01   9.7683620e-05
  -5.3023933e-01   1.3161872e-04
  -5.2813591e-01   2.0168714e-04
  -5.2711373e-01   2.3782046e-04
  -5.2501030e-01   3.1118622e-04
  -5.2427527e-01   3.4086225e-04
  -5.2249471e-01   4.1161762e-04
  -5.2217185e-01   4.2673042e-04
  -5.2188470e-01   4.3978238e-04
  -5.2086390e-01   4.7976259e-04
  -5.1876048e-01   5.6453164e-04
  -5.1773830e-01   5.9942846e-04
  -5.1563487e-01   6.7169511e-04
  -5.1461407e-01   7.0796582e-04
  -5.1251065e-01   7.8133157e-04
  -5.1040722e-01   8.6431457e-04
  -5.0952656e-01   8.9962355e-04
  -5.0951969e-01   8.9989833e-04
  -5.0938505e-01   9.0621823e-04
  -5.0728162e-01   9.9236117e-04
  -5.0625945e-01   1.0331657e-03
  -5.0523864e-01   1.0680625e-03
  -5.0313522e-01   1.1399170e-03
  -5.0211304e-01   1.1753634e-03
  -5.0000962e-01   1.2462561e-03
  -4.9898882e-01   1.2858242e-03
  -4.9688539e-01   1.3639986e-03
  -4.9682356e-01   1.3664716e-03
  -4.9627263e-01   1.3881790e-03
  -4.9472014e-01   1.4502789e-03
  -4.9375979e-01   1.4883357e-03
  -4.9273899e-01   1.5222708e-03
  -4.9063556e-01   1.5923392e-03
  -4.8961339e-01   1.6254499e-03
  -4.8750996e-01   1.6915341e-03
  -4.8648779e-01   1.7273926e-03
  -4.8438436e-01   1.7974611e-03
  -4.8388289e-01   1.8161460e-03
  -4.8221499e-01   1.8765971e-03
  -4.8177946e-01   1.8933586e-03
  -4.8126013e-01   1.9132800e-03
  -4.8023796e-01   1.9459786e-03
  -4.7813453e-01   2.0153601e-03
  -4.7711373e-01   2.0451735e-03
  -4.7501030e-01   2.1058995e-03
  -4.7398813e-01   2.1362625e-03
  -4.7188470e-01   2.1957519e-03
  -4.7086390e-01   2.2279010e-03
  -4.6875910e-01   2.2900008e-03
  -4.6830160e-01   2.3047015e-03
  -4.6636853e-01   2.3648779e-03
  -4.6619817e-01   2.3703734e-03
  -4.6563487e-01   2.3879592e-03
  -4.6461270e-01   2.4151623e-03
  -4.6250927e-01   2.4736900e-03
  -4.6148847e-01   2.4982826e-03
  -4.5938505e-01   2.5489792e-03
  -4.5836287e-01   2.5728849e-03
  -4.5625945e-01   2.6202841e-03
  -4.5523864e-01   2.6439150e-03
  -4.5313522e-01   2.6902152e-03
  -4.5211304e-01   2.7137087e-03
  -4.5000962e-01   2.7593218e-03
  -4.4790619e-01   2.8045228e-03
  -4.4706949e-01   2.8238947e-03
  -4.4688402e-01   2.8281538e-03
  -4.4571484e-01   2.8531586e-03
  -4.4509384e-01   2.8649740e-03
  -4.4478059e-01   2.8710192e-03
  -4.4375979e-01   2.8899788e-03
  -4.4273761e-01   2.9060534e-03
  -4.4063419e-01   2.9402632e-03
  -4.3961339e-01   2.9542769e-03
  -4.3750996e-01   2.9829912e-03
  -4.3648779e-01   2.9949441e-03
  -4.3438436e-01   3.0191246e-03
  -4.3336219e-01   3.0291540e-03
  -4.3125876e-01   3.0488006e-03
  -4.3023796e-01   3.0569065e-03
  -4.2813453e-01   3.0718820e-03
  -4.2711236e-01   3.0779271e-03
  -4.2500893e-01   3.0883686e-03
  -4.2398813e-01   3.0922155e-03
  -4.2188470e-01   3.0981233e-03
  -4.2086253e-01   3.0997719e-03
  -4.1875910e-01   3.1012832e-03
  -4.1773830e-01   3.1008710e-03
  -4.1563350e-01   3.0979859e-03
  -4.1461270e-01   3.0953755e-03
  -4.1250927e-01   3.0883686e-03
  -4.1148710e-01   3.0835600e-03
  -4.0938367e-01   3.0722941e-03
  -4.0836287e-01   3.0652873e-03
  -4.0625945e-01   3.0497623e-03
  -4.0523727e-01   3.0405573e-03
  -4.0313384e-01   3.0202237e-03
  -4.0211304e-01   3.0086830e-03
  -4.0000962e-01   2.9829912e-03
  -3.9898744e-01   2.9685654e-03
  -3.9688402e-01   2.9357294e-03
  -3.9586184e-01   2.9175940e-03
  -3.9393153e-01   2.8795373e-03
  -3.9375842e-01   2.8762399e-03
  -3.9286951e-01   2.8559064e-03
  -3.9274861e-01   2.8531586e-03
  -3.9063419e-01   2.7969664e-03
  -3.8961201e-01   2.7634435e-03
  -3.8750859e-01   2.7110983e-03
  -3.8648779e-01   2.6797736e-03
  -3.8438436e-01   2.6289396e-03
  -3.8336219e-01   2.5988514e-03
  -3.8125876e-01   2.5458193e-03
  -3.8023796e-01   2.5132580e-03
  -3.7813316e-01   2.4521199e-03
  -3.7670156e-01   2.4007364e-03
  -3.7580029e-01   2.3648779e-03
  -3.7567939e-01   2.3585580e-03
  -3.7500893e-01   2.3284698e-03
  -3.7398676e-01   2.2773610e-03
  -3.7188333e-01   2.1899816e-03
  -3.7086253e-01   2.1461545e-03
  -3.6875910e-01   2.0692166e-03
  -3.6773693e-01   2.0218174e-03
  -3.6563350e-01   1.9403457e-03
  -3.6452752e-01   1.8875883e-03
  -3.6433105e-01   1.8765971e-03
  -3.6350672e-01   1.8248015e-03
  -3.6250927e-01   1.7669607e-03
  -3.6148710e-01   1.7128294e-03
  -3.5938367e-01   1.6066276e-03
  -3.5728025e-01   1.5083945e-03
  -3.5625807e-01   1.4511032e-03
  -3.5512599e-01   1.3881790e-03
  -3.5506279e-01   1.3836452e-03
  -3.5415465e-01   1.3231940e-03
  -3.5313384e-01   1.2544995e-03
  -3.5211167e-01   1.1954222e-03
  -3.5000824e-01   1.0735581e-03
  -3.4790482e-01   9.5773913e-04
  -3.4709560e-01   9.0566867e-04
  -3.4700767e-01   8.9989833e-04
  -3.4688402e-01   8.9096804e-04
  -3.4641140e-01   8.5703295e-04
  -3.4478059e-01   7.4176353e-04
  -3.4375842e-01   6.7925150e-04
  -3.4165499e-01   5.5326574e-04
  -3.4063281e-01   4.8979199e-04
  -3.3941417e-01   4.1161762e-04
  -3.3926717e-01   4.0048911e-04
  -3.3852939e-01   3.4539609e-04
  -3.3750859e-01   2.7780068e-04
  -3.3648641e-01   2.1844860e-04
  -3.3438299e-01   8.1746490e-05
  -3.3227956e-01  -4.9734839e-05
  -3.3215866e-01  -5.7840794e-05
  -3.3186739e-01  -7.6663095e-05
  -3.3125876e-01  -1.1911631e-04
  -3.3117907e-01  -1.2488665e-04
  -3.2915533e-01  -2.6928255e-04
  -3.2813316e-01  -3.2753552e-04
  -3.2602973e-01  -4.5448300e-04
  -3.2500893e-01  -5.1452202e-04
  -3.2424642e-01  -5.6494381e-04
  -3.2414201e-01  -5.7291237e-04
  -3.2290413e-01  -6.6139093e-04
  -3.2188333e-01  -7.2376556e-04
  -3.2086115e-01  -7.7638557e-04
  -3.1875773e-01  -9.0182178e-04
  -3.1684802e-01  -1.0165416e-03
  -3.1619405e-01  -1.0532245e-03
  -3.1582585e-01  -1.0767181e-03
  -3.1563350e-01  -1.0903196e-03
  -3.1461133e-01  -1.1444509e-03
  -3.1250790e-01  -1.2742835e-03
  -3.1148710e-01  -1.3230566e-03
  -3.0938367e-01  -1.4339296e-03
  -3.0807161e-01  -1.5082571e-03
  -3.0743550e-01  -1.5415052e-03
  -3.0704943e-01  -1.5641744e-03
  -3.0625807e-01  -1.6137719e-03
  -3.0523590e-01  -1.6635067e-03
  -3.0313247e-01  -1.7720441e-03
  -3.0211167e-01  -1.8172451e-03
  -3.0000824e-01  -1.9154783e-03
  -2.9856703e-01  -1.9878823e-03
  -2.9770285e-01  -2.0299233e-03
  -2.9754623e-01  -2.0385788e-03
  -2.9688264e-01  -2.0751243e-03
  -2.9586184e-01  -2.1238975e-03
  -2.9375842e-01  -2.2191081e-03
  -2.9273624e-01  -2.2618361e-03
  -2.9063281e-01  -2.3457808e-03
  -2.8961201e-01  -2.3912566e-03
  -2.8750721e-01  -2.4789108e-03
  -2.8691781e-01  -2.5043278e-03
  -2.8662792e-01  -2.5183414e-03
  -2.8589701e-01  -2.5539252e-03
  -2.8438299e-01  -2.6187728e-03
  -2.8336081e-01  -2.6608139e-03
  -2.8125738e-01  -2.7351414e-03
  -2.8023658e-01  -2.7766329e-03
  -2.7813316e-01  -2.8465639e-03
  -2.7602973e-01  -2.9189679e-03
  -2.7500756e-01  -2.9644437e-03
  -2.7380403e-01  -3.0073091e-03
  -2.7367351e-01  -3.0122551e-03
  -2.7290413e-01  -3.0395955e-03
  -2.7188333e-01  -3.0820487e-03
  -2.7086115e-01  -3.1195560e-03
  -2.6875773e-01  -3.1833045e-03
  -2.6773555e-01  -3.2202621e-03
  -2.6563213e-01  -3.2775534e-03
  -2.6352870e-01  -3.3330586e-03
  -2.6250790e-01  -3.3719397e-03
  -2.6044157e-01  -3.4340395e-03
  -2.5938230e-01  -3.4619295e-03
  -2.5807161e-01  -3.4975133e-03
  -2.5705905e-01  -3.5238920e-03
  -2.5625807e-01  -3.5454620e-03
  -2.5567829e-01  -3.5586514e-03
  -2.5415465e-01  -3.5928613e-03
  -2.5313247e-01  -3.6164922e-03
  -2.5211167e-01  -3.6366884e-03
  -2.5000687e-01  -3.6757069e-03
  -2.4898607e-01  -3.6920562e-03
  -2.4688264e-01  -3.7242052e-03
  -2.4586047e-01  -3.7357459e-03
  -2.4375704e-01  -3.7611629e-03
  -2.4273624e-01  -3.7663836e-03
  -2.4063281e-01  -3.7846564e-03
  -2.3961064e-01  -3.7828703e-03
  -2.3750721e-01  -3.7933119e-03
  -2.3648641e-01  -3.7845190e-03
  -2.3438299e-01  -3.7865798e-03
  -2.3336081e-01  -3.7717418e-03
  -2.3125738e-01  -3.7647350e-03
  -2.3023521e-01  -3.7453631e-03
  -2.2813178e-01  -3.7291512e-03
  -2.2711098e-01  -3.7055203e-03
  -2.2500756e-01  -3.6799659e-03
  -2.2398538e-01  -3.6501525e-03
  -2.2188196e-01  -3.6137444e-03
  -2.1977853e-01  -3.5612618e-03
  -2.1876185e-01  -3.5211442e-03
  -2.1875773e-01  -3.5210068e-03
  -2.1807216e-01  -3.4975133e-03
  -2.1667079e-01  -3.4410464e-03
  -2.1665430e-01  -3.4402220e-03
  -2.1563213e-01  -3.3854038e-03
  -2.1461133e-01  -3.3344324e-03
  -2.1250653e-01  -3.2526860e-03
  -2.1040310e-01  -3.1705273e-03
  -2.0944962e-01  -3.1163960e-03
  -2.0938230e-01  -3.1126865e-03
  -2.0735031e-01  -3.0152777e-03
  -2.0722941e-01  -3.0073091e-03
  -2.0625670e-01  -2.9388893e-03
  -2.0415327e-01  -2.8017751e-03
  -2.0313247e-01  -2.7322562e-03
  -2.0102904e-01  -2.6075069e-03
  -2.0086280e-01  -2.5943176e-03
  -2.0000687e-01  -2.5296073e-03
  -1.9984475e-01  -2.5183414e-03
  -1.9969500e-01  -2.5063886e-03
  -1.9790344e-01  -2.3652900e-03
  -1.9688264e-01  -2.2843679e-03
  -1.9477784e-01  -2.1284313e-03
  -1.9470640e-01  -2.1219740e-03
  -1.9375704e-01  -2.0407771e-03
  -1.9362240e-01  -2.0299233e-03
  -1.9181573e-01  -1.8702773e-03
  -1.9150798e-01  -1.8415629e-03
  -1.9063144e-01  -1.7614651e-03
  -1.8871074e-01  -1.5972852e-03
  -1.8809936e-01  -1.5415052e-03
  -1.8750721e-01  -1.4850383e-03
  -1.8732174e-01  -1.4666282e-03
  -1.8645893e-01  -1.3818591e-03
  -1.8532822e-01  -1.2676888e-03
  -1.8438161e-01  -1.1734399e-03
  -1.8311488e-01  -1.0532245e-03
  -1.8148682e-01  -8.9357844e-04
  -1.8141401e-01  -8.8574726e-04
  -1.8125738e-01  -8.6871102e-04
  -1.7920342e-01  -6.5534581e-04
  -1.7834886e-01  -5.6494381e-04
  -1.7813178e-01  -5.4254939e-04
  -1.7804248e-01  -5.3334432e-04
  -1.7681010e-01  -4.0529772e-04
  -1.7582914e-01  -2.9648559e-04
  -1.7500618e-01  -2.0512186e-04
  -1.7379991e-01  -7.6663095e-05
  -1.7218971e-01   8.2982991e-05
  -1.7217872e-01   8.4219493e-05
  -1.7188196e-01   1.1829198e-04
  -1.6978677e-01   3.4773171e-04
  -1.6920836e-01   4.1161762e-04
  -1.6875635e-01   4.5778034e-04
  -1.6850905e-01   4.8168604e-04
  -1.6762702e-01   5.7126370e-04
  -1.6669414e-01   6.7293161e-04
  -1.6563213e-01   7.9300964e-04
  -1.6464155e-01   8.9989833e-04
  -1.6417855e-01   9.5210617e-04
  -1.6352870e-01   1.0213503e-03
  -1.6250653e-01   1.1102410e-03
  -1.6040310e-01   1.3284148e-03
  -1.6012970e-01   1.3531448e-03
  -1.5977798e-01   1.3881790e-03
  -1.5938092e-01   1.4247245e-03
  -1.5727750e-01   1.6455088e-03
  -1.5625670e-01   1.7245075e-03
  -1.5611107e-01   1.7361855e-03
  -1.5466711e-01   1.8765971e-03
  -1.5400764e-01   1.9440552e-03
  -1.5313110e-01   2.0145358e-03
  -1.5211030e-01   2.0806199e-03
  -1.5000687e-01   2.2669195e-03
  -1.4965790e-01   2.2900008e-03
  -1.4880334e-01   2.3648779e-03
  -1.4755447e-01   2.4779491e-03
  -1.4688127e-01   2.5250735e-03
  -1.4586047e-01   2.5794796e-03
  -1.4375567e-01   2.7326684e-03
  -1.4273487e-01   2.7826780e-03
  -1.4254115e-01   2.7964169e-03
  -1.4175253e-01   2.8531586e-03
  -1.4063007e-01   2.9391641e-03
  -1.4046795e-01   2.9478196e-03
  -1.3960927e-01   2.9919215e-03
  -1.3750447e-01   3.1144726e-03
  -1.3648270e-01   3.1540406e-03
  -1.3437639e-01   3.2636771e-03
  -1.3335504e-01   3.2985739e-03
  -1.3241557e-01   3.3404776e-03
  -1.3239689e-01   3.3414393e-03
  -1.3124557e-01   3.3990053e-03
  -1.3015704e-01   3.4420081e-03
  -1.2811021e-01   3.5163356e-03
  -1.2795345e-01   3.5222433e-03
  -1.2709216e-01   3.5538428e-03
  -1.2496771e-01   3.6177287e-03
  -1.2395502e-01   3.6482291e-03
  -1.2181573e-01   3.7070316e-03
  -1.2081389e-01   3.7346468e-03
  -1.1865111e-01   3.7904267e-03
  -1.1714203e-01   3.8297200e-03
  -1.1660072e-01   3.8464815e-03
  -1.1547069e-01   3.8746462e-03
  -1.1436471e-01   3.9107795e-03
  -1.1226513e-01   3.9563927e-03
  -1.1190064e-01   3.9673838e-03
  -1.1140467e-01   3.9824966e-03
  -1.0899898e-01   4.0276976e-03
  -1.0899898e-01   4.0415739e-03
  -1.0752068e-01   4.0577858e-03
  -1.0625203e-01   4.0847141e-03
  -1.0469664e-01   4.1187866e-03
  -1.0348336e-01   4.1453027e-03
  -1.0255475e-01   4.1762152e-03
  -1.0181285e-01   4.2001209e-03
  -1.0094620e-01   4.2212788e-03
  -1.0017778e-01   4.2396890e-03
  -9.9336411e-02   4.2608469e-03
  -9.8557415e-02   4.2803561e-03
  -9.7062622e-02   4.3180007e-03
  -9.7038167e-02   4.3185503e-03
  -9.6952299e-02   4.3206111e-03
  -9.6125766e-02   4.3417690e-03
  -9.5360509e-02   4.3585305e-03
  -9.5326711e-02   4.3592174e-03
  -9.4556783e-02   4.3780397e-03
  -9.3779298e-02   4.3939769e-03
  -9.2980106e-02   4.4118374e-03
  -9.2205507e-02   4.4268128e-03
  -9.1409062e-02   4.4432995e-03
  -9.0636798e-02   4.4577254e-03
  -8.9842003e-02   4.4729756e-03
  -8.9071113e-02   4.4869893e-03
  -8.8277141e-02   4.5014151e-03
  -8.7507076e-02   4.5151540e-03
  -8.6713379e-02   4.5290303e-03
  -8.5943863e-02   4.5424944e-03
  -8.5150441e-02   4.5558212e-03
  -8.4381062e-02   4.5690105e-03
  -8.3587640e-02   4.5816503e-03
  -8.2818399e-02   4.5945649e-03
  -8.2025115e-02   4.6066551e-03
  -8.1255873e-02   4.6190201e-03
  -8.0462589e-02   4.6304234e-03
  -7.9693348e-02   4.6425137e-03
  -7.8900063e-02   4.6530926e-03
  -7.8130822e-02   4.6647707e-03
  -7.7337537e-02   4.6746627e-03
  -7.6568296e-02   4.6859286e-03
  -7.5775012e-02   4.6949963e-03
  -7.5005770e-02   4.7058500e-03
  -7.4212486e-02   4.7139560e-03
  -7.3443245e-02   4.7243975e-03
  -7.2649960e-02   4.7316792e-03
  -7.1880719e-02   4.7415712e-03
  -7.1087434e-02   4.7480285e-03
  -7.0318193e-02   4.7570961e-03
  -6.9389306e-02   4.7658890e-03
  -6.8755667e-02   4.7702855e-03
  -6.7676064e-02   4.7788036e-03
  -6.7193142e-02   4.7815514e-03
  -6.5958976e-02   4.7893826e-03
  -6.5630616e-02   4.7908939e-03
  -6.4252604e-02   4.7976259e-03
  -6.4068090e-02   4.7981755e-03
  -6.2573847e-02   4.8032589e-03
  -6.2505564e-02   4.8033963e-03
  -6.1064353e-02   4.8062814e-03
  -6.0948946e-02   4.8064188e-03
  -6.0943176e-02   4.8064188e-03
  -5.9409227e-02   4.8073805e-03
  -5.9380650e-02   4.8073805e-03
  -5.7825543e-02   4.8065562e-03
  -5.7818124e-02   4.8065562e-03
  -5.7628665e-02   4.8062814e-03
  -5.6309318e-02   4.8038084e-03
  -5.6255599e-02   4.8036710e-03
  -5.4833210e-02   4.7995494e-03
  -5.4693073e-02   4.7989998e-03
  -5.3369879e-02   4.7939164e-03
  -5.3130547e-02   4.7926799e-03
  -5.1910532e-02   4.7867722e-03
  -5.1568021e-02   4.7847113e-03
  -5.0449262e-02   4.7783914e-03
  -5.0005496e-02   4.7755063e-03
  -4.8982497e-02   4.7689116e-03
  -4.8442970e-02   4.7649273e-03
  -4.7508862e-02   4.7581953e-03
  -4.6880444e-02   4.7532493e-03
  -4.6028082e-02   4.7463798e-03
  -4.5317918e-02   4.7404721e-03
  -4.4539884e-02   4.7336026e-03
  -4.3755393e-02   4.7267332e-03
  -4.3662518e-02   4.7257714e-03
  -4.2986151e-02   4.7182150e-03
  -4.2192867e-02   4.7110708e-03
  -4.1399720e-02   4.7036518e-03
  -4.0630478e-02   4.6945841e-03
  -3.9837331e-02   4.6868903e-03
  -3.9067953e-02   4.6775479e-03
  -3.8275080e-02   4.6695793e-03
  -3.7505702e-02   4.6599621e-03
  -3.6713104e-02   4.6518561e-03
  -3.5943588e-02   4.6419641e-03
  -3.5151403e-02   4.6335834e-03
  -3.4381749e-02   4.6235540e-03
  -3.3589976e-02   4.6150359e-03
  -3.2820185e-02   4.6047317e-03
  -3.2028824e-02   4.5959388e-03
  -3.1258759e-02   4.5854972e-03
  -3.0467672e-02   4.5762921e-03
  -2.9697332e-02   4.5658506e-03
  -2.8906383e-02   4.5560960e-03
  -2.8135905e-02   4.5455170e-03
  -2.7344544e-02   4.5353502e-03
  -2.6573929e-02   4.5244965e-03
  -2.5782431e-02   4.5139175e-03
  -2.5011678e-02   4.5027890e-03
  -2.4220042e-02   4.4916605e-03
  -2.3449427e-02   4.4801198e-03
  -2.2657517e-02   4.4681670e-03
  -2.1887039e-02   4.4560767e-03
  -2.1094991e-02   4.4432995e-03
  -2.0324650e-02   4.4303850e-03
  -1.9532190e-02   4.4165087e-03
  -1.8761850e-02   4.4027698e-03
  -1.7991784e-02   4.3879317e-03
  -1.7199324e-02   4.3737807e-03
  -1.5770890e-02   4.3463029e-03
  -1.5636798e-02   4.3435551e-03
  -1.5431676e-02   4.3391586e-03
  -1.4683868e-02   4.3210233e-03
  -1.4074135e-02   4.3097574e-03
  -1.3714093e-02   4.3009645e-03
  -1.3305059e-02   4.2902481e-03
  -1.2511472e-02   4.2762344e-03
  -1.1717624e-02   4.2629077e-03
  -1.0949139e-02   4.2440854e-03
  -1.0155126e-02   4.2313082e-03
  -9.3879043e-03   4.2130355e-03
  -8.5936306e-03   4.2006705e-03
  -7.8275630e-03   4.1850081e-03
  -7.0323002e-03   4.1727805e-03
  -6.2664661e-03   4.1579425e-03
  -5.4695134e-03   4.1457148e-03
  -4.7034869e-03   4.1303273e-03
  -3.9053527e-03   4.1172753e-03
  -3.1407963e-03   4.1066963e-03
  -2.3518946e-03   4.0936444e-03
  -1.5784492e-03   4.0786690e-03
  -7.9255077e-04   4.0660292e-03
  -1.8562910e-05   4.0528398e-03
   7.6588767e-04   4.0399253e-03
   1.5378919e-03   4.0261864e-03
   2.3249251e-03   4.0118979e-03
   3.0966807e-03   3.9965103e-03
   3.8872998e-03   3.9802984e-03
   4.6601682e-03   3.9742533e-03
   5.4332976e-03   3.9563927e-03
   6.2290001e-03   3.9374330e-03
   7.0003572e-03   3.9214959e-03
   7.7964032e-03   3.9052840e-03
   7.9184184e-03   3.9026736e-03
   8.0708928e-03   3.9014371e-03
   8.6587668e-03   3.8952546e-03
   9.3621713e-03   3.8780809e-03
   1.0084838e-02   3.8628308e-03
   1.0930303e-02   3.8433215e-03
   1.1637183e-02   3.8319182e-03
   1.2497884e-02   3.8144698e-03
   1.3196123e-02   3.8033413e-03
   1.4056000e-02   3.7863051e-03
   1.4750776e-02   3.7747644e-03
   1.5599703e-02   3.7596516e-03
   1.6311653e-02   3.7464622e-03
   1.7177617e-02   3.7301129e-03
   1.7904679e-02   3.7195340e-03
   1.8739043e-02   3.7040090e-03
   1.9466656e-02   3.6938422e-03
   2.0296623e-02   3.6790042e-03
   2.1018740e-02   3.6678757e-03
   2.1856813e-02   3.6512516e-03
   2.2567664e-02   3.6395735e-03
   2.3417278e-02   3.6211634e-03
   2.4114528e-02   3.6086610e-03
   2.4977056e-02   3.5887396e-03
   2.5659605e-02   3.5754129e-03
   2.6535048e-02   3.5542549e-03
   2.7201797e-02   3.5402413e-03
   2.8087956e-02   3.5178468e-03
   2.8738081e-02   3.5035584e-03
   2.9178826e-02   3.4921551e-03
   2.9627676e-02   3.4808892e-03
   2.9792405e-02   3.4771797e-03
   2.9804908e-02   3.4769049e-03
   3.0268733e-02   3.4648147e-03
   3.1132635e-02   3.4429698e-03
   3.1795125e-02   3.4251092e-03
   3.2784189e-02   3.4038139e-03
   3.3426208e-02   3.3874646e-03
   3.4336960e-02   3.3686423e-03
   3.4935839e-02   3.3550408e-03
   3.5906218e-02   3.3342951e-03
   3.6496991e-02   3.3216553e-03
   3.7473965e-02   3.3013217e-03
   3.8060891e-02   3.2889567e-03
   3.9038414e-02   3.2686231e-03
   3.9622455e-02   3.2562581e-03
   4.0599016e-02   3.2355123e-03
   4.1180035e-02   3.2228725e-03
   4.2154947e-02   3.2010277e-03
   4.2730745e-02   3.1879757e-03
   4.3705246e-02   3.1643448e-03
   4.4267854e-02   3.1512928e-03
   4.5249361e-02   3.1206551e-03
   4.5780919e-02   3.1082901e-03
   4.6704311e-02   3.0790262e-03
   4.6979089e-02   3.0637760e-03
   4.7545132e-02   3.0479763e-03
   4.7804660e-02   3.0490754e-03
   4.8361498e-02   3.0335504e-03
   4.8607150e-02   3.0187124e-03
   4.9158355e-02   3.0025005e-03
   4.9403731e-02   3.0035996e-03
   4.9951089e-02   2.9872503e-03
   5.0193169e-02   2.9715879e-03
   5.0661666e-02   2.9570247e-03
   5.0739291e-02   2.9545517e-03
   5.0899349e-02   2.9551013e-03
   5.1101723e-02   2.9497431e-03
   5.1526530e-02   2.9368285e-03
   5.1765862e-02   2.9188305e-03
   5.2311983e-02   2.9005578e-03
   5.2550216e-02   2.9009700e-03
   5.3096887e-02   2.8833842e-03
   5.3333333e-02   2.8671723e-03
   5.3880829e-02   2.8504108e-03
   5.4116039e-02   2.8501360e-03
   5.4664359e-02   2.8337867e-03
   5.4897920e-02   2.8196356e-03
   5.5447339e-02   2.8036985e-03
   5.5679664e-02   2.8031490e-03
   5.6230182e-02   2.7874866e-03
   5.6460858e-02   2.7744346e-03
   5.7012475e-02   2.7590471e-03
   5.7242189e-02   2.7582227e-03
   5.7794768e-02   2.7426978e-03
   5.8023384e-02   2.7304701e-03
   5.8576924e-02   2.7149452e-03
   5.8804853e-02   2.7139835e-03
   5.9359217e-02   2.6981837e-03
   5.9586734e-02   2.6862309e-03
   6.0142472e-02   2.6696068e-03
   6.0370401e-02   2.6690572e-03
   6.0926552e-02   2.6531201e-03
   6.1154892e-02   2.6374578e-03
   6.1691534e-02   2.6187728e-03
   6.1924546e-02   2.6191850e-03
   6.2462974e-02   2.5987140e-03
   6.2699832e-02   2.5816778e-03
   6.3244443e-02   2.5613442e-03
   6.3479378e-02   2.5610694e-03
   6.4029758e-02   2.5401863e-03
   6.4264556e-02   2.5227379e-03
   6.4815212e-02   2.5013052e-03
   6.5048361e-02   2.5003435e-03
   6.5442805e-02   2.4844063e-03
   6.5600390e-02   2.4779491e-03
   6.5652873e-02   2.4739648e-03
   6.5691342e-02   2.4708048e-03
   6.5832578e-02   2.4589894e-03
   6.6384470e-02   2.4352211e-03
   6.6616107e-02   2.4331602e-03
   6.7168274e-02   2.4107658e-03
   6.7398950e-02   2.3941417e-03
   6.7951117e-02   2.3728464e-03
   6.8180969e-02   2.3700986e-03
   6.8733548e-02   2.3496277e-03
   6.8962438e-02   2.3353392e-03
   6.9515429e-02   2.3156926e-03
   6.9743357e-02   2.3123952e-03
   7.0297173e-02   2.2931608e-03
   7.0523727e-02   2.2805210e-03
   7.1078367e-02   2.2615613e-03
   7.1303685e-02   2.2577144e-03
   7.1859424e-02   2.2387547e-03
   7.2083093e-02   2.2269392e-03
   7.2640343e-02   2.2078422e-03
   7.2862226e-02   2.2034457e-03
   7.3421400e-02   2.1837991e-03
   7.3641360e-02   2.1721210e-03
   7.4203281e-02   2.1516500e-03
   7.4420768e-02   2.1467040e-03
   7.4986536e-02   2.1251340e-03
   7.5201550e-02   2.1141428e-03
   7.5776798e-02   2.0905119e-03
   7.5987965e-02   2.0863902e-03
   7.6578600e-02   2.0661940e-03
   7.8068172e-02   1.9944770e-03
   7.8116533e-02   1.9911796e-03
   7.8122716e-02   1.9277059e-03
   7.8590938e-02   1.9584810e-03
   7.8887149e-02   1.9402083e-03
   7.9372132e-02   1.9160278e-03
   7.9663397e-02   1.9021515e-03
   8.0151128e-02   1.8781084e-03
   8.0443767e-02   1.8642321e-03
   8.0931360e-02   1.8418377e-03
   8.1225923e-02   1.8289231e-03
   8.1712142e-02   1.8076278e-03
   8.2008353e-02   1.7951254e-03
   8.2493199e-02   1.7746545e-03
   8.2790921e-02   1.7625642e-03
   8.3274256e-02   1.7423680e-03
   8.3573352e-02   1.7302778e-03
   8.4054901e-02   1.7098068e-03
   8.4355508e-02   1.6977166e-03
   8.4835133e-02   1.6765587e-03
   8.5137252e-02   1.6639189e-03
   8.5614953e-02   1.6415245e-03
   8.5918721e-02   1.6280603e-03
   8.6394224e-02   1.6038799e-03
   8.6699777e-02   1.5893166e-03
   8.7172808e-02   1.5633501e-03
   8.7480559e-02   1.5474130e-03
   8.7951254e-02   1.5202099e-03
   8.8260792e-02   1.5031737e-03
   8.8429506e-02   1.4936938e-03
   8.8535707e-02   1.4873739e-03
   8.8898002e-02   1.4615448e-03
   8.9038277e-02   1.4523397e-03
   8.9495782e-02   1.4266480e-03
   8.9806831e-02   1.4075509e-03
   9.0262413e-02   1.3826835e-03
   9.0579507e-02   1.3650977e-03
   9.1038249e-02   1.3413294e-03
   9.1365098e-02   1.3242931e-03
   9.1821779e-02   1.3014865e-03
   9.2155222e-02   1.2851373e-03
   9.2606957e-02   1.2635672e-03
   9.2943148e-02   1.2477674e-03
   9.3391724e-02   1.2268843e-03
   9.3729151e-02   1.2113593e-03
   9.4175528e-02   1.1906136e-03
   9.4513643e-02   1.1752260e-03
   9.4958371e-02   1.1536559e-03
   9.5297310e-02   1.1379936e-03
   9.5740527e-02   1.1151870e-03
   9.6080290e-02   1.0987003e-03
   9.6522133e-02   1.0739703e-03
   9.6862858e-02   1.0561097e-03
   9.7303465e-02   1.0295936e-03
   9.7645014e-02   1.0099470e-03
   9.7987388e-02   9.8920122e-04
   9.8012805e-02   9.8755255e-04
   9.8266287e-02   9.7175281e-04
   9.8426758e-02   9.5993735e-04
   9.8436925e-02   9.5925041e-04
   9.8769956e-02   9.3575688e-04
   9.9208364e-02   9.0663040e-04
   9.9646086e-02   8.8052647e-04
   9.9989558e-02   8.5909378e-04
   1.0042618e-01   8.3518809e-04
   1.0077034e-01   8.1567884e-04
   1.0120559e-01   7.9328442e-04
   1.0155085e-01   7.7514907e-04
   1.0198431e-01   7.5344160e-04
   1.0233081e-01   7.3599319e-04
   1.0276248e-01   7.1456049e-04
   1.0311008e-01   6.9738686e-04
   1.0353983e-01   6.7540461e-04
   1.0388866e-01   6.5795620e-04
   1.0431594e-01   6.3487484e-04
   1.0466614e-01   6.1673948e-04
   1.0509068e-01   5.9187206e-04
   1.0544308e-01   5.7236282e-04
   1.0586569e-01   5.4598412e-04
   1.0622180e-01   5.2482620e-04
   1.0658149e-01   5.0188223e-04
   1.0700409e-01   4.7426703e-04
   1.0703212e-01   4.7248097e-04
   1.0710988e-01   4.6657324e-04
   1.0736763e-01   4.4720138e-04
   1.0778845e-01   4.1711318e-04
   1.0820680e-01   3.9045970e-04
   1.0857321e-01   3.6572967e-04
   1.0898950e-01   3.4154920e-04
   1.0935729e-01   3.1901739e-04
   1.0977180e-01   2.9662298e-04
   1.1014082e-01   2.7587723e-04
   1.1055340e-01   2.5444454e-04
   1.1092380e-01   2.3479790e-04
   1.1133460e-01   2.1377737e-04
   1.1170651e-01   1.9468030e-04
   1.1211538e-01   1.7311021e-04
   1.1248867e-01   1.5387575e-04
   1.1289589e-01   1.3120655e-04
   1.1327041e-01   1.1101036e-04
   1.1367598e-01   8.6417718e-05
   1.1405188e-01   6.4572857e-05
   1.1445594e-01   3.8331547e-05
   1.1483321e-01   1.4563240e-05
   1.1516954e-01  -7.9685654e-06
   1.1537274e-01  -2.1570082e-05
   1.1557209e-01  -3.7095046e-05
   1.1561440e-01  -4.0529772e-05
   1.1601599e-01  -6.8694529e-05
   1.1639546e-01  -9.7134064e-05
   1.1679581e-01  -1.2200148e-04
   1.1717611e-01  -1.4714368e-04
   1.1757508e-01  -1.6995027e-04
   1.1795661e-01  -1.9261946e-04
   1.1835394e-01  -2.1405215e-04
   1.1873712e-01  -2.3534746e-04
   1.1913266e-01  -2.5609320e-04
   1.1951763e-01  -2.7656417e-04
   1.1991138e-01  -2.9717253e-04
   1.2029841e-01  -3.1750611e-04
   1.2069038e-01  -3.3880142e-04
   1.2107974e-01  -3.5982194e-04
   1.2146965e-01  -3.8249114e-04
   1.2186148e-01  -4.0474817e-04
   1.2224961e-01  -4.2920342e-04
   1.2264364e-01  -4.5338389e-04
   1.2303012e-01  -4.7921304e-04
   1.2342580e-01  -5.0545435e-04
   1.2356305e-01  -5.1479680e-04
   1.2359217e-01  -5.1672025e-04
   1.2394787e-01  -5.4364850e-04
   1.2420795e-01  -5.6411947e-04
   1.2459182e-01  -5.8967384e-04
   1.2499011e-01  -6.1770121e-04
   1.2537246e-01  -6.4050779e-04
   1.2577213e-01  -6.6551260e-04
   1.2615297e-01  -6.8667051e-04
   1.2655415e-01  -7.0961449e-04
   1.2693334e-01  -7.2967329e-04
   1.2733616e-01  -7.5151815e-04
   1.2771357e-01  -7.7102740e-04
   1.2811791e-01  -7.9246009e-04
   1.2849339e-01  -8.1251889e-04
   1.2889938e-01  -8.3422636e-04
   1.2927266e-01  -8.5524689e-04
   1.2968085e-01  -8.7819086e-04
   1.3005193e-01  -9.0072267e-04
   1.3046218e-01  -9.2572748e-04
   1.3083134e-01  -9.4963317e-04
   1.3124337e-01  -9.7656143e-04
   1.3148751e-01  -9.9304811e-04
   1.3167766e-01  -1.0058253e-03
   1.3185475e-01  -1.0194268e-03
   1.3202443e-01  -1.0328909e-03
   1.3239043e-01  -1.0581705e-03
   1.3280521e-01  -1.0877092e-03
   1.3316943e-01  -1.1102410e-03
   1.3358599e-01  -1.1364823e-03
   1.3394815e-01  -1.1569533e-03
   1.3436691e-01  -1.1812711e-03
   1.3472742e-01  -1.2005056e-03
   1.3514797e-01  -1.2234496e-03
   1.3550697e-01  -1.2421345e-03
   1.3592916e-01  -1.2646663e-03
   1.3628679e-01  -1.2833512e-03
   1.3671036e-01  -1.3061578e-03
   1.3706647e-01  -1.3255296e-03
   1.3749210e-01  -1.3494353e-03
   1.3784656e-01  -1.3699063e-03
   1.3827384e-01  -1.3955981e-03
   1.3862693e-01  -1.4173055e-03
   1.3905559e-01  -1.4446459e-03
   1.3940868e-01  -1.4671778e-03
   1.3979474e-01  -1.4925947e-03
   1.3983733e-01  -1.4954799e-03
   1.3984283e-01  -1.4957547e-03
   1.3987030e-01  -1.4978155e-03
   1.4018767e-01  -1.5204847e-03
   1.4061908e-01  -1.5505729e-03
   1.4096804e-01  -1.5725552e-03
   1.4140082e-01  -1.5993460e-03
   1.4174704e-01  -1.6191301e-03
   1.4218256e-01  -1.6435853e-03
   1.4252741e-01  -1.6618580e-03
   1.4296431e-01  -1.6848020e-03
   1.4330778e-01  -1.7021130e-03
   1.4374605e-01  -1.7242327e-03
   1.4408677e-01  -1.7408568e-03
   1.4452642e-01  -1.7628390e-03
   1.4486440e-01  -1.7794631e-03
   1.4530816e-01  -1.8017201e-03
   1.4564339e-01  -1.8187564e-03
   1.4608991e-01  -1.8422499e-03
   1.4642376e-01  -1.8603852e-03
   1.4687165e-01  -1.8856648e-03
   1.4720413e-01  -1.9047619e-03
   1.4765202e-01  -1.9316902e-03
   1.4798313e-01  -1.9516116e-03
   1.4840354e-01  -1.9778529e-03
   1.4843376e-01  -1.9797763e-03
   1.4854368e-01  -1.9865084e-03
   1.4869068e-01  -1.9965378e-03
   1.4876212e-01  -2.0016212e-03
   1.4921413e-01  -2.0322590e-03
   1.4954112e-01  -2.0524551e-03
   1.4999588e-01  -2.0797956e-03
   1.5032012e-01  -2.0979309e-03
   1.5077762e-01  -2.1229357e-03
   1.5109911e-01  -2.1394224e-03
   1.5155937e-01  -2.1629159e-03
   1.5187811e-01  -2.1783035e-03
   1.5233974e-01  -2.2008353e-03
   1.5265573e-01  -2.2156733e-03
   1.5312148e-01  -2.2377930e-03
   1.5343473e-01  -2.2522188e-03
   1.5390322e-01  -2.2744759e-03
   1.5421372e-01  -2.2889017e-03
   1.5468497e-01  -2.3119831e-03
   1.5499272e-01  -2.3268211e-03
   1.5546534e-01  -2.3512763e-03
   1.5577171e-01  -2.3669387e-03
   1.5624708e-01  -2.3930426e-03
   1.5655071e-01  -2.4092545e-03
   1.5702882e-01  -2.4363202e-03
   1.5732971e-01  -2.4529442e-03
   1.5765669e-01  -2.4717665e-03
   1.5780919e-01  -2.4804221e-03
   1.5782568e-01  -2.4813838e-03
   1.5783667e-01  -2.4820707e-03
   1.5810870e-01  -2.4995191e-03
   1.5859094e-01  -2.5283708e-03
   1.5888770e-01  -2.5455445e-03
   1.5937268e-01  -2.5719232e-03
   1.5966807e-01  -2.5873107e-03
   1.6015443e-01  -2.6116286e-03
   1.6044706e-01  -2.6256423e-03
   1.6093617e-01  -2.6485863e-03
   1.6122606e-01  -2.6616382e-03
   1.6171791e-01  -2.6834831e-03
   1.6200368e-01  -2.6958481e-03
   1.6249828e-01  -2.7174182e-03
   1.6278268e-01  -2.7293710e-03
   1.6328003e-01  -2.7508037e-03
   1.6356167e-01  -2.7624818e-03
   1.6406177e-01  -2.7844640e-03
   1.6434067e-01  -2.7961421e-03
   1.6484351e-01  -2.8189487e-03
   1.6511829e-01  -2.8309015e-03
   1.6562388e-01  -2.8546699e-03
   1.6589729e-01  -2.8670349e-03
   1.6640563e-01  -2.8919023e-03
   1.6667628e-01  -2.9045421e-03
   1.6718737e-01  -2.9300964e-03
   1.6745528e-01  -2.9430110e-03
   1.6787844e-01  -2.9645811e-03
   1.6796911e-01  -2.9691149e-03
   1.6816009e-01  -2.9785948e-03
   1.6820542e-01  -2.9807930e-03
   1.6875086e-01  -3.0101943e-03
   1.6901465e-01  -3.0242080e-03
   1.6953123e-01  -3.0494875e-03
   1.6979364e-01  -3.0624021e-03
   1.7031297e-01  -3.0857583e-03
   1.7057401e-01  -3.0975737e-03
   1.7109472e-01  -3.1196933e-03
   1.7135301e-01  -3.1306845e-03
   1.7187646e-01  -3.1518424e-03
   1.7213200e-01  -3.1622840e-03
   1.7265683e-01  -3.1828923e-03
   1.7291237e-01  -3.1927843e-03
   1.7343720e-01  -3.2131179e-03
   1.7369137e-01  -3.2225978e-03
   1.7421757e-01  -3.2430687e-03
   1.7447174e-01  -3.2524112e-03
   1.7499931e-01  -3.2731569e-03
   1.7525074e-01  -3.2824994e-03
   1.7577968e-01  -3.3036573e-03
   1.7603110e-01  -3.3131371e-03
   1.7656005e-01  -3.3348446e-03
   1.7681147e-01  -3.3444618e-03
   1.7734180e-01  -3.3668563e-03
   1.7759184e-01  -3.3767483e-03
   1.7812354e-01  -3.3995549e-03
   1.7837221e-01  -3.4095843e-03
   1.7890391e-01  -3.4328030e-03
   1.7915258e-01  -3.4429698e-03
   1.7968565e-01  -3.4664633e-03
   1.7993158e-01  -3.4767675e-03
   1.8004149e-01  -3.4814387e-03
   1.8034787e-01  -3.4944907e-03
   1.8046740e-01  -3.4998489e-03
   1.8061715e-01  -3.5063062e-03
   1.8124777e-01  -3.5339214e-03
   1.8149232e-01  -3.5447751e-03
   1.8202951e-01  -3.5657956e-03
   1.8227269e-01  -3.5758250e-03
   1.8280988e-01  -3.5957464e-03
   1.8305306e-01  -3.6049515e-03
   1.8359162e-01  -3.6237738e-03
   1.8383343e-01  -3.6325667e-03
   1.8437337e-01  -3.6505647e-03
   1.8461243e-01  -3.6588080e-03
   1.8515511e-01  -3.6762564e-03
   1.8539280e-01  -3.6839502e-03
   1.8593548e-01  -3.7009865e-03
   1.8617317e-01  -3.7085429e-03
   1.8671723e-01  -3.7251669e-03
   1.8695354e-01  -3.7324485e-03
   1.8749897e-01  -3.7490726e-03
   1.8773253e-01  -3.7562169e-03
   1.8828071e-01  -3.7728409e-03
   1.8851290e-01  -3.7798478e-03
   1.8906108e-01  -3.7967466e-03
   1.8929327e-01  -3.8037535e-03
   1.8984283e-01  -3.8207897e-03
   1.9007364e-01  -3.8277966e-03
   1.9062457e-01  -3.8451076e-03
   1.9085401e-01  -3.8521144e-03
   1.9140494e-01  -3.8697002e-03
   1.9163438e-01  -3.8768444e-03
   1.9218668e-01  -3.8945676e-03
   1.9241338e-01  -3.9017119e-03
   1.9296843e-01  -3.9195724e-03
   1.9319375e-01  -3.9268541e-03
   1.9374880e-01  -3.9448520e-03
   1.9397412e-01  -3.9521337e-03
   1.9453054e-01  -3.9704064e-03
   1.9475449e-01  -3.9778254e-03
   1.9531229e-01  -3.9963729e-03
   1.9553486e-01  -4.0037919e-03
   1.9570934e-01  -4.0096997e-03
   1.9606518e-01  -4.0212403e-03
   1.9609266e-01  -4.0222021e-03
   1.9613387e-01  -4.0234386e-03
   1.9687440e-01  -4.0478938e-03
   1.9709697e-01  -4.0554502e-03
   1.9765477e-01  -4.0724865e-03
   1.9787734e-01  -4.0796307e-03
   1.9843651e-01  -4.0959800e-03
   1.9865771e-01  -4.1028494e-03
   1.9921826e-01  -4.1185118e-03
   1.9943808e-01  -4.1251065e-03
   1.9999863e-01  -4.1403567e-03
   2.0021845e-01  -4.1465392e-03
   2.0078037e-01  -4.1613772e-03
   2.0100019e-01  -4.1672849e-03
   2.0156074e-01  -4.1818482e-03
   2.0178056e-01  -4.1876185e-03
   2.0234248e-01  -4.2019070e-03
   2.0256093e-01  -4.2075399e-03
   2.0312423e-01  -4.2215536e-03
   2.0334268e-01  -4.2270492e-03
   2.0390460e-01  -4.2409255e-03
   2.0412305e-01  -4.2462836e-03
   2.0468634e-01  -4.2602973e-03
   2.0490342e-01  -4.2655181e-03
   2.0546671e-01  -4.2793944e-03
   2.0568516e-01  -4.2847526e-03
   2.0624845e-01  -4.2986289e-03
   2.0646553e-01  -4.3038496e-03
   2.0702882e-01  -4.3177259e-03
   2.0724727e-01  -4.3229467e-03
   2.0781057e-01  -4.3366856e-03
   2.0802764e-01  -4.3419064e-03
   2.0859094e-01  -4.3555079e-03
   2.0880801e-01  -4.3607287e-03
   2.0937268e-01  -4.3743302e-03
   2.0958976e-01  -4.3794136e-03
   2.1015443e-01  -4.3928778e-03
   2.1037013e-01  -4.3979611e-03
   2.1093480e-01  -4.4114253e-03
   2.1115187e-01  -4.4163713e-03
   2.1171654e-01  -4.4296980e-03
   2.1193361e-01  -4.4347814e-03
   2.1249691e-01  -4.4479708e-03
   2.1271398e-01  -4.4529168e-03
   2.1327865e-01  -4.4662435e-03
   2.1349573e-01  -4.4711895e-03
   2.1406040e-01  -4.4843789e-03
   2.1427610e-01  -4.4891875e-03
   2.1484077e-01  -4.5023768e-03
   2.1505784e-01  -4.5073228e-03
   2.1562251e-01  -4.5203748e-03
   2.1583821e-01  -4.5253208e-03
   2.1640425e-01  -4.5383728e-03
   2.1661995e-01  -4.5431814e-03
   2.1702937e-01  -4.5526612e-03
   2.1718462e-01  -4.5562333e-03
   2.1733850e-01  -4.5596681e-03
   2.1757343e-01  -4.5648889e-03
   2.1796637e-01  -4.5728574e-03
   2.1827412e-01  -4.5787651e-03
   2.1874811e-01  -4.5881076e-03
   2.1896381e-01  -4.5923667e-03
   2.1952848e-01  -4.6028082e-03
   2.1974418e-01  -4.6069299e-03
   2.2031022e-01  -4.6168219e-03
   2.2052593e-01  -4.6206688e-03
   2.2109197e-01  -4.6301487e-03
   2.2130630e-01  -4.6338582e-03
   2.2187234e-01  -4.6429258e-03
   2.2208804e-01  -4.6464980e-03
   2.2265408e-01  -4.6551535e-03
   2.2286978e-01  -4.6585882e-03
   2.2343445e-01  -4.6668315e-03
   2.2365015e-01  -4.6699915e-03
   2.2421620e-01  -4.6780974e-03
   2.2443190e-01  -4.6811200e-03
   2.2499794e-01  -4.6886764e-03
   2.2521227e-01  -4.6915616e-03
   2.2577831e-01  -4.6989806e-03
   2.2599401e-01  -4.7017284e-03
   2.2656005e-01  -4.7087352e-03
   2.2677575e-01  -4.7113456e-03
   2.2734180e-01  -4.7179403e-03
   2.2755612e-01  -4.7204133e-03
   2.2812217e-01  -4.7267332e-03
   2.2833787e-01  -4.7292062e-03
   2.2890391e-01  -4.7351139e-03
   2.2911824e-01  -4.7373121e-03
   2.2968565e-01  -4.7430825e-03
   2.2989998e-01  -4.7451433e-03
   2.3046602e-01  -4.7505015e-03
   2.3068172e-01  -4.7524249e-03
   2.3124777e-01  -4.7573709e-03
   2.3146209e-01  -4.7591570e-03
   2.3202814e-01  -4.7638282e-03
   2.3224384e-01  -4.7654769e-03
   2.3280988e-01  -4.7698733e-03
   2.3302421e-01  -4.7713846e-03
   2.3359162e-01  -4.7753689e-03
   2.3380595e-01  -4.7767428e-03
   2.3437199e-01  -4.7804523e-03
   2.3458770e-01  -4.7816888e-03
   2.3515374e-01  -4.7849861e-03
   2.3536807e-01  -4.7860852e-03
   2.3593548e-01  -4.7889704e-03
   2.3614981e-01  -4.7899321e-03
   2.3671585e-01  -4.7925425e-03
   2.3693155e-01  -4.7933669e-03
   2.3749760e-01  -4.7955651e-03
   2.3771192e-01  -4.7963894e-03
   2.3827934e-01  -4.7981755e-03
   2.3849367e-01  -4.7987250e-03
   2.3905971e-01  -4.8003737e-03
   2.3927404e-01  -4.8007859e-03
   2.3984145e-01  -4.8020224e-03
   2.4005578e-01  -4.8022971e-03
   2.4062320e-01  -4.8032589e-03
   2.4083752e-01  -4.8033963e-03
   2.4140357e-01  -4.8039458e-03
   2.4161789e-01  -4.8040832e-03
   2.4218531e-01  -4.8042206e-03
   2.4239964e-01  -4.8042206e-03
   2.4296568e-01  -4.8040832e-03
   2.4318001e-01  -4.8039458e-03
   2.4374742e-01  -4.8035336e-03
   2.4396175e-01  -4.8032589e-03
   2.4452917e-01  -4.8024345e-03
   2.4474349e-01  -4.8020224e-03
   2.4530954e-01  -4.8009233e-03
   2.4552386e-01  -4.8003737e-03
   2.4609128e-01  -4.7989998e-03
   2.4630561e-01  -4.7983129e-03
   2.4687303e-01  -4.7965268e-03
   2.4708735e-01  -4.7957025e-03
   2.4765339e-01  -4.7937790e-03
   2.4786772e-01  -4.7928173e-03
   2.4843514e-01  -4.7903443e-03
   2.4864947e-01  -4.7893826e-03
   2.4921688e-01  -4.7866348e-03
   2.4942984e-01  -4.7853983e-03
   2.4999725e-01  -4.7823757e-03
   2.5021158e-01  -4.7810018e-03
   2.5077900e-01  -4.7775671e-03
   2.5099332e-01  -4.7761932e-03
   2.5156074e-01  -4.7724837e-03
   2.5177369e-01  -4.7708351e-03
   2.5234111e-01  -4.7667134e-03
   2.5255544e-01  -4.7649273e-03
   2.5312285e-01  -4.7605309e-03
   2.5333718e-01  -4.7586074e-03
   2.5390322e-01  -4.7537988e-03
   2.5411755e-01  -4.7517380e-03
   2.5468497e-01  -4.7465172e-03
   2.5489929e-01  -4.7443190e-03
   2.5546671e-01  -4.7386860e-03
   2.5567966e-01  -4.7362130e-03
   2.5624708e-01  -4.7303053e-03
   2.5646141e-01  -4.7276949e-03
   2.5702882e-01  -4.7212376e-03
   2.5724315e-01  -4.7184898e-03
   2.5781057e-01  -4.7116204e-03
   2.5802352e-01  -4.7087352e-03
   2.5859094e-01  -4.7014536e-03
   2.5880526e-01  -4.6984310e-03
   2.5937268e-01  -4.6905998e-03
   2.5958701e-01  -4.6875773e-03
   2.6015443e-01  -4.6793339e-03
   2.6036738e-01  -4.6760366e-03
   2.6093480e-01  -4.6673811e-03
   2.6114912e-01  -4.6639464e-03
   2.6171654e-01  -4.6550161e-03
   2.6192949e-01  -4.6514440e-03
   2.6249828e-01  -4.6419641e-03
   2.6271124e-01  -4.6382546e-03
   2.6327865e-01  -4.6283626e-03
   2.6349298e-01  -4.6245157e-03
   2.6406040e-01  -4.6143489e-03
   2.6462781e-01  -4.6036326e-03
   2.6472673e-01  -4.6017091e-03
   2.6484214e-01  -4.5996483e-03
   2.6534911e-01  -4.5897563e-03
   2.6562251e-01  -4.5843981e-03
   2.6574891e-01  -4.5817877e-03
   2.6578738e-01  -4.5809634e-03
   2.6619130e-01  -4.5720331e-03
   2.6640425e-01  -4.5677740e-03
   2.6661721e-01  -4.5635150e-03
   2.6718462e-01  -4.5508752e-03
   2.6739895e-01  -4.5466161e-03
   2.6796637e-01  -4.5341137e-03
   2.6817932e-01  -4.5299920e-03
   2.6874811e-01  -4.5177644e-03
   2.6896106e-01  -4.5136427e-03
   2.6952848e-01  -4.5015525e-03
   2.6974143e-01  -4.4974308e-03
   2.7031022e-01  -4.4856154e-03
   2.7052318e-01  -4.4816311e-03
   2.7109197e-01  -4.4699530e-03
   2.7130492e-01  -4.4658313e-03
   2.7187234e-01  -4.4542907e-03
   2.7208529e-01  -4.4503064e-03
   2.7265408e-01  -4.4389031e-03
   2.7286703e-01  -4.4349188e-03
   2.7343583e-01  -4.4236529e-03
   2.7364878e-01  -4.4196686e-03
   2.7421620e-01  -4.4084027e-03
   2.7442915e-01  -4.4044184e-03
   2.7499794e-01  -4.3931525e-03
   2.7521089e-01  -4.3891682e-03
   2.7577968e-01  -4.3780397e-03
   2.7599126e-01  -4.3739181e-03
   2.7656005e-01  -4.3626522e-03
   2.7677301e-01  -4.3585305e-03
   2.7734180e-01  -4.3472646e-03
   2.7755475e-01  -4.3431429e-03
   2.7812217e-01  -4.3317396e-03
   2.7833512e-01  -4.3273432e-03
   2.7890391e-01  -4.3158025e-03
   2.7911686e-01  -4.3114060e-03
   2.7968565e-01  -4.2995906e-03
   2.7989861e-01  -4.2950567e-03
   2.8046602e-01  -4.2829665e-03
   2.8067898e-01  -4.2782953e-03
   2.8124777e-01  -4.2657929e-03
   2.8146072e-01  -4.2608469e-03
   2.8202951e-01  -4.2479323e-03
   2.8224109e-01  -4.2427115e-03
   2.8280988e-01  -4.2292474e-03
   2.8302283e-01  -4.2238892e-03
   2.8359162e-01  -4.2097381e-03
   2.8380458e-01  -4.2041052e-03
   2.8437337e-01  -4.1892672e-03
   2.8458495e-01  -4.1834968e-03
   2.8515374e-01  -4.1682466e-03
   2.8536669e-01  -4.1623389e-03
   2.8593548e-01  -4.1465392e-03
   2.8614706e-01  -4.1404941e-03
   2.8671723e-01  -4.1244195e-03
   2.8692880e-01  -4.1182370e-03
   2.8749760e-01  -4.1016129e-03
   2.8771055e-01  -4.0952931e-03
   2.8827934e-01  -4.0782568e-03
   2.8828483e-01  -4.0779820e-03
   2.8879730e-01  -4.0621823e-03
   2.8885363e-01  -4.0603962e-03
   2.8906108e-01  -4.0536642e-03
   2.8927266e-01  -4.0470695e-03
   2.8984145e-01  -4.0282472e-03
   2.9005303e-01  -4.0220647e-03
   2.9062320e-01  -4.0042041e-03
   2.9083478e-01  -3.9982964e-03
   2.9140357e-01  -3.9812601e-03
   2.9161652e-01  -3.9754898e-03
   2.9218531e-01  -3.9592779e-03
   2.9239689e-01  -3.9536449e-03
   2.9296705e-01  -3.9379826e-03
   2.9317863e-01  -3.9326244e-03
   2.9374742e-01  -3.9175116e-03
   2.9396038e-01  -3.9121534e-03
   2.9452917e-01  -3.8974528e-03
   2.9474075e-01  -3.8922320e-03
   2.9531091e-01  -3.8778062e-03
   2.9552249e-01  -3.8725854e-03
   2.9609128e-01  -3.8582969e-03
   2.9630286e-01  -3.8532135e-03
   2.9687303e-01  -3.8390625e-03
   2.9708460e-01  -3.8338417e-03
   2.9765477e-01  -3.8198280e-03
   2.9786635e-01  -3.8146072e-03
   2.9843514e-01  -3.8003187e-03
   2.9864672e-01  -3.7949606e-03
   2.9921688e-01  -3.7806721e-03
   2.9942846e-01  -3.7751765e-03
   2.9999863e-01  -3.7604759e-03
   3.0020883e-01  -3.7547056e-03
   3.0077900e-01  -3.7395928e-03
   3.0099058e-01  -3.7335477e-03
   3.0156074e-01  -3.7177479e-03
   3.0177232e-01  -3.7114280e-03
   3.0234111e-01  -3.6949413e-03
   3.0255269e-01  -3.6883467e-03
   3.0312285e-01  -3.6710356e-03
   3.0333443e-01  -3.6644410e-03
   3.0390460e-01  -3.6464430e-03
   3.0411618e-01  -3.6397109e-03
   3.0468497e-01  -3.6214382e-03
   3.0489655e-01  -3.6144313e-03
   3.0546671e-01  -3.5957464e-03
   3.0567829e-01  -3.5886022e-03
   3.0624845e-01  -3.5693677e-03
   3.0632539e-01  -3.5667573e-03
   3.0680900e-01  -3.5498585e-03
   3.0689556e-01  -3.5465612e-03
   3.0702882e-01  -3.5416151e-03
   3.0724040e-01  -3.5341961e-03
   3.0781057e-01  -3.5131756e-03
   3.0802215e-01  -3.5061688e-03
   3.0859231e-01  -3.4863847e-03
   3.0880252e-01  -3.4797901e-03
   3.0937268e-01  -3.4611052e-03
   3.0958426e-01  -3.4546479e-03
   3.1015443e-01  -3.4369247e-03
   3.1036600e-01  -3.4307422e-03
   3.1093617e-01  -3.4137059e-03
   3.1114637e-01  -3.4077982e-03
   3.1171654e-01  -3.3913115e-03
   3.1192812e-01  -3.3854038e-03
   3.1249828e-01  -3.3693293e-03
   3.1270849e-01  -3.3635589e-03
   3.1328003e-01  -3.3477592e-03
   3.1349023e-01  -3.3421262e-03
   3.1406040e-01  -3.3264639e-03
   3.1427198e-01  -3.3206935e-03
   3.1484214e-01  -3.3051686e-03
   3.1505235e-01  -3.2992608e-03
   3.1562251e-01  -3.2835985e-03
   3.1583409e-01  -3.2775534e-03
   3.1640425e-01  -3.2616162e-03
   3.1661583e-01  -3.2554337e-03
   3.1718600e-01  -3.2389471e-03
   3.1739620e-01  -3.2324898e-03
   3.1796637e-01  -3.2153161e-03
   3.1817795e-01  -3.2084467e-03
   3.1874811e-01  -3.1904487e-03
   3.1895832e-01  -3.1833045e-03
   3.1952985e-01  -3.1643448e-03
   3.1974006e-01  -3.1572006e-03
   3.2031022e-01  -3.1376913e-03
   3.2052180e-01  -3.1302723e-03
   3.2109197e-01  -3.1103509e-03
   3.2130217e-01  -3.1027945e-03
   3.2187371e-01  -3.0823235e-03
   3.2208392e-01  -3.0744923e-03
   3.2265408e-01  -3.0533344e-03
   3.2267194e-01  -3.0527849e-03
   3.2289589e-01  -3.0442668e-03
   3.2324211e-01  -3.0302531e-03
   3.2343583e-01  -3.0225593e-03
   3.2364603e-01  -3.0147281e-03
   3.2421757e-01  -2.9928832e-03
   3.2442777e-01  -2.9854642e-03
   3.2499794e-01  -2.9649933e-03
   3.2520814e-01  -2.9579864e-03
   3.2577968e-01  -2.9386146e-03
   3.2598989e-01  -2.9320199e-03
   3.2656143e-01  -2.9134724e-03
   3.2677163e-01  -2.9070151e-03
   3.2734180e-01  -2.8892919e-03
   3.2755200e-01  -2.8831094e-03
   3.2812354e-01  -2.8659358e-03
   3.2833375e-01  -2.8597532e-03
   3.2890391e-01  -2.8428544e-03
   3.2911549e-01  -2.8366719e-03
   3.2968565e-01  -2.8200478e-03
   3.2989586e-01  -2.8138653e-03
   3.3046740e-01  -2.7972412e-03
   3.3067760e-01  -2.7910587e-03
   3.3124777e-01  -2.7741599e-03
   3.3145797e-01  -2.7678400e-03
   3.3202951e-01  -2.7505289e-03
   3.3223972e-01  -2.7439343e-03
   3.3281125e-01  -2.7260737e-03
   3.3302146e-01  -2.7190669e-03
   3.3359162e-01  -2.7003819e-03
   3.3380183e-01  -2.6931003e-03
   3.3437337e-01  -2.6733163e-03
   3.3458357e-01  -2.6657599e-03
   3.3515511e-01  -2.6454263e-03
   3.3536532e-01  -2.6375951e-03
   3.3593548e-01  -2.6168494e-03
   3.3614569e-01  -2.6088808e-03
   3.3671723e-01  -2.5874481e-03
   3.3692743e-01  -2.5793422e-03
   3.3749897e-01  -2.5573599e-03
   3.3755118e-01  -2.5551617e-03
   3.3784107e-01  -2.5437584e-03
   3.3812272e-01  -2.5318056e-03
   3.3827934e-01  -2.5252109e-03
   3.3848954e-01  -2.5169675e-03
   3.3906108e-01  -2.4938862e-03
   3.3927129e-01  -2.4861924e-03
   3.3984283e-01  -2.4647597e-03
   3.4005166e-01  -2.4574781e-03
   3.4062320e-01  -2.4372819e-03
   3.4083340e-01  -2.4304124e-03
   3.4140494e-01  -2.4111780e-03
   3.4161515e-01  -2.4044459e-03
   3.4218531e-01  -2.3860358e-03
   3.4239552e-01  -2.3795785e-03
   3.4296705e-01  -2.3617179e-03
   3.4317726e-01  -2.3552606e-03
   3.4374880e-01  -2.3378122e-03
   3.4395900e-01  -2.3313549e-03
   3.4452917e-01  -2.3140439e-03
   3.4473937e-01  -2.3075866e-03
   3.4531091e-01  -2.2902756e-03
   3.4552112e-01  -2.2836809e-03
   3.4609266e-01  -2.2659577e-03
   3.4630286e-01  -2.2592257e-03
   3.4687303e-01  -2.2410903e-03
   3.4708323e-01  -2.2339461e-03
   3.4765477e-01  -2.2149864e-03
   3.4786497e-01  -2.2075674e-03
   3.4843651e-01  -2.1876460e-03
   3.4864534e-01  -2.1798148e-03
   3.4921688e-01  -2.1590691e-03
   3.4942709e-01  -2.1512379e-03
   3.4999863e-01  -2.1299426e-03
   3.5020883e-01  -2.1218366e-03
   3.5078037e-01  -2.1001291e-03
   3.5098920e-01  -2.0917484e-03
   3.5156074e-01  -2.0693540e-03
   3.5167065e-01  -2.0649575e-03
   3.5211304e-01  -2.0470970e-03
   3.5224082e-01  -2.0414640e-03
   3.5234248e-01  -2.0370676e-03
   3.5255269e-01  -2.0285494e-03
   3.5312423e-01  -2.0046438e-03
   3.5333306e-01  -1.9966752e-03
   3.5390460e-01  -1.9745555e-03
   3.5411480e-01  -1.9669991e-03
   3.5468634e-01  -1.9462534e-03
   3.5489655e-01  -1.9391092e-03
   3.5546671e-01  -1.9194625e-03
   3.5567692e-01  -1.9125931e-03
   3.5624845e-01  -1.8939082e-03
   3.5645866e-01  -1.8871761e-03
   3.5703020e-01  -1.8690407e-03
   3.5723903e-01  -1.8625835e-03
   3.5781057e-01  -1.8447229e-03
   3.5802077e-01  -1.8382656e-03
   3.5859231e-01  -1.8208172e-03
   3.5880252e-01  -1.8142225e-03
   3.5937406e-01  -1.7966367e-03
   3.5958289e-01  -1.7900420e-03
   3.6015443e-01  -1.7723189e-03
   3.6036463e-01  -1.7654494e-03
   3.6093617e-01  -1.7471767e-03
   3.6114637e-01  -1.7400324e-03
   3.6171791e-01  -1.7209353e-03
   3.6192674e-01  -1.7135163e-03
   3.6249828e-01  -1.6934575e-03
   3.6270849e-01  -1.6857637e-03
   3.6328003e-01  -1.6650180e-03
   3.6349023e-01  -1.6571868e-03
   3.6406177e-01  -1.6360289e-03
   3.6427060e-01  -1.6280603e-03
   3.6484214e-01  -1.6064903e-03
   3.6505235e-01  -1.5982469e-03
   3.6562388e-01  -1.5761273e-03
   3.6573379e-01  -1.5717308e-03
   3.6620229e-01  -1.5530459e-03
   3.6630533e-01  -1.5486495e-03
   3.6640425e-01  -1.5442530e-03
   3.6661446e-01  -1.5358723e-03
   3.6718600e-01  -1.5123788e-03
   3.6739620e-01  -1.5045476e-03
   3.6796774e-01  -1.4828401e-03
   3.6817657e-01  -1.4754211e-03
   3.6874811e-01  -1.4550875e-03
   3.6895832e-01  -1.4480807e-03
   3.6952985e-01  -1.4288462e-03
   3.6974006e-01  -1.4221141e-03
   3.7031160e-01  -1.4037040e-03
   3.7052043e-01  -1.3972467e-03
   3.7109197e-01  -1.3795235e-03
   3.7130217e-01  -1.3732036e-03
   3.7187371e-01  -1.3558926e-03
   3.7208392e-01  -1.3495727e-03
   3.7265546e-01  -1.3325365e-03
   3.7286429e-01  -1.3262166e-03
   3.7343583e-01  -1.3091803e-03
   3.7364603e-01  -1.3028604e-03
   3.7421757e-01  -1.2856868e-03
   3.7442777e-01  -1.2792295e-03
   3.7499931e-01  -1.2616437e-03
   3.7520814e-01  -1.2547743e-03
   3.7577968e-01  -1.2366389e-03
   3.7598989e-01  -1.2296321e-03
   3.7656143e-01  -1.2106724e-03
   3.7677163e-01  -1.2033908e-03
   3.7734317e-01  -1.1838815e-03
   3.7755200e-01  -1.1764625e-03
   3.7812354e-01  -1.1565411e-03
   3.7833375e-01  -1.1491221e-03
   3.7890528e-01  -1.1287885e-03
   3.7911412e-01  -1.1210947e-03
   3.7968565e-01  -1.1004864e-03
   3.7989586e-01  -1.0926552e-03
   3.8046740e-01  -1.0714973e-03
   3.8048663e-01  -1.0708103e-03
   3.8075179e-01  -1.0609183e-03
   3.8105817e-01  -1.0486907e-03
   3.8124914e-01  -1.0411343e-03
   3.8145797e-01  -1.0335779e-03
   3.8202951e-01  -1.0122826e-03
   3.8223972e-01  -1.0051384e-03
   3.8281125e-01  -9.8521694e-04
   3.8302146e-01  -9.7848487e-04
   3.8359300e-01  -9.5979996e-04
   3.8380183e-01  -9.5334268e-04
   3.8437337e-01  -9.3561949e-04
   3.8458357e-01  -9.2957437e-04
   3.8515511e-01  -9.1253813e-04
   3.8536532e-01  -9.0663040e-04
   3.8593686e-01  -8.9014371e-04
   3.8614569e-01  -8.8437337e-04
   3.8671723e-01  -8.6829885e-04
   3.8692743e-01  -8.6252851e-04
   3.8749897e-01  -8.4686616e-04
   3.8770917e-01  -8.4109582e-04
   3.8828071e-01  -8.2543346e-04
   3.8848954e-01  -8.1966312e-04
   3.8906108e-01  -8.0400077e-04
   3.8927129e-01  -7.9809304e-04
   3.8984283e-01  -7.8215591e-04
   3.9005166e-01  -7.7611079e-04
   3.9062457e-01  -7.5976149e-04
   3.9083340e-01  -7.5344160e-04
   3.9140494e-01  -7.3668013e-04
   3.9161515e-01  -7.3022285e-04
   3.9218668e-01  -7.1291182e-04
   3.9239552e-01  -7.0645454e-04
   3.9296705e-01  -6.8886874e-04
   3.9317726e-01  -6.8227406e-04
   3.9374880e-01  -6.6455088e-04
   3.9395900e-01  -6.5795620e-04
   3.9453054e-01  -6.3995823e-04
   3.9473937e-01  -6.3322617e-04
   3.9531091e-01  -6.1509081e-04
   3.9552112e-01  -6.0822136e-04
   3.9609266e-01  -5.8967384e-04
   3.9618058e-01  -5.8678867e-04
   3.9669030e-01  -5.6988981e-04
   3.9675212e-01  -5.6782898e-04
   3.9687440e-01  -5.6356992e-04
   3.9708323e-01  -5.5683785e-04
   3.9765477e-01  -5.3774077e-04
   3.9786497e-01  -5.3128349e-04
   3.9843651e-01  -5.1342291e-04
   3.9864672e-01  -5.0751518e-04
   3.9921826e-01  -4.9075372e-04
   3.9942709e-01  -4.8498338e-04
   3.9999863e-01  -4.6904625e-04
   4.0020883e-01  -4.6355068e-04
   4.0078037e-01  -4.4843789e-04
   4.0099058e-01  -4.4321710e-04
   4.0156211e-01  -4.2865386e-04
   4.0177094e-01  -4.2343308e-04
   4.0234248e-01  -4.0941939e-04
   4.0255269e-01  -4.0447339e-04
   4.0312423e-01  -3.9073448e-04
   4.0333306e-01  -3.8578848e-04
   4.0390597e-01  -3.7232435e-04
   4.0411480e-01  -3.6751573e-04
   4.0468634e-01  -3.5418899e-04
   4.0489655e-01  -3.4938038e-04
   4.0546808e-01  -3.3619103e-04
   4.0567692e-01  -3.3138241e-04
   4.0624845e-01  -3.1819306e-04
   4.0645866e-01  -3.1324705e-04
   4.0703020e-01  -2.9992031e-04
   4.0724040e-01  -2.9497431e-04
   4.0781194e-01  -2.8151018e-04
   4.0802077e-01  -2.7642679e-04
   4.0859231e-01  -2.6268788e-04
   4.0880252e-01  -2.5760448e-04
   4.0937406e-01  -2.4372819e-04
   4.0958426e-01  -2.3850741e-04
   4.1015580e-01  -2.2463111e-04
   4.1036463e-01  -2.1941033e-04
   4.1093617e-01  -2.0553403e-04
   4.1114637e-01  -2.0045064e-04
   4.1171791e-01  -1.8643695e-04
   4.1192812e-01  -1.8135356e-04
   4.1249966e-01  -1.6733987e-04
   4.1270849e-01  -1.6211909e-04
   4.1328003e-01  -1.4810540e-04
   4.1349023e-01  -1.4288462e-04
   4.1406177e-01  -1.2887094e-04
   4.1427060e-01  -1.2365015e-04
   4.1484351e-01  -1.0949908e-04
   4.1505235e-01  -1.0414091e-04
   4.1562388e-01  -8.9852444e-05
   4.1563213e-01  -8.9577666e-05
   4.1601819e-01  -7.9960432e-05
   4.1620367e-01  -7.5151815e-05
   4.1640563e-01  -7.0205809e-05
   4.1661446e-01  -6.5122414e-05
   4.1718737e-01  -5.1246119e-05
   4.1739620e-01  -4.6574891e-05
   4.1796774e-01  -3.3385541e-05
   4.1817795e-01  -2.8989091e-05
   4.1874948e-01  -1.6486687e-05
   4.1895832e-01  -1.2227626e-05
   4.1952985e-01  -4.1216718e-07
   4.1974006e-01   3.7095046e-06
   4.2031160e-01   1.4975407e-05
   4.2052180e-01   1.8959690e-05
   4.2109334e-01   2.9813426e-05
   4.2130217e-01   3.3660319e-05
   4.2187371e-01   4.4101888e-05
   4.2208392e-01   4.7811392e-05
   4.2265546e-01   5.7840794e-05
   4.2286566e-01   6.1412909e-05
   4.2343720e-01   7.1304921e-05
   4.2364603e-01   7.4739648e-05
   4.2421757e-01   8.4219493e-05
   4.2442777e-01   8.7654219e-05
   4.2499931e-01   9.6996675e-05
   4.2520952e-01   1.0029401e-04
   4.2578106e-01   1.0936169e-04
   4.2598989e-01   1.1265903e-04
   4.2656143e-01   1.2158932e-04
   4.2677163e-01   1.2474926e-04
   4.2734317e-01   1.3354216e-04
   4.2755200e-01   1.3670211e-04
   4.2812491e-01   1.4535762e-04
   4.2833375e-01   1.4851757e-04
   4.2890528e-01   1.5703569e-04
   4.2911549e-01   1.6019564e-04
   4.2968703e-01   1.6857637e-04
   4.2989586e-01   1.7159893e-04
   4.3046740e-01   1.7997967e-04
   4.3067760e-01   1.8300223e-04
   4.3124914e-01   1.9110818e-04
   4.3145935e-01   1.9399335e-04
   4.3203089e-01   2.0196192e-04
   4.3223972e-01   2.0484709e-04
   4.3281125e-01   2.1267826e-04
   4.3302146e-01   2.1542604e-04
   4.3359300e-01   2.2298244e-04
   4.3380320e-01   2.2573022e-04
   4.3437474e-01   2.3314923e-04
   4.3458357e-01   2.3575962e-04
   4.3515511e-01   2.4290386e-04
   4.3536532e-01   2.4551425e-04
   4.3593686e-01   2.5252109e-04
   4.3614706e-01   2.5499409e-04
   4.3671860e-01   2.6172616e-04
   4.3692743e-01   2.6419916e-04
   4.3749897e-01   2.7079383e-04
   4.3770917e-01   2.7312945e-04
   4.3828071e-01   2.7944934e-04
   4.3849092e-01   2.8178496e-04
   4.3906246e-01   2.8796747e-04
   4.3927129e-01   2.9016569e-04
   4.3984283e-01   2.9607342e-04
   4.4005303e-01   2.9827165e-04
   4.4062457e-01   3.0404199e-04
   4.4083340e-01   3.0610282e-04
   4.4140631e-01   3.1159838e-04
   4.4161515e-01   3.1352183e-04
   4.4218668e-01   3.1888000e-04
   4.4239689e-01   3.2080345e-04
   4.4296843e-01   3.2588685e-04
   4.4317726e-01   3.2767290e-04
   4.4374880e-01   3.3248152e-04
   4.4395900e-01   3.3426758e-04
   4.4453054e-01   3.3893881e-04
   4.4474075e-01   3.4058748e-04
   4.4531229e-01   3.4498393e-04
   4.4552112e-01   3.4649521e-04
   4.4609266e-01   3.5061688e-04
   4.4630286e-01   3.5212816e-04
   4.4687440e-01   3.5611244e-04
   4.4708460e-01   3.5748633e-04
   4.4765614e-01   3.6105845e-04
   4.4786497e-01   3.6243234e-04
   4.4843651e-01   3.6586706e-04
   4.4864672e-01   3.6696617e-04
   4.4921826e-01   3.7012612e-04
   4.4942846e-01   3.7122524e-04
   4.5000000e-01   3.7411041e-04
   4.5020883e-01   3.7507213e-04
   4.5078037e-01   3.7768252e-04
   4.5099058e-01   3.7864424e-04
   4.5156211e-01   3.8097986e-04
   4.5177094e-01   3.8180419e-04
   4.5234386e-01   3.8386503e-04
   4.5255269e-01   3.8441459e-04
   4.5312423e-01   3.8620064e-04
   4.5333443e-01   3.8688759e-04
   4.5390597e-01   3.8826148e-04
   4.5411480e-01   3.8881104e-04
   4.5468771e-01   3.9004754e-04
   4.5489655e-01   3.9032231e-04
   4.5546808e-01   3.9128404e-04
   4.5567829e-01   3.9155882e-04
   4.5624983e-01   3.9210837e-04
   4.5645866e-01   3.9224576e-04
   4.5703020e-01   3.9265793e-04
   4.5724040e-01   3.9265793e-04
   4.5781194e-01   3.9265793e-04
   4.5802215e-01   3.9265793e-04
   4.5859369e-01   3.9238315e-04
   4.5880252e-01   3.9224576e-04
   4.5937406e-01   3.9169621e-04
   4.5958426e-01   3.9142143e-04
   4.6015580e-01   3.9059709e-04
   4.6036600e-01   3.9032231e-04
   4.6093754e-01   3.8922320e-04
   4.6114637e-01   3.8867365e-04
   4.6171791e-01   3.8729976e-04
   4.6192812e-01   3.8675020e-04
   4.6249966e-01   3.8510153e-04
   4.6270986e-01   3.8441459e-04
   4.6328140e-01   3.8249114e-04
   4.6349023e-01   3.8166680e-04
   4.6406177e-01   3.7946858e-04
   4.6427198e-01   3.7850686e-04
   4.6484351e-01   3.7617124e-04
   4.6505235e-01   3.7507213e-04
   4.6562526e-01   3.7246174e-04
   4.6583409e-01   3.7136262e-04
   4.6640563e-01   3.6834007e-04
   4.6661583e-01   3.6724095e-04
   4.6718737e-01   3.6408100e-04
   4.6739620e-01   3.6270711e-04
   4.6796911e-01   3.5940978e-04
   4.6817795e-01   3.5803589e-04
   4.6874948e-01   3.5432638e-04
   4.6895969e-01   3.5295249e-04
   4.6953123e-01   3.4910560e-04
   4.6974006e-01   3.4759432e-04
   4.7031160e-01   3.4347265e-04
   4.7052180e-01   3.4182398e-04
   4.7109334e-01   3.3770231e-04
   4.7130355e-01   3.3591625e-04
   4.7187509e-01   3.3151980e-04
   4.7208392e-01   3.2973374e-04
   4.7265546e-01   3.2519990e-04
   4.7286566e-01   3.2327645e-04
   4.7343720e-01   3.1846784e-04
   4.7364740e-01   3.1668178e-04
   4.7421894e-01   3.1159838e-04
   4.7442777e-01   3.0967494e-04
   4.7499931e-01   3.0459154e-04
   4.7520952e-01   3.0253071e-04
   4.7578106e-01   2.9730992e-04
   4.7599126e-01   2.9524909e-04
   4.7656280e-01   2.8975352e-04
   4.7677163e-01   2.8755530e-04
   4.7734317e-01   2.8192235e-04
   4.7755338e-01   2.7986151e-04
   4.7812491e-01   2.7395378e-04
   4.7833375e-01   2.7175556e-04
   4.7890666e-01   2.6584783e-04
   4.7911549e-01   2.6364960e-04
   4.7968703e-01   2.5746710e-04
   4.7989723e-01   2.5513148e-04
   4.8046877e-01   2.4894897e-04
   4.8067760e-01   2.4661336e-04
   4.8124914e-01   2.4015607e-04
   4.8145935e-01   2.3768307e-04
   4.8203089e-01   2.3122579e-04
   4.8224109e-01   2.2875278e-04
   4.8281263e-01   2.2202072e-04
   4.8302146e-01   2.1941033e-04
   4.8359300e-01   2.1267826e-04
   4.8380320e-01   2.1006787e-04
   4.8437474e-01   2.0292364e-04
   4.8458495e-01   2.0031325e-04
   4.8515649e-01   1.9303163e-04
   4.8536532e-01   1.9028385e-04
   4.8593686e-01   1.8286484e-04
   4.8614706e-01   1.8011706e-04
   4.8671860e-01   1.7242327e-04
   4.8692880e-01   1.6953810e-04
   4.8750034e-01   1.6170692e-04
   4.8770917e-01   1.5868436e-04
   4.8828071e-01   1.5057841e-04
   4.8849092e-01   1.4755585e-04
   4.8906246e-01   1.3917512e-04
   4.8927266e-01   1.3601517e-04
   4.8984420e-01   1.2722227e-04
   4.9005303e-01   1.2392493e-04
   4.9062457e-01   1.1485725e-04
   4.9083478e-01   1.1142253e-04
   4.9140631e-01   1.0194268e-04
   4.9161515e-01   9.8370566e-05
   4.9218806e-01   8.8478554e-05
   4.9239689e-01   8.4769049e-05
   4.9296843e-01   7.4327481e-05
   4.9317863e-01   7.0343198e-05
   4.9375017e-01   5.9489462e-05
   4.9395900e-01   5.5367791e-05
   4.9453054e-01   4.3964499e-05
   4.9474075e-01   3.9568049e-05
   4.9531229e-01   2.7889979e-05
   4.9552249e-01   2.3493529e-05
   4.9609403e-01   1.1403292e-05
   4.9630286e-01   6.8694529e-06
   4.9687440e-01  -5.6329514e-06
   4.9708460e-01  -1.0441568e-05
   4.9765614e-01  -2.3356140e-05
   4.9786635e-01  -2.8302146e-05
   4.9843789e-01  -4.1628885e-05
   4.9864672e-01  -4.6712280e-05
   4.9921826e-01  -6.0588575e-05
   4.9942846e-01  -6.5809359e-05
   4.9992856e-01  -7.8449152e-05
   4.9998626e-01  -7.9960432e-05
   5.0000000e-01  -8.0235210e-05
   5.0021021e-01  -8.6142940e-05
   5.0078174e-01  -1.0180529e-04
   5.0099058e-01  -1.0757563e-04
   5.0156211e-01  -1.2268843e-04
   5.0177232e-01  -1.2818399e-04
   5.0234386e-01  -1.4288462e-04
   5.0255406e-01  -1.4824279e-04
   5.0312560e-01  -1.6253126e-04
   5.0333443e-01  -1.6775204e-04
   5.0390597e-01  -1.8162834e-04
   5.0411618e-01  -1.8671173e-04
   5.0468771e-01  -2.0045064e-04
   5.0489655e-01  -2.0539664e-04
   5.0546946e-01  -2.1872338e-04
   5.0567829e-01  -2.2366939e-04
   5.0624983e-01  -2.3699613e-04
   5.0646003e-01  -2.4180474e-04
   5.0703157e-01  -2.5499409e-04
   5.0724040e-01  -2.5980271e-04
   5.0781194e-01  -2.7285467e-04
   5.0802215e-01  -2.7766329e-04
   5.0859369e-01  -2.9085264e-04
   5.0880389e-01  -2.9579864e-04
   5.0937543e-01  -3.0898799e-04
   5.0958426e-01  -3.1393400e-04
   5.1015580e-01  -3.2739813e-04
   5.1036600e-01  -3.3248152e-04
   5.1093754e-01  -3.4622043e-04
   5.1114775e-01  -3.5144121e-04
   5.1171929e-01  -3.6559228e-04
   5.1192812e-01  -3.7095046e-04
   5.1249966e-01  -3.8565109e-04
   5.1270986e-01  -3.9128404e-04
   5.1328140e-01  -4.0680900e-04
   5.1349161e-01  -4.1271673e-04
   5.1406314e-01  -4.2906603e-04
   5.1427198e-01  -4.3538593e-04
   5.1484351e-01  -4.5255956e-04
   5.1505372e-01  -4.5901684e-04
   5.1562526e-01  -4.7674003e-04
   5.1583546e-01  -4.8333471e-04
   5.1640700e-01  -5.0160745e-04
   5.1661583e-01  -5.0847690e-04
   5.1718737e-01  -5.2729921e-04
   5.1739758e-01  -5.3444344e-04
   5.1796911e-01  -5.5409007e-04
   5.1826725e-01  -5.6453164e-04
   5.1842112e-01  -5.6988981e-04
   5.1847745e-01  -5.7208804e-04
   5.1875086e-01  -5.8266700e-04
   5.1895969e-01  -5.9063556e-04
   5.1953123e-01  -6.1165609e-04
   5.1974143e-01  -6.1907510e-04
   5.2031297e-01  -6.3899651e-04
   5.2052180e-01  -6.4614074e-04
   5.2109334e-01  -6.6510043e-04
   5.2130355e-01  -6.7183250e-04
   5.2187509e-01  -6.9010524e-04
   5.2208529e-01  -6.9656253e-04
   5.2265683e-01  -7.1414833e-04
   5.2286566e-01  -7.2046822e-04
   5.2343720e-01  -7.3764185e-04
   5.2364740e-01  -7.4382436e-04
   5.2421894e-01  -7.6072322e-04
   5.2442915e-01  -7.6690572e-04
   5.2500069e-01  -7.8366719e-04
   5.2520952e-01  -7.8984970e-04
   5.2578106e-01  -8.0661116e-04
   5.2599126e-01  -8.1279367e-04
   5.2656280e-01  -8.2982991e-04
   5.2677301e-01  -8.3628720e-04
   5.2734454e-01  -8.5373561e-04
   5.2755338e-01  -8.6033028e-04
   5.2812491e-01  -8.7846564e-04
   5.2833512e-01  -8.8547248e-04
   5.2890666e-01  -9.0456956e-04
   5.2911686e-01  -9.1185118e-04
   5.2968840e-01  -9.3218476e-04
   5.2989723e-01  -9.3987855e-04
   5.3046877e-01  -9.6103646e-04
   5.3067898e-01  -9.6900503e-04
   5.3125052e-01  -9.9084989e-04
   5.3145935e-01  -9.9909323e-04
   5.3203226e-01  -1.0216250e-03
   5.3224109e-01  -1.0301432e-03
   5.3281263e-01  -1.0534993e-03
   5.3291979e-01  -1.0580331e-03
   5.3298986e-01  -1.0609183e-03
   5.3313000e-01  -1.0672382e-03
   5.3359437e-01  -1.0881213e-03
   5.3380320e-01  -1.0970516e-03
   5.3437474e-01  -1.1210947e-03
   5.3458495e-01  -1.1294754e-03
   5.3515649e-01  -1.1518699e-03
   5.3536669e-01  -1.1598384e-03
   5.3593823e-01  -1.1809963e-03
   5.3614706e-01  -1.1885527e-03
   5.3671860e-01  -1.2088863e-03
   5.3692880e-01  -1.2161679e-03
   5.3750034e-01  -1.2358146e-03
   5.3771055e-01  -1.2429588e-03
   5.3828209e-01  -1.2621933e-03
   5.3849092e-01  -1.2692001e-03
   5.3906246e-01  -1.2882972e-03
   5.3927266e-01  -1.2953040e-03
   5.3984420e-01  -1.3145385e-03
   5.4005441e-01  -1.3216827e-03
   5.4062594e-01  -1.3413294e-03
   5.4083478e-01  -1.3487484e-03
   5.4140631e-01  -1.3689446e-03
   5.4161652e-01  -1.3767758e-03
   5.4218806e-01  -1.3982084e-03
   5.4239826e-01  -1.4065892e-03
   5.4296980e-01  -1.4292584e-03
   5.4317863e-01  -1.4380513e-03
   5.4375017e-01  -1.4616822e-03
   5.4396038e-01  -1.4707499e-03
   5.4453192e-01  -1.4950677e-03
   5.4474212e-01  -1.5044102e-03
   5.4531229e-01  -1.5295524e-03
   5.4567637e-01  -1.5461765e-03
   5.4582612e-01  -1.5530459e-03
   5.4588520e-01  -1.5560685e-03
   5.4609403e-01  -1.5665100e-03
   5.4630423e-01  -1.5766768e-03
   5.4687577e-01  -1.6037425e-03
   5.4708460e-01  -1.6129475e-03
   5.4765614e-01  -1.6379524e-03
   5.4786635e-01  -1.6466079e-03
   5.4843789e-01  -1.6701014e-03
   5.4864809e-01  -1.6783447e-03
   5.4921963e-01  -1.7004644e-03
   5.4942846e-01  -1.7082956e-03
   5.5000000e-01  -1.7297282e-03
   5.5021021e-01  -1.7374220e-03
   5.5078174e-01  -1.7581678e-03
   5.5099195e-01  -1.7657242e-03
   5.5156349e-01  -1.7863325e-03
   5.5177232e-01  -1.7940263e-03
   5.5234386e-01  -1.8146347e-03
   5.5255406e-01  -1.8224659e-03
   5.5312560e-01  -1.8437612e-03
   5.5333581e-01  -1.8518671e-03
   5.5390734e-01  -1.8739868e-03
   5.5411618e-01  -1.8826423e-03
   5.5468771e-01  -1.9059984e-03
   5.5489792e-01  -1.9152035e-03
   5.5546946e-01  -1.9397961e-03
   5.5567966e-01  -1.9492760e-03
   5.5625120e-01  -1.9748303e-03
   5.5646003e-01  -1.9844476e-03
   5.5703157e-01  -2.0108263e-03
   5.5758388e-01  -2.0372050e-03
   5.5778996e-01  -2.0470970e-03
   5.5779408e-01  -2.0473717e-03
   5.5781332e-01  -2.0483335e-03
   5.5802352e-01  -2.0591872e-03
   5.5859369e-01  -2.0884511e-03
   5.5880389e-01  -2.0983431e-03
   5.5937543e-01  -2.1251340e-03
   5.5958563e-01  -2.1343390e-03
   5.6015717e-01  -2.1592064e-03
   5.6036738e-01  -2.1678620e-03
   5.6093754e-01  -2.1912181e-03
   5.6114775e-01  -2.1995988e-03
   5.6171929e-01  -2.2218559e-03
   5.6192949e-01  -2.2299618e-03
   5.6250103e-01  -2.2516693e-03
   5.6271124e-01  -2.2596378e-03
   5.6328140e-01  -2.2809331e-03
   5.6349161e-01  -2.2890391e-03
   5.6406314e-01  -2.3104718e-03
   5.6427335e-01  -2.3187151e-03
   5.6484489e-01  -2.3406974e-03
   5.6505509e-01  -2.3492155e-03
   5.6562526e-01  -2.3721595e-03
   5.6583546e-01  -2.3812272e-03
   5.6640700e-01  -2.4055450e-03
   5.6661721e-01  -2.4151623e-03
   5.6718875e-01  -2.4405792e-03
   5.6739895e-01  -2.4503339e-03
   5.6796911e-01  -2.4767126e-03
   5.6817932e-01  -2.4867420e-03
   5.6875086e-01  -2.5139450e-03
   5.6921523e-01  -2.5366142e-03
   5.6935812e-01  -2.5437584e-03
   5.6942544e-01  -2.5474679e-03
   5.6953260e-01  -2.5533756e-03
   5.6974143e-01  -2.5640920e-03
   5.7031297e-01  -2.5933559e-03
   5.7052318e-01  -2.6032479e-03
   5.7109472e-01  -2.6300387e-03
   5.7130492e-01  -2.6392438e-03
   5.7187509e-01  -2.6641112e-03
   5.7208529e-01  -2.6727667e-03
   5.7265683e-01  -2.6962603e-03
   5.7286703e-01  -2.7045036e-03
   5.7343857e-01  -2.7270354e-03
   5.7364878e-01  -2.7350040e-03
   5.7421894e-01  -2.7568488e-03
   5.7443052e-01  -2.7648174e-03
   5.7500069e-01  -2.7865249e-03
   5.7521089e-01  -2.7944934e-03
   5.7578243e-01  -2.8163383e-03
   5.7599264e-01  -2.8245817e-03
   5.7656280e-01  -2.8469761e-03
   5.7677301e-01  -2.8556316e-03
   5.7734454e-01  -2.8789877e-03
   5.7755475e-01  -2.8881928e-03
   5.7812629e-01  -2.9129228e-03
   5.7833649e-01  -2.9224027e-03
   5.7890666e-01  -2.9479570e-03
   5.7911686e-01  -2.9575743e-03
   5.7968840e-01  -2.9838156e-03
   5.7989861e-01  -2.9937076e-03
   5.8047015e-01  -3.0207732e-03
   5.8085209e-01  -3.0393207e-03
   5.8095650e-01  -3.0442668e-03
   5.8106229e-01  -3.0498997e-03
   5.8125052e-01  -3.0597917e-03
   5.8146072e-01  -3.0699585e-03
   5.8203226e-01  -3.0982607e-03
   5.8224246e-01  -3.1074657e-03
   5.8281263e-01  -3.1334323e-03
   5.8302421e-01  -3.1419504e-03
   5.8359437e-01  -3.1659935e-03
   5.8380595e-01  -3.1740994e-03
   5.8437612e-01  -3.1966312e-03
   5.8458632e-01  -3.2043250e-03
   5.8515649e-01  -3.2258951e-03
   5.8536807e-01  -3.2334515e-03
   5.8593823e-01  -3.2543346e-03
   5.8614981e-01  -3.2616162e-03
   5.8671997e-01  -3.2822246e-03
   5.8693018e-01  -3.2895062e-03
   5.8750034e-01  -3.3101146e-03
   5.8771192e-01  -3.3173962e-03
   5.8828209e-01  -3.3382793e-03
   5.8849367e-01  -3.3459731e-03
   5.8906383e-01  -3.3675432e-03
   5.8927404e-01  -3.3753744e-03
   5.8984420e-01  -3.3977688e-03
   5.9005578e-01  -3.4058748e-03
   5.9062594e-01  -3.4289561e-03
   5.9083752e-01  -3.4370621e-03
   5.9140769e-01  -3.4604182e-03
   5.9161789e-01  -3.4686616e-03
   5.9218806e-01  -3.4924299e-03
   5.9239964e-01  -3.5006732e-03
   5.9296980e-01  -3.5248537e-03
   5.9318138e-01  -3.5332344e-03
   5.9353722e-01  -3.5486220e-03
   5.9357019e-01  -3.5499959e-03
   5.9375155e-01  -3.5583766e-03
   5.9396175e-01  -3.5673069e-03
   5.9453192e-01  -3.5918995e-03
   5.9474349e-01  -3.6000055e-03
   5.9531366e-01  -3.6225373e-03
   5.9552524e-01  -3.6299563e-03
   5.9609540e-01  -3.6508394e-03
   5.9630561e-01  -3.6578463e-03
   5.9687577e-01  -3.6773555e-03
   5.9708735e-01  -3.6839502e-03
   5.9765752e-01  -3.7023603e-03
   5.9786910e-01  -3.7086802e-03
   5.9843789e-01  -3.7262660e-03
   5.9864947e-01  -3.7323112e-03
   5.9921963e-01  -3.7493474e-03
   5.9943121e-01  -3.7551177e-03
   6.0000137e-01  -3.7717418e-03
   6.0021295e-01  -3.7773748e-03
   6.0078174e-01  -3.7937241e-03
   6.0099332e-01  -3.7992196e-03
   6.0156349e-01  -3.8155689e-03
   6.0177507e-01  -3.8210645e-03
   6.0234523e-01  -3.8374138e-03
   6.0255681e-01  -3.8429094e-03
   6.0312560e-01  -3.8593960e-03
   6.0333718e-01  -3.8648916e-03
   6.0390734e-01  -3.8817905e-03
   6.0411892e-01  -3.8872860e-03
   6.0468909e-01  -3.9041849e-03
   6.0490067e-01  -3.9099552e-03
   6.0546946e-01  -3.9268541e-03
   6.0568104e-01  -3.9326244e-03
   6.0625120e-01  -3.9495233e-03
   6.0646278e-01  -3.9552936e-03
   6.0703157e-01  -3.9721925e-03
   6.0724453e-01  -3.9781002e-03
   6.0781332e-01  -3.9949990e-03
   6.0802489e-01  -4.0009068e-03
   6.0859506e-01  -4.0179430e-03
   6.0880664e-01  -4.0238507e-03
   6.0937543e-01  -4.0411618e-03
   6.0958838e-01  -4.0472069e-03
   6.0974088e-01  -4.0517407e-03
   6.1010084e-01  -4.0625945e-03
   6.1015717e-01  -4.0643805e-03
   6.1023411e-01  -4.0667161e-03
   6.1093892e-01  -4.0881488e-03
   6.1115050e-01  -4.0946061e-03
   6.1171929e-01  -4.1106806e-03
   6.1193224e-01  -4.1170005e-03
   6.1250103e-01  -4.1322507e-03
   6.1271398e-01  -4.1382958e-03
   6.1328277e-01  -4.1528591e-03
   6.1349435e-01  -4.1586294e-03
   6.1406314e-01  -4.1725057e-03
   6.1427610e-01  -4.1780013e-03
   6.1484489e-01  -4.1914654e-03
   6.1505784e-01  -4.1968236e-03
   6.1562663e-01  -4.2097381e-03
   6.1583821e-01  -4.2149589e-03
   6.1640700e-01  -4.2277361e-03
   6.1661995e-01  -4.2328195e-03
   6.1718875e-01  -4.2453219e-03
   6.1740170e-01  -4.2502679e-03
   6.1796911e-01  -4.2626329e-03
   6.1818207e-01  -4.2675789e-03
   6.1875086e-01  -4.2798066e-03
   6.1896381e-01  -4.2847526e-03
   6.1953260e-01  -4.2971176e-03
   6.1974556e-01  -4.3019262e-03
   6.2031297e-01  -4.3144286e-03
   6.2052593e-01  -4.3192372e-03
   6.2109472e-01  -4.3318770e-03
   6.2130767e-01  -4.3366856e-03
   6.2187646e-01  -4.3496002e-03
   6.2208941e-01  -4.3545462e-03
   6.2265683e-01  -4.3678729e-03
   6.2286978e-01  -4.3728189e-03
   6.2343857e-01  -4.3864205e-03
   6.2365153e-01  -4.3916412e-03
   6.2421894e-01  -4.4055175e-03
   6.2443327e-01  -4.4108757e-03
   6.2500069e-01  -4.4251642e-03
   6.2521501e-01  -4.4305224e-03
   6.2578243e-01  -4.4450856e-03
   6.2599538e-01  -4.4507185e-03
   6.2656280e-01  -4.4654192e-03
   6.2677713e-01  -4.4711895e-03
   6.2734454e-01  -4.4861649e-03
   6.2755887e-01  -4.4919353e-03
   6.2812629e-01  -4.5074602e-03
   6.2833924e-01  -4.5132306e-03
   6.2890666e-01  -4.5290303e-03
   6.2912098e-01  -4.5350754e-03
   6.2968840e-01  -4.5511499e-03
   6.2990273e-01  -4.5573325e-03
   6.3035474e-01  -4.5705218e-03
   6.3046877e-01  -4.5739565e-03
   6.3061990e-01  -4.5783530e-03
   6.3074218e-01  -4.5819251e-03
   6.3125052e-01  -4.5974501e-03
   6.3146622e-01  -4.6040447e-03
   6.3203226e-01  -4.6203940e-03
   6.3224796e-01  -4.6269887e-03
   6.3281263e-01  -4.6426511e-03
   6.3302970e-01  -4.6488336e-03
   6.3359437e-01  -4.6638090e-03
   6.3381007e-01  -4.6698541e-03
   6.3437474e-01  -4.6841426e-03
   6.3459182e-01  -4.6899129e-03
   6.3515649e-01  -4.7037892e-03
   6.3537356e-01  -4.7094221e-03
   6.3593686e-01  -4.7228863e-03
   6.3615530e-01  -4.7282444e-03
   6.3671860e-01  -4.7412964e-03
   6.3693705e-01  -4.7465172e-03
   6.3750034e-01  -4.7594318e-03
   6.3771879e-01  -4.7643778e-03
   6.3828071e-01  -4.7770176e-03
   6.3850054e-01  -4.7819636e-03
   6.3906246e-01  -4.7943286e-03
   6.3928365e-01  -4.7992746e-03
   6.3984283e-01  -4.8115022e-03
   6.4006540e-01  -4.8163108e-03
   6.4062457e-01  -4.8285385e-03
   6.4084714e-01  -4.8333471e-03
   6.4140494e-01  -4.8455747e-03
   6.4162888e-01  -4.8503833e-03
   6.4218668e-01  -4.8626109e-03
   6.4241063e-01  -4.8674196e-03
   6.4296705e-01  -4.8796472e-03
   6.4319237e-01  -4.8845932e-03
   6.4374880e-01  -4.8968208e-03
   6.4397549e-01  -4.9017668e-03
   6.4452917e-01  -4.9141318e-03
   6.4475723e-01  -4.9192152e-03
   6.4531091e-01  -4.9314429e-03
   6.4553898e-01  -4.9365263e-03
   6.4609128e-01  -4.9488913e-03
   6.4632209e-01  -4.9539747e-03
   6.4687165e-01  -4.9662023e-03
   6.4710384e-01  -4.9712857e-03
   6.4765339e-01  -4.9835133e-03
   6.4788696e-01  -4.9887341e-03
   6.4843376e-01  -5.0009617e-03
   6.4867007e-01  -5.0061825e-03
   6.4921413e-01  -5.0182727e-03
   6.4945319e-01  -5.0236309e-03
   6.4999588e-01  -5.0358585e-03
   6.5023631e-01  -5.0412167e-03
   6.5077625e-01  -5.0534443e-03
   6.5102080e-01  -5.0588025e-03
   6.5155799e-01  -5.0710301e-03
   6.5180529e-01  -5.0765257e-03
   6.5233974e-01  -5.0886159e-03
   6.5259116e-01  -5.0941115e-03
   6.5262550e-01  -5.0949358e-03
   6.5304592e-01  -5.1046905e-03
   6.5312148e-01  -5.1063391e-03
   6.5319842e-01  -5.1079878e-03
   6.5390322e-01  -5.1233754e-03
   6.5416564e-01  -5.1290083e-03
   6.5468497e-01  -5.1397247e-03
   6.5495288e-01  -5.1453576e-03
   6.5546671e-01  -5.1555244e-03
   6.5574149e-01  -5.1608826e-03
   6.5624845e-01  -5.1704998e-03
   6.5653010e-01  -5.1757206e-03
   6.5703157e-01  -5.1847883e-03
   6.5731872e-01  -5.1898717e-03
   6.5781332e-01  -5.1983898e-03
   6.5810870e-01  -5.2031984e-03
   6.5859643e-01  -5.2111670e-03
   6.5889732e-01  -5.2158382e-03
   6.5937955e-01  -5.2233946e-03
   6.5968593e-01  -5.2276537e-03
   6.6016129e-01  -5.2347979e-03
   6.6047317e-01  -5.2389196e-03
   6.6094441e-01  -5.2456516e-03
   6.6125903e-01  -5.2494985e-03
   6.6172753e-01  -5.2558184e-03
   6.6204352e-01  -5.2593905e-03
   6.6251065e-01  -5.2654357e-03
   6.6282664e-01  -5.2685956e-03
   6.6329377e-01  -5.2742286e-03
   6.6360839e-01  -5.2771137e-03
   6.6407551e-01  -5.2823345e-03
   6.6438876e-01  -5.2849449e-03
   6.6485863e-01  -5.2896161e-03
   6.6516913e-01  -5.2919517e-03
   6.6564037e-01  -5.2963482e-03
   6.6594950e-01  -5.2982716e-03
   6.6642211e-01  -5.3023933e-03
   6.6672987e-01  -5.3041794e-03
   6.6720523e-01  -5.3080263e-03
   6.6751161e-01  -5.3095375e-03
   6.6798698e-01  -5.3129723e-03
   6.6829335e-01  -5.3143462e-03
   6.6877009e-01  -5.3173687e-03
   6.6907647e-01  -5.3184678e-03
   6.6955321e-01  -5.3209408e-03
   6.6986096e-01  -5.3217652e-03
   6.7033770e-01  -5.3239634e-03
   6.7064683e-01  -5.3246503e-03
   6.7112082e-01  -5.3262990e-03
   6.7143269e-01  -5.3267112e-03
   6.7190256e-01  -5.3280851e-03
   6.7221856e-01  -5.3284972e-03
   6.7268293e-01  -5.3294590e-03
   6.7300305e-01  -5.3295964e-03
   6.7346193e-01  -5.3302833e-03
   6.7378754e-01  -5.3304207e-03
   6.7424230e-01  -5.3306955e-03
   6.7457203e-01  -5.3306955e-03
   6.7502130e-01  -5.3306955e-03
   6.7535790e-01  -5.3305581e-03
   6.7580304e-01  -5.3302833e-03
   6.7614514e-01  -5.3300085e-03
   6.7658616e-01  -5.3294590e-03
   6.7693375e-01  -5.3290468e-03
   6.7737065e-01  -5.3280851e-03
   6.7772374e-01  -5.3273981e-03
   6.7815651e-01  -5.3262990e-03
   6.7851785e-01  -5.3251999e-03
   6.7894375e-01  -5.3236886e-03
   6.7931058e-01  -5.3227269e-03
   6.7972550e-01  -5.3210782e-03
   6.8008958e-01  -5.3202539e-03
   6.8049350e-01  -5.3188800e-03
   6.8084110e-01  -5.3379771e-03
   6.8123952e-01  -5.3333059e-03
   6.8124090e-01  -5.3021185e-03
   6.8141538e-01  -5.3225895e-03
   6.8204325e-01  -5.3165444e-03
   6.8219987e-01  -5.2945621e-03
   6.8283186e-01  -5.2925013e-03
   6.8298711e-01  -5.3124227e-03
   6.8361361e-01  -5.3094002e-03
   6.8376886e-01  -5.2876927e-03
   6.8439260e-01  -5.2842580e-03
   6.8455060e-01  -5.3050037e-03
   6.8516610e-01  -5.3015690e-03
   6.8532273e-01  -5.2801363e-03
   6.8593136e-01  -5.2813728e-03
   6.8608936e-01  -5.2990960e-03
   6.8672684e-01  -5.2982716e-03
   6.8687385e-01  -5.2799989e-03
   6.8751683e-01  -5.2732668e-03
   6.8766109e-01  -5.2883796e-03
   6.8830132e-01  -5.2823345e-03
   6.8844833e-01  -5.2632374e-03
   6.8908581e-01  -5.2566428e-03
   6.8923419e-01  -5.2723051e-03
   6.8986756e-01  -5.2657104e-03
   6.9001868e-01  -5.2459264e-03
   6.9064930e-01  -5.2387822e-03
   6.9080318e-01  -5.2547193e-03
   6.9142967e-01  -5.2475751e-03
   6.9205067e-01  -5.2401561e-03
   6.9218943e-01  -5.2221581e-03
   6.9220867e-01  -5.2196851e-03
   6.9236804e-01  -5.2354848e-03
   6.9298766e-01  -5.2277911e-03
   6.9360317e-01  -5.2198225e-03
   6.9371445e-01  -5.2060836e-03
   6.9376666e-01  -5.1996263e-03
   6.9393015e-01  -5.2147391e-03
   6.9454565e-01  -5.2064958e-03
   6.9515978e-01  -5.1979776e-03
   6.9523672e-01  -5.1887726e-03
   6.9532602e-01  -5.1786058e-03
   6.9549226e-01  -5.1924821e-03
   6.9610502e-01  -5.1838266e-03
   6.9671778e-01  -5.1747589e-03
   6.9675762e-01  -5.1703624e-03
   6.9688676e-01  -5.1566235e-03
   6.9736625e-01  -5.1493419e-03
   6.9766713e-01  -5.1600583e-03
   6.9827165e-01  -5.1507158e-03
   6.9844750e-01  -5.1336796e-03
   6.9882670e-01  -5.1277718e-03
   6.9922787e-01  -5.1354656e-03
   6.9974446e-01  -5.1272223e-03
   7.0000824e-01  -5.1101860e-03
   7.0013876e-01  -5.1079878e-03
   7.0078724e-01  -5.1101860e-03
   7.0101393e-01  -5.1064765e-03
   7.0108537e-01  -5.1037287e-03
   7.0156486e-01  -5.0858682e-03
   7.0217624e-01  -5.0754266e-03
   7.0234248e-01  -5.0836699e-03
   7.0250460e-01  -5.0724040e-03
   7.0312011e-01  -5.0614129e-03
   7.0327810e-01  -5.0682824e-03
   7.0389910e-01  -5.0574286e-03
   7.0405023e-01  -5.0486357e-03
   7.0467810e-01  -5.0386063e-03
   7.0482510e-01  -5.0438271e-03
   7.0545984e-01  -5.0339351e-03
   7.0559998e-01  -5.0272030e-03
   7.0624296e-01  -5.0178606e-03
   7.0637897e-01  -5.0217075e-03
   7.0703020e-01  -5.0125024e-03
   7.0715934e-01  -5.0072816e-03
   7.0781744e-01  -4.9983513e-03
   7.0794384e-01  -5.0010991e-03
   7.0861017e-01  -4.9921688e-03
   7.0873382e-01  -4.9881845e-03
   7.0940840e-01  -4.9796664e-03
   7.0953205e-01  -4.9814525e-03
   7.1022175e-01  -4.9729344e-03
   7.1034540e-01  -4.9701866e-03
   7.1106531e-01  -4.9612563e-03
   7.1131262e-01  -4.9609815e-03
   7.1252301e-01  -4.9407853e-03
   7.1285549e-01  -4.9407853e-03
   7.1407414e-01  -4.9244360e-03
   7.1445196e-01  -4.9238865e-03
   7.1560190e-01  -4.9236117e-03
   7.1602918e-01  -4.9219630e-03
   7.1719149e-01  -4.9167422e-03
   7.1765999e-01  -4.9149562e-03
   7.1876048e-01  -4.9038277e-03
   7.1924134e-01  -4.9024538e-03
   7.2032671e-01  -4.8926991e-03
   7.2081444e-01  -4.8914626e-03
   7.2189432e-01  -4.8825324e-03
   7.2238617e-01  -4.8812959e-03
   7.2346056e-01  -4.8730525e-03
   7.2395516e-01  -4.8716786e-03
   7.2502679e-01  -4.8639848e-03
   7.2552414e-01  -4.8624736e-03
   7.2659715e-01  -4.8549172e-03
   7.2709450e-01  -4.8529937e-03
   7.2818262e-01  -4.8448878e-03
   7.2867172e-01  -4.8426895e-03
   7.2982167e-01  -4.8332097e-03
   7.3027093e-01  -4.8308741e-03
   7.3131234e-01  -4.8241420e-03
   7.3172863e-01  -4.8215316e-03
   7.3284835e-01  -4.8164482e-03
   7.3327975e-01  -4.8128761e-03
   7.3440359e-01  -4.8057319e-03
   7.3485286e-01  -4.8007859e-03
   7.3596433e-01  -4.7900695e-03
   7.3643146e-01  -4.7837496e-03
   7.3752920e-01  -4.7713846e-03
   7.3800731e-01  -4.7636908e-03
   7.3909406e-01  -4.7499519e-03
   7.3957904e-01  -4.7404721e-03
   7.4066304e-01  -4.7239854e-03
   7.4114802e-01  -4.7120325e-03
   7.4223752e-01  -4.6914242e-03
   7.4271701e-01  -4.6767235e-03
   7.4380925e-01  -4.6508944e-03
   7.4427775e-01  -4.6334460e-03
   7.4536587e-01  -4.6023961e-03
   7.4555134e-01  -4.5945649e-03
   7.4650894e-01  -4.5622785e-03
   7.4664496e-01  -4.5569203e-03
   7.4691836e-01  -4.5441431e-03
   7.4737587e-01  -4.5233974e-03
   7.4847636e-01  -4.4779216e-03
   7.4893936e-01  -4.4578628e-03
   7.5003572e-01  -4.4140357e-03
   7.5050284e-01  -4.3939769e-03
   7.5159646e-01  -4.3511115e-03
   7.5206771e-01  -4.3298162e-03
   7.5315995e-01  -4.2862638e-03
   7.5363394e-01  -4.2618086e-03
   7.5472481e-01  -4.2146841e-03
   7.5520018e-01  -4.1855577e-03
   7.5629104e-01  -4.1306020e-03
   7.5738329e-01  -4.0643805e-03
   7.5755777e-01  -4.0522903e-03
   7.5785453e-01  -4.0316819e-03
   7.5785591e-01  -4.0315445e-03
   7.5786003e-01  -4.0312697e-03
   7.5894815e-01  -3.9504850e-03
   7.5941802e-01  -3.9194351e-03
   7.5988514e-01  -3.8908581e-03
   7.6098013e-01  -3.8198280e-03
   7.6144588e-01  -3.7898772e-03
   7.6254087e-01  -3.7231061e-03
   7.6300525e-01  -3.6887588e-03
   7.6410161e-01  -3.6174539e-03
   7.6519660e-01  -3.5343335e-03
   7.6531064e-01  -3.5248537e-03
   7.6547276e-01  -3.5113896e-03
   7.6566098e-01  -3.4944907e-03
   7.6675734e-01  -3.3962575e-03
   7.6722172e-01  -3.3610859e-03
   7.6768609e-01  -3.3279752e-03
   7.6878383e-01  -3.2455417e-03
   7.6924821e-01  -3.2085841e-03
   7.7034732e-01  -3.1280741e-03
   7.7144918e-01  -3.0371225e-03
   7.7160855e-01  -3.0226967e-03
   7.7182837e-01  -3.0023631e-03
   7.7191081e-01  -2.9939824e-03
   7.7301404e-01  -2.8832468e-03
   7.7347292e-01  -2.8443657e-03
   7.7393180e-01  -2.8078202e-03
   7.7503503e-01  -2.7164565e-03
   7.7613964e-01  -2.6271536e-03
   7.7659028e-01  -2.5866238e-03
   7.7659715e-01  -2.5860742e-03
   7.7751216e-01  -2.5019921e-03
   7.7769626e-01  -2.4809716e-03
   7.7770313e-01  -2.4801473e-03
   7.7815789e-01  -2.4326107e-03
   7.7861265e-01  -2.3934548e-03
   7.7972000e-01  -2.2828566e-03
   7.8017338e-01  -2.2423268e-03
   7.8128074e-01  -2.1482153e-03
   7.8238672e-01  -2.0477839e-03
   7.8254060e-01  -2.0319842e-03
   7.8277004e-01  -2.0082159e-03
   7.8284148e-01  -1.9999725e-03
   7.8394746e-01  -1.8738494e-03
   7.8440359e-01  -1.8300223e-03
   7.8486110e-01  -1.7877064e-03
   7.8596571e-01  -1.6852142e-03
   7.8706619e-01  -1.5838211e-03
   7.8727915e-01  -1.5614266e-03
   7.8752782e-01  -1.5351853e-03
   7.8768444e-01  -1.5186987e-03
   7.8794961e-01  -1.4868244e-03
   7.8862281e-01  -1.4056275e-03
   7.8908993e-01  -1.3580908e-03
   7.8956118e-01  -1.3128898e-03
   7.9065205e-01  -1.2044899e-03
   7.9173055e-01  -1.1015855e-03
   7.9195587e-01  -1.0772676e-03
   7.9221279e-01  -1.0492402e-03
   7.9238178e-01  -1.0311049e-03
   7.9263045e-01  -1.0001923e-03
   7.9328168e-01  -9.1968236e-04
   7.9377490e-01  -8.6829885e-04
   7.9427775e-01  -8.1883879e-04
   7.9533564e-01  -7.1002665e-04
   7.9637705e-01  -6.0780919e-04
   7.9659000e-01  -5.8417828e-04
   7.9689776e-01  -5.4983101e-04
   7.9694309e-01  -5.4474762e-04
   7.9702827e-01  -5.3403127e-04
   7.9792268e-01  -4.2233397e-04
   7.9845849e-01  -3.6655401e-04
   7.9901080e-01  -3.1187316e-04
   8.0002061e-01  -2.0745748e-04
   8.0100294e-01  -1.0881213e-04
   8.0119803e-01  -8.7104663e-05
   8.0144259e-01  -5.9214684e-05
   8.0158135e-01  -4.1903663e-05
   8.0253895e-01   7.8036985e-05
   8.0314209e-01   1.3972467e-04
   8.0378232e-01   2.0361058e-04
   8.0470283e-01   2.9827165e-04
   8.0559448e-01   3.8936059e-04
   8.0578683e-01   4.1079328e-04
   8.0591048e-01   4.2494436e-04
   8.0626494e-01   4.6835930e-04
   8.0713187e-01   5.7428626e-04
   8.0782568e-01   6.4284340e-04
   8.0853873e-01   7.1167532e-04
   8.0938779e-01   7.9603220e-04
   8.1021900e-01   8.8011431e-04
   8.1043195e-01   9.0250872e-04
   8.1048553e-01   9.0841645e-04
   8.1094716e-01   9.6254774e-04
   8.1175363e-01   1.0567966e-03
   8.1251065e-01   1.1287885e-03
   8.1326079e-01   1.1962465e-03
   8.1407139e-01   1.2730470e-03
   8.1487237e-01   1.3505344e-03
   8.1522133e-01   1.3847443e-03
   8.1530651e-01   1.3935372e-03
   8.1563213e-01   1.4302201e-03
   8.1642074e-01   1.5184239e-03
   8.1719424e-01   1.5889045e-03
   8.1797049e-01   1.6521034e-03
   8.1875498e-01   1.7216223e-03
   8.1952299e-01   1.7879812e-03
   8.2023329e-01   1.8502184e-03
   8.2031709e-01   1.8577748e-03
   8.2052043e-01   1.8774215e-03
   8.2088039e-01   1.9163026e-03
   8.2109746e-01   1.9404831e-03
   8.2188058e-01   2.0142610e-03
   8.2266370e-01   2.0727887e-03
   8.2344132e-01   2.1385981e-03
   8.2423131e-01   2.1949276e-03
   8.2500343e-01   2.2534553e-03
   8.2577281e-01   2.3161047e-03
   8.2639656e-01   2.3643283e-03
   8.2640755e-01   2.3650153e-03
   8.2656555e-01   2.3804028e-03
   8.2733493e-01   2.4504712e-03
   8.2812904e-01   2.5147693e-03
   8.2892177e-01   2.5657407e-03
   8.2969115e-01   2.6202841e-03
   8.3048388e-01   2.6667216e-03
   8.3125326e-01   2.7161817e-03
   8.3204737e-01   2.7637183e-03
   8.3281538e-01   2.8146896e-03
   8.3317671e-01   2.8372214e-03
   8.3340752e-01   2.8532960e-03
   8.3394471e-01   2.8960240e-03
   8.3437886e-01   2.9283104e-03
   8.3517160e-01   2.9763966e-03
   8.3594098e-01   3.0253071e-03
   8.3673371e-01   3.0644629e-03
   8.3750309e-01   3.1049927e-03
   8.3829720e-01   3.1397522e-03
   8.3906658e-01   3.1767098e-03
   8.3985931e-01   3.2102327e-03
   8.4062869e-01   3.2470530e-03
   8.4142143e-01   3.2815377e-03
   8.4219081e-01   3.3197318e-03
   8.4267304e-01   3.3414393e-03
   8.4276097e-01   3.3463853e-03
   8.4298491e-01   3.3584755e-03
   8.4375292e-01   3.3998296e-03
   8.4454703e-01   3.4362377e-03
   8.4531641e-01   3.4692111e-03
   8.4610914e-01   3.4990245e-03
   8.4687852e-01   3.5269145e-03
   8.4767126e-01   3.5527437e-03
   8.4844063e-01   3.5777485e-03
   8.4923474e-01   3.6012420e-03
   8.5000412e-01   3.6250103e-03
   8.5079686e-01   3.6474047e-03
   8.5156624e-01   3.6710356e-03
   8.5235897e-01   3.6932927e-03
   8.5312835e-01   3.7170610e-03
   8.5392246e-01   3.7394554e-03
   8.5469046e-01   3.7630863e-03
   8.5548457e-01   3.7852059e-03
   8.5625395e-01   3.8081499e-03
   8.5703295e-01   3.8297200e-03
   8.5727887e-01   3.8372764e-03
   8.5781606e-01   3.8525266e-03
   8.5817190e-01   3.8624186e-03
   8.5860880e-01   3.8743714e-03
   8.5937818e-01   3.8930564e-03
   8.6017229e-01   3.9120160e-03
   8.6094166e-01   3.9285027e-03
   8.6173440e-01   3.9449894e-03
   8.6250378e-01   3.9598274e-03
   8.6329651e-01   3.9743907e-03
   8.6406589e-01   3.9878548e-03
   8.6486000e-01   4.0009068e-03
   8.6562801e-01   4.0134092e-03
   8.6642211e-01   4.0252246e-03
   8.6719149e-01   4.0369027e-03
   8.6798423e-01   4.0477564e-03
   8.6875361e-01   4.0584728e-03
   8.6954634e-01   4.0683648e-03
   8.7031572e-01   4.0783942e-03
   8.7110983e-01   4.0874619e-03
   8.7187921e-01   4.0965296e-03
   8.7267194e-01   4.1046355e-03
   8.7344132e-01   4.1130162e-03
   8.7423406e-01   4.1201605e-03
   8.7500343e-01   4.1274421e-03
   8.7579754e-01   4.1336246e-03
   8.7656692e-01   4.1402193e-03
   8.7735966e-01   4.1454401e-03
   8.7812904e-01   4.1509356e-03
   8.7892177e-01   4.1551947e-03
   8.7969115e-01   4.1598659e-03
   8.8048526e-01   4.1631632e-03
   8.8125326e-01   4.1668728e-03
   8.8204737e-01   4.1692084e-03
   8.8281675e-01   4.1719561e-03
   8.8360949e-01   4.1734674e-03
   8.8437886e-01   4.1752535e-03
   8.8517160e-01   4.1759404e-03
   8.8594098e-01   4.1766274e-03
   8.8673509e-01   4.1764900e-03
   8.8750447e-01   4.1763526e-03
   8.8829720e-01   4.1752535e-03
   8.8906658e-01   4.1741544e-03
   8.8985931e-01   4.1722309e-03
   8.9062869e-01   4.1703075e-03
   8.9142280e-01   4.1676971e-03
   8.9219081e-01   4.1648119e-03
   8.9298491e-01   4.1615146e-03
   8.9375429e-01   4.1578051e-03
   8.9454703e-01   4.1539582e-03
   8.9531641e-01   4.1495617e-03
   8.9610914e-01   4.1450279e-03
   8.9687852e-01   4.1400819e-03
   8.9767263e-01   4.1349985e-03
   8.9844201e-01   4.1296403e-03
   8.9923474e-01   4.1240074e-03
   9.0000412e-01   4.1180996e-03
   9.0079686e-01   4.1119171e-03
   9.0156624e-01   4.1055972e-03
   9.0236034e-01   4.0990026e-03
   9.0312835e-01   4.0921331e-03
   9.0392246e-01   4.0849889e-03
   9.0469184e-01   4.0777073e-03
   9.0548457e-01   4.0700135e-03
   9.0625395e-01   4.0624571e-03
   9.0704806e-01   4.0540763e-03
   9.0781606e-01   4.0461078e-03
   9.0861017e-01   4.0371775e-03
   9.0937955e-01   4.0286594e-03
   9.1017229e-01   4.0189047e-03
   9.1094166e-01   4.0101118e-03
   9.1173440e-01   3.9995329e-03
   9.1250378e-01   3.9901904e-03
   9.1329789e-01   3.9786497e-03
   9.1406727e-01   3.9687577e-03
   9.1486000e-01   3.9563927e-03
   9.1562938e-01   3.9456764e-03
   9.1642211e-01   3.9323496e-03
   9.1719149e-01   3.9208089e-03
   9.1798560e-01   3.9065205e-03
   9.1875361e-01   3.8941555e-03
   9.1952299e-01   3.8809661e-03
   9.2031709e-01   3.8659907e-03
   9.2168412e-01   3.8400242e-03
   9.2187921e-01   3.8364521e-03
   9.2221993e-01   3.8297200e-03
   9.2290276e-01   3.8143324e-03
   9.2344132e-01   3.8034787e-03
   9.2399637e-01   3.7911137e-03
   9.2421070e-01   3.7860303e-03
   9.2500481e-01   3.7706427e-03
   9.2579754e-01   3.7558047e-03
   9.2656692e-01   3.7379441e-03
   9.2735966e-01   3.7235183e-03
   9.2812904e-01   3.7067568e-03
   9.2892314e-01   3.6926057e-03
   9.2969115e-01   3.6768060e-03
   9.3048526e-01   3.6626549e-03
   9.3125464e-01   3.6475421e-03
   9.3204737e-01   3.6333910e-03
   9.3281675e-01   3.6185530e-03
   9.3360949e-01   3.6041272e-03
   9.3437886e-01   3.5895639e-03
   9.3517297e-01   3.5745885e-03
   9.3594235e-01   3.5601627e-03
   9.3673509e-01   3.5442255e-03
   9.3750447e-01   3.5297997e-03
   9.3829720e-01   3.5127634e-03
   9.3906658e-01   3.4979254e-03
   9.3986069e-01   3.4799275e-03
   9.4063007e-01   3.4641277e-03
   9.4142280e-01   3.4450306e-03
   9.4219218e-01   3.4284066e-03
   9.4298491e-01   3.4080730e-03
   9.4375429e-01   3.3904872e-03
   9.4452367e-01   3.3716649e-03
   9.4531641e-01   3.3514687e-03
   9.4570384e-01   3.3414393e-03
   9.4624653e-01   3.3256395e-03
   9.4687989e-01   3.3091529e-03
   9.4717253e-01   3.3010469e-03
   9.4764927e-01   3.2870332e-03
   9.4844201e-01   3.2680735e-03
   9.4923474e-01   3.2502130e-03
   9.5000412e-01   3.2293298e-03
   9.5079823e-01   3.2122936e-03
   9.5156761e-01   3.1931965e-03
   9.5236034e-01   3.1767098e-03
   9.5312972e-01   3.1588492e-03
   9.5392246e-01   3.1424999e-03
   9.5469184e-01   3.1256011e-03
   9.5548595e-01   3.1091144e-03
   9.5625395e-01   3.0926277e-03
   9.5704806e-01   3.0755915e-03
   9.5781744e-01   3.0593796e-03
   9.5861017e-01   3.0413816e-03
   9.5937955e-01   3.0251697e-03
   9.6017229e-01   3.0062100e-03
   9.6094166e-01   2.9893111e-03
   9.6173577e-01   2.9695271e-03
   9.6250515e-01   2.9518039e-03
   9.6329789e-01   2.9310582e-03
   9.6406727e-01   2.9123733e-03
   9.6483664e-01   2.8928640e-03
   9.6562938e-01   2.8718435e-03
   9.6633419e-01   2.8531586e-03
   9.6663095e-01   2.8442283e-03
   9.6719149e-01   2.8291155e-03
   9.6753909e-01   2.8192235e-03
   9.6796087e-01   2.8065837e-03
   9.6875498e-01   2.7873492e-03
   9.6954772e-01   2.7693512e-03
   9.7031709e-01   2.7484681e-03
   9.7111120e-01   2.7317066e-03
   9.7187921e-01   2.7126096e-03
   9.7267332e-01   2.6965350e-03
   9.7344270e-01   2.6789492e-03
   9.7423543e-01   2.6632869e-03
   9.7500481e-01   2.6468002e-03
   9.7579754e-01   2.6311379e-03
   9.7656692e-01   2.6153381e-03
   9.7736103e-01   2.5994010e-03
   9.7813041e-01   2.5840134e-03
   9.7892314e-01   2.5675267e-03
   9.7969252e-01   2.5521391e-03
   9.8048526e-01   2.5349655e-03
   9.8125464e-01   2.5191658e-03
   9.8204875e-01   2.5014426e-03
   9.8281675e-01   2.4849559e-03
   9.8361086e-01   2.4665458e-03
   9.8438024e-01   2.4495095e-03
   9.8517297e-01   2.4306872e-03
   9.8594235e-01   2.4129640e-03
   9.8671173e-01   2.3945539e-03
   9.8750447e-01   2.3755942e-03
   9.8794823e-01   2.3648779e-03
   9.8834803e-01   2.3540241e-03
   9.8906795e-01   2.3368505e-03
   9.8918061e-01   2.3339653e-03
   9.8983596e-01   2.3167917e-03
   9.9063007e-01   2.2996181e-03
   9.9142280e-01   2.2836809e-03
   9.9219218e-01   2.2654082e-03
   9.9298629e-01   2.2504328e-03
   9.9375429e-01   2.2338087e-03
   9.9454840e-01   2.2195202e-03
   9.9531778e-01   2.2039953e-03
   9.9611052e-01   2.1903938e-03
   9.9687989e-01   2.1756931e-03
   9.9767263e-01   2.1623664e-03
   9.9844201e-01   2.1483527e-03
   9.9923612e-01   2.1350260e-03
   1.0000055e+00   2.1214244e-03
   1.0007982e+00   2.1079603e-03
   1.0015676e+00   2.0944962e-03
   1.0023603e+00   2.0806199e-03
   1.0031297e+00   2.0671558e-03
   1.0039238e+00   2.0528673e-03
   1.0046932e+00   2.0391284e-03
   1.0054859e+00   2.0242904e-03
   1.0062553e+00   2.0100019e-03
   1.0070481e+00   1.9947517e-03
   1.0078174e+00   1.9800511e-03
   1.0086115e+00   1.9645261e-03
   1.0093796e+00   1.9494133e-03
   1.0101737e+00   1.9336136e-03
   1.0109430e+00   1.9180886e-03
   1.0117124e+00   1.9024263e-03
   1.0125052e+00   1.8863518e-03
   1.0129791e+00   1.8765971e-03
   1.0132086e+00   1.8712390e-03
   1.0132745e+00   1.8697277e-03
   1.0140673e+00   1.8533784e-03
   1.0148614e+00   1.8384030e-03
   1.0156308e+00   1.8216415e-03
   1.0164235e+00   1.8076278e-03
   1.0171929e+00   1.7923777e-03
   1.0179856e+00   1.7793257e-03
   1.0187550e+00   1.7651746e-03
   1.0195491e+00   1.7526722e-03
   1.0203171e+00   1.7394829e-03
   1.0211112e+00   1.7276674e-03
   1.0218806e+00   1.7151650e-03
   1.0226733e+00   1.7036243e-03
   1.0234427e+00   1.6916715e-03
   1.0242354e+00   1.6804056e-03
   1.0250048e+00   1.6688649e-03
   1.0257989e+00   1.6577364e-03
   1.0265683e+00   1.6464705e-03
   1.0273610e+00   1.6353420e-03
   1.0281304e+00   1.6242134e-03
   1.0289231e+00   1.6129475e-03
   1.0296925e+00   1.6018190e-03
   1.0304866e+00   1.5902784e-03
   1.0312546e+00   1.5790124e-03
   1.0320487e+00   1.5671970e-03
   1.0328181e+00   1.5556563e-03
   1.0336109e+00   1.5434287e-03
   1.0343802e+00   1.5316132e-03
   1.0351730e+00   1.5191108e-03
   1.0359424e+00   1.5068832e-03
   1.0367365e+00   1.4942434e-03
   1.0375058e+00   1.4818784e-03
   1.0382986e+00   1.4691012e-03
   1.0390680e+00   1.4567362e-03
   1.0398607e+00   1.4438216e-03
   1.0406301e+00   1.4313192e-03
   1.0414242e+00   1.4182672e-03
   1.0421936e+00   1.4056275e-03
   1.0429616e+00   1.3927129e-03
   1.0430316e+00   1.3916138e-03
   1.0432336e+00   1.3881790e-03
   1.0437557e+00   1.3791114e-03
   1.0438051e+00   1.3782870e-03
   1.0445250e+00   1.3657846e-03
   1.0453178e+00   1.3528701e-03
   1.0461119e+00   1.3407798e-03
   1.0468813e+00   1.3284148e-03
   1.0476740e+00   1.3172863e-03
   1.0484434e+00   1.3057456e-03
   1.0492375e+00   1.2951667e-03
   1.0500069e+00   1.2843129e-03
   1.0508010e+00   1.2742835e-03
   1.0515704e+00   1.2641167e-03
   1.0523658e+00   1.2544995e-03
   1.0531366e+00   1.2448823e-03
   1.0539334e+00   1.2356772e-03
   1.0547056e+00   1.2263347e-03
   1.0555038e+00   1.2175418e-03
   1.0562787e+00   1.2086115e-03
   1.0570824e+00   1.1998186e-03
   1.0578600e+00   1.1913005e-03
   1.0586706e+00   1.1826450e-03
   1.0594524e+00   1.1742643e-03
   1.0602753e+00   1.1657462e-03
   1.0610571e+00   1.1575028e-03
   1.0618993e+00   1.1488473e-03
   1.0626769e+00   1.1408787e-03
   1.0635534e+00   1.1319485e-03
   1.0643118e+00   1.1243921e-03
   1.0652461e+00   1.1149122e-03
   1.0659825e+00   1.1073558e-03
   1.0674910e+00   1.0949908e-03
   1.0687522e+00   1.0844118e-03
   1.0702099e+00   1.0767181e-03
   1.0714986e+00   1.0631165e-03
   1.0714986e+00   1.0558349e-03
   1.0724109e+00   1.0467672e-03
   1.0747644e+00   1.0239607e-03
   1.0756986e+00   1.0143434e-03
   1.0779697e+00   9.9016294e-04
   1.0789424e+00   9.8027093e-04
   1.0811502e+00   9.5760174e-04
   1.0821463e+00   9.4770972e-04
   1.0843157e+00   9.2572748e-04
   1.0864424e+00   9.0443217e-04
   1.0868931e+00   8.9989833e-04
   1.0874550e+00   8.9426538e-04
   1.0874674e+00   8.9412799e-04
   1.0884840e+00   8.8464815e-04
   1.0906095e+00   8.6362762e-04
   1.0916289e+00   8.5510950e-04
   1.0937447e+00   8.3642459e-04
   1.0947655e+00   8.2886819e-04
   1.0968758e+00   8.1210672e-04
   1.0978979e+00   8.0509988e-04
   1.1000041e+00   7.8984970e-04
   1.1010249e+00   7.8339241e-04
   1.1031297e+00   7.6951612e-04
   1.1041519e+00   7.6347100e-04
   1.1062553e+00   7.5055643e-04
   1.1072775e+00   7.4492347e-04
   1.1093809e+00   7.3297063e-04
   1.1104031e+00   7.2761245e-04
   1.1125065e+00   7.1634655e-04
   1.1135273e+00   7.1126316e-04
   1.1156308e+00   7.0054681e-04
   1.1166529e+00   6.9573819e-04
   1.1187564e+00   6.8557140e-04
   1.1197772e+00   6.8090017e-04
   1.1218806e+00   6.7114555e-04
   1.1229028e+00   6.6674910e-04
   1.1250062e+00   6.5740664e-04
   1.1260284e+00   6.5301019e-04
   1.1281318e+00   6.4394252e-04
   1.1291526e+00   6.3968346e-04
   1.1312560e+00   6.3089056e-04
   1.1322782e+00   6.2676888e-04
   1.1343816e+00   6.1825076e-04
   1.1354024e+00   6.1412909e-04
   1.1375058e+00   6.0574836e-04
   1.1385280e+00   6.0176408e-04
   1.1406314e+00   5.9352073e-04
   1.1416522e+00   5.8953645e-04
   1.1437570e+00   5.8143049e-04
   1.1447778e+00   5.7758360e-04
   1.1468813e+00   5.6975242e-04
   1.1479034e+00   5.6590553e-04
   1.1500069e+00   5.5834913e-04
   1.1510277e+00   5.5463963e-04
   1.1531311e+00   5.4722062e-04
   1.1541533e+00   5.4364850e-04
   1.1562567e+00   5.3650427e-04
   1.1572775e+00   5.3306955e-04
   1.1593809e+00   5.2606270e-04
   1.1604031e+00   5.2276537e-04
   1.1625065e+00   5.1589591e-04
   1.1635287e+00   5.1273597e-04
   1.1656321e+00   5.0600390e-04
   1.1666529e+00   5.0298134e-04
   1.1687564e+00   4.9638667e-04
   1.1697785e+00   4.9336411e-04
   1.1718820e+00   4.8704421e-04
   1.1729028e+00   4.8415904e-04
   1.1750062e+00   4.7783914e-04
   1.1760284e+00   4.7495397e-04
   1.1781318e+00   4.6877147e-04
   1.1791526e+00   4.6602369e-04
   1.1812574e+00   4.5984118e-04
   1.1822782e+00   4.5709340e-04
   1.1843816e+00   4.5104828e-04
   1.1854038e+00   4.4830050e-04
   1.1875072e+00   4.4225538e-04
   1.1885280e+00   4.3950760e-04
   1.1906314e+00   4.3346248e-04
   1.1916536e+00   4.3085209e-04
   1.1937570e+00   4.2466958e-04
   1.1947778e+00   4.2205919e-04
   1.1968826e+00   4.1573929e-04
   1.1978045e+00   4.1312890e-04
   1.1983445e+00   4.1161762e-04
   1.1988253e+00   4.1038112e-04
   1.2000069e+00   4.0680900e-04
   1.2010290e+00   4.0406122e-04
   1.2031325e+00   3.9774132e-04
   1.2041533e+00   3.9513093e-04
   1.2062567e+00   3.8894842e-04
   1.2072789e+00   3.8620064e-04
   1.2093823e+00   3.8015552e-04
   1.2104045e+00   3.7754513e-04
   1.2125079e+00   3.7163740e-04
   1.2135287e+00   3.6902701e-04
   1.2156335e+00   3.6325667e-04
   1.2166557e+00   3.6064628e-04
   1.2187591e+00   3.5501333e-04
   1.2197827e+00   3.5240293e-04
   1.2218888e+00   3.4690737e-04
   1.2229124e+00   3.4429698e-04
   1.2250213e+00   3.3893881e-04
   1.2260476e+00   3.3632841e-04
   1.2281620e+00   3.3110763e-04
   1.2291938e+00   3.2849724e-04
   1.2313165e+00   3.2355123e-04
   1.2323537e+00   3.2094084e-04
   1.2344888e+00   3.1613222e-04
   1.2355343e+00   3.1352183e-04
   1.2376872e+00   3.0898799e-04
   1.2387423e+00   3.0637760e-04
   1.2409145e+00   3.0198115e-04
   1.2419792e+00   2.9950815e-04
   1.2441706e+00   2.9524909e-04
   1.2452436e+00   2.9291347e-04
   1.2474501e+00   2.8892919e-04
   1.2485272e+00   2.8659358e-04
   1.2507433e+00   2.8302146e-04
   1.2528385e+00   2.7986151e-04
   1.2571222e+00   2.7505289e-04
   1.2592806e+00   2.7106861e-04
   1.2636331e+00   2.6557305e-04
   1.2674196e+00   2.6364960e-04
   1.2748496e+00   2.5787926e-04
   1.2748496e+00   2.5760448e-04
   1.2772264e+00   2.5485670e-04
   1.2885280e+00   2.4633858e-04
   1.2909996e+00   2.4468991e-04
   1.3022133e+00   2.3685874e-04
   1.3066235e+00   2.3630918e-04
   1.3256313e+00   2.2806584e-04
   1.3256313e+00   2.2806584e-04
   1.3285522e+00   2.2834061e-04
   1.3543703e+00   2.1679993e-04
   1.3596378e+00   2.1693732e-04
   1.4014096e+00   1.9907675e-04
   1.4071525e+00   1.9591680e-04
   1.4486302e+00   1.6582859e-04
   1.4542220e+00   1.5992086e-04
   1.4958921e+00   1.4164812e-04
   1.4958921e+00   1.3367955e-04
   1.5470558e+00   9.6584508e-05
   1.5912813e+00   8.4356882e-05
   1.6390789e+00   7.4739648e-05
   1.6892809e+00   5.7840794e-05
   1.7352375e+00   6.8969307e-05
   1.7767153e+00   8.5318605e-05
   1.7767153e+00   9.3012392e-05
   1.8009370e+00   1.0043140e-04
   1.8798258e+00   1.6679032e-04
   1.8858984e+00   1.6995027e-04
   1.8882615e+00   1.7091199e-04
   1.9721650e+00   1.5373836e-04
   1.9837881e+00   1.4947930e-04
   2.0539802e+00   1.1389553e-04
   2.0683236e+00   1.1004864e-04
   2.1191163e+00   1.0317918e-04
   2.1305608e+00   1.0111835e-04
   2.1473910e+00   1.0098096e-04
   2.1990630e+00   8.0509988e-05
   2.2253043e+00   7.8586541e-05
   2.3048938e+00   7.1167532e-05
   2.3086720e+00   7.1030143e-05
   2.3465089e+00   6.5397192e-05
   2.3998434e+00   5.7291237e-05
   2.4052428e+00   5.6741681e-05
   2.4924573e+00   5.5367791e-05
   2.5011266e+00   5.5505180e-05
   2.5841371e+00   6.9656253e-05
   2.5938092e+00   7.1030143e-05
   2.6729041e+00   9.2188058e-05
   2.6830572e+00   9.3561949e-05
   2.7570412e+00   1.0070618e-04
   2.7679224e+00   9.9469678e-05
   2.8363696e+00   7.3503146e-05
   2.8481851e+00   6.8282362e-05
   2.9127305e+00   2.5142198e-05
   2.9249581e+00   1.8135356e-05
   2.9885005e+00  -2.3356140e-06
   3.0000000e+00  -5.4955623e-06


==> data/KCS_waterline_2_CHNS.dat <==
  -2.0000000e+00   1.3340478e-04
  -1.9490836e+00   1.4329679e-04
  -1.9278982e+00   1.4233506e-04
  -1.8804853e+00   1.4439590e-04
  -1.8562498e+00   1.3299261e-04
  -1.8278790e+00   1.1774242e-04
  -1.7876103e+00   1.1087297e-04
  -1.7363779e+00   1.1142253e-04
  -1.6880581e+00   1.1018602e-04
  -1.6348199e+00   1.2172671e-04
  -1.5892617e+00   1.2351276e-04
  -1.5892617e+00   1.1856676e-04
  -1.5751930e+00   1.3574039e-04
  -1.4897783e+00   2.3438573e-04
  -1.4771797e+00   2.6310005e-04
  -1.4075646e+00   4.1175501e-04
  -1.3941967e+00   4.4170582e-04
  -1.3903773e+00   4.5091089e-04
  -1.3728451e+00   4.7481659e-04
  -1.2909763e+00   5.7675927e-04
  -1.2909763e+00   5.9077295e-04
  -1.2570742e+00   4.8979199e-04
  -1.2357349e+00   4.1175501e-04
  -1.2245198e+00   3.6064628e-04
  -1.2026571e+00   2.7422856e-04
  -1.1870813e+00   5.2620009e-05
  -1.1783447e+00  -7.6525705e-05
  -1.1686533e+00  -2.1734949e-04
  -1.1526502e+00  -4.4198060e-04
  -1.1461050e+00  -5.2633748e-04
  -1.1431580e+00  -5.6494381e-04
  -1.1283667e+00  -7.4203830e-04
  -1.1192894e+00  -8.4810266e-04
  -1.1026118e+00  -1.0442942e-03
  -1.1026118e+00  -1.2260600e-03
  -1.1021735e+00  -1.2310060e-03
  -1.0954181e+00  -1.3091803e-03
  -1.0774119e+00  -1.3380320e-03
  -1.0597326e+00  -1.3214080e-03
  -1.0522257e+00  -1.3149507e-03
  -1.0431223e+00  -1.2051768e-03
  -1.0391834e+00  -1.1573654e-03
  -1.0344324e+00  -1.0823510e-03
  -1.0326203e+00  -1.0532245e-03
  -1.0304798e+00  -1.0187399e-03
  -1.0261410e+00  -9.4963317e-04
  -1.0261410e+00  -8.8231253e-04
  -1.0235856e+00  -8.1471712e-04
  -1.0196301e+00  -7.7679774e-04
  -1.0171544e+00  -7.2500206e-04
  -1.0133157e+00  -6.4504163e-04
  -1.0119295e+00  -6.1179348e-04
  -1.0099525e+00  -5.6494381e-04
  -1.0080895e+00  -5.2194103e-04
  -1.0070000e+00  -4.9624928e-04
  -1.0057099e+00  -4.5201000e-04
  -1.0037068e+00  -3.8496414e-04
  -1.0024222e+00  -3.5446377e-04
  -1.0004273e+00  -3.0816366e-04
  -9.9915231e-01  -2.7670156e-04
  -9.9717116e-01  -2.2916495e-04
  -9.9590718e-01  -1.9564202e-04
  -9.9394526e-01  -1.4535762e-04
  -9.9303437e-01  -1.1925370e-04
  -9.9149562e-01  -7.6663095e-05
  -9.9108895e-01  -6.5534581e-05
  -9.9074685e-01  -5.5917347e-05
  -9.8950348e-01  -2.1844860e-05
  -9.8757316e-01   2.9538648e-05
  -9.8633803e-01   6.2512022e-05
  -9.8442008e-01   1.1224686e-04
  -9.8318907e-01   1.4522023e-04
  -9.8127937e-01   1.9468030e-04
  -9.8005111e-01   2.2861539e-04
  -9.7814552e-01   2.7944934e-04
  -9.7692001e-01   3.1544528e-04
  -9.7501717e-01   3.6916440e-04
  -9.7463523e-01   3.8111725e-04
  -9.7361718e-01   4.1161762e-04
  -9.7273377e-01   4.3730937e-04
  -9.7189020e-01   4.6217679e-04
  -9.7066606e-01   4.9666145e-04
  -9.6876460e-01   5.4969362e-04
  -9.6754046e-01   5.8321655e-04
  -9.6564037e-01   6.3446267e-04
  -9.6441486e-01   6.6826038e-04
  -9.6251477e-01   7.1936911e-04
  -9.6129063e-01   7.5412854e-04
  -9.5938917e-01   8.0661116e-04
  -9.5748908e-01   8.6211634e-04
  -9.5650125e-01   8.9192977e-04
  -9.5626494e-01   8.9921139e-04
  -9.5623884e-01   8.9989833e-04
  -9.5607672e-01   9.0456956e-04
  -9.5436348e-01   9.5348006e-04
  -9.5313934e-01   9.8796472e-04
  -9.5191520e-01   1.0205259e-03
  -9.5001511e-01   1.0713599e-03
  -9.4878960e-01   1.1028220e-03
  -9.4688951e-01   1.1517325e-03
  -9.4566538e-01   1.1830572e-03
  -9.4376391e-01   1.2314181e-03
  -9.4253977e-01   1.2632924e-03
  -9.4063968e-01   1.3123403e-03
  -9.3873822e-01   1.3633116e-03
  -9.3790289e-01   1.3858434e-03
  -9.3781771e-01   1.3881790e-03
  -9.3751408e-01   1.3962850e-03
  -9.3561399e-01   1.4446459e-03
  -9.3438986e-01   1.4747342e-03
  -9.3316434e-01   1.5024867e-03
  -9.3126425e-01   1.5471382e-03
  -9.3004012e-01   1.5733795e-03
  -9.2813865e-01   1.6151458e-03
  -9.2691452e-01   1.6404254e-03
  -9.2501443e-01   1.6805430e-03
  -9.2379029e-01   1.7051356e-03
  -9.2188882e-01   1.7440167e-03
  -9.2066469e-01   1.7683346e-03
  -9.1876460e-01   1.8066661e-03
  -9.1686313e-01   1.8449977e-03
  -9.1571456e-01   1.8678042e-03
  -9.1563900e-01   1.8693155e-03
  -9.1527217e-01   1.8765971e-03
  -9.1406727e-01   1.8992663e-03
  -9.1373891e-01   1.9055862e-03
  -9.1251477e-01   1.9278433e-03
  -9.1128926e-01   1.9477647e-03
  -9.0938917e-01   1.9800511e-03
  -9.0816503e-01   1.9981865e-03
  -9.0626357e-01   2.0273129e-03
  -9.0503943e-01   2.0437996e-03
  -9.0313934e-01   2.0701783e-03
  -9.0191520e-01   2.0852911e-03
  -9.0001374e-01   2.1091968e-03
  -8.9878960e-01   2.1230731e-03
  -8.9688951e-01   2.1447806e-03
  -8.9566400e-01   2.1572830e-03
  -8.9376391e-01   2.1769296e-03
  -8.9253977e-01   2.1881955e-03
  -8.9063831e-01   2.2057813e-03
  -8.8941417e-01   2.2156733e-03
  -8.8751408e-01   2.2310609e-03
  -8.8628995e-01   2.2398538e-03
  -8.8438848e-01   2.2529058e-03
  -8.8316434e-01   2.2603248e-03
  -8.8126425e-01   2.2713159e-03
  -8.8004012e-01   2.2772236e-03
  -8.7813865e-01   2.2858792e-03
  -8.7691452e-01   2.2904130e-03
  -8.7501443e-01   2.2967329e-03
  -8.7378892e-01   2.2998928e-03
  -8.7188882e-01   2.3038771e-03
  -8.7066469e-01   2.3055258e-03
  -8.6876322e-01   2.3070371e-03
  -8.6753909e-01   2.3071745e-03
  -8.6563900e-01   2.3063501e-03
  -8.6441486e-01   2.3048388e-03
  -8.6251340e-01   2.3016789e-03
  -8.6128926e-01   2.2985189e-03
  -8.5938917e-01   2.2930234e-03
  -8.5816366e-01   2.2883522e-03
  -8.5626357e-01   2.2805210e-03
  -8.5503943e-01   2.2742011e-03
  -8.5313797e-01   2.2641717e-03
  -8.5191383e-01   2.2563405e-03
  -8.5001374e-01   2.2441129e-03
  -8.4878960e-01   2.2347704e-03
  -8.4688814e-01   2.2202072e-03
  -8.4566400e-01   2.2093534e-03
  -8.4376391e-01   2.1927294e-03
  -8.4253840e-01   2.1802270e-03
  -8.4063831e-01   2.1612673e-03
  -8.3941417e-01   2.1472536e-03
  -8.3751271e-01   2.1260957e-03
  -8.3628857e-01   2.1102959e-03
  -8.3438848e-01   2.0866650e-03
  -8.3316434e-01   2.0690792e-03
  -8.3126288e-01   2.0427005e-03
  -8.3003874e-01   2.0229165e-03
  -8.2813865e-01   1.9935152e-03
  -8.2691452e-01   1.9712582e-03
  -8.2501305e-01   1.9382848e-03
  -8.2378892e-01   1.9131426e-03
  -8.2202072e-01   1.8785206e-03
  -8.2192455e-01   1.8765971e-03
  -8.2188882e-01   1.8757728e-03
  -8.2066331e-01   1.8491193e-03
  -8.1876322e-01   1.8099635e-03
  -8.1753909e-01   1.7826230e-03
  -8.1563762e-01   1.7426428e-03
  -8.1441349e-01   1.7143407e-03
  -8.1251340e-01   1.6728492e-03
  -8.1128926e-01   1.6431731e-03
  -8.0938779e-01   1.5994834e-03
  -8.0816366e-01   1.5674718e-03
  -8.0626357e-01   1.5206221e-03
  -8.0503806e-01   1.4855879e-03
  -8.0313797e-01   1.4342044e-03
  -8.0207045e-01   1.4026049e-03
  -8.0160745e-01   1.3881790e-03
  -8.0084632e-01   1.3650977e-03
  -8.0001237e-01   1.3406424e-03
  -7.9878823e-01   1.3036848e-03
  -7.9688814e-01   1.2481796e-03
  -7.9566400e-01   1.2110845e-03
  -7.9376254e-01   1.1553046e-03
  -7.9253840e-01   1.1166983e-03
  -7.9063831e-01   1.0589949e-03
  -7.8941417e-01   1.0173660e-03
  -7.8751271e-01   9.5567829e-04
  -7.8632292e-01   9.1391202e-04
  -7.8594235e-01   8.9989833e-04
  -7.8509878e-01   8.7035968e-04
  -7.8438848e-01   8.4549226e-04
  -7.8316297e-01   8.0372599e-04
  -7.8126288e-01   7.3901574e-04
  -7.8003874e-01   6.9738686e-04
  -7.7813728e-01   6.3336356e-04
  -7.7691314e-01   5.9008601e-04
  -7.7501305e-01   5.2441404e-04
  -7.7311159e-01   4.5393345e-04
  -7.7235183e-01   4.2494436e-04
  -7.7200286e-01   4.1161762e-04
  -7.7188745e-01   4.0735856e-04
  -7.7169923e-01   4.0021433e-04
  -7.6998736e-01   3.3674058e-04
  -7.6876322e-01   2.9236392e-04
  -7.6753771e-01   2.4949853e-04
  -7.6563762e-01   1.8204050e-04
  -7.6441349e-01   1.3876295e-04
  -7.6251202e-01   7.1579699e-05
  -7.6128789e-01   2.5829143e-05
  -7.5938779e-01  -4.4376666e-05
  -7.5865002e-01  -7.3090979e-05
  -7.5855934e-01  -7.6663095e-05
  -7.5742588e-01  -1.1815459e-04
  -7.5626219e-01  -1.6184431e-04
  -7.5503806e-01  -2.0416014e-04
  -7.5313797e-01  -2.7161817e-04
  -7.5191383e-01  -3.1310966e-04
  -7.5001237e-01  -3.7850686e-04
  -7.4878823e-01  -4.2096007e-04
  -7.4688814e-01  -4.8731899e-04
  -7.4541670e-01  -5.4131289e-04
  -7.4476548e-01  -5.6494381e-04
  -7.4419256e-01  -5.8514000e-04
  -7.4376254e-01  -6.0080235e-04
  -7.4253840e-01  -6.4146951e-04
  -7.4063694e-01  -7.0672932e-04
  -7.3941280e-01  -7.4519825e-04
  -7.3751271e-01  -8.0633638e-04
  -7.3628857e-01  -8.4425576e-04
  -7.3438711e-01  -9.0402000e-04
  -7.3316297e-01  -9.4276372e-04
  -7.3126288e-01  -1.0033523e-03
  -7.3021735e-01  -1.0376996e-03
  -7.2974473e-01  -1.0532245e-03
  -7.2899321e-01  -1.0769928e-03
  -7.2813728e-01  -1.1046080e-03
  -7.2691314e-01  -1.1403292e-03
  -7.2501168e-01  -1.1972083e-03
  -7.2378754e-01  -1.2307312e-03
  -7.2188745e-01  -1.2834886e-03
  -7.2066331e-01  -1.3160498e-03
  -7.1876185e-01  -1.3667464e-03
  -7.1753771e-01  -1.3991702e-03
  -7.1563762e-01  -1.4491798e-03
  -7.1373616e-01  -1.5000137e-03
  -7.1251202e-01  -1.5332619e-03
  -7.1220290e-01  -1.5415052e-03
  -7.1220015e-01  -1.5415052e-03
  -7.1061193e-01  -1.5824472e-03
  -7.0938642e-01  -1.6143214e-03
  -7.0816228e-01  -1.6433105e-03
  -7.0626219e-01  -1.6876872e-03
  -7.0503806e-01  -1.7147528e-03
  -7.0313659e-01  -1.7556948e-03
  -7.0191246e-01  -1.7813865e-03
  -7.0001237e-01  -1.8198555e-03
  -6.9878823e-01  -1.8447229e-03
  -6.9688676e-01  -1.8814058e-03
  -6.9566263e-01  -1.9058610e-03
  -6.9376254e-01  -1.9414448e-03
  -6.9253703e-01  -1.9657626e-03
  -6.9063694e-01  -2.0003847e-03
  -6.8920534e-01  -2.0258017e-03
  -6.8899376e-01  -2.0299233e-03
  -6.8798121e-01  -2.0491578e-03
  -6.8751133e-01  -2.0576759e-03
  -6.8628720e-01  -2.0786965e-03
  -6.8438711e-01  -2.1096090e-03
  -6.8316297e-01  -2.1285687e-03
  -6.8126151e-01  -2.1561839e-03
  -6.8003737e-01  -2.1733575e-03
  -6.7813728e-01  -2.1978128e-03
  -6.7691177e-01  -2.2134751e-03
  -6.7501168e-01  -2.2354574e-03
  -6.7378754e-01  -2.2494711e-03
  -6.7188608e-01  -2.2691177e-03
  -6.7066194e-01  -2.2816201e-03
  -6.6876185e-01  -2.2987937e-03
  -6.6753771e-01  -2.3097848e-03
  -6.6563625e-01  -2.3247603e-03
  -6.6441211e-01  -2.3339653e-03
  -6.6251202e-01  -2.3464677e-03
  -6.6128789e-01  -2.3540241e-03
  -6.5938642e-01  -2.3639161e-03
  -6.5816228e-01  -2.3695491e-03
  -6.5626219e-01  -2.3769681e-03
  -6.5503668e-01  -2.3804028e-03
  -6.5313659e-01  -2.3850741e-03
  -6.5191246e-01  -2.3863106e-03
  -6.5001099e-01  -2.3879592e-03
  -6.4878685e-01  -2.3867227e-03
  -6.4688676e-01  -2.3850741e-03
  -6.4566263e-01  -2.3812272e-03
  -6.4376116e-01  -2.3761438e-03
  -6.4253703e-01  -2.3696865e-03
  -6.4063694e-01  -2.3611684e-03
  -6.3941143e-01  -2.3522381e-03
  -6.3751133e-01  -2.3402852e-03
  -6.3628720e-01  -2.3287445e-03
  -6.3438573e-01  -2.3129448e-03
  -6.3316160e-01  -2.2987937e-03
  -6.3126151e-01  -2.2791471e-03
  -6.3003737e-01  -2.2621108e-03
  -6.2813591e-01  -2.2384799e-03
  -6.2691177e-01  -2.2182837e-03
  -6.2501168e-01  -2.1902564e-03
  -6.2378754e-01  -2.1666254e-03
  -6.2188608e-01  -2.1333773e-03
  -6.2066194e-01  -2.1058995e-03
  -6.1876185e-01  -2.0668810e-03
  -6.1790866e-01  -2.0447614e-03
  -6.1727118e-01  -2.0299233e-03
  -6.1600857e-01  -2.0012090e-03
  -6.1563625e-01  -1.9915918e-03
  -6.1441211e-01  -1.9583436e-03
  -6.1251065e-01  -1.9125931e-03
  -6.1128651e-01  -1.8771467e-03
  -6.0938642e-01  -1.8279614e-03
  -6.0816228e-01  -1.7893551e-03
  -6.0626082e-01  -1.7356360e-03
  -6.0503668e-01  -1.6929080e-03
  -6.0313659e-01  -1.6330063e-03
  -6.0232600e-01  -1.6014069e-03
  -6.0064023e-01  -1.5415052e-03
  -6.0042453e-01  -1.5338114e-03
  -6.0001099e-01  -1.5178743e-03
  -5.9878685e-01  -1.4695134e-03
  -5.9688539e-01  -1.4004067e-03
  -5.9566125e-01  -1.3498475e-03
  -5.9376116e-01  -1.2779930e-03
  -5.9253703e-01  -1.2227626e-03
  -5.9063556e-01  -1.1452752e-03
  -5.9020691e-01  -1.1241173e-03
  -5.8863518e-01  -1.0532245e-03
  -5.8830544e-01  -1.0383865e-03
  -5.8751133e-01  -1.0006045e-03
  -5.8628582e-01  -9.4152722e-04
  -5.8438573e-01  -8.5524689e-04
  -5.8316160e-01  -7.9259748e-04
  -5.8126013e-01  -7.0343198e-04
  -5.7936004e-01  -6.0616053e-04
  -5.7878988e-01  -5.7428626e-04
  -5.7862364e-01  -5.6494381e-04
  -5.7813591e-01  -5.3856511e-04
  -5.7623581e-01  -4.3950760e-04
  -5.7501030e-01  -3.7328607e-04
  -5.7378617e-01  -3.0335504e-04
  -5.7188608e-01  -2.0278625e-04
  -5.7156459e-01  -1.8300223e-04
  -5.6970571e-01  -7.6663095e-05
  -5.6966450e-01  -7.4327481e-05
  -5.6876048e-01  -2.1295304e-05
  -5.6753634e-01   5.0559173e-05
  -5.6563625e-01   1.5895914e-04
  -5.6373478e-01   2.6914517e-04
  -5.6267414e-01   3.3564147e-04
  -5.6251065e-01   3.4608304e-04
  -5.6145962e-01   4.1161762e-04
  -5.6087022e-01   4.4747616e-04
  -5.6061056e-01   4.6341329e-04
  -5.5938505e-01   5.3842772e-04
  -5.5816091e-01   6.1481604e-04
  -5.5626082e-01   7.2898634e-04
  -5.5435935e-01   8.4782788e-04
  -5.5391559e-01   8.7750392e-04
  -5.5358311e-01   8.9989833e-04
  -5.5313522e-01   9.2833787e-04
  -5.5123513e-01   1.0471794e-03
  -5.5001099e-01   1.1234303e-03
  -5.4810953e-01   1.2411728e-03
  -5.4710933e-01   1.3068447e-03
  -5.4688539e-01   1.3218201e-03
  -5.4587558e-01   1.3881790e-03
  -5.4533289e-01   1.4228011e-03
  -5.4498530e-01   1.4449207e-03
  -5.4375979e-01   1.5213090e-03
  -5.4253565e-01   1.5979721e-03
  -5.4063556e-01   1.7154398e-03
  -5.3873410e-01   1.8356552e-03
  -5.3837414e-01   1.8595609e-03
  -5.3812272e-01   1.8765971e-03
  -5.3750996e-01   1.9143791e-03
  -5.3560987e-01   2.0314346e-03
  -5.3438573e-01   2.1041134e-03
  -5.3248427e-01   2.2171846e-03
  -5.3142088e-01   2.2824444e-03
  -5.3126013e-01   2.2924738e-03
  -5.3009507e-01   2.3648779e-03
  -5.2959086e-01   2.3951035e-03
  -5.2936004e-01   2.4088424e-03
  -5.2813591e-01   2.4784986e-03
  -5.2691039e-01   2.5449949e-03
  -5.2501030e-01   2.6524332e-03
  -5.2311021e-01   2.7572610e-03
  -5.2229412e-01   2.8027368e-03
  -5.2188470e-01   2.8260929e-03
  -5.2141208e-01   2.8531586e-03
  -5.2086665e-01   2.8824224e-03
  -5.1998461e-01   2.9299591e-03
  -5.1876048e-01   2.9904102e-03
  -5.1753634e-01   3.0468771e-03
  -5.1563487e-01   3.1405765e-03
  -5.1373478e-01   3.2298794e-03
  -5.1259308e-01   3.2822246e-03
  -5.1251065e-01   3.2862089e-03
  -5.1134009e-01   3.3414393e-03
  -5.1073421e-01   3.3690545e-03
  -5.1060918e-01   3.3748248e-03
  -5.0938505e-01   3.4249718e-03
  -5.0816091e-01   3.4685242e-03
  -5.0625945e-01   3.5455994e-03
  -5.0503531e-01   3.5846179e-03
  -5.0313522e-01   3.6529003e-03
  -5.0191108e-01   3.6884840e-03
  -5.0000962e-01   3.7508587e-03
  -4.9810953e-01   3.8089743e-03
  -4.9737175e-01   3.8282087e-03
  -4.9731542e-01   3.8297200e-03
  -4.9688539e-01   3.8408485e-03
  -4.9498393e-01   3.8901712e-03
  -4.9375979e-01   3.9151760e-03
  -4.9253565e-01   3.9338609e-03
  -4.9063556e-01   3.9724672e-03
  -4.8941005e-01   3.9851070e-03
  -4.8750996e-01   4.0142335e-03
  -4.8628582e-01   4.0212403e-03
  -4.8438436e-01   4.0414365e-03
  -4.8316022e-01   4.0426730e-03
  -4.8126013e-01   4.0539389e-03
  -4.8003600e-01   4.0491303e-03
  -4.7813453e-01   4.0513286e-03
  -4.7691039e-01   4.0404748e-03
  -4.7501030e-01   4.0333306e-03
  -4.7378479e-01   4.0162943e-03
  -4.7188470e-01   3.9996703e-03
  -4.7066057e-01   3.9760393e-03
  -4.6875910e-01   3.9497980e-03
  -4.6685901e-01   3.9133899e-03
  -4.6563487e-01   3.8830270e-03
  -4.6355755e-01   3.8297200e-03
  -4.6332262e-01   3.8236749e-03
  -4.6250927e-01   3.8007309e-03
  -4.6199681e-01   3.7860303e-03
  -4.6060918e-01   3.7450883e-03
  -4.5938505e-01   3.7066194e-03
  -4.5815954e-01   3.6632045e-03
  -4.5625945e-01   3.6013794e-03
  -4.5503531e-01   3.5516445e-03
  -4.5313522e-01   3.4829500e-03
  -4.5123375e-01   3.4053252e-03
  -4.5000962e-01   3.3488583e-03
  -4.4984887e-01   3.3414393e-03
  -4.4897783e-01   3.3029704e-03
  -4.4810953e-01   3.2635397e-03
  -4.4688402e-01   3.2078971e-03
  -4.4565988e-01   3.1479955e-03
  -4.4375979e-01   3.0592422e-03
  -4.4185832e-01   2.9648559e-03
  -4.4063419e-01   2.8982222e-03
  -4.3981123e-01   2.8531586e-03
  -4.3927678e-01   2.8252686e-03
  -4.3873410e-01   2.7961421e-03
  -4.3750996e-01   2.7315693e-03
  -4.3628445e-01   2.6639738e-03
  -4.3438436e-01   2.5613442e-03
  -4.3248427e-01   2.4548677e-03
  -4.3125876e-01   2.3805402e-03
  -4.3099909e-01   2.3648779e-03
  -4.3029154e-01   2.3247603e-03
  -4.2935867e-01   2.2704916e-03
  -4.2813453e-01   2.2013849e-03
  -4.2691039e-01   2.1287061e-03
  -4.2500893e-01   2.0192070e-03
  -4.2310884e-01   1.9047619e-03
  -4.2277911e-01   1.8834666e-03
  -4.2267057e-01   1.8765971e-03
  -4.2188470e-01   1.8304344e-03
  -4.2159069e-01   1.8135356e-03
  -4.1998324e-01   1.7176380e-03
  -4.1875910e-01   1.6471574e-03
  -4.1685901e-01   1.5355975e-03
  -4.1563350e-01   1.4605831e-03
  -4.1446844e-01   1.3881790e-03
  -4.1418817e-01   1.3719671e-03
  -4.1373341e-01   1.3446267e-03
  -4.1250927e-01   1.2748331e-03
  -4.1128514e-01   1.2057264e-03
  -4.0938367e-01   1.0952656e-03
  -4.0748358e-01   9.8507955e-04
  -4.0625945e-01   9.1075207e-04
  -4.0608359e-01   8.9989833e-04
  -4.0545984e-01   8.6527629e-04
  -4.0435798e-01   8.0180254e-04
  -4.0313384e-01   7.3668013e-04
  -4.0190971e-01   6.7183250e-04
  -4.0000962e-01   5.6769159e-04
  -3.9810815e-01   4.6231418e-04
  -3.9743082e-01   4.2357047e-04
  -3.9721650e-01   4.1161762e-04
  -3.9688402e-01   3.9444399e-04
  -3.9647185e-01   3.7314868e-04
  -3.9498393e-01   2.9332564e-04
  -3.9375842e-01   2.3452312e-04
  -3.9253428e-01   1.7709450e-04
  -3.9063419e-01   8.1471712e-05
  -3.8873272e-01  -1.4563240e-05
  -3.8750859e-01  -7.5563982e-05
  -3.8748798e-01  -7.6663095e-05
  -3.8702498e-01  -9.8507955e-05
  -3.8560850e-01  -1.6747726e-04
  -3.8438436e-01  -2.1968510e-04
  -3.8315885e-01  -2.6804605e-04
  -3.8125876e-01  -3.5322727e-04
  -3.8003462e-01  -4.0103866e-04
  -3.7813316e-01  -4.8374687e-04
  -3.7678812e-01  -5.4406067e-04
  -3.7626192e-01  -5.6494381e-04
  -3.7556398e-01  -5.9118512e-04
  -3.7500893e-01  -6.1522820e-04
  -3.7378479e-01  -6.5658231e-04
  -3.7188333e-01  -7.3187151e-04
  -3.7065919e-01  -7.6924134e-04
  -3.6875910e-01  -8.3793587e-04
  -3.6753497e-01  -8.7310747e-04
  -3.6563350e-01  -9.3905421e-04
  -3.6440936e-01  -9.7312670e-04
  -3.6258896e-01  -1.0363257e-03
  -3.6250927e-01  -1.0389361e-03
  -3.6198994e-01  -1.0532245e-03
  -3.6147886e-01  -1.0668260e-03
  -3.6128376e-01  -1.0721842e-03
  -3.5938367e-01  -1.1319485e-03
  -3.5815954e-01  -1.1603880e-03
  -3.5625807e-01  -1.2123211e-03
  -3.5503394e-01  -1.2371885e-03
  -3.5313384e-01  -1.2837634e-03
  -3.5190971e-01  -1.3056082e-03
  -3.5000824e-01  -1.3480614e-03
  -3.4878411e-01  -1.3675707e-03
  -3.4688402e-01  -1.4065892e-03
  -3.4565851e-01  -1.4240376e-03
  -3.4375842e-01  -1.4597587e-03
  -3.4253428e-01  -1.4751463e-03
  -3.4142692e-01  -1.4939686e-03
  -3.4063281e-01  -1.5066084e-03
  -3.3973429e-01  -1.5163630e-03
  -3.3785206e-01  -1.5415052e-03
  -3.3750859e-01  -1.5461765e-03
  -3.3728327e-01  -1.5486495e-03
  -3.3438299e-01  -1.5794246e-03
  -3.3319732e-01  -1.5895914e-03
  -3.3125876e-01  -1.6052538e-03
  -3.2968703e-01  -1.6154205e-03
  -3.2813316e-01  -1.6247630e-03
  -3.2636496e-01  -1.6327316e-03
  -3.2500893e-01  -1.6383645e-03
  -3.2378342e-01  -1.6416619e-03
  -3.2188333e-01  -1.6468826e-03
  -3.2065919e-01  -1.6483939e-03
  -3.1875773e-01  -1.6504548e-03
  -3.1753359e-01  -1.6504548e-03
  -3.1563350e-01  -1.6494930e-03
  -3.1440936e-01  -1.6479818e-03
  -3.1250790e-01  -1.6445470e-03
  -3.1060781e-01  -1.6385019e-03
  -3.0958701e-01  -1.6364411e-03
  -3.0938367e-01  -1.6360289e-03
  -3.0749045e-01  -1.6279230e-03
  -3.0625807e-01  -1.6243508e-03
  -3.0444454e-01  -1.6145962e-03
  -3.0313247e-01  -1.6096502e-03
  -3.0144396e-01  -1.5990712e-03
  -3.0000824e-01  -1.5922018e-03
  -2.9851757e-01  -1.5816228e-03
  -2.9688264e-01  -1.5722804e-03
  -2.9573819e-01  -1.5632127e-03
  -2.9375842e-01  -1.5500234e-03
  -2.9330641e-01  -1.5461765e-03
  -2.9270189e-01  -1.5415052e-03
  -2.9063281e-01  -1.5266672e-03
  -2.9008326e-01  -1.5235073e-03
  -2.8750721e-01  -1.5028989e-03
  -2.8560712e-01  -1.4849009e-03
  -2.8438299e-01  -1.4774819e-03
  -2.8315885e-01  -1.4697881e-03
  -2.8125738e-01  -1.4516528e-03
  -2.8003325e-01  -1.4439590e-03
  -2.7813316e-01  -1.4258236e-03
  -2.7690902e-01  -1.4179925e-03
  -2.7500756e-01  -1.3999945e-03
  -2.7378342e-01  -1.3921633e-03
  -2.7188333e-01  -1.3743028e-03
  -2.7065782e-01  -1.3664716e-03
  -2.6875773e-01  -1.3487484e-03
  -2.6753359e-01  -1.3409172e-03
  -2.6563213e-01  -1.3234688e-03
  -2.6440799e-01  -1.3156376e-03
  -2.6250790e-01  -1.2983266e-03
  -2.6128376e-01  -1.2904954e-03
  -2.5938230e-01  -1.2734592e-03
  -2.5815816e-01  -1.2657654e-03
  -2.5625807e-01  -1.2488665e-03
  -2.5503256e-01  -1.2411728e-03
  -2.5313247e-01  -1.2245487e-03
  -2.5190833e-01  -1.2168549e-03
  -2.5000687e-01  -1.2002308e-03
  -2.4878273e-01  -1.1923996e-03
  -2.4688264e-01  -1.1759130e-03
  -2.4565851e-01  -1.1679444e-03
  -2.4375704e-01  -1.1511829e-03
  -2.4253290e-01  -1.1429396e-03
  -2.4063281e-01  -1.1260407e-03
  -2.3940868e-01  -1.1173852e-03
  -2.3750721e-01  -1.0999368e-03
  -2.3628308e-01  -1.0907317e-03
  -2.3438299e-01  -1.0725964e-03
  -2.3315748e-01  -1.0627044e-03
  -2.3235924e-01  -1.0548732e-03
  -2.3219026e-01  -1.0532245e-03
  -2.3125738e-01  -1.0442942e-03
  -2.3048526e-01  -1.0376996e-03
  -2.3003325e-01  -1.0338527e-03
  -2.2813178e-01  -1.0157173e-03
  -2.2690765e-01  -1.0048636e-03
  -2.2500756e-01  -9.8645344e-04
  -2.2378342e-01  -9.7518754e-04
  -2.2188196e-01  -9.5636524e-04
  -2.2065782e-01  -9.4454978e-04
  -2.1875773e-01  -9.2517792e-04
  -2.1753222e-01  -9.1267551e-04
  -2.1563213e-01  -8.9247932e-04
  -2.1440799e-01  -8.7928997e-04
  -2.1250653e-01  -8.5813206e-04
  -2.1128239e-01  -8.4398099e-04
  -2.0938230e-01  -8.2158657e-04
  -2.0815816e-01  -8.0647377e-04
  -2.0625670e-01  -7.8270547e-04
  -2.0503256e-01  -7.6649356e-04
  -2.0313247e-01  -7.4080180e-04
  -2.0190696e-01  -7.2321600e-04
  -2.0000687e-01  -6.9546341e-04
  -1.9878273e-01  -6.7622895e-04
  -1.9688264e-01  -6.4559119e-04
  -1.9565713e-01  -6.2443327e-04
  -1.9375704e-01  -5.9049817e-04
  -1.9253290e-01  -5.6686725e-04
  -1.9247932e-01  -5.6576814e-04
  -1.9243261e-01  -5.6494381e-04
  -1.9063144e-01  -5.3197043e-04
  -1.9058335e-01  -5.3100871e-04
  -1.8940730e-01  -5.0765257e-04
  -1.8750721e-01  -4.7220619e-04
  -1.8628308e-01  -4.4747616e-04
  -1.8438161e-01  -4.1120545e-04
  -1.8315748e-01  -3.8578848e-04
  -1.8125738e-01  -3.4786910e-04
  -1.8003187e-01  -3.2121562e-04
  -1.7813178e-01  -2.8109801e-04
  -1.7690765e-01  -2.5265848e-04
  -1.7500618e-01  -2.0951831e-04
  -1.7378205e-01  -1.7860578e-04
  -1.7188196e-01  -1.3106916e-04
  -1.7074437e-01  -9.9332289e-05
  -1.6990905e-01  -7.6663095e-05
  -1.6884428e-01  -4.8498338e-05
  -1.6875635e-01  -4.6025335e-05
  -1.6753222e-01  -1.1952848e-05
  -1.6563213e-01   3.8056769e-05
  -1.6440662e-01   7.1991867e-05
  -1.6250653e-01   1.2241365e-04
  -1.6128239e-01   1.5717308e-04
  -1.5938092e-01   2.0951831e-04
  -1.5815679e-01   2.4620119e-04
  -1.5625670e-01   3.0198115e-04
  -1.5503256e-01   3.4209876e-04
  -1.5313110e-01   4.0351166e-04
  -1.5290028e-01   4.1161762e-04
  -1.5287143e-01   4.1271673e-04
  -1.5190696e-01   4.4472838e-04
  -1.5000687e-01   5.0572912e-04
  -1.4878273e-01   5.4557195e-04
  -1.4688127e-01   6.0533619e-04
  -1.4565713e-01   6.4559119e-04
  -1.4375704e-01   7.0659193e-04
  -1.4253153e-01   7.4877037e-04
  -1.4063144e-01   8.1348061e-04
  -1.3964636e-01   8.5030088e-04
  -1.3830132e-01   8.9989833e-04
  -1.3774627e-01   9.2009452e-04
  -1.3750584e-01   9.2888742e-04
  -1.3628198e-01   9.7298931e-04
  -1.3438134e-01   1.0397604e-03
  -1.3315693e-01   1.0827632e-03
  -1.3125629e-01   1.1484351e-03
  -1.3003187e-01   1.1922622e-03
  -1.2813123e-01   1.2597203e-03
  -1.2690696e-01   1.3067073e-03
  -1.2500632e-01   1.3792488e-03
  -1.2489023e-01   1.3839200e-03
  -1.2478375e-01   1.3881790e-03
  -1.2298959e-01   1.4553623e-03
  -1.2188127e-01   1.4971286e-03
  -1.2065686e-01   1.5410931e-03
  -1.1875622e-01   1.6091007e-03
  -1.1753181e-01   1.6529278e-03
  -1.1563117e-01   1.7212101e-03
  -1.1440675e-01   1.7670981e-03
  -1.1250611e-01   1.8388152e-03
  -1.1210686e-01   1.8546149e-03
  -1.1155923e-01   1.8765971e-03
  -1.1020622e-01   1.9274311e-03
  -1.0938106e-01   1.9583436e-03
  -1.0815665e-01   2.0014838e-03
  -1.0625601e-01   2.0690792e-03
  -1.0503174e-01   2.1108455e-03
  -1.0313110e-01   2.1767922e-03
  -1.0190669e-01   2.2193828e-03
  -1.0000605e-01   2.2868409e-03
  -9.9109444e-02   2.3195395e-03
  -9.7897123e-02   2.3648779e-03
  -9.7208804e-02   2.3897453e-03
  -9.6880994e-02   2.4015607e-03
  -9.5656582e-02   2.4425027e-03
  -9.3755942e-02   2.5070755e-03
  -9.2531531e-02   2.5454071e-03
  -9.0630891e-02   2.6061330e-03
  -8.9406479e-02   2.6435029e-03
  -8.7505839e-02   2.7031297e-03
  -8.6281428e-02   2.7406369e-03
  -8.4380788e-02   2.8015003e-03
  -8.3579672e-02   2.8267799e-03
  -8.2779106e-02   2.8531586e-03
  -8.1679032e-02   2.8876432e-03
  -8.1255873e-02   2.9006952e-03
  -8.0031462e-02   2.9354546e-03
  -7.8130822e-02   2.9901355e-03
  -7.6906411e-02   3.0218723e-03
  -7.5005770e-02   3.0724315e-03
  -7.3781359e-02   3.1023823e-03
  -7.1880719e-02   3.1504685e-03
  -7.0656308e-02   3.1790454e-03
  -6.8755667e-02   3.2258951e-03
  -6.7531256e-02   3.2537851e-03
  -6.5630616e-02   3.3002226e-03
  -6.4507048e-02   3.3256395e-03
  -6.3851840e-02   3.3414393e-03
  -6.2606408e-02   3.3701536e-03
  -6.2505564e-02   3.3724892e-03
  -6.1281290e-02   3.3974940e-03
  -5.9380650e-02   3.4366499e-03
  -5.8156239e-02   3.4584948e-03
  -5.6255599e-02   3.4932542e-03
  -5.5031187e-02   3.5127634e-03
  -5.3130547e-02   3.5438134e-03
  -5.1906136e-02   3.5611244e-03
  -5.0005496e-02   3.5890144e-03
  -4.8781084e-02   3.6042646e-03
  -4.6880444e-02   3.6289946e-03
  -4.5656033e-02   3.6423213e-03
  -4.3755393e-02   3.6641662e-03
  -4.2530981e-02   3.6754321e-03
  -4.0630341e-02   3.6941170e-03
  -3.9406067e-02   3.7033221e-03
  -3.7505427e-02   3.7187096e-03
  -3.6281016e-02   3.7258539e-03
  -3.4380375e-02   3.7378067e-03
  -3.3155964e-02   3.7427527e-03
  -3.1255324e-02   3.7511335e-03
  -3.0030913e-02   3.7538812e-03
  -2.8130272e-02   3.7586899e-03
  -2.6905861e-02   3.7591020e-03
  -2.5005221e-02   3.7600637e-03
  -2.3780809e-02   3.7581403e-03
  -2.1880169e-02   3.7553925e-03
  -2.0655758e-02   3.7511335e-03
  -1.8755255e-02   3.7444014e-03
  -1.7530844e-02   3.7379441e-03
  -1.5630204e-02   3.7276399e-03
  -1.4405792e-02   3.7188470e-03
  -1.2505125e-02   3.7051081e-03
  -1.1280727e-02   3.6941170e-03
  -9.3801006e-03   3.6770808e-03
  -8.1557030e-03   3.6640288e-03
  -6.2550628e-03   3.6435578e-03
  -5.0306652e-03   3.6284450e-03
  -3.1300250e-03   3.6048141e-03
  -1.9056412e-03   3.5873657e-03
  -5.0000000e-06   3.5605748e-03
   1.2193938e-03   3.5407908e-03
   3.1200368e-03   3.5104278e-03
   4.3444206e-03   3.4878960e-03
   6.2450609e-03   3.4538235e-03
   7.4694584e-03   3.4279944e-03
   9.3700986e-03   3.3896628e-03
   1.1270725e-02   3.3459731e-03
   1.1297420e-02   3.3452862e-03
   1.1466271e-02   3.3414393e-03
   1.2495123e-02   3.3182205e-03
   1.2516954e-02   3.3176710e-03
   1.4395763e-02   3.2724700e-03
   1.5620174e-02   3.2441678e-03
   1.6844585e-02   3.2147666e-03
   1.8745226e-02   3.1681917e-03
   1.9969637e-02   3.1371418e-03
   2.1870277e-02   3.0887808e-03
   2.3094551e-02   3.0553953e-03
   2.4995191e-02   3.0041491e-03
   2.6219603e-02   2.9671915e-03
   2.8120243e-02   2.9116863e-03
   2.9666419e-02   2.8618141e-03
   2.9935290e-02   2.8531586e-03
   3.0890831e-02   2.8230704e-03
   3.1245294e-02   2.8116671e-03
   3.2469706e-02   2.7736103e-03
   3.4370346e-02   2.7124722e-03
   3.5594757e-02   2.6735911e-03
   3.7495397e-02   2.6125903e-03
   3.8719809e-02   2.5716484e-03
   4.0620449e-02   2.5085868e-03
   4.2521089e-02   2.4408540e-03
   4.3745501e-02   2.3960652e-03
   4.4560218e-02   2.3648779e-03
   4.4591680e-02   2.3636414e-03
   4.5646141e-02   2.3242107e-03
   4.6870415e-02   2.2795593e-03
   4.8094826e-02   2.2358695e-03
   4.9995466e-02   2.1663507e-03
   5.1219877e-02   2.1215618e-03
   5.3120518e-02   2.0514934e-03
   5.4344929e-02   2.0035446e-03
   5.6245569e-02   1.9297667e-03
   5.7307587e-02   1.8855274e-03
   5.7524799e-02   1.8765971e-03
   5.8531998e-02   1.8366169e-03
   5.9370621e-02   1.8024071e-03
   6.0595032e-02   1.7552826e-03
   6.2495672e-02   1.6801308e-03
   6.3720084e-02   1.6324568e-03
   6.5620724e-02   1.5574424e-03
   6.6844998e-02   1.5066084e-03
   6.8745638e-02   1.4278845e-03
   6.9511170e-02   1.3940868e-03
   6.9644575e-02   1.3881790e-03
   7.0735581e-02   1.3431154e-03
   7.1870689e-02   1.2947545e-03
   7.3095101e-02   1.2459814e-03
   7.4995741e-02   1.1679444e-03
   7.6220152e-02   1.1183469e-03
   7.8120792e-02   1.0401726e-03
   8.0021433e-02   9.5732696e-04
   8.1245844e-02   9.0429478e-04
   8.1338994e-02   8.9989833e-04
   8.1450416e-02   8.9508972e-04
   8.3146484e-02   8.2172396e-04
   8.4370896e-02   7.7061523e-04
   8.5595169e-02   7.2129256e-04
   8.7495810e-02   6.4229385e-04
   8.8720221e-02   5.9173467e-04
   9.0620861e-02   5.1163685e-04
   9.2059325e-02   4.4706400e-04
   9.2866623e-02   4.1161762e-04
   9.3283736e-02   3.9375704e-04
   9.3745913e-02   3.7314868e-04
   9.4970324e-02   3.2272690e-04
   9.6870964e-02   2.4180474e-04
   9.8095375e-02   1.9261946e-04
   9.9996016e-02   1.1403292e-04
   1.0122043e-01   6.3198967e-05
   1.0312107e-01  -1.7860578e-05
   1.0391916e-01  -5.3856511e-05
   1.0443643e-01  -7.6663095e-05
   1.0514357e-01  -1.0661391e-04
   1.0624612e-01  -1.5442530e-04
   1.0747039e-01  -2.0374797e-04
   1.0937103e-01  -2.8192235e-04
   1.1059544e-01  -3.3042069e-04
   1.1249608e-01  -4.0749595e-04
   1.1372050e-01  -4.5805512e-04
   1.1562114e-01  -5.3856511e-04
   1.1592188e-01  -5.5189185e-04
   1.1622221e-01  -5.6494381e-04
   1.1714629e-01  -6.0300058e-04
   1.1874619e-01  -6.6977166e-04
   1.1997060e-01  -7.1744566e-04
   1.2187124e-01  -7.9218531e-04
   1.2309565e-01  -8.3930976e-04
   1.2499629e-01  -9.1336246e-04
   1.2622070e-01  -9.6254774e-04
   1.2812134e-01  -1.0401726e-03
   1.2820597e-01  -1.0437447e-03
   1.2843006e-01  -1.0532245e-03
   1.2943038e-01  -1.0927926e-03
   1.3124626e-01  -1.1646470e-03
   1.3247067e-01  -1.2102602e-03
   1.3437131e-01  -1.2807408e-03
   1.3559572e-01  -1.3253922e-03
   1.3749622e-01  -1.3947737e-03
   1.3872036e-01  -1.4409364e-03
   1.4062182e-01  -1.5129283e-03
   1.4095843e-01  -1.5262550e-03
   1.4134586e-01  -1.5415052e-03
   1.4218394e-01  -1.5729673e-03
   1.4374605e-01  -1.6310829e-03
   1.4497019e-01  -1.6739483e-03
   1.4687165e-01  -1.7394829e-03
   1.4809579e-01  -1.7808370e-03
   1.4999588e-01  -1.8440359e-03
   1.5122139e-01  -1.8856648e-03
   1.5312148e-01  -1.9495507e-03
   1.5445415e-01  -1.9959882e-03
   1.5540901e-01  -2.0299233e-03
   1.5567829e-01  -2.0394032e-03
   1.5624708e-01  -2.0589124e-03
   1.5747122e-01  -2.0993048e-03
   1.5937131e-01  -2.1604429e-03
   1.6059544e-01  -2.1978128e-03
   1.6249691e-01  -2.2546918e-03
   1.6372105e-01  -2.2908252e-03
   1.6562114e-01  -2.3456434e-03
   1.6684665e-01  -2.3817767e-03
   1.6874674e-01  -2.4365949e-03
   1.7043525e-01  -2.4864672e-03
   1.7149040e-01  -2.5183414e-03
   1.7166076e-01  -2.5235622e-03
   1.7187234e-01  -2.5298821e-03
   1.7309647e-01  -2.5642294e-03
   1.7499657e-01  -2.6168494e-03
   1.7622070e-01  -2.6481741e-03
   1.7812217e-01  -2.6959855e-03
   1.7934630e-01  -2.7251120e-03
   1.8124639e-01  -2.7697634e-03
   1.8247053e-01  -2.7973786e-03
   1.8437199e-01  -2.8399692e-03
   1.8559613e-01  -2.8667601e-03
   1.8749622e-01  -2.9081142e-03
   1.8872173e-01  -2.9342181e-03
   1.9062182e-01  -2.9747479e-03
   1.9164400e-01  -2.9961806e-03
   1.9218256e-01  -3.0073091e-03
   1.9286951e-01  -3.0213228e-03
   1.9374742e-01  -3.0395955e-03
   1.9497156e-01  -3.0615778e-03
   1.9687165e-01  -3.0968868e-03
   1.9809579e-01  -3.1159838e-03
   1.9999725e-01  -3.1470338e-03
   2.0122139e-01  -3.1639326e-03
   2.0312148e-01  -3.1914104e-03
   2.0434699e-01  -3.2059737e-03
   2.0624708e-01  -3.2302915e-03
   2.0747122e-01  -3.2426566e-03
   2.0937268e-01  -3.2639519e-03
   2.1059682e-01  -3.2742560e-03
   2.1249691e-01  -3.2925288e-03
   2.1372105e-01  -3.3006347e-03
   2.1562251e-01  -3.3157475e-03
   2.1684665e-01  -3.3216553e-03
   2.1874674e-01  -3.3334707e-03
   2.1997225e-01  -3.3370428e-03
   2.2187234e-01  -3.3456983e-03
   2.2309647e-01  -3.3467975e-03
   2.2499794e-01  -3.3518809e-03
   2.2622208e-01  -3.3506444e-03
   2.2812217e-01  -3.3521556e-03
   2.2934630e-01  -3.3483087e-03
   2.3124777e-01  -3.3461105e-03
   2.3247190e-01  -3.3397906e-03
   2.3437199e-01  -3.3337455e-03
   2.3559613e-01  -3.3249526e-03
   2.3749760e-01  -3.3150606e-03
   2.3872173e-01  -3.3037947e-03
   2.4062182e-01  -3.2901932e-03
   2.4184733e-01  -3.2763169e-03
   2.4374742e-01  -3.2588685e-03
   2.4497156e-01  -3.2423818e-03
   2.4687303e-01  -3.2212239e-03
   2.4809716e-01  -3.2018520e-03
   2.4999725e-01  -3.1768472e-03
   2.5122139e-01  -3.1541780e-03
   2.5312285e-01  -3.1250515e-03
   2.5502294e-01  -3.0911164e-03
   2.5615503e-01  -3.0667986e-03
   2.5624708e-01  -3.0648751e-03
   2.5808535e-01  -3.0269557e-03
   2.5891380e-01  -3.0073091e-03
   2.5937268e-01  -2.9970049e-03
   2.6127277e-01  -2.9542769e-03
   2.6249828e-01  -2.9257000e-03
   2.6372242e-01  -2.8958866e-03
   2.6562251e-01  -2.8510977e-03
   2.6684665e-01  -2.8192235e-03
   2.6874811e-01  -2.7726486e-03
   2.6997225e-01  -2.7380265e-03
   2.7187234e-01  -2.6889786e-03
   2.7377380e-01  -2.6362213e-03
   2.7494573e-01  -2.5992636e-03
   2.7499794e-01  -2.5976149e-03
   2.7685956e-01  -2.5404611e-03
   2.7751353e-01  -2.5183414e-03
   2.7812217e-01  -2.4992444e-03
   2.8002363e-01  -2.4389306e-03
   2.8124777e-01  -2.4011486e-03
   2.8247190e-01  -2.3626796e-03
   2.8437337e-01  -2.3027780e-03
   2.8559751e-01  -2.2622482e-03
   2.8749760e-01  -2.2020718e-03
   2.8939906e-01  -2.1394224e-03
   2.9036353e-01  -2.1048004e-03
   2.9062320e-01  -2.0954579e-03
   2.9228560e-01  -2.0359685e-03
   2.9244910e-01  -2.0299233e-03
   2.9374742e-01  -1.9856841e-03
   2.9564889e-01  -1.9189130e-03
   2.9687303e-01  -1.8793449e-03
   2.9809716e-01  -1.8399143e-03
   2.9999863e-01  -1.7760284e-03
   3.0122276e-01  -1.7352238e-03
   3.0312285e-01  -1.6717501e-03
   3.0502432e-01  -1.6060781e-03
   3.0562883e-01  -1.5849202e-03
   3.0624845e-01  -1.5629379e-03
   3.0683236e-01  -1.5415052e-03
   3.0718545e-01  -1.5291402e-03
   3.0814855e-01  -1.4957547e-03
   3.0937268e-01  -1.4579727e-03
   3.1059682e-01  -1.4226637e-03
   3.1249828e-01  -1.3597395e-03
   3.1372242e-01  -1.3255296e-03
   3.1562251e-01  -1.2661776e-03
   3.1684802e-01  -1.2321051e-03
   3.1874811e-01  -1.1739895e-03
   3.2064820e-01  -1.1150496e-03
   3.2168824e-01  -1.0856483e-03
   3.2187371e-01  -1.0802902e-03
   3.2272278e-01  -1.0532245e-03
   3.2345781e-01  -1.0308301e-03
   3.2377380e-01  -1.0212129e-03
   3.2499794e-01  -9.9030033e-04
   3.2622208e-01  -9.6268513e-04
   3.2812354e-01  -9.0979034e-04
   3.2934768e-01  -8.8451076e-04
   3.3124777e-01  -8.3628720e-04
   3.3247328e-01  -8.1293106e-04
   3.3437337e-01  -7.6773006e-04
   3.3559751e-01  -7.4574781e-04
   3.3749897e-01  -7.0247026e-04
   3.3872311e-01  -6.8186190e-04
   3.4062320e-01  -6.3982084e-04
   3.4184733e-01  -6.2017421e-04
   3.4374880e-01  -5.7895749e-04
   3.4466381e-01  -5.6494381e-04
   3.4481906e-01  -5.6260819e-04
   3.4497293e-01  -5.6027258e-04
   3.4687303e-01  -5.2358970e-04
   3.4809854e-01  -5.0682824e-04
   3.4999863e-01  -4.7454181e-04
   3.5122276e-01  -4.5970379e-04
   3.5312423e-01  -4.3085209e-04
   3.5434836e-01  -4.1738796e-04
   3.5624845e-01  -3.9128404e-04
   3.5747259e-01  -3.7864424e-04
   3.5937406e-01  -3.5487594e-04
   3.6059819e-01  -3.4306048e-04
   3.6249828e-01  -3.2121562e-04
   3.6372242e-01  -3.0981233e-04
   3.6562388e-01  -2.8961613e-04
   3.6684802e-01  -2.7835023e-04
   3.6874811e-01  -2.5952793e-04
   3.6997362e-01  -2.4839942e-04
   3.7187371e-01  -2.3053884e-04
   3.7309785e-01  -2.1899816e-04
   3.7499931e-01  -2.0196192e-04
   3.7622345e-01  -1.9000907e-04
   3.7812354e-01  -1.7324760e-04
   3.7934768e-01  -1.6074520e-04
   3.8124914e-01  -1.4398373e-04
   3.8247328e-01  -1.3051961e-04
   3.8437337e-01  -1.1320858e-04
   3.8559888e-01  -9.8782733e-05
   3.8749897e-01  -8.0509988e-05
   3.8781496e-01  -7.6663095e-05
   3.8901712e-01  -6.2512022e-05
   3.9062457e-01  -4.7811392e-05
   3.9103124e-01  -4.2590608e-05
   3.9184871e-01  -3.1324705e-05
   3.9374880e-01  -1.3601517e-05
   3.9497293e-01   3.8468936e-06
   3.9687440e-01   2.2257027e-05
   3.9809854e-01   4.0254994e-05
   3.9999863e-01   5.9626851e-05
   4.0122276e-01   7.8311763e-05
   4.0312423e-01   9.8782733e-05
   4.0434836e-01   1.1842937e-04
   4.0624845e-01   1.3999945e-04
   4.0747396e-01   1.6074520e-04
   4.0937406e-01   1.8382656e-04
   4.1059819e-01   2.0580881e-04
   4.1249966e-01   2.3040145e-04
   4.1372379e-01   2.5403237e-04
   4.1562388e-01   2.8054846e-04
   4.1684802e-01   3.0610282e-04
   4.1874948e-01   3.3454236e-04
   4.2064958e-01   3.6545490e-04
   4.2128431e-01   3.7974336e-04
   4.2187371e-01   3.9252054e-04
   4.2295359e-01   4.1161762e-04
   4.2301679e-01   4.1285412e-04
   4.2377518e-01   4.2659303e-04
   4.2499931e-01   4.5324650e-04
   4.2622345e-01   4.7935042e-04
   4.2812491e-01   5.1342291e-04
   4.2934905e-01   5.3925205e-04
   4.3124914e-01   5.7277498e-04
   4.3247328e-01   5.9874152e-04
   4.3437474e-01   6.3198967e-04
   4.3559888e-01   6.5836837e-04
   4.3749897e-01   6.9147913e-04
   4.3872311e-01   7.1840739e-04
   4.4062457e-01   7.5179293e-04
   4.4252466e-01   7.8531586e-04
   4.4344379e-01   8.0592422e-04
   4.4374880e-01   8.1238150e-04
   4.4551974e-01   8.4384360e-04
   4.4687440e-01   8.7159619e-04
   4.4777155e-01   8.8780809e-04
   4.4840217e-01   8.9989833e-04
   4.5000000e-01   9.3039870e-04
   4.5190009e-01   9.6433380e-04
   4.5312423e-01   9.8576649e-04
   4.5434836e-01   1.0051384e-03
   4.5624983e-01   1.0370126e-03
   4.5747396e-01   1.0545984e-03
   4.5937406e-01   1.0831753e-03
   4.6059957e-01   1.0985629e-03
   4.6249966e-01   1.1241173e-03
   4.6372379e-01   1.1371692e-03
   4.6562526e-01   1.1597010e-03
   4.6684939e-01   1.1700052e-03
   4.6874948e-01   1.1891023e-03
   4.6997362e-01   1.1963839e-03
   4.7187509e-01   1.2119089e-03
   4.7309922e-01   1.2156184e-03
   4.7499931e-01   1.2272965e-03
   4.7622345e-01   1.2271591e-03
   4.7812491e-01   1.2344407e-03
   4.7934905e-01   1.2300442e-03
   4.8124914e-01   1.2325172e-03
   4.8247465e-01   1.2237243e-03
   4.8437474e-01   1.2207018e-03
   4.8559888e-01   1.2075124e-03
   4.8750034e-01   1.1984448e-03
   4.8872448e-01   1.1808590e-03
   4.9062457e-01   1.1653340e-03
   4.9184871e-01   1.1430770e-03
   4.9375017e-01   1.1208199e-03
   4.9497431e-01   1.0933421e-03
   4.9687440e-01   1.0636661e-03
   4.9809991e-01   1.0305553e-03
   5.0000000e-01   9.9249856e-04
   5.0190009e-01   9.4509933e-04
   5.0312560e-01   9.0511912e-04
   5.0330146e-01   8.9989833e-04
   5.0339763e-01   8.9715055e-04
   5.0502569e-01   8.5098783e-04
   5.0624983e-01   8.0825983e-04
   5.0747396e-01   7.6223450e-04
   5.0937543e-01   7.0274503e-04
   5.1059957e-01   6.5149891e-04
   5.1249966e-01   5.8514000e-04
   5.1440112e-01   5.0943863e-04
   5.1562526e-01   4.5104828e-04
   5.1649493e-01   4.1161762e-04
   5.1671201e-01   4.0227516e-04
   5.1752535e-01   3.6669140e-04
   5.1875086e-01   3.0830105e-04
   5.1997500e-01   2.4675075e-04
   5.2187509e-01   1.6019564e-04
   5.2377655e-01   6.7183250e-05
   5.2500069e-01  -9.6172341e-07
   5.2638969e-01  -7.6663095e-05
   5.2649960e-01  -8.2296046e-05
   5.2690078e-01  -1.0345396e-04
   5.2812491e-01  -1.7008765e-04
   5.2934905e-01  -2.3905696e-04
   5.3125052e-01  -3.4058748e-04
   5.3315061e-01  -4.4733877e-04
   5.3437474e-01  -5.2304015e-04
   5.3505894e-01  -5.6494381e-04
   5.3547935e-01  -5.8843734e-04
   5.3627621e-01  -6.3460006e-04
   5.3750034e-01  -7.0521804e-04
   5.3872448e-01  -7.7872118e-04
   5.4062594e-01  -8.8890721e-04
   5.4252604e-01  -1.0048636e-03
   5.4305361e-01  -1.0397604e-03
   5.4326107e-01  -1.0532245e-03
   5.4375017e-01  -1.0822136e-03
   5.4412937e-01  -1.1040585e-03
   5.4565164e-01  -1.1950100e-03
   5.4687577e-01  -1.2665897e-03
   5.4877586e-01  -1.3797983e-03
   5.5000000e-01  -1.4554997e-03
   5.5135603e-01  -1.5415052e-03
   5.5146457e-01  -1.5478251e-03
   5.5190146e-01  -1.5740664e-03
   5.5312560e-01  -1.6448218e-03
   5.5434974e-01  -1.7146154e-03
   5.5625120e-01  -1.8261754e-03
   5.5815129e-01  -1.9385596e-03
   5.5937543e-01  -2.0137114e-03
   5.5963372e-01  -2.0299233e-03
   5.6012283e-01  -2.0572638e-03
   5.6127689e-01  -2.1238975e-03
   5.6250103e-01  -2.1898442e-03
   5.6372517e-01  -2.2553788e-03
   5.6562526e-01  -2.3606188e-03
   5.6752672e-01  -2.4679197e-03
   5.6810788e-01  -2.5013052e-03
   5.6841151e-01  -2.5183414e-03
   5.6875086e-01  -2.5360646e-03
   5.6905724e-01  -2.5520018e-03
   5.7065095e-01  -2.6370456e-03
   5.7187509e-01  -2.6968098e-03
   5.7310060e-01  -2.7549254e-03
   5.7500069e-01  -2.8504108e-03
   5.7690078e-01  -2.9467205e-03
   5.7809057e-01  -3.0062100e-03
   5.7811392e-01  -3.0073091e-03
   5.7812629e-01  -3.0078587e-03
   5.7851647e-01  -3.0262688e-03
   5.8002638e-01  -3.0983980e-03
   5.8125052e-01  -3.1510181e-03
   5.8247465e-01  -3.1999286e-03
   5.8437612e-01  -3.2831863e-03
   5.8560025e-01  -3.3312725e-03
   5.8750034e-01  -3.4116451e-03
   5.8895392e-01  -3.4740197e-03
   5.8954744e-01  -3.4975133e-03
   5.9017806e-01  -3.5211442e-03
   5.9062594e-01  -3.5396917e-03
   5.9185008e-01  -3.5806336e-03
   5.9375155e-01  -3.6523507e-03
   5.9497568e-01  -3.6891710e-03
   5.9687577e-01  -3.7534691e-03
   5.9809991e-01  -3.7872668e-03
   6.0000137e-01  -3.8471684e-03
   6.0122551e-01  -3.8791801e-03
   6.0312560e-01  -3.9366087e-03
   6.0407496e-01  -3.9643613e-03
   6.0511499e-01  -3.9900530e-03
   6.0530047e-01  -3.9945869e-03
   6.0625120e-01  -4.0215151e-03
   6.0747534e-01  -4.0476190e-03
   6.0937543e-01  -4.0937818e-03
   6.1060094e-01  -4.1154892e-03
   6.1250103e-01  -4.1546451e-03
   6.1372517e-01  -4.1725057e-03
   6.1562663e-01  -4.2057539e-03
   6.1685077e-01  -4.2203171e-03
   6.1875086e-01  -4.2482071e-03
   6.1997500e-01  -4.2594730e-03
   6.2187646e-01  -4.2822796e-03
   6.2310060e-01  -4.2902481e-03
   6.2500069e-01  -4.3078339e-03
   6.2622620e-01  -4.3126425e-03
   6.2812629e-01  -4.3250076e-03
   6.2935042e-01  -4.3266562e-03
   6.3125189e-01  -4.3335257e-03
   6.3247603e-01  -4.3322892e-03
   6.3437612e-01  -4.3338005e-03
   6.3560025e-01  -4.3296788e-03
   6.3750172e-01  -4.3262441e-03
   6.3872585e-01  -4.3190998e-03
   6.4062594e-01  -4.3108565e-03
   6.4185145e-01  -4.3006897e-03
   6.4375155e-01  -4.2875003e-03
   6.4497568e-01  -4.2741736e-03
   6.4687577e-01  -4.2561756e-03
   6.4810128e-01  -4.2398263e-03
   6.5000137e-01  -4.2170198e-03
   6.5122551e-01  -4.1972357e-03
   6.5312697e-01  -4.1696205e-03
   6.5435111e-01  -4.1461270e-03
   6.5625120e-01  -4.1138406e-03
   6.5815267e-01  -4.0760586e-03
   6.5881351e-01  -4.0613580e-03
   6.5937680e-01  -4.0488555e-03
   6.6094304e-01  -4.0127222e-03
   6.6185668e-01  -3.9900530e-03
   6.6250103e-01  -3.9750776e-03
   6.6440249e-01  -3.9272662e-03
   6.6562663e-01  -3.8971780e-03
   6.6685077e-01  -3.8648916e-03
   6.6875223e-01  -3.8139203e-03
   6.6997637e-01  -3.7787487e-03
   6.7187646e-01  -3.7253043e-03
   6.7310060e-01  -3.6861484e-03
   6.7500206e-01  -3.6291320e-03
   6.7690215e-01  -3.5668947e-03
   6.7734729e-01  -3.5510950e-03
   6.7812629e-01  -3.5233424e-03
   6.7883659e-01  -3.4975133e-03
   6.7904405e-01  -3.4899569e-03
   6.8002775e-01  -3.4554722e-03
   6.8125189e-01  -3.4135685e-03
   6.8247603e-01  -3.3704284e-03
   6.8437749e-01  -3.3013217e-03
   6.8560163e-01  -3.2551590e-03
   6.8750172e-01  -3.1852279e-03
   6.8940318e-01  -3.1115874e-03
   6.9022752e-01  -3.0773775e-03
   6.9062732e-01  -3.0604787e-03
   6.9187618e-01  -3.0073091e-03
   6.9207128e-01  -2.9990658e-03
   6.9252741e-01  -2.9802435e-03
   6.9375155e-01  -2.9311956e-03
   6.9497568e-01  -2.8815981e-03
   6.9687715e-01  -2.8020498e-03
   6.9810128e-01  -2.7494298e-03
   7.0000137e-01  -2.6700190e-03
   7.0190284e-01  -2.5863490e-03
   7.0242217e-01  -2.5623059e-03
   7.0312697e-01  -2.5289204e-03
   7.0334817e-01  -2.5183414e-03
   7.0358173e-01  -2.5076251e-03
   7.0502707e-01  -2.4422279e-03
   7.0625258e-01  -2.3891957e-03
   7.0747671e-01  -2.3352018e-03
   7.0937680e-01  -2.2504328e-03
   7.1127827e-01  -2.1644272e-03
   7.1239799e-01  -2.1113950e-03
   7.1250240e-01  -2.1063117e-03
   7.1407414e-01  -2.0299233e-03
   7.1428434e-01  -2.0197565e-03
   7.1440249e-01  -2.0141236e-03
   7.1562663e-01  -1.9582062e-03
   7.1685214e-01  -1.9035254e-03
   7.1875223e-01  -1.8146347e-03
   7.1997637e-01  -1.7576182e-03
   7.2187783e-01  -1.6703762e-03
   7.2377792e-01  -1.5786003e-03
   7.2415712e-01  -1.5599154e-03
   7.2451845e-01  -1.5415052e-03
   7.2500206e-01  -1.5189734e-03
   7.2690353e-01  -1.4285714e-03
   7.2812766e-01  -1.3740280e-03
   7.2935180e-01  -1.3192097e-03
   7.3125189e-01  -1.2322425e-03
   7.3315335e-01  -1.1434891e-03
   7.3404776e-01  -1.1008985e-03
   7.3437749e-01  -1.0848240e-03
   7.3501360e-01  -1.0532245e-03
   7.3563460e-01  -1.0238233e-03
   7.3627758e-01  -9.9346028e-04
   7.3750172e-01  -9.3974116e-04
   7.3872723e-01  -8.8780809e-04
   7.4062732e-01  -8.0248949e-04
   7.4185145e-01  -7.4904515e-04
   7.4375292e-01  -6.6510043e-04
   7.4412250e-01  -6.4806419e-04
   7.4590993e-01  -5.6494381e-04
   7.4602396e-01  -5.5958563e-04
   7.4687715e-01  -5.2304015e-04
   7.4810128e-01  -4.7412964e-04
   7.5000275e-01  -3.9087187e-04
   7.5122688e-01  -3.4319787e-04
   7.5312697e-01  -2.6474872e-04
   7.5435249e-01  -2.1556343e-04
   7.5625258e-01  -1.3683950e-04
   7.5646690e-01  -1.2790921e-04
   7.5764707e-01  -7.6663095e-05
   7.5836837e-01  -4.6574891e-05
   7.5937818e-01  -7.5563982e-06
   7.6060231e-01   3.5995933e-05
   7.6250240e-01   1.0991125e-04
   7.6372654e-01   1.5167752e-04
   7.6562801e-01   2.2147116e-04
   7.6685214e-01   2.6364960e-04
   7.6875223e-01   3.3303108e-04
   7.6944880e-01   3.5789850e-04
   7.7086802e-01   4.1161762e-04
   7.7135026e-01   4.2947820e-04
   7.7187783e-01   4.4761355e-04
   7.7310197e-01   4.8621988e-04
   7.7500206e-01   5.5134229e-04
   7.7622757e-01   5.8720084e-04
   7.7812766e-01   6.4723985e-04
   7.7935180e-01   6.8186190e-04
   7.8125326e-01   7.3942791e-04
   7.8247740e-01   7.7404995e-04
   7.8437749e-01   8.3175336e-04
   7.8539142e-01   8.6129201e-04
   7.8663617e-01   8.9989833e-04
   7.8729289e-01   9.1981975e-04
   7.8750309e-01   9.2586486e-04
   7.8872723e-01   9.5828868e-04
   7.9062732e-01   1.0109087e-03
   7.9185283e-01   1.0405847e-03
   7.9375292e-01   1.0886709e-03
   7.9497706e-01   1.1162861e-03
   7.9687852e-01   1.1616245e-03
   7.9810266e-01   1.1881406e-03
   8.0000275e-01   1.2319677e-03
   8.0122688e-01   1.2579342e-03
   8.0312835e-01   1.3013492e-03
   8.0435249e-01   1.3270409e-03
   8.0625258e-01   1.3708680e-03
   8.0707691e-01   1.3881790e-03
   8.0708378e-01   1.3881790e-03
   8.0897837e-01   1.4285714e-03
   8.0937818e-01   1.4368148e-03
   8.1060231e-01   1.4596214e-03
   8.1250378e-01   1.4960295e-03
   8.1372791e-01   1.5166378e-03
   8.1562801e-01   1.5498860e-03
   8.1685214e-01   1.5685709e-03
   8.1875361e-01   1.5993460e-03
   8.1997774e-01   1.6163823e-03
   8.2187783e-01   1.6452340e-03
   8.2310197e-01   1.6607589e-03
   8.2500343e-01   1.6876872e-03
   8.2622757e-01   1.7018383e-03
   8.2812766e-01   1.7267057e-03
   8.2935317e-01   1.7396203e-03
   8.3125326e-01   1.7625642e-03
   8.3247740e-01   1.7739675e-03
   8.3437886e-01   1.7948507e-03
   8.3560300e-01   1.8047427e-03
   8.3750309e-01   1.8237024e-03
   8.3872723e-01   1.8322205e-03
   8.4062869e-01   1.8487072e-03
   8.4340258e-01   1.8675295e-03
   8.4375292e-01   1.8694529e-03
   8.4508834e-01   1.8765971e-03
   8.4622730e-01   1.8826423e-03
   8.4687852e-01   1.8863518e-03
   8.4884044e-01   1.8940456e-03
   8.5000412e-01   1.8991290e-03
   8.5172423e-01   1.9038002e-03
   8.5312835e-01   1.9081966e-03
   8.5472893e-01   1.9109444e-03
   8.5625395e-01   1.9139670e-03
   8.5780232e-01   1.9153409e-03
   8.5937818e-01   1.9168521e-03
   8.6092380e-01   1.9168521e-03
   8.6250378e-01   1.9169895e-03
   8.6408650e-01   1.9160278e-03
   8.6562801e-01   1.9147913e-03
   8.6728904e-01   1.9128679e-03
   8.6875361e-01   1.9105322e-03
   8.7053966e-01   1.9076471e-03
   8.7187921e-01   1.9047619e-03
   8.7385624e-01   1.9007776e-03
   8.7500343e-01   1.8977551e-03
   8.7728684e-01   1.8921221e-03
   8.7812904e-01   1.8895117e-03
   8.8093177e-01   1.8815432e-03
   8.8125326e-01   1.8804440e-03
   8.8244305e-01   1.8765971e-03
   8.8404226e-01   1.8713764e-03
   8.8437886e-01   1.8705520e-03
   8.8669524e-01   1.8623087e-03
   8.8750447e-01   1.8603852e-03
   8.8944028e-01   1.8526915e-03
   8.9062869e-01   1.8495315e-03
   8.9083065e-01   1.8488446e-03
   8.9253016e-01   1.8417003e-03
   8.9375429e-01   1.8381282e-03
   8.9497843e-01   1.8344187e-03
   8.9687852e-01   1.8263128e-03
   8.9810403e-01   1.8221911e-03
   9.0000412e-01   1.8140851e-03
   9.0122826e-01   1.8096887e-03
   9.0312835e-01   1.8013079e-03
   9.0435386e-01   1.7964993e-03
   9.0625395e-01   1.7879812e-03
   9.0747809e-01   1.7828978e-03
   9.0937955e-01   1.7741049e-03
   9.1060369e-01   1.7686093e-03
   9.1250378e-01   1.7595417e-03
   9.1372791e-01   1.7536339e-03
   9.1562938e-01   1.7441541e-03
   9.1685352e-01   1.7379716e-03
   9.1875361e-01   1.7280796e-03
   9.1997912e-01   1.7214849e-03
   9.2187921e-01   1.7111807e-03
   9.2310334e-01   1.7041739e-03
   9.2500481e-01   1.6934575e-03
   9.2622895e-01   1.6863133e-03
   9.2812904e-01   1.6750474e-03
   9.2935317e-01   1.6676284e-03
   9.3125464e-01   1.6560877e-03
   9.3247877e-01   1.6485313e-03
   9.3437886e-01   1.6364411e-03
   9.3560437e-01   1.6288847e-03
   9.3750447e-01   1.6165197e-03
   9.3872860e-01   1.6088259e-03
   9.4063007e-01   1.5963235e-03
   9.4185420e-01   1.5886297e-03
   9.4375429e-01   1.5759899e-03
   9.4497843e-01   1.5684335e-03
   9.4687989e-01   1.5556563e-03
   9.4810403e-01   1.5482373e-03
   9.5000412e-01   1.5355975e-03
   9.5122826e-01   1.5281785e-03
   9.5312972e-01   1.5156761e-03
   9.5435386e-01   1.5083945e-03
   9.5625395e-01   1.4960295e-03
   9.5747946e-01   1.4888852e-03
   9.5937955e-01   1.4766576e-03
   9.6060369e-01   1.4696508e-03
   9.6250515e-01   1.4576979e-03
   9.6372929e-01   1.4506911e-03
   9.6562938e-01   1.4388756e-03
   9.6685352e-01   1.4320062e-03
   9.6875498e-01   1.4203281e-03
   9.7065507e-01   1.4087874e-03
   9.7187921e-01   1.4019180e-03
   9.7417086e-01   1.3881790e-03
   9.7441404e-01   1.3868052e-03
   9.7500481e-01   1.3835078e-03
   9.7584700e-01   1.3785618e-03
   9.7690490e-01   1.3721045e-03
   9.7813041e-01   1.3655099e-03
   9.7935455e-01   1.3591900e-03
   9.8125464e-01   1.3480614e-03
   9.8247877e-01   1.3417415e-03
   9.8438024e-01   1.3308878e-03
   9.8560437e-01   1.3245679e-03
   9.8750447e-01   1.3138516e-03
   9.8872860e-01   1.3075317e-03
   9.9063007e-01   1.2970901e-03
   9.9185420e-01   1.2907702e-03
   9.9375429e-01   1.2804660e-03
   9.9497980e-01   1.2740087e-03
   9.9687989e-01   1.2637046e-03
   9.9810403e-01   1.2572473e-03
   1.0000055e+00   1.2468057e-03
   1.0012296e+00   1.2403484e-03
   1.0031297e+00   1.2299069e-03
   1.0043539e+00   1.2233122e-03
   1.0062553e+00   1.2128706e-03
   1.0074795e+00   1.2061385e-03
   1.0093796e+00   1.1956970e-03
   1.0106051e+00   1.1888275e-03
   1.0125052e+00   1.1782486e-03
   1.0137293e+00   1.1715165e-03
   1.0156308e+00   1.1608002e-03
   1.0168549e+00   1.1539307e-03
   1.0187550e+00   1.1433517e-03
   1.0199791e+00   1.1364823e-03
   1.0218806e+00   1.1257659e-03
   1.0231047e+00   1.1190339e-03
   1.0250048e+00   1.1083175e-03
   1.0262289e+00   1.1015855e-03
   1.0281304e+00   1.0908691e-03
   1.0293545e+00   1.0842744e-03
   1.0312546e+00   1.0736955e-03
   1.0324801e+00   1.0672382e-03
   1.0343802e+00   1.0567966e-03
   1.0356044e+00   1.0503394e-03
   1.0375058e+00   1.0401726e-03
   1.0387300e+00   1.0338527e-03
   1.0406301e+00   1.0238233e-03
   1.0418542e+00   1.0176408e-03
   1.0437557e+00   1.0077487e-03
   1.0449798e+00   1.0018410e-03
   1.0468799e+00   9.9222378e-04
   1.0481054e+00   9.8631605e-04
   1.0500055e+00   9.7697359e-04
   1.0512296e+00   9.7120325e-04
   1.0531311e+00   9.6199819e-04
   1.0543552e+00   9.5650262e-04
   1.0562553e+00   9.4743495e-04
   1.0574795e+00   9.4207677e-04
   1.0593809e+00   9.3328387e-04
   1.0606051e+00   9.2792570e-04
   1.0625052e+00   9.1927019e-04
   1.0644066e+00   9.1088946e-04
   1.0656308e+00   9.0566867e-04
   1.0669291e+00   8.9989833e-04
   1.0672671e+00   8.9852444e-04
   1.0675308e+00   8.9728794e-04
   1.0687564e+00   8.9234193e-04
   1.0699805e+00   8.8753332e-04
   1.0718806e+00   8.7942736e-04
   1.0731047e+00   8.7489352e-04
   1.0750062e+00   8.6719974e-04
   1.0762303e+00   8.6266590e-04
   1.0781304e+00   8.5524689e-04
   1.0793545e+00   8.5098783e-04
   1.0812560e+00   8.4384360e-04
   1.0824801e+00   8.3972192e-04
   1.0843802e+00   8.3271508e-04
   1.0856057e+00   8.2859341e-04
   1.0875058e+00   8.2186135e-04
   1.0887300e+00   8.1787706e-04
   1.0906314e+00   8.1128239e-04
   1.0918556e+00   8.0729811e-04
   1.0937557e+00   8.0084082e-04
   1.0949798e+00   7.9685654e-04
   1.0968813e+00   7.9053664e-04
   1.0981054e+00   7.8655236e-04
   1.1000055e+00   7.8023246e-04
   1.1012310e+00   7.7638557e-04
   1.1031311e+00   7.7006567e-04
   1.1043552e+00   7.6621878e-04
   1.1062567e+00   7.5989888e-04
   1.1074808e+00   7.5591460e-04
   1.1093809e+00   7.4959470e-04
   1.1106051e+00   7.4574781e-04
   1.1125065e+00   7.3942791e-04
   1.1137307e+00   7.3530624e-04
   1.1156308e+00   7.2898634e-04
   1.1168549e+00   7.2500206e-04
   1.1187564e+00   7.1854478e-04
   1.1199805e+00   7.1442310e-04
   1.1218806e+00   7.0796582e-04
   1.1231061e+00   7.0370676e-04
   1.1250062e+00   6.9724947e-04
   1.1262303e+00   6.9299041e-04
   1.1281318e+00   6.8639574e-04
   1.1293559e+00   6.8213667e-04
   1.1312560e+00   6.7554200e-04
   1.1324801e+00   6.7114555e-04
   1.1343816e+00   6.6441349e-04
   1.1356057e+00   6.6001704e-04
   1.1375058e+00   6.5328497e-04
   1.1387313e+00   6.4888852e-04
   1.1406314e+00   6.4215646e-04
   1.1418556e+00   6.3762262e-04
   1.1437570e+00   6.3102794e-04
   1.1449812e+00   6.2649411e-04
   1.1468813e+00   6.1976204e-04
   1.1481054e+00   6.1536559e-04
   1.1500069e+00   6.0863353e-04
   1.1512310e+00   6.0423708e-04
   1.1531311e+00   5.9764240e-04
   1.1543552e+00   5.9338334e-04
   1.1562567e+00   5.8678867e-04
   1.1574808e+00   5.8252961e-04
   1.1593809e+00   5.7620971e-04
   1.1606064e+00   5.7208804e-04
   1.1625065e+00   5.6576814e-04
   1.1637307e+00   5.6178386e-04
   1.1656321e+00   5.5560135e-04
   1.1668563e+00   5.5175446e-04
   1.1687564e+00   5.4570934e-04
   1.1699805e+00   5.4199984e-04
   1.1718820e+00   5.3622949e-04
   1.1731061e+00   5.3251999e-04
   1.1750062e+00   5.2702443e-04
   1.1762317e+00   5.2358970e-04
   1.1781318e+00   5.1809414e-04
   1.1793559e+00   5.1479680e-04
   1.1812574e+00   5.0957602e-04
   1.1824815e+00   5.0655346e-04
   1.1843816e+00   5.0147006e-04
   1.1856057e+00   4.9858489e-04
   1.1875072e+00   4.9363889e-04
   1.1887313e+00   4.9089111e-04
   1.1906314e+00   4.8621988e-04
   1.1918570e+00   4.8360949e-04
   1.1937570e+00   4.7907565e-04
   1.1949812e+00   4.7660264e-04
   1.1968826e+00   4.7234358e-04
   1.1981068e+00   4.6987058e-04
   1.2000069e+00   4.6574891e-04
   1.2012310e+00   4.6355068e-04
   1.2031325e+00   4.5942901e-04
   1.2043566e+00   4.5736818e-04
   1.2062567e+00   4.5352128e-04
   1.2074808e+00   4.5146045e-04
   1.2093823e+00   4.4761355e-04
   1.2106064e+00   4.4569011e-04
   1.2125079e+00   4.4198060e-04
   1.2137320e+00   4.4019454e-04
   1.2156335e+00   4.3648504e-04
   1.2168576e+00   4.3469898e-04
   1.2187591e+00   4.3126425e-04
   1.2199860e+00   4.2947820e-04
   1.2218888e+00   4.2604347e-04
   1.2231157e+00   4.2425741e-04
   1.2250213e+00   4.2082269e-04
   1.2262523e+00   4.1903663e-04
   1.2281620e+00   4.1573929e-04
   1.2293985e+00   4.1395323e-04
   1.2302380e+00   4.1257934e-04
   1.2307339e+00   4.1161762e-04
   1.2313165e+00   4.1065590e-04
   1.2325598e+00   4.0886984e-04
   1.2344888e+00   4.0557250e-04
   1.2357418e+00   4.0378644e-04
   1.2376872e+00   4.0062649e-04
   1.2389512e+00   3.9870305e-04
   1.2409145e+00   3.9568049e-04
   1.2421894e+00   3.9375704e-04
   1.2441706e+00   3.9059709e-04
   1.2454552e+00   3.8867365e-04
   1.2474501e+00   3.8565109e-04
   1.2487401e+00   3.8372764e-04
   1.2507433e+00   3.8084247e-04
   1.2532424e+00   3.7795730e-04
   1.2571222e+00   3.7369824e-04
   1.2596763e+00   3.6971396e-04
   1.2636331e+00   3.6435578e-04
   1.2680419e+00   3.5886022e-04
   1.2748523e+00   3.5611244e-04
   1.2748523e+00   3.5267771e-04
   1.2844008e+00   3.4017531e-04
   1.2885335e+00   3.3729014e-04
   1.2981136e+00   3.2519990e-04
   1.3022188e+00   3.2272690e-04
   1.3187976e+00   3.1723134e-04
   1.3256918e+00   3.1462094e-04
   1.3256918e+00   3.1585745e-04
   1.3359094e+00   3.1022449e-04
   1.3543868e+00   3.0253071e-04
   1.3719520e+00   2.9964554e-04
   1.4026599e+00   2.8851702e-04
   1.4207403e+00   2.9085264e-04
   1.4509246e+00   2.7862501e-04
   1.4692661e+00   2.8137279e-04
   1.4991619e+00   2.7519028e-04
   1.4991619e+00   2.6859561e-04
   1.5173935e+00   2.6818344e-04
   1.5954442e+00   2.6461133e-04
   1.6128376e+00   2.6158877e-04
   1.6921111e+00   2.4194213e-04
   1.7078559e+00   2.3562224e-04
   1.7892589e+00   2.1844860e-04
   1.7892589e+00   2.3507268e-04
   1.8440497e+00   2.1542604e-04
   1.8884126e+00   2.1597560e-04
   1.9387520e+00   2.0237408e-04
   1.9885143e+00   1.8533784e-04
   2.0379331e+00   1.8025444e-04
   2.0874344e+00   1.7736927e-04
   2.1346825e+00   1.8011706e-04
   2.1747864e+00   1.8245267e-04
   2.1747864e+00   1.9687852e-04
   2.1993240e+00   1.9935152e-04
   2.2905504e+00   1.8918473e-04
   2.2928860e+00   1.8904734e-04
   2.2936829e+00   1.8890996e-04
   2.3867365e+00   1.8726129e-04
   2.3989641e+00   1.8575001e-04
   2.4817822e+00   1.8094139e-04
   2.4978979e+00   1.7970489e-04
   2.5760723e+00   1.7517105e-04
   2.5932185e+00   1.7585799e-04
   2.6679169e+00   1.7462149e-04
   2.6850905e+00   1.7709450e-04
   2.7526310e+00   1.8822301e-04
   2.7711098e+00   1.9000907e-04
   2.8287720e+00   1.9591680e-04
   2.8501085e+00   1.9028385e-04
   2.9023988e+00   1.7681972e-04
   2.9254939e+00   1.6390515e-04
   2.9774819e+00   1.5511225e-04
   3.0000000e+00   1.4879235e-04


==> data/KCS_waterline_2_EXP.dat <==
  -6.9548830e-01  -1.5373605e-03
  -6.6811975e-01  -2.6219246e-03
  -6.3734931e-01  -3.1637651e-03
  -6.0883285e-01  -2.4395141e-03
  -5.7860150e-01  -1.4826605e-03
  -5.4661809e-01  -3.9656278e-04
  -5.1690725e-01   2.0073057e-03
  -4.9080279e-01   4.4369208e-03
  -4.5486908e-01   4.5412085e-03
  -4.2902953e-01   2.7072509e-03
  -3.9760845e-01   3.5664160e-04
  -3.6827405e-01  -1.1929880e-03
  -3.3921849e-01  -1.9674310e-03
  -3.0871760e-01  -1.7599245e-03
  -2.7655758e-01  -1.1647783e-03
  -2.4792029e-01  -7.7644139e-04
  -2.1385019e-01  -4.9132330e-04
  -1.8511995e-01  -3.6138195e-04
  -1.5650125e-01   7.8634036e-05
  -1.2805915e-01   1.0096015e-03
  -9.5927017e-02   1.6822664e-03
  -6.3925010e-02   2.7166851e-03
  -3.7114149e-02   3.1824942e-03
  -1.0163867e-02   3.2607099e-03
   2.4194373e-02   2.7448019e-03
   5.1497858e-02   1.8411146e-03
   8.4150501e-02   1.0667646e-03
   1.1337336e-01  -1.7279039e-04
   1.4439477e-01  -1.4122989e-03
   1.7344103e-01  -2.1609023e-03
   2.0613085e-01  -3.0386106e-03
   2.3682694e-01  -3.3737347e-03
   2.6366568e-01  -2.9854443e-03
   2.9398069e-01  -2.2611468e-03
   3.2611282e-01  -1.5884819e-03
   3.5268202e-01  -4.5084443e-04
   3.8681718e-01  -3.4660321e-04
   4.1564037e-01  -4.7505740e-04
   4.4416612e-01   2.2335412e-04
   4.7614024e-01   1.3352914e-03
   5.0310911e-01   1.3618281e-03
   5.3596624e-01   1.9007873e-05
   5.6723861e-01  -1.9181686e-03
   5.9657301e-01  -3.4677982e-03
   6.2386720e-01  -4.3456458e-03
   6.5799307e-01  -4.2155651e-03
   6.8826159e-01  -3.3620698e-03
   7.1657356e-01  -2.0693485e-03
   7.4486694e-01  -7.2494818e-04
   7.7683177e-01   4.1282869e-04
   8.0532035e-01   1.2145984e-03
   8.3753613e-01   1.6547074e-03
   8.6451430e-01   1.6554045e-03
   8.9690669e-01   1.6045619e-03
   9.2574846e-01   1.4244286e-03
   9.5280099e-01   1.2184093e-03
   9.8704769e-01   1.0125759e-03
   1.0176880e+00   8.3248906e-04
   1.0483004e+00   7.2992090e-04
   1.0789315e+00   5.7567364e-04
   1.1077268e+00   5.2473812e-04
   1.1383299e+00   4.4800952e-04
   1.1707223e+00   3.9716694e-04
   1.1995362e+00   2.9455232e-04
   1.2264958e+00   3.4692853e-04
   1.2570989e+00   2.7019993e-04
   1.2876835e+00   2.4515044e-04
   1.3182680e+00   2.2010094e-04
   1.3488433e+00   2.2089100e-04
   1.3794278e+00   1.9584151e-04
   1.4100031e+00   1.9663156e-04


==> data/KCS_waterline_2_HRIC.dat <==
  -2.0000000e+00  -9.5348006e-05
  -1.9628088e+00  -7.9960432e-05
  -1.9404281e+00  -7.5289204e-05
  -1.9278982e+00  -7.2266645e-05
  -1.8885912e+00  -6.3473745e-05
  -1.8804853e+00  -6.1825076e-05
  -1.8562498e+00  -7.4602259e-05
  -1.8225208e+00  -7.5976149e-05
  -1.8118869e+00  -7.6388316e-05
  -1.7876103e+00  -9.4523672e-05
  -1.7295496e+00  -7.6250927e-05
  -1.7180227e+00  -7.2816201e-05
  -1.6880581e+00  -5.4268678e-05
  -1.6485725e+00  -4.1766274e-05
  -1.6348199e+00  -3.6408100e-05
  -1.5892617e+00  -2.0058803e-05
  -1.5892617e+00  -2.9538648e-05
  -1.5751930e+00  -1.4288462e-05
  -1.4897783e+00   6.4985025e-05
  -1.4736076e+00   9.4661061e-05
  -1.3903773e+00   2.2133377e-04
  -1.3090883e+00   3.6916440e-04
  -1.2944591e+00   4.0296211e-04
  -1.2909763e+00   4.1120545e-04
  -1.2909763e+00   4.5970379e-04
  -1.2638598e+00   4.1175501e-04
  -1.2622510e+00   4.0832028e-04
  -1.2585181e+00   4.0103866e-04
  -1.2026571e+00   3.8922320e-04
  -1.1710562e+00   1.0290440e-04
  -1.1667972e+00   5.8527739e-05
  -1.1539018e+00  -7.6663095e-05
  -1.1526502e+00  -8.8066386e-05
  -1.1523851e+00  -9.1501113e-05
  -1.1403182e+00  -2.5471931e-04
  -1.1175927e+00  -5.6494381e-04
  -1.1114775e+00  -6.3487484e-04
  -1.1026118e+00  -7.3255846e-04
  -1.1026118e+00  -9.4111505e-04
  -1.0973031e+00  -1.0360509e-03
  -1.0945058e+00  -1.0532245e-03
  -1.0793216e+00  -1.1386805e-03
  -1.0774132e+00  -1.1657462e-03
  -1.0597326e+00  -1.2792295e-03
  -1.0522257e+00  -1.3306130e-03
  -1.0431223e+00  -1.3502597e-03
  -1.0391834e+00  -1.3618003e-03
  -1.0300964e+00  -1.3238810e-03
  -1.0261410e+00  -1.3095925e-03
  -1.0261410e+00  -1.2870607e-03
  -1.0235856e+00  -1.2608194e-03
  -1.0196301e+00  -1.2433710e-03
  -1.0171544e+00  -1.2186409e-03
  -1.0133157e+00  -1.1796225e-03
  -1.0108400e+00  -1.1477482e-03
  -1.0070000e+00  -1.0970516e-03
  -1.0062031e+00  -1.0794658e-03
  -1.0050477e+00  -1.0532245e-03
  -1.0042000e+00  -1.0315170e-03
  -1.0037068e+00  -1.0191520e-03
  -1.0024222e+00  -9.9813151e-04
  -1.0004273e+00  -9.6515813e-04
  -9.9915231e-01  -9.4496194e-04
  -9.9717116e-01  -9.1322507e-04
  -9.9590718e-01  -8.9399060e-04
  -9.9394526e-01  -8.6390240e-04
  -9.9269228e-01  -8.4508010e-04
  -9.9074685e-01  -8.1540406e-04
  -9.8950348e-01  -7.9616959e-04
  -9.8757316e-01  -7.6580661e-04
  -9.8633803e-01  -7.4519825e-04
  -9.8442008e-01  -7.1263705e-04
  -9.8318907e-01  -6.8928091e-04
  -9.8127937e-01  -6.5246064e-04
  -9.8005111e-01  -6.2621933e-04
  -9.7814552e-01  -5.8486522e-04
  -9.7768527e-01  -5.7442365e-04
  -9.7727035e-01  -5.6494381e-04
  -9.7578243e-01  -5.2839832e-04
  -9.7501717e-01  -5.0916385e-04
  -9.7379166e-01  -4.8154865e-04
  -9.7189020e-01  -4.4019454e-04
  -9.7066606e-01  -4.1518973e-04
  -9.6876460e-01  -3.7740774e-04
  -9.6754046e-01  -3.5322727e-04
  -9.6564037e-01  -3.1681917e-04
  -9.6441486e-01  -2.9181436e-04
  -9.6251477e-01  -2.5416976e-04
  -9.6129063e-01  -2.2641717e-04
  -9.5938917e-01  -1.8465089e-04
  -9.5816503e-01  -1.5332619e-04
  -9.5626494e-01  -1.0620174e-04
  -9.5585415e-01  -9.4935839e-05
  -9.5516171e-01  -7.6663095e-05
  -9.5395406e-01  -4.2315830e-05
  -9.5313934e-01  -1.8272745e-05
  -9.5191520e-01   1.3189350e-05
  -9.5001511e-01   6.0451186e-05
  -9.4878960e-01   8.9165499e-05
  -9.4688951e-01   1.3189350e-04
  -9.4566538e-01   1.6033303e-04
  -9.4376391e-01   2.0209930e-04
  -9.4253977e-01   2.3287445e-04
  -9.4063968e-01   2.7738851e-04
  -9.3941555e-01   3.1173577e-04
  -9.3751408e-01   3.6147061e-04
  -9.3705932e-01   3.7520952e-04
  -9.3578298e-01   4.1161762e-04
  -9.3515786e-01   4.3126425e-04
  -9.3438986e-01   4.5558212e-04
  -9.3316434e-01   4.8883027e-04
  -9.3126425e-01   5.4117550e-04
  -9.3004012e-01   5.7140109e-04
  -9.2813865e-01   6.1770121e-04
  -9.2691452e-01   6.4792680e-04
  -9.2501443e-01   6.9257824e-04
  -9.2379029e-01   7.2513945e-04
  -9.2188882e-01   7.7226390e-04
  -9.2066469e-01   8.0784766e-04
  -9.1876460e-01   8.5936856e-04
  -9.1859424e-01   8.6445196e-04
  -9.1736598e-01   8.9989833e-04
  -9.1669414e-01   9.2050669e-04
  -9.1563900e-01   9.5155662e-04
  -9.1441486e-01   9.8246916e-04
  -9.1251477e-01   1.0333031e-03
  -9.1128926e-01   1.0617426e-03
  -9.0938917e-01   1.1068063e-03
  -9.0816503e-01   1.1352458e-03
  -9.0626357e-01   1.1786607e-03
  -9.0503943e-01   1.2083368e-03
  -9.0313934e-01   1.2529882e-03
  -9.0191520e-01   1.2837634e-03
  -9.0001374e-01   1.3307504e-03
  -8.9954387e-01   1.3427033e-03
  -8.9777705e-01   1.3881790e-03
  -8.9764378e-01   1.3918885e-03
  -8.9688951e-01   1.4104361e-03
  -8.9566400e-01   1.4364026e-03
  -8.9376391e-01   1.4811914e-03
  -8.9253977e-01   1.5042728e-03
  -8.9063831e-01   1.5430165e-03
  -8.8941417e-01   1.5645866e-03
  -8.8751408e-01   1.6000330e-03
  -8.8628995e-01   1.6207787e-03
  -8.8438848e-01   1.6547138e-03
  -8.8316434e-01   1.6744978e-03
  -8.8126425e-01   1.7073338e-03
  -8.8004012e-01   1.7261561e-03
  -8.7813865e-01   1.7577556e-03
  -8.7691452e-01   1.7757536e-03
  -8.7501443e-01   1.8061166e-03
  -8.7378892e-01   1.8232902e-03
  -8.7188882e-01   1.8525541e-03
  -8.7128981e-01   1.8603852e-03
  -8.7017284e-01   1.8765971e-03
  -8.6938972e-01   1.8864892e-03
  -8.6876322e-01   1.8936334e-03
  -8.6753909e-01   1.9050367e-03
  -8.6563900e-01   1.9250955e-03
  -8.6441486e-01   1.9343006e-03
  -8.6251340e-01   1.9505125e-03
  -8.6128926e-01   1.9577941e-03
  -8.5938917e-01   1.9704339e-03
  -8.5816366e-01   1.9757920e-03
  -8.5626357e-01   1.9851345e-03
  -8.5503943e-01   1.9887066e-03
  -8.5313797e-01   1.9948891e-03
  -8.5191383e-01   1.9968126e-03
  -8.5001374e-01   1.9998351e-03
  -8.4878960e-01   2.0001099e-03
  -8.4688814e-01   2.0002473e-03
  -8.4566400e-01   1.9991482e-03
  -8.4376391e-01   1.9965378e-03
  -8.4253840e-01   1.9939274e-03
  -8.4063831e-01   1.9885692e-03
  -8.3941417e-01   1.9844476e-03
  -8.3751271e-01   1.9764790e-03
  -8.3628857e-01   1.9709834e-03
  -8.3438848e-01   1.9602671e-03
  -8.3316434e-01   1.9531229e-03
  -8.3126288e-01   1.9397961e-03
  -8.3003874e-01   1.9311406e-03
  -8.2813865e-01   1.9150661e-03
  -8.2691452e-01   1.9048993e-03
  -8.2501305e-01   1.8860770e-03
  -8.2476987e-01   1.8833292e-03
  -8.2405682e-01   1.8765971e-03
  -8.2354574e-01   1.8708268e-03
  -8.2188882e-01   1.8498063e-03
  -8.2066331e-01   1.8353804e-03
  -8.1876322e-01   1.8112000e-03
  -8.1753909e-01   1.7964993e-03
  -8.1563762e-01   1.7725936e-03
  -8.1441349e-01   1.7576182e-03
  -8.1251340e-01   1.7337125e-03
  -8.1128926e-01   1.7185997e-03
  -8.0938779e-01   1.6945566e-03
  -8.0816366e-01   1.6790317e-03
  -8.0626357e-01   1.6545764e-03
  -8.0503806e-01   1.6382271e-03
  -8.0313797e-01   1.6128102e-03
  -8.0191383e-01   1.5953617e-03
  -8.0001237e-01   1.5678839e-03
  -7.9878823e-01   1.5485121e-03
  -7.9688814e-01   1.5177369e-03
  -7.9566400e-01   1.4950677e-03
  -7.9376254e-01   1.4590718e-03
  -7.9253840e-01   1.4322809e-03
  -7.9086775e-01   1.3960102e-03
  -7.9063831e-01   1.3907894e-03
  -7.9053252e-01   1.3881790e-03
  -7.9022614e-01   1.3797983e-03
  -7.8941417e-01   1.3571291e-03
  -7.8751271e-01   1.3102794e-03
  -7.8628857e-01   1.2800539e-03
  -7.8438848e-01   1.2378754e-03
  -7.8316297e-01   1.2099854e-03
  -7.8126288e-01   1.1702800e-03
  -7.8003874e-01   1.1425274e-03
  -7.7813728e-01   1.1026846e-03
  -7.7691314e-01   1.0725964e-03
  -7.7501305e-01   1.0294562e-03
  -7.7378892e-01   9.9373506e-04
  -7.7188745e-01   9.4290111e-04
  -7.7096145e-01   9.1446157e-04
  -7.7052455e-01   8.9989833e-04
  -7.6973731e-01   8.7063446e-04
  -7.6876322e-01   8.3656198e-04
  -7.6753771e-01   7.9781826e-04
  -7.6563762e-01   7.3997747e-04
  -7.6441349e-01   7.0480587e-04
  -7.6251202e-01   6.5287281e-04
  -7.6128789e-01   6.1646470e-04
  -7.5938779e-01   5.6439425e-04
  -7.5816366e-01   5.2235320e-04
  -7.5626219e-01   4.6368807e-04
  -7.5507790e-01   4.2150963e-04
  -7.5481961e-01   4.1161762e-04
  -7.5385239e-01   3.7218696e-04
  -7.5313797e-01   3.4264831e-04
  -7.5191383e-01   3.0129420e-04
  -7.5001237e-01   2.3369879e-04
  -7.4878823e-01   1.9509246e-04
  -7.4688814e-01   1.3587778e-04
  -7.4566263e-01   9.4111505e-05
  -7.4376254e-01   3.3797708e-05
  -7.4186245e-01  -3.4759432e-05
  -7.4104223e-01  -6.6633693e-05
  -7.4078394e-01  -7.6663095e-05
  -7.4063694e-01  -8.2982991e-05
  -7.4033880e-01  -9.6034952e-05
  -7.3873684e-01  -1.6184431e-04
  -7.3751271e-01  -2.0704531e-04
  -7.3628857e-01  -2.4620119e-04
  -7.3438711e-01  -3.1091144e-04
  -7.3316297e-01  -3.5061688e-04
  -7.3126288e-01  -4.1175501e-04
  -7.3003737e-01  -4.5613167e-04
  -7.2813728e-01  -5.2221581e-04
  -7.2711098e-01  -5.6137169e-04
  -7.2701893e-01  -5.6494381e-04
  -7.2588685e-01  -6.0808397e-04
  -7.2501168e-01  -6.4449207e-04
  -7.2378754e-01  -6.8282362e-04
  -7.2188745e-01  -7.4918254e-04
  -7.2066331e-01  -7.8504108e-04
  -7.1876185e-01  -8.4370621e-04
  -7.1753771e-01  -8.8162559e-04
  -7.1563762e-01  -9.4125244e-04
  -7.1373616e-01  -1.0062375e-03
  -7.1251202e-01  -1.0474542e-03
  -7.1234990e-01  -1.0532245e-03
  -7.1219877e-01  -1.0588575e-03
  -7.1061193e-01  -1.1143627e-03
  -7.0938642e-01  -1.1532438e-03
  -7.0816228e-01  -1.1862171e-03
  -7.0626219e-01  -1.2414475e-03
  -7.0503806e-01  -1.2723601e-03
  -7.0313659e-01  -1.3230566e-03
  -7.0191246e-01  -1.3549309e-03
  -7.0001237e-01  -1.4063144e-03
  -6.9878823e-01  -1.4396999e-03
  -6.9688676e-01  -1.4935565e-03
  -6.9583299e-01  -1.5237820e-03
  -6.9519138e-01  -1.5415052e-03
  -6.9460885e-01  -1.5577171e-03
  -6.9376254e-01  -1.5821724e-03
  -6.9253703e-01  -1.6115737e-03
  -6.9063694e-01  -1.6584233e-03
  -6.8941280e-01  -1.6843899e-03
  -6.8751133e-01  -1.7254692e-03
  -6.8628720e-01  -1.7500618e-03
  -6.8438711e-01  -1.7886682e-03
  -6.8316297e-01  -1.8131234e-03
  -6.8126151e-01  -1.8510428e-03
  -6.8003737e-01  -1.8757728e-03
  -6.7813728e-01  -1.9132800e-03
  -6.7691177e-01  -1.9382848e-03
  -6.7501168e-01  -1.9752425e-03
  -6.7329157e-01  -2.0089028e-03
  -6.7227626e-01  -2.0299233e-03
  -6.7206743e-01  -2.0340450e-03
  -6.7188608e-01  -2.0374797e-03
  -6.7066194e-01  -2.0594620e-03
  -6.6876185e-01  -2.0909241e-03
  -6.6753771e-01  -2.1104333e-03
  -6.6563625e-01  -2.1377737e-03
  -6.6441211e-01  -2.1557717e-03
  -6.6251202e-01  -2.1802270e-03
  -6.6128789e-01  -2.1971258e-03
  -6.5938642e-01  -2.2193828e-03
  -6.5816228e-01  -2.2354574e-03
  -6.5626219e-01  -2.2557909e-03
  -6.5503668e-01  -2.2710411e-03
  -6.5313659e-01  -2.2894513e-03
  -6.5191246e-01  -2.3036023e-03
  -6.5001099e-01  -2.3202264e-03
  -6.4878685e-01  -2.3332784e-03
  -6.4688676e-01  -2.3478416e-03
  -6.4566263e-01  -2.3599319e-03
  -6.4376116e-01  -2.3724343e-03
  -6.4253703e-01  -2.3830132e-03
  -6.4063694e-01  -2.3933174e-03
  -6.3941143e-01  -2.4022477e-03
  -6.3751133e-01  -2.4102163e-03
  -6.3628720e-01  -2.4169483e-03
  -6.3438573e-01  -2.4224439e-03
  -6.3316160e-01  -2.4265655e-03
  -6.3126151e-01  -2.4294507e-03
  -6.3003737e-01  -2.4305498e-03
  -6.2813591e-01  -2.4305498e-03
  -6.2691177e-01  -2.4284890e-03
  -6.2501168e-01  -2.4253290e-03
  -6.2378754e-01  -2.4199709e-03
  -6.2188608e-01  -2.4137884e-03
  -6.2066194e-01  -2.4051329e-03
  -6.1876185e-01  -2.3957904e-03
  -6.1753634e-01  -2.3842497e-03
  -6.1563625e-01  -2.3717473e-03
  -6.1441211e-01  -2.3578710e-03
  -6.1251065e-01  -2.3423461e-03
  -6.1128651e-01  -2.3262715e-03
  -6.0938642e-01  -2.3075866e-03
  -6.0816228e-01  -2.2895887e-03
  -6.0626082e-01  -2.2677438e-03
  -6.0503668e-01  -2.2476850e-03
  -6.0313659e-01  -2.2219932e-03
  -6.0191108e-01  -2.1990493e-03
  -6.0001099e-01  -2.1679993e-03
  -5.9878685e-01  -2.1403841e-03
  -5.9688539e-01  -2.1012283e-03
  -5.9566125e-01  -2.0655071e-03
  -5.9559531e-01  -2.0637210e-03
  -5.9428599e-01  -2.0299233e-03
  -5.9376116e-01  -2.0131619e-03
  -5.9374605e-01  -2.0124749e-03
  -5.9253703e-01  -1.9668618e-03
  -5.9063556e-01  -1.9081966e-03
  -5.8941143e-01  -1.8680790e-03
  -5.8751133e-01  -1.8147721e-03
  -5.8628582e-01  -1.7749292e-03
  -5.8438573e-01  -1.7216223e-03
  -5.8316160e-01  -1.6750474e-03
  -5.8126013e-01  -1.6145962e-03
  -5.8084522e-01  -1.5953617e-03
  -5.7949056e-01  -1.5415052e-03
  -5.7894375e-01  -1.5147144e-03
  -5.7813591e-01  -1.4723985e-03
  -5.7691177e-01  -1.4174429e-03
  -5.7501030e-01  -1.3329486e-03
  -5.7378617e-01  -1.2785426e-03
  -5.7188608e-01  -1.2038029e-03
  -5.6998461e-01  -1.1205452e-03
  -5.6923172e-01  -1.0807023e-03
  -5.6876048e-01  -1.0556975e-03
  -5.6871239e-01  -1.0532245e-03
  -5.6858737e-01  -1.0459429e-03
  -5.6686039e-01  -9.4400022e-04
  -5.6563625e-01  -8.7667958e-04
  -5.6441074e-01  -8.1251889e-04
  -5.6251065e-01  -7.1909433e-04
  -5.6061056e-01  -6.2237243e-04
  -5.6011046e-01  -5.9187206e-04
  -5.5967219e-01  -5.6494381e-04
  -5.5938505e-01  -5.4529717e-04
  -5.5748496e-01  -4.1999835e-04
  -5.5626082e-01  -3.4773171e-04
  -5.5435935e-01  -2.4166735e-04
  -5.5323002e-01  -1.7228588e-04
  -5.5313522e-01  -1.6651554e-04
  -5.5163905e-01  -7.6663095e-05
  -5.5134916e-01  -5.5505180e-05
  -5.5123513e-01  -4.6987058e-05
  -5.5001099e-01   3.7644602e-05
  -5.4878548e-01   1.1389553e-04
  -5.4688539e-01   2.3878218e-04
  -5.4498530e-01   3.5377683e-04
  -5.4465694e-01   3.7713297e-04
  -5.4416509e-01   4.1161762e-04
  -5.4375979e-01   4.4225538e-04
  -5.4185970e-01   5.8335394e-04
  -5.4063556e-01   6.6331437e-04
  -5.3873410e-01   7.8490369e-04
  -5.3811722e-01   8.2859341e-04
  -5.3750996e-01   8.7118402e-04
  -5.3709642e-01   8.9989833e-04
  -5.3674608e-01   9.2696398e-04
  -5.3560987e-01   1.0143434e-03
  -5.3438573e-01   1.0969142e-03
  -5.3248427e-01   1.2241365e-03
  -5.3160223e-01   1.2856868e-03
  -5.3126013e-01   1.3094551e-03
  -5.3011293e-01   1.3881790e-03
  -5.2980106e-01   1.4127717e-03
  -5.2936004e-01   1.4469816e-03
  -5.2813591e-01   1.5313384e-03
  -5.2623444e-01   1.6633693e-03
  -5.2504190e-01   1.7434672e-03
  -5.2501030e-01   1.7456654e-03
  -5.2314044e-01   1.8698651e-03
  -5.2304839e-01   1.8765971e-03
  -5.2188470e-01   1.9580689e-03
  -5.1998461e-01   2.0929849e-03
  -5.1876048e-01   2.1693732e-03
  -5.1685901e-01   2.2884895e-03
  -5.1645921e-01   2.3152804e-03
  -5.1571868e-01   2.3648779e-03
  -5.1563487e-01   2.3705108e-03
  -5.1373478e-01   2.5019921e-03
  -5.1251065e-01   2.5724727e-03
  -5.1060918e-01   2.6845822e-03
  -5.0952106e-01   2.7492924e-03
  -5.0938505e-01   2.7573984e-03
  -5.0780782e-01   2.8531586e-03
  -5.0763334e-01   2.8646993e-03
  -5.0748496e-01   2.8744539e-03
  -5.0625945e-01   2.9416371e-03
  -5.0503531e-01   3.0000275e-03
  -5.0313522e-01   3.1076031e-03
  -5.0123375e-01   3.2017146e-03
  -5.0007694e-01   3.2585937e-03
  -5.0000962e-01   3.2620284e-03
  -4.9846536e-01   3.3414393e-03
  -4.9818646e-01   3.3561399e-03
  -4.9810953e-01   3.3601242e-03
  -4.9688539e-01   3.4110955e-03
  -4.9566125e-01   3.4525870e-03
  -4.9375979e-01   3.5344709e-03
  -4.9253565e-01   3.5715660e-03
  -4.9063556e-01   3.6402605e-03
  -4.8941005e-01   3.6736460e-03
  -4.8750996e-01   3.7369824e-03
  -4.8560987e-01   3.7963345e-03
  -4.8453686e-01   3.8214767e-03
  -4.8438436e-01   3.8251862e-03
  -4.8421262e-01   3.8297200e-03
  -4.8333746e-01   3.8485423e-03
  -4.8248427e-01   3.8669524e-03
  -4.8126013e-01   3.8828896e-03
  -4.8003600e-01   3.8907207e-03
  -4.7813453e-01   3.9180612e-03
  -4.7691039e-01   3.9180612e-03
  -4.7501030e-01   3.9333114e-03
  -4.7378479e-01   3.9253428e-03
  -4.7188470e-01   3.9289149e-03
  -4.7066057e-01   3.9128404e-03
  -4.6875910e-01   3.9047344e-03
  -4.6685901e-01   3.8849504e-03
  -4.6563487e-01   3.8611821e-03
  -4.6395735e-01   3.8297200e-03
  -4.6326491e-01   3.8137829e-03
  -4.6250927e-01   3.7937241e-03
  -4.6166708e-01   3.7713297e-03
  -4.6060918e-01   3.7401423e-03
  -4.5938505e-01   3.7060698e-03
  -4.5815954e-01   3.6696617e-03
  -4.5625945e-01   3.6087984e-03
  -4.5503531e-01   3.5660704e-03
  -4.5313522e-01   3.5050697e-03
  -4.5123375e-01   3.4403594e-03
  -4.5000962e-01   3.3882890e-03
  -4.4883906e-01   3.3414393e-03
  -4.4806281e-01   3.3055807e-03
  -4.4688402e-01   3.2529607e-03
  -4.4681257e-01   3.2495260e-03
  -4.4498393e-01   3.1555519e-03
  -4.4375979e-01   3.1025197e-03
  -4.4185832e-01   3.0152777e-03
  -4.4063419e-01   2.9549639e-03
  -4.3855549e-01   2.8531586e-03
  -4.3835765e-01   2.8416179e-03
  -4.3750996e-01   2.7950430e-03
  -4.3705658e-01   2.7693512e-03
  -4.3560850e-01   2.6818344e-03
  -4.3438436e-01   2.6208337e-03
  -4.3248427e-01   2.5205397e-03
  -4.3125876e-01   2.4529442e-03
  -4.2963482e-01   2.3648779e-03
  -4.2927486e-01   2.3424834e-03
  -4.2813453e-01   2.2773610e-03
  -4.2802874e-01   2.2709037e-03
  -4.2623307e-01   2.1560465e-03
  -4.2500893e-01   2.0914736e-03
  -4.2310884e-01   1.9866458e-03
  -4.2188470e-01   1.9139670e-03
  -4.2125409e-01   1.8765971e-03
  -4.2058500e-01   1.8329074e-03
  -4.1998324e-01   1.7919655e-03
  -4.1875910e-01   1.7242327e-03
  -4.1753497e-01   1.6584233e-03
  -4.1563350e-01   1.5449400e-03
  -4.1373341e-01   1.4392878e-03
  -4.1298189e-01   1.3936746e-03
  -4.1289259e-01   1.3881790e-03
  -4.1250927e-01   1.3639986e-03
  -4.1192262e-01   1.3255296e-03
  -4.1060781e-01   1.2374632e-03
  -4.0938367e-01   1.1727530e-03
  -4.0748358e-01   1.0669634e-03
  -4.0625945e-01   1.0001923e-03
  -4.0450361e-01   8.9989833e-04
  -4.0445003e-01   8.9632622e-04
  -4.0435798e-01   8.9014371e-04
  -4.0313384e-01   8.1883879e-04
  -4.0190971e-01   7.5879977e-04
  -4.0000962e-01   6.4311818e-04
  -3.9810815e-01   5.4543456e-04
  -3.9688402e-01   4.8113648e-04
  -3.9564065e-01   4.1161762e-04
  -3.9550051e-01   4.0254994e-04
  -3.9498393e-01   3.6957657e-04
  -3.9375842e-01   3.0472893e-04
  -3.9253428e-01   2.4991070e-04
  -3.9063419e-01   1.4824279e-04
  -3.8941005e-01   8.9989833e-05
  -3.8750859e-01   1.3738906e-07
  -3.8611546e-01  -7.2266645e-05
  -3.8602891e-01  -7.6663095e-05
  -3.8488995e-01  -1.3299261e-04
  -3.8438436e-01  -1.6266865e-04
  -3.8315885e-01  -2.1185393e-04
  -3.8125876e-01  -3.0417938e-04
  -3.8003462e-01  -3.5267771e-04
  -3.7813316e-01  -4.3250076e-04
  -3.7623307e-01  -5.1795675e-04
  -3.7547331e-01  -5.5079273e-04
  -3.7514220e-01  -5.6494381e-04
  -3.7500893e-01  -5.7112632e-04
  -3.7480010e-01  -5.8115572e-04
  -3.7310747e-01  -6.5864315e-04
  -3.7188333e-01  -7.0494326e-04
  -3.7065919e-01  -7.4437392e-04
  -3.6875910e-01  -8.1403017e-04
  -3.6753497e-01  -8.5277389e-04
  -3.6563350e-01  -9.1954497e-04
  -3.6440936e-01  -9.5993735e-04
  -3.6250927e-01  -1.0305553e-03
  -3.6216992e-01  -1.0430577e-03
  -3.6185805e-01  -1.0532245e-03
  -3.6094441e-01  -1.0816641e-03
  -3.5938367e-01  -1.1370318e-03
  -3.5815954e-01  -1.1680818e-03
  -3.5625807e-01  -1.2227626e-03
  -3.5503394e-01  -1.2498283e-03
  -3.5313384e-01  -1.2986014e-03
  -3.5190971e-01  -1.3237436e-03
  -3.5000824e-01  -1.3707306e-03
  -3.4878411e-01  -1.3943616e-03
  -3.4688402e-01  -1.4401121e-03
  -3.4565851e-01  -1.4620944e-03
  -3.4375842e-01  -1.5068832e-03
  -3.4253428e-01  -1.5274916e-03
  -3.4250268e-01  -1.5281785e-03
  -3.4188443e-01  -1.5415052e-03
  -3.4063281e-01  -1.5656857e-03
  -3.3940868e-01  -1.5825846e-03
  -3.3750859e-01  -1.6121232e-03
  -3.3628445e-01  -1.6257247e-03
  -3.3438299e-01  -1.6497678e-03
  -3.3315885e-01  -1.6603468e-03
  -3.3125876e-01  -1.6798560e-03
  -3.3003325e-01  -1.6875498e-03
  -3.2813316e-01  -1.7028000e-03
  -3.2690902e-01  -1.7080208e-03
  -3.2500893e-01  -1.7191493e-03
  -3.2378342e-01  -1.7221718e-03
  -3.2188333e-01  -1.7293161e-03
  -3.2065919e-01  -1.7301404e-03
  -3.1875773e-01  -1.7337125e-03
  -3.1753359e-01  -1.7326134e-03
  -3.1563350e-01  -1.7327508e-03
  -3.1440936e-01  -1.7297282e-03
  -3.1250790e-01  -1.7268431e-03
  -3.1128376e-01  -1.7221718e-03
  -3.0938367e-01  -1.7164015e-03
  -3.0815816e-01  -1.7100816e-03
  -3.0625807e-01  -1.7017009e-03
  -3.0503394e-01  -1.6938697e-03
  -3.0313247e-01  -1.6828786e-03
  -3.0190833e-01  -1.6733987e-03
  -3.0000824e-01  -1.6600720e-03
  -2.9878411e-01  -1.6488061e-03
  -2.9688264e-01  -1.6331437e-03
  -2.9498255e-01  -1.6151458e-03
  -2.9477509e-01  -1.6129475e-03
  -2.9375842e-01  -1.6031929e-03
  -2.9211662e-01  -1.5856071e-03
  -2.9063281e-01  -1.5700822e-03
  -2.8956942e-01  -1.5571676e-03
  -2.8822988e-01  -1.5415052e-03
  -2.8750721e-01  -1.5325749e-03
  -2.8722419e-01  -1.5295524e-03
  -2.8438299e-01  -1.4914956e-03
  -2.8248152e-01  -1.4607205e-03
  -2.8125738e-01  -1.4479433e-03
  -2.8003325e-01  -1.4355783e-03
  -2.7813316e-01  -1.4071387e-03
  -2.7690902e-01  -1.3949111e-03
  -2.7500756e-01  -1.3685324e-03
  -2.7378342e-01  -1.3564422e-03
  -2.7188333e-01  -1.3315748e-03
  -2.7065782e-01  -1.3193471e-03
  -2.6875773e-01  -1.2954414e-03
  -2.6753359e-01  -1.2829390e-03
  -2.6563213e-01  -1.2595829e-03
  -2.6440799e-01  -1.2465309e-03
  -2.6250790e-01  -1.2231748e-03
  -2.6128376e-01  -1.2094359e-03
  -2.5938230e-01  -1.1853928e-03
  -2.5815816e-01  -1.1709669e-03
  -2.5625807e-01  -1.1454126e-03
  -2.5503256e-01  -1.1304372e-03
  -2.5313247e-01  -1.1032341e-03
  -2.5123238e-01  -1.0747946e-03
  -2.5047674e-01  -1.0654521e-03
  -2.5000687e-01  -1.0595444e-03
  -2.4958646e-01  -1.0532245e-03
  -2.4901629e-01  -1.0433325e-03
  -2.4810678e-01  -1.0276702e-03
  -2.4688264e-01  -1.0115956e-03
  -2.4565851e-01  -9.9716979e-04
  -2.4375704e-01  -9.6804331e-04
  -2.4253290e-01  -9.5471657e-04
  -2.4063281e-01  -9.2888742e-04
  -2.3940868e-01  -9.1652241e-04
  -2.3750721e-01  -8.9302888e-04
  -2.3628308e-01  -8.8135081e-04
  -2.3438299e-01  -8.5950595e-04
  -2.3315748e-01  -8.4810266e-04
  -2.3125738e-01  -8.2721952e-04
  -2.3003325e-01  -8.1595362e-04
  -2.2813178e-01  -7.9562004e-04
  -2.2690765e-01  -7.8421674e-04
  -2.2500756e-01  -7.6374578e-04
  -2.2378342e-01  -7.5206771e-04
  -2.2188196e-01  -7.3090979e-04
  -2.2065782e-01  -7.1840739e-04
  -2.1875773e-01  -6.9601297e-04
  -2.1753222e-01  -6.8241145e-04
  -2.1563213e-01  -6.5809359e-04
  -2.1440799e-01  -6.4311818e-04
  -2.1250653e-01  -6.1715165e-04
  -2.1128239e-01  -6.0080235e-04
  -2.0938230e-01  -5.7332454e-04
  -2.0879153e-01  -5.6494381e-04
  -2.0842607e-01  -5.5889869e-04
  -2.0815816e-01  -5.5436485e-04
  -2.0625670e-01  -5.2400187e-04
  -2.0503256e-01  -5.0476740e-04
  -2.0313247e-01  -4.7701481e-04
  -2.0190696e-01  -4.5901684e-04
  -2.0000687e-01  -4.3291292e-04
  -1.9878273e-01  -4.1601407e-04
  -1.9688264e-01  -3.9087187e-04
  -1.9565713e-01  -3.7438518e-04
  -1.9375704e-01  -3.4951776e-04
  -1.9253290e-01  -3.3316847e-04
  -1.9063144e-01  -3.0788888e-04
  -1.8940730e-01  -2.9099003e-04
  -1.8750721e-01  -2.6419916e-04
  -1.8628308e-01  -2.4620119e-04
  -1.8438161e-01  -2.1666254e-04
  -1.8315748e-01  -1.9660374e-04
  -1.8125738e-01  -1.6321820e-04
  -1.8003187e-01  -1.4027423e-04
  -1.7813178e-01  -1.0304179e-04
  -1.7707251e-01  -8.1059544e-05
  -1.7685956e-01  -7.6663095e-05
  -1.7517105e-01  -3.8606325e-05
  -1.7500618e-01  -3.4622043e-05
  -1.7378205e-01  -6.8694529e-06
  -1.7188196e-01   3.1462094e-05
  -1.7065782e-01   5.6192125e-05
  -1.6875635e-01   9.1775891e-05
  -1.6753222e-01   1.1485725e-04
  -1.6563213e-01   1.4920452e-04
  -1.6440662e-01   1.7214849e-04
  -1.6250653e-01   2.0732009e-04
  -1.6128239e-01   2.3122579e-04
  -1.5938092e-01   2.6983211e-04
  -1.5815679e-01   2.9662298e-04
  -1.5625670e-01   3.4058748e-04
  -1.5503256e-01   3.7108785e-04
  -1.5415052e-01   3.9389443e-04
  -1.5345671e-01   4.1161762e-04
  -1.5313110e-01   4.2123485e-04
  -1.5285632e-01   4.2947820e-04
  -1.5190696e-01   4.5668123e-04
  -1.5000687e-01   5.0641607e-04
  -1.4878273e-01   5.3691644e-04
  -1.4688127e-01   5.8088094e-04
  -1.4565713e-01   6.0877092e-04
  -1.4375704e-01   6.5053719e-04
  -1.4253153e-01   6.7801500e-04
  -1.4063144e-01   7.2115517e-04
  -1.3940730e-01   7.5096859e-04
  -1.3750584e-01   7.9919215e-04
  -1.3628198e-01   8.3312725e-04
  -1.3438134e-01   8.8780809e-04
  -1.3397783e-01   8.9989833e-04
  -1.3390583e-01   9.0237134e-04
  -1.3315693e-01   9.2668920e-04
  -1.3125629e-01   9.8452999e-04
  -1.3003187e-01   1.0186025e-03
  -1.2813123e-01   1.0680625e-03
  -1.2690696e-01   1.0988377e-03
  -1.2500632e-01   1.1452752e-03
  -1.2378191e-01   1.1759130e-03
  -1.2188127e-01   1.2239991e-03
  -1.2065686e-01   1.2575221e-03
  -1.1875622e-01   1.3112412e-03
  -1.1753181e-01   1.3490232e-03
  -1.1752892e-01   1.3491606e-03
  -1.1627181e-01   1.3881790e-03
  -1.1563117e-01   1.4102987e-03
  -1.1563020e-01   1.4102987e-03
  -1.1440675e-01   1.4494546e-03
  -1.1250611e-01   1.5059215e-03
  -1.1128170e-01   1.5391696e-03
  -1.0938106e-01   1.5889045e-03
  -1.0815665e-01   1.6202292e-03
  -1.0625601e-01   1.6685901e-03
  -1.0503174e-01   1.7014261e-03
  -1.0313110e-01   1.7533592e-03
  -1.0190669e-01   1.7892177e-03
  -1.0000605e-01   1.8467837e-03
  -9.9405655e-02   1.8656060e-03
  -9.9055450e-02   1.8765971e-03
  -9.7505015e-02   1.9253703e-03
  -9.6880994e-02   1.9457038e-03
  -9.5656582e-02   1.9799137e-03
  -9.3755942e-02   2.0310224e-03
  -9.2531531e-02   2.0617976e-03
  -9.0630891e-02   2.1089220e-03
  -8.9406479e-02   2.1391476e-03
  -8.7505839e-02   2.1870964e-03
  -8.6281428e-02   2.2189707e-03
  -8.4380788e-02   2.2700794e-03
  -8.3156514e-02   2.3040145e-03
  -8.1255873e-02   2.3586954e-03
  -8.1038936e-02   2.3648779e-03
  -8.0901684e-02   2.3688621e-03
  -8.0031462e-02   2.3927678e-03
  -7.8130822e-02   2.4441513e-03
  -7.6906411e-02   2.4732778e-03
  -7.5005770e-02   2.5176545e-03
  -7.3781359e-02   2.5440332e-03
  -7.1880719e-02   2.5853873e-03
  -7.0656308e-02   2.6108043e-03
  -6.8755667e-02   2.6520210e-03
  -6.7531256e-02   2.6775754e-03
  -6.5630616e-02   2.7193416e-03
  -6.4406204e-02   2.7448960e-03
  -6.2505564e-02   2.7873492e-03
  -6.1281290e-02   2.8130410e-03
  -5.9839942e-02   2.8457396e-03
  -5.9514467e-02   2.8531586e-03
  -5.9380650e-02   2.8560437e-03
  -5.8912291e-02   2.8652488e-03
  -5.8156239e-02   2.8796747e-03
  -5.6255599e-02   2.9159454e-03
  -5.5031187e-02   2.9361416e-03
  -5.3130547e-02   2.9676037e-03
  -5.1906136e-02   2.9853268e-03
  -5.0005496e-02   3.0134916e-03
  -4.8781084e-02   3.0291540e-03
  -4.6880444e-02   3.0551205e-03
  -4.5656033e-02   3.0691342e-03
  -4.3755393e-02   3.0926277e-03
  -4.2530981e-02   3.1049927e-03
  -4.0630341e-02   3.1258759e-03
  -3.9406067e-02   3.1363174e-03
  -3.7505427e-02   3.1545902e-03
  -3.6281016e-02   3.1632457e-03
  -3.4380375e-02   3.1786333e-03
  -3.3155964e-02   3.1855027e-03
  -3.1255324e-02   3.1978677e-03
  -3.0030913e-02   3.2028137e-03
  -2.8130272e-02   3.2118814e-03
  -2.6905861e-02   3.2149040e-03
  -2.5005221e-02   3.2206743e-03
  -2.3780809e-02   3.2217734e-03
  -2.1880169e-02   3.2241090e-03
  -2.0655758e-02   3.2232847e-03
  -1.8755255e-02   3.2221856e-03
  -1.7530844e-02   3.2195752e-03
  -1.5630204e-02   3.2149040e-03
  -1.4405792e-02   3.2106449e-03
  -1.2505125e-02   3.2029511e-03
  -1.1280727e-02   3.1970434e-03
  -9.3801006e-03   3.1864644e-03
  -8.1557030e-03   3.1790454e-03
  -6.2550628e-03   3.1658561e-03
  -5.0306652e-03   3.1570632e-03
  -3.1300250e-03   3.1416756e-03
  -1.9056412e-03   3.1315088e-03
  -5.0000000e-06   3.1141978e-03
   1.2193938e-03   3.1025197e-03
   3.1200368e-03   3.0831479e-03
   4.3444206e-03   3.0698211e-03
   6.2450609e-03   3.0485258e-03
   7.4694584e-03   3.0330009e-03
   9.3700986e-03   3.0092325e-03
   1.0594482e-02   2.9909598e-03
   1.2495123e-02   2.9637568e-03
   1.3719520e-02   2.9420493e-03
   1.5620174e-02   2.9100376e-03
   1.7520814e-02   2.8721183e-03
   1.8312450e-02   2.8561811e-03
   1.8466601e-02   2.8531586e-03
   1.8745226e-02   2.8467013e-03
   1.9204517e-02   2.8348858e-03
   2.0645866e-02   2.7983403e-03
   2.1870277e-02   2.7720990e-03
   2.3094551e-02   2.7476438e-03
   2.4995191e-02   2.7042288e-03
   2.6219603e-02   2.6805979e-03
   2.8120243e-02   2.6406177e-03
   2.9344654e-02   2.6164372e-03
   3.1245294e-02   2.5775561e-03
   3.2469706e-02   2.5511774e-03
   3.4370346e-02   2.5105103e-03
   3.5594757e-02   2.4797351e-03
   3.7495397e-02   2.4335724e-03
   3.9289561e-02   2.3823263e-03
   3.9895035e-02   2.3648779e-03
   4.0513972e-02   2.3439947e-03
   4.0620449e-02   2.3402852e-03
   4.1844860e-02   2.3042893e-03
   4.3745501e-02   2.2416399e-03
   4.4969774e-02   2.2097656e-03
   4.6870415e-02   2.1570082e-03
   4.8094826e-02   2.1259583e-03
   4.9995466e-02   2.0766356e-03
   5.1219877e-02   2.0427005e-03
   5.3120518e-02   1.9911796e-03
   5.5021158e-02   1.9307284e-03
   5.6245569e-02   1.8904734e-03
   5.6636578e-02   1.8765971e-03
   5.6702113e-02   1.8737120e-03
   5.8146209e-02   1.8165581e-03
   5.9370621e-02   1.7709450e-03
   6.0595032e-02   1.7333004e-03
   6.2495672e-02   1.6714753e-03
   6.3720084e-02   1.6357541e-03
   6.5620724e-02   1.5794246e-03
   6.6844998e-02   1.5402687e-03
   6.8745638e-02   1.4807793e-03
   7.0441706e-02   1.4184046e-03
   7.1255461e-02   1.3881790e-03
   7.1666117e-02   1.3701811e-03
   7.1870689e-02   1.3608386e-03
   7.3095101e-02   1.3148133e-03
   7.4995741e-02   1.2380128e-03
   7.6220152e-02   1.1985821e-03
   7.8120792e-02   1.1356580e-03
   7.9345204e-02   1.0958151e-03
   8.1245844e-02   1.0342648e-03
   8.2470255e-02   9.8810211e-04
   8.4370896e-02   9.1762152e-04
   8.4755447e-02   9.0168439e-04
   8.4797901e-02   8.9989833e-04
   8.5979859e-02   8.4906438e-04
   8.7495810e-02   7.8133157e-04
   8.8720221e-02   7.3901574e-04
   9.0620861e-02   6.7073338e-04
   9.1845272e-02   6.3006622e-04
   9.3745913e-02   5.6618031e-04
   9.4970324e-02   5.2001759e-04
   9.6870964e-02   4.4898744e-04
   9.7489352e-02   4.2288352e-04
   9.7756574e-02   4.1161762e-04
   9.8713764e-02   3.6861484e-04
   9.9996016e-02   3.0940016e-04
   1.0122043e-01   2.6529827e-04
   1.0312107e-01   1.9440552e-04
   1.0434548e-01   1.5332619e-04
   1.0624612e-01   8.8478554e-05
   1.0747039e-01   4.2865386e-05
   1.0937103e-01  -2.8164757e-05
   1.1010950e-01  -5.9214684e-05
   1.1052730e-01  -7.6663095e-05
   1.1133377e-01  -1.1320858e-04
   1.1249608e-01  -1.6706509e-04
   1.1372050e-01  -2.1185393e-04
   1.1562114e-01  -2.8315885e-04
   1.1684555e-01  -3.2382601e-04
   1.1874619e-01  -3.8826148e-04
   1.1997060e-01  -4.3222598e-04
   1.2187124e-01  -5.0160745e-04
   1.2279971e-01  -5.3966422e-04
   1.2342648e-01  -5.6494381e-04
   1.2402413e-01  -5.9173467e-04
   1.2499629e-01  -6.3611134e-04
   1.2622070e-01  -6.8117495e-04
   1.2812134e-01  -7.5206771e-04
   1.2934562e-01  -7.9177314e-04
   1.3124626e-01  -8.5428516e-04
   1.3247067e-01  -8.9550188e-04
   1.3437131e-01  -9.6103646e-04
   1.3575770e-01  -1.0146182e-03
   1.3677823e-01  -1.0532245e-03
   1.3698197e-01  -1.0621548e-03
   1.3749622e-01  -1.0850988e-03
   1.3872036e-01  -1.1312615e-03
   1.4062182e-01  -1.2021543e-03
   1.4184596e-01  -1.2404858e-03
   1.4374605e-01  -1.3005248e-03
   1.4497019e-01  -1.3378947e-03
   1.4687165e-01  -1.3973841e-03
   1.4809579e-01  -1.4383261e-03
   1.4999588e-01  -1.5041354e-03
   1.5048224e-01  -1.5219960e-03
   1.5102217e-01  -1.5415052e-03
   1.5170637e-01  -1.5680213e-03
   1.5312148e-01  -1.6220152e-03
   1.5434562e-01  -1.6608963e-03
   1.5624708e-01  -1.7199736e-03
   1.5747122e-01  -1.7544583e-03
   1.5937131e-01  -1.8080400e-03
   1.6059544e-01  -1.8426621e-03
   1.6249691e-01  -1.8976177e-03
   1.6372105e-01  -1.9351249e-03
   1.6562114e-01  -1.9948891e-03
   1.6610062e-01  -2.0104141e-03
   1.6670239e-01  -2.0299233e-03
   1.6732476e-01  -2.0509439e-03
   1.6874674e-01  -2.0976561e-03
   1.6997087e-01  -2.1324156e-03
   1.7187234e-01  -2.1844860e-03
   1.7309647e-01  -2.2151238e-03
   1.7499657e-01  -2.2619735e-03
   1.7622070e-01  -2.2916495e-03
   1.7812217e-01  -2.3380870e-03
   1.7934630e-01  -2.3689995e-03
   1.8124639e-01  -2.4173605e-03
   1.8247053e-01  -2.4497843e-03
   1.8437199e-01  -2.5004809e-03
   1.8458770e-01  -2.5062512e-03
   1.8504245e-01  -2.5183414e-03
   1.8581183e-01  -2.5386750e-03
   1.8749622e-01  -2.5816778e-03
   1.8872173e-01  -2.6092930e-03
   1.9062182e-01  -2.6506471e-03
   1.9184596e-01  -2.6751024e-03
   1.9374742e-01  -2.7123348e-03
   1.9497156e-01  -2.7352788e-03
   1.9687165e-01  -2.7708625e-03
   1.9809579e-01  -2.7933943e-03
   1.9999725e-01  -2.8284285e-03
   2.0122139e-01  -2.8505482e-03
   2.0312148e-01  -2.8848954e-03
   2.0434699e-01  -2.9066029e-03
   2.0624708e-01  -2.9404006e-03
   2.0747122e-01  -2.9616959e-03
   2.0937268e-01  -2.9954936e-03
   2.0956365e-01  -2.9987910e-03
   2.1007611e-01  -3.0073091e-03
   2.1078916e-01  -3.0181628e-03
   2.1249691e-01  -3.0438546e-03
   2.1372105e-01  -3.0595169e-03
   2.1562251e-01  -3.0838348e-03
   2.1684665e-01  -3.0968868e-03
   2.1874674e-01  -3.1176325e-03
   2.1997225e-01  -3.1286236e-03
   2.2187234e-01  -3.1463468e-03
   2.2309647e-01  -3.1551397e-03
   2.2499794e-01  -3.1699777e-03
   2.2622208e-01  -3.1767098e-03
   2.2812217e-01  -3.1883879e-03
   2.2934630e-01  -3.1930591e-03
   2.3124777e-01  -3.2018520e-03
   2.3247190e-01  -3.2043250e-03
   2.3437199e-01  -3.2100953e-03
   2.3559613e-01  -3.2105075e-03
   2.3749760e-01  -3.2132553e-03
   2.3872173e-01  -3.2116066e-03
   2.4062182e-01  -3.2114692e-03
   2.4184733e-01  -3.2077597e-03
   2.4374742e-01  -3.2047372e-03
   2.4497156e-01  -3.1991042e-03
   2.4687303e-01  -3.1931965e-03
   2.4809716e-01  -3.1852279e-03
   2.4999725e-01  -3.1765724e-03
   2.5122139e-01  -3.1659935e-03
   2.5312285e-01  -3.1543154e-03
   2.5434699e-01  -3.1411260e-03
   2.5624708e-01  -3.1258759e-03
   2.5747259e-01  -3.1098013e-03
   2.5937268e-01  -3.0905669e-03
   2.6127277e-01  -3.0672107e-03
   2.6220152e-01  -3.0526475e-03
   2.6249828e-01  -3.0479763e-03
   2.6420603e-01  -3.0226967e-03
   2.6510043e-01  -3.0073091e-03
   2.6562251e-01  -2.9976919e-03
   2.6752397e-01  -2.9611464e-03
   2.6874811e-01  -2.9391641e-03
   2.6997225e-01  -2.9174567e-03
   2.7187234e-01  -2.8806364e-03
   2.7309647e-01  -2.8586541e-03
   2.7499794e-01  -2.8232078e-03
   2.7622208e-01  -2.7998516e-03
   2.7812217e-01  -2.7649548e-03
   2.7934768e-01  -2.7387135e-03
   2.8124777e-01  -2.7028549e-03
   2.8247190e-01  -2.6726294e-03
   2.8437337e-01  -2.6337482e-03
   2.8627346e-01  -2.5895090e-03
   2.8691781e-01  -2.5716484e-03
   2.8749760e-01  -2.5558487e-03
   2.8883439e-01  -2.5194406e-03
   2.8887149e-01  -2.5183414e-03
   2.9062320e-01  -2.4673701e-03
   2.9252329e-01  -2.4081554e-03
   2.9374742e-01  -2.3772429e-03
   2.9497293e-01  -2.3471547e-03
   2.9687303e-01  -2.2957712e-03
   2.9809716e-01  -2.2634847e-03
   2.9999863e-01  -2.2151238e-03
   3.0122276e-01  -2.1787157e-03
   3.0312285e-01  -2.1285687e-03
   3.0502432e-01  -2.0727887e-03
   3.0530597e-01  -2.0637210e-03
   3.0624845e-01  -2.0340450e-03
   3.0637348e-01  -2.0299233e-03
   3.0647927e-01  -2.0259391e-03
   3.0814855e-01  -1.9660374e-03
   3.0937268e-01  -1.9305910e-03
   3.1059682e-01  -1.8987168e-03
   3.1249828e-01  -1.8384030e-03
   3.1372242e-01  -1.8065287e-03
   3.1562251e-01  -1.7533592e-03
   3.1684802e-01  -1.7192867e-03
   3.1874811e-01  -1.6668041e-03
   3.2064820e-01  -1.6101998e-03
   3.2151375e-01  -1.5842332e-03
   3.2187371e-01  -1.5733795e-03
   3.2285467e-01  -1.5415052e-03
   3.2329019e-01  -1.5255681e-03
   3.2377380e-01  -1.5078449e-03
   3.2499794e-01  -1.4722611e-03
   3.2622208e-01  -1.4423103e-03
   3.2812354e-01  -1.3826835e-03
   3.2934768e-01  -1.3554804e-03
   3.3124777e-01  -1.3047839e-03
   3.3247328e-01  -1.2778556e-03
   3.3437337e-01  -1.2301816e-03
   3.3559751e-01  -1.2021543e-03
   3.3749897e-01  -1.1531064e-03
   3.3872311e-01  -1.1241173e-03
   3.4062320e-01  -1.0719094e-03
   3.4073036e-01  -1.0694364e-03
   3.4131976e-01  -1.0532245e-03
   3.4263182e-01  -1.0153051e-03
   3.4374880e-01  -9.8878905e-04
   3.4497293e-01  -9.6502075e-04
   3.4687303e-01  -9.1968236e-04
   3.4809854e-01  -8.9934878e-04
   3.4999863e-01  -8.6046767e-04
   3.5122276e-01  -8.4233232e-04
   3.5312423e-01  -8.0688594e-04
   3.5434836e-01  -7.9039925e-04
   3.5624845e-01  -7.5646416e-04
   3.5747259e-01  -7.4093919e-04
   3.5937406e-01  -7.0769104e-04
   3.6059819e-01  -6.9271563e-04
   3.6249828e-01  -6.6015443e-04
   3.6372242e-01  -6.4586596e-04
   3.6562388e-01  -6.1440387e-04
   3.6684802e-01  -6.0052757e-04
   3.6874811e-01  -5.7222543e-04
   3.6936911e-01  -5.6494381e-04
   3.7054653e-01  -5.4969362e-04
   3.7187371e-01  -5.3197043e-04
   3.7311434e-01  -5.1809414e-04
   3.7499931e-01  -4.9666145e-04
   3.7505427e-01  -4.9611189e-04
   3.7622345e-01  -4.8333471e-04
   3.7812354e-01  -4.6451241e-04
   3.7934768e-01  -4.5242217e-04
   3.8124914e-01  -4.3566070e-04
   3.8247328e-01  -4.2439480e-04
   3.8437337e-01  -4.0914462e-04
   3.8559888e-01  -3.9842827e-04
   3.8749897e-01  -3.8427720e-04
   3.8872311e-01  -3.7369824e-04
   3.9062457e-01  -3.6023411e-04
   3.9184871e-01  -3.4951776e-04
   3.9374880e-01  -3.3632841e-04
   3.9497293e-01  -3.2547468e-04
   3.9687440e-01  -3.1228533e-04
   3.9809854e-01  -3.0074465e-04
   3.9999863e-01  -2.8714313e-04
   4.0122276e-01  -2.7491551e-04
   4.0312423e-01  -2.6062704e-04
   4.0434836e-01  -2.4702553e-04
   4.0624845e-01  -2.3163795e-04
   4.0747396e-01  -2.1652516e-04
   4.0937406e-01  -1.9948891e-04
   4.1059819e-01  -1.8245267e-04
   4.1249966e-01  -1.6376776e-04
   4.1372379e-01  -1.4480807e-04
   4.1562388e-01  -1.2433710e-04
   4.1684802e-01  -1.0317918e-04
   4.1874948e-01  -8.0372599e-05
   4.1887588e-01  -7.8036985e-05
   4.1898167e-01  -7.6663095e-05
   4.2077597e-01  -5.3581733e-05
   4.2187371e-01  -3.3385541e-05
   4.2309922e-01  -1.1678070e-05
   4.2499931e-01   1.2639793e-05
   4.2622345e-01   3.3935097e-05
   4.2812491e-01   5.8390350e-05
   4.2934905e-01   8.0097821e-05
   4.3124914e-01   1.0510263e-04
   4.3247328e-01   1.2818399e-04
   4.3437474e-01   1.5428791e-04
   4.3559888e-01   1.7901794e-04
   4.3749897e-01   2.0704531e-04
   4.3872311e-01   2.3397357e-04
   4.4062457e-01   2.6419916e-04
   4.4184871e-01   2.9373781e-04
   4.4374880e-01   3.2643640e-04
   4.4565026e-01   3.6202017e-04
   4.4573682e-01   3.6421839e-04
   4.4687440e-01   3.9155882e-04
   4.4768087e-01   4.0790811e-04
   4.4784162e-01   4.1161762e-04
   4.5000000e-01   4.5681862e-04
   4.5190009e-01   4.9446322e-04
   4.5312423e-01   5.1988020e-04
   4.5434836e-01   5.4515978e-04
   4.5624983e-01   5.8074355e-04
   4.5747396e-01   6.0629791e-04
   4.5937406e-01   6.4050779e-04
   4.6059957e-01   6.6688649e-04
   4.6249966e-01   7.0040942e-04
   4.6372379e-01   7.2761245e-04
   4.6562526e-01   7.6086061e-04
   4.6752535e-01   7.9438354e-04
   4.6789630e-01   8.0262688e-04
   4.6874948e-01   8.1966312e-04
   4.7031709e-01   8.4741571e-04
   4.7187509e-01   8.7695436e-04
   4.7256203e-01   8.8904460e-04
   4.7315693e-01   8.9989833e-04
   4.7499931e-01   9.2820048e-04
   4.7690078e-01   9.5622785e-04
   4.7812491e-01   9.7037892e-04
   4.7934905e-01   9.8150743e-04
   4.8124914e-01   1.0055505e-03
   4.8247465e-01   1.0132443e-03
   4.8437474e-01   1.0323414e-03
   4.8559888e-01   1.0367378e-03
   4.8750034e-01   1.0507515e-03
   4.8872448e-01   1.0514385e-03
   4.9062457e-01   1.0605061e-03
   4.9184871e-01   1.0576210e-03
   4.9375017e-01   1.0614679e-03
   4.9497431e-01   1.0547358e-03
   4.9687440e-01   1.0533619e-03
   4.9809991e-01   1.0426456e-03
   5.0000000e-01   1.0356387e-03
   5.0122414e-01   1.0208007e-03
   5.0312560e-01   1.0073366e-03
   5.0434974e-01   9.8755255e-04
   5.0624983e-01   9.6666941e-04
   5.0747396e-01   9.4015333e-04
   5.0937406e-01   9.0979034e-04
   5.0937543e-01   9.0965296e-04
   5.0972165e-01   8.9989833e-04
   5.1059682e-01   8.7022230e-04
   5.1059957e-01   8.7008491e-04
   5.1249966e-01   8.2144918e-04
   5.1372517e-01   7.8146896e-04
   5.1562526e-01   7.3242107e-04
   5.1684939e-01   6.9436430e-04
   5.1875086e-01   6.4545380e-04
   5.1997500e-01   6.0464925e-04
   5.2187509e-01   5.5312835e-04
   5.2377655e-01   4.9322672e-04
   5.2500069e-01   4.4362927e-04
   5.2581266e-01   4.1161762e-04
   5.2599264e-01   4.0268733e-04
   5.2690078e-01   3.5872283e-04
   5.2812491e-01   2.9744731e-04
   5.2934905e-01   2.4386558e-04
   5.3125052e-01   1.5895914e-04
   5.3247465e-01   1.0166790e-04
   5.3437474e-01   2.4180474e-05
   5.3627621e-01  -6.1825076e-05
   5.3637238e-01  -6.7045860e-05
   5.3654412e-01  -7.6663095e-05
   5.3750034e-01  -1.3464128e-04
   5.3758415e-01  -1.3958728e-04
   5.3940043e-01  -2.4839942e-04
   5.4062594e-01  -3.1544528e-04
   5.4252604e-01  -4.1834968e-04
   5.4375017e-01  -4.8965460e-04
   5.4505674e-01  -5.6494381e-04
   5.4522985e-01  -5.7566015e-04
   5.4565164e-01  -6.0217624e-04
   5.4687577e-01  -6.7265683e-04
   5.4809991e-01  -7.3654274e-04
   5.5000000e-01  -8.4521749e-04
   5.5190146e-01  -9.4688539e-04
   5.5312560e-01  -1.0199764e-03
   5.5367241e-01  -1.0532245e-03
   5.5411205e-01  -1.0824884e-03
   5.5502569e-01  -1.1434891e-03
   5.5625120e-01  -1.2158932e-03
   5.5747534e-01  -1.2858242e-03
   5.5937543e-01  -1.3987580e-03
   5.6127689e-01  -1.5126535e-03
   5.6146649e-01  -1.5248812e-03
   5.6173165e-01  -1.5415052e-03
   5.6250103e-01  -1.5893166e-03
   5.6264254e-01  -1.5981095e-03
   5.6440112e-01  -1.7055478e-03
   5.6562526e-01  -1.7708076e-03
   5.6684939e-01  -1.8397769e-03
   5.6875086e-01  -1.9415822e-03
   5.7023466e-01  -2.0292364e-03
   5.7024428e-01  -2.0299233e-03
   5.7145880e-01  -2.1006787e-03
   5.7187509e-01  -2.1280191e-03
   5.7310060e-01  -2.1892946e-03
   5.7500069e-01  -2.2968703e-03
   5.7690078e-01  -2.3959278e-03
   5.7812629e-01  -2.4625615e-03
   5.7910038e-01  -2.5183414e-03
   5.7922952e-01  -2.5264474e-03
   5.8002638e-01  -2.5745336e-03
   5.8125052e-01  -2.6382821e-03
   5.8247465e-01  -2.6933751e-03
   5.8437612e-01  -2.7885857e-03
   5.8560025e-01  -2.8478004e-03
   5.8750034e-01  -2.9383398e-03
   5.8872173e-01  -3.0019509e-03
   5.8882752e-01  -3.0073091e-03
   5.8994587e-01  -3.0611656e-03
   5.9062594e-01  -3.0985354e-03
   5.9185008e-01  -3.1473085e-03
   5.9375155e-01  -3.2334515e-03
   5.9497568e-01  -3.2816750e-03
   5.9687577e-01  -3.3599868e-03
   5.9877724e-01  -3.4429698e-03
   6.0000137e-01  -3.4947655e-03
   6.0006183e-01  -3.4975133e-03
   6.0029813e-01  -3.5078174e-03
   6.0190146e-01  -3.5748633e-03
   6.0312560e-01  -3.6189652e-03
   6.0435111e-01  -3.6567472e-03
   6.0625120e-01  -3.7222818e-03
   6.0747534e-01  -3.7582777e-03
   6.0937543e-01  -3.8198280e-03
   6.1060094e-01  -3.8555491e-03
   6.1250103e-01  -3.9175116e-03
   6.1384332e-01  -3.9609266e-03
   6.1485313e-01  -3.9900530e-03
   6.1506746e-01  -3.9959608e-03
   6.1562663e-01  -4.0134092e-03
   6.1685077e-01  -4.0412992e-03
   6.1875086e-01  -4.0902097e-03
   6.1997500e-01  -4.1127415e-03
   6.2187646e-01  -4.1532712e-03
   6.2310060e-01  -4.1720935e-03
   6.2500069e-01  -4.2071277e-03
   6.2622620e-01  -4.2223779e-03
   6.2812629e-01  -4.2524661e-03
   6.2935042e-01  -4.2642816e-03
   6.3125189e-01  -4.2890116e-03
   6.3247603e-01  -4.2972550e-03
   6.3437612e-01  -4.3166268e-03
   6.3560025e-01  -4.3212981e-03
   6.3750172e-01  -4.3348996e-03
   6.3872585e-01  -4.3362735e-03
   6.4062594e-01  -4.3438299e-03
   6.4185145e-01  -4.3419064e-03
   6.4375155e-01  -4.3432803e-03
   6.4497568e-01  -4.3381969e-03
   6.4687577e-01  -4.3333883e-03
   6.4810128e-01  -4.3252823e-03
   6.5000137e-01  -4.3148408e-03
   6.5122551e-01  -4.3038496e-03
   6.5312697e-01  -4.2883247e-03
   6.5435111e-01  -4.2745858e-03
   6.5625120e-01  -4.2548017e-03
   6.5747534e-01  -4.2379029e-03
   6.5937680e-01  -4.2142720e-03
   6.6060094e-01  -4.1935262e-03
   6.6250103e-01  -4.1661858e-03
   6.6372654e-01  -4.1407688e-03
   6.6562663e-01  -4.1091693e-03
   6.6752672e-01  -4.0713874e-03
   6.6807216e-01  -4.0579232e-03
   6.6875223e-01  -4.0414365e-03
   6.7019070e-01  -4.0070893e-03
   6.7082956e-01  -3.9900530e-03
   6.7187646e-01  -3.9602396e-03
   6.7377792e-01  -3.8996510e-03
   6.7500206e-01  -3.8680515e-03
   6.7622620e-01  -3.8364521e-03
   6.7812629e-01  -3.7777869e-03
   6.7935180e-01  -3.7430275e-03
   6.8125189e-01  -3.6891710e-03
   6.8247603e-01  -3.6480917e-03
   6.8437749e-01  -3.5931360e-03
   6.8627758e-01  -3.5308988e-03
   6.8628308e-01  -3.5307614e-03
   6.8717473e-01  -3.4975133e-03
   6.8750172e-01  -3.4840491e-03
   6.8940318e-01  -3.4016157e-03
   6.9062732e-01  -3.3588877e-03
   6.9185145e-01  -3.3175336e-03
   6.9375155e-01  -3.2433435e-03
   6.9497568e-01  -3.1971808e-03
   6.9687715e-01  -3.1298601e-03
   6.9877724e-01  -3.0574561e-03
   6.9905064e-01  -3.0455033e-03
   6.9993131e-01  -3.0073091e-03
   7.0000137e-01  -3.0040118e-03
   7.0190284e-01  -2.9082516e-03
   7.0312697e-01  -2.8587915e-03
   7.0435111e-01  -2.8116671e-03
   7.0625258e-01  -2.7290963e-03
   7.0815267e-01  -2.6532575e-03
   7.0928613e-01  -2.6039348e-03
   7.0937680e-01  -2.5999505e-03
   7.1118896e-01  -2.5193032e-03
   7.1120683e-01  -2.5183414e-03
   7.1250240e-01  -2.4545929e-03
   7.1440249e-01  -2.3563597e-03
   7.1562663e-01  -2.3063501e-03
   7.1685214e-01  -2.2548292e-03
   7.1875223e-01  -2.1740445e-03
   7.2065232e-01  -2.0911989e-03
   7.2117578e-01  -2.0659193e-03
   7.2187783e-01  -2.0317094e-03
   7.2191355e-01  -2.0299233e-03
   7.2197401e-01  -2.0264886e-03
   7.2377792e-01  -1.9255077e-03
   7.2500206e-01  -1.8706894e-03
   7.2622620e-01  -1.8198555e-03
   7.2812766e-01  -1.7327508e-03
   7.3002775e-01  -1.6508669e-03
   7.3105542e-01  -1.6030555e-03
   7.3125189e-01  -1.5938505e-03
   7.3231940e-01  -1.5415052e-03
   7.3286758e-01  -1.5101805e-03
   7.3315335e-01  -1.4936938e-03
   7.3437749e-01  -1.4342044e-03
   7.3560163e-01  -1.3843322e-03
   7.3750172e-01  -1.2928310e-03
   7.3872723e-01  -1.2402110e-03
   7.4062732e-01  -1.1599758e-03
   7.4252741e-01  -1.0717720e-03
   7.4291072e-01  -1.0533619e-03
   7.4291347e-01  -1.0532245e-03
   7.4375292e-01  -1.0100844e-03
   7.4565301e-01  -9.1322507e-04
   7.4687715e-01  -8.6252851e-04
   7.4810128e-01  -8.1512928e-04
   7.5000275e-01  -7.3722969e-04
   7.5190284e-01  -6.5768142e-04
   7.5305691e-01  -6.0767181e-04
   7.5312697e-01  -6.0464925e-04
   7.5397467e-01  -5.6494381e-04
   7.5488968e-01  -5.1754458e-04
   7.5502844e-01  -5.1026296e-04
   7.5625258e-01  -4.5475778e-04
   7.5747671e-01  -4.1038112e-04
   7.5937818e-01  -3.3151980e-04
   7.6060231e-01  -2.8769269e-04
   7.6250240e-01  -2.1734949e-04
   7.6440387e-01  -1.4123595e-04
   7.6550023e-01  -9.7408842e-05
   7.6562801e-01  -9.2050669e-05
   7.6598384e-01  -7.6663095e-05
   7.6704174e-01  -2.8576924e-05
   7.6752810e-01  -5.9077295e-06
   7.6875223e-01   4.3140164e-05
   7.6997774e-01   8.2570824e-05
   7.7187783e-01   1.5016624e-04
   7.7310197e-01   1.8781084e-04
   7.7500206e-01   2.4936114e-04
   7.7622757e-01   2.9016569e-04
   7.7812766e-01   3.5597505e-04
   7.7864150e-01   3.7424779e-04
   7.7964169e-01   4.1161762e-04
   7.8054159e-01   4.4871266e-04
   7.8125326e-01   4.7577831e-04
   7.8247740e-01   5.1301074e-04
   7.8437749e-01   5.7524799e-04
   7.8560163e-01   6.0725964e-04
   7.8750309e-01   6.6015443e-04
   7.8872723e-01   6.9120435e-04
   7.9062732e-01   7.4272525e-04
   7.9185283e-01   7.7542385e-04
   7.9375292e-01   8.3010469e-04
   7.9485615e-01   8.6129201e-04
   7.9614074e-01   8.9989833e-04
   7.9675624e-01   9.2036930e-04
   7.9687852e-01   9.2421620e-04
   7.9810266e-01   9.5705218e-04
   8.0000275e-01   1.0088479e-03
   8.0122688e-01   1.0357761e-03
   8.0312835e-01   1.0790537e-03
   8.0435249e-01   1.1029594e-03
   8.0625258e-01   1.1421152e-03
   8.0747809e-01   1.1649218e-03
   8.0937818e-01   1.2031160e-03
   8.1060231e-01   1.2259226e-03
   8.1250378e-01   1.2646663e-03
   8.1372791e-01   1.2876103e-03
   8.1562801e-01   1.3267661e-03
   8.1685214e-01   1.3492979e-03
   8.1875361e-01   1.3879043e-03
   8.1877009e-01   1.3881790e-03
   8.1945841e-01   1.4010936e-03
   8.1997774e-01   1.4105735e-03
   8.2187783e-01   1.4446459e-03
   8.2310197e-01   1.4638804e-03
   8.2500343e-01   1.4927321e-03
   8.2622757e-01   1.5090814e-03
   8.2812766e-01   1.5344984e-03
   8.2935317e-01   1.5487869e-03
   8.3125326e-01   1.5715934e-03
   8.3247740e-01   1.5843706e-03
   8.3437886e-01   1.6055285e-03
   8.3560300e-01   1.6170692e-03
   8.3750309e-01   1.6365785e-03
   8.3872723e-01   1.6472948e-03
   8.4062869e-01   1.6652928e-03
   8.4185283e-01   1.6749100e-03
   8.4375292e-01   1.6912593e-03
   8.4497843e-01   1.6997774e-03
   8.4687852e-01   1.7143407e-03
   8.4810266e-01   1.7218971e-03
   8.5000412e-01   1.7346743e-03
   8.5122826e-01   1.7411315e-03
   8.5312835e-01   1.7522601e-03
   8.5435249e-01   1.7576182e-03
   8.5625395e-01   1.7670981e-03
   8.5747809e-01   1.7714945e-03
   8.5937818e-01   1.7791883e-03
   8.6060231e-01   1.7826230e-03
   8.6250378e-01   1.7886682e-03
   8.6372791e-01   1.7911412e-03
   8.6562801e-01   1.7954002e-03
   8.6685352e-01   1.7970489e-03
   8.6875361e-01   1.7996593e-03
   8.6997774e-01   1.8003462e-03
   8.7187921e-01   1.8014453e-03
   8.7310334e-01   1.8013079e-03
   8.7500343e-01   1.8008958e-03
   8.7622757e-01   1.7999341e-03
   8.7812904e-01   1.7980106e-03
   8.7935317e-01   1.7963619e-03
   8.8125326e-01   1.7932020e-03
   8.8247877e-01   1.7908664e-03
   8.8437886e-01   1.7866073e-03
   8.8560300e-01   1.7837221e-03
   8.8750447e-01   1.7783640e-03
   8.8872860e-01   1.7750666e-03
   8.9062869e-01   1.7687467e-03
   8.9185283e-01   1.7648998e-03
   8.9375429e-01   1.7578930e-03
   8.9497843e-01   1.7536339e-03
   8.9687852e-01   1.7459402e-03
   8.9810403e-01   1.7414063e-03
   9.0000412e-01   1.7331630e-03
   9.0122826e-01   1.7282170e-03
   9.0312835e-01   1.7195615e-03
   9.0435386e-01   1.7143407e-03
   9.0625395e-01   1.7052730e-03
   9.0747809e-01   1.6996400e-03
   9.0937955e-01   1.6902976e-03
   9.1060369e-01   1.6843899e-03
   9.1250378e-01   1.6746352e-03
   9.1372791e-01   1.6685901e-03
   9.1562938e-01   1.6585607e-03
   9.1685352e-01   1.6521034e-03
   9.1875361e-01   1.6417992e-03
   9.1997912e-01   1.6350672e-03
   9.2187921e-01   1.6244882e-03
   9.2310334e-01   1.6173440e-03
   9.2500481e-01   1.6064903e-03
   9.2622895e-01   1.5989339e-03
   9.2812904e-01   1.5876680e-03
   9.2935317e-01   1.5798368e-03
   9.3125464e-01   1.5680213e-03
   9.3247877e-01   1.5599154e-03
   9.3437886e-01   1.5475504e-03
   9.3560437e-01   1.5390322e-03
   9.3750447e-01   1.5261177e-03
   9.3872860e-01   1.5173248e-03
   9.4063007e-01   1.5039980e-03
   9.4185420e-01   1.4949303e-03
   9.4375429e-01   1.4810540e-03
   9.4497843e-01   1.4717116e-03
   9.4687989e-01   1.4574231e-03
   9.4810403e-01   1.4479433e-03
   9.5000412e-01   1.4332427e-03
   9.5190559e-01   1.4181299e-03
   9.5312972e-01   1.4086500e-03
   9.5568241e-01   1.3881790e-03
   9.5587613e-01   1.3865304e-03
   9.5625395e-01   1.3835078e-03
   9.5748221e-01   1.3730662e-03
   9.5815541e-01   1.3671585e-03
   9.5937955e-01   1.3580908e-03
   9.6060369e-01   1.3495727e-03
   9.6250515e-01   1.3336356e-03
   9.6372929e-01   1.3255296e-03
   9.6562938e-01   1.3106916e-03
   9.6685352e-01   1.3029978e-03
   9.6875498e-01   1.2891215e-03
   9.6997912e-01   1.2818399e-03
   9.7187921e-01   1.2687880e-03
   9.7310472e-01   1.2617811e-03
   9.7500481e-01   1.2492787e-03
   9.7622895e-01   1.2425466e-03
   9.7813041e-01   1.2307312e-03
   9.7935455e-01   1.2241365e-03
   9.8125464e-01   1.2127332e-03
   9.8247877e-01   1.2062759e-03
   9.8438024e-01   1.1952848e-03
   9.8560437e-01   1.1889649e-03
   9.8750447e-01   1.1782486e-03
   9.8872860e-01   1.1719287e-03
   9.9063007e-01   1.1614871e-03
   9.9185420e-01   1.1553046e-03
   9.9375429e-01   1.1450004e-03
   9.9497980e-01   1.1386805e-03
   9.9687989e-01   1.1283763e-03
   9.9810403e-01   1.1220564e-03
   1.0000055e+00   1.1117523e-03
   1.0012296e+00   1.1052950e-03
   1.0031297e+00   1.0949908e-03
   1.0043539e+00   1.0882587e-03
   1.0062553e+00   1.0778172e-03
   1.0074795e+00   1.0709477e-03
   1.0093796e+00   1.0602314e-03
   1.0106051e+00   1.0533619e-03
   1.0125052e+00   1.0422334e-03
   1.0137293e+00   1.0352266e-03
   1.0156308e+00   1.0239607e-03
   1.0168549e+00   1.0169538e-03
   1.0187550e+00   1.0055505e-03
   1.0199791e+00   9.9840629e-04
   1.0218806e+00   9.8686561e-04
   1.0231047e+00   9.7958399e-04
   1.0250048e+00   9.6804331e-04
   1.0262289e+00   9.6048691e-04
   1.0281304e+00   9.4880884e-04
   1.0293545e+00   9.4111505e-04
   1.0312546e+00   9.2929959e-04
   1.0331561e+00   9.1720935e-04
   1.0343802e+00   9.0937818e-04
   1.0358393e+00   8.9989833e-04
   1.0360165e+00   8.9879922e-04
   1.0362803e+00   8.9687577e-04
   1.0375058e+00   8.8890721e-04
   1.0387300e+00   8.8135081e-04
   1.0406301e+00   8.6871102e-04
   1.0418542e+00   8.6156678e-04
   1.0437557e+00   8.4961394e-04
   1.0449798e+00   8.4274448e-04
   1.0468799e+00   8.3147858e-04
   1.0481054e+00   8.2488391e-04
   1.0500055e+00   8.1416756e-04
   1.0512296e+00   8.0784766e-04
   1.0531311e+00   7.9768087e-04
   1.0543552e+00   7.9163575e-04
   1.0562553e+00   7.8188113e-04
   1.0574795e+00   7.7611079e-04
   1.0593809e+00   7.6676833e-04
   1.0606051e+00   7.6127277e-04
   1.0625052e+00   7.5234248e-04
   1.0637307e+00   7.4684692e-04
   1.0656308e+00   7.3832880e-04
   1.0668549e+00   7.3310802e-04
   1.0687564e+00   7.2486467e-04
   1.0699805e+00   7.1991867e-04
   1.0718806e+00   7.1195010e-04
   1.0731047e+00   7.0700409e-04
   1.0750062e+00   6.9931031e-04
   1.0762303e+00   6.9463908e-04
   1.0781304e+00   6.8722007e-04
   1.0793545e+00   6.8268623e-04
   1.0812560e+00   6.7540461e-04
   1.0824801e+00   6.7100816e-04
   1.0843802e+00   6.6400132e-04
   1.0856057e+00   6.5974226e-04
   1.0875058e+00   6.5287281e-04
   1.0887300e+00   6.4861374e-04
   1.0906314e+00   6.4201907e-04
   1.0918556e+00   6.3789740e-04
   1.0937557e+00   6.3144011e-04
   1.0949798e+00   6.2731844e-04
   1.0968813e+00   6.2099854e-04
   1.0981054e+00   6.1701426e-04
   1.1000055e+00   6.1069436e-04
   1.1012310e+00   6.0684747e-04
   1.1031311e+00   6.0052757e-04
   1.1043552e+00   5.9668068e-04
   1.1062567e+00   5.9049817e-04
   1.1074808e+00   5.8678867e-04
   1.1093809e+00   5.8060616e-04
   1.1106051e+00   5.7689666e-04
   1.1125065e+00   5.7071415e-04
   1.1137307e+00   5.6700464e-04
   1.1156308e+00   5.6095953e-04
   1.1168549e+00   5.5738741e-04
   1.1187564e+00   5.5134229e-04
   1.1199805e+00   5.4777018e-04
   1.1218806e+00   5.4172506e-04
   1.1231061e+00   5.3815294e-04
   1.1250062e+00   5.3224521e-04
   1.1262303e+00   5.2867310e-04
   1.1281318e+00   5.2276537e-04
   1.1293559e+00   5.1905586e-04
   1.1312560e+00   5.1314813e-04
   1.1324801e+00   5.0943863e-04
   1.1343816e+00   5.0353090e-04
   1.1356057e+00   4.9982139e-04
   1.1375058e+00   4.9391366e-04
   1.1387313e+00   4.9006677e-04
   1.1406314e+00   4.8415904e-04
   1.1418556e+00   4.8031215e-04
   1.1437570e+00   4.7426703e-04
   1.1449812e+00   4.7042014e-04
   1.1468813e+00   4.6437502e-04
   1.1481054e+00   4.6052812e-04
   1.1500069e+00   4.5434562e-04
   1.1512310e+00   4.5049872e-04
   1.1531311e+00   4.4431621e-04
   1.1543552e+00   4.4033193e-04
   1.1562567e+00   4.3428681e-04
   1.1574808e+00   4.3030253e-04
   1.1593809e+00   4.2425741e-04
   1.1606064e+00   4.2013574e-04
   1.1625065e+00   4.1409062e-04
   1.1632580e+00   4.1175501e-04
   1.1632910e+00   4.1161762e-04
   1.1644822e+00   4.0763334e-04
   1.1656321e+00   4.0406122e-04
   1.1668563e+00   4.0007694e-04
   1.1687564e+00   3.9430660e-04
   1.1699805e+00   3.9045970e-04
   1.1718820e+00   3.8496414e-04
   1.1731061e+00   3.8139203e-04
   1.1750062e+00   3.7617124e-04
   1.1762317e+00   3.7273652e-04
   1.1781318e+00   3.6779051e-04
   1.1793559e+00   3.6463056e-04
   1.1812574e+00   3.5995933e-04
   1.1824815e+00   3.5693677e-04
   1.1843816e+00   3.5254032e-04
   1.1856057e+00   3.4965515e-04
   1.1875072e+00   3.4553348e-04
   1.1887313e+00   3.4292309e-04
   1.1906314e+00   3.3893881e-04
   1.1918570e+00   3.3646580e-04
   1.1937570e+00   3.3289369e-04
   1.1949812e+00   3.3055807e-04
   1.1968826e+00   3.2712335e-04
   1.1981068e+00   3.2492512e-04
   1.2000069e+00   3.2176517e-04
   1.2012310e+00   3.1970434e-04
   1.2031325e+00   3.1668178e-04
   1.2043566e+00   3.1489572e-04
   1.2062567e+00   3.1187316e-04
   1.2074808e+00   3.1022449e-04
   1.2093823e+00   3.0747671e-04
   1.2106064e+00   3.0596543e-04
   1.2125079e+00   3.0321765e-04
   1.2137320e+00   3.0184376e-04
   1.2156335e+00   2.9909598e-04
   1.2168576e+00   2.9785948e-04
   1.2187591e+00   2.9524909e-04
   1.2199860e+00   2.9414997e-04
   1.2218888e+00   2.9153958e-04
   1.2231157e+00   2.9044047e-04
   1.2250213e+00   2.8796747e-04
   1.2262523e+00   2.8686835e-04
   1.2281620e+00   2.8439535e-04
   1.2293985e+00   2.8329624e-04
   1.2313165e+00   2.8082324e-04
   1.2325598e+00   2.7986151e-04
   1.2344888e+00   2.7725112e-04
   1.2357418e+00   2.7628940e-04
   1.2376872e+00   2.7381639e-04
   1.2389512e+00   2.7271728e-04
   1.2409145e+00   2.7024428e-04
   1.2421894e+00   2.6914517e-04
   1.2441706e+00   2.6653477e-04
   1.2454552e+00   2.6543566e-04
   1.2474501e+00   2.6296266e-04
   1.2487401e+00   2.6172616e-04
   1.2507433e+00   2.5925315e-04
   1.2532424e+00   2.5732971e-04
   1.2571222e+00   2.5375759e-04
   1.2596763e+00   2.5100981e-04
   1.2636331e+00   2.4620119e-04
   1.2680419e+00   2.4194213e-04
   1.2748523e+00   2.3946913e-04
   1.2748523e+00   2.3768307e-04
   1.2844008e+00   2.2669195e-04
   1.2885335e+00   2.2408155e-04
   1.2981136e+00   2.1226610e-04
   1.3022188e+00   2.1020526e-04
   1.3187976e+00   2.0443492e-04
   1.3256918e+00   2.0264886e-04
   1.3256918e+00   2.0264886e-04
   1.3359094e+00   1.9577941e-04
   1.3543868e+00   1.9000907e-04
   1.3719520e+00   1.8588740e-04
   1.4026599e+00   1.7613277e-04
   1.4207403e+00   1.7901794e-04
   1.4509246e+00   1.6706509e-04
   1.4692661e+00   1.7104938e-04
   1.4991619e+00   1.6253126e-04
   1.4991619e+00   1.5552441e-04
   1.5173935e+00   1.5346358e-04
   1.5954442e+00   1.4219768e-04
   1.6128376e+00   1.3766384e-04
   1.6921111e+00   1.1018602e-04
   1.7078559e+00   1.0400352e-04
   1.7892589e+00   8.3532547e-05
   1.7892589e+00   9.5348006e-05
   1.8440497e+00   7.7899596e-05
   1.8884126e+00   9.2600225e-05
   1.9387520e+00   7.7487429e-05
   1.9885143e+00   6.6771082e-05
   2.0379331e+00   5.7153848e-05
   2.0874344e+00   4.2041052e-05
   2.1346825e+00   4.5338389e-05
   2.1747864e+00   5.0833952e-05
   2.1747864e+00   6.8831918e-05
   2.1993240e+00   7.1304921e-05
   2.2905504e+00   6.2786800e-05
   2.2928860e+00   6.2649411e-05
   2.2936829e+00   6.2512022e-05
   2.3867365e+00   5.9077295e-05
   2.3989641e+00   5.7291237e-05
   2.4817822e+00   5.3719122e-05
   2.4978979e+00   5.3444344e-05
   2.5760723e+00   5.5779958e-05
   2.5932185e+00   5.8665128e-05
   2.6679169e+00   7.0617976e-05
   2.6850905e+00   7.5289204e-05
   2.7526310e+00   9.6721897e-05
   2.7711098e+00   9.8507955e-05
   2.8287720e+00   9.9744456e-05
   2.8501085e+00   9.1775891e-05
   2.9023988e+00   5.9352073e-05
   2.9254939e+00   4.3964499e-05
   2.9774819e+00   2.2257027e-05
   3.0000000e+00   1.4975407e-05


==> data/KCS_waterline_3_CHNS.dat <==
  -1.9750000e+00  -1.0496524e-04
  -1.9208550e+00  -1.0853736e-04
  -1.9040935e+00  -1.1018602e-04
  -1.8497149e+00  -1.2584838e-04
  -1.8330221e+00  -1.3079438e-04
  -1.8162744e+00  -1.3642733e-04
  -1.7617859e+00  -1.5813481e-04
  -1.7382100e+00  -1.5840958e-04
  -1.6630032e+00  -1.6816421e-04
  -1.6393585e+00  -1.5263924e-04
  -1.5642205e+00  -1.0551480e-04
  -1.5642205e+00  -8.0235210e-05
  -1.5164640e+00  -4.2178441e-05
  -1.4650530e+00   3.9430660e-05
  -1.4171729e+00   6.7732806e-05
  -1.3657620e+00   1.2681010e-04
  -1.3601290e+00   1.1334597e-04
  -1.3142837e+00  -1.6074520e-05
  -1.2662868e+00  -1.4728107e-04
  -1.2662868e+00  -4.3552331e-04
  -1.2651341e+00  -4.4307971e-04
  -1.2632024e+00  -4.5805512e-04
  -1.1778453e+00  -7.4574781e-04
  -1.1775554e+00  -7.4780864e-04
  -1.1589914e+00  -8.3972192e-04
  -1.1292275e+00  -9.7628665e-04
  -1.1277656e+00  -9.8494216e-04
  -1.1076876e+00  -8.4824005e-04
  -1.1064813e+00  -8.3972192e-04
  -1.1059345e+00  -8.3491331e-04
  -1.0776599e+00  -6.1550298e-04
  -1.0776599e+00  -5.9448246e-04
  -1.0650462e+00  -3.5199077e-04
  -1.0649788e+00  -3.5144121e-04
  -1.0632766e+00  -3.3852664e-04
  -1.0524325e+00  -1.4892974e-04
  -1.0340512e+00   1.1540681e-04
  -1.0326333e+00   1.3683950e-04
  -1.0322816e+00   1.4206029e-04
  -1.0272257e+00   2.1295304e-04
  -1.0150997e+00   4.3799632e-04
  -1.0141834e+00   4.5613167e-04
  -1.0020560e+00   5.9063556e-04
  -1.0011410e+00   6.0217624e-04
  -1.0011410e+00   6.1316737e-04
  -1.0003552e+00   6.2512022e-04
  -9.9970530e-01   6.3460006e-04
  -9.9554516e-01   6.9477647e-04
  -9.9463015e-01   6.9876075e-04
  -9.8920191e-01   7.3860358e-04
  -9.8831575e-01   7.4561042e-04
  -9.8288613e-01   7.7872118e-04
  -9.8199997e-01   7.8449152e-04
  -9.7916976e-01   8.0619899e-04
  -9.7870676e-01   8.1004589e-04
  -9.7588753e-01   8.2282307e-04
  -9.7542728e-01   8.2502130e-04
  -9.7262866e-01   8.3642459e-04
  -9.7217116e-01   8.3834803e-04
  -9.6939727e-01   8.4837744e-04
  -9.6894526e-01   8.5016349e-04
  -9.6619611e-01   8.5895639e-04
  -9.6574685e-01   8.6033028e-04
  -9.6301967e-01   8.6788668e-04
  -9.6257316e-01   8.6912318e-04
  -9.5986247e-01   8.7558047e-04
  -9.5942008e-01   8.7654219e-04
  -9.5672039e-01   8.8203775e-04
  -9.5627937e-01   8.8272470e-04
  -9.5358517e-01   8.8725854e-04
  -9.5314552e-01   8.8780809e-04
  -9.5045682e-01   8.9138021e-04
  -9.5001717e-01   8.9179238e-04
  -9.4732984e-01   8.9454016e-04
  -9.4689020e-01   8.9481494e-04
  -9.4420424e-01   8.9687577e-04
  -9.4376460e-01   8.9687577e-04
  -9.4107864e-01   8.9838705e-04
  -9.4064037e-01   8.9824966e-04
  -9.3795304e-01   8.9921139e-04
  -9.3751477e-01   8.9893661e-04
  -9.3482881e-01   8.9948616e-04
  -9.3438917e-01   8.9907400e-04
  -9.3170321e-01   8.9921139e-04
  -9.3126494e-01   8.9879922e-04
  -9.2857761e-01   8.9866183e-04
  -9.2813934e-01   8.9811227e-04
  -9.2545338e-01   8.9770011e-04
  -9.2501511e-01   8.9715055e-04
  -9.2232778e-01   8.9646361e-04
  -9.2188951e-01   8.9591405e-04
  -9.1920356e-01   8.9495233e-04
  -9.1876391e-01   8.9440277e-04
  -9.1607795e-01   8.9330366e-04
  -9.1563968e-01   8.9261671e-04
  -9.1295373e-01   8.9138021e-04
  -9.1251408e-01   8.9069327e-04
  -9.0982813e-01   8.8931937e-04
  -9.0938986e-01   8.8863243e-04
  -9.0670253e-01   8.8698376e-04
  -9.0626425e-01   8.8629682e-04
  -9.0357830e-01   8.8451076e-04
  -9.0313865e-01   8.8368642e-04
  -9.0045270e-01   8.8162559e-04
  -9.0001443e-01   8.8093864e-04
  -8.9732847e-01   8.7846564e-04
  -8.9688882e-01   8.7764130e-04
  -8.9420287e-01   8.7475613e-04
  -8.9376460e-01   8.7393180e-04
  -8.9107727e-01   8.7049707e-04
  -8.9063900e-01   8.6953535e-04
  -8.8795304e-01   8.6555107e-04
  -8.8751477e-01   8.6458934e-04
  -8.8482744e-01   8.5978073e-04
  -8.8438917e-01   8.5881900e-04
  -8.8170321e-01   8.5318605e-04
  -8.8126357e-01   8.5194955e-04
  -8.7857761e-01   8.4549226e-04
  -8.7813934e-01   8.4411837e-04
  -8.7545338e-01   8.3642459e-04
  -8.7501374e-01   8.3505070e-04
  -8.7232778e-01   8.2612041e-04
  -8.7188951e-01   8.2460913e-04
  -8.6920218e-01   8.1430495e-04
  -8.6876391e-01   8.1251889e-04
  -8.6607795e-01   8.0084082e-04
  -8.6563831e-01   7.9891737e-04
  -8.6295235e-01   7.8531586e-04
  -8.6251408e-01   7.8325502e-04
  -8.5982813e-01   7.6786745e-04
  -8.5938848e-01   7.6539444e-04
  -8.5670253e-01   7.4808342e-04
  -8.5626425e-01   7.4533564e-04
  -8.5357692e-01   7.2568901e-04
  -8.5313865e-01   7.2266645e-04
  -8.5045270e-01   7.0027203e-04
  -8.5001443e-01   6.9683730e-04
  -8.4732710e-01   6.7169511e-04
  -8.4688882e-01   6.6784821e-04
  -8.4420287e-01   6.3913390e-04
  -8.4394046e-01   6.3666090e-04
  -8.4376322e-01   6.3487484e-04
  -8.4294988e-01   6.2512022e-04
  -8.4149493e-01   6.0808397e-04
  -8.4107727e-01   6.0313797e-04
  -8.4063900e-01   5.9860413e-04
  -8.3795304e-01   5.6535598e-04
  -8.3751340e-01   5.6040997e-04
  -8.3482744e-01   5.2551315e-04
  -8.3438917e-01   5.2042975e-04
  -8.3170184e-01   4.8374687e-04
  -8.3126357e-01   4.7838870e-04
  -8.2857761e-01   4.3964499e-04
  -8.2813797e-01   4.3401204e-04
  -8.2545201e-01   3.9307010e-04
  -8.2501374e-01   3.8702498e-04
  -8.2232778e-01   3.4333526e-04
  -8.2188814e-01   3.3701536e-04
  -8.1920218e-01   2.9030308e-04
  -8.1876391e-01   2.8343363e-04
  -8.1607658e-01   2.3301184e-04
  -8.1563831e-01   2.2559283e-04
  -8.1295235e-01   1.7049982e-04
  -8.1251271e-01   1.6239387e-04
  -8.1219671e-01   1.5607397e-04
  -8.1132841e-01   1.3683950e-04
  -8.0951076e-01   9.7958399e-05
  -8.0938848e-01   9.5485396e-05
  -8.0670253e-01   3.8743714e-05
  -8.0626288e-01   2.9950815e-05
  -8.0357692e-01  -2.6241310e-05
  -8.0313865e-01  -3.4896821e-05
  -8.0045132e-01  -9.1501113e-05
  -8.0001305e-01  -1.0015662e-04
  -7.9732710e-01  -1.5799742e-04
  -7.9688882e-01  -1.6679032e-04
  -7.9420149e-01  -2.2682934e-04
  -7.9376322e-01  -2.3589701e-04
  -7.9107727e-01  -2.9923337e-04
  -7.9063762e-01  -3.0871321e-04
  -7.9019935e-01  -3.1888000e-04
  -7.9003998e-01  -3.2286429e-04
  -7.8889003e-01  -3.5144121e-04
  -7.8751340e-01  -3.8455197e-04
  -7.8742409e-01  -3.8661281e-04
  -7.8707375e-01  -3.9485615e-04
  -7.8438779e-01  -4.5654384e-04
  -7.8170184e-01  -5.1534636e-04
  -7.8126357e-01  -5.2510098e-04
  -7.7857624e-01  -5.8225483e-04
  -7.7813797e-01  -5.9159729e-04
  -7.7545201e-01  -6.4806419e-04
  -7.7501237e-01  -6.5726926e-04
  -7.7232641e-01  -7.1373616e-04
  -7.7188814e-01  -7.2280384e-04
  -7.6920218e-01  -7.7995768e-04
  -7.6876254e-01  -7.8916275e-04
  -7.6832427e-01  -7.9864260e-04
  -7.6777471e-01  -8.1059544e-04
  -7.6642692e-01  -8.3972192e-04
  -7.6563831e-01  -8.5648339e-04
  -7.6543360e-01  -8.6087984e-04
  -7.6519866e-01  -8.6582585e-04
  -7.6251271e-01  -9.1885802e-04
  -7.5982675e-01  -9.6735636e-04
  -7.5938848e-01  -9.7601187e-04
  -7.5670115e-01  -1.0209381e-03
  -7.5626288e-01  -1.0289067e-03
  -7.5357692e-01  -1.0708103e-03
  -7.5313728e-01  -1.0782293e-03
  -7.5045132e-01  -1.1175226e-03
  -7.5001305e-01  -1.1243921e-03
  -7.4732710e-01  -1.1612123e-03
  -7.4688745e-01  -1.1676696e-03
  -7.4420149e-01  -1.2018795e-03
  -7.4376322e-01  -1.2080620e-03
  -7.4107589e-01  -1.2396615e-03
  -7.4063762e-01  -1.2454318e-03
  -7.3795167e-01  -1.2742835e-03
  -7.3751202e-01  -1.2796417e-03
  -7.3482607e-01  -1.3057456e-03
  -7.3438779e-01  -1.3106916e-03
  -7.3404844e-01  -1.3142637e-03
  -7.3243137e-01  -1.3280026e-03
  -7.3136249e-01  -1.3370703e-03
  -7.3126219e-01  -1.3381694e-03
  -7.2857624e-01  -1.3569917e-03
  -7.2813797e-01  -1.3608386e-03
  -7.2545064e-01  -1.3758140e-03
  -7.2501237e-01  -1.3789740e-03
  -7.2232641e-01  -1.3901025e-03
  -7.2188814e-01  -1.3925755e-03
  -7.1920081e-01  -1.4002693e-03
  -7.1876254e-01  -1.4020553e-03
  -7.1607658e-01  -1.4061770e-03
  -7.1563694e-01  -1.4075509e-03
  -7.1295098e-01  -1.4082378e-03
  -7.1251271e-01  -1.4089248e-03
  -7.0982675e-01  -1.4064518e-03
  -7.0938711e-01  -1.4065892e-03
  -7.0670115e-01  -1.4009562e-03
  -7.0626288e-01  -1.4005441e-03
  -7.0357555e-01  -1.3916138e-03
  -7.0313728e-01  -1.3906520e-03
  -7.0045132e-01  -1.3782870e-03
  -7.0001168e-01  -1.3766384e-03
  -6.9732572e-01  -1.3608386e-03
  -6.9688745e-01  -1.3586404e-03
  -6.9420149e-01  -1.3391312e-03
  -6.9376185e-01  -1.3363834e-03
  -6.9332358e-01  -1.3330860e-03
  -6.9312436e-01  -1.3314374e-03
  -6.9272044e-01  -1.3280026e-03
  -6.9063762e-01  -1.3106916e-03
  -6.9019798e-01  -1.3068447e-03
  -6.8751202e-01  -1.2821147e-03
  -6.8482607e-01  -1.2551864e-03
  -6.8438642e-01  -1.2507900e-03
  -6.8170046e-01  -1.2219383e-03
  -6.8126219e-01  -1.2171297e-03
  -6.7857624e-01  -1.1862171e-03
  -6.7813659e-01  -1.1811337e-03
  -6.7545064e-01  -1.1482977e-03
  -6.7501237e-01  -1.1429396e-03
  -6.7232504e-01  -1.1081801e-03
  -6.7188676e-01  -1.1025472e-03
  -6.6920081e-01  -1.0660017e-03
  -6.6876254e-01  -1.0599566e-03
  -6.6607521e-01  -1.0214876e-03
  -6.6563694e-01  -1.0153051e-03
  -6.6295098e-01  -9.7463798e-04
  -6.6251133e-01  -9.6804331e-04
  -6.5982538e-01  -9.2504053e-04
  -6.5938711e-01  -9.1803369e-04
  -6.5670115e-01  -8.7214574e-04
  -6.5626151e-01  -8.6472673e-04
  -6.5582324e-01  -8.5675817e-04
  -6.5495081e-01  -8.4109582e-04
  -6.5487525e-01  -8.3972192e-04
  -6.5313728e-01  -8.0935894e-04
  -6.5269763e-01  -8.0152777e-04
  -6.5001168e-01  -7.5591460e-04
  -6.4732572e-01  -7.1140054e-04
  -6.4688608e-01  -7.0370676e-04
  -6.4420012e-01  -6.5987965e-04
  -6.4376185e-01  -6.5232325e-04
  -6.4107589e-01  -6.0863353e-04
  -6.4063625e-01  -6.0135191e-04
  -6.3795029e-01  -5.5766219e-04
  -6.3751202e-01  -5.5024318e-04
  -6.3482469e-01  -5.0627868e-04
  -6.3438642e-01  -4.9885967e-04
  -6.3170046e-01  -4.5420823e-04
  -6.3126219e-01  -4.4678922e-04
  -6.2857486e-01  -4.0103866e-04
  -6.2813659e-01  -3.9348226e-04
  -6.2769832e-01  -3.8565109e-04
  -6.2583258e-01  -3.5308988e-04
  -6.2573915e-01  -3.5144121e-04
  -6.2501099e-01  -3.3893881e-04
  -6.2457272e-01  -3.3124502e-04
  -6.2188676e-01  -2.8755530e-04
  -6.1920081e-01  -2.4661336e-04
  -6.1876116e-01  -2.3946913e-04
  -6.1607521e-01  -2.0045064e-04
  -6.1563694e-01  -1.9371857e-04
  -6.1294961e-01  -1.5648614e-04
  -6.1251133e-01  -1.5002885e-04
  -6.0982538e-01  -1.1430770e-04
  -6.0938573e-01  -1.0798780e-04
  -6.0669978e-01  -7.3503146e-05
  -6.0626151e-01  -6.7320639e-05
  -6.0357555e-01  -3.3935097e-05
  -6.0313591e-01  -2.8027368e-05
  -6.0044995e-01   4.3964499e-06
  -6.0001168e-01   1.0304179e-05
  -5.9732435e-01   4.1766274e-05
  -5.9688608e-01   4.7674003e-05
  -5.9420012e-01   7.8449152e-05
  -5.9376185e-01   8.4219493e-05
  -5.9107452e-01   1.1458247e-04
  -5.9063625e-01   1.2035282e-04
  -5.8917443e-01   1.3656472e-04
  -5.8915107e-01   1.3683950e-04
  -5.8873616e-01   1.4206029e-04
  -5.8751065e-01   1.5538702e-04
  -5.8482469e-01   1.8245267e-04
  -5.8438642e-01   1.8753606e-04
  -5.8170046e-01   2.1281565e-04
  -5.8126082e-01   2.1762427e-04
  -5.7857486e-01   2.4139258e-04
  -5.7813659e-01   2.4592641e-04
  -5.7544926e-01   2.6845822e-04
  -5.7501099e-01   2.7271728e-04
  -5.7232504e-01   2.9428736e-04
  -5.7188539e-01   2.9840903e-04
  -5.6919943e-01   3.1915478e-04
  -5.6876116e-01   3.2313907e-04
  -5.6607521e-01   3.4319787e-04
  -5.6563556e-01   3.4704476e-04
  -5.6294961e-01   3.6655401e-04
  -5.6251133e-01   3.7012612e-04
  -5.5982400e-01   3.8922320e-04
  -5.5938573e-01   3.9265793e-04
  -5.5669978e-01   4.1134284e-04
  -5.5626013e-01   4.1464018e-04
  -5.5357418e-01   4.3305031e-04
  -5.5313591e-01   4.3621026e-04
  -5.5044995e-01   4.5420823e-04
  -5.5001030e-01   4.5736818e-04
  -5.4732435e-01   4.7522875e-04
  -5.4688608e-01   4.7811392e-04
  -5.4419875e-01   4.9597450e-04
  -5.4376048e-01   4.9872228e-04
  -5.4107452e-01   5.1658286e-04
  -5.4063625e-01   5.1933064e-04
  -5.3794892e-01   5.3732861e-04
  -5.3751065e-01   5.4007639e-04
  -5.3482469e-01   5.5834913e-04
  -5.3438505e-01   5.6109691e-04
  -5.3169909e-01   5.7991922e-04
  -5.3126082e-01   5.8252961e-04
  -5.3049556e-01   5.8761300e-04
  -5.2813522e-01   6.0478663e-04
  -5.2541629e-01   6.2512022e-04
  -5.2522944e-01   6.2649411e-04
  -5.2501099e-01   6.2773061e-04
  -5.2466065e-01   6.3047839e-04
  -5.2232366e-01   6.4833897e-04
  -5.2188539e-01   6.5081197e-04
  -5.1919943e-01   6.7169511e-04
  -5.1875979e-01   6.7403072e-04
  -5.1607383e-01   6.9505125e-04
  -5.1563556e-01   6.9752425e-04
  -5.1294961e-01   7.1854478e-04
  -5.1250996e-01   7.2115517e-04
  -5.0982400e-01   7.4245047e-04
  -5.0938573e-01   7.4506086e-04
  -5.0669840e-01   7.6676833e-04
  -5.0626013e-01   7.6937873e-04
  -5.0357418e-01   7.9136098e-04
  -5.0313591e-01   7.9410876e-04
  -5.0044858e-01   8.1636578e-04
  -5.0001030e-01   8.1911357e-04
  -4.9732435e-01   8.4164537e-04
  -4.9688470e-01   8.4453054e-04
  -4.9419875e-01   8.6719974e-04
  -4.9376048e-01   8.7008491e-04
  -4.9107452e-01   8.9289149e-04
  -4.9063487e-01   8.9577666e-04
  -4.8794892e-01   9.1844585e-04
  -4.8751065e-01   9.2133103e-04
  -4.8482332e-01   9.4386283e-04
  -4.8438505e-01   9.4688539e-04
  -4.8169909e-01   9.6886764e-04
  -4.8125945e-01   9.7189020e-04
  -4.7857349e-01   9.9346028e-04
  -4.7813522e-01   9.9634545e-04
  -4.7544926e-01   1.0173660e-03
  -4.7500962e-01   1.0201138e-03
  -4.7232366e-01   1.0403099e-03
  -4.7188539e-01   1.0430577e-03
  -4.6919806e-01   1.0621548e-03
  -4.6875979e-01   1.0649026e-03
  -4.6607383e-01   1.0829006e-03
  -4.6563556e-01   1.0855109e-03
  -4.6519592e-01   1.0878466e-03
  -4.6255393e-01   1.1043333e-03
  -4.6250996e-01   1.1046080e-03
  -4.6208405e-01   1.1068063e-03
  -4.6083794e-01   1.1134009e-03
  -4.5938436e-01   1.1215069e-03
  -4.5795826e-01   1.1281016e-03
  -4.5626013e-01   1.1362075e-03
  -4.5405092e-01   1.1447256e-03
  -4.5313453e-01   1.1484351e-03
  -4.5066565e-01   1.1559915e-03
  -4.5001030e-01   1.1581898e-03
  -4.4741365e-01   1.1638227e-03
  -4.4688470e-01   1.1651966e-03
  -4.4644643e-01   1.1660209e-03
  -4.4375910e-01   1.1695931e-03
  -4.4107315e-01   1.1705548e-03
  -4.4063487e-01   1.1709669e-03
  -4.3794892e-01   1.1691809e-03
  -4.3750927e-01   1.1691809e-03
  -4.3482332e-01   1.1643723e-03
  -4.3438505e-01   1.1640975e-03
  -4.3169772e-01   1.1562663e-03
  -4.3132539e-01   1.1554420e-03
  -4.3125945e-01   1.1554420e-03
  -4.2858173e-01   1.1441761e-03
  -4.2813522e-01   1.1428022e-03
  -4.2557429e-01   1.1287885e-03
  -4.2500962e-01   1.1261781e-03
  -4.2317273e-01   1.1134009e-03
  -4.2287871e-01   1.1113401e-03
  -4.2232366e-01   1.1076306e-03
  -4.2188402e-01   1.1052950e-03
  -4.1919806e-01   1.0833127e-03
  -4.1875979e-01   1.0805649e-03
  -4.1607246e-01   1.0555601e-03
  -4.1563419e-01   1.0522628e-03
  -4.1294823e-01   1.0243728e-03
  -4.1250996e-01   1.0206633e-03
  -4.0982263e-01   9.8975078e-04
  -4.0938436e-01   9.8549172e-04
  -4.0669840e-01   9.5169401e-04
  -4.0625876e-01   9.4702278e-04
  -4.0357280e-01   9.1006512e-04
  -4.0313453e-01   9.0484434e-04
  -4.0044858e-01   8.6486412e-04
  -4.0000893e-01   8.5909378e-04
  -3.9732297e-01   8.1540406e-04
  -3.9688470e-01   8.0908416e-04
  -3.9419737e-01   7.6127277e-04
  -3.9375910e-01   7.5426593e-04
  -3.9107315e-01   7.0150853e-04
  -3.9063350e-01   6.9381474e-04
  -3.9019523e-01   6.8529662e-04
  -3.8750927e-01   6.2649411e-04
  -3.8745157e-01   6.2512022e-04
  -3.8733067e-01   6.2264721e-04
  -3.8707100e-01   6.1715165e-04
  -3.8438367e-01   5.5697524e-04
  -3.8169772e-01   4.9693622e-04
  -3.8125945e-01   4.8759377e-04
  -3.7857212e-01   4.2673042e-04
  -3.7813384e-01   4.1725057e-04
  -3.7544789e-01   3.5432638e-04
  -3.7500962e-01   3.4470915e-04
  -3.7232229e-01   2.7821284e-04
  -3.7188402e-01   2.6818344e-04
  -3.6919806e-01   1.9660374e-04
  -3.6875842e-01   1.8588740e-04
  -3.6832014e-01   1.7434672e-04
  -3.6816489e-01   1.6981288e-04
  -3.6701495e-01   1.3683950e-04
  -3.6563419e-01   9.8507955e-05
  -3.6554763e-01   9.6034952e-05
  -3.6519454e-01   8.6555107e-05
  -3.6250859e-01   1.4013684e-05
  -3.5982263e-01  -5.7153848e-05
  -3.5938436e-01  -6.8694529e-05
  -3.5669703e-01  -1.4041162e-04
  -3.5625876e-01  -1.5181491e-04
  -3.5357280e-01  -2.2614239e-04
  -3.5313316e-01  -2.3768307e-04
  -3.5044720e-01  -3.1695656e-04
  -3.5000893e-01  -3.2890941e-04
  -3.4958440e-01  -3.4141181e-04
  -3.4926291e-01  -3.5144121e-04
  -3.4689844e-01  -4.2027313e-04
  -3.4688333e-01  -4.2068530e-04
  -3.4419737e-01  -4.9473800e-04
  -3.4375910e-01  -5.0724040e-04
  -3.4107177e-01  -5.7909488e-04
  -3.4063350e-01  -5.9104773e-04
  -3.3794754e-01  -6.6290221e-04
  -3.3750927e-01  -6.7444289e-04
  -3.3482194e-01  -7.4822081e-04
  -3.3438367e-01  -7.5989888e-04
  -3.3394540e-01  -7.7198912e-04
  -3.3270066e-01  -8.0771027e-04
  -3.3158781e-01  -8.3972192e-04
  -3.3125807e-01  -8.4906438e-04
  -3.3097368e-01  -8.5703295e-04
  -3.3081980e-01  -8.6142940e-04
  -3.2813384e-01  -9.3342126e-04
  -3.2544789e-01  -1.0004671e-03
  -3.2500824e-01  -1.0121452e-03
  -3.2232229e-01  -1.0761685e-03
  -3.2188402e-01  -1.0870222e-03
  -3.1919669e-01  -1.1496716e-03
  -3.1875842e-01  -1.1601132e-03
  -3.1607246e-01  -1.2224878e-03
  -3.1563281e-01  -1.2327920e-03
  -3.1294686e-01  -1.2959910e-03
  -3.1250859e-01  -1.3062952e-03
  -3.1207032e-01  -1.3167367e-03
  -3.1206207e-01  -1.3168741e-03
  -3.1159083e-01  -1.3280026e-03
  -3.0938299e-01  -1.3774627e-03
  -3.0937749e-01  -1.3776001e-03
  -3.0894471e-01  -1.3873547e-03
  -3.0625876e-01  -1.4420356e-03
  -3.0357143e-01  -1.4919078e-03
  -3.0313316e-01  -1.5008381e-03
  -3.0044720e-01  -1.5470008e-03
  -3.0000893e-01  -1.5551068e-03
  -2.9732160e-01  -1.5981095e-03
  -2.9688333e-01  -1.6056659e-03
  -2.9419737e-01  -1.6457835e-03
  -2.9375773e-01  -1.6529278e-03
  -2.9107177e-01  -1.6901602e-03
  -2.9063350e-01  -1.6967549e-03
  -2.8794617e-01  -1.7311021e-03
  -2.8750790e-01  -1.7371473e-03
  -2.8482194e-01  -1.7684720e-03
  -2.8438367e-01  -1.7741049e-03
  -2.8169634e-01  -1.8021323e-03
  -2.8125807e-01  -1.8072157e-03
  -2.8088987e-01  -1.8110626e-03
  -2.8030597e-01  -1.8162834e-03
  -2.7820391e-01  -1.8349683e-03
  -2.7813247e-01  -1.8357926e-03
  -2.7544651e-01  -1.8547523e-03
  -2.7500824e-01  -1.8585992e-03
  -2.7232229e-01  -1.8728876e-03
  -2.7188264e-01  -1.8759102e-03
  -2.6919669e-01  -1.8856648e-03
  -2.6875842e-01  -1.8878631e-03
  -2.6607109e-01  -1.8932212e-03
  -2.6563281e-01  -1.8945951e-03
  -2.6294686e-01  -1.8955568e-03
  -2.6250721e-01  -1.8963812e-03
  -2.5982126e-01  -1.8932212e-03
  -2.5938299e-01  -1.8932212e-03
  -2.5669703e-01  -1.8860770e-03
  -2.5625738e-01  -1.8853900e-03
  -2.5357143e-01  -1.8735746e-03
  -2.5313316e-01  -1.8722007e-03
  -2.5044583e-01  -1.8557140e-03
  -2.5000756e-01  -1.8535158e-03
  -2.4732160e-01  -1.8319457e-03
  -2.4688333e-01  -1.8289231e-03
  -2.4644368e-01  -1.8252136e-03
  -2.4564408e-01  -1.8172451e-03
  -2.4554241e-01  -1.8162834e-03
  -2.4375773e-01  -1.7988349e-03
  -2.4331946e-01  -1.7944385e-03
  -2.4063213e-01  -1.7644877e-03
  -2.3794617e-01  -1.7309647e-03
  -2.3750790e-01  -1.7258814e-03
  -2.3482194e-01  -1.6887863e-03
  -2.3438230e-01  -1.6831534e-03
  -2.3169634e-01  -1.6426236e-03
  -2.3125807e-01  -1.6363037e-03
  -2.2857074e-01  -1.5920644e-03
  -2.2813247e-01  -1.5851950e-03
  -2.2544651e-01  -1.5368340e-03
  -2.2500687e-01  -1.5294150e-03
  -2.2232091e-01  -1.4762454e-03
  -2.2188264e-01  -1.4681395e-03
  -2.1919669e-01  -1.4091996e-03
  -2.1875704e-01  -1.4002693e-03
  -2.1831877e-01  -1.3902399e-03
  -2.1605460e-01  -1.3345973e-03
  -2.1578669e-01  -1.3280026e-03
  -2.1563281e-01  -1.3241557e-03
  -2.1519317e-01  -1.3133020e-03
  -2.1250721e-01  -1.2465309e-03
  -2.0982126e-01  -1.1792103e-03
  -2.0938299e-01  -1.1682192e-03
  -2.0669566e-01  -1.0989751e-03
  -2.0625738e-01  -1.0878466e-03
  -2.0357143e-01  -1.0151678e-03
  -2.0313178e-01  -1.0036271e-03
  -2.0044583e-01  -9.2504053e-04
  -2.0000756e-01  -9.1295029e-04
  -1.9956791e-01  -8.9976094e-04
  -1.9785467e-01  -8.4508010e-04
  -1.9768980e-01  -8.3972192e-04
  -1.9688196e-01  -8.1444234e-04
  -1.9644368e-01  -8.0070343e-04
  -1.9375773e-01  -7.1813261e-04
  -1.9107040e-01  -6.3652351e-04
  -1.9063213e-01  -6.2319677e-04
  -1.8794617e-01  -5.3980161e-04
  -1.8750653e-01  -5.2633748e-04
  -1.8482057e-01  -4.3785893e-04
  -1.8438230e-01  -4.2398263e-04
  -1.8394403e-01  -4.0914462e-04
  -1.8243824e-01  -3.5583766e-04
  -1.8231597e-01  -3.5144121e-04
  -1.8125670e-01  -3.1503311e-04
  -1.8081843e-01  -2.9992031e-04
  -1.7813247e-01  -2.1089220e-04
  -1.7544514e-01  -1.2419971e-04
  -1.7500687e-01  -1.0977386e-04
  -1.7232091e-01  -2.1432693e-05
  -1.7188264e-01  -7.2816201e-06
  -1.6919531e-01   8.6142940e-05
  -1.6875704e-01   1.0084357e-04
  -1.6816489e-01   1.2255104e-04
  -1.6776372e-01   1.3683950e-04
  -1.6772662e-01   1.3821339e-04
  -1.6563144e-01   2.1034265e-04
  -1.6294548e-01   2.9772209e-04
  -1.6250721e-01   3.1269750e-04
  -1.5981988e-01   3.9760393e-04
  -1.5938161e-01   4.1175501e-04
  -1.5669566e-01   4.9762317e-04
  -1.5625738e-01   5.1163685e-04
  -1.5581774e-01   5.2592532e-04
  -1.5315514e-01   6.1536559e-04
  -1.5313178e-01   6.1618993e-04
  -1.5287074e-01   6.2512022e-04
  -1.5272923e-01   6.2992883e-04
  -1.5269351e-01   6.3116533e-04
  -1.5000618e-01   7.1689611e-04
  -1.4732023e-01   7.9603220e-04
  -1.4688196e-01   8.0977111e-04
  -1.4419600e-01   8.8547248e-04
  -1.4375635e-01   8.9838705e-04
  -1.4107040e-01   9.7298931e-04
  -1.4063213e-01   9.8549172e-04
  -1.3794480e-01   1.0613305e-03
  -1.3750653e-01   1.0738329e-03
  -1.3653656e-01   1.1015855e-03
  -1.3612851e-01   1.1134009e-03
  -1.3609829e-01   1.1143627e-03
  -1.3438092e-01   1.1612123e-03
  -1.3169497e-01   1.2278460e-03
  -1.3125670e-01   1.2397989e-03
  -1.2857074e-01   1.3006622e-03
  -1.2813110e-01   1.3113786e-03
  -1.2544514e-01   1.3679829e-03
  -1.2500687e-01   1.3778749e-03
  -1.2231954e-01   1.4313192e-03
  -1.2188127e-01   1.4406617e-03
  -1.1919531e-01   1.4913582e-03
  -1.1875704e-01   1.5002885e-03
  -1.1606971e-01   1.5486495e-03
  -1.1563144e-01   1.5570302e-03
  -1.1519317e-01   1.5652735e-03
  -1.1308287e-01   1.6012695e-03
  -1.1305814e-01   1.6018190e-03
  -1.1250584e-01   1.6111615e-03
  -1.1206771e-01   1.6184431e-03
  -1.0938134e-01   1.6582859e-03
  -1.0669497e-01   1.6922210e-03
  -1.0625629e-01   1.6984035e-03
  -1.0357005e-01   1.7269805e-03
  -1.0313123e-01   1.7323386e-03
  -1.0044500e-01   1.7561069e-03
  -1.0000632e-01   1.7606408e-03
  -9.7319952e-02   1.7797379e-03
  -9.6881268e-02   1.7835848e-03
  -9.4194900e-02   1.7981480e-03
  -9.3756217e-02   1.8011706e-03
  -9.1069849e-02   1.8114747e-03
  -9.0631165e-02   1.8136730e-03
  -8.7944797e-02   1.8195807e-03
  -8.7506114e-02   1.8210920e-03
  -8.4819746e-02   1.8227406e-03
  -8.4381062e-02   1.8235650e-03
  -8.1694831e-02   1.8209546e-03
  -8.1256011e-02   1.8209546e-03
  -7.8569780e-02   1.8142225e-03
  -7.8131097e-02   1.8135356e-03
  -7.5444728e-02   1.8026818e-03
  -7.5006045e-02   1.8013079e-03
  -7.2319677e-02   1.7863325e-03
  -7.1880994e-02   1.7842717e-03
  -6.9194625e-02   1.7653120e-03
  -6.8755942e-02   1.7627016e-03
  -6.6069574e-02   1.7396203e-03
  -6.5630891e-02   1.7363229e-03
  -6.2944660e-02   1.7091199e-03
  -6.2505839e-02   1.7051356e-03
  -5.9819608e-02   1.6735361e-03
  -5.9380788e-02   1.6688649e-03
  -5.6694557e-02   1.6324568e-03
  -5.6255873e-02   1.6270986e-03
  -5.5817053e-02   1.6209161e-03
  -5.5339763e-02   1.6136345e-03
  -5.4558706e-02   1.6018190e-03
  -5.3130822e-02   1.5802489e-03
  -5.2833237e-02   1.5755777e-03
  -5.2692001e-02   1.5733795e-03
  -5.0005770e-02   1.5312011e-03
  -4.7319402e-02   1.4873739e-03
  -4.6880719e-02   1.4800923e-03
  -4.4194351e-02   1.4343418e-03
  -4.3755667e-02   1.4269228e-03
  -4.1069436e-02   1.3788366e-03
  -4.0630616e-02   1.3711428e-03
  -3.7944385e-02   1.3203089e-03
  -3.7505564e-02   1.3123403e-03
  -3.4819333e-02   1.2580716e-03
  -3.4380650e-02   1.2495535e-03
  -3.1694282e-02   1.1910257e-03
  -3.1255599e-02   1.1820955e-03
  -3.0816915e-02   1.1723408e-03
  -2.9119061e-02   1.1319485e-03
  -2.8339791e-02   1.1134009e-03
  -2.8130547e-02   1.1084549e-03
  -2.7775946e-02   1.0999368e-03
  -2.7691864e-02   1.0978760e-03
  -2.5005496e-02   1.0349518e-03
  -2.2319127e-02   9.7312670e-04
  -2.1880444e-02   9.6268513e-04
  -1.9194213e-02   9.0086006e-04
  -1.8755393e-02   8.9069327e-04
  -1.6069162e-02   8.2763169e-04
  -1.5630341e-02   8.1732751e-04
  -1.2944110e-02   7.5165554e-04
  -1.2505427e-02   7.4107658e-04
  -9.8190586e-03   6.7114555e-04
  -9.3803753e-03   6.6015443e-04
  -8.9416921e-03   6.4847636e-04
  -8.8236749e-03   6.4517902e-04
  -8.0966120e-03   6.2512022e-04
  -6.2553238e-03   5.7648449e-04
  -6.1715165e-03   5.7428626e-04
  -5.8166406e-03   5.6466903e-04
  -3.1302723e-03   4.9679883e-04
  -4.4390405e-04   4.3098948e-04
  -5.2207842e-06   4.1986096e-04
   2.6810101e-03   3.5432638e-04
   3.1198307e-03   3.4347265e-04
   5.8060616e-03   2.7683895e-04
   6.2447449e-03   2.6584783e-04
   8.9311131e-03   1.9632896e-04
   9.3697964e-03   1.8520045e-04
   9.8086170e-03   1.7338499e-04
   1.0015525e-02   1.6775204e-04
   1.1158052e-02   1.3683950e-04
   1.2494875e-02   1.0180529e-04
   1.2604924e-02   9.8782733e-05
   1.2933586e-02   9.0127222e-05
   1.5619899e-02   2.3493529e-05
   1.8306226e-02  -3.9568049e-05
   1.8744937e-02  -5.0559173e-05
   2.1431251e-02  -1.1169730e-04
   2.1869975e-02  -1.2213887e-04
   2.4556284e-02  -1.8300223e-04
   2.4995000e-02  -1.9316902e-04
   2.7681312e-02  -2.5458193e-04
   2.8120037e-02  -2.6488610e-04
   3.0806350e-02  -3.2822246e-04
   3.1245061e-02  -3.3866403e-04
   3.1542247e-02  -3.4594565e-04
   3.1767318e-02  -3.5144121e-04
   3.4228560e-02  -4.0735856e-04
   3.4370099e-02  -4.1079328e-04
   3.7056412e-02  -4.6698541e-04
   3.7495123e-02  -4.7701481e-04
   4.0181491e-02  -5.2963482e-04
   4.0620174e-02  -5.3883989e-04
   4.3306405e-02  -5.8912428e-04
   4.3745226e-02  -5.9777979e-04
   4.6431457e-02  -6.4627813e-04
   4.6870277e-02  -6.5479625e-04
   4.9556508e-02  -7.0205809e-04
   4.9995191e-02  -7.1043882e-04
   5.2681560e-02  -7.5701371e-04
   5.3120243e-02  -7.6511967e-04
   5.5806611e-02  -8.1141978e-04
   5.6245294e-02  -8.1952573e-04
   5.6467727e-02  -8.2364740e-04
   5.7413376e-02  -8.3972192e-04
   5.9154096e-02  -8.6857363e-04
   5.9370346e-02  -8.7255791e-04
   6.2056714e-02  -9.1322507e-04
   6.2495397e-02  -9.2036930e-04
   6.5181628e-02  -9.5746435e-04
   6.5620449e-02  -9.6405902e-04
   6.8306680e-02  -9.9799412e-04
   6.8745501e-02  -1.0040392e-03
   7.1431731e-02  -1.0355013e-03
   7.1870415e-02  -1.0409969e-03
   7.4556783e-02  -1.0701234e-03
   7.4995466e-02  -1.0753442e-03
   7.7681834e-02  -1.1021350e-03
   7.8120518e-02  -1.1069436e-03
   8.0806886e-02  -1.1316737e-03
   8.1245569e-02  -1.1360701e-03
   8.3931937e-02  -1.1586019e-03
   8.4370621e-02  -1.1627236e-03
   8.7056852e-02  -1.1830572e-03
   8.7495672e-02  -1.1867667e-03
   9.0181903e-02  -1.2049020e-03
   9.0620724e-02  -1.2081994e-03
   9.3306955e-02  -1.2241365e-03
   9.3745638e-02  -1.2270217e-03
   9.6432006e-02  -1.2406232e-03
   9.6870689e-02  -1.2430962e-03
   9.9557058e-02  -1.2543621e-03
   9.9995741e-02  -1.2564229e-03
   1.0268211e-01  -1.2654906e-03
   1.0312079e-01  -1.2671393e-03
   1.0580716e-01  -1.2737340e-03
   1.0624584e-01  -1.2751079e-03
   1.0893207e-01  -1.2793669e-03
   1.0937090e-01  -1.2803286e-03
   1.1205713e-01  -1.2823895e-03
   1.1249581e-01  -1.2828016e-03
   1.1518218e-01  -1.2826642e-03
   1.1562086e-01  -1.2826642e-03
   1.1830723e-01  -1.2801912e-03
   1.1874591e-01  -1.2799165e-03
   1.2143228e-01  -1.2752452e-03
   1.2187096e-01  -1.2745583e-03
   1.2455733e-01  -1.2679636e-03
   1.2499602e-01  -1.2668645e-03
   1.2768225e-01  -1.2583464e-03
   1.2812107e-01  -1.2568351e-03
   1.3080730e-01  -1.2463935e-03
   1.3124612e-01  -1.2446075e-03
   1.3393235e-01  -1.2323799e-03
   1.3437103e-01  -1.2304564e-03
   1.3705740e-01  -1.2164427e-03
   1.3749608e-01  -1.2141071e-03
   1.4018245e-01  -1.1985821e-03
   1.4062114e-01  -1.1961091e-03
   1.4330750e-01  -1.1790729e-03
   1.4374619e-01  -1.1761877e-03
   1.4643256e-01  -1.1579150e-03
   1.4687124e-01  -1.1547550e-03
   1.4955747e-01  -1.1351084e-03
   1.4999629e-01  -1.1318111e-03
   1.5268252e-01  -1.1110653e-03
   1.5312134e-01  -1.1074932e-03
   1.5580757e-01  -1.0856483e-03
   1.5624626e-01  -1.0819388e-03
   1.5893262e-01  -1.0589949e-03
   1.5937131e-01  -1.0551480e-03
   1.6205768e-01  -1.0312423e-03
   1.6249622e-01  -1.0272580e-03
   1.6518218e-01  -1.0025280e-03
   1.6562182e-01  -9.9826890e-04
   1.6830778e-01  -9.7257714e-04
   1.6874605e-01  -9.6831808e-04
   1.7143338e-01  -9.4152722e-04
   1.7187165e-01  -9.3713077e-04
   1.7455761e-01  -9.0924079e-04
   1.7499588e-01  -9.0456956e-04
   1.7768321e-01  -8.7544308e-04
   1.7812148e-01  -8.7063446e-04
   1.7855975e-01  -8.6555107e-04
   1.8055052e-01  -8.4288187e-04
   1.8082667e-01  -8.3972192e-04
   1.8124708e-01  -8.3491331e-04
   1.8168535e-01  -8.2982991e-04
   1.8437131e-01  -7.9974171e-04
   1.8705726e-01  -7.7020306e-04
   1.8749691e-01  -7.6511967e-04
   1.9018286e-01  -7.3585580e-04
   1.9062114e-01  -7.3077240e-04
   1.9330847e-01  -7.0178331e-04
   1.9374674e-01  -6.9683730e-04
   1.9643269e-01  -6.6784821e-04
   1.9687234e-01  -6.6303960e-04
   1.9955829e-01  -6.3405050e-04
   1.9999657e-01  -6.2924189e-04
   2.0268252e-01  -6.0025280e-04
   2.0312217e-01  -5.9544418e-04
   2.0580812e-01  -5.6631770e-04
   2.0624639e-01  -5.6150908e-04
   2.0893372e-01  -5.3238260e-04
   2.0937199e-01  -5.2757398e-04
   2.1205795e-01  -4.9831011e-04
   2.1249622e-01  -4.9350150e-04
   2.1518355e-01  -4.6410024e-04
   2.1562182e-01  -4.5929162e-04
   2.1830778e-01  -4.2961559e-04
   2.1874742e-01  -4.2480697e-04
   2.2143338e-01  -3.9458138e-04
   2.2187165e-01  -3.8977276e-04
   2.2231130e-01  -3.8482675e-04
   2.2495054e-01  -3.5473855e-04
   2.2499725e-01  -3.5418899e-04
   2.2524043e-01  -3.5144121e-04
   2.2536408e-01  -3.4992993e-04
   2.2543552e-01  -3.4924299e-04
   2.2812148e-01  -3.1956695e-04
   2.3080881e-01  -2.9153958e-04
   2.3124708e-01  -2.8686835e-04
   2.3393304e-01  -2.5994010e-04
   2.3437268e-01  -2.5554365e-04
   2.3705864e-01  -2.2971451e-04
   2.3749691e-01  -2.2545544e-04
   2.4018286e-01  -2.0072541e-04
   2.4062251e-01  -1.9660374e-04
   2.4330847e-01  -1.7283544e-04
   2.4374674e-01  -1.6885115e-04
   2.4643407e-01  -1.4590718e-04
   2.4687234e-01  -1.4206029e-04
   2.4955829e-01  -1.2007804e-04
   2.4999794e-01  -1.1636853e-04
   2.5268390e-01  -9.5210617e-05
   2.5312217e-01  -9.1775891e-05
   2.5580812e-01  -7.1579699e-05
   2.5624777e-01  -6.8282362e-05
   2.5893372e-01  -4.9185283e-05
   2.5937199e-01  -4.5887945e-05
   2.6205932e-01  -2.8027368e-05
   2.6249760e-01  -2.5004809e-05
   2.6518355e-01  -8.2433435e-06
   2.6562182e-01  -5.2207842e-06
   2.6830915e-01   1.0304179e-05
   2.6874742e-01   1.2914571e-05
   2.7143338e-01   2.7203034e-05
   2.7187303e-01   2.9813426e-05
   2.7455898e-01   4.2865386e-05
   2.7499725e-01   4.5201000e-05
   2.7768321e-01   5.6879070e-05
   2.7812285e-01   5.8939906e-05
   2.8080881e-01   6.9244085e-05
   2.8124708e-01   7.1167532e-05
   2.8393441e-01   8.0097821e-05
   2.8437268e-01   8.1883879e-05
   2.8705864e-01   8.9302888e-05
   2.8749828e-01   9.0814168e-05
   2.9018424e-01   9.6859286e-05
   2.9062251e-01   9.8233177e-05
   2.9330847e-01   1.0276702e-04
   2.9374811e-01   1.0386613e-04
   2.9643407e-01   1.0702608e-04
   2.9687234e-01   1.0785041e-04
   2.9955967e-01   1.0949908e-04
   2.9999794e-01   1.1004864e-04
   3.0268390e-01   1.1032341e-04
   3.0312217e-01   1.1059819e-04
   3.0580950e-01   1.0949908e-04
   3.0624777e-01   1.0963647e-04
   3.0893372e-01   1.0702608e-04
   3.0937337e-01   1.0688869e-04
   3.1205932e-01   1.0290440e-04
   3.1249760e-01   1.0262963e-04
   3.1518355e-01   9.7408842e-05
   3.1562320e-01   9.6721897e-05
   3.1830915e-01   9.0264611e-05
   3.1874742e-01   8.9440277e-05
   3.2143475e-01   8.1746490e-05
   3.2187303e-01   8.0784766e-05
   3.2455898e-01   7.1854478e-05
   3.2499863e-01   7.0617976e-05
   3.2768458e-01   6.0725964e-05
   3.2812285e-01   5.9214684e-05
   3.3080881e-01   4.8223559e-05
   3.3124845e-01   4.6712280e-05
   3.3393441e-01   3.4622043e-05
   3.3437268e-01   3.2835985e-05
   3.3706001e-01   2.0058803e-05
   3.3749828e-01   1.7997967e-05
   3.4018424e-01   4.2590608e-06
   3.4062251e-01   2.1982249e-06
   3.4330984e-01  -1.2365015e-05
   3.4374811e-01  -1.4700629e-05
   3.4643407e-01  -2.9950815e-05
   3.4687371e-01  -3.2286429e-05
   3.4955967e-01  -4.8223559e-05
   3.4999794e-01  -5.0696563e-05
   3.5268390e-01  -6.7183250e-05
   3.5312354e-01  -6.9931031e-05
   3.5580950e-01  -8.6829885e-05
   3.5624777e-01  -8.9577666e-05
   3.5893510e-01  -1.0688869e-04
   3.5937337e-01  -1.0977386e-04
   3.6205932e-01  -1.2735966e-04
   3.6249897e-01  -1.3024483e-04
   3.6518493e-01  -1.4810540e-04
   3.6562320e-01  -1.5099058e-04
   3.6830915e-01  -1.6898854e-04
   3.6874880e-01  -1.7201110e-04
   3.7143475e-01  -1.8987168e-04
   3.7187303e-01  -1.9289424e-04
   3.7456036e-01  -2.1089220e-04
   3.7499863e-01  -2.1391476e-04
   3.7768458e-01  -2.3177534e-04
   3.7812423e-01  -2.3479790e-04
   3.8081018e-01  -2.5252109e-04
   3.8124845e-01  -2.5554365e-04
   3.8393441e-01  -2.7312945e-04
   3.8437406e-01  -2.7615201e-04
   3.8706001e-01  -2.9360042e-04
   3.8749828e-01  -2.9662298e-04
   3.9018561e-01  -3.1407139e-04
   3.9062388e-01  -3.1709395e-04
   3.9330984e-01  -3.3440497e-04
   3.9374811e-01  -3.3742753e-04
   3.9418776e-01  -3.4045009e-04
   3.9463702e-01  -3.4333526e-04
   3.9590512e-01  -3.5144121e-04
   3.9687371e-01  -3.5762372e-04
   3.9705644e-01  -3.5886022e-04
   3.9731198e-01  -3.6050889e-04
   3.9999931e-01  -3.7713297e-04
   4.0268527e-01  -3.9279532e-04
   4.0312354e-01  -3.9568049e-04
   4.0580950e-01  -4.1079328e-04
   4.0624914e-01  -4.1354107e-04
   4.0893510e-01  -4.2810431e-04
   4.0937337e-01  -4.3071470e-04
   4.1206070e-01  -4.4459099e-04
   4.1249897e-01  -4.4720138e-04
   4.1518493e-01  -4.6066551e-04
   4.1562457e-01  -4.6300113e-04
   4.1831053e-01  -4.7605309e-04
   4.1874880e-01  -4.7838870e-04
   4.2143475e-01  -4.9089111e-04
   4.2187440e-01  -4.9322672e-04
   4.2456036e-01  -5.0531696e-04
   4.2499863e-01  -5.0751518e-04
   4.2768596e-01  -5.1919325e-04
   4.2812423e-01  -5.2139148e-04
   4.3081018e-01  -5.3265738e-04
   4.3124845e-01  -5.3471822e-04
   4.3393578e-01  -5.4570934e-04
   4.3437406e-01  -5.4763279e-04
   4.3706001e-01  -5.5821174e-04
   4.3749966e-01  -5.6013519e-04
   4.4018561e-01  -5.7030198e-04
   4.4062388e-01  -5.7208804e-04
   4.4330984e-01  -5.8198005e-04
   4.4374948e-01  -5.8376611e-04
   4.4643544e-01  -5.9310856e-04
   4.4687371e-01  -5.9489462e-04
   4.4956104e-01  -6.0396230e-04
   4.4999931e-01  -6.0561097e-04
   4.5268527e-01  -6.1426648e-04
   4.5312491e-01  -6.1577776e-04
   4.5581087e-01  -6.2415849e-04
   4.5624914e-01  -6.2566977e-04
   4.5893510e-01  -6.3363834e-04
   4.5937474e-01  -6.3501223e-04
   4.6206070e-01  -6.4256863e-04
   4.6249897e-01  -6.4394252e-04
   4.6518630e-01  -6.5122414e-04
   4.6562457e-01  -6.5246064e-04
   4.6831053e-01  -6.5933009e-04
   4.6874880e-01  -6.6056659e-04
   4.7143613e-01  -6.6702388e-04
   4.7187440e-01  -6.6812299e-04
   4.7456036e-01  -6.7430550e-04
   4.7500000e-01  -6.7540461e-04
   4.7768596e-01  -6.8117495e-04
   4.7812423e-01  -6.8213667e-04
   4.8081018e-01  -6.8749485e-04
   4.8124983e-01  -6.8845657e-04
   4.8393578e-01  -6.9353997e-04
   4.8437406e-01  -6.9436430e-04
   4.8706139e-01  -6.9917292e-04
   4.8749966e-01  -6.9999725e-04
   4.9018561e-01  -7.0425631e-04
   4.9062526e-01  -7.0508065e-04
   4.9331121e-01  -7.0906493e-04
   4.9374948e-01  -7.0975188e-04
   4.9643544e-01  -7.1346138e-04
   4.9687509e-01  -7.1401094e-04
   4.9956104e-01  -7.1744566e-04
   4.9999931e-01  -7.1799522e-04
   5.0268664e-01  -7.2115517e-04
   5.0312491e-01  -7.2156733e-04
   5.0581087e-01  -7.2445250e-04
   5.0624914e-01  -7.2486467e-04
   5.0893647e-01  -7.2733767e-04
   5.0937474e-01  -7.2774984e-04
   5.1206070e-01  -7.2994807e-04
   5.1250034e-01  -7.3036023e-04
   5.1518630e-01  -7.3228368e-04
   5.1562457e-01  -7.3255846e-04
   5.1831053e-01  -7.3434452e-04
   5.1875017e-01  -7.3461929e-04
   5.2143613e-01  -7.3613057e-04
   5.2187440e-01  -7.3626796e-04
   5.2456173e-01  -7.3750447e-04
   5.2500000e-01  -7.3777924e-04
   5.2768596e-01  -7.3874097e-04
   5.2812560e-01  -7.3887836e-04
   5.3081018e-01  -7.3984008e-04
   5.3124983e-01  -7.3984008e-04
   5.3393578e-01  -7.4052702e-04
   5.3437543e-01  -7.4066441e-04
   5.3706001e-01  -7.4107658e-04
   5.3749966e-01  -7.4107658e-04
   5.4018424e-01  -7.4148875e-04
   5.4062526e-01  -7.4148875e-04
   5.4330847e-01  -7.4162614e-04
   5.4374948e-01  -7.4148875e-04
   5.4643132e-01  -7.4148875e-04
   5.4687371e-01  -7.4148875e-04
   5.4955417e-01  -7.4135136e-04
   5.4999794e-01  -7.4121397e-04
   5.5267565e-01  -7.4093919e-04
   5.5312217e-01  -7.4080180e-04
   5.5579713e-01  -7.4052702e-04
   5.5624639e-01  -7.4025225e-04
   5.5891586e-01  -7.3984008e-04
   5.5937062e-01  -7.3970269e-04
   5.6203322e-01  -7.3901574e-04
   5.6249347e-01  -7.3887836e-04
   5.6514783e-01  -7.3805402e-04
   5.6561633e-01  -7.3791663e-04
   5.6825832e-01  -7.3695491e-04
   5.6873781e-01  -7.3681752e-04
   5.7136606e-01  -7.3585580e-04
   5.7185791e-01  -7.3558102e-04
   5.7446968e-01  -7.3448191e-04
   5.7497802e-01  -7.3420713e-04
   5.7756780e-01  -7.3310802e-04
   5.7809538e-01  -7.3269585e-04
   5.8066180e-01  -7.3145935e-04
   5.8121273e-01  -7.3104718e-04
   5.8375168e-01  -7.2967329e-04
   5.8432734e-01  -7.2939851e-04
   5.8683607e-01  -7.2788723e-04
   5.8744058e-01  -7.2747506e-04
   5.8991770e-01  -7.2582640e-04
   5.9055656e-01  -7.2541423e-04
   5.9300621e-01  -7.2376556e-04
   5.9368216e-01  -7.2307861e-04
   5.9610571e-01  -7.2142995e-04
   5.9681738e-01  -7.2074300e-04
   5.9921757e-01  -7.1881955e-04
   5.9995810e-01  -7.1813261e-04
   6.0233905e-01  -7.1620916e-04
   6.0309469e-01  -7.1538483e-04
   6.0546190e-01  -7.1332399e-04
   6.0622716e-01  -7.1249966e-04
   6.0858613e-01  -7.1016404e-04
   6.0935551e-01  -7.0933971e-04
   6.1171036e-01  -7.0700409e-04
   6.1248111e-01  -7.0617976e-04
   6.1483458e-01  -7.0356937e-04
   6.1560671e-01  -7.0260764e-04
   6.1795881e-01  -6.9985986e-04
   6.1873231e-01  -6.9889814e-04
   6.2108579e-01  -6.9601297e-04
   6.2185929e-01  -6.9505125e-04
   6.2421276e-01  -6.9189130e-04
   6.2498626e-01  -6.9079219e-04
   6.2734111e-01  -6.8749485e-04
   6.2811461e-01  -6.8639574e-04
   6.3046808e-01  -6.8296101e-04
   6.3124296e-01  -6.8186190e-04
   6.3359643e-01  -6.7815239e-04
   6.3436993e-01  -6.7691589e-04
   6.3672341e-01  -6.7306900e-04
   6.3749691e-01  -6.7169511e-04
   6.3984901e-01  -6.6757343e-04
   6.4062388e-01  -6.6633693e-04
   6.4297461e-01  -6.6194048e-04
   6.4374948e-01  -6.6056659e-04
   6.4610021e-01  -6.5603275e-04
   6.4687371e-01  -6.5465886e-04
   6.4922581e-01  -6.4985025e-04
   6.4999931e-01  -6.4833897e-04
   6.5235141e-01  -6.4339296e-04
   6.5312491e-01  -6.4174429e-04
   6.5547564e-01  -6.3652351e-04
   6.5624914e-01  -6.3487484e-04
   6.5860124e-01  -6.2951667e-04
   6.5937474e-01  -6.2773061e-04
   6.6172547e-01  -6.2223505e-04
   6.6249897e-01  -6.2031160e-04
   6.6485107e-01  -6.1454126e-04
   6.6562457e-01  -6.1275520e-04
   6.6797530e-01  -6.0671008e-04
   6.6874880e-01  -6.0478663e-04
   6.7110090e-01  -5.9846674e-04
   6.7187440e-01  -5.9654329e-04
   6.7422513e-01  -5.9008601e-04
   6.7500000e-01  -5.8802517e-04
   6.7735073e-01  -5.8143049e-04
   6.7812423e-01  -5.7936966e-04
   6.8047633e-01  -5.7263760e-04
   6.8124983e-01  -5.7043937e-04
   6.8360193e-01  -5.6356992e-04
   6.8437543e-01  -5.6137169e-04
   6.8672616e-01  -5.5436485e-04
   6.8749966e-01  -5.5216663e-04
   6.8985176e-01  -5.4502239e-04
   6.9062526e-01  -5.4268678e-04
   6.9297736e-01  -5.3540516e-04
   6.9375086e-01  -5.3306955e-04
   6.9610296e-01  -5.2578793e-04
   6.9687646e-01  -5.2345231e-04
   6.9922719e-01  -5.1603330e-04
   7.0000069e-01  -5.1356030e-04
   7.0235279e-01  -5.0614129e-04
   7.0312629e-01  -5.0366829e-04
   7.0547839e-01  -4.9611189e-04
   7.0625189e-01  -4.9363889e-04
   7.0860262e-01  -4.8608249e-04
   7.0937612e-01  -4.8347210e-04
   7.1172822e-01  -4.7591570e-04
   7.1250172e-01  -4.7330531e-04
   7.1485244e-01  -4.6561152e-04
   7.1562732e-01  -4.6313852e-04
   7.1797805e-01  -4.5544473e-04
   7.1875155e-01  -4.5283434e-04
   7.2110365e-01  -4.4500316e-04
   7.2187715e-01  -4.4253016e-04
   7.2422787e-01  -4.3469898e-04
   7.2500137e-01  -4.3208859e-04
   7.2735347e-01  -4.2412002e-04
   7.2812697e-01  -4.2150963e-04
   7.3047770e-01  -4.1367845e-04
   7.3125258e-01  -4.1093067e-04
   7.3360330e-01  -4.0296211e-04
   7.3437680e-01  -4.0035172e-04
   7.3672890e-01  -3.9224576e-04
   7.3750240e-01  -3.8963537e-04
   7.3985313e-01  -3.8152941e-04
   7.4062663e-01  -3.7878163e-04
   7.4297873e-01  -3.7053829e-04
   7.4375223e-01  -3.6792790e-04
   7.4610296e-01  -3.5954717e-04
   7.4687783e-01  -3.5679938e-04
   7.4765133e-01  -3.5405160e-04
   7.4830805e-01  -3.5171599e-04
   7.4840010e-01  -3.5144121e-04
   7.5000206e-01  -3.4580826e-04
   7.5077556e-01  -3.4306048e-04
   7.5312766e-01  -3.3495452e-04
   7.5547839e-01  -3.2698596e-04
   7.5625189e-01  -3.2423818e-04
   7.5860399e-01  -3.1626961e-04
   7.5937749e-01  -3.1365922e-04
   7.6172822e-01  -3.0582804e-04
   7.6250172e-01  -3.0321765e-04
   7.6485382e-01  -2.9552386e-04
   7.6562732e-01  -2.9277608e-04
   7.6797805e-01  -2.8521969e-04
   7.6875292e-01  -2.8260929e-04
   7.7110365e-01  -2.7505289e-04
   7.7187715e-01  -2.7244250e-04
   7.7422925e-01  -2.6502349e-04
   7.7500275e-01  -2.6241310e-04
   7.7735347e-01  -2.5499409e-04
   7.7812697e-01  -2.5252109e-04
   7.8047908e-01  -2.4523947e-04
   7.8125258e-01  -2.4262908e-04
   7.8360330e-01  -2.3534746e-04
   7.8437680e-01  -2.3287445e-04
   7.8672890e-01  -2.2573022e-04
   7.8750240e-01  -2.2325722e-04
   7.8985313e-01  -2.1611299e-04
   7.9062801e-01  -2.1363999e-04
   7.9297873e-01  -2.0663314e-04
   7.9375223e-01  -2.0416014e-04
   7.9610433e-01  -1.9715330e-04
   7.9687783e-01  -1.9481768e-04
   7.9922856e-01  -1.8794823e-04
   8.0000206e-01  -1.8547523e-04
   8.0235416e-01  -1.7874316e-04
   8.0312766e-01  -1.7640755e-04
   8.0547839e-01  -1.6967549e-04
   8.0625326e-01  -1.6733987e-04
   8.0860399e-01  -1.6060781e-04
   8.0937749e-01  -1.5840958e-04
   8.1172959e-01  -1.5181491e-04
   8.1250309e-01  -1.4961668e-04
   8.1485382e-01  -1.4315940e-04
   8.1562732e-01  -1.4096117e-04
   8.1797942e-01  -1.3464128e-04
   8.1875292e-01  -1.3244305e-04
   8.2110365e-01  -1.2612316e-04
   8.2187852e-01  -1.2406232e-04
   8.2422925e-01  -1.1801720e-04
   8.2500275e-01  -1.1581898e-04
   8.2735485e-01  -1.0991125e-04
   8.2812835e-01  -1.0785041e-04
   8.3047908e-01  -1.0194268e-04
   8.3125258e-01  -1.0001923e-04
   8.3360468e-01  -9.4248894e-05
   8.3437818e-01  -9.2325447e-05
   8.3672890e-01  -8.6829885e-05
   8.3750378e-01  -8.4906438e-05
   8.3985450e-01  -7.9410876e-05
   8.4062801e-01  -7.7624818e-05
   8.4297873e-01  -7.2404034e-05
   8.4375361e-01  -7.0480587e-05
   8.4610433e-01  -6.5397192e-05
   8.4687783e-01  -6.3611134e-05
   8.4922993e-01  -5.8665128e-05
   8.5000343e-01  -5.7016459e-05
   8.5235416e-01  -5.2207842e-05
   8.5312766e-01  -5.0559173e-05
   8.5547976e-01  -4.5887945e-05
   8.5625326e-01  -4.4376666e-05
   8.5860399e-01  -3.9842827e-05
   8.5937886e-01  -3.8331547e-05
   8.6172959e-01  -3.4072486e-05
   8.6250309e-01  -3.2561207e-05
   8.6485519e-01  -2.8302146e-05
   8.6562869e-01  -2.6928255e-05
   8.6797942e-01  -2.2943973e-05
   8.6875292e-01  -2.1570082e-05
   8.7110502e-01  -1.7723189e-05
   8.7187852e-01  -1.6349298e-05
   8.7422925e-01  -1.2777182e-05
   8.7500412e-01  -1.1540681e-05
   8.7735485e-01  -7.9685654e-06
   8.7812835e-01  -6.7320639e-06
   8.8048045e-01  -3.4347265e-06
   8.8125395e-01  -2.1982249e-06
   8.8360468e-01   9.6172341e-07
   8.8437818e-01   2.0608359e-06
   8.8673028e-01   5.0833952e-06
   8.8750378e-01   6.1825076e-06
   8.8985450e-01   9.0676779e-06
   8.9062801e-01   1.0029401e-05
   8.9298011e-01   1.2914571e-05
   8.9375361e-01   1.3738906e-05
   8.9610433e-01   1.6486687e-05
   8.9687921e-01   1.7311021e-05
   8.9922993e-01   1.9784024e-05
   9.0000343e-01   2.0608359e-05
   9.0235554e-01   2.3081362e-05
   9.0312904e-01   2.3768307e-05
   9.0547976e-01   2.6103921e-05
   9.0625326e-01   2.6790866e-05
   9.0860536e-01   2.8851702e-05
   9.0937886e-01   2.9538648e-05
   9.1172959e-01   3.1599483e-05
   9.1250447e-01   3.2286429e-05
   9.1485519e-01   3.4072486e-05
   9.1562869e-01   3.4759432e-05
   9.1798079e-01   3.6545490e-05
   9.1875429e-01   3.7095046e-05
   9.2110502e-01   3.8743714e-05
   9.2187852e-01   3.9293271e-05
   9.2423062e-01   4.0804550e-05
   9.2500412e-01   4.1354107e-05
   9.2735485e-01   4.2727997e-05
   9.2812835e-01   4.3277553e-05
   9.3048045e-01   4.4514055e-05
   9.3125395e-01   4.5063611e-05
   9.3360468e-01   4.6300113e-05
   9.3437955e-01   4.6712280e-05
   9.3673028e-01   4.7811392e-05
   9.3750378e-01   4.8223559e-05
   9.3985588e-01   4.9322672e-05
   9.4062938e-01   4.9734839e-05
   9.4298011e-01   5.0696563e-05
   9.4375361e-01   5.0971341e-05
   9.4610571e-01   5.1933064e-05
   9.4687921e-01   5.2207842e-05
   9.4922993e-01   5.3169566e-05
   9.5000481e-01   5.3444344e-05
   9.5235554e-01   5.4268678e-05
   9.5312904e-01   5.4406067e-05
   9.5548114e-01   5.5230401e-05
   9.5625464e-01   5.5367791e-05
   9.5860536e-01   5.6054736e-05
   9.5937886e-01   5.6329514e-05
   9.6173096e-01   5.6879070e-05
   9.6250447e-01   5.7153848e-05
   9.6485519e-01   5.7703405e-05
   9.6563007e-01   5.7840794e-05
   9.6798079e-01   5.8390350e-05
   9.6875429e-01   5.8527739e-05
   9.7110502e-01   5.8939906e-05
   9.7187989e-01   5.9077295e-05
   9.7423062e-01   5.9489462e-05
   9.7500412e-01   5.9626851e-05
   9.7735622e-01   6.0039018e-05
   9.7812972e-01   6.0176408e-05
   9.8048045e-01   6.0451186e-05
   9.8125395e-01   6.0588575e-05
   9.8360605e-01   6.0863353e-05
   9.8437955e-01   6.0863353e-05
   9.8673028e-01   6.1138131e-05
   9.8750515e-01   6.1138131e-05
   9.8985588e-01   6.1412909e-05
   9.9062938e-01   6.1412909e-05
   9.9298148e-01   6.1550298e-05
   9.9375498e-01   6.1550298e-05
   9.9610571e-01   6.1687687e-05
   9.9687921e-01   6.1687687e-05
   9.9923131e-01   6.1825076e-05
   1.0000048e+00   6.1825076e-05
   1.0023555e+00   6.1825076e-05
   1.0031304e+00   6.1825076e-05
   1.0054811e+00   6.1825076e-05
   1.0062546e+00   6.1825076e-05
   1.0086067e+00   6.1825076e-05
   1.0093802e+00   6.1687687e-05
   1.0117310e+00   6.1687687e-05
   1.0125045e+00   6.1687687e-05
   1.0148566e+00   6.1550298e-05
   1.0156301e+00   6.1412909e-05
   1.0179808e+00   6.1275520e-05
   1.0187543e+00   6.1275520e-05
   1.0211064e+00   6.1138131e-05
   1.0218799e+00   6.1000742e-05
   1.0242306e+00   6.0725964e-05
   1.0250055e+00   6.0725964e-05
   1.0273562e+00   6.0451186e-05
   1.0281297e+00   6.0451186e-05
   1.0304818e+00   6.0176408e-05
   1.0312553e+00   6.0039018e-05
   1.0336061e+00   5.9764240e-05
   1.0343796e+00   5.9626851e-05
   1.0367317e+00   5.9352073e-05
   1.0375052e+00   5.9214684e-05
   1.0398559e+00   5.8802517e-05
   1.0406308e+00   5.8665128e-05
   1.0429815e+00   5.8390350e-05
   1.0437550e+00   5.8252961e-05
   1.0461071e+00   5.7840794e-05
   1.0468806e+00   5.7703405e-05
   1.0492313e+00   5.7291237e-05
   1.0500048e+00   5.7016459e-05
   1.0523569e+00   5.6604292e-05
   1.0531304e+00   5.6466903e-05
   1.0554811e+00   5.6054736e-05
   1.0562546e+00   5.5779958e-05
   1.0586067e+00   5.5367791e-05
   1.0593802e+00   5.5093012e-05
   1.0617310e+00   5.4680845e-05
   1.0625058e+00   5.4406067e-05
   1.0648566e+00   5.3856511e-05
   1.0656301e+00   5.3719122e-05
   1.0679822e+00   5.3169566e-05
   1.0687557e+00   5.2894787e-05
   1.0711064e+00   5.2345231e-05
   1.0718799e+00   5.2207842e-05
   1.0742320e+00   5.1520897e-05
   1.0750055e+00   5.1383508e-05
   1.0773562e+00   5.0696563e-05
   1.0781311e+00   5.0421784e-05
   1.0804818e+00   4.9872228e-05
   1.0812553e+00   4.9597450e-05
   1.0836074e+00   4.8910505e-05
   1.0843809e+00   4.8635727e-05
   1.0867317e+00   4.7948781e-05
   1.0875052e+00   4.7811392e-05
   1.0898573e+00   4.6987058e-05
   1.0906308e+00   4.6712280e-05
   1.0929815e+00   4.6025335e-05
   1.0937564e+00   4.5750556e-05
   1.0961071e+00   4.5063611e-05
   1.0968806e+00   4.4788833e-05
   1.0992313e+00   4.3964499e-05
   1.1000062e+00   4.3689721e-05
   1.1023569e+00   4.2865386e-05
   1.1031304e+00   4.2590608e-05
   1.1054825e+00   4.1766274e-05
   1.1062560e+00   4.1491496e-05
   1.1086067e+00   4.0667161e-05
   1.1093802e+00   4.0254994e-05
   1.1117323e+00   3.9430660e-05
   1.1125058e+00   3.9155882e-05
   1.1148566e+00   3.8194158e-05
   1.1156314e+00   3.7919380e-05
   1.1179822e+00   3.6957657e-05
   1.1187557e+00   3.6682879e-05
   1.1211078e+00   3.5721155e-05
   1.1218813e+00   3.5446377e-05
   1.1242320e+00   3.4484654e-05
   1.1250055e+00   3.4072486e-05
   1.1273576e+00   3.3110763e-05
   1.1281311e+00   3.2698596e-05
   1.1304818e+00   3.1736872e-05
   1.1312567e+00   3.1462094e-05
   1.1336074e+00   3.0362982e-05
   1.1343809e+00   2.9950815e-05
   1.1367330e+00   2.8989091e-05
   1.1375065e+00   2.8576924e-05
   1.1398573e+00   2.7615201e-05
   1.1406308e+00   2.7203034e-05
   1.1429829e+00   2.6103921e-05
   1.1437564e+00   2.5829143e-05
   1.1461071e+00   2.4730031e-05
   1.1468806e+00   2.4317863e-05
   1.1492327e+00   2.3218751e-05
   1.1500062e+00   2.2806584e-05
   1.1523569e+00   2.1707471e-05
   1.1531318e+00   2.1432693e-05
   1.1554825e+00   2.0333581e-05
   1.1562560e+00   1.9921413e-05
   1.1586081e+00   1.8822301e-05
   1.1593816e+00   1.8410134e-05
   1.1617323e+00   1.7311021e-05
   1.1625058e+00   1.7036243e-05
   1.1648579e+00   1.5937131e-05
   1.1656314e+00   1.5524964e-05
   1.1679822e+00   1.4425851e-05
   1.1687570e+00   1.4013684e-05
   1.1711078e+00   1.3051961e-05
   1.1718813e+00   1.2639793e-05
   1.1742334e+00   1.1540681e-05
   1.1750069e+00   1.1265903e-05
   1.1773576e+00   1.0166790e-05
   1.1781311e+00   9.8920122e-06
   1.1804832e+00   8.7928997e-06
   1.1812567e+00   8.3807326e-06
   1.1836074e+00   7.4190092e-06
   1.1843809e+00   7.1442310e-06
   1.1867330e+00   6.0451186e-06
   1.1875065e+00   5.7703405e-06
   1.1898573e+00   4.8086170e-06
   1.1906321e+00   4.3964499e-06
   1.1929829e+00   3.4347265e-06
   1.1937564e+00   3.1599483e-06
   1.1961085e+00   2.1982249e-06
   1.1968820e+00   1.9234468e-06
   1.1992327e+00   9.6172341e-07
   1.2000062e+00   6.8694529e-07
   1.2023583e+00  -2.7477812e-07
   1.2031318e+00  -5.4955623e-07
   1.2054825e+00  -1.3738906e-06
   1.2062574e+00  -1.7860578e-06
   1.2086081e+00  -2.6103921e-06
   1.2093816e+00  -2.8851702e-06
   1.2117337e+00  -3.7095046e-06
   1.2125072e+00  -3.9842827e-06
   1.2148579e+00  -4.8086170e-06
   1.2156314e+00  -5.0833952e-06
   1.2179835e+00  -5.9077295e-06
   1.2187570e+00  -6.1825076e-06
   1.2211078e+00  -7.0068420e-06
   1.2218826e+00  -7.2816201e-06
   1.2242334e+00  -8.1059544e-06
   1.2250069e+00  -8.3807326e-06
   1.2273576e+00  -9.0676779e-06
   1.2281325e+00  -9.3424560e-06
   1.2304832e+00  -1.0166790e-05
   1.2312567e+00  -1.0441568e-05
   1.2336088e+00  -1.1128514e-05
   1.2343823e+00  -1.1403292e-05
   1.2367330e+00  -1.2227626e-05
   1.2375079e+00  -1.2502404e-05
   1.2398586e+00  -1.3189350e-05
   1.2406335e+00  -1.3464128e-05
   1.2429856e+00  -1.4151073e-05
   1.2437591e+00  -1.4425851e-05
   1.2461126e+00  -1.5250185e-05
   1.2468875e+00  -1.5524964e-05
   1.2492437e+00  -1.6211909e-05
   1.2500185e+00  -1.6486687e-05
   1.2523803e+00  -1.7173632e-05
   1.2531565e+00  -1.7448410e-05
   1.2555265e+00  -1.8135356e-05
   1.2563041e+00  -1.8410134e-05
   1.2586892e+00  -1.9097079e-05
   1.2594682e+00  -1.9371857e-05
   1.2618766e+00  -2.0058803e-05
   1.2626528e+00  -2.0333581e-05
   1.2650984e+00  -2.1020526e-05
   1.2658664e+00  -2.1295304e-05
   1.2683710e+00  -2.1982249e-05
   1.2691156e+00  -2.2119638e-05
   1.2717082e+00  -2.2943973e-05
   1.2724020e+00  -2.3081362e-05
   1.2751250e+00  -2.3768307e-05
   1.2757295e+00  -2.3905696e-05
   1.2808418e+00  -2.4867420e-05
   1.2820948e+00  -2.5142198e-05
   1.2872565e+00  -2.6378699e-05
   1.2886043e+00  -2.6653477e-05
   1.2972199e+00  -2.8027368e-05
   1.2999773e+00  -2.8302146e-05
   1.2999773e+00  -2.8302146e-05
   1.3119054e+00  -3.0225593e-05
   1.3136585e+00  -3.0500371e-05
   1.3255894e+00  -3.1874262e-05
   1.3271914e+00  -3.2011651e-05
   1.3476362e+00  -3.2973374e-05
   1.3506794e+00  -3.3110763e-05
   1.3506794e+00  -3.3248152e-05
   1.3773796e+00  -3.4072486e-05
   1.3793607e+00  -3.4209876e-05
   1.4239916e+00  -3.4209876e-05
   1.4280308e+00  -3.4209876e-05
   1.4720090e+00  -3.4209876e-05
   1.4766940e+00  -3.4209876e-05
   1.5199029e+00  -3.4347265e-05
   1.5253297e+00  -3.4347265e-05
   1.5253297e+00  -3.4896821e-05
   1.5680440e+00  -3.6270711e-05
   1.6219142e+00  -3.9430660e-05
   1.6645186e+00  -4.4101888e-05
   1.7181828e+00  -5.1658286e-05
   1.7612267e+00  -5.4818234e-05
   1.8142589e+00  -6.3611134e-05
   1.8142589e+00  -6.6908471e-05
   1.8365434e+00  -6.9106696e-05
   1.9142644e+00  -7.9410876e-05
   1.9354636e+00  -8.0372599e-05
   2.0138577e+00  -8.6142940e-05
   2.0345211e+00  -8.6417718e-05
   2.1130389e+00  -8.7791608e-05
   2.1334549e+00  -8.7791608e-05
   2.2119728e+00  -8.7516830e-05
   2.2119728e+00  -8.3669937e-05
   2.2724514e+00  -8.4082104e-05
   2.3154405e+00  -8.4631660e-05
   2.3722508e+00  -8.5593383e-05
   2.4179464e+00  -8.6005551e-05
   2.4722426e+00  -8.8203775e-05
   2.5186251e+00  -8.9852444e-05
   2.5714787e+00  -9.3149782e-05
   2.6171743e+00  -9.6034952e-05
   2.6692723e+00  -9.9332289e-05
   2.7137588e+00  -1.0276702e-04
   2.7659117e+00  -1.0565219e-04
   2.8086672e+00  -1.0922430e-04
   2.8474659e+00  -1.1238425e-04
   2.8808239e+00  -1.1430770e-04
   2.9156520e+00  -1.1746764e-04
   2.9528158e+00  -1.2007804e-04
   2.9864074e+00  -1.2186409e-04
   3.0250000e+00  -1.2488665e-04


==> data/KCS_waterline_3_EXP.dat <==
  -6.9672131e-01  -1.4415584e-03
  -6.6939891e-01  -1.1298701e-03
  -6.3843352e-01  -5.0649351e-04
  -6.0746812e-01   1.2987013e-05
  -5.8014572e-01   9.0909091e-05
  -5.4553734e-01   3.8961039e-05
  -5.1821494e-01   6.4935065e-05
  -4.8724954e-01   3.5064935e-04
  -4.5810565e-01   7.6623377e-04
  -4.2714026e-01   1.3376623e-03
  -3.9435337e-01   1.3636364e-03
  -3.6703097e-01   9.4805195e-04
  -3.3606557e-01   3.8961039e-05
  -3.0874317e-01  -9.4805195e-04
  -2.7595628e-01  -1.6753247e-03
  -2.4316940e-01  -1.8571429e-03
  -2.1766849e-01  -1.4675325e-03
  -1.8670310e-01  -5.8441558e-04
  -1.5573770e-01   5.3246753e-04
  -1.2295082e-01   1.4935065e-03
  -9.5628415e-02   1.9610390e-03
  -6.4663024e-02   1.9610390e-03
  -3.5519126e-02   1.4155844e-03
  -4.5537341e-03   6.1038961e-04
   2.4590164e-02  -1.6883117e-04
   5.5555556e-02  -7.4025974e-04
   8.6520947e-02  -1.2077922e-03
   1.1384335e-01  -1.2857143e-03
   1.4663024e-01  -1.1818182e-03
   1.7577413e-01  -8.7012987e-04
   2.0491803e-01  -5.8441558e-04
   2.3588342e-01  -2.2077922e-04
   2.6684882e-01  -1.2987013e-05
   2.9599271e-01   1.2987013e-05
   3.2513661e-01   1.2987013e-05
   3.5792350e-01  -9.0909091e-05
   3.8524590e-01  -2.2077922e-04
   4.1621129e-01  -4.2857143e-04
   4.4717668e-01  -4.8051948e-04
   4.7814208e-01  -6.6233766e-04
   5.0728597e-01  -6.3636364e-04
   5.3642987e-01  -6.1038961e-04
   5.6921676e-01  -6.1038961e-04
   6.0200364e-01  -5.5844156e-04
   6.2932605e-01  -5.0649351e-04
   6.5846995e-01  -3.7662338e-04
   6.9125683e-01  -2.4675325e-04
   7.2222222e-01  -1.4285714e-04
   7.4772313e-01  -6.4935065e-05
   7.7868852e-01  -3.8961039e-05
   8.0601093e-01  -1.2987013e-05
   8.3879781e-01   6.4935065e-05
   8.7158470e-01   3.8961039e-05
   8.9890710e-01   3.8961039e-05
   9.3169399e-01   1.2987013e-05
   9.5901639e-01   3.8961039e-05
   9.8998179e-01   6.4935065e-05
   1.0173042e+00   6.4935065e-05
   1.0519126e+00   6.4935065e-05
   1.0810565e+00   1.2987013e-05
   1.1102004e+00   3.8961039e-05
   1.1411658e+00   3.8961039e-05
   1.1684882e+00   3.8961039e-05
   1.1994536e+00   3.8961039e-05
   1.2322404e+00   3.8961039e-05
   1.2613843e+00   9.0909091e-05
   1.2905282e+00   9.0909091e-05
   1.3178506e+00   3.8961039e-05
   1.3506375e+00   6.4935065e-05
   1.3834244e+00   3.8961039e-05
   1.4162113e+00   1.2987013e-05


==> data/KCS_waterline_3_HRIC.dat <==
  -2.0000000e+00  -1.5593658e-04
  -1.9458550e+00  -1.5758525e-04
  -1.9290935e+00  -1.5840958e-04
  -1.8747149e+00  -1.7544583e-04
  -1.8580221e+00  -1.8039183e-04
  -1.8066524e+00  -2.1006787e-04
  -1.7938752e+00  -2.1391476e-04
  -1.7896848e+00  -2.1515127e-04
  -1.7867859e+00  -2.1679993e-04
  -1.7116341e+00  -2.3933174e-04
  -1.7080757e+00  -2.3809524e-04
  -1.6880032e+00  -2.2971451e-04
  -1.6483802e+00  -2.1391476e-04
  -1.6392301e+00  -2.1006787e-04
  -1.6129750e+00  -2.0086280e-04
  -1.5892205e+00  -1.7448410e-04
  -1.5892205e+00  -2.7697634e-04
  -1.5622235e+00  -2.1405215e-04
  -1.5606023e+00  -2.0979309e-04
  -1.5414640e+00  -1.6857637e-04
  -1.4900530e+00  -8.4769049e-05
  -1.4421729e+00   1.7173632e-05
  -1.3907620e+00   1.0455307e-04
  -1.3427692e+00   2.6516088e-05
  -1.2912868e+00  -4.9322672e-05
  -1.2912868e+00  -2.7051906e-04
  -1.2903154e+00  -2.7670156e-04
  -1.2882024e+00  -2.9153958e-04
  -1.2028453e+00  -6.1248042e-04
  -1.2025857e+00  -6.1467865e-04
  -1.1881983e+00  -7.0233287e-04
  -1.1542577e+00  -8.5854423e-04
  -1.1527656e+00  -8.6816146e-04
  -1.1273363e+00  -7.1195010e-04
  -1.1257453e+00  -7.0233287e-04
  -1.1255818e+00  -7.0123375e-04
  -1.1026599e+00  -5.6150908e-04
  -1.1026599e+00  -5.4433545e-04
  -1.0806130e+00  -2.2490589e-04
  -1.0788874e+00  -2.1405215e-04
  -1.0788448e+00  -2.1363999e-04
  -1.0774325e+00  -1.9440552e-04
  -1.0539953e+00   5.8802517e-05
  -1.0522257e+00   7.9273487e-05
  -1.0400997e+00   2.5293326e-04
  -1.0391834e+00   2.6680955e-04
  -1.0383631e+00   2.7422856e-04
  -1.0383096e+00   2.7477812e-04
  -1.0270560e+00   3.6614184e-04
  -1.0261410e+00   3.7369824e-04
  -1.0261410e+00   3.7988075e-04
  -1.0205452e+00   4.3112687e-04
  -1.0196301e+00   4.3373726e-04
  -1.0142019e+00   4.5997857e-04
  -1.0133157e+00   4.6478718e-04
  -1.0078861e+00   4.8553293e-04
  -1.0070000e+00   4.8937983e-04
  -1.0041698e+00   5.0119528e-04
  -1.0037068e+00   5.0353090e-04
  -1.0008875e+00   5.0930124e-04
  -1.0004273e+00   5.1053774e-04
  -9.9762866e-01   5.1507158e-04
  -9.9717116e-01   5.1603330e-04
  -9.9439727e-01   5.1878108e-04
  -9.9394526e-01   5.1960542e-04
  -9.9119611e-01   5.2084192e-04
  -9.9074685e-01   5.2139148e-04
  -9.8801967e-01   5.2125409e-04
  -9.8757316e-01   5.2152887e-04
  -9.8486247e-01   5.2029236e-04
  -9.8442008e-01   5.2029236e-04
  -9.8172039e-01   5.1781936e-04
  -9.8127937e-01   5.1768197e-04
  -9.7858517e-01   5.1424725e-04
  -9.7814552e-01   5.1397247e-04
  -9.7545682e-01   5.0957602e-04
  -9.7501717e-01   5.0902646e-04
  -9.7232984e-01   5.0394307e-04
  -9.7189020e-01   5.0325612e-04
  -9.6920424e-01   4.9721100e-04
  -9.6876460e-01   4.9638667e-04
  -9.6607864e-01   4.8965460e-04
  -9.6564037e-01   4.8869288e-04
  -9.6295304e-01   4.8141126e-04
  -9.6251477e-01   4.8031215e-04
  -9.5982881e-01   4.7234358e-04
  -9.5938917e-01   4.7110708e-04
  -9.5670321e-01   4.6272635e-04
  -9.5626494e-01   4.6148985e-04
  -9.5357761e-01   4.5269695e-04
  -9.5313934e-01   4.5118567e-04
  -9.5045338e-01   4.4198060e-04
  -9.5001511e-01   4.4046932e-04
  -9.4732778e-01   4.3112687e-04
  -9.4688951e-01   4.2947820e-04
  -9.4420356e-01   4.1999835e-04
  -9.4376391e-01   4.1834968e-04
  -9.4107795e-01   4.0873245e-04
  -9.4063968e-01   4.0694639e-04
  -9.3795373e-01   3.9746655e-04
  -9.3751408e-01   3.9568049e-04
  -9.3482813e-01   3.8633803e-04
  -9.3438986e-01   3.8455197e-04
  -9.3170253e-01   3.7548430e-04
  -9.3126425e-01   3.7356085e-04
  -9.2857830e-01   3.6490534e-04
  -9.2813865e-01   3.6311928e-04
  -9.2545270e-01   3.5501333e-04
  -9.2501443e-01   3.5322727e-04
  -9.2232847e-01   3.4567087e-04
  -9.2188882e-01   3.4388481e-04
  -9.1920287e-01   3.3701536e-04
  -9.1876460e-01   3.3536669e-04
  -9.1607727e-01   3.2904679e-04
  -9.1563900e-01   3.2753552e-04
  -9.1295304e-01   3.2203995e-04
  -9.1251477e-01   3.2052867e-04
  -9.0982744e-01   3.1572006e-04
  -9.0938917e-01   3.1434617e-04
  -9.0670321e-01   3.1036188e-04
  -9.0626357e-01   3.0912538e-04
  -9.0357761e-01   3.0596543e-04
  -9.0313934e-01   3.0486632e-04
  -9.0045338e-01   3.0239332e-04
  -9.0001374e-01   3.0143159e-04
  -8.9732778e-01   2.9978293e-04
  -8.9688951e-01   2.9895859e-04
  -8.9420218e-01   2.9799687e-04
  -8.9376391e-01   2.9730992e-04
  -8.9107795e-01   2.9703514e-04
  -8.9063831e-01   2.9634820e-04
  -8.8795235e-01   2.9676037e-04
  -8.8756217e-01   2.9634820e-04
  -8.8751408e-01   2.9621081e-04
  -8.8483500e-01   2.9717253e-04
  -8.8438848e-01   2.9676037e-04
  -8.8175611e-01   2.9799687e-04
  -8.8126425e-01   2.9785948e-04
  -8.7866211e-01   2.9937076e-04
  -8.7813865e-01   2.9923337e-04
  -8.7555299e-01   3.0088204e-04
  -8.7501443e-01   3.0088204e-04
  -8.7243289e-01   3.0266810e-04
  -8.7188882e-01   3.0266810e-04
  -8.6930728e-01   3.0445415e-04
  -8.6876322e-01   3.0445415e-04
  -8.6617894e-01   3.0596543e-04
  -8.6563900e-01   3.0596543e-04
  -8.6304784e-01   3.0720193e-04
  -8.6251340e-01   3.0720193e-04
  -8.5991949e-01   3.0788888e-04
  -8.5938917e-01   3.0788888e-04
  -8.5679389e-01   3.0788888e-04
  -8.5626357e-01   3.0788888e-04
  -8.5367241e-01   3.0720193e-04
  -8.5313797e-01   3.0706455e-04
  -8.5055917e-01   3.0541588e-04
  -8.5001374e-01   3.0514110e-04
  -8.4745693e-01   3.0239332e-04
  -8.4688814e-01   3.0198115e-04
  -8.4437392e-01   2.9813426e-04
  -8.4376391e-01   2.9730992e-04
  -8.4132663e-01   2.9222653e-04
  -8.4063831e-01   2.9112741e-04
  -8.3835903e-01   2.8508230e-04
  -8.3751271e-01   2.8315885e-04
  -8.3564422e-01   2.7683895e-04
  -8.3479241e-01   2.7422856e-04
  -8.3438848e-01   2.7299206e-04
  -8.3170253e-01   2.6131399e-04
  -8.3126288e-01   2.6007749e-04
  -8.2857692e-01   2.4661336e-04
  -8.2813865e-01   2.4510208e-04
  -8.2545132e-01   2.3012667e-04
  -8.2501305e-01   2.2847800e-04
  -8.2232710e-01   2.1212871e-04
  -8.2188882e-01   2.1006787e-04
  -8.1920149e-01   1.9248207e-04
  -8.1876322e-01   1.9028385e-04
  -8.1607727e-01   1.7146154e-04
  -8.1563762e-01   1.6912593e-04
  -8.1295167e-01   1.4920452e-04
  -8.1251340e-01   1.4659413e-04
  -8.0982744e-01   1.2571099e-04
  -8.0938779e-01   1.2296321e-04
  -8.0670184e-01   1.0098096e-04
  -8.0626357e-01   9.8095788e-05
  -8.0357624e-01   7.5014426e-05
  -8.0313797e-01   7.1854478e-05
  -8.0045201e-01   4.7536614e-05
  -8.0001237e-01   4.4101888e-05
  -7.9732641e-01   1.8272745e-05
  -7.9688814e-01   1.4563240e-05
  -7.9420218e-01  -1.3326739e-05
  -7.9376254e-01  -1.7311021e-05
  -7.9107658e-01  -4.7948781e-05
  -7.9063831e-01  -5.2345231e-05
  -7.8795098e-01  -8.6142940e-05
  -7.8751271e-01  -9.0951557e-05
  -7.8482675e-01  -1.2735966e-04
  -7.8438848e-01  -1.3258044e-04
  -7.8170115e-01  -1.7146154e-04
  -7.8126288e-01  -1.7709450e-04
  -7.8082461e-01  -1.8327700e-04
  -7.8019399e-01  -1.9289424e-04
  -7.7882010e-01  -2.1405215e-04
  -7.7813728e-01  -2.2504328e-04
  -7.7791883e-01  -2.2834061e-04
  -7.7769901e-01  -2.3177534e-04
  -7.7501305e-01  -2.7257989e-04
  -7.7232710e-01  -3.1036188e-04
  -7.7188745e-01  -3.1668178e-04
  -7.6920149e-01  -3.5240293e-04
  -7.6876322e-01  -3.5831066e-04
  -7.6607589e-01  -3.9252054e-04
  -7.6563762e-01  -3.9815349e-04
  -7.6295167e-01  -4.3208859e-04
  -7.6251202e-01  -4.3758415e-04
  -7.5982607e-01  -4.7165664e-04
  -7.5938779e-01  -4.7715220e-04
  -7.5670184e-01  -5.1204902e-04
  -7.5626219e-01  -5.1754458e-04
  -7.5357624e-01  -5.5312835e-04
  -7.5313797e-01  -5.5876130e-04
  -7.5045064e-01  -5.9448246e-04
  -7.5001237e-01  -6.0025280e-04
  -7.4732641e-01  -6.3624873e-04
  -7.4688814e-01  -6.4215646e-04
  -7.4420081e-01  -6.7856456e-04
  -7.4376254e-01  -6.8447229e-04
  -7.4332427e-01  -6.9051741e-04
  -7.4314291e-01  -6.9285302e-04
  -7.4244223e-01  -7.0233287e-04
  -7.4063694e-01  -7.2500206e-04
  -7.4050779e-01  -7.2651334e-04
  -7.4019866e-01  -7.3049762e-04
  -7.3751271e-01  -7.6044844e-04
  -7.3482675e-01  -7.8696453e-04
  -7.3438711e-01  -7.9191053e-04
  -7.3170115e-01  -8.1540406e-04
  -7.3126288e-01  -8.1993790e-04
  -7.2857555e-01  -8.4095843e-04
  -7.2813728e-01  -8.4480532e-04
  -7.2545132e-01  -8.6349023e-04
  -7.2501168e-01  -8.6706235e-04
  -7.2232572e-01  -8.8313687e-04
  -7.2188745e-01  -8.8629682e-04
  -7.1920149e-01  -8.9989833e-04
  -7.1876185e-01  -9.0278350e-04
  -7.1607589e-01  -9.1363724e-04
  -7.1563762e-01  -9.1597285e-04
  -7.1295029e-01  -9.2421620e-04
  -7.1251202e-01  -9.2613964e-04
  -7.0982607e-01  -9.3177259e-04
  -7.0938642e-01  -9.3328387e-04
  -7.0670046e-01  -9.3616904e-04
  -7.0626219e-01  -9.3726816e-04
  -7.0357624e-01  -9.3754293e-04
  -7.0313659e-01  -9.3809249e-04
  -7.0045064e-01  -9.3603165e-04
  -7.0001237e-01  -9.3616904e-04
  -6.9732504e-01  -9.3177259e-04
  -6.9688676e-01  -9.3149782e-04
  -6.9420081e-01  -9.2462836e-04
  -6.9376254e-01  -9.2394142e-04
  -6.9107521e-01  -9.1487374e-04
  -6.9063694e-01  -9.1391202e-04
  -6.8795098e-01  -9.0237134e-04
  -6.8751133e-01  -9.0099744e-04
  -6.8482538e-01  -8.8712115e-04
  -6.8438711e-01  -8.8533509e-04
  -6.8170115e-01  -8.6884840e-04
  -6.8126151e-01  -8.6665018e-04
  -6.7857555e-01  -8.4755310e-04
  -6.7813728e-01  -8.4494271e-04
  -6.7544995e-01  -8.2296046e-04
  -6.7501168e-01  -8.1993790e-04
  -6.7232572e-01  -7.9520787e-04
  -6.7188608e-01  -7.9177314e-04
  -6.6920012e-01  -7.6457011e-04
  -6.6876185e-01  -7.6044844e-04
  -6.6607589e-01  -7.3077240e-04
  -6.6563625e-01  -7.2623856e-04
  -6.6519798e-01  -7.2129256e-04
  -6.6395461e-01  -7.0659193e-04
  -6.6359602e-01  -7.0233287e-04
  -6.6251202e-01  -6.8831918e-04
  -6.6207238e-01  -6.8241145e-04
  -6.5938642e-01  -6.4888852e-04
  -6.5670046e-01  -6.1687687e-04
  -6.5626219e-01  -6.1110653e-04
  -6.5357486e-01  -5.8033138e-04
  -6.5313659e-01  -5.7483582e-04
  -6.5045064e-01  -5.4502239e-04
  -6.5001099e-01  -5.3980161e-04
  -6.4732504e-01  -5.1067513e-04
  -6.4688676e-01  -5.0545435e-04
  -6.4420081e-01  -4.7646525e-04
  -6.4376116e-01  -4.7138186e-04
  -6.4107521e-01  -4.4198060e-04
  -6.4063694e-01  -4.3703459e-04
  -6.3794961e-01  -4.0667161e-04
  -6.3751133e-01  -4.0158822e-04
  -6.3482538e-01  -3.6971396e-04
  -6.3438573e-01  -3.6449317e-04
  -6.3169978e-01  -3.3110763e-04
  -6.3126151e-01  -3.2547468e-04
  -6.2857555e-01  -2.9126480e-04
  -6.2813591e-01  -2.8535707e-04
  -6.2544995e-01  -2.5073503e-04
  -6.2501168e-01  -2.4468991e-04
  -6.2457203e-01  -2.3850741e-04
  -6.2280246e-01  -2.1556343e-04
  -6.2268706e-01  -2.1405215e-04
  -6.2188608e-01  -2.0278625e-04
  -6.2144781e-01  -1.9632896e-04
  -6.1876185e-01  -1.6253126e-04
  -6.1607452e-01  -1.3230566e-04
  -6.1563625e-01  -1.2653532e-04
  -6.1295029e-01  -9.9194900e-05
  -6.1251065e-01  -9.4111505e-05
  -6.0982469e-01  -6.9244085e-05
  -6.0938642e-01  -6.4435468e-05
  -6.0670046e-01  -4.1628885e-05
  -6.0626082e-01  -3.7232435e-05
  -6.0357486e-01  -1.5937131e-05
  -6.0313659e-01  -1.1815459e-05
  -6.0044926e-01   8.1059544e-06
  -6.0001099e-01   1.1952848e-05
  -5.9732504e-01   3.0637760e-05
  -5.9688539e-01   3.4347265e-05
  -5.9419943e-01   5.1933064e-05
  -5.9376116e-01   5.5505180e-05
  -5.9107521e-01   7.2129256e-05
  -5.9063556e-01   7.5563982e-05
  -5.8794961e-01   9.1363724e-05
  -5.8751133e-01   9.4661061e-05
  -5.8482400e-01   1.0936169e-04
  -5.8438573e-01   1.1252164e-04
  -5.8169978e-01   1.2612316e-04
  -5.8126013e-01   1.2900833e-04
  -5.7857418e-01   1.4164812e-04
  -5.7813591e-01   1.4425851e-04
  -5.7544995e-01   1.5579919e-04
  -5.7501030e-01   1.5827220e-04
  -5.7232435e-01   1.6871376e-04
  -5.7188608e-01   1.7091199e-04
  -5.6919875e-01   1.8039183e-04
  -5.6876048e-01   1.8245267e-04
  -5.6607452e-01   1.9097079e-04
  -5.6563625e-01   1.9289424e-04
  -5.6294892e-01   2.0072541e-04
  -5.6251065e-01   2.0237408e-04
  -5.5982469e-01   2.0951831e-04
  -5.5938505e-01   2.1102959e-04
  -5.5669909e-01   2.1762427e-04
  -5.5626082e-01   2.1899816e-04
  -5.5575385e-01   2.2023466e-04
  -5.5313522e-01   2.2641717e-04
  -5.5255681e-01   2.2765367e-04
  -5.5001099e-01   2.3342401e-04
  -5.4934328e-01   2.3479790e-04
  -5.4688539e-01   2.4015607e-04
  -5.4610227e-01   2.4180474e-04
  -5.4375979e-01   2.4702553e-04
  -5.4280768e-01   2.4894897e-04
  -5.4063556e-01   2.5389498e-04
  -5.3939082e-01   2.5664276e-04
  -5.3750996e-01   2.6117660e-04
  -5.3560300e-01   2.6584783e-04
  -5.3438573e-01   2.6900778e-04
  -5.3245954e-01   2.7422856e-04
  -5.3145110e-01   2.7697634e-04
  -5.3126013e-01   2.7738851e-04
  -5.2994532e-01   2.8123540e-04
  -5.2857418e-01   2.8563185e-04
  -5.2813591e-01   2.8631880e-04
  -5.2544858e-01   2.9538648e-04
  -5.2501030e-01   2.9621081e-04
  -5.2232435e-01   3.0596543e-04
  -5.2188470e-01   3.0678977e-04
  -5.1919875e-01   3.1723134e-04
  -5.1876048e-01   3.1819306e-04
  -5.1607452e-01   3.2918418e-04
  -5.1563487e-01   3.3028330e-04
  -5.1294892e-01   3.4209876e-04
  -5.1251065e-01   3.4319787e-04
  -5.0982332e-01   3.5570027e-04
  -5.0938505e-01   3.5693677e-04
  -5.0669909e-01   3.6998873e-04
  -5.0625945e-01   3.7150001e-04
  -5.0357349e-01   3.8523892e-04
  -5.0313522e-01   3.8675020e-04
  -5.0044926e-01   4.0117605e-04
  -5.0000962e-01   4.0282472e-04
  -4.9732366e-01   4.1780013e-04
  -4.9688539e-01   4.1958618e-04
  -4.9419806e-01   4.3524854e-04
  -4.9375979e-01   4.3717198e-04
  -4.9107383e-01   4.5365867e-04
  -4.9063556e-01   4.5558212e-04
  -4.8794823e-01   4.7275575e-04
  -4.8750996e-01   4.7495397e-04
  -4.8482400e-01   4.9295194e-04
  -4.8438436e-01   4.9528756e-04
  -4.8169840e-01   5.1410986e-04
  -4.8126013e-01   5.1658286e-04
  -4.7857418e-01   5.3650427e-04
  -4.7813453e-01   5.3911466e-04
  -4.7544858e-01   5.5972302e-04
  -4.7501030e-01   5.6247080e-04
  -4.7232297e-01   5.8376611e-04
  -4.7188470e-01   5.8651389e-04
  -4.6919875e-01   6.0835875e-04
  -4.6875910e-01   6.1124392e-04
  -4.6607315e-01   6.3363834e-04
  -4.6563487e-01   6.3666090e-04
  -4.6294892e-01   6.5946748e-04
  -4.6250927e-01   6.6249004e-04
  -4.5982332e-01   6.8584618e-04
  -4.5938505e-01   6.8900613e-04
  -4.5669772e-01   7.1263705e-04
  -4.5625945e-01   7.1593438e-04
  -4.5357349e-01   7.3997747e-04
  -4.5313522e-01   7.4327481e-04
  -4.5269557e-01   7.4657214e-04
  -4.5170637e-01   7.5536504e-04
  -4.5087654e-01   7.6250927e-04
  -4.5000962e-01   7.6951612e-04
  -4.4863573e-01   7.7954552e-04
  -4.4688402e-01   7.9246009e-04
  -4.4447559e-01   8.0839722e-04
  -4.4375979e-01   8.1320584e-04
  -4.4332014e-01   8.1595362e-04
  -4.4063419e-01   8.3189075e-04
  -4.3794823e-01   8.4604182e-04
  -4.3750996e-01   8.4851482e-04
  -4.3482263e-01   8.6060506e-04
  -4.3438436e-01   8.6280329e-04
  -4.3169840e-01   8.7283269e-04
  -4.3125876e-01   8.7461875e-04
  -4.2857280e-01   8.8244992e-04
  -4.2813453e-01   8.8396120e-04
  -4.2544858e-01   8.8931937e-04
  -4.2500893e-01   8.9041849e-04
  -4.2232297e-01   8.9330366e-04
  -4.2188470e-01   8.9412799e-04
  -4.1919737e-01   8.9440277e-04
  -4.1875910e-01   8.9481494e-04
  -4.1607315e-01   8.9247932e-04
  -4.1563350e-01   8.9247932e-04
  -4.1294754e-01   8.8725854e-04
  -4.1250927e-01   8.8684637e-04
  -4.0982332e-01   8.7860303e-04
  -4.0938367e-01   8.7777869e-04
  -4.0669772e-01   8.6623801e-04
  -4.0625945e-01   8.6486412e-04
  -4.0357212e-01   8.4975133e-04
  -4.0313384e-01   8.4796527e-04
  -4.0044789e-01   8.2900558e-04
  -4.0000962e-01   8.2653257e-04
  -3.9732229e-01   8.0358860e-04
  -3.9688402e-01   8.0056604e-04
  -3.9419806e-01   7.7350040e-04
  -3.9384634e-01   7.7047784e-04
  -3.9375842e-01   7.6979089e-04
  -3.9314154e-01   7.6250927e-04
  -3.9131976e-01   7.3901574e-04
  -3.9107246e-01   7.3571841e-04
  -3.9063419e-01   7.3104718e-04
  -3.8794823e-01   6.9546341e-04
  -3.8750859e-01   6.9065480e-04
  -3.8482263e-01   6.5493364e-04
  -3.8438436e-01   6.4985025e-04
  -3.8169703e-01   6.1385431e-04
  -3.8125876e-01   6.0877092e-04
  -3.7857280e-01   5.7222543e-04
  -3.7813316e-01   5.6686725e-04
  -3.7544720e-01   5.2922265e-04
  -3.7500893e-01   5.2372709e-04
  -3.7232297e-01   4.8374687e-04
  -3.7188333e-01   4.7783914e-04
  -3.6919737e-01   4.3373726e-04
  -3.6875910e-01   4.2727997e-04
  -3.6607177e-01   3.7658341e-04
  -3.6563350e-01   3.6930179e-04
  -3.6294754e-01   3.1104883e-04
  -3.6250927e-01   3.0280548e-04
  -3.6207925e-01   2.9346303e-04
  -3.6125629e-01   2.7422856e-04
  -3.5939329e-01   2.2696672e-04
  -3.5938367e-01   2.2669195e-04
  -3.5669772e-01   1.6569120e-04
  -3.5625807e-01   1.5524964e-04
  -3.5357212e-01   9.9332289e-05
  -3.5313384e-01   8.9989833e-05
  -3.5044789e-01   3.5995933e-05
  -3.5000824e-01   2.7203034e-05
  -3.4732229e-01  -2.8989091e-05
  -3.4688402e-01  -3.7507213e-05
  -3.4419669e-01  -9.9607067e-05
  -3.4375842e-01  -1.0867475e-04
  -3.4107246e-01  -1.7805622e-04
  -3.4063281e-01  -1.8808562e-04
  -3.4019454e-01  -1.9935152e-04
  -3.4016432e-01  -2.0017586e-04
  -3.3965460e-01  -2.1405215e-04
  -3.3750859e-01  -2.7464073e-04
  -3.3748386e-01  -2.7532767e-04
  -3.3707032e-01  -2.8673096e-04
  -3.3438299e-01  -3.5226555e-04
  -3.3169703e-01  -4.1202979e-04
  -3.3125876e-01  -4.2233397e-04
  -3.2857143e-01  -4.8127387e-04
  -3.2813316e-01  -4.9075372e-04
  -3.2544720e-01  -5.5257879e-04
  -3.2500893e-01  -5.6219603e-04
  -3.2232160e-01  -6.2882972e-04
  -3.2188333e-01  -6.3885912e-04
  -3.2144506e-01  -6.4957547e-04
  -3.2068392e-01  -6.6949688e-04
  -3.1943093e-01  -7.0233287e-04
  -3.1875773e-01  -7.2088039e-04
  -3.1848982e-01  -7.2829940e-04
  -3.1831946e-01  -7.3283324e-04
  -3.1563350e-01  -7.9768087e-04
  -3.1294617e-01  -8.5469733e-04
  -3.1250790e-01  -8.6513890e-04
  -3.0982194e-01  -9.1858324e-04
  -3.0938367e-01  -9.2778831e-04
  -3.0669634e-01  -9.8068310e-04
  -3.0625807e-01  -9.8933861e-04
  -3.0357212e-01  -1.0431951e-03
  -3.0313247e-01  -1.0517132e-03
  -3.0044651e-01  -1.1063941e-03
  -3.0000824e-01  -1.1151870e-03
  -2.9732229e-01  -1.1709669e-03
  -2.9688264e-01  -1.1797598e-03
  -2.9644437e-01  -1.1886901e-03
  -2.9641140e-01  -1.1893771e-03
  -2.9635232e-01  -1.1906136e-03
  -2.9375842e-01  -1.2391119e-03
  -2.9372544e-01  -1.2397989e-03
  -2.9331877e-01  -1.2473553e-03
  -2.9063281e-01  -1.2903580e-03
  -2.8794686e-01  -1.3282774e-03
  -2.8750721e-01  -1.3352843e-03
  -2.8482126e-01  -1.3693567e-03
  -2.8438299e-01  -1.3755393e-03
  -2.8169703e-01  -1.4064518e-03
  -2.8125738e-01  -1.4119474e-03
  -2.7857143e-01  -1.4394252e-03
  -2.7813316e-01  -1.4445086e-03
  -2.7544583e-01  -1.4682769e-03
  -2.7500756e-01  -1.4728107e-03
  -2.7232160e-01  -1.4927321e-03
  -2.7188333e-01  -1.4965790e-03
  -2.6919600e-01  -1.5125161e-03
  -2.6875773e-01  -1.5158135e-03
  -2.6607177e-01  -1.5276289e-03
  -2.6563213e-01  -1.5302393e-03
  -2.6294617e-01  -1.5377957e-03
  -2.6250790e-01  -1.5395818e-03
  -2.5982194e-01  -1.5428791e-03
  -2.5938230e-01  -1.5441156e-03
  -2.5669634e-01  -1.5430165e-03
  -2.5625807e-01  -1.5434287e-03
  -2.5357074e-01  -1.5382079e-03
  -2.5313247e-01  -1.5379331e-03
  -2.5044651e-01  -1.5285907e-03
  -2.5000687e-01  -1.5277663e-03
  -2.4732091e-01  -1.5147144e-03
  -2.4688264e-01  -1.5132031e-03
  -2.4419669e-01  -1.4965790e-03
  -2.4375704e-01  -1.4943808e-03
  -2.4107109e-01  -1.4745968e-03
  -2.4063281e-01  -1.4718490e-03
  -2.3794548e-01  -1.4487676e-03
  -2.3750721e-01  -1.4454703e-03
  -2.3482126e-01  -1.4190916e-03
  -2.3438299e-01  -1.4152447e-03
  -2.3169566e-01  -1.3850191e-03
  -2.3125738e-01  -1.3806226e-03
  -2.2857143e-01  -1.3454510e-03
  -2.2813178e-01  -1.3403677e-03
  -2.2544583e-01  -1.2984640e-03
  -2.2500756e-01  -1.2926936e-03
  -2.2232160e-01  -1.2435084e-03
  -2.2188196e-01  -1.2365015e-03
  -2.2144368e-01  -1.2283956e-03
  -2.1981150e-01  -1.1950100e-03
  -2.1959718e-01  -1.1906136e-03
  -2.1875773e-01  -1.1709669e-03
  -2.1831808e-01  -1.1608002e-03
  -2.1563213e-01  -1.1019976e-03
  -2.1294617e-01  -1.0477290e-03
  -2.1250653e-01  -1.0382491e-03
  -2.0982057e-01  -9.8604127e-04
  -2.0938230e-01  -9.7724837e-04
  -2.0669634e-01  -9.2407881e-04
  -2.0625670e-01  -9.1556068e-04
  -2.0357074e-01  -8.5744511e-04
  -2.0313247e-01  -8.4865221e-04
  -2.0044514e-01  -7.8215591e-04
  -2.0000687e-01  -7.7253868e-04
  -1.9956860e-01  -7.6127277e-04
  -1.9769461e-01  -7.0906493e-04
  -1.9745281e-01  -7.0233287e-04
  -1.9688264e-01  -6.8406012e-04
  -1.9644300e-01  -6.7004644e-04
  -1.9375704e-01  -5.9379551e-04
  -1.9107109e-01  -5.2674965e-04
  -1.9063144e-01  -5.1452202e-04
  -1.8794548e-01  -4.5036133e-04
  -1.8750721e-01  -4.3950760e-04
  -1.8481988e-01  -3.7177479e-04
  -1.8438161e-01  -3.6119583e-04
  -1.8169566e-01  -2.8480752e-04
  -1.8125738e-01  -2.7340423e-04
  -1.8081774e-01  -2.6048965e-04
  -1.7946308e-01  -2.1817382e-04
  -1.7933256e-01  -2.1405215e-04
  -1.7813178e-01  -1.7283544e-04
  -1.7769351e-01  -1.5786003e-04
  -1.7500618e-01  -7.8998709e-05
  -1.7232023e-01  -9.3424560e-06
  -1.7188196e-01   3.1599483e-06
  -1.6919600e-01   7.1717088e-05
  -1.6875635e-01   8.3120380e-05
  -1.6607040e-01   1.5689830e-04
  -1.6563213e-01   1.6843899e-04
  -1.6294480e-01   2.5059764e-04
  -1.6250653e-01   2.6323744e-04
  -1.6246943e-01   2.6433655e-04
  -1.6215344e-01   2.7422856e-04
  -1.6203116e-01   2.7862501e-04
  -1.5938092e-01   3.6215756e-04
  -1.5669497e-01   4.3305031e-04
  -1.5625670e-01   4.4623966e-04
  -1.5357074e-01   5.1177424e-04
  -1.5313110e-01   5.2317753e-04
  -1.5044514e-01   5.8967384e-04
  -1.5000687e-01   6.0052757e-04
  -1.4731954e-01   6.7183250e-04
  -1.4688127e-01   6.8323579e-04
  -1.4644300e-01   6.9546341e-04
  -1.4424340e-01   7.5742588e-04
  -1.4406617e-01   7.6250927e-04
  -1.4375704e-01   7.7198912e-04
  -1.4331740e-01   7.8517847e-04
  -1.4063144e-01   8.5579644e-04
  -1.3794548e-01   9.1624763e-04
  -1.3750584e-01   9.2710137e-04
  -1.3482002e-01   9.8288132e-04
  -1.3438134e-01   9.9249856e-04
  -1.3169497e-01   1.0471794e-03
  -1.3125629e-01   1.0565219e-03
  -1.2857005e-01   1.1117523e-03
  -1.2813123e-01   1.1210947e-03
  -1.2544500e-01   1.1765999e-03
  -1.2500632e-01   1.1859424e-03
  -1.2456750e-01   1.1955596e-03
  -1.2203322e-01   1.2481796e-03
  -1.2190875e-01   1.2507900e-03
  -1.2188127e-01   1.2514769e-03
  -1.2144245e-01   1.2604072e-03
  -1.1875622e-01   1.3095925e-03
  -1.1606985e-01   1.3512214e-03
  -1.1563117e-01   1.3587778e-03
  -1.1294480e-01   1.3950485e-03
  -1.1250611e-01   1.4016432e-03
  -1.0981975e-01   1.4337922e-03
  -1.0938106e-01   1.4395626e-03
  -1.0669483e-01   1.4681395e-03
  -1.0625601e-01   1.4733603e-03
  -1.0356978e-01   1.4980903e-03
  -1.0313110e-01   1.5027615e-03
  -1.0044473e-01   1.5233699e-03
  -1.0000605e-01   1.5273542e-03
  -9.7319677e-02   1.5438408e-03
  -9.6880994e-02   1.5471382e-03
  -9.4194625e-02   1.5596406e-03
  -9.3755942e-02   1.5622510e-03
  -9.1069574e-02   1.5704943e-03
  -9.0630891e-02   1.5724178e-03
  -8.7944660e-02   1.5765394e-03
  -8.7505839e-02   1.5777759e-03
  -8.4819608e-02   1.5779133e-03
  -8.4380788e-02   1.5784629e-03
  -8.1694557e-02   1.5746160e-03
  -8.1255873e-02   1.5744786e-03
  -7.8569505e-02   1.5670596e-03
  -7.8130822e-02   1.5662353e-03
  -7.5444454e-02   1.5553815e-03
  -7.5005770e-02   1.5540076e-03
  -7.2319402e-02   1.5399940e-03
  -7.1880719e-02   1.5379331e-03
  -6.9194351e-02   1.5208969e-03
  -6.8755667e-02   1.5182865e-03
  -6.6069436e-02   1.4983651e-03
  -6.5630616e-02   1.4953425e-03
  -6.2944385e-02   1.4722611e-03
  -6.2505564e-02   1.4688264e-03
  -5.9819333e-02   1.4424477e-03
  -5.9380650e-02   1.4384634e-03
  -5.6694282e-02   1.4078257e-03
  -5.6255599e-02   1.4034292e-03
  -5.3569230e-02   1.3678455e-03
  -5.3130547e-02   1.3627621e-03
  -5.0444179e-02   1.3215454e-03
  -5.0005496e-02   1.3156376e-03
  -4.7319127e-02   1.2692001e-03
  -4.6880444e-02   1.2623307e-03
  -4.6441761e-02   1.2546369e-03
  -4.6317424e-02   1.2523013e-03
  -4.6239661e-02   1.2507900e-03
  -4.3755393e-02   1.2018795e-03
  -4.3639986e-02   1.1994065e-03
  -4.3316709e-02   1.1926744e-03
  -4.0630341e-02   1.1440387e-03
  -3.7944110e-02   1.0981507e-03
  -3.7505427e-02   1.0897700e-03
  -3.4819059e-02   1.0451186e-03
  -3.4380375e-02   1.0372874e-03
  -3.1694007e-02   9.9194900e-04
  -3.1255324e-02   9.8439260e-04
  -2.8568956e-02   9.3603165e-04
  -2.8130272e-02   9.2833787e-04
  -2.5443904e-02   8.7434397e-04
  -2.5005221e-02   8.6623801e-04
  -2.2318990e-02   8.0564944e-04
  -2.1880169e-02   7.9658176e-04
  -2.1441486e-02   7.8641497e-04
  -2.1271948e-02   7.8229330e-04
  -2.0452560e-02   7.6250927e-04
  -1.8755255e-02   7.1881955e-04
  -1.8643695e-02   7.1579699e-04
  -1.8316434e-02   7.0714148e-04
  -1.5630204e-02   6.4669030e-04
  -1.2943835e-02   5.9242162e-04
  -1.2505125e-02   5.8225483e-04
  -9.8188113e-03   5.3059654e-04
  -9.3801006e-03   5.2152887e-04
  -6.6937735e-03   4.6877147e-04
  -6.2550628e-03   4.6011596e-04
  -3.5687495e-03   4.0296211e-04
  -3.1300250e-03   3.9389443e-04
  -4.4371582e-04   3.3069546e-04
  -5.0000000e-06   3.2094084e-04
   4.3371527e-04   3.1008710e-04
   6.3879180e-04   3.0486632e-04
   1.8691369e-03   2.7422856e-04
   3.1200368e-03   2.4056824e-04
   3.2218971e-03   2.3768307e-04
   3.5587476e-03   2.2861539e-04
   6.2450609e-03   1.6610337e-04
   8.9313742e-03   1.1142253e-04
   9.3700986e-03   1.0125574e-04
   1.2056412e-02   5.0284395e-05
   1.2495123e-02   4.1354107e-05
   1.5181491e-02  -9.3424560e-06
   1.5620174e-02  -1.7860578e-05
   1.8306405e-02  -7.1579699e-05
   1.8745226e-02  -8.0235210e-05
   2.1431457e-02  -1.3821339e-04
   2.1870277e-02  -1.4755585e-04
   2.2308961e-02  -1.5758525e-04
   2.3531998e-02  -1.8547523e-04
   2.4786497e-02  -2.1405215e-04
   2.4995191e-02  -2.1927294e-04
   2.5168714e-02  -2.2366939e-04
   2.5434012e-02  -2.3026406e-04
   2.8120243e-02  -2.9016569e-04
   3.0806611e-02  -3.4127442e-04
   3.1245294e-02  -3.5061688e-04
   3.3931663e-02  -3.9664221e-04
   3.4370346e-02  -4.0474817e-04
   3.7056714e-02  -4.4843789e-04
   3.7495397e-02  -4.5585690e-04
   4.0181628e-02  -4.9927184e-04
   4.0620449e-02  -5.0655346e-04
   4.3306680e-02  -5.5106751e-04
   4.3745501e-02  -5.5848652e-04
   4.6431731e-02  -6.0409969e-04
   4.6870415e-02  -6.1179348e-04
   4.9556783e-02  -6.5795620e-04
   4.9995466e-02  -6.6578738e-04
   5.0374660e-02  -6.7265683e-04
   5.2090512e-02  -7.0233287e-04
   5.3060891e-02  -7.1950650e-04
   5.3120518e-02  -7.2074300e-04
   5.5806886e-02  -7.6278405e-04
   5.6245569e-02  -7.7020306e-04
   5.8931937e-02  -8.0674855e-04
   5.9370621e-02  -8.1320584e-04
   6.2056852e-02  -8.4590443e-04
   6.2495672e-02  -8.5153738e-04
   6.5181903e-02  -8.8148820e-04
   6.5620724e-02  -8.8670898e-04
   6.8306955e-02  -9.1446157e-04
   6.8745638e-02  -9.1940758e-04
   7.1432006e-02  -9.4564889e-04
   7.1870689e-02  -9.5032012e-04
   7.4557058e-02  -9.7505015e-04
   7.4995741e-02  -9.7944660e-04
   7.7682109e-02  -1.0025280e-03
   7.8120792e-02  -1.0066496e-03
   8.0807161e-02  -1.0275328e-03
   8.1245844e-02  -1.0313797e-03
   8.3932075e-02  -1.0504767e-03
   8.4370896e-02  -1.0539115e-03
   8.7057126e-02  -1.0709477e-03
   8.7495810e-02  -1.0741077e-03
   9.0182178e-02  -1.0890831e-03
   9.0620861e-02  -1.0919682e-03
   9.3307229e-02  -1.1047454e-03
   9.3745913e-02  -1.1072184e-03
   9.6432281e-02  -1.1179348e-03
   9.6870964e-02  -1.1201330e-03
   9.9557332e-02  -1.1286511e-03
   9.9996016e-02  -1.1302998e-03
   1.0268225e-01  -1.1366197e-03
   1.0312107e-01  -1.1379936e-03
   1.0580730e-01  -1.1419779e-03
   1.0624612e-01  -1.1429396e-03
   1.0893235e-01  -1.1447256e-03
   1.0937103e-01  -1.1452752e-03
   1.1205740e-01  -1.1450004e-03
   1.1249608e-01  -1.1451378e-03
   1.1518245e-01  -1.1426648e-03
   1.1562114e-01  -1.1423900e-03
   1.1830750e-01  -1.1379936e-03
   1.1874619e-01  -1.1374440e-03
   1.2143256e-01  -1.1311241e-03
   1.2187124e-01  -1.1301624e-03
   1.2455747e-01  -1.1221938e-03
   1.2499629e-01  -1.1208199e-03
   1.2768252e-01  -1.1113401e-03
   1.2812134e-01  -1.1098288e-03
   1.3080757e-01  -1.0989751e-03
   1.3124626e-01  -1.0971890e-03
   1.3393262e-01  -1.0850988e-03
   1.3437131e-01  -1.0830379e-03
   1.3705768e-01  -1.0699860e-03
   1.3749622e-01  -1.0676504e-03
   1.4018218e-01  -1.0536367e-03
   1.4062182e-01  -1.0511637e-03
   1.4330778e-01  -1.0363257e-03
   1.4374605e-01  -1.0337153e-03
   1.4643338e-01  -1.0180529e-03
   1.4687165e-01  -1.0154425e-03
   1.4955761e-01  -9.9895584e-04
   1.4999588e-01  -9.9620806e-04
   1.5268321e-01  -9.7889704e-04
   1.5312148e-01  -9.7601187e-04
   1.5580744e-01  -9.5787651e-04
   1.5624708e-01  -9.5485396e-04
   1.5893304e-01  -9.3575688e-04
   1.5937131e-01  -9.3259693e-04
   1.6205726e-01  -9.1226335e-04
   1.6249691e-01  -9.0896601e-04
   1.6518286e-01  -8.8725854e-04
   1.6562114e-01  -8.8382381e-04
   1.6830847e-01  -8.6033028e-04
   1.6874674e-01  -8.5662078e-04
   1.7143269e-01  -8.3147858e-04
   1.7187234e-01  -8.2749430e-04
   1.7455829e-01  -8.0097821e-04
   1.7499657e-01  -7.9671915e-04
   1.7768252e-01  -7.6896656e-04
   1.7812217e-01  -7.6443272e-04
   1.8080812e-01  -7.3544363e-04
   1.8124639e-01  -7.3077240e-04
   1.8168604e-01  -7.2582640e-04
   1.8345973e-01  -7.0576759e-04
   1.8377160e-01  -7.0233287e-04
   1.8437199e-01  -6.9505125e-04
   1.8481027e-01  -6.8955568e-04
   1.8749622e-01  -6.5905531e-04
   1.9018355e-01  -6.3061578e-04
   1.9062182e-01  -6.2539499e-04
   1.9330778e-01  -5.9874152e-04
   1.9374742e-01  -5.9393290e-04
   1.9643338e-01  -5.6865331e-04
   1.9687165e-01  -5.6411947e-04
   1.9955761e-01  -5.3966422e-04
   1.9999725e-01  -5.3540516e-04
   2.0268321e-01  -5.1177424e-04
   2.0312148e-01  -5.0765257e-04
   2.0580881e-01  -4.8429643e-04
   2.0624708e-01  -4.8031215e-04
   2.0893304e-01  -4.5695601e-04
   2.0937268e-01  -4.5297173e-04
   2.1205864e-01  -4.2934081e-04
   2.1249691e-01  -4.2535652e-04
   2.1518286e-01  -4.0117605e-04
   2.1562251e-01  -3.9719177e-04
   2.1830847e-01  -3.7259913e-04
   2.1874674e-01  -3.6847745e-04
   2.2143407e-01  -3.4374742e-04
   2.2187234e-01  -3.3962575e-04
   2.2455829e-01  -3.1503311e-04
   2.2499794e-01  -3.1077405e-04
   2.2768390e-01  -2.8618141e-04
   2.2812217e-01  -2.8192235e-04
   2.3080812e-01  -2.5719232e-04
   2.3124777e-01  -2.5307065e-04
   2.3393372e-01  -2.2820323e-04
   2.3437199e-01  -2.2394417e-04
   2.3512076e-01  -2.1707471e-04
   2.3544500e-01  -2.1405215e-04
   2.3555904e-01  -2.1295304e-04
   2.3749760e-01  -1.9564202e-04
   2.4018355e-01  -1.7365977e-04
   2.4062182e-01  -1.6967549e-04
   2.4330915e-01  -1.4961668e-04
   2.4374742e-01  -1.4618196e-04
   2.4643338e-01  -1.2763444e-04
   2.4687303e-01  -1.2447449e-04
   2.4955898e-01  -1.0743824e-04
   2.4999725e-01  -1.0441568e-04
   2.5268321e-01  -8.8615943e-05
   2.5312285e-01  -8.5868161e-05
   2.5580881e-01  -7.1167532e-05
   2.5624708e-01  -6.8557140e-05
   2.5893441e-01  -5.4818234e-05
   2.5937268e-01  -5.2482620e-05
   2.6205864e-01  -3.9705438e-05
   2.6249828e-01  -3.7369824e-05
   2.6518424e-01  -2.5554365e-05
   2.6562251e-01  -2.3493529e-05
   2.6830847e-01  -1.2502404e-05
   2.6874811e-01  -1.0578957e-05
   2.7143407e-01  -5.4955623e-07
   2.7187234e-01   1.0991125e-06
   2.7455967e-01   1.0029401e-05
   2.7499794e-01   1.1678070e-05
   2.7768390e-01   1.9646635e-05
   2.7812217e-01   2.1020526e-05
   2.8080950e-01   2.7889979e-05
   2.8124777e-01   2.9263869e-05
   2.8393372e-01   3.5171599e-05
   2.8437337e-01   3.6133322e-05
   2.8705932e-01   4.1079328e-05
   2.8749760e-01   4.2041052e-05
   2.9018355e-01   4.6025335e-05
   2.9062320e-01   4.6712280e-05
   2.9330915e-01   4.9734839e-05
   2.9374742e-01   5.0284395e-05
   2.9643475e-01   5.2345231e-05
   2.9687303e-01   5.2757398e-05
   2.9955898e-01   5.3856511e-05
   2.9999863e-01   5.4131289e-05
   3.0268458e-01   5.4268678e-05
   3.0312285e-01   5.4406067e-05
   3.0580881e-01   5.3719122e-05
   3.0624845e-01   5.3719122e-05
   3.0893441e-01   5.2207842e-05
   3.0937268e-01   5.2070453e-05
   3.1206001e-01   4.9872228e-05
   3.1249828e-01   4.9460061e-05
   3.1518424e-01   4.6574891e-05
   3.1562251e-01   4.6025335e-05
   3.1830984e-01   4.2453219e-05
   3.1874811e-01   4.1766274e-05
   3.2143407e-01   3.7369824e-05
   3.2187371e-01   3.6682879e-05
   3.2455967e-01   3.1599483e-05
   3.2499794e-01   3.0775149e-05
   3.2768390e-01   2.4867420e-05
   3.2812354e-01   2.3905696e-05
   3.3080950e-01   1.7448410e-05
   3.3124777e-01   1.6349298e-05
   3.3393510e-01   9.2050669e-06
   3.3437337e-01   7.9685654e-06
   3.3705932e-01   1.3738906e-07
   3.3749897e-01  -1.2365015e-06
   3.4018493e-01  -9.7546231e-06
   3.4062320e-01  -1.1265903e-05
   3.4330915e-01  -2.0470970e-05
   3.4374880e-01  -2.1982249e-05
   3.4643475e-01  -3.2149040e-05
   3.4687303e-01  -3.3797708e-05
   3.4956036e-01  -4.4651444e-05
   3.4999863e-01  -4.6300113e-05
   3.5268458e-01  -5.8115572e-05
   3.5312423e-01  -5.9901629e-05
   3.5581018e-01  -7.2404034e-05
   3.5624845e-01  -7.4327481e-05
   3.5893441e-01  -8.7379441e-05
   3.5937406e-01  -8.9577666e-05
   3.6206001e-01  -1.0317918e-04
   3.6249828e-01  -1.0537741e-04
   3.6518561e-01  -1.1966587e-04
   3.6562388e-01  -1.2200148e-04
   3.6830984e-01  -1.3670211e-04
   3.6874811e-01  -1.3917512e-04
   3.7143544e-01  -1.5456269e-04
   3.7187371e-01  -1.5703569e-04
   3.7455967e-01  -1.7297282e-04
   3.7499931e-01  -1.7558322e-04
   3.7768527e-01  -1.9220729e-04
   3.7812354e-01  -1.9495507e-04
   3.7856181e-01  -1.9770285e-04
   3.8010881e-01  -2.0759487e-04
   3.8110488e-01  -2.1405215e-04
   3.8124914e-01  -2.1501388e-04
   3.8143599e-01  -2.1625038e-04
   3.8168741e-01  -2.1803644e-04
   3.8437337e-01  -2.3589701e-04
   3.8706070e-01  -2.5293326e-04
   3.8749897e-01  -2.5595582e-04
   3.9018493e-01  -2.7244250e-04
   3.9062457e-01  -2.7532767e-04
   3.9331053e-01  -2.9126480e-04
   3.9374880e-01  -2.9401258e-04
   3.9643475e-01  -3.0940016e-04
   3.9687440e-01  -3.1201055e-04
   3.9956036e-01  -3.2698596e-04
   3.9999863e-01  -3.2945896e-04
   4.0268596e-01  -3.4415959e-04
   4.0312423e-01  -3.4663259e-04
   4.0581018e-01  -3.6078367e-04
   4.0624845e-01  -3.6325667e-04
   4.0893578e-01  -3.7713297e-04
   4.0937406e-01  -3.7946858e-04
   4.1206001e-01  -3.9320748e-04
   4.1249966e-01  -3.9554310e-04
   4.1518561e-01  -4.0914462e-04
   4.1562388e-01  -4.1134284e-04
   4.1830984e-01  -4.2480697e-04
   4.1874948e-01  -4.2700519e-04
   4.2143544e-01  -4.4033193e-04
   4.2187371e-01  -4.4266755e-04
   4.2456104e-01  -4.5599428e-04
   4.2499931e-01  -4.5819251e-04
   4.2768527e-01  -4.7151925e-04
   4.2812491e-01  -4.7371747e-04
   4.3081087e-01  -4.8718160e-04
   4.3124914e-01  -4.8937983e-04
   4.3393510e-01  -5.0284395e-04
   4.3437474e-01  -5.0517957e-04
   4.3706070e-01  -5.1864370e-04
   4.3749897e-01  -5.2097931e-04
   4.4018630e-01  -5.3430605e-04
   4.4062457e-01  -5.3650427e-04
   4.4331053e-01  -5.4969362e-04
   4.4374880e-01  -5.5189185e-04
   4.4643613e-01  -5.6480642e-04
   4.4687440e-01  -5.6700464e-04
   4.4956036e-01  -5.7978183e-04
   4.5000000e-01  -5.8198005e-04
   4.5268596e-01  -5.9434507e-04
   4.5312423e-01  -5.9654329e-04
   4.5581018e-01  -6.0877092e-04
   4.5624983e-01  -6.1083175e-04
   4.5893578e-01  -6.2278460e-04
   4.5937406e-01  -6.2484544e-04
   4.6206139e-01  -6.3666090e-04
   4.6249966e-01  -6.3858434e-04
   4.6518561e-01  -6.4998763e-04
   4.6562526e-01  -6.5204847e-04
   4.6831121e-01  -6.6303960e-04
   4.6874948e-01  -6.6496304e-04
   4.7143544e-01  -6.7581678e-04
   4.7187509e-01  -6.7760284e-04
   4.7456104e-01  -6.8804440e-04
   4.7499931e-01  -6.8983046e-04
   4.7768664e-01  -6.9985986e-04
   4.7782266e-01  -7.0040942e-04
   4.7812491e-01  -7.0164592e-04
   4.7831588e-01  -7.0233287e-04
   4.7909076e-01  -7.0494326e-04
   4.8081087e-01  -7.1071360e-04
   4.8124914e-01  -7.1236227e-04
   4.8393647e-01  -7.2074300e-04
   4.8437474e-01  -7.2211689e-04
   4.8706070e-01  -7.2981068e-04
   4.8750034e-01  -7.3118457e-04
   4.9018630e-01  -7.3805402e-04
   4.9062457e-01  -7.3929052e-04
   4.9331053e-01  -7.4561042e-04
   4.9375017e-01  -7.4670953e-04
   4.9643613e-01  -7.5247987e-04
   4.9687440e-01  -7.5344160e-04
   4.9956173e-01  -7.5866238e-04
   5.0000000e-01  -7.5948671e-04
   5.0268596e-01  -7.6415794e-04
   5.0312560e-01  -7.6484489e-04
   5.0581018e-01  -7.6896656e-04
   5.0624983e-01  -7.6965350e-04
   5.0893578e-01  -7.7322562e-04
   5.0937543e-01  -7.7391257e-04
   5.1206001e-01  -7.7693512e-04
   5.1249966e-01  -7.7748468e-04
   5.1518424e-01  -7.7995768e-04
   5.1562526e-01  -7.8050724e-04
   5.1830847e-01  -7.8256808e-04
   5.1874948e-01  -7.8298024e-04
   5.2143132e-01  -7.8462891e-04
   5.2187371e-01  -7.8490369e-04
   5.2455417e-01  -7.8614019e-04
   5.2499794e-01  -7.8641497e-04
   5.2767565e-01  -7.8710192e-04
   5.2812217e-01  -7.8737669e-04
   5.3079713e-01  -7.8765147e-04
   5.3124639e-01  -7.8778886e-04
   5.3391586e-01  -7.8778886e-04
   5.3437062e-01  -7.8778886e-04
   5.3703322e-01  -7.8737669e-04
   5.3749347e-01  -7.8723930e-04
   5.4014783e-01  -7.8641497e-04
   5.4061633e-01  -7.8627758e-04
   5.4325832e-01  -7.8504108e-04
   5.4373781e-01  -7.8490369e-04
   5.4636606e-01  -7.8325502e-04
   5.4685791e-01  -7.8298024e-04
   5.4946968e-01  -7.8105680e-04
   5.4997802e-01  -7.8064463e-04
   5.5256780e-01  -7.7830902e-04
   5.5309538e-01  -7.7789685e-04
   5.5566180e-01  -7.7528646e-04
   5.5621273e-01  -7.7459951e-04
   5.5875168e-01  -7.7171434e-04
   5.5932734e-01  -7.7102740e-04
   5.6183607e-01  -7.6773006e-04
   5.6244058e-01  -7.6690572e-04
   5.6491770e-01  -7.6333361e-04
   5.6555656e-01  -7.6237188e-04
   5.6800621e-01  -7.5852499e-04
   5.6868216e-01  -7.5742588e-04
   5.7110571e-01  -7.5330421e-04
   5.7181738e-01  -7.5206771e-04
   5.7421757e-01  -7.4767126e-04
   5.7495810e-01  -7.4629736e-04
   5.7733905e-01  -7.4148875e-04
   5.7809469e-01  -7.3997747e-04
   5.8046190e-01  -7.3489407e-04
   5.8122716e-01  -7.3324540e-04
   5.8358613e-01  -7.2802462e-04
   5.8435551e-01  -7.2623856e-04
   5.8671036e-01  -7.2060561e-04
   5.8748111e-01  -7.1881955e-04
   5.8983458e-01  -7.1291182e-04
   5.9060671e-01  -7.1098838e-04
   5.9137884e-01  -7.0892754e-04
   5.9268953e-01  -7.0549281e-04
   5.9373231e-01  -7.0274503e-04
   5.9385459e-01  -7.0247026e-04
   5.9391779e-01  -7.0233287e-04
   5.9685929e-01  -6.9408952e-04
   5.9763279e-01  -6.9175391e-04
   5.9998626e-01  -6.8515923e-04
   6.0234111e-01  -6.7842717e-04
   6.0311461e-01  -6.7609156e-04
   6.0546808e-01  -6.6935949e-04
   6.0624296e-01  -6.6702388e-04
   6.0859643e-01  -6.6029181e-04
   6.0936993e-01  -6.5795620e-04
   6.1172341e-01  -6.5122414e-04
   6.1249691e-01  -6.4875113e-04
   6.1484901e-01  -6.4201907e-04
   6.1562388e-01  -6.3968346e-04
   6.1797461e-01  -6.3281400e-04
   6.1874948e-01  -6.3047839e-04
   6.2110021e-01  -6.2374632e-04
   6.2187371e-01  -6.2141071e-04
   6.2422581e-01  -6.1454126e-04
   6.2499931e-01  -6.1220564e-04
   6.2735141e-01  -6.0547358e-04
   6.2812491e-01  -6.0313797e-04
   6.3047564e-01  -5.9626851e-04
   6.3124914e-01  -5.9393290e-04
   6.3360124e-01  -5.8720084e-04
   6.3437474e-01  -5.8486522e-04
   6.3672547e-01  -5.7813316e-04
   6.3749897e-01  -5.7579754e-04
   6.3985107e-01  -5.6906548e-04
   6.4062457e-01  -5.6672987e-04
   6.4297530e-01  -5.5999780e-04
   6.4374880e-01  -5.5766219e-04
   6.4610090e-01  -5.5079273e-04
   6.4687440e-01  -5.4859451e-04
   6.4922513e-01  -5.4186245e-04
   6.5000000e-01  -5.3952683e-04
   6.5235073e-01  -5.3265738e-04
   6.5312423e-01  -5.3045915e-04
   6.5547633e-01  -5.2358970e-04
   6.5624983e-01  -5.2139148e-04
   6.5860193e-01  -5.1452202e-04
   6.5937543e-01  -5.1218641e-04
   6.6172616e-01  -5.0545435e-04
   6.6249966e-01  -5.0311873e-04
   6.6485176e-01  -4.9624928e-04
   6.6562526e-01  -4.9391366e-04
   6.6797736e-01  -4.8704421e-04
   6.6875086e-01  -4.8470860e-04
   6.7110296e-01  -4.7770176e-04
   6.7187646e-01  -4.7536614e-04
   6.7422719e-01  -4.6835930e-04
   6.7500069e-01  -4.6602369e-04
   6.7735279e-01  -4.5887945e-04
   6.7812629e-01  -4.5654384e-04
   6.8047839e-01  -4.4939961e-04
   6.8125189e-01  -4.4692661e-04
   6.8360262e-01  -4.3978238e-04
   6.8437612e-01  -4.3730937e-04
   6.8672822e-01  -4.2989036e-04
   6.8750172e-01  -4.2741736e-04
   6.8985244e-01  -4.1999835e-04
   6.9062732e-01  -4.1738796e-04
   6.9297805e-01  -4.0983156e-04
   6.9375155e-01  -4.0722117e-04
   6.9610365e-01  -3.9952738e-04
   6.9687715e-01  -3.9691699e-04
   6.9922787e-01  -3.8908581e-04
   7.0000137e-01  -3.8647542e-04
   7.0235347e-01  -3.7864424e-04
   7.0312697e-01  -3.7603385e-04
   7.0547770e-01  -3.6834007e-04
   7.0625258e-01  -3.6559228e-04
   7.0860330e-01  -3.5789850e-04
   7.0937680e-01  -3.5528810e-04
   7.1172890e-01  -3.4745693e-04
   7.1250240e-01  -3.4484654e-04
   7.1485313e-01  -3.3701536e-04
   7.1562663e-01  -3.3440497e-04
   7.1797873e-01  -3.2657379e-04
   7.1875223e-01  -3.2396340e-04
   7.2110296e-01  -3.1613222e-04
   7.2187783e-01  -3.1352183e-04
   7.2422856e-01  -3.0582804e-04
   7.2500206e-01  -3.0321765e-04
   7.2735416e-01  -2.9538648e-04
   7.2812766e-01  -2.9277608e-04
   7.3047839e-01  -2.8508230e-04
   7.3125189e-01  -2.8247190e-04
   7.3360399e-01  -2.7477812e-04
   7.3437749e-01  -2.7216772e-04
   7.3672822e-01  -2.6433655e-04
   7.3750172e-01  -2.6172616e-04
   7.3985382e-01  -2.5403237e-04
   7.4062732e-01  -2.5142198e-04
   7.4297805e-01  -2.4372819e-04
   7.4375292e-01  -2.4111780e-04
   7.4610365e-01  -2.3342401e-04
   7.4687715e-01  -2.3081362e-04
   7.4922925e-01  -2.2325722e-04
   7.5000275e-01  -2.2064683e-04
   7.5148105e-01  -2.1583821e-04
   7.5201962e-01  -2.1405215e-04
   7.5225455e-01  -2.1322782e-04
   7.5312697e-01  -2.1034265e-04
   7.5547908e-01  -2.0292364e-04
   7.5625258e-01  -2.0045064e-04
   7.5860330e-01  -1.9330641e-04
   7.5937680e-01  -1.9097079e-04
   7.6172890e-01  -1.8410134e-04
   7.6250240e-01  -1.8176572e-04
   7.6485313e-01  -1.7530844e-04
   7.6562801e-01  -1.7297282e-04
   7.6797873e-01  -1.6679032e-04
   7.6875223e-01  -1.6459209e-04
   7.7110433e-01  -1.5854697e-04
   7.7187783e-01  -1.5648614e-04
   7.7422856e-01  -1.5071580e-04
   7.7500206e-01  -1.4865496e-04
   7.7735416e-01  -1.4302201e-04
   7.7812766e-01  -1.4123595e-04
   7.8047839e-01  -1.3574039e-04
   7.8125326e-01  -1.3395433e-04
   7.8360399e-01  -1.2873355e-04
   7.8437749e-01  -1.2694749e-04
   7.8672959e-01  -1.2186409e-04
   7.8750309e-01  -1.2021543e-04
   7.8985382e-01  -1.1526942e-04
   7.9062732e-01  -1.1362075e-04
   7.9297942e-01  -1.0894952e-04
   7.9375292e-01  -1.0730085e-04
   7.9610365e-01  -1.0276702e-04
   7.9687852e-01  -1.0125574e-04
   7.9922925e-01  -9.6859286e-05
   8.0000275e-01  -9.5348006e-05
   8.0235485e-01  -9.1088946e-05
   8.0312835e-01  -8.9577666e-05
   8.0547908e-01  -8.5455994e-05
   8.0625258e-01  -8.4082104e-05
   8.0860468e-01  -8.0097821e-05
   8.0937818e-01  -7.8723930e-05
   8.1172890e-01  -7.4739648e-05
   8.1250378e-01  -7.3503146e-05
   8.1485450e-01  -6.9656253e-05
   8.1562801e-01  -6.8419751e-05
   8.1797873e-01  -6.4710246e-05
   8.1875361e-01  -6.3473745e-05
   8.2110433e-01  -5.9901629e-05
   8.2187783e-01  -5.8665128e-05
   8.2422993e-01  -5.5230401e-05
   8.2500343e-01  -5.3993900e-05
   8.2735416e-01  -5.0696563e-05
   8.2812766e-01  -4.9460061e-05
   8.3047976e-01  -4.6162724e-05
   8.3125326e-01  -4.5063611e-05
   8.3360399e-01  -4.1903663e-05
   8.3437886e-01  -4.0804550e-05
   8.3672959e-01  -3.7644602e-05
   8.3750309e-01  -3.6682879e-05
   8.3985519e-01  -3.3660319e-05
   8.4062869e-01  -3.2561207e-05
   8.4297942e-01  -2.9676037e-05
   8.4375292e-01  -2.8576924e-05
   8.4610502e-01  -2.5691754e-05
   8.4687852e-01  -2.4730031e-05
   8.4922925e-01  -2.1982249e-05
   8.5000412e-01  -2.1020526e-05
   8.5235485e-01  -1.8272745e-05
   8.5312835e-01  -1.7311021e-05
   8.5548045e-01  -1.4700629e-05
   8.5625395e-01  -1.3738906e-05
   8.5860468e-01  -1.1128514e-05
   8.5937818e-01  -1.0304179e-05
   8.6173028e-01  -7.6937873e-06
   8.6250378e-01  -6.8694529e-06
   8.6485450e-01  -4.3964499e-06
   8.6562801e-01  -3.5721155e-06
   8.6798011e-01  -1.0991125e-06
   8.6875361e-01  -4.1216718e-07
   8.7110433e-01   2.0608359e-06
   8.7187921e-01   2.7477812e-06
   8.7422993e-01   5.0833952e-06
   8.7500343e-01   5.9077295e-06
   8.7735554e-01   8.1059544e-06
   8.7812904e-01   8.7928997e-06
   8.8047976e-01   1.0991125e-05
   8.8125326e-01   1.1815459e-05
   8.8360536e-01   1.3876295e-05
   8.8437886e-01   1.4563240e-05
   8.8672959e-01   1.6624076e-05
   8.8750447e-01   1.7311021e-05
   8.8985519e-01   1.9371857e-05
   8.9062869e-01   2.0058803e-05
   8.9298079e-01   2.1982249e-05
   8.9375429e-01   2.2669195e-05
   8.9610502e-01   2.4592641e-05
   8.9687852e-01   2.5142198e-05
   8.9923062e-01   2.7065644e-05
   9.0000412e-01   2.7615201e-05
   9.0235485e-01   2.9401258e-05
   9.0312835e-01   3.0088204e-05
   9.0548045e-01   3.1736872e-05
   9.0625395e-01   3.2286429e-05
   9.0860468e-01   3.4072486e-05
   9.0937955e-01   3.4622043e-05
   9.1173028e-01   3.6270711e-05
   9.1250378e-01   3.6682879e-05
   9.1485588e-01   3.8331547e-05
   9.1562938e-01   3.8881104e-05
   9.1798011e-01   4.0392383e-05
   9.1875361e-01   4.0804550e-05
   9.2110571e-01   4.2315830e-05
   9.2187921e-01   4.2727997e-05
   9.2422993e-01   4.4239277e-05
   9.2500481e-01   4.4651444e-05
   9.2735554e-01   4.6025335e-05
   9.2812904e-01   4.6437502e-05
   9.3048114e-01   4.7811392e-05
   9.3125464e-01   4.8223559e-05
   9.3360536e-01   4.9460061e-05
   9.3437886e-01   4.9872228e-05
   9.3673096e-01   5.1108730e-05
   9.3750447e-01   5.1520897e-05
   9.3985519e-01   5.2620009e-05
   9.4063007e-01   5.3032177e-05
   9.4298079e-01   5.4131289e-05
   9.4375429e-01   5.4543456e-05
   9.4610502e-01   5.5642569e-05
   9.4687989e-01   5.5917347e-05
   9.4923062e-01   5.7016459e-05
   9.5000412e-01   5.7428626e-05
   9.5235622e-01   5.8390350e-05
   9.5312972e-01   5.8665128e-05
   9.5548045e-01   5.9626851e-05
   9.5625395e-01   6.0039018e-05
   9.5860605e-01   6.0863353e-05
   9.5937955e-01   6.1275520e-05
   9.6173028e-01   6.2099854e-05
   9.6250515e-01   6.2374632e-05
   9.6485588e-01   6.3198967e-05
   9.6562938e-01   6.3473745e-05
   9.6798148e-01   6.4298079e-05
   9.6875498e-01   6.4572857e-05
   9.7110571e-01   6.5397192e-05
   9.7187921e-01   6.5534581e-05
   9.7423131e-01   6.6358915e-05
   9.7500481e-01   6.6633693e-05
   9.7735554e-01   6.7320639e-05
   9.7813041e-01   6.7458028e-05
   9.8048114e-01   6.8144973e-05
   9.8125464e-01   6.8282362e-05
   9.8360674e-01   6.8969307e-05
   9.8438024e-01   6.9106696e-05
   9.8673096e-01   6.9656253e-05
   9.8750447e-01   6.9931031e-05
   9.8985657e-01   7.0343198e-05
   9.9063007e-01   7.0617976e-05
   9.9298079e-01   7.1030143e-05
   9.9375429e-01   7.1167532e-05
   9.9610639e-01   7.1579699e-05
   9.9687989e-01   7.1717088e-05
   9.9923062e-01   7.2129256e-05
   1.0000055e+00   7.2266645e-05
   1.0023562e+00   7.2541423e-05
   1.0031297e+00   7.2678812e-05
   1.0054818e+00   7.2953590e-05
   1.0062553e+00   7.3090979e-05
   1.0086061e+00   7.3228368e-05
   1.0093796e+00   7.3365757e-05
   1.0117317e+00   7.3503146e-05
   1.0125052e+00   7.3640535e-05
   1.0148559e+00   7.3777924e-05
   1.0156308e+00   7.3777924e-05
   1.0179815e+00   7.3777924e-05
   1.0187550e+00   7.3915313e-05
   1.0211071e+00   7.3915313e-05
   1.0218806e+00   7.3915313e-05
   1.0242313e+00   7.3915313e-05
   1.0250048e+00   7.3915313e-05
   1.0273569e+00   7.3777924e-05
   1.0281304e+00   7.3777924e-05
   1.0304811e+00   7.3640535e-05
   1.0312546e+00   7.3640535e-05
   1.0336067e+00   7.3503146e-05
   1.0343802e+00   7.3365757e-05
   1.0367310e+00   7.3228368e-05
   1.0375058e+00   7.3090979e-05
   1.0398566e+00   7.2816201e-05
   1.0406301e+00   7.2816201e-05
   1.0429822e+00   7.2541423e-05
   1.0437557e+00   7.2404034e-05
   1.0461064e+00   7.1991867e-05
   1.0468799e+00   7.1854478e-05
   1.0492320e+00   7.1579699e-05
   1.0500055e+00   7.1442310e-05
   1.0523562e+00   7.0892754e-05
   1.0531311e+00   7.0755365e-05
   1.0554818e+00   7.0343198e-05
   1.0562553e+00   7.0205809e-05
   1.0586074e+00   6.9656253e-05
   1.0593809e+00   6.9381474e-05
   1.0617317e+00   6.8831918e-05
   1.0625052e+00   6.8694529e-05
   1.0648573e+00   6.8144973e-05
   1.0656308e+00   6.7870195e-05
   1.0679815e+00   6.7183250e-05
   1.0687564e+00   6.7045860e-05
   1.0711071e+00   6.6358915e-05
   1.0718806e+00   6.6084137e-05
   1.0742313e+00   6.5397192e-05
   1.0750062e+00   6.5122414e-05
   1.0773569e+00   6.4435468e-05
   1.0781304e+00   6.4160690e-05
   1.0804825e+00   6.3336356e-05
   1.0812560e+00   6.3061578e-05
   1.0836067e+00   6.2237243e-05
   1.0843802e+00   6.1962465e-05
   1.0867323e+00   6.1138131e-05
   1.0875058e+00   6.0863353e-05
   1.0898566e+00   5.9901629e-05
   1.0906314e+00   5.9626851e-05
   1.0929822e+00   5.8665128e-05
   1.0937557e+00   5.8390350e-05
   1.0961078e+00   5.7428626e-05
   1.0968813e+00   5.7153848e-05
   1.0992320e+00   5.6192125e-05
   1.1000055e+00   5.5779958e-05
   1.1023576e+00   5.4818234e-05
   1.1031311e+00   5.4543456e-05
   1.1054818e+00   5.3444344e-05
   1.1062567e+00   5.3169566e-05
   1.1086074e+00   5.2070453e-05
   1.1093809e+00   5.1658286e-05
   1.1117330e+00   5.0696563e-05
   1.1125065e+00   5.0284395e-05
   1.1148573e+00   4.9185283e-05
   1.1156308e+00   4.8773116e-05
   1.1179829e+00   4.7674003e-05
   1.1187564e+00   4.7261836e-05
   1.1211071e+00   4.6162724e-05
   1.1218806e+00   4.5750556e-05
   1.1242327e+00   4.4651444e-05
   1.1250062e+00   4.4239277e-05
   1.1273569e+00   4.3140164e-05
   1.1281318e+00   4.2727997e-05
   1.1304825e+00   4.1491496e-05
   1.1312560e+00   4.1079328e-05
   1.1336081e+00   3.9980216e-05
   1.1343816e+00   3.9568049e-05
   1.1367323e+00   3.8331547e-05
   1.1375058e+00   3.7919380e-05
   1.1398579e+00   3.6820268e-05
   1.1406314e+00   3.6408100e-05
   1.1429822e+00   3.5171599e-05
   1.1437570e+00   3.4759432e-05
   1.1461078e+00   3.3660319e-05
   1.1468813e+00   3.3248152e-05
   1.1492334e+00   3.2011651e-05
   1.1500069e+00   3.1599483e-05
   1.1523576e+00   3.0362982e-05
   1.1531311e+00   3.0088204e-05
   1.1554832e+00   2.8851702e-05
   1.1562567e+00   2.8439535e-05
   1.1586074e+00   2.7340423e-05
   1.1593809e+00   2.6928255e-05
   1.1617330e+00   2.5829143e-05
   1.1625065e+00   2.5416976e-05
   1.1648573e+00   2.4317863e-05
   1.1656321e+00   2.3905696e-05
   1.1679829e+00   2.2806584e-05
   1.1687564e+00   2.2394417e-05
   1.1711085e+00   2.1295304e-05
   1.1718820e+00   2.0883137e-05
   1.1742327e+00   1.9784024e-05
   1.1750062e+00   1.9509246e-05
   1.1773583e+00   1.8410134e-05
   1.1781318e+00   1.8135356e-05
   1.1804825e+00   1.7036243e-05
   1.1812574e+00   1.6624076e-05
   1.1836081e+00   1.5662353e-05
   1.1843816e+00   1.5387575e-05
   1.1867337e+00   1.4288462e-05
   1.1875072e+00   1.4013684e-05
   1.1898579e+00   1.3051961e-05
   1.1906314e+00   1.2777182e-05
   1.1929835e+00   1.1815459e-05
   1.1937570e+00   1.1403292e-05
   1.1961078e+00   1.0578957e-05
   1.1968826e+00   1.0166790e-05
   1.1992334e+00   9.3424560e-06
   1.2000069e+00   9.0676779e-06
   1.2023576e+00   8.1059544e-06
   1.2031325e+00   7.8311763e-06
   1.2054832e+00   7.0068420e-06
   1.2062567e+00   6.5946748e-06
   1.2086088e+00   5.7703405e-06
   1.2093823e+00   5.4955623e-06
   1.2117330e+00   4.6712280e-06
   1.2125079e+00   4.3964499e-06
   1.2148586e+00   3.5721155e-06
   1.2156335e+00   3.2973374e-06
   1.2179856e+00   2.4730031e-06
   1.2187591e+00   2.1982249e-06
   1.2211126e+00   1.3738906e-06
   1.2218875e+00   1.0991125e-06
   1.2242437e+00   2.7477812e-07
   1.2250185e+00   1.1916601e-19
   1.2273803e+00  -6.8694529e-07
   1.2281565e+00  -9.6172341e-07
   1.2305265e+00  -1.7860578e-06
   1.2313041e+00  -2.0608359e-06
   1.2336892e+00  -2.7477812e-06
   1.2344682e+00  -3.0225593e-06
   1.2368766e+00  -3.8468936e-06
   1.2376528e+00  -4.1216718e-06
   1.2400984e+00  -4.8086170e-06
   1.2408664e+00  -5.0833952e-06
   1.2433710e+00  -5.7703405e-06
   1.2441156e+00  -6.0451186e-06
   1.2467082e+00  -6.7320639e-06
   1.2474020e+00  -7.0068420e-06
   1.2501250e+00  -7.6937873e-06
   1.2507295e+00  -7.9685654e-06
   1.2558418e+00  -8.9302888e-06
   1.2570948e+00  -9.2050669e-06
   1.2622565e+00  -1.0578957e-05
   1.2636043e+00  -1.0853736e-05
   1.2722199e+00  -1.2502404e-05
   1.2749773e+00  -1.2639793e-05
   1.2749773e+00  -1.2777182e-05
   1.2869054e+00  -1.4975407e-05
   1.2886585e+00  -1.5250185e-05
   1.3005894e+00  -1.6898854e-05
   1.3021914e+00  -1.7173632e-05
   1.3226362e+00  -1.8410134e-05
   1.3256794e+00  -1.8547523e-05
   1.3256794e+00  -1.8547523e-05
   1.3523796e+00  -1.9784024e-05
   1.3543607e+00  -1.9921413e-05
   1.3989916e+00  -2.0333581e-05
   1.4030308e+00  -2.0333581e-05
   1.4470090e+00  -2.0883137e-05
   1.4516940e+00  -2.1020526e-05
   1.4949029e+00  -2.1707471e-05
   1.5003297e+00  -2.1844860e-05
   1.5003297e+00  -2.3218751e-05
   1.5430440e+00  -2.5554365e-05
   1.5969142e+00  -3.0637760e-05
   1.6395186e+00  -3.6133322e-05
   1.6931828e+00  -4.5063611e-05
   1.7362267e+00  -4.8360949e-05
   1.7892589e+00  -5.8802517e-05
   1.7892589e+00  -6.3473745e-05
   1.8115434e+00  -6.6084137e-05
   1.8892644e+00  -7.7762207e-05
   1.9104636e+00  -7.8449152e-05
   1.9888577e+00  -8.3669937e-05
   2.0095211e+00  -8.3669937e-05
   2.0880389e+00  -8.4356882e-05
   2.1084549e+00  -8.4082104e-05
   2.1869728e+00  -8.2708213e-05
   2.1869728e+00  -7.8586541e-05
   2.2474514e+00  -7.8861319e-05
   2.2904405e+00  -7.9548265e-05
   2.3472508e+00  -8.0372599e-05
   2.3929464e+00  -8.0372599e-05
   2.4472426e+00  -8.0922155e-05
   2.4936251e+00  -8.1059544e-05
   2.5464787e+00  -8.0235210e-05
   2.5921743e+00  -7.9410876e-05
   2.6442723e+00  -7.6525705e-05
   2.6887588e+00  -7.4739648e-05
   2.7409117e+00  -7.3503146e-05
   2.7836672e+00  -7.4190092e-05
   2.8224659e+00  -7.9823043e-05
   2.8558239e+00  -8.4219493e-05
   2.8906520e+00  -9.5485396e-05
   2.9278158e+00  -1.0606435e-04
   2.9614074e+00  -1.1293381e-04
   3.0000000e+00  -1.2145193e-04


==> data/KTH_Results.dat <==
   5.8252427e-03   9.9950008e-03
   4.6601942e-02   8.0611160e-03
   6.6990291e-02   6.0238900e-03
   8.1553398e-02   3.9867310e-03
   9.9029126e-02   2.0185891e-03
   1.1067961e-01   1.5988891e-05
   1.2815534e-01  -1.9866783e-03
   1.4563107e-01  -3.9893455e-03
   1.6310680e-01  -6.0265380e-03
   1.8640777e-01  -7.9947470e-03
   2.4757282e-01  -7.9954509e-03
   2.7378641e-01  -5.9932865e-03
   2.9126214e-01  -3.9564962e-03
   3.0873786e-01  -1.9887565e-03
   3.2912621e-01   1.3474914e-05
   3.4660194e-01   1.9812146e-03
   3.6699029e-01   4.0179713e-03
   3.9320388e-01   6.0201358e-03
   4.7475728e-01   6.0191972e-03
   5.0097087e-01   4.0509547e-03
   5.2135922e-01   2.0137287e-03
   5.4174757e-01   4.5553254e-05
   5.6504854e-01  -1.9571810e-03
   5.8834951e-01  -3.9599152e-03
   7.0485437e-01  -3.9957813e-03
   6.4368932e-01  -6.1701699e-03
   7.3106796e-01  -1.9936169e-03
   7.5728155e-01   8.5475201e-06
   7.8058252e-01   1.9762202e-03
   8.1262136e-01   4.0128428e-03
   9.0291262e-01   4.0463290e-03
   9.3786408e-01   2.0089354e-03
   9.6990291e-01   4.0625860e-05
   1.0019417e+00  -1.9622089e-03
   1.0427184e+00  -3.9996696e-03
   1.1155340e+00  -3.9659823e-03
   1.1533981e+00  -1.9984772e-03
   1.1825243e+00   3.6536459e-06
   1.2233010e+00   2.0056505e-03
   1.3572816e+00   2.0041086e-03
   1.3980583e+00   1.1731890e-06
   1.4446602e+00  -1.9673039e-03
   1.5699029e+00  -2.0032706e-03
   1.6106796e+00  -1.2737481e-06
   1.6689320e+00   2.0005219e-03
   1.7679612e+00   1.9648570e-03
   1.8262136e+00  -3.7542049e-06
   1.8844660e+00  -1.9723654e-03
   1.9601942e+00  -2.0077622e-03
   2.0330097e+00   2.8391175e-05
   2.1349515e+00   1.9606335e-03
   2.2485437e+00  -8.6145595e-06
   2.4611650e+00  -1.1061497e-05
   2.6737864e+00  -1.3508434e-05
   2.8922330e+00  -1.6022410e-05
   2.7990291e+00  -1.2233345e-03
   2.6009709e+00   1.2992901e-03
   2.4000000e+00  -1.4949445e-03
   2.1961165e+00   1.2348988e-03
   2.0009709e+00  -1.1796248e-03
   2.2893204e+00  -1.0448422e-03
   2.5019417e+00   8.5160116e-04


==> data/Kothe_Case_Mobility.dat <==
   5.0000000e-03   1.8972424e-05   1.8972424e-03   1.8972423e-03
   1.0000000e-02   1.9416193e-05   1.9095584e-03   1.9095584e-03
   1.5000000e-02   1.9491511e-05   1.9151044e-03   1.9151044e-03
   2.0000000e-02   1.9552882e-05   1.9279855e-03   1.9279855e-03
   2.5000000e-02   1.9641255e-05   1.9598462e-03   1.9598462e-03
   3.0000000e-02   1.9743544e-05   1.9785790e-03   1.9785790e-03
   3.5000000e-02   1.9802212e-05   1.9917113e-03   1.9917112e-03
   4.0000000e-02   1.9882908e-05   2.0017489e-03   2.0017489e-03
   4.5000000e-02   1.9974121e-05   2.0125510e-03   2.0125509e-03
   5.0000000e-02   2.0056254e-05   2.0238121e-03   2.0238121e-03
   5.5000000e-02   2.0163986e-05   2.0369498e-03   2.0369498e-03
   6.0000000e-02   2.0287847e-05   2.0494505e-03   2.0494505e-03
   6.5000000e-02   2.0409723e-05   2.0638692e-03   2.0638692e-03
   7.0000000e-02   2.0529157e-05   2.0783320e-03   2.0783320e-03
   7.5000000e-02   2.0680139e-05   2.0944438e-03   2.0944438e-03
   8.0000000e-02   2.0807218e-05   2.1109540e-03   2.1109540e-03
   8.5000000e-02   2.0951356e-05   2.1290248e-03   2.1290247e-03
   9.0000000e-02   2.1103375e-05   2.1467783e-03   2.1467783e-03
   9.5000000e-02   2.1248582e-05   2.1674328e-03   2.1674327e-03
   1.0000000e-01   2.1400374e-05   2.1886853e-03   2.1886853e-03
   1.0500000e-01   2.1558215e-05   2.2093888e-03   2.2093887e-03
   1.1000000e-01   2.1717030e-05   2.2304234e-03   2.2304233e-03
   1.1500000e-01   2.1865049e-05   2.2509092e-03   2.2509092e-03
   1.2000000e-01   2.2008213e-05   2.2724108e-03   2.2724108e-03
   1.2500000e-01   2.2157116e-05   2.2930280e-03   2.2930279e-03
   1.3000000e-01   2.2291859e-05   2.3123144e-03   2.3123143e-03
   1.3500000e-01   2.2427891e-05   2.3316064e-03   2.3316063e-03
   1.4000000e-01   2.2550327e-05   2.3509199e-03   2.3509199e-03
   1.4500000e-01   2.2672134e-05   2.3687696e-03   2.3687695e-03
   1.5000000e-01   2.2780235e-05   2.3850634e-03   2.3850634e-03
   1.5500000e-01   2.2883688e-05   2.4025928e-03   2.4025928e-03
   1.6000000e-01   2.2989261e-05   2.4178795e-03   2.4178794e-03
   1.6500000e-01   2.3085993e-05   2.4293784e-03   2.4293783e-03
   1.7000000e-01   2.3150455e-05   2.4401110e-03   2.4401109e-03
   1.7500000e-01   2.3234701e-05   2.4470721e-03   2.4470720e-03
   1.8000000e-01   2.3303834e-05   2.4539421e-03   2.4539421e-03
   1.8500000e-01   2.3358014e-05   2.4595436e-03   2.4595436e-03
   1.9000000e-01   2.3422072e-05   2.4656193e-03   2.4656193e-03
   1.9500000e-01   2.3481899e-05   2.4708258e-03   2.4708257e-03
   2.0000000e-01   2.3512896e-05   2.4755646e-03   2.4755645e-03
   2.0500000e-01   2.3532733e-05   2.4744788e-03   2.4744787e-03
   2.1000000e-01   2.3563672e-05   2.4709944e-03   2.4709943e-03
   2.1500000e-01   2.3573890e-05   2.4639037e-03   2.4639037e-03
   2.2000000e-01   2.3578674e-05   2.4545477e-03   2.4545476e-03
   2.2500000e-01   2.3581763e-05   2.4451300e-03   2.4451300e-03
   2.3000000e-01   2.3574009e-05   2.4330638e-03   2.4330637e-03
   2.3500000e-01   2.3538857e-05   2.4194872e-03   2.4194872e-03
   2.4000000e-01   2.3469120e-05   2.4051606e-03   2.4051606e-03
   2.4500000e-01   2.3394917e-05   2.3879483e-03   2.3879483e-03
   2.5000000e-01   2.3327988e-05   2.3712308e-03   2.3712308e-03
   2.5500000e-01   2.3247555e-05   2.3572881e-03   2.3572880e-03
   2.6000000e-01   2.3174707e-05   2.3365217e-03   2.3365216e-03
   2.6500000e-01   2.3095993e-05   2.3150694e-03   2.3150694e-03
   2.7000000e-01   2.3006223e-05   2.2940523e-03   2.2940522e-03
   2.7500000e-01   2.2909856e-05   2.2742107e-03   2.2742106e-03
   2.8000000e-01   2.2796533e-05   2.2528710e-03   2.2528709e-03
   2.8500000e-01   2.2677682e-05   2.2331491e-03   2.2331491e-03
   2.9000000e-01   2.2572943e-05   2.2129380e-03   2.2129379e-03
   2.9500000e-01   2.2455474e-05   2.1933473e-03   2.1933473e-03
   3.0000000e-01   2.2358431e-05   2.1732953e-03   2.1732953e-03
   3.0500000e-01   2.2249361e-05   2.1573179e-03   2.1573178e-03
   3.1000000e-01   2.2135397e-05   2.1386976e-03   2.1386975e-03
   3.1500000e-01   2.2010403e-05   2.1228789e-03   2.1228789e-03
   3.2000000e-01   2.1894778e-05   2.1068703e-03   2.1068703e-03
   3.2500000e-01   2.1774114e-05   2.0928941e-03   2.0928940e-03
   3.3000000e-01   2.1670999e-05   2.0791978e-03   2.0791978e-03
   3.3500000e-01   2.1562684e-05   2.0692849e-03   2.0692849e-03
   3.4000000e-01   2.1475974e-05   2.0595941e-03   2.0595940e-03
   3.4500000e-01   2.1381530e-05   2.0491732e-03   2.0491732e-03
   3.5000000e-01   2.1276428e-05   2.0415829e-03   2.0415829e-03
   3.5500000e-01   2.1202365e-05   2.0352829e-03   2.0352828e-03
   3.6000000e-01   2.1113497e-05   2.0294401e-03   2.0294401e-03
   3.6500000e-01   2.1038079e-05   2.0252091e-03   2.0252091e-03
   3.7000000e-01   2.0967676e-05   2.0225849e-03   2.0225848e-03
   3.7500000e-01   2.0909374e-05   2.0213281e-03   2.0213281e-03
   3.8000000e-01   2.0856557e-05   2.0200069e-03   2.0200068e-03
   3.8500000e-01   2.0820269e-05   2.0184131e-03   2.0184130e-03
   3.9000000e-01   2.0778224e-05   2.0201814e-03   2.0201813e-03
   3.9500000e-01   2.0746654e-05   2.0227723e-03   2.0227723e-03
   4.0000000e-01   2.0726530e-05   2.0249439e-03   2.0249439e-03
   4.0500000e-01   2.0718178e-05   2.0273046e-03   2.0273045e-03
   4.1000000e-01   2.0702301e-05   2.0330504e-03   2.0330504e-03
   4.1500000e-01   2.0707601e-05   2.0378701e-03   2.0378700e-03
   4.2000000e-01   2.0700713e-05   2.0441935e-03   2.0441934e-03
   4.2500000e-01   2.0714354e-05   2.0496334e-03   2.0496334e-03
   4.3000000e-01   2.0726778e-05   2.0585750e-03   2.0585750e-03
   4.3500000e-01   2.0744400e-05   2.0665283e-03   2.0665283e-03
   4.4000000e-01   2.0761954e-05   2.0737317e-03   2.0737317e-03
   4.4500000e-01   2.0780182e-05   2.0837482e-03   2.0837481e-03
   4.5000000e-01   2.0810764e-05   2.0925101e-03   2.0925101e-03
   4.5500000e-01   2.0846575e-05   2.1012917e-03   2.1012917e-03
   4.6000000e-01   2.0886549e-05   2.1082333e-03   2.1082333e-03
   4.6500000e-01   2.0915050e-05   2.1151294e-03   2.1151293e-03
   4.7000000e-01   2.0952994e-05   2.1200224e-03   2.1200223e-03
   4.7500000e-01   2.0989951e-05   2.1258377e-03   2.1258376e-03
   4.8000000e-01   2.1032079e-05   2.1309397e-03   2.1309396e-03
   4.8500000e-01   2.1063401e-05   2.1370768e-03   2.1370767e-03
   4.9000000e-01   2.1108271e-05   2.1401897e-03   2.1401896e-03
   4.9500000e-01   2.1156274e-05   2.1435627e-03   2.1435627e-03
   5.0000000e-01   2.1196375e-05   2.1489009e-03   2.1489009e-03
   5.0500000e-01   2.1228374e-05   2.1511927e-03   2.1511926e-03
   5.1000000e-01   2.1282228e-05   2.1512201e-03   2.1512201e-03
   5.1500000e-01   2.1315734e-05   2.1522308e-03   2.1522307e-03
   5.2000000e-01   2.1349009e-05   2.1529943e-03   2.1529942e-03
   5.2500000e-01   2.1395265e-05   2.1526812e-03   2.1526812e-03
   5.3000000e-01   2.1429751e-05   2.1512139e-03   2.1512138e-03
   5.3500000e-01   2.1481342e-05   2.1488369e-03   2.1488369e-03
   5.4000000e-01   2.1512999e-05   2.1459582e-03   2.1459581e-03
   5.4500000e-01   2.1543548e-05   2.1395631e-03   2.1395630e-03
   5.5000000e-01   2.1577367e-05   2.1272174e-03   2.1272174e-03
   5.5500000e-01   2.1599655e-05   2.1170523e-03   2.1170523e-03
   5.6000000e-01   2.1613110e-05   2.1101052e-03   2.1101051e-03
   5.6500000e-01   2.1618438e-05   2.0987736e-03   2.0987735e-03
   5.7000000e-01   2.1636917e-05   2.0883243e-03   2.0883242e-03
   5.7500000e-01   2.1650023e-05   2.0767472e-03   2.0767472e-03
   5.8000000e-01   2.1667814e-05   2.0641729e-03   2.0641729e-03
   5.8500000e-01   2.1671342e-05   2.0541751e-03   2.0541750e-03
   5.9000000e-01   2.1674792e-05   2.0519886e-03   2.0519885e-03
   5.9500000e-01   2.1694436e-05   2.0483461e-03   2.0483461e-03
   6.0000000e-01   2.1702314e-05   2.0482403e-03   2.0482402e-03
   6.0500000e-01   2.1715472e-05   2.0451859e-03   2.0451858e-03
   6.1000000e-01   2.1724182e-05   2.0446769e-03   2.0446768e-03
   6.1500000e-01   2.1729686e-05   2.0428582e-03   2.0428582e-03
   6.2000000e-01   2.1729937e-05   2.0419512e-03   2.0419511e-03
   6.2500000e-01   2.1739302e-05   2.0413695e-03   2.0413695e-03
   6.3000000e-01   2.1748734e-05   2.0408945e-03   2.0408945e-03
   6.3500000e-01   2.1746495e-05   2.0426684e-03   2.0426683e-03
   6.4000000e-01   2.1761419e-05   2.0435902e-03   2.0435901e-03
   6.4500000e-01   2.1768931e-05   2.0426458e-03   2.0426458e-03
   6.5000000e-01   2.1785820e-05   2.0449420e-03   2.0449419e-03
   6.5500000e-01   2.1786433e-05   2.0450926e-03   2.0450925e-03
   6.6000000e-01   2.1798231e-05   2.0494155e-03   2.0494155e-03
   6.6500000e-01   2.1805695e-05   2.0494484e-03   2.0494484e-03
   6.7000000e-01   2.1814243e-05   2.0541476e-03   2.0541475e-03
   6.7500000e-01   2.1834423e-05   2.0546581e-03   2.0546581e-03
   6.8000000e-01   2.1835909e-05   2.0578758e-03   2.0578758e-03
   6.8500000e-01   2.1835283e-05   2.0603098e-03   2.0603097e-03
   6.9000000e-01   2.1861183e-05   2.0631206e-03   2.0631206e-03
   6.9500000e-01   2.1865952e-05   2.0648581e-03   2.0648580e-03
   7.0000000e-01   2.1880295e-05   2.0702733e-03   2.0702732e-03
   7.0500000e-01   2.1877592e-05   2.0746543e-03   2.0746542e-03
   7.1000000e-01   2.1881880e-05   2.0784963e-03   2.0784963e-03
   7.1500000e-01   2.1900660e-05   2.0821569e-03   2.0821569e-03
   7.2000000e-01   2.1913102e-05   2.0836065e-03   2.0836064e-03
   7.2500000e-01   2.1926326e-05   2.0881452e-03   2.0881451e-03
   7.3000000e-01   2.1929069e-05   2.0901331e-03   2.0901330e-03
   7.3500000e-01   2.1939391e-05   2.0941803e-03   2.0941802e-03
   7.4000000e-01   2.1947527e-05   2.0970681e-03   2.0970681e-03
   7.4500000e-01   2.1969321e-05   2.0988778e-03   2.0988777e-03
   7.5000000e-01   2.1975154e-05   2.1045281e-03   2.1045281e-03
   7.5500000e-01   2.1977259e-05   2.1065452e-03   2.1065451e-03
   7.6000000e-01   2.1992786e-05   2.1119993e-03   2.1119992e-03
   7.6500000e-01   2.2000182e-05   2.1135908e-03   2.1135908e-03
   7.7000000e-01   2.2000921e-05   2.1174213e-03   2.1174212e-03
   7.7500000e-01   2.2020190e-05   2.1202630e-03   2.1202630e-03
   7.8000000e-01   2.2019867e-05   2.1217976e-03   2.1217975e-03
   7.8500000e-01   2.2035124e-05   2.1236777e-03   2.1236776e-03
   7.9000000e-01   2.2044589e-05   2.1242219e-03   2.1242219e-03
   7.9500000e-01   2.2034690e-05   2.1188838e-03   2.1188837e-03
   8.0000000e-01   2.2051503e-05   2.1161120e-03   2.1161119e-03
   8.0500000e-01   2.2060000e-05   2.1119552e-03   2.1119552e-03
   8.1000000e-01   2.2063522e-05   2.1119953e-03   2.1119953e-03
   8.1500000e-01   2.2068737e-05   2.1125487e-03   2.1125487e-03
   8.2000000e-01   2.2070110e-05   2.1102067e-03   2.1102067e-03
   8.2500000e-01   2.2072005e-05   2.1096125e-03   2.1096124e-03
   8.3000000e-01   2.2067196e-05   2.1080178e-03   2.1080177e-03
   8.3500000e-01   2.2057789e-05   2.1065091e-03   2.1065090e-03
   8.4000000e-01   2.2051314e-05   2.1056638e-03   2.1056637e-03
   8.4500000e-01   2.2036473e-05   2.1054978e-03   2.1054977e-03
   8.5000000e-01   2.2034940e-05   2.1037907e-03   2.1037906e-03
   8.5500000e-01   2.2020813e-05   2.1004049e-03   2.1004048e-03
   8.6000000e-01   2.2010862e-05   2.0999098e-03   2.0999098e-03
   8.6500000e-01   2.2005034e-05   2.0966447e-03   2.0966447e-03
   8.7000000e-01   2.1985500e-05   2.0941887e-03   2.0941887e-03
   8.7500000e-01   2.1985655e-05   2.0930999e-03   2.0930999e-03
   8.8000000e-01   2.1977090e-05   2.0906503e-03   2.0906502e-03
   8.8500000e-01   2.1967769e-05   2.0906237e-03   2.0906236e-03
   8.9000000e-01   2.1954137e-05   2.0889268e-03   2.0889268e-03
   8.9500000e-01   2.1949033e-05   2.0889904e-03   2.0889903e-03
   9.0000000e-01   2.1935753e-05   2.0862170e-03   2.0862169e-03
   9.0500000e-01   2.1922842e-05   2.0848724e-03   2.0848723e-03
   9.1000000e-01   2.1914780e-05   2.0863048e-03   2.0863048e-03
   9.1500000e-01   2.1902736e-05   2.0856144e-03   2.0856143e-03
   9.2000000e-01   2.1883505e-05   2.0846327e-03   2.0846327e-03
   9.2500000e-01   2.1884539e-05   2.0839202e-03   2.0839201e-03
   9.3000000e-01   2.1863167e-05   2.0854150e-03   2.0854150e-03
   9.3500000e-01   2.1865004e-05   2.0833950e-03   2.0833949e-03
   9.4000000e-01   2.1856688e-05   2.0831236e-03   2.0831236e-03
   9.4500000e-01   2.1845661e-05   2.0843771e-03   2.0843770e-03
   9.5000000e-01   2.1841302e-05   2.0850517e-03   2.0850516e-03
   9.5500000e-01   2.1825781e-05   2.0867392e-03   2.0867392e-03
   9.6000000e-01   2.1838839e-05   2.0883392e-03   2.0883391e-03
   9.6500000e-01   2.1823400e-05   2.0909180e-03   2.0909179e-03
   9.7000000e-01   2.1813015e-05   2.0921336e-03   2.0921335e-03
   9.7500000e-01   2.1802680e-05   2.0933294e-03   2.0933293e-03
   9.8000000e-01   2.1805946e-05   2.0963952e-03   2.0963951e-03
   9.8500000e-01   2.1805466e-05   2.0999494e-03   2.0999493e-03
   9.9000000e-01   2.1797112e-05   2.1019809e-03   2.1019808e-03
   9.9500000e-01   2.1796301e-05   2.1039999e-03   2.1039999e-03
   1.0000000e+00   2.1797305e-05   2.1080479e-03   2.1080479e-03
   1.0050000e+00   2.1797058e-05   2.1130175e-03   2.0084231e-03
   1.0100000e+00   2.1794686e-05   2.1145913e-03   1.9047707e-03
   1.0150000e+00   2.1790570e-05   2.1153611e-03   1.7986048e-03
   1.0200000e+00   2.1787358e-05   2.1182750e-03   1.6947600e-03
   1.0250000e+00   2.1785498e-05   2.1199694e-03   1.5892305e-03
   1.0300000e+00   2.1776740e-05   2.1207094e-03   1.4839591e-03
   1.0350000e+00   2.1777377e-05   2.1214287e-03   1.3766976e-03
   1.0400000e+00   2.1780268e-05   2.1204902e-03   1.2699644e-03
   1.0450000e+00   2.1771480e-05   2.1213002e-03   1.1649747e-03
   1.0500000e+00   2.1756035e-05   2.1238793e-03   1.0606690e-03
   1.0550000e+00   2.1748366e-05   2.1234823e-03   9.5534898e-04
   1.0600000e+00   2.1744704e-05   2.1240108e-03   8.5164342e-04
   1.0650000e+00   2.1741099e-05   2.1234941e-03   7.4766341e-04
   1.0700000e+00   2.1734968e-05   2.1245896e-03   6.4411331e-04
   1.0750000e+00   2.1728752e-05   2.1272626e-03   5.4058296e-04
   1.0800000e+00   2.1729971e-05   2.1269307e-03   4.3661747e-04
   1.0850000e+00   2.1723440e-05   2.1262648e-03   3.3290182e-04
   1.0900000e+00   2.1718708e-05   2.1293286e-03   2.2926099e-04
   1.0950000e+00   2.1709227e-05   2.1296129e-03   1.2533189e-04
   1.1000000e+00   2.1683753e-05   2.1277628e-03   2.1092641e-05
   1.1050000e+00   2.1678642e-05   2.1294145e-03   2.1123876e-05
   1.1100000e+00   2.1661514e-05   2.1255395e-03   2.1167622e-05
   1.1150000e+00   2.1645269e-05   2.1267096e-03   2.1186699e-05
   1.1200000e+00   2.1639720e-05   2.1251659e-03   2.1203598e-05
   1.1250000e+00   2.1614553e-05   2.1236577e-03   2.1226749e-05
   1.1300000e+00   2.1605799e-05   2.1218242e-03   2.1234499e-05
   1.1350000e+00   2.1598447e-05   2.1202692e-03   2.1249745e-05
   1.1400000e+00   2.1580032e-05   2.1181971e-03   2.1241222e-05
   1.1450000e+00   2.1576548e-05   2.1178135e-03   2.1262113e-05
   1.1500000e+00   2.1560078e-05   2.1167119e-03   2.1258149e-05
   1.1550000e+00   2.1539063e-05   2.1129563e-03   2.1280959e-05
   1.1600000e+00   2.1529190e-05   2.1103280e-03   2.1290677e-05
   1.1650000e+00   2.1526167e-05   2.1092017e-03   2.1281722e-05
   1.1700000e+00   2.1525606e-05   2.1062163e-03   2.1290445e-05
   1.1750000e+00   2.1508322e-05   2.1058625e-03   2.1293290e-05
   1.1800000e+00   2.1506102e-05   2.1060791e-03   2.1295537e-05
   1.1850000e+00   2.1496284e-05   2.1032005e-03   2.1299940e-05
   1.1900000e+00   2.1499574e-05   2.1028323e-03   2.1291126e-05
   1.1950000e+00   2.1494884e-05   2.1017135e-03   2.1284997e-05
   1.2000000e+00   2.1491858e-05   2.1019854e-03   2.1297567e-05
   1.2050000e+00   2.1482500e-05   2.1015234e-03   2.1282394e-05
   1.2100000e+00   2.1475781e-05   2.1004228e-03   2.1283780e-05
   1.2150000e+00   2.1466392e-05   2.1001608e-03   2.1278335e-05
   1.2200000e+00   2.1465666e-05   2.0997827e-03   2.1286048e-05
   1.2250000e+00   2.1451726e-05   2.0988120e-03   2.1277041e-05
   1.2300000e+00   2.1447980e-05   2.0994168e-03   2.1278480e-05
   1.2350000e+00   2.1439048e-05   2.1000826e-03   2.1291129e-05
   1.2400000e+00   2.1441237e-05   2.1008081e-03   2.1293444e-05
   1.2450000e+00   2.1422495e-05   2.1017739e-03   2.1295284e-05
   1.2500000e+00   2.1416602e-05   2.1033763e-03   2.1312252e-05
   1.2550000e+00   2.1421973e-05   2.1052297e-03   2.1313160e-05
   1.2600000e+00   2.1417642e-05   2.1065577e-03   2.1321579e-05
   1.2650000e+00   2.1413059e-05   2.1072291e-03   2.1336866e-05
   1.2700000e+00   2.1405700e-05   2.1077569e-03   2.1342613e-05
   1.2750000e+00   2.1406209e-05   2.1084857e-03   2.1351812e-05
   1.2800000e+00   2.1407393e-05   2.1095779e-03   2.1366952e-05
   1.2850000e+00   2.1406392e-05   2.1100808e-03   2.1378657e-05
   1.2900000e+00   2.1404037e-05   2.1113068e-03   2.1384088e-05
   1.2950000e+00   2.1413335e-05   2.1132276e-03   2.1398013e-05
   1.3000000e+00   2.1412583e-05   2.1116368e-03   2.1409807e-05
   1.3050000e+00   2.1408648e-05   2.1124924e-03   2.1409310e-05
   1.3100000e+00   2.1414469e-05   2.1134190e-03   2.1420799e-05
   1.3150000e+00   2.1411075e-05   2.1159679e-03   2.1437281e-05
   1.3200000e+00   2.1407832e-05   2.1159557e-03   2.1449371e-05
   1.3250000e+00   2.1411871e-05   2.1159203e-03   2.1453520e-05
   1.3300000e+00   2.1400728e-05   2.1170546e-03   2.1476010e-05
   1.3350000e+00   2.1406670e-05   2.1207884e-03   2.1472068e-05
   1.3400000e+00   2.1412507e-05   2.1187417e-03   2.1474672e-05
   1.3450000e+00   2.1399255e-05   2.1196845e-03   2.1487903e-05
   1.3500000e+00   2.1397945e-05   2.1213717e-03   2.1474841e-05
   1.3550000e+00   2.1409631e-05   2.1239375e-03   2.1478514e-05
   1.3600000e+00   2.1381621e-05   2.1236743e-03   2.1480313e-05
   1.3650000e+00   2.1377930e-05   2.1230239e-03   2.1470343e-05
   1.3700000e+00   2.1368854e-05   2.1222433e-03   2.1467497e-05
   1.3750000e+00   2.1351283e-05   2.1232510e-03   2.1466966e-05
   1.3800000e+00   2.1345006e-05   2.1225334e-03   2.1468024e-05
   1.3850000e+00   2.1345407e-05   2.1230261e-03   2.1463276e-05
   1.3900000e+00   2.1340183e-05   2.1202797e-03   2.1464654e-05
   1.3950000e+00   2.1321576e-05   2.1199626e-03   2.1454072e-05
   1.4000000e+00   2.1313742e-05   2.1210849e-03   2.1445496e-05
   1.4050000e+00   2.1316039e-05   2.1202684e-03   2.1438212e-05
   1.4100000e+00   2.1303562e-05   2.1174146e-03   2.1439024e-05
   1.4150000e+00   2.1304237e-05   2.1168029e-03   2.1430574e-05
   1.4200000e+00   2.1291224e-05   2.1173944e-03   2.1415823e-05
   1.4250000e+00   2.1285735e-05   2.1148170e-03   2.1416310e-05
   1.4300000e+00   2.1283812e-05   2.1150875e-03   2.1412026e-05
   1.4350000e+00   2.1281487e-05   2.1121300e-03   2.1397319e-05
   1.4400000e+00   2.1281726e-05   2.1105913e-03   2.1392994e-05
   1.4450000e+00   2.1268718e-05   2.1099311e-03   2.1387469e-05
   1.4500000e+00   2.1269031e-05   2.1094133e-03   2.1375961e-05
   1.4550000e+00   2.1269582e-05   2.1074422e-03   2.1375190e-05
   1.4600000e+00   2.1268868e-05   2.1063151e-03   2.1365606e-05
   1.4650000e+00   2.1263841e-05   2.1056749e-03   2.1368632e-05
   1.4700000e+00   2.1267784e-05   2.1043036e-03   2.1363995e-05
   1.4750000e+00   2.1262436e-05   2.1042343e-03   2.1353311e-05
   1.4800000e+00   2.1264216e-05   2.1060663e-03   2.1353615e-05
   1.4850000e+00   2.1264045e-05   2.1055768e-03   2.1347004e-05
   1.4900000e+00   2.1263343e-05   2.1033698e-03   2.1346843e-05
   1.4950000e+00   2.1246172e-05   2.1035153e-03   2.1341565e-05
   1.5000000e+00   2.1243866e-05   2.1042747e-03   2.1336904e-05
   1.5050000e+00   2.1245856e-05   2.1046213e-03   2.1341378e-05
   1.5100000e+00   2.1238291e-05   2.1045007e-03   2.1330613e-05
   1.5150000e+00   2.1233050e-05   2.1043363e-03   2.1331321e-05
   1.5200000e+00   2.1234242e-05   2.1060328e-03   2.1322544e-05
   1.5250000e+00   2.1221906e-05   2.1074696e-03   2.1329502e-05
   1.5300000e+00   2.1223670e-05   2.1057004e-03   2.1330057e-05
   1.5350000e+00   2.1217381e-05   2.1088415e-03   2.1324212e-05
   1.5400000e+00   2.1216070e-05   2.1087820e-03   2.1326816e-05
   1.5450000e+00   2.1209750e-05   2.1094803e-03   2.1329625e-05
   1.5500000e+00   2.1206675e-05   2.1097938e-03   2.1329146e-05
   1.5550000e+00   2.1206260e-05   2.1112901e-03   2.1329142e-05
   1.5600000e+00   2.1207970e-05   2.1146913e-03   2.1331244e-05
   1.5650000e+00   2.1200931e-05   2.1157679e-03   2.1327359e-05
   1.5700000e+00   2.1210928e-05   2.1141331e-03   2.1326207e-05
   1.5750000e+00   2.1203711e-05   2.1177816e-03   2.1334834e-05
   1.5800000e+00   2.1199332e-05   2.1195861e-03   2.1326390e-05
   1.5850000e+00   2.1200647e-05   2.1198742e-03   2.1339638e-05
   1.5900000e+00   2.1197604e-05   2.1220452e-03   2.1342067e-05
   1.5950000e+00   2.1199015e-05   2.1240555e-03   2.1342250e-05
   1.6000000e+00   2.1201607e-05   2.1254822e-03   2.1347338e-05
   1.6050000e+00   2.1199630e-05   2.1274954e-03   2.1346118e-05
   1.6100000e+00   2.1197902e-05   2.1266823e-03   2.1353533e-05
   1.6150000e+00   2.1210199e-05   2.1294808e-03   2.1359014e-05
   1.6200000e+00   2.1205956e-05   2.1343183e-03   2.1362978e-05
   1.6250000e+00   2.1196173e-05   2.1335702e-03   2.1354717e-05
   1.6300000e+00   2.1188501e-05   2.1336614e-03   2.1361170e-05
   1.6350000e+00   2.1185405e-05   2.1361851e-03   2.1362984e-05
   1.6400000e+00   2.1168118e-05   2.1367557e-03   2.1358799e-05
   1.6450000e+00   2.1163071e-05   2.1380239e-03   2.1350717e-05
   1.6500000e+00   2.1156516e-05   2.1380763e-03   2.1360011e-05
   1.6550000e+00   2.1147001e-05   2.1372489e-03   2.1357559e-05
   1.6600000e+00   2.1143190e-05   2.1392307e-03   2.1352207e-05
   1.6650000e+00   2.1152302e-05   2.1404481e-03   2.1345550e-05
   1.6700000e+00   2.1132478e-05   2.1399008e-03   2.1352416e-05
   1.6750000e+00   2.1120315e-05   2.1382288e-03   2.1349211e-05
   1.6800000e+00   2.1113069e-05   2.1386506e-03   2.1340947e-05
   1.6850000e+00   2.1117720e-05   2.1407422e-03   2.1334036e-05
   1.6900000e+00   2.1110879e-05   2.1400715e-03   2.1337884e-05
   1.6950000e+00   2.1098691e-05   2.1401777e-03   2.1335643e-05
   1.7000000e+00   2.1094203e-05   2.1403298e-03   2.1327844e-05
   1.7050000e+00   2.1090861e-05   2.1393591e-03   2.1335535e-05
   1.7100000e+00   2.1089986e-05   2.1373486e-03   2.1324894e-05
   1.7150000e+00   2.1087076e-05   2.1391911e-03   2.1325314e-05
   1.7200000e+00   2.1080544e-05   2.1394266e-03   2.1329286e-05
   1.7250000e+00   2.1070972e-05   2.1380957e-03   2.1328208e-05
   1.7300000e+00   2.1063385e-05   2.1366488e-03   2.1322418e-05
   1.7350000e+00   2.1066399e-05   2.1379539e-03   2.1321364e-05
   1.7400000e+00   2.1075953e-05   2.1361661e-03   2.1319281e-05
   1.7450000e+00   2.1063281e-05   2.1337213e-03   2.1324476e-05
   1.7500000e+00   2.1058654e-05   2.1370040e-03   2.1323169e-05
   1.7550000e+00   2.1055985e-05   2.1359891e-03   2.1326650e-05
   1.7600000e+00   2.1058480e-05   2.1369289e-03   2.1330779e-05
   1.7650000e+00   2.1057972e-05   2.1367404e-03   2.1329765e-05
   1.7700000e+00   2.1052654e-05   2.1372472e-03   2.1332325e-05
   1.7750000e+00   2.1054270e-05   2.1374910e-03   2.1319949e-05
   1.7800000e+00   2.1046032e-05   2.1365331e-03   2.1334791e-05
   1.7850000e+00   2.1045536e-05   2.1363621e-03   2.1341499e-05
   1.7900000e+00   2.1048472e-05   2.1383557e-03   2.1333376e-05
   1.7950000e+00   2.1052814e-05   2.1397136e-03   2.1339600e-05
   1.8000000e+00   2.1053132e-05   2.1387829e-03   2.1349840e-05
   1.8050000e+00   2.1049717e-05   2.1384063e-03   2.1354458e-05
   1.8100000e+00   2.1054005e-05   2.1398009e-03   2.1356432e-05
   1.8150000e+00   2.1063381e-05   2.1392181e-03   2.1361473e-05
   1.8200000e+00   2.1063890e-05   2.1406706e-03   2.1373440e-05
   1.8250000e+00   2.1061926e-05   2.1412523e-03   2.1383444e-05
   1.8300000e+00   2.1064178e-05   2.1424063e-03   2.1384926e-05
   1.8350000e+00   2.1069560e-05   2.1438321e-03   2.1394873e-05
   1.8400000e+00   2.1076788e-05   2.1440607e-03   2.1405458e-05
   1.8450000e+00   2.1079503e-05   2.1448705e-03   2.1413319e-05
   1.8500000e+00   2.1080751e-05   2.1471072e-03   2.1417625e-05
   1.8550000e+00   2.1083057e-05   2.1490322e-03   2.1424208e-05
   1.8600000e+00   2.1089557e-05   2.1500224e-03   2.1437467e-05
   1.8650000e+00   2.1086533e-05   2.1509198e-03   2.1456795e-05
   1.8700000e+00   2.1097574e-05   2.1537107e-03   2.1453217e-05
   1.8750000e+00   2.1097162e-05   2.1566574e-03   2.1464585e-05
   1.8800000e+00   2.1101299e-05   2.1573618e-03   2.1480572e-05
   1.8850000e+00   2.1101497e-05   2.1590535e-03   2.1488958e-05
   1.8900000e+00   2.1103690e-05   2.1610336e-03   2.1493531e-05
   1.8950000e+00   2.1099323e-05   2.1633167e-03   2.1496978e-05
   1.9000000e+00   2.1091014e-05   2.1634206e-03   2.1494456e-05
   1.9050000e+00   2.1090369e-05   2.1660603e-03   1.2787371e-04
   1.9100000e+00   2.1085316e-05   2.1667712e-03   2.3428636e-04
   1.9150000e+00   2.1074797e-05   2.1682439e-03   3.4095917e-04
   1.9200000e+00   2.1070182e-05   2.1704777e-03   4.4741911e-04
   1.9250000e+00   2.1063032e-05   2.1710263e-03   5.5385348e-04
   1.9300000e+00   2.1056736e-05   2.1702902e-03   6.5958604e-04
   1.9350000e+00   2.1050591e-05   2.1709455e-03   7.6519656e-04
   1.9400000e+00   2.1046213e-05   2.1726631e-03   8.6714459e-04
   1.9450000e+00   2.1045336e-05   2.1737118e-03   9.6651943e-04
   1.9500000e+00   2.1037379e-05   2.1736824e-03   1.0652631e-03
   1.9550000e+00   2.1031124e-05   2.1731481e-03   1.1640002e-03
   1.9600000e+00   2.1025423e-05   2.1729520e-03   1.2657963e-03
   1.9650000e+00   2.1024520e-05   2.1734486e-03   1.3707689e-03
   1.9700000e+00   2.1024796e-05   2.1732646e-03   1.4748804e-03
   1.9750000e+00   2.1028556e-05   2.1739603e-03   1.5797562e-03
   1.9800000e+00   2.1020086e-05   2.1748079e-03   1.6843801e-03
   1.9850000e+00   2.1021084e-05   2.1733454e-03   1.7893034e-03
   1.9900000e+00   2.1017885e-05   2.1733656e-03   1.8972207e-03
   1.9950000e+00   2.1018474e-05   2.1734314e-03   2.0068723e-03
   2.0000000e+00   2.1013364e-05   2.1727260e-03   2.1146623e-03
   2.0050000e+00   2.1024905e-05   2.1727340e-03   2.1219017e-03
   2.0100000e+00   2.1033358e-05   2.1731196e-03   2.1264635e-03
   2.0150000e+00   2.1035132e-05   2.1736519e-03   2.1252165e-03
   2.0200000e+00   2.1025020e-05   2.1716415e-03   2.1204134e-03
   2.0250000e+00   2.1029810e-05   2.1716384e-03   2.1165635e-03
   2.0300000e+00   2.1038925e-05   2.1741779e-03   2.1164335e-03
   2.0350000e+00   2.1047526e-05   2.1753828e-03   2.1154603e-03
   2.0400000e+00   2.1056702e-05   2.1749997e-03   2.1117552e-03
   2.0450000e+00   2.1052848e-05   2.1749077e-03   2.1114216e-03
   2.0500000e+00   2.1051603e-05   2.1754816e-03   2.1135138e-03
   2.0550000e+00   2.1058653e-05   2.1737432e-03   2.1153173e-03
   2.0600000e+00   2.1065994e-05   2.1725464e-03   2.1164032e-03
   2.0650000e+00   2.1070689e-05   2.1727883e-03   2.1235806e-03
   2.0700000e+00   2.1074282e-05   2.1733393e-03   2.1305925e-03
   2.0750000e+00   2.1071758e-05   2.1739281e-03   2.1363279e-03
   2.0800000e+00   2.1074479e-05   2.1739348e-03   2.1402698e-03
   2.0850000e+00   2.1085172e-05   2.1733227e-03   2.1446325e-03
   2.0900000e+00   2.1090336e-05   2.1725354e-03   2.1476098e-03
   2.0950000e+00   2.1090030e-05   2.1742449e-03   2.1506938e-03
   2.1000000e+00   2.1093484e-05   2.1745821e-03   2.1541280e-03
   2.1050000e+00   2.1087181e-05   2.1740819e-03   2.1559857e-03
   2.1100000e+00   2.1093419e-05   2.1759495e-03   2.1601205e-03
   2.1150000e+00   2.1098069e-05   2.1779615e-03   2.1629942e-03
   2.1200000e+00   2.1106067e-05   2.1789514e-03   2.1624730e-03
   2.1250000e+00   2.1111207e-05   2.1781145e-03   2.1622830e-03
   2.1300000e+00   2.1103430e-05   2.1785554e-03   2.1664938e-03
   2.1350000e+00   2.1103586e-05   2.1804901e-03   2.1683212e-03
   2.1400000e+00   2.1110672e-05   2.1821006e-03   2.1695743e-03
   2.1450000e+00   2.1112345e-05   2.1829665e-03   2.1708159e-03
   2.1500000e+00   2.1111473e-05   2.1833474e-03   2.1718166e-03
   2.1550000e+00   2.1117833e-05   2.1845019e-03   2.1728852e-03
   2.1600000e+00   2.1120410e-05   2.1883305e-03   2.1751969e-03
   2.1650000e+00   2.1115927e-05   2.1899126e-03   2.1771551e-03
   2.1700000e+00   2.1106686e-05   2.1901137e-03   2.1776408e-03
   2.1750000e+00   2.1091440e-05   2.1889564e-03   2.1773819e-03
   2.1800000e+00   2.1095806e-05   2.1906955e-03   2.1797933e-03
   2.1850000e+00   2.1094097e-05   2.1924425e-03   2.1817586e-03
   2.1900000e+00   2.1084599e-05   2.1948222e-03   2.1808328e-03
   2.1950000e+00   2.1086882e-05   2.1944313e-03   2.1819630e-03
   2.2000000e+00   2.1080464e-05   2.1959804e-03   2.1794735e-03
   2.2050000e+00   2.1076444e-05   2.1939138e-03   2.1798745e-03
   2.2100000e+00   2.1075071e-05   2.1949489e-03   2.1796300e-03
   2.2150000e+00   2.1073803e-05   2.1952275e-03   2.1791094e-03
   2.2200000e+00   2.1068930e-05   2.1954091e-03   2.1788964e-03
   2.2250000e+00   2.1069595e-05   2.1966679e-03   2.1782045e-03
   2.2300000e+00   2.1065495e-05   2.1956154e-03   2.1790215e-03
   2.2350000e+00   2.1057318e-05   2.1972552e-03   2.1789259e-03
   2.2400000e+00   2.1055101e-05   2.1977472e-03   2.1767786e-03
   2.2450000e+00   2.1053901e-05   2.1947345e-03   2.1749173e-03
   2.2500000e+00   2.1063276e-05   2.1936330e-03   2.1742238e-03
   2.2550000e+00   2.1054941e-05   2.1941266e-03   2.1758971e-03
   2.2600000e+00   2.1054092e-05   2.1952798e-03   2.1769286e-03
   2.2650000e+00   2.1053398e-05   2.1941649e-03   2.1752055e-03
   2.2700000e+00   2.1051680e-05   2.1924388e-03   2.1742436e-03
   2.2750000e+00   2.1054790e-05   2.1916942e-03   2.1733211e-03
   2.2800000e+00   2.1051387e-05   2.1897822e-03   2.1737070e-03
   2.2850000e+00   2.1054065e-05   2.1899769e-03   2.1728448e-03
   2.2900000e+00   2.1055336e-05   2.1882277e-03   2.1724720e-03
   2.2950000e+00   2.1059630e-05   2.1878124e-03   2.1732413e-03
   2.3000000e+00   2.1060574e-05   2.1883419e-03   2.1726514e-03
   2.3050000e+00   2.1053269e-05   2.1861309e-03   2.1714784e-03
   2.3100000e+00   2.1063047e-05   2.1847048e-03   2.1715337e-03
   2.3150000e+00   2.1071295e-05   2.1843390e-03   2.1716242e-03
   2.3200000e+00   2.1069571e-05   2.1848815e-03   2.1715948e-03
   2.3250000e+00   2.1075011e-05   2.1844262e-03   2.1709370e-03
   2.3300000e+00   2.1075852e-05   2.1838481e-03   2.1688592e-03
   2.3350000e+00   2.1075469e-05   2.1826387e-03   2.1681848e-03
   2.3400000e+00   2.1076860e-05   2.1814038e-03   2.1686871e-03
   2.3450000e+00   2.1085328e-05   2.1800316e-03   2.1662996e-03
   2.3500000e+00   2.1087670e-05   2.1791131e-03   2.1669916e-03
   2.3550000e+00   2.1085008e-05   2.1790786e-03   2.1666906e-03
   2.3600000e+00   2.1083094e-05   2.1797680e-03   2.1668425e-03
   2.3650000e+00   2.1091742e-05   2.1795238e-03   2.1679390e-03
   2.3700000e+00   2.1097884e-05   2.1800537e-03   2.1667540e-03
   2.3750000e+00   2.1101697e-05   2.1799509e-03   2.1660795e-03
   2.3800000e+00   2.1104674e-05   2.1788880e-03   2.1652341e-03
   2.3850000e+00   2.1109391e-05   2.1799402e-03   2.1662920e-03
   2.3900000e+00   2.1110423e-05   2.1804472e-03   2.1672632e-03
   2.3950000e+00   2.1116300e-05   2.1817471e-03   2.1673580e-03
   2.4000000e+00   2.1123192e-05   2.1810760e-03   2.1677615e-03
   2.4050000e+00   2.1127024e-05   2.1831893e-03   2.1679672e-03
   2.4100000e+00   2.1131981e-05   2.1835701e-03   2.1685569e-03
   2.4150000e+00   2.1138060e-05   2.1829886e-03   2.1670821e-03
   2.4200000e+00   2.1139793e-05   2.1813207e-03   2.1686347e-03
   2.4250000e+00   2.1144102e-05   2.1838055e-03   2.1694185e-03
   2.4300000e+00   2.1146165e-05   2.1847582e-03   2.1700465e-03
   2.4350000e+00   2.1143768e-05   2.1866827e-03   2.1694785e-03
   2.4400000e+00   2.1133446e-05   2.1865315e-03   2.1705371e-03
   2.4450000e+00   2.1120752e-05   2.1877010e-03   2.1706936e-03
   2.4500000e+00   2.1111034e-05   2.1871262e-03   2.1712279e-03
   2.4550000e+00   2.1103851e-05   2.1889536e-03   2.1712077e-03
   2.4600000e+00   2.1106996e-05   2.1897115e-03   2.1692421e-03
   2.4650000e+00   2.1099868e-05   2.1887360e-03   2.1693412e-03
   2.4700000e+00   2.1090267e-05   2.1881670e-03   2.1706386e-03
   2.4750000e+00   2.1085781e-05   2.1906966e-03   2.1716017e-03
   2.4800000e+00   2.1089064e-05   2.1903855e-03   2.1716610e-03
   2.4850000e+00   2.1083542e-05   2.1911497e-03   2.1706323e-03
   2.4900000e+00   2.1078991e-05   2.1897950e-03   2.1692335e-03
   2.4950000e+00   2.1068116e-05   2.1899919e-03   2.1692964e-03
   2.5000000e+00   2.1060504e-05   2.1893456e-03   2.1688164e-03
   2.5050000e+00   2.1063488e-05   2.1910713e-03   2.1683696e-03
   2.5100000e+00   2.1060056e-05   2.1911377e-03   2.1670629e-03
   2.5150000e+00   2.1057514e-05   2.1903872e-03   2.1657790e-03
   2.5200000e+00   2.1050429e-05   2.1892735e-03   2.1636881e-03
   2.5250000e+00   2.1045109e-05   2.1880313e-03   2.1619453e-03
   2.5300000e+00   2.1041023e-05   2.1873537e-03   2.1613100e-03
   2.5350000e+00   2.1035770e-05   2.1880741e-03   2.1598427e-03
   2.5400000e+00   2.1038742e-05   2.1867769e-03   2.1580251e-03
   2.5450000e+00   2.1038469e-05   2.1855961e-03   2.1562170e-03
   2.5500000e+00   2.1031548e-05   2.1842556e-03   2.1562726e-03
   2.5550000e+00   2.1038264e-05   2.1832768e-03   2.1572212e-03
   2.5600000e+00   2.1035594e-05   2.1837949e-03   2.1564321e-03
   2.5650000e+00   2.1038502e-05   2.1847506e-03   2.1548194e-03
   2.5700000e+00   2.1036114e-05   2.1829453e-03   2.1548903e-03
   2.5750000e+00   2.1034549e-05   2.1815466e-03   2.1533370e-03
   2.5800000e+00   2.1040271e-05   2.1798031e-03   2.1551467e-03
   2.5850000e+00   2.1045692e-05   2.1807649e-03   2.1564866e-03
   2.5900000e+00   2.1048895e-05   2.1809536e-03   2.1567980e-03
   2.5950000e+00   2.1044760e-05   2.1809520e-03   2.1569703e-03
   2.6000000e+00   2.1041558e-05   2.1798411e-03   2.1574596e-03
   2.6050000e+00   2.1044875e-05   2.1792974e-03   2.1568449e-03
   2.6100000e+00   2.1045037e-05   2.1797900e-03   2.1572283e-03
   2.6150000e+00   2.1044274e-05   2.1792202e-03   2.1571822e-03
   2.6200000e+00   2.1039779e-05   2.1788018e-03   2.1579371e-03
   2.6250000e+00   2.1047244e-05   2.1766290e-03   2.1576096e-03
   2.6300000e+00   2.1046727e-05   2.1762505e-03   2.1575814e-03
   2.6350000e+00   2.1046462e-05   2.1755031e-03   2.1595843e-03
   2.6400000e+00   2.1048784e-05   2.1776005e-03   2.1610508e-03
   2.6450000e+00   2.1044523e-05   2.1778814e-03   2.1608100e-03
   2.6500000e+00   2.1042141e-05   2.1775484e-03   2.1601209e-03
   2.6550000e+00   2.1052508e-05   2.1766826e-03   2.1580051e-03
   2.6600000e+00   2.1049044e-05   2.1746882e-03   2.1570996e-03
   2.6650000e+00   2.1052879e-05   2.1750249e-03   2.1567390e-03
   2.6700000e+00   2.1056034e-05   2.1754548e-03   2.1575211e-03
   2.6750000e+00   2.1051191e-05   2.1765223e-03   2.1574934e-03
   2.6800000e+00   2.1051114e-05   2.1781558e-03   2.1569627e-03
   2.6850000e+00   2.1055871e-05   2.1775400e-03   2.1561984e-03
   2.6900000e+00   2.1053805e-05   2.1768356e-03   2.1564038e-03
   2.6950000e+00   2.1056577e-05   2.1766668e-03   2.1569961e-03
   2.7000000e+00   2.1052494e-05   2.1770845e-03   2.1571302e-03
   2.7050000e+00   2.1042440e-05   2.1781164e-03   2.1576514e-03
   2.7100000e+00   2.1039472e-05   2.1783674e-03   2.1600212e-03
   2.7150000e+00   2.1031911e-05   2.1793740e-03   2.1608525e-03
   2.7200000e+00   2.1026015e-05   2.1796055e-03   2.1623892e-03
   2.7250000e+00   2.1012819e-05   2.1804727e-03   2.1630942e-03
   2.7300000e+00   2.0999349e-05   2.1809591e-03   2.1640930e-03
   2.7350000e+00   2.0998983e-05   2.1808567e-03   2.1662490e-03
   2.7400000e+00   2.0993457e-05   2.1815826e-03   2.1679989e-03
   2.7450000e+00   2.0990374e-05   2.1804186e-03   2.1709190e-03
   2.7500000e+00   2.0988789e-05   2.1805129e-03   2.1725788e-03
   2.7550000e+00   2.0982418e-05   2.1801762e-03   2.1752599e-03
   2.7600000e+00   2.0967135e-05   2.1804331e-03   2.1791551e-03
   2.7650000e+00   2.0967237e-05   2.1807593e-03   2.1830235e-03
   2.7700000e+00   2.0965063e-05   2.1816319e-03   2.1859976e-03
   2.7750000e+00   2.0952637e-05   2.1822472e-03   2.1883153e-03
   2.7800000e+00   2.0954755e-05   2.1812638e-03   2.1906157e-03
   2.7850000e+00   2.0951786e-05   2.1794265e-03   2.1926390e-03
   2.7900000e+00   2.0948345e-05   2.1793051e-03   2.1973941e-03
   2.7950000e+00   2.0941234e-05   2.1797840e-03   2.2021450e-03
   2.8000000e+00   2.0947174e-05   2.1813231e-03   2.2053966e-03
   2.8050000e+00   2.0943647e-05   2.1808958e-03   2.2047464e-03
   2.8100000e+00   2.0937206e-05   2.1781219e-03   2.2049873e-03
   2.8150000e+00   2.0936813e-05   2.1771616e-03   2.2054515e-03
   2.8200000e+00   2.0934875e-05   2.1770954e-03   2.2066222e-03
   2.8250000e+00   2.0937929e-05   2.1764573e-03   2.2073158e-03
   2.8300000e+00   2.0933192e-05   2.1771430e-03   2.2081842e-03
   2.8350000e+00   2.0930771e-05   2.1759884e-03   2.2068014e-03
   2.8400000e+00   2.0930641e-05   2.1749591e-03   2.2065964e-03
   2.8450000e+00   2.0935166e-05   2.1736762e-03   2.2073835e-03
   2.8500000e+00   2.0938471e-05   2.1724466e-03   2.2070074e-03
   2.8550000e+00   2.0939145e-05   2.1704753e-03   2.2062440e-03
   2.8600000e+00   2.0933772e-05   2.1691925e-03   2.2066430e-03
   2.8650000e+00   2.0933121e-05   2.1681145e-03   2.2073047e-03
   2.8700000e+00   2.0931112e-05   2.1688732e-03   2.2079866e-03
   2.8750000e+00   2.0938421e-05   2.1689536e-03   2.2098143e-03
   2.8800000e+00   2.0937325e-05   2.1688903e-03   2.2095392e-03
   2.8850000e+00   2.0938278e-05   2.1665664e-03   2.2082955e-03
   2.8900000e+00   2.0946515e-05   2.1642827e-03   2.2071138e-03
   2.8950000e+00   2.0940680e-05   2.1628653e-03   2.2069922e-03
   2.9000000e+00   2.0935816e-05   2.1600750e-03   2.2068904e-03
   2.9050000e+00   2.0939421e-05   2.1581558e-03   2.2083636e-03
   2.9100000e+00   2.0932923e-05   2.1578858e-03   2.2097316e-03
   2.9150000e+00   2.0940496e-05   2.1562774e-03   2.2096061e-03
   2.9200000e+00   2.0944572e-05   2.1542197e-03   2.2089825e-03
   2.9250000e+00   2.0944541e-05   2.1531634e-03   2.2092067e-03
   2.9300000e+00   2.0940668e-05   2.1512540e-03   2.2090872e-03
   2.9350000e+00   2.0943232e-05   2.1519447e-03   2.2098701e-03
   2.9400000e+00   2.0944187e-05   2.1523511e-03   2.2114655e-03
   2.9450000e+00   2.0945206e-05   2.1544240e-03   2.2134690e-03
   2.9500000e+00   2.0948134e-05   2.1552783e-03   2.2136867e-03
   2.9550000e+00   2.0948592e-05   2.1573550e-03   2.2135662e-03
   2.9600000e+00   2.0950716e-05   2.1579068e-03   2.2131752e-03
   2.9650000e+00   2.0952648e-05   2.1614874e-03   2.2149929e-03
   2.9700000e+00   2.0947800e-05   2.1648411e-03   2.2172931e-03
   2.9750000e+00   2.0944880e-05   2.1692277e-03   2.2183772e-03
   2.9800000e+00   2.0937679e-05   2.1742881e-03   2.2195080e-03
   2.9850000e+00   2.0940182e-05   2.1771523e-03   2.2185108e-03
   2.9900000e+00   2.0932164e-05   2.1827511e-03   2.2215477e-03
   2.9950000e+00   2.0922544e-05   2.1882519e-03   2.2213588e-03
   3.0000000e+00   2.0911801e-05   2.1933841e-03   2.2216421e-03
   3.0050000e+00   2.0910504e-05   2.1978259e-03   2.2234769e-03


==> data/Kothe_Case_Sharpness.dat <==
   5.0000000e-03   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-02   1.7022667e+00   1.7126000e+00   1.7126000e+00
   1.5000000e-02   2.1978000e+00   1.9789200e+00   1.9789200e+00
   2.0000000e-02   2.5714429e+00   2.1292857e+00   2.1292857e+00
   2.5000000e-02   2.8785333e+00   2.2045778e+00   2.2045778e+00
   3.0000000e-02   3.1449636e+00   2.2820182e+00   2.2820182e+00
   3.5000000e-02   3.3990923e+00   2.3201615e+00   2.3201615e+00
   4.0000000e-02   3.6011533e+00   2.3594400e+00   2.3594400e+00
   4.5000000e-02   3.8033353e+00   2.3755235e+00   2.3755235e+00
   5.0000000e-02   3.9691000e+00   2.4074105e+00   2.4074105e+00
   5.5000000e-02   4.1365381e+00   2.4419571e+00   2.4419571e+00
   6.0000000e-02   4.2925696e+00   2.4498565e+00   2.4498565e+00
   6.5000000e-02   4.4503160e+00   2.4648720e+00   2.4648720e+00
   7.0000000e-02   4.5787704e+00   2.4703333e+00   2.4703333e+00
   7.5000000e-02   4.7173552e+00   2.4728069e+00   2.4728069e+00
   8.0000000e-02   4.8434097e+00   2.4755065e+00   2.4755065e+00
   8.5000000e-02   5.0332742e+00   2.5321613e+00   2.5321613e+00
   9.0000000e-02   5.1997516e+00   2.5548129e+00   2.5548129e+00
   9.5000000e-02   5.3640355e+00   2.5659161e+00   2.5659161e+00
   1.0000000e-01   5.4928710e+00   2.5758806e+00   2.5758806e+00
   1.0500000e-01   5.6195097e+00   2.5816581e+00   2.5816581e+00
   1.1000000e-01   5.7499194e+00   2.5898226e+00   2.5898226e+00
   1.1500000e-01   5.8675484e+00   2.5899194e+00   2.5899194e+00
   1.2000000e-01   5.9861581e+00   2.5940613e+00   2.5940613e+00
   1.2500000e-01   6.0937516e+00   2.6033903e+00   2.6033903e+00
   1.3000000e-01   6.1902452e+00   2.6008226e+00   2.6008226e+00
   1.3500000e-01   6.3004806e+00   2.6065548e+00   2.6065548e+00
   1.4000000e-01   6.4064419e+00   2.6105452e+00   2.6105452e+00
   1.4500000e-01   6.5031387e+00   2.6119258e+00   2.6119258e+00
   1.5000000e-01   6.6205935e+00   2.6119548e+00   2.6119548e+00
   1.5500000e-01   6.7037742e+00   2.6174452e+00   2.6174452e+00
   1.6000000e-01   6.8043161e+00   2.6246452e+00   2.6246452e+00
   1.6500000e-01   6.8819839e+00   2.6341774e+00   2.6341774e+00
   1.7000000e-01   6.9750516e+00   2.6322968e+00   2.6322968e+00
   1.7500000e-01   7.0614323e+00   2.6470968e+00   2.6470968e+00
   1.8000000e-01   7.1392677e+00   2.6502742e+00   2.6502742e+00
   1.8500000e-01   7.3781097e+00   2.6327710e+00   2.6327710e+00
   1.9000000e-01   7.4453806e+00   2.6503645e+00   2.6503645e+00
   1.9500000e-01   7.4990161e+00   2.6446677e+00   2.6446677e+00
   2.0000000e-01   7.5483452e+00   2.6437871e+00   2.6437871e+00
   2.0500000e-01   7.5847419e+00   2.6375903e+00   2.6375903e+00
   2.1000000e-01   7.6310871e+00   2.6365968e+00   2.6365968e+00
   2.1500000e-01   7.6735194e+00   2.6452161e+00   2.6452161e+00
   2.2000000e-01   7.7070194e+00   2.6481742e+00   2.6481742e+00
   2.2500000e-01   7.7528677e+00   2.6536806e+00   2.6536806e+00
   2.3000000e-01   7.7719129e+00   2.6521032e+00   2.6521032e+00
   2.3500000e-01   7.8149968e+00   2.6509419e+00   2.6509419e+00
   2.4000000e-01   7.8246097e+00   2.6455581e+00   2.6455581e+00
   2.4500000e-01   7.8583323e+00   2.6388226e+00   2.6388226e+00
   2.5000000e-01   7.9599806e+00   2.6372645e+00   2.6372645e+00
   2.5500000e-01   8.0173226e+00   2.6291548e+00   2.6291548e+00
   2.6000000e-01   8.0280677e+00   2.6215871e+00   2.6215871e+00
   2.6500000e-01   8.0175194e+00   2.6117097e+00   2.6117097e+00
   2.7000000e-01   8.0255548e+00   2.6061097e+00   2.6061097e+00
   2.7500000e-01   8.0218226e+00   2.5964226e+00   2.5964226e+00
   2.8000000e-01   8.0083355e+00   2.5844452e+00   2.5844452e+00
   2.8500000e-01   8.0034097e+00   2.5777548e+00   2.5777548e+00
   2.9000000e-01   7.9895258e+00   2.5678516e+00   2.5678516e+00
   2.9500000e-01   7.9667677e+00   2.5602419e+00   2.5602419e+00
   3.0000000e-01   7.9454258e+00   2.5564161e+00   2.5564161e+00
   3.0500000e-01   7.9098774e+00   2.5451484e+00   2.5451484e+00
   3.1000000e-01   7.8983484e+00   2.5293065e+00   2.5293065e+00
   3.1500000e-01   7.8627516e+00   2.5177968e+00   2.5177968e+00
   3.2000000e-01   7.8425419e+00   2.5000387e+00   2.5000387e+00
   3.2500000e-01   7.8047355e+00   2.4872935e+00   2.4872935e+00
   3.3000000e-01   7.7625000e+00   2.4632355e+00   2.4632355e+00
   3.3500000e-01   7.7268484e+00   2.4563290e+00   2.4563290e+00
   3.4000000e-01   7.5314161e+00   2.4515613e+00   2.4515613e+00
   3.4500000e-01   7.4937871e+00   2.4269516e+00   2.4269516e+00
   3.5000000e-01   7.4862387e+00   2.4248516e+00   2.4248516e+00
   3.5500000e-01   7.4833258e+00   2.4142129e+00   2.4142129e+00
   3.6000000e-01   7.4623032e+00   2.4111129e+00   2.4111129e+00
   3.6500000e-01   7.4457903e+00   2.4068129e+00   2.4068129e+00
   3.7000000e-01   7.4332129e+00   2.3868129e+00   2.3868129e+00
   3.7500000e-01   7.3991677e+00   2.3742032e+00   2.3742032e+00
   3.8000000e-01   7.3613032e+00   2.3605903e+00   2.3605903e+00
   3.8500000e-01   7.3423677e+00   2.3522613e+00   2.3522613e+00
   3.9000000e-01   7.3002419e+00   2.3503903e+00   2.3503903e+00
   3.9500000e-01   7.2861419e+00   2.3406258e+00   2.3406258e+00
   4.0000000e-01   7.2496065e+00   2.3377065e+00   2.3377065e+00
   4.0500000e-01   7.1301581e+00   2.3343387e+00   2.3343387e+00
   4.1000000e-01   7.0797355e+00   2.3325871e+00   2.3325871e+00
   4.1500000e-01   7.0584903e+00   2.3316419e+00   2.3316419e+00
   4.2000000e-01   7.0506710e+00   2.3347452e+00   2.3347452e+00
   4.2500000e-01   7.0294806e+00   2.3327968e+00   2.3327968e+00
   4.3000000e-01   7.0899677e+00   2.3323645e+00   2.3323645e+00
   4.3500000e-01   7.0710677e+00   2.3313355e+00   2.3313355e+00
   4.4000000e-01   7.0509355e+00   2.3326613e+00   2.3326613e+00
   4.4500000e-01   7.0203290e+00   2.3327226e+00   2.3327226e+00
   4.5000000e-01   7.0085419e+00   2.3314194e+00   2.3314194e+00
   4.5500000e-01   6.9780452e+00   2.3258839e+00   2.3258839e+00
   4.6000000e-01   6.9503613e+00   2.3259871e+00   2.3259871e+00
   4.6500000e-01   6.9101839e+00   2.3299806e+00   2.3299806e+00
   4.7000000e-01   6.8757774e+00   2.3408839e+00   2.3408839e+00
   4.7500000e-01   6.8363323e+00   2.3494000e+00   2.3494000e+00
   4.8000000e-01   6.8218806e+00   2.3465194e+00   2.3465194e+00
   4.8500000e-01   6.7975968e+00   2.3555419e+00   2.3555419e+00
   4.9000000e-01   6.7707387e+00   2.3516516e+00   2.3516516e+00
   4.9500000e-01   6.7382806e+00   2.3488516e+00   2.3488516e+00
   5.0000000e-01   6.7065581e+00   2.3518129e+00   2.3518129e+00
   5.0500000e-01   6.6638226e+00   2.3492806e+00   2.3492806e+00
   5.1000000e-01   6.6132355e+00   2.3492968e+00   2.3492968e+00
   5.1500000e-01   6.5730065e+00   2.3479548e+00   2.3479548e+00
   5.2000000e-01   6.5314032e+00   2.3433806e+00   2.3433806e+00
   5.2500000e-01   6.4823871e+00   2.3461710e+00   2.3461710e+00
   5.3000000e-01   6.4470871e+00   2.3527290e+00   2.3527290e+00
   5.3500000e-01   6.4095226e+00   2.3526968e+00   2.3526968e+00
   5.4000000e-01   6.3662161e+00   2.3570258e+00   2.3570258e+00
   5.4500000e-01   6.3250806e+00   2.3512613e+00   2.3512613e+00
   5.5000000e-01   6.2948452e+00   2.3522516e+00   2.3522516e+00
   5.5500000e-01   6.2479258e+00   2.3506935e+00   2.3506935e+00
   5.6000000e-01   6.2086097e+00   2.3435161e+00   2.3435161e+00
   5.6500000e-01   6.1622419e+00   2.3396194e+00   2.3396194e+00
   5.7000000e-01   6.1148484e+00   2.3332226e+00   2.3332226e+00
   5.7500000e-01   6.1674226e+00   2.3286323e+00   2.3286323e+00
   5.8000000e-01   6.1094323e+00   2.3220161e+00   2.3220161e+00
   5.8500000e-01   5.9727774e+00   2.3193323e+00   2.3193323e+00
   5.9000000e-01   5.9253129e+00   2.3129968e+00   2.3129968e+00
   5.9500000e-01   5.8724903e+00   2.3057032e+00   2.3057032e+00
   6.0000000e-01   5.8315290e+00   2.3000742e+00   2.3000742e+00
   6.0500000e-01   5.7699581e+00   2.2961581e+00   2.2961581e+00
   6.1000000e-01   5.7164097e+00   2.2917839e+00   2.2917839e+00
   6.1500000e-01   5.6617161e+00   2.2876581e+00   2.2876581e+00
   6.2000000e-01   5.6197097e+00   2.2822548e+00   2.2822548e+00
   6.2500000e-01   5.5785323e+00   2.2653839e+00   2.2653839e+00
   6.3000000e-01   5.5757065e+00   2.2550387e+00   2.2550387e+00
   6.3500000e-01   5.5231290e+00   2.2509516e+00   2.2509516e+00
   6.4000000e-01   5.4663968e+00   2.2420548e+00   2.2420548e+00
   6.4500000e-01   5.4178806e+00   2.2387903e+00   2.2387903e+00
   6.5000000e-01   5.3609968e+00   2.2382226e+00   2.2382226e+00
   6.5500000e-01   5.3172677e+00   2.2319258e+00   2.2319258e+00
   6.6000000e-01   5.2642129e+00   2.2307161e+00   2.2307161e+00
   6.6500000e-01   5.2163548e+00   2.2238516e+00   2.2238516e+00
   6.7000000e-01   5.1747742e+00   2.2252258e+00   2.2252258e+00
   6.7500000e-01   5.1390161e+00   2.2248032e+00   2.2248032e+00
   6.8000000e-01   5.0946710e+00   2.2249516e+00   2.2249516e+00
   6.8500000e-01   5.0573839e+00   2.2179323e+00   2.2179323e+00
   6.9000000e-01   5.0145419e+00   2.2124065e+00   2.2124065e+00
   6.9500000e-01   4.9896871e+00   2.2059806e+00   2.2059806e+00
   7.0000000e-01   4.9529226e+00   2.2063194e+00   2.2063194e+00
   7.0500000e-01   4.8995355e+00   2.2062419e+00   2.2062419e+00
   7.1000000e-01   4.8616419e+00   2.2014742e+00   2.2014742e+00
   7.1500000e-01   4.8191806e+00   2.1984000e+00   2.1984000e+00
   7.2000000e-01   4.7713290e+00   2.1947710e+00   2.1947710e+00
   7.2500000e-01   4.7361387e+00   2.1948258e+00   2.1948258e+00
   7.3000000e-01   4.5914548e+00   2.1908581e+00   2.1908581e+00
   7.3500000e-01   4.5557710e+00   2.1915355e+00   2.1915355e+00
   7.4000000e-01   4.5249871e+00   2.1890774e+00   2.1890774e+00
   7.4500000e-01   4.5623548e+00   2.1906484e+00   2.1906484e+00
   7.5000000e-01   4.5252935e+00   2.1852452e+00   2.1852452e+00
   7.5500000e-01   4.5014710e+00   2.1873871e+00   2.1873871e+00
   7.6000000e-01   4.4726645e+00   2.1898290e+00   2.1898290e+00
   7.6500000e-01   4.4482548e+00   2.1891323e+00   2.1891323e+00
   7.7000000e-01   4.4198226e+00   2.1903710e+00   2.1903710e+00
   7.7500000e-01   4.3889452e+00   2.1924419e+00   2.1924419e+00
   7.8000000e-01   4.3631613e+00   2.1899452e+00   2.1899452e+00
   7.8500000e-01   4.2947290e+00   2.1900839e+00   2.1900839e+00
   7.9000000e-01   4.2636032e+00   2.1895452e+00   2.1895452e+00
   7.9500000e-01   4.2643968e+00   2.1854065e+00   2.1854065e+00
   8.0000000e-01   4.2471129e+00   2.1950516e+00   2.1950516e+00
   8.0500000e-01   4.2277839e+00   2.1917645e+00   2.1917645e+00
   8.1000000e-01   4.2026129e+00   2.1908548e+00   2.1908548e+00
   8.1500000e-01   4.1823129e+00   2.1894484e+00   2.1894484e+00
   8.2000000e-01   4.1615097e+00   2.1905613e+00   2.1905613e+00
   8.2500000e-01   4.1421129e+00   2.1821065e+00   2.1821065e+00
   8.3000000e-01   4.1646806e+00   2.1852613e+00   2.1852613e+00
   8.3500000e-01   4.1586419e+00   2.1797742e+00   2.1797742e+00
   8.4000000e-01   4.1465290e+00   2.1769516e+00   2.1769516e+00
   8.4500000e-01   4.1225258e+00   2.1895839e+00   2.1895839e+00
   8.5000000e-01   4.0967935e+00   2.1880903e+00   2.1880903e+00
   8.5500000e-01   4.0822548e+00   2.1849871e+00   2.1849871e+00
   8.6000000e-01   4.0738581e+00   2.1773516e+00   2.1773516e+00
   8.6500000e-01   4.0603065e+00   2.1827032e+00   2.1827032e+00
   8.7000000e-01   4.0420903e+00   2.1874710e+00   2.1874710e+00
   8.7500000e-01   4.0238226e+00   2.1889452e+00   2.1889452e+00
   8.8000000e-01   4.0233290e+00   2.1887355e+00   2.1887355e+00
   8.8500000e-01   4.0109871e+00   2.1859258e+00   2.1859258e+00
   8.9000000e-01   3.9996097e+00   2.1877323e+00   2.1877323e+00
   8.9500000e-01   3.9820871e+00   2.1876258e+00   2.1876258e+00
   9.0000000e-01   3.9149516e+00   2.1849419e+00   2.1849419e+00
   9.0500000e-01   3.9019387e+00   2.2027226e+00   2.2027226e+00
   9.1000000e-01   3.8770323e+00   2.2004065e+00   2.2004065e+00
   9.1500000e-01   3.8661677e+00   2.1956774e+00   2.1956774e+00
   9.2000000e-01   3.8452387e+00   2.1944484e+00   2.1944484e+00
   9.2500000e-01   3.8345774e+00   2.1900806e+00   2.1900806e+00
   9.3000000e-01   3.8227774e+00   2.1870613e+00   2.1870613e+00
   9.3500000e-01   3.8087581e+00   2.1874419e+00   2.1874710e+00
   9.4000000e-01   3.7905129e+00   2.1833903e+00   2.1835097e+00
   9.4500000e-01   3.7832581e+00   2.1813484e+00   2.1816806e+00
   9.5000000e-01   3.7567161e+00   2.1838484e+00   2.1839871e+00
   9.5500000e-01   3.7405935e+00   2.1726129e+00   2.1730742e+00
   9.6000000e-01   3.7276194e+00   2.1758258e+00   2.1767000e+00
   9.6500000e-01   3.7178290e+00   2.1750290e+00   2.1766839e+00
   9.7000000e-01   3.7030000e+00   2.1711774e+00   2.1738290e+00
   9.7500000e-01   3.6924742e+00   2.1737774e+00   2.1740742e+00
   9.8000000e-01   3.6851968e+00   2.1754613e+00   2.1747613e+00
   9.8500000e-01   3.6164452e+00   2.1694258e+00   2.1705613e+00
   9.9000000e-01   3.6010194e+00   2.1678387e+00   2.1717677e+00
   9.9500000e-01   3.5821839e+00   2.1714161e+00   2.1787355e+00
   1.0000000e+00   3.5858581e+00   2.1634194e+00   2.1737710e+00
   1.0050000e+00   3.5862032e+00   2.1644290e+00   2.1786677e+00
   1.0100000e+00   3.5727677e+00   2.1631226e+00   2.1810774e+00
   1.0150000e+00   3.5541710e+00   2.1657935e+00   2.1905161e+00
   1.0200000e+00   3.5428226e+00   2.1631290e+00   2.1908742e+00
   1.0250000e+00   3.5319065e+00   2.1577161e+00   2.1908290e+00
   1.0300000e+00   3.5266871e+00   2.1576774e+00   2.1962484e+00
   1.0350000e+00   3.5062226e+00   2.1554419e+00   2.2046871e+00
   1.0400000e+00   3.4967161e+00   2.1523452e+00   2.2100613e+00
   1.0450000e+00   3.4992903e+00   2.1524710e+00   2.2207161e+00
   1.0500000e+00   3.4932226e+00   2.1545548e+00   2.2310516e+00
   1.0550000e+00   3.4791161e+00   2.1565097e+00   2.2481968e+00
   1.0600000e+00   3.4782452e+00   2.1412484e+00   2.2462548e+00
   1.0650000e+00   3.4739419e+00   2.1375323e+00   2.2604516e+00
   1.0700000e+00   3.4692935e+00   2.1397226e+00   2.2807161e+00
   1.0750000e+00   3.4700516e+00   2.1395290e+00   2.3027581e+00
   1.0800000e+00   3.4691645e+00   2.1403194e+00   2.3216194e+00
   1.0850000e+00   3.4706452e+00   2.1383903e+00   2.3376000e+00
   1.0900000e+00   3.4717419e+00   2.1406710e+00   2.3566613e+00
   1.0950000e+00   3.4739194e+00   2.1426645e+00   2.3783258e+00
   1.1000000e+00   3.4651903e+00   2.1467839e+00   2.4000452e+00
   1.1050000e+00   3.4592806e+00   2.1468774e+00   2.4195258e+00
   1.1100000e+00   3.4589032e+00   2.1476355e+00   2.4395581e+00
   1.1150000e+00   3.4623065e+00   2.1424000e+00   2.4567419e+00
   1.1200000e+00   3.4694548e+00   2.1423419e+00   2.4822194e+00
   1.1250000e+00   3.4802194e+00   2.1448419e+00   2.5117323e+00
   1.1300000e+00   3.4819839e+00   2.1416645e+00   2.5381387e+00
   1.1350000e+00   3.4840484e+00   2.1403032e+00   2.5701677e+00
   1.1400000e+00   3.4929613e+00   2.1464419e+00   2.6051290e+00
   1.1450000e+00   3.4887677e+00   2.1462194e+00   2.6297839e+00
   1.1500000e+00   3.4966677e+00   2.1480032e+00   2.6492484e+00
   1.1550000e+00   3.4966000e+00   2.1447548e+00   2.6709161e+00
   1.1600000e+00   3.4858935e+00   2.1444194e+00   2.6948065e+00
   1.1650000e+00   3.4885742e+00   2.1434226e+00   2.7194097e+00
   1.1700000e+00   3.4991419e+00   2.1404323e+00   2.7451742e+00
   1.1750000e+00   3.4973806e+00   2.1371548e+00   2.7696452e+00
   1.1800000e+00   3.4993194e+00   2.1408323e+00   2.7953387e+00
   1.1850000e+00   3.5037387e+00   2.1406935e+00   2.8196355e+00
   1.1900000e+00   3.5065419e+00   2.1426387e+00   2.8399903e+00
   1.1950000e+00   3.5338903e+00   2.1460742e+00   2.8621903e+00
   1.2000000e+00   3.5244484e+00   2.1411581e+00   2.8788290e+00
   1.2050000e+00   3.5290355e+00   2.1374065e+00   2.8975968e+00
   1.2100000e+00   3.5288806e+00   2.1416452e+00   2.9122097e+00
   1.2150000e+00   3.5363129e+00   2.1406903e+00   2.9289323e+00
   1.2200000e+00   3.5406032e+00   2.1478839e+00   2.9438903e+00
   1.2250000e+00   3.5445548e+00   2.1451484e+00   2.9574419e+00
   1.2300000e+00   3.5471516e+00   2.1457161e+00   2.9658516e+00
   1.2350000e+00   3.9349677e+00   2.1448097e+00   2.9852161e+00
   1.2400000e+00   3.9371645e+00   2.1471581e+00   2.9995806e+00
   1.2450000e+00   3.9403839e+00   2.1486032e+00   3.0207161e+00
   1.2500000e+00   3.9428226e+00   2.1472065e+00   3.0358065e+00
   1.2550000e+00   3.9478903e+00   2.1459355e+00   3.0497968e+00
   1.2600000e+00   3.9527903e+00   2.1443839e+00   3.0639065e+00
   1.2650000e+00   3.9579645e+00   2.1414710e+00   3.0791065e+00
   1.2700000e+00   3.9619548e+00   2.1433548e+00   3.0904000e+00
   1.2750000e+00   3.9624290e+00   2.1951452e+00   3.0989548e+00
   1.2800000e+00   3.9609968e+00   2.1990452e+00   3.1059032e+00
   1.2850000e+00   3.9639903e+00   2.1995774e+00   3.1170194e+00
   1.2900000e+00   3.9601290e+00   2.2058452e+00   3.1214065e+00
   1.2950000e+00   3.9613032e+00   2.1981581e+00   3.1197613e+00
   1.3000000e+00   3.9702806e+00   2.2006935e+00   3.1272355e+00
   1.3050000e+00   3.9825903e+00   2.2755806e+00   3.1410032e+00
   1.3100000e+00   3.9837839e+00   2.2809548e+00   3.1500258e+00
   1.3150000e+00   3.9911387e+00   2.2801710e+00   3.1579226e+00
   1.3200000e+00   3.9950935e+00   2.2814194e+00   3.1658258e+00
   1.3250000e+00   3.9947194e+00   2.2830226e+00   3.1702419e+00
   1.3300000e+00   4.0022290e+00   2.2843516e+00   3.1777806e+00
   1.3350000e+00   4.0047161e+00   2.2800387e+00   3.1837968e+00
   1.3400000e+00   4.0104032e+00   2.2777548e+00   3.1892806e+00
   1.3450000e+00   4.0116065e+00   2.2785806e+00   3.1962806e+00
   1.3500000e+00   3.9999161e+00   2.2819645e+00   3.2116645e+00
   1.3550000e+00   4.0077677e+00   2.2843226e+00   3.2218194e+00
   1.3600000e+00   4.0366677e+00   2.2849742e+00   3.2288677e+00
   1.3650000e+00   4.0359742e+00   2.2772129e+00   3.2341065e+00
   1.3700000e+00   4.0396806e+00   2.2803387e+00   3.2379871e+00
   1.3750000e+00   4.0428645e+00   2.2812290e+00   3.2545774e+00
   1.3800000e+00   4.0466032e+00   2.2808194e+00   3.2590000e+00
   1.3850000e+00   4.0482774e+00   2.2803742e+00   3.2686097e+00
   1.3900000e+00   3.6658129e+00   2.2810387e+00   3.2746742e+00
   1.3950000e+00   3.6737806e+00   2.2785226e+00   3.2853613e+00
   1.4000000e+00   3.6736161e+00   2.2748516e+00   3.2890323e+00
   1.4050000e+00   3.6735613e+00   2.2741226e+00   3.2924677e+00
   1.4100000e+00   3.6749032e+00   2.2720323e+00   3.2972548e+00
   1.4150000e+00   3.6888484e+00   2.2678871e+00   3.3011290e+00
   1.4200000e+00   3.6890774e+00   2.2693710e+00   3.3018677e+00
   1.4250000e+00   3.6924355e+00   2.2703774e+00   3.3148484e+00
   1.4300000e+00   3.7147065e+00   2.2217419e+00   3.3275065e+00
   1.4350000e+00   3.7171710e+00   2.2154935e+00   3.3319613e+00
   1.4400000e+00   3.7165065e+00   2.2131548e+00   3.3317097e+00
   1.4450000e+00   3.7171774e+00   2.2093935e+00   3.3334258e+00
   1.4500000e+00   3.7161935e+00   2.2104806e+00   3.3417097e+00
   1.4550000e+00   3.7159484e+00   2.2097387e+00   3.3507097e+00
   1.4600000e+00   3.7110935e+00   2.1320806e+00   3.3503548e+00
   1.4650000e+00   3.7072645e+00   2.1295355e+00   3.3583226e+00
   1.4700000e+00   3.7051194e+00   2.1322581e+00   3.3620484e+00
   1.4750000e+00   3.7071742e+00   2.1316161e+00   3.3711161e+00
   1.4800000e+00   3.7126290e+00   2.1288452e+00   3.3725742e+00
   1.4850000e+00   3.7144774e+00   2.1291258e+00   3.3774742e+00
   1.4900000e+00   3.7151548e+00   2.1294710e+00   3.3852194e+00
   1.4950000e+00   3.7135226e+00   2.1288581e+00   3.3885065e+00
   1.5000000e+00   3.7358032e+00   2.1274548e+00   3.3936065e+00
   1.5050000e+00   3.7328677e+00   2.1223548e+00   3.4134935e+00
   1.5100000e+00   3.7339194e+00   2.1222484e+00   3.4159032e+00
   1.5150000e+00   3.7083419e+00   2.1265419e+00   3.4207806e+00
   1.5200000e+00   3.7145258e+00   2.1270968e+00   3.4279839e+00
   1.5250000e+00   3.7107226e+00   2.1247161e+00   3.4334806e+00
   1.5300000e+00   3.7135806e+00   2.1174774e+00   3.4478065e+00
   1.5350000e+00   3.7129194e+00   2.1173516e+00   3.4511839e+00
   1.5400000e+00   3.7164484e+00   2.1148452e+00   3.4510710e+00
   1.5450000e+00   3.7209258e+00   2.1204613e+00   3.4623452e+00
   1.5500000e+00   3.7143000e+00   2.1194710e+00   3.4694226e+00
   1.5550000e+00   3.7174903e+00   2.1222387e+00   3.4766839e+00
   1.5600000e+00   3.7186355e+00   2.1231097e+00   3.4860645e+00
   1.5650000e+00   3.7205452e+00   2.1236355e+00   3.4937806e+00
   1.5700000e+00   3.7114065e+00   2.1248323e+00   3.4966129e+00
   1.5750000e+00   3.7114484e+00   2.1282677e+00   3.5035839e+00
   1.5800000e+00   3.7067419e+00   2.1260355e+00   3.5043258e+00
   1.5850000e+00   3.6855161e+00   2.1293806e+00   3.4986097e+00
   1.5900000e+00   3.6874452e+00   2.1358774e+00   3.5086452e+00
   1.5950000e+00   3.6884129e+00   2.1370226e+00   3.6619484e+00
   1.6000000e+00   3.6924677e+00   2.1466677e+00   3.6687065e+00
   1.6050000e+00   3.6929484e+00   2.1458000e+00   3.6702806e+00
   1.6100000e+00   3.6973387e+00   2.1482452e+00   3.6741677e+00
   1.6150000e+00   3.6903613e+00   2.1490129e+00   3.6835516e+00
   1.6200000e+00   3.6938194e+00   2.1467484e+00   3.6839226e+00
   1.6250000e+00   3.7011613e+00   2.1455742e+00   3.6932065e+00
   1.6300000e+00   3.7006387e+00   2.1478839e+00   3.6919613e+00
   1.6350000e+00   3.6982613e+00   2.1519516e+00   3.6967935e+00
   1.6400000e+00   3.7005290e+00   2.1498935e+00   3.7029065e+00
   1.6450000e+00   3.7051290e+00   2.1504645e+00   3.7121968e+00
   1.6500000e+00   3.7046355e+00   2.1600871e+00   3.7170581e+00
   1.6550000e+00   3.6831871e+00   2.1616710e+00   3.7227710e+00
   1.6600000e+00   3.6841806e+00   2.1623839e+00   3.7078484e+00
   1.6650000e+00   3.6858452e+00   2.1637258e+00   3.7115000e+00
   1.6700000e+00   3.6881484e+00   2.1595226e+00   3.7151097e+00
   1.6750000e+00   3.6824903e+00   2.1668258e+00   3.7166613e+00
   1.6800000e+00   3.6843968e+00   2.1673032e+00   3.7222129e+00
   1.6850000e+00   3.6838387e+00   2.1672774e+00   3.7059484e+00
   1.6900000e+00   3.6847968e+00   2.1698194e+00   3.7091903e+00
   1.6950000e+00   3.6851387e+00   2.1743516e+00   3.7209355e+00
   1.7000000e+00   3.6812161e+00   2.1684484e+00   3.7137032e+00
   1.7050000e+00   3.6834097e+00   2.1705774e+00   3.7074290e+00
   1.7100000e+00   3.6833000e+00   2.1679323e+00   3.7054194e+00
   1.7150000e+00   3.6850645e+00   2.1711097e+00   3.7029581e+00
   1.7200000e+00   3.6909226e+00   2.1742968e+00   3.7030774e+00
   1.7250000e+00   3.6849871e+00   2.1752871e+00   3.7074000e+00
   1.7300000e+00   3.6843290e+00   2.1742258e+00   3.7054774e+00
   1.7350000e+00   3.6809387e+00   2.1763903e+00   3.7072548e+00
   1.7400000e+00   3.6853097e+00   2.1694065e+00   3.7121194e+00
   1.7450000e+00   3.6879032e+00   2.1637677e+00   3.7190742e+00
   1.7500000e+00   3.6847710e+00   2.1659645e+00   3.6001968e+00
   1.7550000e+00   3.6858000e+00   2.1612742e+00   3.5998419e+00
   1.7600000e+00   3.6861387e+00   2.1663581e+00   3.6090645e+00
   1.7650000e+00   3.6803226e+00   2.1642323e+00   3.6073935e+00
   1.7700000e+00   3.6769548e+00   2.1605581e+00   3.6044355e+00
   1.7750000e+00   3.6748613e+00   2.1602484e+00   3.6040290e+00
   1.7800000e+00   3.6676097e+00   2.1604677e+00   3.6016516e+00
   1.7850000e+00   3.6695194e+00   2.1602548e+00   3.6094419e+00
   1.7900000e+00   3.6633516e+00   2.1603774e+00   3.6109161e+00
   1.7950000e+00   3.6585935e+00   2.1657065e+00   3.6111387e+00
   1.8000000e+00   3.6582065e+00   2.1676935e+00   3.6193548e+00
   1.8050000e+00   3.6569419e+00   2.1613452e+00   3.6277419e+00
   1.8100000e+00   3.6585419e+00   2.1587968e+00   3.6256871e+00
   1.8150000e+00   3.6558065e+00   2.1623097e+00   3.6253000e+00
   1.8200000e+00   3.6573613e+00   2.1615000e+00   3.6248097e+00
   1.8250000e+00   3.6554613e+00   2.1623806e+00   3.6312355e+00
   1.8300000e+00   3.6681710e+00   2.1590452e+00   3.6310677e+00
   1.8350000e+00   3.6631839e+00   2.1588742e+00   3.6329871e+00
   1.8400000e+00   3.6654774e+00   2.1608226e+00   3.6251613e+00
   1.8450000e+00   3.6645968e+00   2.1604935e+00   3.6150226e+00
   1.8500000e+00   3.6616581e+00   2.1585968e+00   3.5937742e+00
   1.8550000e+00   3.6713903e+00   2.1589129e+00   3.5791710e+00
   1.8600000e+00   3.6728548e+00   2.1558323e+00   3.5521871e+00
   1.8650000e+00   3.6767581e+00   2.1574968e+00   3.5256387e+00
   1.8700000e+00   3.6842129e+00   2.1577774e+00   3.4980097e+00
   1.8750000e+00   3.6800548e+00   2.1577161e+00   3.4615516e+00
   1.8800000e+00   3.6808677e+00   2.1617000e+00   3.4201290e+00
   1.8850000e+00   3.6806871e+00   2.1644161e+00   3.3861387e+00
   1.8900000e+00   3.6864290e+00   2.1644677e+00   3.3444290e+00
   1.8950000e+00   3.6797129e+00   2.1675710e+00   3.3019839e+00
   1.9000000e+00   3.6752452e+00   2.1698645e+00   3.2489032e+00
   1.9050000e+00   3.6785677e+00   2.1688452e+00   3.1795935e+00
   1.9100000e+00   3.6734097e+00   2.1623968e+00   3.1453161e+00
   1.9150000e+00   3.6761968e+00   2.1607935e+00   3.0957323e+00
   1.9200000e+00   3.6841516e+00   2.1625194e+00   3.0533903e+00
   1.9250000e+00   3.6860323e+00   2.1631677e+00   3.0221903e+00
   1.9300000e+00   3.6870484e+00   2.1638161e+00   2.9862710e+00
   1.9350000e+00   3.6919129e+00   2.1630032e+00   2.9431355e+00
   1.9400000e+00   3.6929065e+00   2.1615935e+00   2.8924129e+00
   1.9450000e+00   3.6973194e+00   2.1659194e+00   2.8474032e+00
   1.9500000e+00   3.6968548e+00   2.1627516e+00   2.7976516e+00
   1.9550000e+00   3.6927419e+00   2.1613710e+00   2.7522000e+00
   1.9600000e+00   3.7011806e+00   2.1599065e+00   2.7033032e+00
   1.9650000e+00   3.7008097e+00   2.1644323e+00   2.6597935e+00
   1.9700000e+00   3.7025032e+00   2.1620516e+00   2.6119935e+00
   1.9750000e+00   3.6998968e+00   2.1620774e+00   2.5665065e+00
   1.9800000e+00   3.7108290e+00   2.1611097e+00   2.5163129e+00
   1.9850000e+00   3.6999871e+00   2.1596032e+00   2.4704097e+00
   1.9900000e+00   3.7095968e+00   2.1567097e+00   2.4232452e+00
   1.9950000e+00   3.7091548e+00   2.1526323e+00   2.4444645e+00
   2.0000000e+00   3.7132161e+00   2.1521484e+00   2.4172452e+00
   2.0050000e+00   3.7165323e+00   2.1528258e+00   2.3895194e+00
   2.0100000e+00   3.7068839e+00   2.1588161e+00   2.3592839e+00
   2.0150000e+00   3.7084000e+00   2.1625065e+00   2.3434065e+00
   2.0200000e+00   3.7063677e+00   2.1627226e+00   2.3228677e+00
   2.0250000e+00   3.7016258e+00   2.1595065e+00   2.3049645e+00
   2.0300000e+00   3.6988935e+00   2.1567355e+00   2.2959742e+00
   2.0350000e+00   3.7018806e+00   2.1551290e+00   2.2891806e+00
   2.0400000e+00   3.7081419e+00   2.1512065e+00   2.2837839e+00
   2.0450000e+00   3.7063000e+00   2.1512355e+00   2.2773419e+00
   2.0500000e+00   3.7133129e+00   2.1485097e+00   2.2772065e+00
   2.0550000e+00   3.7101935e+00   2.1454774e+00   2.2746839e+00
   2.0600000e+00   3.7139161e+00   2.1498065e+00   2.2723806e+00
   2.0650000e+00   3.7239129e+00   2.1503548e+00   2.2657710e+00
   2.0700000e+00   3.7216452e+00   2.1481548e+00   2.2647290e+00
   2.0750000e+00   3.7150419e+00   2.1469290e+00   2.2631129e+00
   2.0800000e+00   3.7142581e+00   2.1464355e+00   2.2499065e+00
   2.0850000e+00   3.7132097e+00   2.1500742e+00   2.2400581e+00
   2.0900000e+00   3.7052323e+00   2.1558774e+00   2.2371516e+00
   2.0950000e+00   3.7005065e+00   2.1582484e+00   2.2363871e+00
   2.1000000e+00   3.7027290e+00   2.1518903e+00   2.2349935e+00
   2.1050000e+00   3.7030387e+00   2.1505000e+00   2.2419161e+00
   2.1100000e+00   3.7094129e+00   2.1571194e+00   2.2280452e+00
   2.1150000e+00   3.7016710e+00   2.1601645e+00   2.2262000e+00
   2.1200000e+00   3.7020097e+00   2.1584581e+00   2.2247548e+00
   2.1250000e+00   3.6955516e+00   2.1596323e+00   2.2312000e+00
   2.1300000e+00   3.6905871e+00   2.1603613e+00   2.2307581e+00
   2.1350000e+00   3.6785677e+00   2.1609581e+00   2.2289613e+00
   2.1400000e+00   3.6788581e+00   2.1588968e+00   2.2310452e+00
   2.1450000e+00   3.6818226e+00   2.1580290e+00   2.2331290e+00
   2.1500000e+00   3.6849194e+00   2.1617516e+00   2.1772548e+00
   2.1550000e+00   3.6839065e+00   2.1642484e+00   2.1728935e+00
   2.1600000e+00   3.6822000e+00   2.1624774e+00   2.1720194e+00
   2.1650000e+00   3.6831645e+00   2.1624903e+00   2.1708774e+00
   2.1700000e+00   3.6796387e+00   2.1630839e+00   2.1701484e+00
   2.1750000e+00   3.6730355e+00   2.1624129e+00   2.1704452e+00
   2.1800000e+00   3.6729839e+00   2.1647323e+00   2.1692419e+00
   2.1850000e+00   3.6733710e+00   2.1684323e+00   2.1712290e+00
   2.1900000e+00   3.6712645e+00   2.1699839e+00   2.1731161e+00
   2.1950000e+00   3.6634742e+00   2.1692516e+00   2.1714226e+00
   2.2000000e+00   3.6625290e+00   2.1694516e+00   2.1711355e+00
   2.2050000e+00   3.6631258e+00   2.1726419e+00   2.1672226e+00
   2.2100000e+00   3.6645290e+00   2.1726000e+00   2.1704097e+00
   2.2150000e+00   3.6594968e+00   2.1692581e+00   2.1702226e+00
   2.2200000e+00   3.6536935e+00   2.1718903e+00   2.1674323e+00
   2.2250000e+00   3.6506839e+00   2.1731806e+00   2.1665613e+00
   2.2300000e+00   3.6495129e+00   2.1742129e+00   2.1657968e+00
   2.2350000e+00   3.6590290e+00   2.1740516e+00   2.1658065e+00
   2.2400000e+00   3.6608129e+00   2.1693419e+00   2.1668839e+00
   2.2450000e+00   3.6617355e+00   2.1640516e+00   2.1717000e+00
   2.2500000e+00   3.6616548e+00   2.1617613e+00   2.1727419e+00
   2.2550000e+00   3.6638129e+00   2.1625871e+00   2.1731290e+00
   2.2600000e+00   3.6665129e+00   2.1621677e+00   2.1673000e+00
   2.2650000e+00   3.6665839e+00   2.1546903e+00   2.1667581e+00
   2.2700000e+00   3.6731194e+00   2.1517452e+00   2.1665226e+00
   2.2750000e+00   3.6738194e+00   2.1497419e+00   2.1656935e+00
   2.2800000e+00   3.6807129e+00   2.1472935e+00   2.1604323e+00
   2.2850000e+00   3.6852484e+00   2.1482903e+00   2.1619258e+00
   2.2900000e+00   3.6894161e+00   2.1485355e+00   2.1735000e+00
   2.2950000e+00   3.6919484e+00   2.1487774e+00   2.1727161e+00
   2.3000000e+00   3.6827419e+00   2.1506000e+00   2.1678548e+00
   2.3050000e+00   3.6764355e+00   2.1472581e+00   2.1620452e+00
   2.3100000e+00   3.6818323e+00   2.1417387e+00   2.1573290e+00
   2.3150000e+00   3.6911000e+00   2.1446194e+00   2.1571581e+00
   2.3200000e+00   3.6954548e+00   2.1403774e+00   2.1567968e+00
   2.3250000e+00   3.7007774e+00   2.1377000e+00   2.1599516e+00
   2.3300000e+00   3.7094710e+00   2.1388484e+00   2.1589935e+00
   2.3350000e+00   3.7078323e+00   2.1361290e+00   2.1604645e+00
   2.3400000e+00   3.7111516e+00   2.1339806e+00   2.1578484e+00
   2.3450000e+00   3.7194774e+00   2.1301742e+00   2.1554742e+00
   2.3500000e+00   3.7238968e+00   2.1291839e+00   2.1566065e+00
   2.3550000e+00   3.7270742e+00   2.1280871e+00   2.1586032e+00
   2.3600000e+00   3.7278839e+00   2.1270226e+00   2.1606516e+00
   2.3650000e+00   3.7305839e+00   2.1290839e+00   2.1553323e+00
   2.3700000e+00   3.7396258e+00   2.1273032e+00   2.1555065e+00
   2.3750000e+00   3.8200194e+00   2.1240613e+00   2.1559129e+00
   2.3800000e+00   3.8296161e+00   2.1229645e+00   2.1527645e+00
   2.3850000e+00   3.8342065e+00   2.1208839e+00   2.1534419e+00
   2.3900000e+00   3.8276645e+00   2.1215129e+00   2.1546387e+00
   2.3950000e+00   3.8315452e+00   2.1208710e+00   2.1673645e+00
   2.4000000e+00   3.8382387e+00   2.1193355e+00   2.1628032e+00
   2.4050000e+00   3.8467774e+00   2.1209323e+00   2.1621161e+00
   2.4100000e+00   3.8526194e+00   2.1213355e+00   2.1632935e+00
   2.4150000e+00   3.8697323e+00   2.1226581e+00   2.1653935e+00
   2.4200000e+00   3.8754968e+00   2.1275194e+00   2.1658677e+00
   2.4250000e+00   3.8727935e+00   2.1267968e+00   2.1648194e+00
   2.4300000e+00   3.8744839e+00   2.1265742e+00   2.1677194e+00
   2.4350000e+00   4.0086032e+00   2.1267710e+00   2.1673387e+00
   2.4400000e+00   4.0142806e+00   2.1244839e+00   2.1668258e+00
   2.4450000e+00   4.0232226e+00   2.1232806e+00   2.1546000e+00
   2.4500000e+00   4.0269387e+00   2.1220677e+00   2.1532355e+00
   2.4550000e+00   4.0318000e+00   2.1222613e+00   2.1531355e+00
   2.4600000e+00   4.0592065e+00   2.1227968e+00   2.1630258e+00
   2.4650000e+00   4.0589903e+00   2.1249000e+00   2.1645258e+00
   2.4700000e+00   4.0580226e+00   2.1245871e+00   2.1627387e+00
   2.4750000e+00   4.0613161e+00   2.1444226e+00   2.1647355e+00
   2.4800000e+00   4.0644419e+00   2.1476065e+00   2.1612290e+00
   2.4850000e+00   4.0745548e+00   2.1461032e+00   2.1610129e+00
   2.4900000e+00   4.0813581e+00   2.1471806e+00   2.1592194e+00
   2.4950000e+00   4.0848806e+00   2.1447484e+00   2.1574839e+00
   2.5000000e+00   4.0905581e+00   2.1444613e+00   2.1583194e+00
   2.5050000e+00   4.0957419e+00   2.1440935e+00   2.1559516e+00
   2.5100000e+00   4.1029452e+00   2.1429806e+00   2.1527226e+00
   2.5150000e+00   4.1073677e+00   2.1427806e+00   2.1528710e+00
   2.5200000e+00   4.1165806e+00   2.1424677e+00   2.1534065e+00
   2.5250000e+00   4.1268903e+00   2.1438290e+00   2.1521935e+00
   2.5300000e+00   4.0546677e+00   2.1429097e+00   2.1640839e+00
   2.5350000e+00   4.0572613e+00   2.1440839e+00   2.1663613e+00
   2.5400000e+00   4.0614968e+00   2.1457581e+00   2.1669065e+00
   2.5450000e+00   4.0684032e+00   2.1468258e+00   2.1641387e+00
   2.5500000e+00   4.0750548e+00   2.1470548e+00   2.1501355e+00
   2.5550000e+00   4.1171645e+00   2.1466065e+00   2.1489774e+00
   2.5600000e+00   4.1207645e+00   2.1443065e+00   2.1487742e+00
   2.5650000e+00   4.1242613e+00   2.1450581e+00   2.1476387e+00
   2.5700000e+00   4.1178742e+00   2.1453806e+00   2.1462097e+00
   2.5750000e+00   4.1212742e+00   2.1423000e+00   2.1431710e+00
   2.5800000e+00   4.1311677e+00   2.1423548e+00   2.1411000e+00
   2.5850000e+00   4.1561839e+00   2.1417774e+00   2.1385129e+00
   2.5900000e+00   4.0348903e+00   2.1416774e+00   2.1362806e+00
   2.5950000e+00   4.0420968e+00   2.1436000e+00   2.1361032e+00
   2.6000000e+00   4.0439903e+00   2.1459677e+00   2.1395968e+00
   2.6050000e+00   4.0527355e+00   2.1495484e+00   2.1418065e+00
   2.6100000e+00   4.0818484e+00   2.1482290e+00   2.1429065e+00
   2.6150000e+00   4.0714129e+00   2.1511290e+00   2.1344645e+00
   2.6200000e+00   4.0829161e+00   2.1532645e+00   2.1327452e+00
   2.6250000e+00   4.0914742e+00   2.1504871e+00   2.1327290e+00
   2.6300000e+00   4.0959129e+00   2.1294161e+00   2.1292839e+00
   2.6350000e+00   4.1034161e+00   2.1282839e+00   2.1281323e+00
   2.6400000e+00   4.1068226e+00   2.1280387e+00   2.1286645e+00
   2.6450000e+00   4.1203871e+00   2.1283484e+00   2.1300161e+00
   2.6500000e+00   4.1325452e+00   2.1305161e+00   2.1324710e+00
   2.6550000e+00   4.1339097e+00   2.1304742e+00   2.1334548e+00
   2.6600000e+00   4.1436355e+00   2.1314742e+00   2.1329710e+00
   2.6650000e+00   4.1524323e+00   2.1349839e+00   2.1349226e+00
   2.6700000e+00   4.1596226e+00   2.1364097e+00   2.1330194e+00
   2.6750000e+00   4.2063065e+00   2.1348065e+00   2.1309806e+00
   2.6800000e+00   4.2053000e+00   2.1354097e+00   2.1306161e+00
   2.6850000e+00   4.2187387e+00   2.1350129e+00   2.1185355e+00
   2.6900000e+00   4.2282581e+00   2.1409742e+00   2.1184194e+00
   2.6950000e+00   4.2572935e+00   2.1396839e+00   2.1186097e+00
   2.7000000e+00   4.2673677e+00   2.1390419e+00   2.1219129e+00
   2.7050000e+00   4.2766129e+00   2.1397548e+00   2.1240871e+00
   2.7100000e+00   4.2496548e+00   2.1486871e+00   2.1260129e+00
   2.7150000e+00   4.2600452e+00   2.1499032e+00   2.1264452e+00
   2.7200000e+00   4.2723226e+00   2.1494871e+00   2.1280710e+00
   2.7250000e+00   4.2838516e+00   2.1491645e+00   2.1278484e+00
   2.7300000e+00   4.2925387e+00   2.1542548e+00   2.1284065e+00
   2.7350000e+00   4.3116613e+00   2.1545742e+00   2.1283065e+00
   2.7400000e+00   4.3103806e+00   2.1551806e+00   2.1268871e+00
   2.7450000e+00   4.3211097e+00   2.1680290e+00   2.1276581e+00
   2.7500000e+00   4.3373581e+00   2.1673387e+00   2.1272290e+00
   2.7550000e+00   4.3471548e+00   2.1676290e+00   2.1286645e+00
   2.7600000e+00   4.3608065e+00   2.1701258e+00   2.1273323e+00
   2.7650000e+00   4.3457323e+00   2.1724581e+00   2.1307161e+00
   2.7700000e+00   4.3504387e+00   2.1699226e+00   2.1320871e+00
   2.7750000e+00   4.3603226e+00   2.1702290e+00   2.1355516e+00
   2.7800000e+00   4.3662032e+00   2.1728000e+00   2.1350871e+00
   2.7850000e+00   4.3745226e+00   2.1730710e+00   2.1348613e+00
   2.7900000e+00   4.3779935e+00   2.1713903e+00   2.1366226e+00
   2.7950000e+00   4.3935839e+00   2.1721613e+00   2.1372645e+00
   2.8000000e+00   4.4056742e+00   2.1740645e+00   2.1427613e+00
   2.8050000e+00   4.4246419e+00   2.1755903e+00   2.1426548e+00
   2.8100000e+00   4.4441129e+00   2.1764355e+00   2.1428806e+00
   2.8150000e+00   4.4567581e+00   2.1777452e+00   2.1434774e+00
   2.8200000e+00   4.4639935e+00   2.1762645e+00   2.1437548e+00
   2.8250000e+00   4.4704581e+00   2.1736774e+00   2.1440323e+00
   2.8300000e+00   4.4336129e+00   2.1739387e+00   2.1470935e+00
   2.8350000e+00   4.4505806e+00   2.1745000e+00   2.1512581e+00
   2.8400000e+00   4.4670484e+00   2.1788323e+00   2.1508323e+00
   2.8450000e+00   4.4889194e+00   2.1753000e+00   2.1506839e+00
   2.8500000e+00   4.4785935e+00   2.1747968e+00   2.1512452e+00
   2.8550000e+00   4.4955548e+00   2.1755129e+00   2.1488290e+00
   2.8600000e+00   4.5116935e+00   2.1762677e+00   2.1496581e+00
   2.8650000e+00   4.5198613e+00   2.1691000e+00   2.1480645e+00
   2.8700000e+00   4.5380226e+00   2.1705839e+00   2.1511161e+00
   2.8750000e+00   4.5408677e+00   2.1710871e+00   2.1531387e+00
   2.8800000e+00   4.5398968e+00   2.1711452e+00   2.1538871e+00
   2.8850000e+00   4.5563290e+00   2.1665645e+00   2.1536387e+00
   2.8900000e+00   4.5476419e+00   2.1692161e+00   2.1551839e+00
   2.8950000e+00   4.5499097e+00   2.1709452e+00   2.1568290e+00
   2.9000000e+00   4.5510903e+00   2.1587452e+00   2.1807000e+00
   2.9050000e+00   4.5468839e+00   2.1582419e+00   2.1825839e+00
   2.9100000e+00   4.6167097e+00   2.1611419e+00   2.1796871e+00
   2.9150000e+00   4.6155806e+00   2.1574032e+00   2.1787258e+00
   2.9200000e+00   4.6261710e+00   2.1556645e+00   2.1778258e+00
   2.9250000e+00   4.6286355e+00   2.1582323e+00   2.1810710e+00
   2.9300000e+00   4.6224968e+00   2.1569129e+00   2.1792355e+00
   2.9350000e+00   4.6420310e+00   2.1576241e+00   2.1846690e+00
   2.9400000e+00   4.6541593e+00   2.1599000e+00   2.1873815e+00
   2.9450000e+00   4.6479480e+00   2.1564720e+00   2.1839840e+00
   2.9500000e+00   4.6495217e+00   2.1572174e+00   2.1885130e+00
   2.9550000e+00   4.6699381e+00   2.1600333e+00   2.1952571e+00
   2.9600000e+00   4.6859526e+00   2.1629158e+00   2.1964263e+00
   2.9650000e+00   4.6650941e+00   2.1569235e+00   2.2036824e+00
   2.9700000e+00   4.6692200e+00   2.1595867e+00   2.2086333e+00
   2.9750000e+00   4.6761615e+00   2.1619462e+00   2.2170692e+00
   2.9800000e+00   4.6708455e+00   2.1599455e+00   2.2140182e+00
   2.9850000e+00   4.6862556e+00   2.1630778e+00   2.2336778e+00
   2.9900000e+00   4.7552143e+00   2.1616857e+00   2.2669286e+00
   2.9950000e+00   4.8676000e+00   2.1695800e+00   2.1670600e+00
   3.0000000e+00   4.4499000e+00   2.1505000e+00   2.1974667e+00
   3.0050000e+00   4.3801000e+00   2.1693000e+00   2.1377000e+00


==> data/Kothe_Case_Sharpness_VoF.dat <==
   5.0000000e-04   1.1000000e+00
   1.0000000e-03   1.1857267e+00
   1.5000000e-03   1.2974060e+00
   2.0000000e-03   1.3476729e+00
   2.5000000e-03   1.3830056e+00
   3.0000000e-03   1.4228500e+00
   3.5000000e-03   1.4493600e+00
   4.0000000e-03   1.4724453e+00
   4.5000000e-03   1.4999471e+00
   5.0000000e-03   1.5153021e+00
   5.5000000e-03   1.5288743e+00
   6.0000000e-03   1.5460596e+00
   6.5000000e-03   1.5571644e+00
   7.0000000e-03   1.5675244e+00
   7.5000000e-03   1.5804459e+00
   8.0000000e-03   1.5915545e+00
   8.5000000e-03   1.5994500e+00
   9.0000000e-03   1.6083446e+00
   9.5000000e-03   1.6164441e+00
   1.0000000e-02   1.6235944e+00
   1.0500000e-02   1.6313188e+00
   1.1000000e-02   1.6388235e+00
   1.1500000e-02   1.6441993e+00
   1.2000000e-02   1.6512264e+00
   1.2500000e-02   1.6557447e+00
   1.3000000e-02   1.6609396e+00
   1.3500000e-02   1.6660704e+00
   1.4000000e-02   1.6696920e+00
   1.4500000e-02   1.6830791e+00
   1.5000000e-02   1.6882446e+00
   1.5500000e-02   1.6918775e+00
   1.6000000e-02   1.7001722e+00
   1.6500000e-02   1.7063369e+00
   1.7000000e-02   1.7088566e+00
   1.7500000e-02   1.7117929e+00
   1.8000000e-02   1.7214179e+00
   1.8500000e-02   1.7235855e+00
   1.9000000e-02   1.7260056e+00
   1.9500000e-02   1.7330714e+00
   2.0000000e-02   1.7351581e+00
   2.0500000e-02   1.7403847e+00
   2.1000000e-02   1.7435225e+00
   2.1500000e-02   1.7475816e+00
   2.2000000e-02   1.7517007e+00
   2.2500000e-02   1.7528994e+00
   2.3000000e-02   1.7565767e+00
   2.3500000e-02   1.7612928e+00
   2.4000000e-02   1.7638593e+00
   2.4500000e-02   1.7662904e+00
   2.5000000e-02   1.7767600e+00
   2.5500000e-02   1.7786641e+00
   2.6000000e-02   1.7800873e+00
   2.6500000e-02   1.7828905e+00
   2.7000000e-02   1.7849196e+00
   2.7500000e-02   1.7877422e+00
   2.8000000e-02   1.7907068e+00
   2.8500000e-02   1.7927547e+00
   2.9000000e-02   1.7950776e+00
   2.9500000e-02   1.8013337e+00
   3.0000000e-02   1.8021697e+00
   3.0500000e-02   1.8087573e+00
   3.1000000e-02   1.8102020e+00
   3.1500000e-02   1.8112846e+00
   3.2000000e-02   1.8135215e+00
   3.2500000e-02   1.8152635e+00
   3.3000000e-02   1.8173100e+00
   3.3500000e-02   1.8194298e+00
   3.4000000e-02   1.8233038e+00
   3.4500000e-02   1.8256869e+00
   3.5000000e-02   1.8272527e+00
   3.5500000e-02   1.8290129e+00
   3.6000000e-02   1.8322746e+00
   3.6500000e-02   1.8336166e+00
   3.7000000e-02   1.8344924e+00
   3.7500000e-02   1.8362521e+00
   3.8000000e-02   1.8380607e+00
   3.8500000e-02   1.8397148e+00
   3.9000000e-02   1.8406584e+00
   3.9500000e-02   1.8408710e+00
   4.0000000e-02   1.8424246e+00
   4.0500000e-02   1.8452083e+00
   4.1000000e-02   1.8461421e+00
   4.1500000e-02   1.8472973e+00
   4.2000000e-02   1.8484130e+00
   4.2500000e-02   1.8500555e+00
   4.3000000e-02   1.8518854e+00
   4.3500000e-02   1.8523835e+00
   4.4000000e-02   1.8542027e+00
   4.4500000e-02   1.8555167e+00
   4.5000000e-02   1.8567256e+00
   4.5500000e-02   1.8578933e+00
   4.6000000e-02   1.8603741e+00
   4.6500000e-02   1.8616775e+00
   4.7000000e-02   1.8632047e+00
   4.7500000e-02   1.8642008e+00
   4.8000000e-02   1.8661529e+00
   4.8500000e-02   1.8672842e+00
   4.9000000e-02   1.8679591e+00
   4.9500000e-02   1.8688782e+00
   5.0000000e-02   1.8695003e+00
   5.0500000e-02   1.8715805e+00
   5.1000000e-02   1.8729359e+00
   5.1500000e-02   1.8733993e+00
   5.2000000e-02   1.8739334e+00
   5.2500000e-02   1.8749016e+00
   5.3000000e-02   1.8756929e+00
   5.3500000e-02   1.8765633e+00
   5.4000000e-02   1.8773582e+00
   5.4500000e-02   1.8777492e+00
   5.5000000e-02   1.8790747e+00
   5.5500000e-02   1.8796795e+00
   5.6000000e-02   1.8802552e+00
   5.6500000e-02   1.8806123e+00
   5.7000000e-02   1.8816518e+00
   5.7500000e-02   1.8825784e+00
   5.8000000e-02   1.8829095e+00
   5.8500000e-02   1.8833789e+00
   5.9000000e-02   1.8841221e+00
   5.9500000e-02   1.8850663e+00
   6.0000000e-02   1.8856490e+00
   6.0500000e-02   1.8862554e+00
   6.1000000e-02   1.8867218e+00
   6.1500000e-02   1.8882187e+00
   6.2000000e-02   1.8887989e+00
   6.2500000e-02   1.8896511e+00
   6.3000000e-02   1.8904131e+00
   6.3500000e-02   1.8907083e+00
   6.4000000e-02   1.8915885e+00
   6.4500000e-02   1.8924383e+00
   6.5000000e-02   1.8928940e+00
   6.5500000e-02   1.8933605e+00
   6.6000000e-02   1.8938328e+00
   6.6500000e-02   1.8977852e+00
   6.7000000e-02   1.8983516e+00
   6.7500000e-02   1.8989190e+00
   6.8000000e-02   1.8994211e+00
   6.8500000e-02   1.9000175e+00
   6.9000000e-02   1.9018000e+00
   6.9500000e-02   1.9026700e+00
   7.0000000e-02   1.9031179e+00
   7.0500000e-02   1.9035175e+00
   7.1000000e-02   1.9040673e+00
   7.1500000e-02   1.9054412e+00
   7.2000000e-02   1.9060585e+00
   7.2500000e-02   1.9065996e+00
   7.3000000e-02   1.9070760e+00
   7.3500000e-02   1.9081512e+00
   7.4000000e-02   1.9090161e+00
   7.4500000e-02   1.9098863e+00
   7.5000000e-02   1.9106915e+00
   7.5500000e-02   1.9136766e+00
   7.6000000e-02   1.9166017e+00
   7.6500000e-02   1.9191700e+00
   7.7000000e-02   1.9220138e+00
   7.7500000e-02   1.9235704e+00
   7.8000000e-02   1.9255901e+00
   7.8500000e-02   1.9272953e+00
   7.9000000e-02   1.9289177e+00
   7.9500000e-02   1.9306578e+00
   8.0000000e-02   1.9319318e+00
   8.0500000e-02   1.9331257e+00
   8.1000000e-02   1.9343084e+00
   8.1500000e-02   1.9355596e+00
   8.2000000e-02   1.9367571e+00
   8.2500000e-02   1.9380551e+00
   8.3000000e-02   1.9390531e+00
   8.3500000e-02   1.9400409e+00
   8.4000000e-02   1.9412793e+00
   8.4500000e-02   1.9424429e+00
   8.5000000e-02   1.9437887e+00
   8.5500000e-02   1.9447963e+00
   8.6000000e-02   1.9457013e+00
   8.6500000e-02   1.9465732e+00
   8.7000000e-02   1.9474911e+00
   8.7500000e-02   1.9485727e+00
   8.8000000e-02   1.9495352e+00
   8.8500000e-02   1.9502746e+00
   8.9000000e-02   1.9514136e+00
   8.9500000e-02   1.9523212e+00
   9.0000000e-02   1.9532041e+00
   9.0500000e-02   1.9540474e+00
   9.1000000e-02   1.9549148e+00
   9.1500000e-02   1.9557647e+00
   9.2000000e-02   1.9566988e+00
   9.2500000e-02   1.9575710e+00
   9.3000000e-02   1.9583090e+00
   9.3500000e-02   1.9590132e+00
   9.4000000e-02   1.9597479e+00
   9.4500000e-02   1.9608983e+00
   9.5000000e-02   1.9617003e+00
   9.5500000e-02   1.9627767e+00
   9.6000000e-02   1.9636928e+00
   9.6500000e-02   1.9641688e+00
   9.7000000e-02   1.9649631e+00
   9.7500000e-02   1.9657655e+00
   9.8000000e-02   1.9664678e+00
   9.8500000e-02   1.9672161e+00
   9.9000000e-02   1.9679460e+00
   9.9500000e-02   1.9686954e+00
   1.0000000e-01   1.9708141e+00
   1.0050000e-01   1.9717596e+00
   1.0100000e-01   1.9724729e+00
   1.0150000e-01   1.9733595e+00
   1.0200000e-01   1.9742454e+00
   1.0250000e-01   1.9750964e+00
   1.0300000e-01   1.9742075e+00
   1.0350000e-01   1.9755617e+00
   1.0400000e-01   1.9759624e+00
   1.0450000e-01   1.9767383e+00
   1.0500000e-01   1.9774240e+00
   1.0550000e-01   1.9781995e+00
   1.0600000e-01   1.9791395e+00
   1.0650000e-01   1.9792546e+00
   1.0700000e-01   1.9794242e+00
   1.0750000e-01   1.9804157e+00
   1.0800000e-01   1.9813112e+00
   1.0850000e-01   1.9822206e+00
   1.0900000e-01   1.9834935e+00
   1.0950000e-01   1.9840832e+00
   1.1000000e-01   1.9831521e+00
   1.1050000e-01   1.9839902e+00
   1.1100000e-01   1.9847797e+00
   1.1150000e-01   1.9859268e+00
   1.1200000e-01   1.9870371e+00
   1.1250000e-01   1.9879016e+00
   1.1300000e-01   1.9878534e+00
   1.1350000e-01   1.9886742e+00
   1.1400000e-01   1.9897006e+00
   1.1450000e-01   1.9909290e+00
   1.1500000e-01   1.9912093e+00
   1.1550000e-01   1.9915894e+00
   1.1600000e-01   1.9921629e+00
   1.1650000e-01   1.9931047e+00
   1.1700000e-01   1.9938056e+00
   1.1750000e-01   1.9945145e+00
   1.1800000e-01   1.9957466e+00
   1.1850000e-01   1.9965283e+00
   1.1900000e-01   1.9974841e+00
   1.1950000e-01   1.9989137e+00
   1.2000000e-01   2.0000340e+00
   1.2050000e-01   2.0000564e+00
   1.2100000e-01   2.0005211e+00
   1.2150000e-01   2.0004596e+00
   1.2200000e-01   2.0013242e+00
   1.2250000e-01   2.0020802e+00
   1.2300000e-01   2.0025927e+00
   1.2350000e-01   2.0031213e+00
   1.2400000e-01   2.0026795e+00
   1.2450000e-01   2.0018304e+00
   1.2500000e-01   2.0026891e+00
   1.2550000e-01   2.0052121e+00
   1.2600000e-01   2.0059725e+00
   1.2650000e-01   2.0067171e+00
   1.2700000e-01   2.0068893e+00
   1.2750000e-01   2.0077480e+00
   1.2800000e-01   2.0083469e+00
   1.2850000e-01   2.0090838e+00
   1.2900000e-01   2.0094752e+00
   1.2950000e-01   2.0099185e+00
   1.3000000e-01   2.0100524e+00
   1.3050000e-01   2.0117094e+00
   1.3100000e-01   2.0129647e+00
   1.3150000e-01   2.0135386e+00
   1.3200000e-01   2.0141600e+00
   1.3250000e-01   2.0147151e+00
   1.3300000e-01   2.0135025e+00
   1.3350000e-01   2.0143406e+00
   1.3400000e-01   2.0153512e+00
   1.3450000e-01   2.0161580e+00
   1.3500000e-01   2.0155013e+00
   1.3550000e-01   2.0153093e+00
   1.3600000e-01   2.0159413e+00
   1.3650000e-01   2.0166672e+00
   1.3700000e-01   2.0180515e+00
   1.3750000e-01   2.0191331e+00
   1.3800000e-01   2.0199057e+00
   1.3850000e-01   2.0203924e+00
   1.3900000e-01   2.0209520e+00
   1.3950000e-01   2.0218802e+00
   1.4000000e-01   2.0224508e+00
   1.4050000e-01   2.0228386e+00
   1.4100000e-01   2.0231653e+00
   1.4150000e-01   2.0239529e+00
   1.4200000e-01   2.0247880e+00
   1.4250000e-01   2.0242733e+00
   1.4300000e-01   2.0245960e+00
   1.4350000e-01   2.0249587e+00
   1.4400000e-01   2.0257574e+00
   1.4450000e-01   2.0268177e+00
   1.4500000e-01   2.0279817e+00
   1.4550000e-01   2.0289816e+00
   1.4600000e-01   2.0296582e+00
   1.4650000e-01   2.0296644e+00
   1.4700000e-01   2.0303138e+00
   1.4750000e-01   2.0310418e+00
   1.4800000e-01   2.0318328e+00
   1.4850000e-01   2.0324615e+00
   1.4900000e-01   2.0329898e+00
   1.4950000e-01   2.0336219e+00
   1.5000000e-01   2.0344647e+00
   1.5050000e-01   2.0356560e+00
   1.5100000e-01   2.0367372e+00
   1.5150000e-01   2.0375469e+00
   1.5200000e-01   2.0383850e+00
   1.5250000e-01   2.0396767e+00
   1.5300000e-01   2.0414414e+00
   1.5350000e-01   2.0426382e+00
   1.5400000e-01   2.0436760e+00
   1.5450000e-01   2.0438136e+00
   1.5500000e-01   2.0435370e+00
   1.5550000e-01   2.0442010e+00
   1.5600000e-01   2.0452079e+00
   1.5650000e-01   2.0460441e+00
   1.5700000e-01   2.0472832e+00
   1.5750000e-01   2.0485282e+00
   1.5800000e-01   2.0495038e+00
   1.5850000e-01   2.0500325e+00
   1.5900000e-01   2.0508558e+00
   1.5950000e-01   2.0514930e+00
   1.6000000e-01   2.0519591e+00
   1.6050000e-01   2.0522016e+00
   1.6100000e-01   2.0531044e+00
   1.6150000e-01   2.0547043e+00
   1.6200000e-01   2.0553220e+00
   1.6250000e-01   2.0552566e+00
   1.6300000e-01   2.0556634e+00
   1.6350000e-01   2.0560302e+00
   1.6400000e-01   2.0562723e+00
   1.6450000e-01   2.0574790e+00
   1.6500000e-01   2.0584098e+00
   1.6550000e-01   2.0590403e+00
   1.6600000e-01   2.0601701e+00
   1.6650000e-01   2.0615078e+00
   1.6700000e-01   2.0617432e+00
   1.6750000e-01   2.0622031e+00
   1.6800000e-01   2.0623344e+00
   1.6850000e-01   2.0623753e+00
   1.6900000e-01   2.0623793e+00
   1.6950000e-01   2.0623944e+00
   1.7000000e-01   2.0634745e+00
   1.7050000e-01   2.0634311e+00
   1.7100000e-01   2.0634915e+00
   1.7150000e-01   2.0637722e+00
   1.7200000e-01   2.0648413e+00
   1.7250000e-01   2.0652198e+00
   1.7300000e-01   2.0654763e+00
   1.7350000e-01   2.0657776e+00
   1.7400000e-01   2.0664070e+00
   1.7450000e-01   2.0679463e+00
   1.7500000e-01   2.0674949e+00
   1.7550000e-01   2.0675251e+00
   1.7600000e-01   2.0676211e+00
   1.7650000e-01   2.0675721e+00
   1.7700000e-01   2.0680364e+00
   1.7750000e-01   2.0689874e+00
   1.7800000e-01   2.0700676e+00
   1.7850000e-01   2.0702372e+00
   1.7900000e-01   2.0704115e+00
   1.7950000e-01   2.0711024e+00
   1.8000000e-01   2.0716793e+00
   1.8050000e-01   2.0722422e+00
   1.8100000e-01   2.0724567e+00
   1.8150000e-01   2.0728422e+00
   1.8200000e-01   2.0730383e+00
   1.8250000e-01   2.0735581e+00
   1.8300000e-01   2.0747438e+00
   1.8350000e-01   2.0751949e+00
   1.8400000e-01   2.0750444e+00
   1.8450000e-01   2.0748189e+00
   1.8500000e-01   2.0749366e+00
   1.8550000e-01   2.0750437e+00
   1.8600000e-01   2.0754384e+00
   1.8650000e-01   2.0758497e+00
   1.8700000e-01   2.0759410e+00
   1.8750000e-01   2.0766403e+00
   1.8800000e-01   2.0768206e+00
   1.8850000e-01   2.0769376e+00
   1.8900000e-01   2.0771083e+00
   1.8950000e-01   2.0775847e+00
   1.9000000e-01   2.0812166e+00
   1.9050000e-01   2.0814472e+00
   1.9100000e-01   2.0815145e+00
   1.9150000e-01   2.0815554e+00
   1.9200000e-01   2.0819163e+00
   1.9250000e-01   2.0823441e+00
   1.9300000e-01   2.0828467e+00
   1.9350000e-01   2.0828073e+00
   1.9400000e-01   2.0827179e+00
   1.9450000e-01   2.0826970e+00
   1.9500000e-01   2.0826668e+00
   1.9550000e-01   2.0834629e+00
   1.9600000e-01   2.0842230e+00
   1.9650000e-01   2.0846862e+00
   1.9700000e-01   2.0849025e+00
   1.9750000e-01   2.0841869e+00
   1.9800000e-01   2.0842454e+00
   1.9850000e-01   2.0844592e+00
   1.9900000e-01   2.0845934e+00
   1.9950000e-01   2.0849415e+00
   2.0000000e-01   2.0850625e+00
   2.0050000e-01   2.0849566e+00
   2.0100000e-01   2.0851210e+00
   2.0150000e-01   2.0853042e+00
   2.0200000e-01   2.0855503e+00
   2.0250000e-01   2.0853973e+00
   2.0300000e-01   2.0858546e+00
   2.0350000e-01   2.0858351e+00
   2.0400000e-01   2.0862523e+00
   2.0450000e-01   2.0866194e+00
   2.0500000e-01   2.0964264e+00
   2.0550000e-01   2.0966975e+00
   2.0600000e-01   2.0973785e+00
   2.0650000e-01   2.0978310e+00
   2.0700000e-01   2.0950666e+00
   2.0750000e-01   2.0950927e+00
   2.0800000e-01   2.0952546e+00
   2.0850000e-01   2.0956343e+00
   2.0900000e-01   2.0964834e+00
   2.0950000e-01   2.0992926e+00
   2.1000000e-01   2.0995041e+00
   2.1050000e-01   2.0997558e+00
   2.1100000e-01   2.0997573e+00
   2.1150000e-01   2.1003249e+00
   2.1200000e-01   2.0997002e+00
   2.1250000e-01   2.0997275e+00
   2.1300000e-01   2.0996999e+00
   2.1350000e-01   2.0999931e+00
   2.1400000e-01   2.1003974e+00
   2.1450000e-01   2.1007660e+00
   2.1500000e-01   2.1010854e+00
   2.1550000e-01   2.1014963e+00
   2.1600000e-01   2.1015978e+00
   2.1650000e-01   2.1016560e+00
   2.1700000e-01   2.1012233e+00
   2.1750000e-01   2.1013370e+00
   2.1800000e-01   2.1018572e+00
   2.1850000e-01   2.1018623e+00
   2.1900000e-01   2.1019249e+00
   2.1950000e-01   2.1017476e+00
   2.2000000e-01   2.1016416e+00
   2.2050000e-01   2.1018921e+00
   2.2100000e-01   2.1024903e+00
   2.2150000e-01   2.1023469e+00
   2.2200000e-01   2.1026254e+00
   2.2250000e-01   2.1024186e+00
   2.2300000e-01   2.1022608e+00
   2.2350000e-01   2.1020647e+00
   2.2400000e-01   2.1021603e+00
   2.2450000e-01   2.1022148e+00
   2.2500000e-01   2.1023215e+00
   2.2550000e-01   2.1047290e+00
   2.2600000e-01   2.1047128e+00
   2.2650000e-01   2.1037618e+00
   2.2700000e-01   2.1038640e+00
   2.2750000e-01   2.1040410e+00
   2.2800000e-01   2.1042581e+00
   2.2850000e-01   2.1043681e+00
   2.2900000e-01   2.1042595e+00
   2.2950000e-01   2.1052900e+00
   2.3000000e-01   2.1055825e+00
   2.3050000e-01   2.1058106e+00
   2.3100000e-01   2.1063164e+00
   2.3150000e-01   2.1067645e+00
   2.3200000e-01   2.1068889e+00
   2.3250000e-01   2.1073101e+00
   2.3300000e-01   2.1075146e+00
   2.3350000e-01   2.1073061e+00
   2.3400000e-01   2.1070423e+00
   2.3450000e-01   2.1073502e+00
   2.3500000e-01   2.1074580e+00
   2.3550000e-01   2.1074348e+00
   2.3600000e-01   2.1073826e+00
   2.3650000e-01   2.1075213e+00
   2.3700000e-01   2.1074698e+00
   2.3750000e-01   2.1074175e+00
   2.3800000e-01   2.1079458e+00
   2.3850000e-01   2.1076706e+00
   2.3900000e-01   2.1080117e+00
   2.3950000e-01   2.1081482e+00
   2.4000000e-01   2.1087773e+00
   2.4050000e-01   2.1087519e+00
   2.4100000e-01   2.1086731e+00
   2.4150000e-01   2.1090550e+00
   2.4200000e-01   2.1091396e+00
   2.4250000e-01   2.1092724e+00
   2.4300000e-01   2.1092960e+00
   2.4350000e-01   2.1107573e+00
   2.4400000e-01   2.1101241e+00
   2.4450000e-01   2.1108926e+00
   2.4500000e-01   2.1113477e+00
   2.4550000e-01   2.1113411e+00
   2.4600000e-01   2.1115460e+00
   2.4650000e-01   2.1114658e+00
   2.4700000e-01   2.1112403e+00
   2.4750000e-01   2.1108746e+00
   2.4800000e-01   2.1107330e+00
   2.4850000e-01   2.1110770e+00
   2.4900000e-01   2.1115265e+00
   2.4950000e-01   2.1102650e+00
   2.5000000e-01   2.1100148e+00
   2.5050000e-01   2.1099560e+00
   2.5100000e-01   2.1096904e+00
   2.5150000e-01   2.1097242e+00
   2.5200000e-01   2.1095554e+00
   2.5250000e-01   2.1097341e+00
   2.5300000e-01   2.1116141e+00
   2.5350000e-01   2.1117116e+00
   2.5400000e-01   2.1117634e+00
   2.5450000e-01   2.1116667e+00
   2.5500000e-01   2.1119621e+00
   2.5550000e-01   2.1111947e+00
   2.5600000e-01   2.1113860e+00
   2.5650000e-01   2.1111535e+00
   2.5700000e-01   2.1105843e+00
   2.5750000e-01   2.1103404e+00
   2.5800000e-01   2.1098022e+00
   2.5850000e-01   2.1094685e+00
   2.5900000e-01   2.1094251e+00
   2.5950000e-01   2.1093000e+00
   2.6000000e-01   2.1091724e+00
   2.6050000e-01   2.1091577e+00
   2.6100000e-01   2.1087567e+00
   2.6150000e-01   2.1081610e+00
   2.6200000e-01   2.1078921e+00
   2.6250000e-01   2.1075496e+00
   2.6300000e-01   2.1067781e+00
   2.6350000e-01   2.1064312e+00
   2.6400000e-01   2.1057028e+00
   2.6450000e-01   2.1059151e+00
   2.6500000e-01   2.1054861e+00
   2.6550000e-01   2.1052308e+00
   2.6600000e-01   2.1045575e+00
   2.6650000e-01   2.1038284e+00
   2.6700000e-01   2.1043099e+00
   2.6750000e-01   2.1033843e+00
   2.6800000e-01   2.1025212e+00
   2.6850000e-01   2.1034917e+00
   2.6900000e-01   2.1027534e+00
   2.6950000e-01   2.1023156e+00
   2.7000000e-01   2.1020790e+00
   2.7050000e-01   2.1018064e+00
   2.7100000e-01   2.1016961e+00
   2.7150000e-01   2.1014017e+00
   2.7200000e-01   2.1010865e+00
   2.7250000e-01   2.1008804e+00
   2.7300000e-01   2.1007682e+00
   2.7350000e-01   2.1005070e+00
   2.7400000e-01   2.0998290e+00
   2.7450000e-01   2.0995832e+00
   2.7500000e-01   2.0976566e+00
   2.7550000e-01   2.0974815e+00
   2.7600000e-01   2.0971209e+00
   2.7650000e-01   2.0967210e+00
   2.7700000e-01   2.0961269e+00
   2.7750000e-01   2.0955217e+00
   2.7800000e-01   2.0950924e+00
   2.7850000e-01   2.0949036e+00
   2.7900000e-01   2.0945633e+00
   2.7950000e-01   2.0959356e+00
   2.8000000e-01   2.0948676e+00
   2.8050000e-01   2.0941627e+00
   2.8100000e-01   2.0935987e+00
   2.8150000e-01   2.0930940e+00
   2.8200000e-01   2.0930579e+00
   2.8250000e-01   2.0927390e+00
   2.8300000e-01   2.0923424e+00
   2.8350000e-01   2.0918362e+00
   2.8400000e-01   2.0917835e+00
   2.8450000e-01   2.0913881e+00
   2.8500000e-01   2.0908690e+00
   2.8550000e-01   2.0903274e+00
   2.8600000e-01   2.0899904e+00
   2.8650000e-01   2.0889335e+00
   2.8700000e-01   2.0881984e+00
   2.8750000e-01   2.0874763e+00
   2.8800000e-01   2.0869884e+00
   2.8850000e-01   2.0865208e+00
   2.8900000e-01   2.0856912e+00
   2.8950000e-01   2.0852027e+00
   2.9000000e-01   2.0848013e+00
   2.9050000e-01   2.0854620e+00
   2.9100000e-01   2.0854216e+00
   2.9150000e-01   2.0851515e+00
   2.9200000e-01   2.0849084e+00
   2.9250000e-01   2.0847756e+00
   2.9300000e-01   2.0844540e+00
   2.9350000e-01   2.0836579e+00
   2.9400000e-01   2.0832120e+00
   2.9450000e-01   2.0826282e+00
   2.9500000e-01   2.0817507e+00
   2.9550000e-01   2.0810447e+00
   2.9600000e-01   2.0804293e+00
   2.9650000e-01   2.0799289e+00
   2.9700000e-01   2.0792318e+00
   2.9750000e-01   2.0785637e+00
   2.9800000e-01   2.0781458e+00
   2.9850000e-01   2.0776715e+00
   2.9900000e-01   2.0769685e+00
   2.9950000e-01   2.0763070e+00
   3.0000000e-01   2.0747494e+00
   3.0050000e-01   2.0737285e+00
   3.0100000e-01   2.0728128e+00
   3.0150000e-01   2.0718195e+00
   3.0200000e-01   2.0714968e+00
   3.0250000e-01   2.0703795e+00
   3.0300000e-01   2.0697880e+00
   3.0350000e-01   2.0691964e+00
   3.0400000e-01   2.0689620e+00
   3.0450000e-01   2.0686567e+00
   3.0500000e-01   2.0680556e+00
   3.0550000e-01   2.0670836e+00
   3.0600000e-01   2.0665141e+00
   3.0650000e-01   2.0653891e+00
   3.0700000e-01   2.0641220e+00
   3.0750000e-01   2.0634793e+00
   3.0800000e-01   2.0630206e+00
   3.0850000e-01   2.0623573e+00
   3.0900000e-01   2.0614070e+00
   3.0950000e-01   2.0607058e+00
   3.1000000e-01   2.0603052e+00
   3.1050000e-01   2.0596238e+00
   3.1100000e-01   2.0581916e+00
   3.1150000e-01   2.0576986e+00
   3.1200000e-01   2.0574139e+00
   3.1250000e-01   2.0570316e+00
   3.1300000e-01   2.0571196e+00
   3.1350000e-01   2.0572167e+00
   3.1400000e-01   2.0565490e+00
   3.1450000e-01   2.0558286e+00
   3.1500000e-01   2.0553765e+00
   3.1550000e-01   2.0545638e+00
   3.1600000e-01   2.0524102e+00
   3.1650000e-01   2.0524035e+00
   3.1700000e-01   2.0520699e+00
   3.1750000e-01   2.0518252e+00
   3.1800000e-01   2.0515666e+00
   3.1850000e-01   2.0516203e+00
   3.1900000e-01   2.0516689e+00
   3.1950000e-01   2.0506630e+00
   3.2000000e-01   2.0500225e+00
   3.2050000e-01   2.0497830e+00
   3.2100000e-01   2.0496756e+00
   3.2150000e-01   2.0488861e+00
   3.2200000e-01   2.0484800e+00
   3.2250000e-01   2.0483196e+00
   3.2300000e-01   2.0480720e+00
   3.2350000e-01   2.0474098e+00
   3.2400000e-01   2.0460795e+00
   3.2450000e-01   2.0458999e+00
   3.2500000e-01   2.0484292e+00
   3.2550000e-01   2.0488206e+00
   3.2600000e-01   2.0488434e+00
   3.2650000e-01   2.0486396e+00
   3.2700000e-01   2.0481018e+00
   3.2750000e-01   2.0473561e+00
   3.2800000e-01   2.0474366e+00
   3.2850000e-01   2.0475091e+00
   3.2900000e-01   2.0466777e+00
   3.2950000e-01   2.0469904e+00
   3.3000000e-01   2.0466545e+00
   3.3050000e-01   2.0477872e+00
   3.3100000e-01   2.0483402e+00
   3.3150000e-01   2.0481268e+00
   3.3200000e-01   2.0479484e+00
   3.3250000e-01   2.0469654e+00
   3.3300000e-01   2.0466022e+00
   3.3350000e-01   2.0464908e+00
   3.3400000e-01   2.0477817e+00
   3.3450000e-01   2.0477909e+00
   3.3500000e-01   2.0476883e+00
   3.3550000e-01   2.0478961e+00
   3.3600000e-01   2.0477593e+00
   3.3650000e-01   2.0478818e+00
   3.3700000e-01   2.0473855e+00
   3.3750000e-01   2.0470669e+00
   3.3800000e-01   2.0470544e+00
   3.3850000e-01   2.0469779e+00
   3.3900000e-01   2.0470588e+00
   3.3950000e-01   2.0436797e+00
   3.4000000e-01   2.0442371e+00
   3.4050000e-01   2.0447389e+00
   3.4100000e-01   2.0449199e+00
   3.4150000e-01   2.0445766e+00
   3.4200000e-01   2.0441252e+00
   3.4250000e-01   2.0434027e+00
   3.4300000e-01   2.0434387e+00
   3.4350000e-01   2.0446233e+00
   3.4400000e-01   2.0448430e+00
   3.4450000e-01   2.0448908e+00
   3.4500000e-01   2.0443529e+00
   3.4550000e-01   2.0437213e+00
   3.4600000e-01   2.0433685e+00
   3.4650000e-01   2.0432250e+00
   3.4700000e-01   2.0430528e+00
   3.4750000e-01   2.0429480e+00
   3.4800000e-01   2.0429505e+00
   3.4850000e-01   2.0426790e+00
   3.4900000e-01   2.0421872e+00
   3.4950000e-01   2.0422269e+00
   3.5000000e-01   2.0422067e+00
   3.5050000e-01   2.0421224e+00
   3.5100000e-01   2.0424108e+00
   3.5150000e-01   2.0426095e+00
   3.5200000e-01   2.0425959e+00
   3.5250000e-01   2.0421478e+00
   3.5300000e-01   2.0423832e+00
   3.5350000e-01   2.0420724e+00
   3.5400000e-01   2.0421695e+00
   3.5450000e-01   2.0324928e+00
   3.5500000e-01   2.0323118e+00
   3.5550000e-01   2.0317537e+00
   3.5600000e-01   2.0313869e+00
   3.5650000e-01   2.0312968e+00
   3.5700000e-01   2.0313060e+00
   3.5750000e-01   2.0309646e+00
   3.5800000e-01   2.0306824e+00
   3.5850000e-01   2.0311691e+00
   3.5900000e-01   2.0285037e+00
   3.5950000e-01   2.0283798e+00
   3.6000000e-01   2.0281627e+00
   3.6050000e-01   2.0279685e+00
   3.6100000e-01   2.0274766e+00
   3.6150000e-01   2.0274133e+00
   3.6200000e-01   2.0267975e+00
   3.6250000e-01   2.0279861e+00
   3.6300000e-01   2.0275936e+00
   3.6350000e-01   2.0273107e+00
   3.6400000e-01   2.0269862e+00
   3.6450000e-01   2.0266580e+00
   3.6500000e-01   2.0266021e+00
   3.6550000e-01   2.0266352e+00
   3.6600000e-01   2.0268898e+00
   3.6650000e-01   2.0267206e+00
   3.6700000e-01   2.0264980e+00
   3.6750000e-01   2.0259182e+00
   3.6800000e-01   2.0269122e+00
   3.6850000e-01   2.0270156e+00
   3.6900000e-01   2.0272566e+00
   3.6950000e-01   2.0274299e+00
   3.7000000e-01   2.0272974e+00
   3.7050000e-01   2.0267647e+00
   3.7100000e-01   2.0274461e+00
   3.7150000e-01   2.0271311e+00
   3.7200000e-01   2.0268239e+00
   3.7250000e-01   2.0266463e+00
   3.7300000e-01   2.0269601e+00
   3.7350000e-01   2.0267908e+00
   3.7400000e-01   2.0268865e+00
   3.7450000e-01   2.0267916e+00
   3.7500000e-01   2.0241876e+00
   3.7550000e-01   2.0240272e+00
   3.7600000e-01   2.0238315e+00
   3.7650000e-01   2.0237436e+00
   3.7700000e-01   2.0231653e+00
   3.7750000e-01   2.0228283e+00
   3.7800000e-01   2.0232903e+00
   3.7850000e-01   2.0233360e+00
   3.7900000e-01   2.0233047e+00
   3.7950000e-01   2.0235030e+00
   3.8000000e-01   2.0236814e+00
   3.8050000e-01   2.0237682e+00
   3.8100000e-01   2.0234471e+00
   3.8150000e-01   2.0231785e+00
   3.8200000e-01   2.0228051e+00
   3.8250000e-01   2.0223577e+00
   3.8300000e-01   2.0226616e+00
   3.8350000e-01   2.0232329e+00
   3.8400000e-01   2.0230369e+00
   3.8450000e-01   2.0231502e+00
   3.8500000e-01   2.0232756e+00
   3.8550000e-01   2.0233992e+00
   3.8600000e-01   2.0232749e+00
   3.8650000e-01   2.0232455e+00
   3.8700000e-01   2.0232999e+00
   3.8750000e-01   2.0228989e+00
   3.8800000e-01   2.0230608e+00
   3.8850000e-01   2.0226693e+00
   3.8900000e-01   2.0226612e+00
   3.8950000e-01   2.0221800e+00
   3.9000000e-01   2.0224534e+00
   3.9050000e-01   2.0225568e+00
   3.9100000e-01   2.0220303e+00
   3.9150000e-01   2.0217926e+00
   3.9200000e-01   2.0215561e+00
   3.9250000e-01   2.0214637e+00
   3.9300000e-01   2.0205841e+00
   3.9350000e-01   2.0216665e+00
   3.9400000e-01   2.0213648e+00
   3.9450000e-01   2.0212066e+00
   3.9500000e-01   2.0216510e+00
   3.9550000e-01   2.0216999e+00
   3.9600000e-01   2.0218806e+00
   3.9650000e-01   2.0221837e+00
   3.9700000e-01   2.0224832e+00
   3.9750000e-01   2.0226855e+00
   3.9800000e-01   2.0224206e+00
   3.9850000e-01   2.0223849e+00
   3.9900000e-01   2.0224582e+00
   3.9950000e-01   2.0226222e+00
   4.0000000e-01   2.0230321e+00
   4.0050000e-01   2.0232583e+00
   4.0100000e-01   2.0231939e+00
   4.0150000e-01   2.0233139e+00
   4.0200000e-01   2.0231075e+00
   4.0250000e-01   2.0204693e+00
   4.0300000e-01   2.0203255e+00
   4.0350000e-01   2.0201044e+00
   4.0400000e-01   2.0204509e+00
   4.0450000e-01   2.0203189e+00
   4.0500000e-01   2.0207515e+00
   4.0550000e-01   2.0209410e+00
   4.0600000e-01   2.0211323e+00
   4.0650000e-01   2.0213493e+00
   4.0700000e-01   2.0213537e+00
   4.0750000e-01   2.0216153e+00
   4.0800000e-01   2.0213265e+00
   4.0850000e-01   2.0218890e+00
   4.0900000e-01   2.0222797e+00
   4.0950000e-01   2.0227878e+00
   4.1000000e-01   2.0230490e+00
   4.1050000e-01   2.0232263e+00
   4.1100000e-01   2.0235751e+00
   4.1150000e-01   2.0239478e+00
   4.1200000e-01   2.0242763e+00
   4.1250000e-01   2.0246629e+00
   4.1300000e-01   2.0246854e+00
   4.1350000e-01   2.0249043e+00
   4.1400000e-01   2.0246508e+00
   4.1450000e-01   2.0250422e+00
   4.1500000e-01   2.0255308e+00
   4.1550000e-01   2.0263030e+00
   4.1600000e-01   2.0266128e+00
   4.1650000e-01   2.0259410e+00
   4.1700000e-01   2.0260856e+00
   4.1750000e-01   2.0264237e+00
   4.1800000e-01   2.0253160e+00
   4.1850000e-01   2.0254370e+00
   4.1900000e-01   2.0256956e+00
   4.1950000e-01   2.0258284e+00
   4.2000000e-01   2.0260701e+00
   4.2050000e-01   2.0265061e+00
   4.2100000e-01   2.0266683e+00
   4.2150000e-01   2.0265388e+00
   4.2200000e-01   2.0265878e+00
   4.2250000e-01   2.0266062e+00
   4.2300000e-01   2.0267666e+00
   4.2350000e-01   2.0284776e+00
   4.2400000e-01   2.0288632e+00
   4.2450000e-01   2.0292962e+00
   4.2500000e-01   2.0296052e+00
   4.2550000e-01   2.0301287e+00
   4.2600000e-01   2.0312806e+00
   4.2650000e-01   2.0319781e+00
   4.2700000e-01   2.0325866e+00
   4.2750000e-01   2.0329115e+00
   4.2800000e-01   2.0332253e+00
   4.2850000e-01   2.0334751e+00
   4.2900000e-01   2.0319483e+00
   4.2950000e-01   2.0319255e+00
   4.3000000e-01   2.0322460e+00
   4.3050000e-01   2.0326260e+00
   4.3100000e-01   2.0330678e+00
   4.3150000e-01   2.0328802e+00
   4.3200000e-01   2.0332039e+00
   4.3250000e-01   2.0335266e+00
   4.3300000e-01   2.0336741e+00
   4.3350000e-01   2.0335049e+00
   4.3400000e-01   2.0337679e+00
   4.3450000e-01   2.0341071e+00
   4.3500000e-01   2.0345004e+00
   4.3550000e-01   2.0346225e+00
   4.3600000e-01   2.0349452e+00
   4.3650000e-01   2.0355187e+00
   4.3700000e-01   2.0358888e+00
   4.3750000e-01   2.0375609e+00
   4.3800000e-01   2.0379295e+00
   4.3850000e-01   2.0383912e+00
   4.3900000e-01   2.0388783e+00
   4.3950000e-01   2.0401792e+00
   4.4000000e-01   2.0395159e+00
   4.4050000e-01   2.0395615e+00
   4.4100000e-01   2.0397789e+00
   4.4150000e-01   2.0400659e+00
   4.4200000e-01   2.0403543e+00
   4.4250000e-01   2.0404687e+00
   4.4300000e-01   2.0408245e+00
   4.4350000e-01   2.0413866e+00
   4.4400000e-01   2.0416383e+00
   4.4450000e-01   2.0417243e+00
   4.4500000e-01   2.0422155e+00
   4.4550000e-01   2.0424634e+00
   4.4600000e-01   2.0426930e+00
   4.4650000e-01   2.0431282e+00
   4.4700000e-01   2.0435138e+00
   4.4750000e-01   2.0438258e+00
   4.4800000e-01   2.0445733e+00
   4.4850000e-01   2.0457793e+00
   4.4900000e-01   2.0462557e+00
   4.4950000e-01   2.0486348e+00
   4.5000000e-01   2.0490925e+00
   4.5050000e-01   2.0496543e+00
   4.5100000e-01   2.0501090e+00
   4.5150000e-01   2.0497459e+00
   4.5200000e-01   2.0496683e+00
   4.5250000e-01   2.0496245e+00
   4.5300000e-01   2.0497183e+00
   4.5350000e-01   2.0497187e+00
   4.5400000e-01   2.0496237e+00
   4.5450000e-01   2.0496616e+00
   4.5500000e-01   2.0497602e+00
   4.5550000e-01   2.0497676e+00
   4.5600000e-01   2.0500972e+00
   4.5650000e-01   2.0506675e+00
   4.5700000e-01   2.0514117e+00
   4.5750000e-01   2.0516475e+00
   4.5800000e-01   2.0522284e+00
   4.5850000e-01   2.0529535e+00
   4.5900000e-01   2.0536088e+00
   4.5950000e-01   2.0541532e+00
   4.6000000e-01   2.0544233e+00
   4.6050000e-01   2.0546514e+00
   4.6100000e-01   2.0548644e+00
   4.6150000e-01   2.0548585e+00
   4.6200000e-01   2.0549722e+00
   4.6250000e-01   2.0550093e+00
   4.6300000e-01   2.0548655e+00
   4.6350000e-01   2.0548861e+00
   4.6400000e-01   2.0549795e+00
   4.6450000e-01   2.0550752e+00
   4.6500000e-01   2.0552389e+00
   4.6550000e-01   2.0560814e+00
   4.6600000e-01   2.0561020e+00
   4.6650000e-01   2.0561535e+00
   4.6700000e-01   2.0563076e+00
   4.6750000e-01   2.0564574e+00
   4.6800000e-01   2.0564912e+00
   4.6850000e-01   2.0565247e+00
   4.6900000e-01   2.0569562e+00
   4.6950000e-01   2.0572362e+00
   4.7000000e-01   2.0574577e+00
   4.7050000e-01   2.0579720e+00
   4.7100000e-01   2.0581861e+00
   4.7150000e-01   2.0585455e+00
   4.7200000e-01   2.0585518e+00
   4.7250000e-01   2.0588899e+00
   4.7300000e-01   2.0590300e+00
   4.7350000e-01   2.0592040e+00
   4.7400000e-01   2.0592769e+00
   4.7450000e-01   2.0566332e+00
   4.7500000e-01   2.0560965e+00
   4.7550000e-01   2.0568072e+00
   4.7600000e-01   2.0573580e+00
   4.7650000e-01   2.0575180e+00
   4.7700000e-01   2.0576891e+00
   4.7750000e-01   2.0579745e+00
   4.7800000e-01   2.0582369e+00
   4.7850000e-01   2.0585146e+00
   4.7900000e-01   2.0580386e+00
   4.7950000e-01   2.0582427e+00
   4.8000000e-01   2.0570703e+00
   4.8050000e-01   2.0565519e+00
   4.8100000e-01   2.0566229e+00
   4.8150000e-01   2.0567083e+00
   4.8200000e-01   2.0572943e+00
   4.8250000e-01   2.0577365e+00
   4.8300000e-01   2.0582048e+00
   4.8350000e-01   2.0572855e+00
   4.8400000e-01   2.0573340e+00
   4.8450000e-01   2.0575136e+00
   4.8500000e-01   2.0574194e+00
   4.8550000e-01   2.0576548e+00
   4.8600000e-01   2.0577807e+00
   4.8650000e-01   2.0581147e+00
   4.8700000e-01   2.0584315e+00
   4.8750000e-01   2.0582851e+00
   4.8800000e-01   2.0582026e+00
   4.8850000e-01   2.0576828e+00
   4.8900000e-01   2.0580857e+00
   4.8950000e-01   2.0577435e+00
   4.9000000e-01   2.0574731e+00
   4.9050000e-01   2.0574363e+00
   4.9100000e-01   2.0574540e+00
   4.9150000e-01   2.0576574e+00
   4.9200000e-01   2.0578005e+00
   4.9250000e-01   2.0578487e+00
   4.9300000e-01   2.0573065e+00
   4.9350000e-01   2.0576365e+00
   4.9400000e-01   2.0577829e+00
   4.9450000e-01   2.0576600e+00
   4.9500000e-01   2.0590300e+00
   4.9550000e-01   2.0595307e+00
   4.9600000e-01   2.0603681e+00
   4.9650000e-01   2.0614784e+00
   4.9700000e-01   2.0623918e+00
   4.9750000e-01   2.0627229e+00
   4.9800000e-01   2.0630518e+00
   4.9850000e-01   2.0634094e+00
   4.9900000e-01   2.0634495e+00
   4.9950000e-01   2.0636180e+00
   5.0000000e-01   2.0638185e+00
   5.0050000e-01   2.0635871e+00
   5.0100000e-01   2.0636592e+00
   5.0150000e-01   2.0637685e+00
   5.0200000e-01   2.0637446e+00
   5.0250000e-01   2.0636206e+00
   5.0300000e-01   2.0637545e+00
   5.0350000e-01   2.0637678e+00
   5.0400000e-01   2.0639649e+00
   5.0450000e-01   2.0642677e+00
   5.0500000e-01   2.0643531e+00
   5.0550000e-01   2.0644601e+00
   5.0600000e-01   2.0646047e+00
   5.0650000e-01   2.0645094e+00
   5.0700000e-01   2.0646382e+00
   5.0750000e-01   2.0646419e+00
   5.0800000e-01   2.0637740e+00
   5.0850000e-01   2.0637759e+00
   5.0900000e-01   2.0641106e+00
   5.0950000e-01   2.0643141e+00
   5.1000000e-01   2.0645142e+00
   5.1050000e-01   2.0652066e+00
   5.1100000e-01   2.0655491e+00
   5.1150000e-01   2.0658762e+00
   5.1200000e-01   2.0647000e+00
   5.1250000e-01   2.0648129e+00
   5.1300000e-01   2.0647784e+00
   5.1350000e-01   2.0648148e+00
   5.1400000e-01   2.0649178e+00
   5.1450000e-01   2.0663467e+00
   5.1500000e-01   2.0665718e+00
   5.1550000e-01   2.0667275e+00
   5.1600000e-01   2.0668779e+00
   5.1650000e-01   2.0670490e+00
   5.1700000e-01   2.0672569e+00
   5.1750000e-01   2.0670843e+00
   5.1800000e-01   2.0692873e+00
   5.1850000e-01   2.0697089e+00
   5.1900000e-01   2.0700124e+00
   5.1950000e-01   2.0702324e+00
   5.2000000e-01   2.0704575e+00
   5.2050000e-01   2.0696655e+00
   5.2100000e-01   2.0699995e+00
   5.2150000e-01   2.0703747e+00
   5.2200000e-01   2.0705778e+00
   5.2250000e-01   2.0702567e+00
   5.2300000e-01   2.0701312e+00
   5.2350000e-01   2.0699432e+00
   5.2400000e-01   2.0698976e+00
   5.2450000e-01   2.0698339e+00
   5.2500000e-01   2.0697166e+00
   5.2550000e-01   2.0697210e+00
   5.2600000e-01   2.0714383e+00
   5.2650000e-01   2.0720689e+00
   5.2700000e-01   2.0725089e+00
   5.2750000e-01   2.0722028e+00
   5.2800000e-01   2.0722911e+00
   5.2850000e-01   2.0713806e+00
   5.2900000e-01   2.0709586e+00
   5.2950000e-01   2.0706032e+00
   5.3000000e-01   2.0700179e+00
   5.3050000e-01   2.0698807e+00
   5.3100000e-01   2.0698483e+00
   5.3150000e-01   2.0698071e+00
   5.3200000e-01   2.0700470e+00
   5.3250000e-01   2.0698612e+00
   5.3300000e-01   2.0694462e+00
   5.3350000e-01   2.0691129e+00
   5.3400000e-01   2.0692376e+00
   5.3450000e-01   2.0693951e+00
   5.3500000e-01   2.0707886e+00
   5.3550000e-01   2.0714236e+00
   5.3600000e-01   2.0718382e+00
   5.3650000e-01   2.0721925e+00
   5.3700000e-01   2.0723915e+00
   5.3750000e-01   2.0728360e+00
   5.3800000e-01   2.0729316e+00
   5.3850000e-01   2.0728775e+00
   5.3900000e-01   2.0728448e+00
   5.3950000e-01   2.0726792e+00
   5.4000000e-01   2.0729250e+00
   5.4050000e-01   2.0730335e+00
   5.4100000e-01   2.0731288e+00
   5.4150000e-01   2.0733587e+00
   5.4200000e-01   2.0738668e+00
   5.4250000e-01   2.0736196e+00
   5.4300000e-01   2.0728518e+00
   5.4350000e-01   2.0732208e+00
   5.4400000e-01   2.0729011e+00
   5.4450000e-01   2.0725490e+00
   5.4500000e-01   2.0724055e+00
   5.4550000e-01   2.0723338e+00
   5.4600000e-01   2.0722528e+00
   5.4650000e-01   2.0723926e+00
   5.4700000e-01   2.0722646e+00
   5.4750000e-01   2.0722035e+00
   5.4800000e-01   2.0718298e+00
   5.4850000e-01   2.0714376e+00
   5.4900000e-01   2.0713118e+00
   5.4950000e-01   2.0707577e+00
   5.5000000e-01   2.0714876e+00
   5.5050000e-01   2.0717382e+00
   5.5100000e-01   2.0717838e+00
   5.5150000e-01   2.0716970e+00
   5.5200000e-01   2.0716822e+00
   5.5250000e-01   2.0725196e+00
   5.5300000e-01   2.0727175e+00
   5.5350000e-01   2.0724806e+00
   5.5400000e-01   2.0722370e+00
   5.5450000e-01   2.0721237e+00
   5.5500000e-01   2.0715454e+00
   5.5550000e-01   2.0713589e+00
   5.5600000e-01   2.0712261e+00
   5.5650000e-01   2.0716506e+00
   5.5700000e-01   2.0719552e+00
   5.5750000e-01   2.0720946e+00
   5.5800000e-01   2.0717172e+00
   5.5850000e-01   2.0719835e+00
   5.5900000e-01   2.0716396e+00
   5.5950000e-01   2.0713979e+00
   5.6000000e-01   2.0714126e+00
   5.6050000e-01   2.0713405e+00
   5.6100000e-01   2.0711245e+00
   5.6150000e-01   2.0710079e+00
   5.6200000e-01   2.0712205e+00
   5.6250000e-01   2.0716661e+00
   5.6300000e-01   2.0716046e+00
   5.6350000e-01   2.0716815e+00
   5.6400000e-01   2.0715502e+00
   5.6450000e-01   2.0710701e+00
   5.6500000e-01   2.0704336e+00
   5.6550000e-01   2.0703935e+00
   5.6600000e-01   2.0703107e+00
   5.6650000e-01   2.0702302e+00
   5.6700000e-01   2.0707033e+00
   5.6750000e-01   2.0707754e+00
   5.6800000e-01   2.0707239e+00
   5.6850000e-01   2.0705300e+00
   5.6900000e-01   2.0706058e+00
   5.6950000e-01   2.0704822e+00
   5.7000000e-01   2.0699259e+00
   5.7050000e-01   2.0696577e+00
   5.7100000e-01   2.0693675e+00
   5.7150000e-01   2.0695713e+00
   5.7200000e-01   2.0696051e+00
   5.7250000e-01   2.0696176e+00
   5.7300000e-01   2.0680166e+00
   5.7350000e-01   2.0673253e+00
   5.7400000e-01   2.0666844e+00
   5.7450000e-01   2.0661789e+00
   5.7500000e-01   2.0656532e+00
   5.7550000e-01   2.0644903e+00
   5.7600000e-01   2.0643777e+00
   5.7650000e-01   2.0642423e+00
   5.7700000e-01   2.0642118e+00
   5.7750000e-01   2.0639208e+00
   5.7800000e-01   2.0667414e+00
   5.7850000e-01   2.0670449e+00
   5.7900000e-01   2.0671833e+00
   5.7950000e-01   2.0669493e+00
   5.8000000e-01   2.0667742e+00
   5.8050000e-01   2.0665332e+00
   5.8100000e-01   2.0669784e+00
   5.8150000e-01   2.0668323e+00
   5.8200000e-01   2.0666782e+00
   5.8250000e-01   2.0665652e+00
   5.8300000e-01   2.0667039e+00
   5.8350000e-01   2.0667116e+00
   5.8400000e-01   2.0666421e+00
   5.8450000e-01   2.0664692e+00
   5.8500000e-01   2.0666693e+00
   5.8550000e-01   2.0666579e+00
   5.8600000e-01   2.0662996e+00
   5.8650000e-01   2.0661385e+00
   5.8700000e-01   2.0645904e+00
   5.8750000e-01   2.0642479e+00
   5.8800000e-01   2.0639602e+00
   5.8850000e-01   2.0636854e+00
   5.8900000e-01   2.0624135e+00
   5.8950000e-01   2.0619408e+00
   5.9000000e-01   2.0615942e+00
   5.9050000e-01   2.0612035e+00
   5.9100000e-01   2.0606385e+00
   5.9150000e-01   2.0603419e+00
   5.9200000e-01   2.0601937e+00
   5.9250000e-01   2.0598236e+00
   5.9300000e-01   2.0590396e+00
   5.9350000e-01   2.0585797e+00
   5.9400000e-01   2.0581607e+00
   5.9450000e-01   2.0580227e+00
   5.9500000e-01   2.0580812e+00
   5.9550000e-01   2.0579782e+00
   5.9600000e-01   2.0578498e+00
   5.9650000e-01   2.0577082e+00
   5.9700000e-01   2.0574433e+00
   5.9750000e-01   2.0567197e+00
   5.9800000e-01   2.0556256e+00
   5.9850000e-01   2.0552959e+00
   5.9900000e-01   2.0528336e+00
   5.9950000e-01   2.0522958e+00
   6.0000000e-01   2.0518366e+00
   6.0050000e-01   2.0514592e+00
   6.0100000e-01   2.0518098e+00
   6.0150000e-01   2.0520357e+00
   6.0200000e-01   2.0523726e+00
   6.0250000e-01   2.0525529e+00
   6.0300000e-01   2.0526103e+00
   6.0350000e-01   2.0528126e+00
   6.0400000e-01   2.0532177e+00
   6.0450000e-01   2.0535856e+00
   6.0500000e-01   2.0538519e+00
   6.0550000e-01   2.0537710e+00
   6.0600000e-01   2.0537217e+00
   6.0650000e-01   2.0531518e+00
   6.0700000e-01   2.0530025e+00
   6.0750000e-01   2.0525669e+00
   6.0800000e-01   2.0520044e+00
   6.0850000e-01   2.0515504e+00
   6.0900000e-01   2.0510122e+00
   6.0950000e-01   2.0509522e+00
   6.1000000e-01   2.0508334e+00
   6.1050000e-01   2.0507366e+00
   6.1100000e-01   2.0505983e+00
   6.1150000e-01   2.0503404e+00
   6.1200000e-01   2.0499780e+00
   6.1250000e-01   2.0516199e+00
   6.1300000e-01   2.0513786e+00
   6.1350000e-01   2.0518046e+00
   6.1400000e-01   2.0519418e+00
   6.1450000e-01   2.0522490e+00
   6.1500000e-01   2.0514055e+00
   6.1550000e-01   2.0512462e+00
   6.1600000e-01   2.0511733e+00
   6.1650000e-01   2.0510927e+00
   6.1700000e-01   2.0510401e+00
   6.1750000e-01   2.0509518e+00
   6.1800000e-01   2.0508772e+00
   6.1850000e-01   2.0505725e+00
   6.1900000e-01   2.0503367e+00
   6.1950000e-01   2.0503886e+00
   6.2000000e-01   2.0499732e+00
   6.2050000e-01   2.0497176e+00
   6.2100000e-01   2.0495112e+00
   6.2150000e-01   2.0494387e+00
   6.2200000e-01   2.0491275e+00
   6.2250000e-01   2.0489027e+00
   6.2300000e-01   2.0486904e+00
   6.2350000e-01   2.0489575e+00
   6.2400000e-01   2.0492614e+00
   6.2450000e-01   2.0494637e+00
   6.2500000e-01   2.0493883e+00
   6.2550000e-01   2.0493077e+00
   6.2600000e-01   2.0494148e+00
   6.2650000e-01   2.0496686e+00
   6.2700000e-01   2.0495748e+00
   6.2750000e-01   2.0494074e+00
   6.2800000e-01   2.0492864e+00
   6.2850000e-01   2.0490969e+00
   6.2900000e-01   2.0488125e+00
   6.2950000e-01   2.0486790e+00
   6.3000000e-01   2.0484553e+00
   6.3050000e-01   2.0483931e+00
   6.3100000e-01   2.0482916e+00
   6.3150000e-01   2.0477107e+00
   6.3200000e-01   2.0477548e+00
   6.3250000e-01   2.0474017e+00
   6.3300000e-01   2.0470956e+00
   6.3350000e-01   2.0469470e+00
   6.3400000e-01   2.0472041e+00
   6.3450000e-01   2.0469389e+00
   6.3500000e-01   2.0466181e+00
   6.3550000e-01   2.0470544e+00
   6.3600000e-01   2.0470823e+00
   6.3650000e-01   2.0471464e+00
   6.3700000e-01   2.0471997e+00
   6.3750000e-01   2.0472553e+00
   6.3800000e-01   2.0473101e+00
   6.3850000e-01   2.0470459e+00
   6.3900000e-01   2.0468329e+00
   6.3950000e-01   2.0466460e+00
   6.4000000e-01   2.0465816e+00
   6.4050000e-01   2.0465390e+00
   6.4100000e-01   2.0465368e+00
   6.4150000e-01   2.0464385e+00
   6.4200000e-01   2.0464165e+00
   6.4250000e-01   2.0457969e+00
   6.4300000e-01   2.0452712e+00
   6.4350000e-01   2.0450586e+00
   6.4400000e-01   2.0448525e+00
   6.4450000e-01   2.0437842e+00
   6.4500000e-01   2.0435211e+00
   6.4550000e-01   2.0428534e+00
   6.4600000e-01   2.0419786e+00
   6.4650000e-01   2.0416934e+00
   6.4700000e-01   2.0411872e+00
   6.4750000e-01   2.0410758e+00
   6.4800000e-01   2.0408885e+00
   6.4850000e-01   2.0407130e+00
   6.4900000e-01   2.0405177e+00
   6.4950000e-01   2.0402822e+00
   6.5000000e-01   2.0401608e+00
   6.5050000e-01   2.0396630e+00
   6.5100000e-01   2.0397624e+00
   6.5150000e-01   2.0398768e+00
   6.5200000e-01   2.0400089e+00
   6.5250000e-01   2.0400479e+00
   6.5300000e-01   2.0397664e+00
   6.5350000e-01   2.0396215e+00
   6.5400000e-01   2.0393801e+00
   6.5450000e-01   2.0392694e+00
   6.5500000e-01   2.0392356e+00
   6.5550000e-01   2.0395148e+00
   6.5600000e-01   2.0396263e+00
   6.5650000e-01   2.0397337e+00
   6.5700000e-01   2.0399919e+00
   6.5750000e-01   2.0396380e+00
   6.5800000e-01   2.0396362e+00
   6.5850000e-01   2.0393665e+00
   6.5900000e-01   2.0392403e+00
   6.5950000e-01   2.0393632e+00
   6.6000000e-01   2.0389615e+00
   6.6050000e-01   2.0387915e+00
   6.6100000e-01   2.0387135e+00
   6.6150000e-01   2.0386473e+00
   6.6200000e-01   2.0385086e+00
   6.6250000e-01   2.0384413e+00
   6.6300000e-01   2.0384137e+00
   6.6350000e-01   2.0383982e+00
   6.6400000e-01   2.0366007e+00
   6.6450000e-01   2.0362556e+00
   6.6500000e-01   2.0358513e+00
   6.6550000e-01   2.0355257e+00
   6.6600000e-01   2.0352520e+00
   6.6650000e-01   2.0349511e+00
   6.6700000e-01   2.0343437e+00
   6.6750000e-01   2.0320999e+00
   6.6800000e-01   2.0316765e+00
   6.6850000e-01   2.0313351e+00
   6.6900000e-01   2.0310407e+00
   6.6950000e-01   2.0316055e+00
   6.7000000e-01   2.0312379e+00
   6.7050000e-01   2.0309223e+00
   6.7100000e-01   2.0305823e+00
   6.7150000e-01   2.0306482e+00
   6.7200000e-01   2.0309738e+00
   6.7250000e-01   2.0310602e+00
   6.7300000e-01   2.0310301e+00
   6.7350000e-01   2.0309730e+00
   6.7400000e-01   2.0309109e+00
   6.7450000e-01   2.0308373e+00
   6.7500000e-01   2.0307461e+00
   6.7550000e-01   2.0289861e+00
   6.7600000e-01   2.0283695e+00
   6.7650000e-01   2.0280170e+00
   6.7700000e-01   2.0275881e+00
   6.7750000e-01   2.0271797e+00
   6.7800000e-01   2.0271506e+00
   6.7850000e-01   2.0285788e+00
   6.7900000e-01   2.0292495e+00
   6.7950000e-01   2.0297653e+00
   6.8000000e-01   2.0301423e+00
   6.8050000e-01   2.0303366e+00
   6.8100000e-01   2.0305246e+00
   6.8150000e-01   2.0304620e+00
   6.8200000e-01   2.0305941e+00
   6.8250000e-01   2.0307534e+00
   6.8300000e-01   2.0307836e+00
   6.8350000e-01   2.0304598e+00
   6.8400000e-01   2.0300772e+00
   6.8450000e-01   2.0300474e+00
   6.8500000e-01   2.0297274e+00
   6.8550000e-01   2.0294717e+00
   6.8600000e-01   2.0293190e+00
   6.8650000e-01   2.0291590e+00
   6.8700000e-01   2.0284684e+00
   6.8750000e-01   2.0282153e+00
   6.8800000e-01   2.0279118e+00
   6.8850000e-01   2.0277867e+00
   6.8900000e-01   2.0277025e+00
   6.8950000e-01   2.0273806e+00
   6.9000000e-01   2.0277683e+00
   6.9050000e-01   2.0279335e+00
   6.9100000e-01   2.0282378e+00
   6.9150000e-01   2.0278165e+00
   6.9200000e-01   2.0278916e+00
   6.9250000e-01   2.0278320e+00
   6.9300000e-01   2.0268298e+00
   6.9350000e-01   2.0265462e+00
   6.9400000e-01   2.0262596e+00
   6.9450000e-01   2.0260010e+00
   6.9500000e-01   2.0258373e+00
   6.9550000e-01   2.0257000e+00
   6.9600000e-01   2.0253487e+00
   6.9650000e-01   2.0251401e+00
   6.9700000e-01   2.0249709e+00
   6.9750000e-01   2.0247774e+00
   6.9800000e-01   2.0249731e+00
   6.9850000e-01   2.0249367e+00
   6.9900000e-01   2.0249293e+00
   6.9950000e-01   2.0241479e+00
   7.0000000e-01   2.0238760e+00
   7.0050000e-01   2.0236740e+00
   7.0100000e-01   2.0235000e+00
   7.0150000e-01   2.0234831e+00
   7.0200000e-01   2.0231097e+00
   7.0250000e-01   2.0230648e+00
   7.0300000e-01   2.0230177e+00
   7.0350000e-01   2.0229180e+00
   7.0400000e-01   2.0227194e+00
   7.0450000e-01   2.0225891e+00
   7.0500000e-01   2.0225391e+00
   7.0550000e-01   2.0225273e+00
   7.0600000e-01   2.0219001e+00
   7.0650000e-01   2.0216333e+00
   7.0700000e-01   2.0213920e+00
   7.0750000e-01   2.0211142e+00
   7.0800000e-01   2.0209163e+00
   7.0850000e-01   2.0209873e+00
   7.0900000e-01   2.0210329e+00
   7.0950000e-01   2.0209516e+00
   7.1000000e-01   2.0209682e+00
   7.1050000e-01   2.0207184e+00
   7.1100000e-01   2.0205797e+00
   7.1150000e-01   2.0204359e+00
   7.1200000e-01   2.0199344e+00
   7.1250000e-01   2.0198870e+00
   7.1300000e-01   2.0196394e+00
   7.1350000e-01   2.0195345e+00
   7.1400000e-01   2.0196754e+00
   7.1450000e-01   2.0200617e+00
   7.1500000e-01   2.0200577e+00
   7.1550000e-01   2.0202361e+00
   7.1600000e-01   2.0204072e+00
   7.1650000e-01   2.0197777e+00
   7.1700000e-01   2.0195371e+00
   7.1750000e-01   2.0193826e+00
   7.1800000e-01   2.0192185e+00
   7.1850000e-01   2.0190522e+00
   7.1900000e-01   2.0189900e+00
   7.1950000e-01   2.0190084e+00
   7.2000000e-01   2.0189459e+00
   7.2050000e-01   2.0188797e+00
   7.2100000e-01   2.0185004e+00
   7.2150000e-01   2.0184238e+00
   7.2200000e-01   2.0182951e+00
   7.2250000e-01   2.0182649e+00
   7.2300000e-01   2.0182329e+00
   7.2350000e-01   2.0181170e+00
   7.2400000e-01   2.0180243e+00
   7.2450000e-01   2.0179257e+00
   7.2500000e-01   2.0178841e+00
   7.2550000e-01   2.0177502e+00
   7.2600000e-01   2.0175291e+00
   7.2650000e-01   2.0172657e+00
   7.2700000e-01   2.0175405e+00
   7.2750000e-01   2.0146386e+00
   7.2800000e-01   2.0142387e+00
   7.2850000e-01   2.0140319e+00
   7.2900000e-01   2.0142001e+00
   7.2950000e-01   2.0145470e+00
   7.3000000e-01   2.0147431e+00
   7.3050000e-01   2.0141007e+00
   7.3100000e-01   2.0137707e+00
   7.3150000e-01   2.0139433e+00
   7.3200000e-01   2.0138406e+00
   7.3250000e-01   2.0135209e+00
   7.3300000e-01   2.0133112e+00
   7.3350000e-01   2.0131247e+00
   7.3400000e-01   2.0129742e+00
   7.3450000e-01   2.0124518e+00
   7.3500000e-01   2.0120258e+00
   7.3550000e-01   2.0116634e+00
   7.3600000e-01   2.0114140e+00
   7.3650000e-01   2.0112047e+00
   7.3700000e-01   2.0114085e+00
   7.3750000e-01   2.0114891e+00
   7.3800000e-01   2.0121973e+00
   7.3850000e-01   2.0124401e+00
   7.3900000e-01   2.0126682e+00
   7.3950000e-01   2.0127840e+00
   7.4000000e-01   2.0132962e+00
   7.4050000e-01   2.0141449e+00
   7.4100000e-01   2.0144315e+00
   7.4150000e-01   2.0146471e+00
   7.4200000e-01   2.0154748e+00
   7.4250000e-01   2.0157677e+00
   7.4300000e-01   2.0159932e+00
   7.4350000e-01   2.0162073e+00
   7.4400000e-01   2.0161175e+00
   7.4450000e-01   2.0175501e+00
   7.4500000e-01   2.0177289e+00
   7.4550000e-01   2.0178797e+00
   7.4600000e-01   2.0179997e+00
   7.4650000e-01   2.0180865e+00
   7.4700000e-01   2.0181343e+00
   7.4750000e-01   2.0182370e+00
   7.4800000e-01   2.0183127e+00
   7.4850000e-01   2.0184507e+00
   7.4900000e-01   2.0184632e+00
   7.4950000e-01   2.0185235e+00
   7.5000000e-01   2.0186656e+00
   7.5050000e-01   2.0180725e+00
   7.5100000e-01   2.0177679e+00
   7.5150000e-01   2.0174272e+00
   7.5200000e-01   2.0171642e+00
   7.5250000e-01   2.0172620e+00
   7.5300000e-01   2.0173503e+00
   7.5350000e-01   2.0171723e+00
   7.5400000e-01   2.0173397e+00
   7.5450000e-01   2.0173021e+00
   7.5500000e-01   2.0176664e+00
   7.5550000e-01   2.0175994e+00
   7.5600000e-01   2.0176884e+00
   7.5650000e-01   2.0175968e+00
   7.5700000e-01   2.0175792e+00
   7.5750000e-01   2.0176380e+00
   7.5800000e-01   2.0176759e+00
   7.5850000e-01   2.0177495e+00
   7.5900000e-01   2.0176594e+00
   7.5950000e-01   2.0176575e+00
   7.6000000e-01   2.0180931e+00
   7.6050000e-01   2.0184805e+00
   7.6100000e-01   2.0190169e+00
   7.6150000e-01   2.0194311e+00
   7.6200000e-01   2.0178761e+00
   7.6250000e-01   2.0177355e+00
   7.6300000e-01   2.0170586e+00
   7.6350000e-01   2.0166374e+00
   7.6400000e-01   2.0160679e+00
   7.6450000e-01   2.0157894e+00
   7.6500000e-01   2.0155532e+00
   7.6550000e-01   2.0153457e+00
   7.6600000e-01   2.0151971e+00
   7.6650000e-01   2.0151043e+00
   7.6700000e-01   2.0150444e+00
   7.6750000e-01   2.0149336e+00
   7.6800000e-01   2.0147258e+00
   7.6850000e-01   2.0152059e+00
   7.6900000e-01   2.0157853e+00
   7.6950000e-01   2.0160535e+00
   7.7000000e-01   2.0169935e+00
   7.7050000e-01   2.0179316e+00
   7.7100000e-01   2.0185857e+00
   7.7150000e-01   2.0191449e+00
   7.7200000e-01   2.0197711e+00
   7.7250000e-01   2.0203306e+00
   7.7300000e-01   2.0204116e+00
   7.7350000e-01   2.0207647e+00
   7.7400000e-01   2.0216687e+00
   7.7450000e-01   2.0209774e+00
   7.7500000e-01   2.0205230e+00
   7.7550000e-01   2.0200959e+00
   7.7600000e-01   2.0215318e+00
   7.7650000e-01   2.0214645e+00
   7.7700000e-01   2.0216337e+00
   7.7750000e-01   2.0219777e+00
   7.7800000e-01   2.0220763e+00
   7.7850000e-01   2.0222113e+00
   7.7900000e-01   2.0222518e+00
   7.7950000e-01   2.0230063e+00
   7.8000000e-01   2.0230074e+00
   7.8050000e-01   2.0229890e+00
   7.8100000e-01   2.0230387e+00
   7.8150000e-01   2.0226292e+00
   7.8200000e-01   2.0226583e+00
   7.8250000e-01   2.0226498e+00
   7.8300000e-01   2.0234448e+00
   7.8350000e-01   2.0234743e+00
   7.8400000e-01   2.0238455e+00
   7.8450000e-01   2.0241247e+00
   7.8500000e-01   2.0238506e+00
   7.8550000e-01   2.0241332e+00
   7.8600000e-01   2.0244113e+00
   7.8650000e-01   2.0247998e+00
   7.8700000e-01   2.0250827e+00
   7.8750000e-01   2.0252170e+00
   7.8800000e-01   2.0251699e+00
   7.8850000e-01   2.0252486e+00
   7.8900000e-01   2.0253509e+00
   7.8950000e-01   2.0254800e+00
   7.9000000e-01   2.0255853e+00
   7.9050000e-01   2.0254741e+00
   7.9100000e-01   2.0255113e+00
   7.9150000e-01   2.0257331e+00
   7.9200000e-01   2.0258685e+00
   7.9250000e-01   2.0259741e+00
   7.9300000e-01   2.0260676e+00
   7.9350000e-01   2.0261823e+00
   7.9400000e-01   2.0259226e+00
   7.9450000e-01   2.0258994e+00
   7.9500000e-01   2.0260050e+00
   7.9550000e-01   2.0259800e+00
   7.9600000e-01   2.0254940e+00
   7.9650000e-01   2.0256066e+00
   7.9700000e-01   2.0256522e+00
   7.9750000e-01   2.0254466e+00
   7.9800000e-01   2.0253649e+00
   7.9850000e-01   2.0259568e+00
   7.9900000e-01   2.0267368e+00
   7.9950000e-01   2.0269895e+00
   8.0000000e-01   2.0272099e+00
   8.0050000e-01   2.0269060e+00
   8.0100000e-01   2.0266823e+00
   8.0150000e-01   2.0265153e+00
   8.0200000e-01   2.0263107e+00
   8.0250000e-01   2.0261901e+00
   8.0300000e-01   2.0264207e+00
   8.0350000e-01   2.0270219e+00
   8.0400000e-01   2.0291777e+00
   8.0450000e-01   2.0298300e+00
   8.0500000e-01   2.0299073e+00
   8.0550000e-01   2.0302906e+00
   8.0600000e-01   2.0305198e+00
   8.0650000e-01   2.0307159e+00
   8.0700000e-01   2.0309694e+00
   8.0750000e-01   2.0310573e+00
   8.0800000e-01   2.0311761e+00
   8.0850000e-01   2.0313273e+00
   8.0900000e-01   2.0312574e+00
   8.0950000e-01   2.0312869e+00
   8.1000000e-01   2.0311143e+00
   8.1050000e-01   2.0309455e+00
   8.1100000e-01   2.0308605e+00
   8.1150000e-01   2.0308310e+00
   8.1200000e-01   2.0307387e+00
   8.1250000e-01   2.0308476e+00
   8.1300000e-01   2.0309844e+00
   8.1350000e-01   2.0311368e+00
   8.1400000e-01   2.0319638e+00
   8.1450000e-01   2.0323994e+00
   8.1500000e-01   2.0329751e+00
   8.1550000e-01   2.0333106e+00
   8.1600000e-01   2.0335766e+00
   8.1650000e-01   2.0334019e+00
   8.1700000e-01   2.0333739e+00
   8.1750000e-01   2.0332753e+00
   8.1800000e-01   2.0332543e+00
   8.1850000e-01   2.0332429e+00
   8.1900000e-01   2.0323891e+00
   8.1950000e-01   2.0325462e+00
   8.2000000e-01   2.0328876e+00
   8.2050000e-01   2.0331657e+00
   8.2100000e-01   2.0331421e+00
   8.2150000e-01   2.0330303e+00
   8.2200000e-01   2.0334251e+00
   8.2250000e-01   2.0341023e+00
   8.2300000e-01   2.0342495e+00
   8.2350000e-01   2.0344198e+00
   8.2400000e-01   2.0345714e+00
   8.2450000e-01   2.0347108e+00
   8.2500000e-01   2.0347888e+00
   8.2550000e-01   2.0350048e+00
   8.2600000e-01   2.0349356e+00
   8.2650000e-01   2.0349783e+00
   8.2700000e-01   2.0350364e+00
   8.2750000e-01   2.0348716e+00
   8.2800000e-01   2.0332812e+00
   8.2850000e-01   2.0338765e+00
   8.2900000e-01   2.0334048e+00
   8.2950000e-01   2.0330358e+00
   8.3000000e-01   2.0332039e+00
   8.3050000e-01   2.0332389e+00
   8.3100000e-01   2.0331730e+00
   8.3150000e-01   2.0335626e+00
   8.3200000e-01   2.0336774e+00
   8.3250000e-01   2.0337882e+00
   8.3300000e-01   2.0338890e+00
   8.3350000e-01   2.0340332e+00
   8.3400000e-01   2.0326146e+00
   8.3450000e-01   2.0322864e+00
   8.3500000e-01   2.0322033e+00
   8.3550000e-01   2.0321021e+00
   8.3600000e-01   2.0327187e+00
   8.3650000e-01   2.0326028e+00
   8.3700000e-01   2.0324538e+00
   8.3750000e-01   2.0327514e+00
   8.3800000e-01   2.0328559e+00
   8.3850000e-01   2.0329663e+00
   8.3900000e-01   2.0330160e+00
   8.3950000e-01   2.0323924e+00
   8.4000000e-01   2.0319965e+00
   8.4050000e-01   2.0313946e+00
   8.4100000e-01   2.0322967e+00
   8.4150000e-01   2.0324579e+00
   8.4200000e-01   2.0328210e+00
   8.4250000e-01   2.0330288e+00
   8.4300000e-01   2.0332459e+00
   8.4350000e-01   2.0338754e+00
   8.4400000e-01   2.0341987e+00
   8.4450000e-01   2.0343680e+00
   8.4500000e-01   2.0345081e+00
   8.4550000e-01   2.0346660e+00
   8.4600000e-01   2.0355802e+00
   8.4650000e-01   2.0360400e+00
   8.4700000e-01   2.0364072e+00
   8.4750000e-01   2.0365455e+00
   8.4800000e-01   2.0369885e+00
   8.4850000e-01   2.0371761e+00
   8.4900000e-01   2.0372037e+00
   8.4950000e-01   2.0372401e+00
   8.5000000e-01   2.0375403e+00
   8.5050000e-01   2.0375127e+00
   8.5100000e-01   2.0378905e+00
   8.5150000e-01   2.0378758e+00
   8.5200000e-01   2.0378306e+00
   8.5250000e-01   2.0378000e+00
   8.5300000e-01   2.0378067e+00
   8.5350000e-01   2.0378063e+00
   8.5400000e-01   2.0378269e+00
   8.5450000e-01   2.0378710e+00
   8.5500000e-01   2.0378501e+00
   8.5550000e-01   2.0381885e+00
   8.5600000e-01   2.0382003e+00
   8.5650000e-01   2.0383173e+00
   8.5700000e-01   2.0383773e+00
   8.5750000e-01   2.0378821e+00
   8.5800000e-01   2.0373792e+00
   8.5850000e-01   2.0373810e+00
   8.5900000e-01   2.0371687e+00
   8.5950000e-01   2.0369701e+00
   8.6000000e-01   2.0369645e+00
   8.6050000e-01   2.0368766e+00
   8.6100000e-01   2.0366732e+00
   8.6150000e-01   2.0365738e+00
   8.6200000e-01   2.0367147e+00
   8.6250000e-01   2.0383578e+00
   8.6300000e-01   2.0388151e+00
   8.6350000e-01   2.0389342e+00
   8.6400000e-01   2.0388139e+00
   8.6450000e-01   2.0388710e+00
   8.6500000e-01   2.0385207e+00
   8.6550000e-01   2.0382213e+00
   8.6600000e-01   2.0379557e+00
   8.6650000e-01   2.0378721e+00
   8.6700000e-01   2.0377640e+00
   8.6750000e-01   2.0376532e+00
   8.6800000e-01   2.0375550e+00
   8.6850000e-01   2.0374671e+00
   8.6900000e-01   2.0373479e+00
   8.6950000e-01   2.0373365e+00
   8.7000000e-01   2.0373457e+00
   8.7050000e-01   2.0372611e+00
   8.7100000e-01   2.0372544e+00
   8.7150000e-01   2.0372728e+00
   8.7200000e-01   2.0371639e+00
   8.7250000e-01   2.0371415e+00
   8.7300000e-01   2.0372210e+00
   8.7350000e-01   2.0372486e+00
   8.7400000e-01   2.0379862e+00
   8.7450000e-01   2.0383177e+00
   8.7500000e-01   2.0381874e+00
   8.7550000e-01   2.0381848e+00
   8.7600000e-01   2.0381672e+00
   8.7650000e-01   2.0378298e+00
   8.7700000e-01   2.0376573e+00
   8.7750000e-01   2.0375355e+00
   8.7800000e-01   2.0373074e+00
   8.7850000e-01   2.0368314e+00
   8.7900000e-01   2.0361515e+00
   8.7950000e-01   2.0357369e+00
   8.8000000e-01   2.0370161e+00
   8.8050000e-01   2.0372486e+00
   8.8100000e-01   2.0369730e+00
   8.8150000e-01   2.0376650e+00
   8.8200000e-01   2.0380215e+00
   8.8250000e-01   2.0382463e+00
   8.8300000e-01   2.0384641e+00
   8.8350000e-01   2.0386168e+00
   8.8400000e-01   2.0389251e+00
   8.8450000e-01   2.0391259e+00
   8.8500000e-01   2.0393253e+00
   8.8550000e-01   2.0395015e+00
   8.8600000e-01   2.0396594e+00
   8.8650000e-01   2.0394199e+00
   8.8700000e-01   2.0392694e+00
   8.8750000e-01   2.0385270e+00
   8.8800000e-01   2.0380977e+00
   8.8850000e-01   2.0377552e+00
   8.8900000e-01   2.0375042e+00
   8.8950000e-01   2.0369325e+00
   8.9000000e-01   2.0361905e+00
   8.9050000e-01   2.0357490e+00
   8.9100000e-01   2.0353429e+00
   8.9150000e-01   2.0343330e+00
   8.9200000e-01   2.0338264e+00
   8.9250000e-01   2.0336719e+00
   8.9300000e-01   2.0335001e+00
   8.9350000e-01   2.0335987e+00
   8.9400000e-01   2.0320664e+00
   8.9450000e-01   2.0318262e+00
   8.9500000e-01   2.0318288e+00
   8.9550000e-01   2.0317000e+00
   8.9600000e-01   2.0316547e+00
   8.9650000e-01   2.0317780e+00
   8.9700000e-01   2.0317493e+00
   8.9750000e-01   2.0317217e+00
   8.9800000e-01   2.0316754e+00
   8.9850000e-01   2.0317751e+00
   8.9900000e-01   2.0317806e+00
   8.9950000e-01   2.0317081e+00
   9.0000000e-01   2.0316522e+00
   9.0050000e-01   2.0314726e+00
   9.0100000e-01   2.0312324e+00
   9.0150000e-01   2.0310507e+00
   9.0200000e-01   2.0305695e+00
   9.0250000e-01   2.0300824e+00
   9.0300000e-01   2.0296755e+00
   9.0350000e-01   2.0291880e+00
   9.0400000e-01   2.0292005e+00
   9.0450000e-01   2.0286862e+00
   9.0500000e-01   2.0283643e+00
   9.0550000e-01   2.0280384e+00
   9.0600000e-01   2.0277529e+00
   9.0650000e-01   2.0278835e+00
   9.0700000e-01   2.0277555e+00
   9.0750000e-01   2.0276326e+00
   9.0800000e-01   2.0275020e+00
   9.0850000e-01   2.0273254e+00
   9.0900000e-01   2.0271701e+00
   9.0950000e-01   2.0265605e+00
   9.1000000e-01   2.0262177e+00
   9.1050000e-01   2.0255540e+00
   9.1100000e-01   2.0250154e+00
   9.1150000e-01   2.0245507e+00
   9.1200000e-01   2.0244378e+00
   9.1250000e-01   2.0243013e+00
   9.1300000e-01   2.0242542e+00
   9.1350000e-01   2.0245033e+00
   9.1400000e-01   2.0246372e+00
   9.1450000e-01   2.0255223e+00
   9.1500000e-01   2.0257633e+00
   9.1550000e-01   2.0259178e+00
   9.1600000e-01   2.0260414e+00
   9.1650000e-01   2.0261165e+00
   9.1700000e-01   2.0262166e+00
   9.1750000e-01   2.0262206e+00
   9.1800000e-01   2.0256559e+00
   9.1850000e-01   2.0248943e+00
   9.1900000e-01   2.0244694e+00
   9.1950000e-01   2.0234268e+00
   9.2000000e-01   2.0224802e+00
   9.2050000e-01   2.0217772e+00
   9.2100000e-01   2.0211161e+00
   9.2150000e-01   2.0204535e+00
   9.2200000e-01   2.0210432e+00
   9.2250000e-01   2.0215826e+00
   9.2300000e-01   2.0211352e+00
   9.2350000e-01   2.0201923e+00
   9.2400000e-01   2.0201636e+00
   9.2450000e-01   2.0201334e+00
   9.2500000e-01   2.0200764e+00
   9.2550000e-01   2.0180195e+00
   9.2600000e-01   2.0184621e+00
   9.2650000e-01   2.0182576e+00
   9.2700000e-01   2.0178161e+00
   9.2750000e-01   2.0175589e+00
   9.2800000e-01   2.0173742e+00
   9.2850000e-01   2.0173349e+00
   9.2900000e-01   2.0164516e+00
   9.2950000e-01   2.0162993e+00
   9.3000000e-01   2.0161705e+00
   9.3050000e-01   2.0167238e+00
   9.3100000e-01   2.0168735e+00
   9.3150000e-01   2.0168415e+00
   9.3200000e-01   2.0168397e+00
   9.3250000e-01   2.0160495e+00
   9.3300000e-01   2.0156198e+00
   9.3350000e-01   2.0150742e+00
   9.3400000e-01   2.0152169e+00
   9.3450000e-01   2.0149840e+00
   9.3500000e-01   2.0145363e+00
   9.3550000e-01   2.0141015e+00
   9.3600000e-01   2.0137490e+00
   9.3650000e-01   2.0134120e+00
   9.3700000e-01   2.0132163e+00
   9.3750000e-01   2.0130383e+00
   9.3800000e-01   2.0130912e+00
   9.3850000e-01   2.0130570e+00
   9.3900000e-01   2.0129397e+00
   9.3950000e-01   2.0128197e+00
   9.4000000e-01   2.0127303e+00
   9.4050000e-01   2.0126435e+00
   9.4100000e-01   2.0123117e+00
   9.4150000e-01   2.0122098e+00
   9.4200000e-01   2.0121921e+00
   9.4250000e-01   2.0121572e+00
   9.4300000e-01   2.0125217e+00
   9.4350000e-01   2.0124445e+00
   9.4400000e-01   2.0122020e+00
   9.4450000e-01   2.0120199e+00
   9.4500000e-01   2.0119522e+00
   9.4550000e-01   2.0119298e+00
   9.4600000e-01   2.0117738e+00
   9.4650000e-01   2.0114876e+00
   9.4700000e-01   2.0114828e+00
   9.4750000e-01   2.0114059e+00
   9.4800000e-01   2.0108589e+00
   9.4850000e-01   2.0101076e+00
   9.4900000e-01   2.0097839e+00
   9.4950000e-01   2.0095370e+00
   9.5000000e-01   2.0095459e+00
   9.5050000e-01   2.0094116e+00
   9.5100000e-01   2.0092703e+00
   9.5150000e-01   2.0091636e+00
   9.5200000e-01   2.0090444e+00
   9.5250000e-01   2.0085422e+00
   9.5300000e-01   2.0078403e+00
   9.5350000e-01   2.0055222e+00
   9.5400000e-01   2.0046680e+00
   9.5450000e-01   2.0040400e+00
   9.5500000e-01   2.0034392e+00
   9.5550000e-01   2.0033424e+00
   9.5600000e-01   2.0032523e+00
   9.5650000e-01   2.0030522e+00
   9.5700000e-01   2.0028609e+00
   9.5750000e-01   2.0026685e+00
   9.5800000e-01   2.0023973e+00
   9.5850000e-01   2.0021074e+00
   9.5900000e-01   2.0017609e+00
   9.5950000e-01   2.0016792e+00
   9.6000000e-01   2.0015931e+00
   9.6050000e-01   2.0014301e+00
   9.6100000e-01   2.0013683e+00
   9.6150000e-01   2.0016119e+00
   9.6200000e-01   2.0018907e+00
   9.6250000e-01   2.0018352e+00
   9.6300000e-01   2.0018006e+00
   9.6350000e-01   2.0008084e+00
   9.6400000e-01   2.0003272e+00
   9.6450000e-01   1.9997360e+00
   9.6500000e-01   1.9993666e+00
   9.6550000e-01   1.9990683e+00
   9.6600000e-01   1.9988041e+00
   9.6650000e-01   1.9985933e+00
   9.6700000e-01   1.9983663e+00
   9.6750000e-01   1.9981614e+00
   9.6800000e-01   1.9979480e+00
   9.6850000e-01   2.0000079e+00
   9.6900000e-01   2.0002514e+00
   9.6950000e-01   2.0004008e+00
   9.7000000e-01   2.0007241e+00
   9.7050000e-01   2.0008540e+00
   9.7100000e-01   2.0008029e+00
   9.7150000e-01   2.0003883e+00
   9.7200000e-01   1.9997547e+00
   9.7250000e-01   1.9996745e+00
   9.7300000e-01   1.9995844e+00
   9.7350000e-01   1.9995002e+00
   9.7400000e-01   1.9995160e+00
   9.7450000e-01   1.9998000e+00
   9.7500000e-01   1.9997088e+00
   9.7550000e-01   1.9997540e+00
   9.7600000e-01   1.9998504e+00
   9.7650000e-01   2.0001911e+00
   9.7700000e-01   2.0003117e+00
   9.7750000e-01   2.0008010e+00
   9.7800000e-01   1.9996720e+00
   9.7850000e-01   1.9997437e+00
   9.7900000e-01   2.0000237e+00
   9.7950000e-01   1.9997584e+00
   9.8000000e-01   1.9996333e+00
   9.8050000e-01   1.9995377e+00
   9.8100000e-01   1.9990344e+00
   9.8150000e-01   1.9989141e+00
   9.8200000e-01   1.9987346e+00
   9.8250000e-01   1.9986158e+00
   9.8300000e-01   1.9987217e+00
   9.8350000e-01   1.9987305e+00
   9.8400000e-01   1.9988854e+00
   9.8450000e-01   1.9988968e+00
   9.8500000e-01   1.9988346e+00
   9.8550000e-01   1.9981173e+00
   9.8600000e-01   1.9981688e+00
   9.8650000e-01   1.9982755e+00
   9.8700000e-01   1.9989586e+00
   9.8750000e-01   1.9989023e+00
   9.8800000e-01   1.9990451e+00
   9.8850000e-01   1.9990848e+00
   9.8900000e-01   1.9991510e+00
   9.8950000e-01   1.9992533e+00
   9.9000000e-01   1.9993891e+00
   9.9050000e-01   1.9984329e+00
   9.9100000e-01   1.9978112e+00
   9.9150000e-01   1.9972454e+00
   9.9200000e-01   1.9969374e+00
   9.9250000e-01   1.9965666e+00
   9.9300000e-01   1.9958908e+00
   9.9350000e-01   1.9955295e+00
   9.9400000e-01   1.9952988e+00
   9.9450000e-01   1.9951314e+00
   9.9500000e-01   1.9949085e+00
   9.9550000e-01   1.9939781e+00
   9.9600000e-01   1.9934774e+00
   9.9650000e-01   1.9930370e+00
   9.9700000e-01   1.9929576e+00
   9.9750000e-01   1.9925348e+00
   9.9800000e-01   1.9923395e+00
   9.9850000e-01   1.9921063e+00
   9.9900000e-01   1.9918281e+00
   9.9950000e-01   1.9917807e+00
   1.0000000e+00   1.9918682e+00
   1.0005000e+00   1.9919234e+00
   1.0010000e+00   1.9976210e+00
   1.0015000e+00   1.9976817e+00
   1.0020000e+00   1.9977030e+00
   1.0025000e+00   1.9977181e+00
   1.0030000e+00   1.9977560e+00
   1.0035000e+00   1.9977633e+00
   1.0040000e+00   1.9980054e+00
   1.0045000e+00   1.9981662e+00
   1.0050000e+00   1.9980039e+00
   1.0055000e+00   1.9980168e+00
   1.0060000e+00   1.9980786e+00
   1.0065000e+00   1.9980794e+00
   1.0070000e+00   1.9981544e+00
   1.0075000e+00   1.9984719e+00
   1.0080000e+00   1.9982030e+00
   1.0085000e+00   1.9981526e+00
   1.0090000e+00   1.9980882e+00
   1.0095000e+00   1.9980348e+00
   1.0100000e+00   1.9980466e+00
   1.0105000e+00   1.9978461e+00
   1.0110000e+00   1.9980488e+00
   1.0115000e+00   1.9978244e+00
   1.0120000e+00   1.9961126e+00
   1.0125000e+00   1.9955998e+00
   1.0130000e+00   1.9952219e+00
   1.0135000e+00   1.9948474e+00
   1.0140000e+00   1.9946318e+00
   1.0145000e+00   1.9947161e+00
   1.0150000e+00   1.9947941e+00
   1.0155000e+00   1.9956226e+00
   1.0160000e+00   1.9957477e+00
   1.0165000e+00   1.9960423e+00
   1.0170000e+00   1.9962009e+00
   1.0175000e+00   1.9963028e+00
   1.0180000e+00   1.9964032e+00
   1.0185000e+00   1.9964588e+00
   1.0190000e+00   1.9964772e+00
   1.0195000e+00   1.9977862e+00
   1.0200000e+00   1.9982876e+00
   1.0205000e+00   1.9984840e+00
   1.0210000e+00   1.9986868e+00
   1.0215000e+00   1.9988714e+00
   1.0220000e+00   1.9989759e+00
   1.0225000e+00   2.0010225e+00
   1.0230000e+00   2.0011645e+00
   1.0235000e+00   2.0006333e+00
   1.0240000e+00   2.0006579e+00
   1.0245000e+00   2.0014187e+00
   1.0250000e+00   2.0016825e+00
   1.0255000e+00   2.0019691e+00
   1.0260000e+00   2.0023248e+00
   1.0265000e+00   2.0026159e+00
   1.0270000e+00   2.0028274e+00
   1.0275000e+00   2.0037876e+00
   1.0280000e+00   2.0042710e+00
   1.0285000e+00   2.0046819e+00
   1.0290000e+00   2.0050167e+00
   1.0295000e+00   2.0039914e+00
   1.0300000e+00   2.0039561e+00
   1.0305000e+00   2.0040013e+00
   1.0310000e+00   2.0033538e+00
   1.0315000e+00   2.0030603e+00
   1.0320000e+00   2.0029046e+00
   1.0325000e+00   2.0029742e+00
   1.0330000e+00   2.0029768e+00
   1.0335000e+00   2.0027682e+00
   1.0340000e+00   2.0033343e+00
   1.0345000e+00   2.0034241e+00
   1.0350000e+00   2.0033895e+00
   1.0355000e+00   2.0033406e+00
   1.0360000e+00   2.0033373e+00
   1.0365000e+00   2.0033660e+00
   1.0370000e+00   2.0033406e+00
   1.0375000e+00   2.0086132e+00
   1.0380000e+00   2.0093281e+00
   1.0385000e+00   2.0093450e+00
   1.0390000e+00   2.0097180e+00
   1.0395000e+00   2.0096010e+00
   1.0400000e+00   2.0095893e+00
   1.0405000e+00   2.0102500e+00
   1.0410000e+00   2.0104935e+00
   1.0415000e+00   2.0107857e+00
   1.0420000e+00   2.0109229e+00
   1.0425000e+00   2.0110274e+00
   1.0430000e+00   2.0108721e+00
   1.0435000e+00   2.0106992e+00
   1.0440000e+00   2.0107812e+00
   1.0445000e+00   2.0106466e+00
   1.0450000e+00   2.0106617e+00
   1.0455000e+00   2.0106256e+00
   1.0460000e+00   2.0104023e+00
   1.0465000e+00   2.0102780e+00
   1.0470000e+00   2.0102195e+00
   1.0475000e+00   2.0101937e+00
   1.0480000e+00   2.0102592e+00
   1.0485000e+00   2.0103869e+00
   1.0490000e+00   2.0104682e+00
   1.0495000e+00   2.0108048e+00
   1.0500000e+00   2.0110509e+00
   1.0505000e+00   2.0113471e+00
   1.0510000e+00   2.0115700e+00
   1.0515000e+00   2.0118533e+00
   1.0520000e+00   2.0121435e+00
   1.0525000e+00   2.0123753e+00
   1.0530000e+00   2.0123411e+00
   1.0535000e+00   2.0120387e+00
   1.0540000e+00   2.0120236e+00
   1.0545000e+00   2.0120346e+00
   1.0550000e+00   2.0121292e+00
   1.0555000e+00   2.0121870e+00
   1.0560000e+00   2.0121196e+00
   1.0565000e+00   2.0124702e+00
   1.0570000e+00   2.0126991e+00
   1.0575000e+00   2.0131998e+00
   1.0580000e+00   2.0134433e+00
   1.0585000e+00   2.0136824e+00
   1.0590000e+00   2.0138995e+00
   1.0595000e+00   2.0140742e+00
   1.0600000e+00   2.0143417e+00
   1.0605000e+00   2.0145834e+00
   1.0610000e+00   2.0148428e+00
   1.0615000e+00   2.0149399e+00
   1.0620000e+00   2.0150940e+00
   1.0625000e+00   2.0152324e+00
   1.0630000e+00   2.0150245e+00
   1.0635000e+00   2.0149072e+00
   1.0640000e+00   2.0142387e+00
   1.0645000e+00   2.0141427e+00
   1.0650000e+00   2.0140768e+00
   1.0655000e+00   2.0139786e+00
   1.0660000e+00   2.0139381e+00
   1.0665000e+00   2.0139429e+00
   1.0670000e+00   2.0140382e+00
   1.0675000e+00   2.0141147e+00
   1.0680000e+00   2.0140014e+00
   1.0685000e+00   2.0138999e+00
   1.0690000e+00   2.0139959e+00
   1.0695000e+00   2.0139514e+00
   1.0700000e+00   2.0140051e+00
   1.0705000e+00   2.0140658e+00
   1.0710000e+00   2.0150779e+00
   1.0715000e+00   2.0142052e+00
   1.0720000e+00   2.0135132e+00
   1.0725000e+00   2.0134470e+00
   1.0730000e+00   2.0137413e+00
   1.0735000e+00   2.0139024e+00
   1.0740000e+00   2.0145242e+00
   1.0745000e+00   2.0157607e+00
   1.0750000e+00   2.0176995e+00
   1.0755000e+00   2.0180670e+00
   1.0760000e+00   2.0190982e+00
   1.0765000e+00   2.0194896e+00
   1.0770000e+00   2.0199642e+00
   1.0775000e+00   2.0202835e+00
   1.0780000e+00   2.0205635e+00
   1.0785000e+00   2.0213714e+00
   1.0790000e+00   2.0217249e+00
   1.0795000e+00   2.0220531e+00
   1.0800000e+00   2.0216414e+00
   1.0805000e+00   2.0216407e+00
   1.0810000e+00   2.0217367e+00
   1.0815000e+00   2.0218607e+00
   1.0820000e+00   2.0220222e+00
   1.0825000e+00   2.0221705e+00
   1.0830000e+00   2.0222753e+00
   1.0835000e+00   2.0218011e+00
   1.0840000e+00   2.0216558e+00
   1.0845000e+00   2.0217632e+00
   1.0850000e+00   2.0219663e+00
   1.0855000e+00   2.0218982e+00
   1.0860000e+00   2.0219236e+00
   1.0865000e+00   2.0221572e+00
   1.0870000e+00   2.0223735e+00
   1.0875000e+00   2.0223412e+00
   1.0880000e+00   2.0223982e+00
   1.0885000e+00   2.0230490e+00
   1.0890000e+00   2.0233315e+00
   1.0895000e+00   2.0239798e+00
   1.0900000e+00   2.0242152e+00
   1.0905000e+00   2.0244039e+00
   1.0910000e+00   2.0245824e+00
   1.0915000e+00   2.0247439e+00
   1.0920000e+00   2.0249407e+00
   1.0925000e+00   2.0247093e+00
   1.0930000e+00   2.0247965e+00
   1.0935000e+00   2.0248535e+00
   1.0940000e+00   2.0250511e+00
   1.0945000e+00   2.0251147e+00
   1.0950000e+00   2.0250790e+00
   1.0955000e+00   2.0253928e+00
   1.0960000e+00   2.0255646e+00
   1.0965000e+00   2.0257968e+00
   1.0970000e+00   2.0259737e+00
   1.0975000e+00   2.0259752e+00
   1.0980000e+00   2.0260613e+00
   1.0985000e+00   2.0262210e+00
   1.0990000e+00   2.0264472e+00
   1.0995000e+00   2.0264163e+00
   1.1000000e+00   2.0264502e+00
   1.1005000e+00   2.0265241e+00
   1.1010000e+00   2.0265613e+00
   1.1015000e+00   2.0271436e+00
   1.1020000e+00   2.0278621e+00
   1.1025000e+00   2.0281664e+00
   1.1030000e+00   2.0285942e+00
   1.1035000e+00   2.0289165e+00
   1.1040000e+00   2.0291935e+00
   1.1045000e+00   2.0293911e+00
   1.1050000e+00   2.0293411e+00
   1.1055000e+00   2.0292325e+00
   1.1060000e+00   2.0296207e+00
   1.1065000e+00   2.0297781e+00
   1.1070000e+00   2.0298907e+00
   1.1075000e+00   2.0300496e+00
   1.1080000e+00   2.0302516e+00
   1.1085000e+00   2.0304845e+00
   1.1090000e+00   2.0306820e+00
   1.1095000e+00   2.0309157e+00
   1.1100000e+00   2.0311875e+00
   1.1105000e+00   2.0313766e+00
   1.1110000e+00   2.0312688e+00
   1.1115000e+00   2.0309020e+00
   1.1120000e+00   2.0309263e+00
   1.1125000e+00   2.0309079e+00
   1.1130000e+00   2.0309822e+00
   1.1135000e+00   2.0310069e+00
   1.1140000e+00   2.0310518e+00
   1.1145000e+00   2.0311301e+00
   1.1150000e+00   2.0312486e+00
   1.1155000e+00   2.0313553e+00
   1.1160000e+00   2.0314296e+00
   1.1165000e+00   2.0315484e+00
   1.1170000e+00   2.0319491e+00
   1.1175000e+00   2.0323287e+00
   1.1180000e+00   2.0307060e+00
   1.1185000e+00   2.0306394e+00
   1.1190000e+00   2.0303572e+00
   1.1195000e+00   2.0299371e+00
   1.1200000e+00   2.0302384e+00
   1.1205000e+00   2.0302663e+00
   1.1210000e+00   2.0303634e+00
   1.1215000e+00   2.0304768e+00
   1.1220000e+00   2.0305805e+00
   1.1225000e+00   2.0306934e+00
   1.1230000e+00   2.0310882e+00
   1.1235000e+00   2.0313053e+00
   1.1240000e+00   2.0312718e+00
   1.1245000e+00   2.0314222e+00
   1.1250000e+00   2.0317876e+00
   1.1255000e+00   2.0318799e+00
   1.1260000e+00   2.0317846e+00
   1.1265000e+00   2.0319329e+00
   1.1270000e+00   2.0316297e+00
   1.1275000e+00   2.0315076e+00
   1.1280000e+00   2.0314741e+00
   1.1285000e+00   2.0314631e+00
   1.1290000e+00   2.0320491e+00
   1.1295000e+00   2.0323184e+00
   1.1300000e+00   2.0329166e+00
   1.1305000e+00   2.0331914e+00
   1.1310000e+00   2.0336002e+00
   1.1315000e+00   2.0339210e+00
   1.1320000e+00   2.0341954e+00
   1.1325000e+00   2.0342138e+00
   1.1330000e+00   2.0343558e+00
   1.1335000e+00   2.0343654e+00
   1.1340000e+00   2.0346178e+00
   1.1345000e+00   2.0350949e+00
   1.1350000e+00   2.0354301e+00
   1.1355000e+00   2.0356563e+00
   1.1360000e+00   2.0359216e+00
   1.1365000e+00   2.0351302e+00
   1.1370000e+00   2.0352042e+00
   1.1375000e+00   2.0350581e+00
   1.1380000e+00   2.0351685e+00
   1.1385000e+00   2.0353120e+00
   1.1390000e+00   2.0355684e+00
   1.1395000e+00   2.0356777e+00
   1.1400000e+00   2.0360960e+00
   1.1405000e+00   2.0363744e+00
   1.1410000e+00   2.0372430e+00
   1.1415000e+00   2.0376345e+00
   1.1420000e+00   2.0380160e+00
   1.1425000e+00   2.0384825e+00
   1.1430000e+00   2.0388743e+00
   1.1435000e+00   2.0391807e+00
   1.1440000e+00   2.0393779e+00
   1.1445000e+00   2.0396906e+00
   1.1450000e+00   2.0399577e+00
   1.1455000e+00   2.0401983e+00
   1.1460000e+00   2.0404419e+00
   1.1465000e+00   2.0403344e+00
   1.1470000e+00   2.0403378e+00
   1.1475000e+00   2.0404202e+00
   1.1480000e+00   2.0406299e+00
   1.1485000e+00   2.0408123e+00
   1.1490000e+00   2.0406534e+00
   1.1495000e+00   2.0407446e+00
   1.1500000e+00   2.0403278e+00
   1.1505000e+00   2.0341774e+00
   1.1510000e+00   2.0340692e+00
   1.1515000e+00   2.0342175e+00
   1.1520000e+00   2.0345008e+00
   1.1525000e+00   2.0347156e+00
   1.1530000e+00   2.0348311e+00
   1.1535000e+00   2.0347182e+00
   1.1540000e+00   2.0348381e+00
   1.1545000e+00   2.0349842e+00
   1.1550000e+00   2.0350129e+00
   1.1555000e+00   2.0349809e+00
   1.1560000e+00   2.0350147e+00
   1.1565000e+00   2.0350302e+00
   1.1570000e+00   2.0351148e+00
   1.1575000e+00   2.0352196e+00
   1.1580000e+00   2.0357855e+00
   1.1585000e+00   2.0360731e+00
   1.1590000e+00   2.0363152e+00
   1.1595000e+00   2.0365507e+00
   1.1600000e+00   2.0369789e+00
   1.1605000e+00   2.0369896e+00
   1.1610000e+00   2.0372110e+00
   1.1615000e+00   2.0374244e+00
   1.1620000e+00   2.0376135e+00
   1.1625000e+00   2.0377986e+00
   1.1630000e+00   2.0380484e+00
   1.1635000e+00   2.0389067e+00
   1.1640000e+00   2.0391590e+00
   1.1645000e+00   2.0393606e+00
   1.1650000e+00   2.0388022e+00
   1.1655000e+00   2.0387705e+00
   1.1660000e+00   2.0387650e+00
   1.1665000e+00   2.0389788e+00
   1.1670000e+00   2.0391072e+00
   1.1675000e+00   2.0392109e+00
   1.1680000e+00   2.0393415e+00
   1.1685000e+00   2.0395060e+00
   1.1690000e+00   2.0386054e+00
   1.1695000e+00   2.0384736e+00
   1.1700000e+00   2.0385020e+00
   1.1705000e+00   2.0384884e+00
   1.1710000e+00   2.0384718e+00
   1.1715000e+00   2.0384814e+00
   1.1720000e+00   2.0365062e+00
   1.1725000e+00   2.0364484e+00
   1.1730000e+00   2.0364605e+00
   1.1735000e+00   2.0362457e+00
   1.1740000e+00   2.0354054e+00
   1.1745000e+00   2.0351251e+00
   1.1750000e+00   2.0348179e+00
   1.1755000e+00   2.0343437e+00
   1.1760000e+00   2.0345236e+00
   1.1765000e+00   2.0344816e+00
   1.1770000e+00   2.0336921e+00
   1.1775000e+00   2.0333798e+00
   1.1780000e+00   2.0333835e+00
   1.1785000e+00   2.0332658e+00
   1.1790000e+00   2.0332713e+00
   1.1795000e+00   2.0332893e+00
   1.1800000e+00   2.0332867e+00
   1.1805000e+00   2.0333077e+00
   1.1810000e+00   2.0333066e+00
   1.1815000e+00   2.0333088e+00
   1.1820000e+00   2.0331723e+00
   1.1825000e+00   2.0332323e+00
   1.1830000e+00   2.0332319e+00
   1.1835000e+00   2.0325704e+00
   1.1840000e+00   2.0323762e+00
   1.1845000e+00   2.0323195e+00
   1.1850000e+00   2.0324958e+00
   1.1855000e+00   2.0325248e+00
   1.1860000e+00   2.0325307e+00
   1.1865000e+00   2.0325296e+00
   1.1870000e+00   2.0274630e+00
   1.1875000e+00   2.0268990e+00
   1.1880000e+00   2.0275163e+00
   1.1885000e+00   2.0276175e+00
   1.1890000e+00   2.0279464e+00
   1.1895000e+00   2.0283010e+00
   1.1900000e+00   2.0279442e+00
   1.1905000e+00   2.0285041e+00
   1.1910000e+00   2.0291203e+00
   1.1915000e+00   2.0290589e+00
   1.1920000e+00   2.0292520e+00
   1.1925000e+00   2.0294643e+00
   1.1930000e+00   2.0296409e+00
   1.1935000e+00   2.0297351e+00
   1.1940000e+00   2.0297491e+00
   1.1945000e+00   2.0299161e+00
   1.1950000e+00   2.0304466e+00
   1.1955000e+00   2.0307052e+00
   1.1960000e+00   2.0309462e+00
   1.1965000e+00   2.0311033e+00
   1.1970000e+00   2.0312442e+00
   1.1975000e+00   2.0323210e+00
   1.1980000e+00   2.0323048e+00
   1.1985000e+00   2.0327143e+00
   1.1990000e+00   2.0329733e+00
   1.1995000e+00   2.0330288e+00
   1.2000000e+00   2.0329718e+00
   1.2005000e+00   2.0329586e+00
   1.2010000e+00   2.0330833e+00
   1.2015000e+00   2.0333323e+00
   1.2020000e+00   2.0339092e+00
   1.2025000e+00   2.0340891e+00
   1.2030000e+00   2.0344890e+00
   1.2035000e+00   2.0347303e+00
   1.2040000e+00   2.0350232e+00
   1.2045000e+00   2.0352252e+00
   1.2050000e+00   2.0354360e+00
   1.2055000e+00   2.0356618e+00
   1.2060000e+00   2.0355493e+00
   1.2065000e+00   2.0355713e+00
   1.2070000e+00   2.0355162e+00
   1.2075000e+00   2.0356173e+00
   1.2080000e+00   2.0357174e+00
   1.2085000e+00   2.0357755e+00
   1.2090000e+00   2.0357542e+00
   1.2095000e+00   2.0357781e+00
   1.2100000e+00   2.0357722e+00
   1.2105000e+00   2.0358027e+00
   1.2110000e+00   2.0361464e+00
   1.2115000e+00   2.0362556e+00
   1.2120000e+00   2.0362983e+00
   1.2125000e+00   2.0363653e+00
   1.2130000e+00   2.0364870e+00
   1.2135000e+00   2.0366114e+00
   1.2140000e+00   2.0368718e+00
   1.2145000e+00   2.0370473e+00
   1.2150000e+00   2.0372294e+00
   1.2155000e+00   2.0374325e+00
   1.2160000e+00   2.0377154e+00
   1.2165000e+00   2.0379737e+00
   1.2170000e+00   2.0382069e+00
   1.2175000e+00   2.0384174e+00
   1.2180000e+00   2.0386260e+00
   1.2185000e+00   2.0386473e+00
   1.2190000e+00   2.0389217e+00
   1.2195000e+00   2.0398006e+00
   1.2200000e+00   2.0403043e+00
   1.2205000e+00   2.0397653e+00
   1.2210000e+00   2.0399474e+00
   1.2215000e+00   2.0399732e+00
   1.2220000e+00   2.0401100e+00
   1.2225000e+00   2.0398382e+00
   1.2230000e+00   2.0422898e+00
   1.2235000e+00   2.0420102e+00
   1.2240000e+00   2.0410283e+00
   1.2245000e+00   2.0395773e+00
   1.2250000e+00   2.0389354e+00
   1.2255000e+00   2.0380550e+00
   1.2260000e+00   2.0378342e+00
   1.2265000e+00   2.0375484e+00
   1.2270000e+00   2.0372997e+00
   1.2275000e+00   2.0373328e+00
   1.2280000e+00   2.0367766e+00
   1.2285000e+00   2.0366397e+00
   1.2290000e+00   2.0365669e+00
   1.2295000e+00   2.0366040e+00
   1.2300000e+00   2.0367802e+00
   1.2305000e+00   2.0368593e+00
   1.2310000e+00   2.0369855e+00
   1.2315000e+00   2.0370830e+00
   1.2320000e+00   2.0372125e+00
   1.2325000e+00   2.0373203e+00
   1.2330000e+00   2.0375863e+00
   1.2335000e+00   2.0377706e+00
   1.2340000e+00   2.0376812e+00
   1.2345000e+00   2.0375153e+00
   1.2350000e+00   2.0374623e+00
   1.2355000e+00   2.0374340e+00
   1.2360000e+00   2.0372600e+00
   1.2365000e+00   2.0371474e+00
   1.2370000e+00   2.0370488e+00
   1.2375000e+00   2.0369885e+00
   1.2380000e+00   2.0363748e+00
   1.2385000e+00   2.0362648e+00
   1.2390000e+00   2.0356961e+00
   1.2395000e+00   2.0361147e+00
   1.2400000e+00   2.0363616e+00
   1.2405000e+00   2.0364528e+00
   1.2410000e+00   2.0366202e+00
   1.2415000e+00   2.0366695e+00
   1.2420000e+00   2.0367225e+00
   1.2425000e+00   2.0368516e+00
   1.2430000e+00   2.0371720e+00
   1.2435000e+00   2.0372824e+00
   1.2440000e+00   2.0379218e+00
   1.2445000e+00   2.0383603e+00
   1.2450000e+00   2.0384288e+00
   1.2455000e+00   2.0385542e+00
   1.2460000e+00   2.0387021e+00
   1.2465000e+00   2.0389813e+00
   1.2470000e+00   2.0391822e+00
   1.2475000e+00   2.0393687e+00
   1.2480000e+00   2.0394728e+00
   1.2485000e+00   2.0395181e+00
   1.2490000e+00   2.0396866e+00
   1.2495000e+00   2.0398893e+00
   1.2500000e+00   2.0400118e+00
   1.2505000e+00   2.0401729e+00
   1.2510000e+00   2.0398069e+00
   1.2515000e+00   2.0393555e+00
   1.2520000e+00   2.0395140e+00
   1.2525000e+00   2.0395770e+00
   1.2530000e+00   2.0398341e+00
   1.2535000e+00   2.0399956e+00
   1.2540000e+00   2.0400692e+00
   1.2545000e+00   2.0404695e+00
   1.2550000e+00   2.0405813e+00
   1.2555000e+00   2.0403837e+00
   1.2560000e+00   2.0403712e+00
   1.2565000e+00   2.0404364e+00
   1.2570000e+00   2.0405155e+00
   1.2575000e+00   2.0405622e+00
   1.2580000e+00   2.0406946e+00
   1.2585000e+00   2.0408142e+00
   1.2590000e+00   2.0409371e+00
   1.2595000e+00   2.0409816e+00
   1.2600000e+00   2.0410294e+00
   1.2605000e+00   2.0411309e+00
   1.2610000e+00   2.0432287e+00
   1.2615000e+00   2.0435049e+00
   1.2620000e+00   2.0437382e+00
   1.2625000e+00   2.0438964e+00
   1.2630000e+00   2.0441293e+00
   1.2635000e+00   2.0444692e+00
   1.2640000e+00   2.0448062e+00
   1.2645000e+00   2.0452922e+00
   1.2650000e+00   2.0456906e+00
   1.2655000e+00   2.0459886e+00
   1.2660000e+00   2.0462575e+00
   1.2665000e+00   2.0462980e+00
   1.2670000e+00   2.0462756e+00
   1.2675000e+00   2.0459595e+00
   1.2680000e+00   2.0457454e+00
   1.2685000e+00   2.0456619e+00
   1.2690000e+00   2.0457645e+00
   1.2695000e+00   2.0454735e+00
   1.2700000e+00   2.0453849e+00
   1.2705000e+00   2.0452418e+00
   1.2710000e+00   2.0451756e+00
   1.2715000e+00   2.0451778e+00
   1.2720000e+00   2.0451844e+00
   1.2725000e+00   2.0450630e+00
   1.2730000e+00   2.0449809e+00
   1.2735000e+00   2.0449600e+00
   1.2740000e+00   2.0450118e+00
   1.2745000e+00   2.0448121e+00
   1.2750000e+00   2.0448647e+00
   1.2755000e+00   2.0448426e+00
   1.2760000e+00   2.0449103e+00
   1.2765000e+00   2.0449791e+00
   1.2770000e+00   2.0450505e+00
   1.2775000e+00   2.0452168e+00
   1.2780000e+00   2.0450902e+00
   1.2785000e+00   2.0444835e+00
   1.2790000e+00   2.0441672e+00
   1.2795000e+00   2.0435660e+00
   1.2800000e+00   2.0433464e+00
   1.2805000e+00   2.0428475e+00
   1.2810000e+00   2.0425591e+00
   1.2815000e+00   2.0423053e+00
   1.2820000e+00   2.0421798e+00
   1.2825000e+00   2.0420039e+00
   1.2830000e+00   2.0418226e+00
   1.2835000e+00   2.0420058e+00
   1.2840000e+00   2.0418428e+00
   1.2845000e+00   2.0418789e+00
   1.2850000e+00   2.0420054e+00
   1.2855000e+00   2.0426680e+00
   1.2860000e+00   2.0433997e+00
   1.2865000e+00   2.0437945e+00
   1.2870000e+00   2.0440601e+00
   1.2875000e+00   2.0443261e+00
   1.2880000e+00   2.0445891e+00
   1.2885000e+00   2.0446763e+00
   1.2890000e+00   2.0450078e+00
   1.2895000e+00   2.0449453e+00
   1.2900000e+00   2.0452186e+00
   1.2905000e+00   2.0450663e+00
   1.2910000e+00   2.0450486e+00
   1.2915000e+00   2.0450071e+00
   1.2920000e+00   2.0448912e+00
   1.2925000e+00   2.0448389e+00
   1.2930000e+00   2.0448511e+00
   1.2935000e+00   2.0450858e+00
   1.2940000e+00   2.0452215e+00
   1.2945000e+00   2.0487702e+00
   1.2950000e+00   2.0494873e+00
   1.2955000e+00   2.0496970e+00
   1.2960000e+00   2.0497448e+00
   1.2965000e+00   2.0498493e+00
   1.2970000e+00   2.0499773e+00
   1.2975000e+00   2.0500023e+00
   1.2980000e+00   2.0503257e+00
   1.2985000e+00   2.0506145e+00
   1.2990000e+00   2.0517943e+00
   1.2995000e+00   2.0518403e+00
   1.3000000e+00   2.0518874e+00
   1.3005000e+00   2.0518569e+00
   1.3010000e+00   2.0516501e+00
   1.3015000e+00   2.0513506e+00
   1.3020000e+00   2.0510777e+00
   1.3025000e+00   2.0510784e+00
   1.3030000e+00   2.0511141e+00
   1.3035000e+00   2.0509607e+00
   1.3040000e+00   2.0508610e+00
   1.3045000e+00   2.0507668e+00
   1.3050000e+00   2.0506656e+00
   1.3055000e+00   2.0506421e+00
   1.3060000e+00   2.0505670e+00
   1.3065000e+00   2.0508584e+00
   1.3070000e+00   2.0511715e+00
   1.3075000e+00   2.0509029e+00
   1.3080000e+00   2.0509059e+00
   1.3085000e+00   2.0509202e+00
   1.3090000e+00   2.0508713e+00
   1.3095000e+00   2.0507936e+00
   1.3100000e+00   2.0506579e+00
   1.3105000e+00   2.0506572e+00
   1.3110000e+00   2.0506991e+00
   1.3115000e+00   2.0507881e+00
   1.3120000e+00   2.0507414e+00
   1.3125000e+00   2.0506005e+00
   1.3130000e+00   2.0503047e+00
   1.3135000e+00   2.0502098e+00
   1.3140000e+00   2.0501351e+00
   1.3145000e+00   2.0502069e+00
   1.3150000e+00   2.0501896e+00
   1.3155000e+00   2.0499905e+00
   1.3160000e+00   2.0496852e+00
   1.3165000e+00   2.0495450e+00
   1.3170000e+00   2.0494354e+00
   1.3175000e+00   2.0494880e+00
   1.3180000e+00   2.0495472e+00
   1.3185000e+00   2.0497319e+00
   1.3190000e+00   2.0496881e+00
   1.3195000e+00   2.0495171e+00
   1.3200000e+00   2.0494299e+00
   1.3205000e+00   2.0496885e+00
   1.3210000e+00   2.0498574e+00
   1.3215000e+00   2.0499615e+00
   1.3220000e+00   2.0501167e+00
   1.3225000e+00   2.0502591e+00
   1.3230000e+00   2.0503503e+00
   1.3235000e+00   2.0504258e+00
   1.3240000e+00   2.0504394e+00
   1.3245000e+00   2.0504850e+00
   1.3250000e+00   2.0505442e+00
   1.3255000e+00   2.0500557e+00
   1.3260000e+00   2.0499670e+00
   1.3265000e+00   2.0499265e+00
   1.3270000e+00   2.0498540e+00
   1.3275000e+00   2.0496859e+00
   1.3280000e+00   2.0496282e+00
   1.3285000e+00   2.0493684e+00
   1.3290000e+00   2.0496694e+00
   1.3295000e+00   2.0499103e+00
   1.3300000e+00   2.0514945e+00
   1.3305000e+00   2.0519911e+00
   1.3310000e+00   2.0522987e+00
   1.3315000e+00   2.0524495e+00
   1.3320000e+00   2.0525040e+00
   1.3325000e+00   2.0526202e+00
   1.3330000e+00   2.0528259e+00
   1.3335000e+00   2.0530187e+00
   1.3340000e+00   2.0532858e+00
   1.3345000e+00   2.0532019e+00
   1.3350000e+00   2.0534704e+00
   1.3355000e+00   2.0536294e+00
   1.3360000e+00   2.0537861e+00
   1.3365000e+00   2.0537177e+00
   1.3370000e+00   2.0538884e+00
   1.3375000e+00   2.0534388e+00
   1.3380000e+00   2.0531007e+00
   1.3385000e+00   2.0528432e+00
   1.3390000e+00   2.0525853e+00
   1.3395000e+00   2.0523822e+00
   1.3400000e+00   2.0517211e+00
   1.3405000e+00   2.0509732e+00
   1.3410000e+00   2.0509379e+00
   1.3415000e+00   2.0506347e+00
   1.3420000e+00   2.0503305e+00
   1.3425000e+00   2.0500902e+00
   1.3430000e+00   2.0497864e+00
   1.3435000e+00   2.0496348e+00
   1.3440000e+00   2.0493434e+00
   1.3445000e+00   2.0501145e+00
   1.3450000e+00   2.0499585e+00
   1.3455000e+00   2.0498022e+00
   1.3460000e+00   2.0496962e+00
   1.3465000e+00   2.0496002e+00
   1.3470000e+00   2.0483148e+00
   1.3475000e+00   2.0481478e+00
   1.3480000e+00   2.0478487e+00
   1.3485000e+00   2.0473369e+00
   1.3490000e+00   2.0471092e+00
   1.3495000e+00   2.0469135e+00
   1.3500000e+00   2.0467696e+00
   1.3505000e+00   2.0464669e+00
   1.3510000e+00   2.0460530e+00
   1.3515000e+00   2.0456185e+00
   1.3520000e+00   2.0457439e+00
   1.3525000e+00   2.0465254e+00
   1.3530000e+00   2.0465283e+00
   1.3535000e+00   2.0464742e+00
   1.3540000e+00   2.0463425e+00
   1.3545000e+00   2.0462362e+00
   1.3550000e+00   2.0462226e+00
   1.3555000e+00   2.0461140e+00
   1.3560000e+00   2.0460224e+00
   1.3565000e+00   2.0457038e+00
   1.3570000e+00   2.0460059e+00
   1.3575000e+00   2.0460221e+00
   1.3580000e+00   2.0460923e+00
   1.3585000e+00   2.0463771e+00
   1.3590000e+00   2.0465559e+00
   1.3595000e+00   2.0466530e+00
   1.3600000e+00   2.0466696e+00
   1.3605000e+00   2.0464532e+00
   1.3610000e+00   2.0466545e+00
   1.3615000e+00   2.0467954e+00
   1.3620000e+00   2.0469709e+00
   1.3625000e+00   2.0470742e+00
   1.3630000e+00   2.0470327e+00
   1.3635000e+00   2.0468778e+00
   1.3640000e+00   2.0468145e+00
   1.3645000e+00   2.0470088e+00
   1.3650000e+00   2.0469775e+00
   1.3655000e+00   2.0468278e+00
   1.3660000e+00   2.0466320e+00
   1.3665000e+00   2.0466111e+00
   1.3670000e+00   2.0464970e+00
   1.3675000e+00   2.0466239e+00
   1.3680000e+00   2.0466685e+00
   1.3685000e+00   2.0466983e+00
   1.3690000e+00   2.0488994e+00
   1.3695000e+00   2.0486981e+00
   1.3700000e+00   2.0485510e+00
   1.3705000e+00   2.0483534e+00
   1.3710000e+00   2.0482125e+00
   1.3715000e+00   2.0480462e+00
   1.3720000e+00   2.0479425e+00
   1.3725000e+00   2.0456402e+00
   1.3730000e+00   2.0453933e+00
   1.3735000e+00   2.0452171e+00
   1.3740000e+00   2.0448540e+00
   1.3745000e+00   2.0445958e+00
   1.3750000e+00   2.0450788e+00
   1.3755000e+00   2.0450100e+00
   1.3760000e+00   2.0449224e+00
   1.3765000e+00   2.0450004e+00
   1.3770000e+00   2.0448691e+00
   1.3775000e+00   2.0446550e+00
   1.3780000e+00   2.0446215e+00
   1.3785000e+00   2.0445354e+00
   1.3790000e+00   2.0443772e+00
   1.3795000e+00   2.0441661e+00
   1.3800000e+00   2.0453919e+00
   1.3805000e+00   2.0455324e+00
   1.3810000e+00   2.0455342e+00
   1.3815000e+00   2.0454861e+00
   1.3820000e+00   2.0454147e+00
   1.3825000e+00   2.0451921e+00
   1.3830000e+00   2.0450622e+00
   1.3835000e+00   2.0450391e+00
   1.3840000e+00   2.0450461e+00
   1.3845000e+00   2.0450041e+00
   1.3850000e+00   2.0449515e+00
   1.3855000e+00   2.0448290e+00
   1.3860000e+00   2.0451505e+00
   1.3865000e+00   2.0452576e+00
   1.3870000e+00   2.0452701e+00
   1.3875000e+00   2.0451954e+00
   1.3880000e+00   2.0450266e+00
   1.3885000e+00   2.0449269e+00
   1.3890000e+00   2.0446307e+00
   1.3895000e+00   2.0443235e+00
   1.3900000e+00   2.0442220e+00
   1.3905000e+00   2.0439457e+00
   1.3910000e+00   2.0437470e+00
   1.3915000e+00   2.0442672e+00
   1.3920000e+00   2.0441870e+00
   1.3925000e+00   2.0438887e+00
   1.3930000e+00   2.0435447e+00
   1.3935000e+00   2.0428037e+00
   1.3940000e+00   2.0423560e+00
   1.3945000e+00   2.0420154e+00
   1.3950000e+00   2.0419896e+00
   1.3955000e+00   2.0418480e+00
   1.3960000e+00   2.0415673e+00
   1.3965000e+00   2.0420389e+00
   1.3970000e+00   2.0420212e+00
   1.3975000e+00   2.0420761e+00
   1.3980000e+00   2.0420319e+00
   1.3985000e+00   2.0418951e+00
   1.3990000e+00   2.0417534e+00
   1.3995000e+00   2.0416975e+00
   1.4000000e+00   2.0418336e+00
   1.4005000e+00   2.0419683e+00
   1.4010000e+00   2.0421323e+00
   1.4015000e+00   2.0418108e+00
   1.4020000e+00   2.0416081e+00
   1.4025000e+00   2.0412755e+00
   1.4030000e+00   2.0411111e+00
   1.4035000e+00   2.0411166e+00
   1.4040000e+00   2.0406862e+00
   1.4045000e+00   2.0406111e+00
   1.4050000e+00   2.0405338e+00
   1.4055000e+00   2.0404489e+00
   1.4060000e+00   2.0403054e+00
   1.4065000e+00   2.0403367e+00
   1.4070000e+00   2.0403333e+00
   1.4075000e+00   2.0401490e+00
   1.4080000e+00   2.0400453e+00
   1.4085000e+00   2.0399927e+00
   1.4090000e+00   2.0399051e+00
   1.4095000e+00   2.0399036e+00
   1.4100000e+00   2.0398970e+00
   1.4105000e+00   2.0378891e+00
   1.4110000e+00   2.0376161e+00
   1.4115000e+00   2.0374340e+00
   1.4120000e+00   2.0373354e+00
   1.4125000e+00   2.0374564e+00
   1.4130000e+00   2.0372938e+00
   1.4135000e+00   2.0370889e+00
   1.4140000e+00   2.0366632e+00
   1.4145000e+00   2.0366570e+00
   1.4150000e+00   2.0366463e+00
   1.4155000e+00   2.0367655e+00
   1.4160000e+00   2.0367243e+00
   1.4165000e+00   2.0366813e+00
   1.4170000e+00   2.0366294e+00
   1.4175000e+00   2.0365930e+00
   1.4180000e+00   2.0365396e+00
   1.4185000e+00   2.0363218e+00
   1.4190000e+00   2.0360676e+00
   1.4195000e+00   2.0359672e+00
   1.4200000e+00   2.0360393e+00
   1.4205000e+00   2.0361464e+00
   1.4210000e+00   2.0363292e+00
   1.4215000e+00   2.0362608e+00
   1.4220000e+00   2.0360169e+00
   1.4225000e+00   2.0358381e+00
   1.4230000e+00   2.0359043e+00
   1.4235000e+00   2.0357284e+00
   1.4240000e+00   2.0355636e+00
   1.4245000e+00   2.0353815e+00
   1.4250000e+00   2.0355570e+00
   1.4255000e+00   2.0354271e+00
   1.4260000e+00   2.0354683e+00
   1.4265000e+00   2.0354455e+00
   1.4270000e+00   2.0352829e+00
   1.4275000e+00   2.0351770e+00
   1.4280000e+00   2.0353179e+00
   1.4285000e+00   2.0354290e+00
   1.4290000e+00   2.0354827e+00
   1.4295000e+00   2.0354087e+00
   1.4300000e+00   2.0353631e+00
   1.4305000e+00   2.0356159e+00
   1.4310000e+00   2.0357086e+00
   1.4315000e+00   2.0356839e+00
   1.4320000e+00   2.0357376e+00
   1.4325000e+00   2.0357877e+00
   1.4330000e+00   2.0353889e+00
   1.4335000e+00   2.0353528e+00
   1.4340000e+00   2.0351468e+00
   1.4345000e+00   2.0349003e+00
   1.4350000e+00   2.0340747e+00
   1.4355000e+00   2.0332312e+00
   1.4360000e+00   2.0327135e+00
   1.4365000e+00   2.0324626e+00
   1.4370000e+00   2.0321448e+00
   1.4375000e+00   2.0321738e+00
   1.4380000e+00   2.0321532e+00
   1.4385000e+00   2.0319141e+00
   1.4390000e+00   2.0319446e+00
   1.4395000e+00   2.0316080e+00
   1.4400000e+00   2.0310908e+00
   1.4405000e+00   2.0311000e+00
   1.4410000e+00   2.0326837e+00
   1.4415000e+00   2.0326065e+00
   1.4420000e+00   2.0328092e+00
   1.4425000e+00   2.0329898e+00
   1.4430000e+00   2.0328887e+00
   1.4435000e+00   2.0327809e+00
   1.4440000e+00   2.0292281e+00
   1.4445000e+00   2.0285159e+00
   1.4450000e+00   2.0283301e+00
   1.4455000e+00   2.0283651e+00
   1.4460000e+00   2.0282517e+00
   1.4465000e+00   2.0281495e+00
   1.4470000e+00   2.0280718e+00
   1.4475000e+00   2.0277466e+00
   1.4480000e+00   2.0274074e+00
   1.4485000e+00   2.0261812e+00
   1.4490000e+00   2.0262817e+00
   1.4495000e+00   2.0263232e+00
   1.4500000e+00   2.0263987e+00
   1.4505000e+00   2.0264505e+00
   1.4510000e+00   2.0268365e+00
   1.4515000e+00   2.0270844e+00
   1.4520000e+00   2.0272489e+00
   1.4525000e+00   2.0272798e+00
   1.4530000e+00   2.0278592e+00
   1.4535000e+00   2.0279552e+00
   1.4540000e+00   2.0281535e+00
   1.4545000e+00   2.0283077e+00
   1.4550000e+00   2.0286906e+00
   1.4555000e+00   2.0289301e+00
   1.4560000e+00   2.0284979e+00
   1.4565000e+00   2.0281715e+00
   1.4570000e+00   2.0280008e+00
   1.4575000e+00   2.0278408e+00
   1.4580000e+00   2.0277319e+00
   1.4585000e+00   2.0276870e+00
   1.4590000e+00   2.0274100e+00
   1.4595000e+00   2.0273132e+00
   1.4600000e+00   2.0271013e+00
   1.4605000e+00   2.0269060e+00
   1.4610000e+00   2.0268203e+00
   1.4615000e+00   2.0267971e+00
   1.4620000e+00   2.0270197e+00
   1.4625000e+00   2.0265385e+00
   1.4630000e+00   2.0264689e+00
   1.4635000e+00   2.0264318e+00
   1.4640000e+00   2.0264612e+00
   1.4645000e+00   2.0265443e+00
   1.4650000e+00   2.0265753e+00
   1.4655000e+00   2.0266507e+00
   1.4660000e+00   2.0266956e+00
   1.4665000e+00   2.0268346e+00
   1.4670000e+00   2.0278739e+00
   1.4675000e+00   2.0282745e+00
   1.4680000e+00   2.0280483e+00
   1.4685000e+00   2.0280652e+00
   1.4690000e+00   2.0282528e+00
   1.4695000e+00   2.0283261e+00
   1.4700000e+00   2.0280601e+00
   1.4705000e+00   2.0278949e+00
   1.4710000e+00   2.0277525e+00
   1.4715000e+00   2.0276260e+00
   1.4720000e+00   2.0274218e+00
   1.4725000e+00   2.0273121e+00
   1.4730000e+00   2.0272040e+00
   1.4735000e+00   2.0272305e+00
   1.4740000e+00   2.0272489e+00
   1.4745000e+00   2.0272790e+00
   1.4750000e+00   2.0274185e+00
   1.4755000e+00   2.0273898e+00
   1.4760000e+00   2.0273968e+00
   1.4765000e+00   2.0273868e+00
   1.4770000e+00   2.0273070e+00
   1.4775000e+00   2.0272514e+00
   1.4780000e+00   2.0275097e+00
   1.4785000e+00   2.0272007e+00
   1.4790000e+00   2.0271197e+00
   1.4795000e+00   2.0263965e+00
   1.4800000e+00   2.0265076e+00
   1.4805000e+00   2.0265083e+00
   1.4810000e+00   2.0267051e+00
   1.4815000e+00   2.0268192e+00
   1.4820000e+00   2.0271035e+00
   1.4825000e+00   2.0272099e+00
   1.4830000e+00   2.0274475e+00
   1.4835000e+00   2.0275498e+00
   1.4840000e+00   2.0276970e+00
   1.4845000e+00   2.0276109e+00
   1.4850000e+00   2.0276506e+00
   1.4855000e+00   2.0276730e+00
   1.4860000e+00   2.0277290e+00
   1.4865000e+00   2.0276333e+00
   1.4870000e+00   2.0279640e+00
   1.4875000e+00   2.0281789e+00
   1.4880000e+00   2.0283084e+00
   1.4885000e+00   2.0284651e+00
   1.4890000e+00   2.0286215e+00
   1.4895000e+00   2.0292947e+00
   1.4900000e+00   2.0295180e+00
   1.4905000e+00   2.0295695e+00
   1.4910000e+00   2.0297086e+00
   1.4915000e+00   2.0298083e+00
   1.4920000e+00   2.0298903e+00
   1.4925000e+00   2.0299919e+00
   1.4930000e+00   2.0301626e+00
   1.4935000e+00   2.0303645e+00
   1.4940000e+00   2.0291270e+00
   1.4945000e+00   2.0291317e+00
   1.4950000e+00   2.0293363e+00
   1.4955000e+00   2.0294812e+00
   1.4960000e+00   2.0296196e+00
   1.4965000e+00   2.0298219e+00
   1.4970000e+00   2.0299911e+00
   1.4975000e+00   2.0302273e+00
   1.4980000e+00   2.0304138e+00
   1.4985000e+00   2.0305474e+00
   1.4990000e+00   2.0306964e+00
   1.4995000e+00   2.0308115e+00
   1.5000000e+00   2.0308759e+00
   1.5005000e+00   2.0309609e+00
   1.5010000e+00   2.0307700e+00
   1.5015000e+00   2.0304893e+00
   1.5020000e+00   2.0293400e+00
   1.5025000e+00   2.0292425e+00
   1.5030000e+00   2.0290766e+00
   1.5035000e+00   2.0290361e+00
   1.5040000e+00   2.0290074e+00
   1.5045000e+00   2.0287278e+00
   1.5050000e+00   2.0286741e+00
   1.5055000e+00   2.0286347e+00
   1.5060000e+00   2.0289132e+00
   1.5065000e+00   2.0286016e+00
   1.5070000e+00   2.0289261e+00
   1.5075000e+00   2.0290159e+00
   1.5080000e+00   2.0287947e+00
   1.5085000e+00   2.0286513e+00
   1.5090000e+00   2.0286509e+00
   1.5095000e+00   2.0288720e+00
   1.5100000e+00   2.0290085e+00
   1.5105000e+00   2.0288816e+00
   1.5110000e+00   2.0288687e+00
   1.5115000e+00   2.0287940e+00
   1.5120000e+00   2.0287889e+00
   1.5125000e+00   2.0325517e+00
   1.5130000e+00   2.0326749e+00
   1.5135000e+00   2.0328011e+00
   1.5140000e+00   2.0327158e+00
   1.5145000e+00   2.0328920e+00
   1.5150000e+00   2.0340089e+00
   1.5155000e+00   2.0341549e+00
   1.5160000e+00   2.0341237e+00
   1.5165000e+00   2.0341803e+00
   1.5170000e+00   2.0340251e+00
   1.5175000e+00   2.0339467e+00
   1.5180000e+00   2.0336634e+00
   1.5185000e+00   2.0305798e+00
   1.5190000e+00   2.0303241e+00
   1.5195000e+00   2.0303248e+00
   1.5200000e+00   2.0306570e+00
   1.5205000e+00   2.0306651e+00
   1.5210000e+00   2.0308962e+00
   1.5215000e+00   2.0309738e+00
   1.5220000e+00   2.0307093e+00
   1.5225000e+00   2.0307619e+00
   1.5230000e+00   2.0308391e+00
   1.5235000e+00   2.0321488e+00
   1.5240000e+00   2.0327768e+00
   1.5245000e+00   2.0326378e+00
   1.5250000e+00   2.0329015e+00
   1.5255000e+00   2.0332345e+00
   1.5260000e+00   2.0333563e+00
   1.5265000e+00   2.0333563e+00
   1.5270000e+00   2.0340288e+00
   1.5275000e+00   2.0344555e+00
   1.5280000e+00   2.0347351e+00
   1.5285000e+00   2.0349882e+00
   1.5290000e+00   2.0351236e+00
   1.5295000e+00   2.0339401e+00
   1.5300000e+00   2.0338485e+00
   1.5305000e+00   2.0338080e+00
   1.5310000e+00   2.0337731e+00
   1.5315000e+00   2.0337528e+00
   1.5320000e+00   2.0337996e+00
   1.5325000e+00   2.0338356e+00
   1.5330000e+00   2.0337977e+00
   1.5335000e+00   2.0338165e+00
   1.5340000e+00   2.0338761e+00
   1.5345000e+00   2.0339243e+00
   1.5350000e+00   2.0342348e+00
   1.5355000e+00   2.0341892e+00
   1.5360000e+00   2.0342116e+00
   1.5365000e+00   2.0343146e+00
   1.5370000e+00   2.0344577e+00
   1.5375000e+00   2.0346203e+00
   1.5380000e+00   2.0349731e+00
   1.5385000e+00   2.0354911e+00
   1.5390000e+00   2.0357685e+00
   1.5395000e+00   2.0362107e+00
   1.5400000e+00   2.0363653e+00
   1.5405000e+00   2.0364889e+00
   1.5410000e+00   2.0358874e+00
   1.5415000e+00   2.0357884e+00
   1.5420000e+00   2.0357516e+00
   1.5425000e+00   2.0357328e+00
   1.5430000e+00   2.0359996e+00
   1.5435000e+00   2.0361784e+00
   1.5440000e+00   2.0362854e+00
   1.5445000e+00   2.0361070e+00
   1.5450000e+00   2.0360316e+00
   1.5455000e+00   2.0363575e+00
   1.5460000e+00   2.0357490e+00
   1.5465000e+00   2.0356306e+00
   1.5470000e+00   2.0354628e+00
   1.5475000e+00   2.0353933e+00
   1.5480000e+00   2.0359275e+00
   1.5485000e+00   2.0361408e+00
   1.5490000e+00   2.0362876e+00
   1.5495000e+00   2.0362251e+00
   1.5500000e+00   2.0363579e+00
   1.5505000e+00   2.0362685e+00
   1.5510000e+00   2.0363406e+00
   1.5515000e+00   2.0362530e+00
   1.5520000e+00   2.0362262e+00
   1.5525000e+00   2.0361828e+00
   1.5530000e+00   2.0359988e+00
   1.5535000e+00   2.0359569e+00
   1.5540000e+00   2.0357781e+00
   1.5545000e+00   2.0355953e+00
   1.5550000e+00   2.0357685e+00
   1.5555000e+00   2.0359138e+00
   1.5560000e+00   2.0358686e+00
   1.5565000e+00   2.0358417e+00
   1.5570000e+00   2.0358951e+00
   1.5575000e+00   2.0360522e+00
   1.5580000e+00   2.0360754e+00
   1.5585000e+00   2.0361659e+00
   1.5590000e+00   2.0363218e+00
   1.5595000e+00   2.0364061e+00
   1.5600000e+00   2.0364627e+00
   1.5605000e+00   2.0364447e+00
   1.5610000e+00   2.0364171e+00
   1.5615000e+00   2.0363958e+00
   1.5620000e+00   2.0361011e+00
   1.5625000e+00   2.0359484e+00
   1.5630000e+00   2.0359010e+00
   1.5635000e+00   2.0359378e+00
   1.5640000e+00   2.0355610e+00
   1.5645000e+00   2.0353054e+00
   1.5650000e+00   2.0351733e+00
   1.5655000e+00   2.0352549e+00
   1.5660000e+00   2.0352222e+00
   1.5665000e+00   2.0352237e+00
   1.5670000e+00   2.0352314e+00
   1.5675000e+00   2.0354051e+00
   1.5680000e+00   2.0357439e+00
   1.5685000e+00   2.0359506e+00
   1.5690000e+00   2.0360952e+00
   1.5695000e+00   2.0378420e+00
   1.5700000e+00   2.0382879e+00
   1.5705000e+00   2.0384405e+00
   1.5710000e+00   2.0391351e+00
   1.5715000e+00   2.0396722e+00
   1.5720000e+00   2.0400604e+00
   1.5725000e+00   2.0401336e+00
   1.5730000e+00   2.0403609e+00
   1.5735000e+00   2.0405979e+00
   1.5740000e+00   2.0408565e+00
   1.5745000e+00   2.0407535e+00
   1.5750000e+00   2.0411983e+00
   1.5755000e+00   2.0412534e+00
   1.5760000e+00   2.0413542e+00
   1.5765000e+00   2.0414517e+00
   1.5770000e+00   2.0417895e+00
   1.5775000e+00   2.0419024e+00
   1.5780000e+00   2.0419925e+00
   1.5785000e+00   2.0421279e+00
   1.5790000e+00   2.0422725e+00
   1.5795000e+00   2.0425551e+00
   1.5800000e+00   2.0424844e+00
   1.5805000e+00   2.0425609e+00
   1.5810000e+00   2.0426761e+00
   1.5815000e+00   2.0428041e+00
   1.5820000e+00   2.0433902e+00
   1.5825000e+00   2.0436374e+00
   1.5830000e+00   2.0437165e+00
   1.5835000e+00   2.0443301e+00
   1.5840000e+00   2.0443430e+00
   1.5845000e+00   2.0443607e+00
   1.5850000e+00   2.0444968e+00
   1.5855000e+00   2.0447264e+00
   1.5860000e+00   2.0446778e+00
   1.5865000e+00   2.0446314e+00
   1.5870000e+00   2.0442753e+00
   1.5875000e+00   2.0442466e+00
   1.5880000e+00   2.0443364e+00
   1.5885000e+00   2.0441822e+00
   1.5890000e+00   2.0441730e+00
   1.5895000e+00   2.0441653e+00
   1.5900000e+00   2.0438876e+00
   1.5905000e+00   2.0422339e+00
   1.5910000e+00   2.0421408e+00
   1.5915000e+00   2.0419764e+00
   1.5920000e+00   2.0420558e+00
   1.5925000e+00   2.0421967e+00
   1.5930000e+00   2.0422883e+00
   1.5935000e+00   2.0423943e+00
   1.5940000e+00   2.0425521e+00
   1.5945000e+00   2.0426437e+00
   1.5950000e+00   2.0426334e+00
   1.5955000e+00   2.0426860e+00
   1.5960000e+00   2.0432393e+00
   1.5965000e+00   2.0434053e+00
   1.5970000e+00   2.0435451e+00
   1.5975000e+00   2.0437312e+00
   1.5980000e+00   2.0438905e+00
   1.5985000e+00   2.0440141e+00
   1.5990000e+00   2.0441344e+00
   1.5995000e+00   2.0441896e+00
   1.6000000e+00   2.0442735e+00
   1.6005000e+00   2.0440310e+00
   1.6010000e+00   2.0439332e+00
   1.6015000e+00   2.0437669e+00
   1.6020000e+00   2.0437106e+00
   1.6025000e+00   2.0431212e+00
   1.6030000e+00   2.0430076e+00
   1.6035000e+00   2.0429362e+00
   1.6040000e+00   2.0428865e+00
   1.6045000e+00   2.0427743e+00
   1.6050000e+00   2.0428118e+00
   1.6055000e+00   2.0428188e+00
   1.6060000e+00   2.0428446e+00
   1.6065000e+00   2.0428895e+00
   1.6070000e+00   2.0429086e+00
   1.6075000e+00   2.0429079e+00
   1.6080000e+00   2.0428781e+00
   1.6085000e+00   2.0431389e+00
   1.6090000e+00   2.0432732e+00
   1.6095000e+00   2.0435347e+00
   1.6100000e+00   2.0436771e+00
   1.6105000e+00   2.0436201e+00
   1.6110000e+00   2.0436131e+00
   1.6115000e+00   2.0434277e+00
   1.6120000e+00   2.0433070e+00
   1.6125000e+00   2.0432334e+00
   1.6130000e+00   2.0431551e+00
   1.6135000e+00   2.0429509e+00
   1.6140000e+00   2.0428063e+00
   1.6145000e+00   2.0433048e+00
   1.6150000e+00   2.0435134e+00
   1.6155000e+00   2.0437422e+00
   1.6160000e+00   2.0438699e+00
   1.6165000e+00   2.0428987e+00
   1.6170000e+00   2.0430344e+00
   1.6175000e+00   2.0433221e+00
   1.6180000e+00   2.0438945e+00
   1.6185000e+00   2.0440903e+00
   1.6190000e+00   2.0442937e+00
   1.6195000e+00   2.0445928e+00
   1.6200000e+00   2.0462538e+00
   1.6205000e+00   2.0467225e+00
   1.6210000e+00   2.0471692e+00
   1.6215000e+00   2.0477394e+00
   1.6220000e+00   2.0482515e+00
   1.6225000e+00   2.0485653e+00
   1.6230000e+00   2.0487964e+00
   1.6235000e+00   2.0490116e+00
   1.6240000e+00   2.0491389e+00
   1.6245000e+00   2.0491462e+00
   1.6250000e+00   2.0492077e+00
   1.6255000e+00   2.0492566e+00
   1.6260000e+00   2.0494578e+00
   1.6265000e+00   2.0495664e+00
   1.6270000e+00   2.0496631e+00
   1.6275000e+00   2.0494446e+00
   1.6280000e+00   2.0500899e+00
   1.6285000e+00   2.0501211e+00
   1.6290000e+00   2.0494280e+00
   1.6295000e+00   2.0490252e+00
   1.6300000e+00   2.0488887e+00
   1.6305000e+00   2.0486503e+00
   1.6310000e+00   2.0485318e+00
   1.6315000e+00   2.0483468e+00
   1.6320000e+00   2.0482375e+00
   1.6325000e+00   2.0481426e+00
   1.6330000e+00   2.0480120e+00
   1.6335000e+00   2.0479145e+00
   1.6340000e+00   2.0478325e+00
   1.6345000e+00   2.0477493e+00
   1.6350000e+00   2.0477214e+00
   1.6355000e+00   2.0480216e+00
   1.6360000e+00   2.0480598e+00
   1.6365000e+00   2.0476978e+00
   1.6370000e+00   2.0474992e+00
   1.6375000e+00   2.0473814e+00
   1.6380000e+00   2.0474535e+00
   1.6385000e+00   2.0474157e+00
   1.6390000e+00   2.0468837e+00
   1.6395000e+00   2.0469168e+00
   1.6400000e+00   2.0471232e+00
   1.6405000e+00   2.0472884e+00
   1.6410000e+00   2.0473704e+00
   1.6415000e+00   2.0474234e+00
   1.6420000e+00   2.0474591e+00
   1.6425000e+00   2.0473638e+00
   1.6430000e+00   2.0472950e+00
   1.6435000e+00   2.0475429e+00
   1.6440000e+00   2.0476066e+00
   1.6445000e+00   2.0475790e+00
   1.6450000e+00   2.0478100e+00
   1.6455000e+00   2.0479491e+00
   1.6460000e+00   2.0480738e+00
   1.6465000e+00   2.0481544e+00
   1.6470000e+00   2.0479270e+00
   1.6475000e+00   2.0478273e+00
   1.6480000e+00   2.0477758e+00
   1.6485000e+00   2.0481021e+00
   1.6490000e+00   2.0482287e+00
   1.6495000e+00   2.0483056e+00
   1.6500000e+00   2.0483924e+00
   1.6505000e+00   2.0484973e+00
   1.6510000e+00   2.0485620e+00
   1.6515000e+00   2.0486198e+00
   1.6520000e+00   2.0493614e+00
   1.6525000e+00   2.0496594e+00
   1.6530000e+00   2.0498250e+00
   1.6535000e+00   2.0499313e+00
   1.6540000e+00   2.0499096e+00
   1.6545000e+00   2.0499067e+00
   1.6550000e+00   2.0499869e+00
   1.6555000e+00   2.0497360e+00
   1.6560000e+00   2.0495840e+00
   1.6565000e+00   2.0492018e+00
   1.6570000e+00   2.0490149e+00
   1.6575000e+00   2.0493383e+00
   1.6580000e+00   2.0493136e+00
   1.6585000e+00   2.0492945e+00
   1.6590000e+00   2.0491289e+00
   1.6595000e+00   2.0489078e+00
   1.6600000e+00   2.0488269e+00
   1.6605000e+00   2.0486499e+00
   1.6610000e+00   2.0490509e+00
   1.6615000e+00   2.0494258e+00
   1.6620000e+00   2.0459095e+00
   1.6625000e+00   2.0460169e+00
   1.6630000e+00   2.0460979e+00
   1.6635000e+00   2.0461218e+00
   1.6640000e+00   2.0461243e+00
   1.6645000e+00   2.0451590e+00
   1.6650000e+00   2.0451435e+00
   1.6655000e+00   2.0454621e+00
   1.6660000e+00   2.0455850e+00
   1.6665000e+00   2.0501138e+00
   1.6670000e+00   2.0507138e+00
   1.6675000e+00   2.0513569e+00
   1.6680000e+00   2.0525485e+00
   1.6685000e+00   2.0528608e+00
   1.6690000e+00   2.0530746e+00
   1.6695000e+00   2.0529285e+00
   1.6700000e+00   2.0536492e+00
   1.6705000e+00   2.0537276e+00
   1.6710000e+00   2.0538560e+00
   1.6715000e+00   2.0539671e+00
   1.6720000e+00   2.0539653e+00
   1.6725000e+00   2.0539770e+00
   1.6730000e+00   2.0528976e+00
   1.6735000e+00   2.0523333e+00
   1.6740000e+00   2.0519190e+00
   1.6745000e+00   2.0516398e+00
   1.6750000e+00   2.0513172e+00
   1.6755000e+00   2.0512837e+00
   1.6760000e+00   2.0511619e+00
   1.6765000e+00   2.0507451e+00
   1.6770000e+00   2.0504386e+00
   1.6775000e+00   2.0502002e+00
   1.6780000e+00   2.0499979e+00
   1.6785000e+00   2.0498423e+00
   1.6790000e+00   2.0496786e+00
   1.6795000e+00   2.0495270e+00
   1.6800000e+00   2.0496410e+00
   1.6805000e+00   2.0497308e+00
   1.6810000e+00   2.0498220e+00
   1.6815000e+00   2.0500994e+00
   1.6820000e+00   2.0502116e+00
   1.6825000e+00   2.0502974e+00
   1.6830000e+00   2.0502893e+00
   1.6835000e+00   2.0502716e+00
   1.6840000e+00   2.0502672e+00
   1.6845000e+00   2.0502216e+00
   1.6850000e+00   2.0500075e+00
   1.6855000e+00   2.0499457e+00
   1.6860000e+00   2.0498559e+00
   1.6865000e+00   2.0501171e+00
   1.6870000e+00   2.0501796e+00
   1.6875000e+00   2.0502915e+00
   1.6880000e+00   2.0497808e+00
   1.6885000e+00   2.0497109e+00
   1.6890000e+00   2.0493647e+00
   1.6895000e+00   2.0493482e+00
   1.6900000e+00   2.0493898e+00
   1.6905000e+00   2.0494582e+00
   1.6910000e+00   2.0495494e+00
   1.6915000e+00   2.0496675e+00
   1.6920000e+00   2.0499280e+00
   1.6925000e+00   2.0498496e+00
   1.6930000e+00   2.0498062e+00
   1.6935000e+00   2.0498073e+00
   1.6940000e+00   2.0498452e+00
   1.6945000e+00   2.0501634e+00
   1.6950000e+00   2.0499626e+00
   1.6955000e+00   2.0508834e+00
   1.6960000e+00   2.0513459e+00
   1.6965000e+00   2.0518760e+00
   1.6970000e+00   2.0523896e+00
   1.6975000e+00   2.0551646e+00
   1.6980000e+00   2.0554537e+00
   1.6985000e+00   2.0570372e+00
   1.6990000e+00   2.0575143e+00
   1.6995000e+00   2.0574496e+00
   1.7000000e+00   2.0574540e+00
   1.7005000e+00   2.0573918e+00
   1.7010000e+00   2.0574257e+00
   1.7015000e+00   2.0574705e+00
   1.7020000e+00   2.0577277e+00
   1.7025000e+00   2.0578377e+00
   1.7030000e+00   2.0578855e+00
   1.7035000e+00   2.0579109e+00
   1.7040000e+00   2.0579848e+00
   1.7045000e+00   2.0577877e+00
   1.7050000e+00   2.0576361e+00
   1.7055000e+00   2.0575213e+00
   1.7060000e+00   2.0574518e+00
   1.7065000e+00   2.0573738e+00
   1.7070000e+00   2.0571707e+00
   1.7075000e+00   2.0570228e+00
   1.7080000e+00   2.0571045e+00
   1.7085000e+00   2.0569040e+00
   1.7090000e+00   2.0568238e+00
   1.7095000e+00   2.0568179e+00
   1.7100000e+00   2.0568219e+00
   1.7105000e+00   2.0568289e+00
   1.7110000e+00   2.0567866e+00
   1.7115000e+00   2.0568058e+00
   1.7120000e+00   2.0570401e+00
   1.7125000e+00   2.0570898e+00
   1.7130000e+00   2.0570890e+00
   1.7135000e+00   2.0571361e+00
   1.7140000e+00   2.0571604e+00
   1.7145000e+00   2.0569823e+00
   1.7150000e+00   2.0566972e+00
   1.7155000e+00   2.0568915e+00
   1.7160000e+00   2.0570077e+00
   1.7165000e+00   2.0575114e+00
   1.7170000e+00   2.0574282e+00
   1.7175000e+00   2.0571479e+00
   1.7180000e+00   2.0569926e+00
   1.7185000e+00   2.0570968e+00
   1.7190000e+00   2.0554331e+00
   1.7195000e+00   2.0549556e+00
   1.7200000e+00   2.0553868e+00
   1.7205000e+00   2.0551050e+00
   1.7210000e+00   2.0550877e+00
   1.7215000e+00   2.0554309e+00
   1.7220000e+00   2.0555597e+00
   1.7225000e+00   2.0556675e+00
   1.7230000e+00   2.0558437e+00
   1.7235000e+00   2.0560519e+00
   1.7240000e+00   2.0564231e+00
   1.7245000e+00   2.0563109e+00
   1.7250000e+00   2.0563264e+00
   1.7255000e+00   2.0563746e+00
   1.7260000e+00   2.0564279e+00
   1.7265000e+00   2.0562782e+00
   1.7270000e+00   2.0561148e+00
   1.7275000e+00   2.0560523e+00
   1.7280000e+00   2.0560004e+00
   1.7285000e+00   2.0559688e+00
   1.7290000e+00   2.0558128e+00
   1.7295000e+00   2.0557201e+00
   1.7300000e+00   2.0556336e+00
   1.7305000e+00   2.0555586e+00
   1.7310000e+00   2.0554111e+00
   1.7315000e+00   2.0554894e+00
   1.7320000e+00   2.0554578e+00
   1.7325000e+00   2.0553662e+00
   1.7330000e+00   2.0548486e+00
   1.7335000e+00   2.0550027e+00
   1.7340000e+00   2.0551160e+00
   1.7345000e+00   2.0551006e+00
   1.7350000e+00   2.0549696e+00
   1.7355000e+00   2.0555424e+00
   1.7360000e+00   2.0559556e+00
   1.7365000e+00   2.0562653e+00
   1.7370000e+00   2.0563242e+00
   1.7375000e+00   2.0562499e+00
   1.7380000e+00   2.0565685e+00
   1.7385000e+00   2.0568955e+00
   1.7390000e+00   2.0571659e+00
   1.7395000e+00   2.0573767e+00
   1.7400000e+00   2.0574496e+00
   1.7405000e+00   2.0575971e+00
   1.7410000e+00   2.0575533e+00
   1.7415000e+00   2.0572413e+00
   1.7420000e+00   2.0569982e+00
   1.7425000e+00   2.0568400e+00
   1.7430000e+00   2.0567009e+00
   1.7435000e+00   2.0565284e+00
   1.7440000e+00   2.0564393e+00
   1.7445000e+00   2.0563558e+00
   1.7450000e+00   2.0562642e+00
   1.7455000e+00   2.0557687e+00
   1.7460000e+00   2.0556233e+00
   1.7465000e+00   2.0556535e+00
   1.7470000e+00   2.0556995e+00
   1.7475000e+00   2.0557282e+00
   1.7480000e+00   2.0556417e+00
   1.7485000e+00   2.0556848e+00
   1.7490000e+00   2.0556822e+00
   1.7495000e+00   2.0556690e+00
   1.7500000e+00   2.0557900e+00
   1.7505000e+00   2.0558776e+00
   1.7510000e+00   2.0559059e+00
   1.7515000e+00   2.0559239e+00
   1.7520000e+00   2.0559850e+00
   1.7525000e+00   2.0560332e+00
   1.7530000e+00   2.0559614e+00
   1.7535000e+00   2.0559765e+00
   1.7540000e+00   2.0557348e+00
   1.7545000e+00   2.0555196e+00
   1.7550000e+00   2.0553507e+00
   1.7555000e+00   2.0552058e+00
   1.7560000e+00   2.0550285e+00
   1.7565000e+00   2.0548596e+00
   1.7570000e+00   2.0548537e+00
   1.7575000e+00   2.0548879e+00
   1.7580000e+00   2.0547257e+00
   1.7585000e+00   2.0548854e+00
   1.7590000e+00   2.0550836e+00
   1.7595000e+00   2.0552120e+00
   1.7600000e+00   2.0553618e+00
   1.7605000e+00   2.0558926e+00
   1.7610000e+00   2.0561167e+00
   1.7615000e+00   2.0562900e+00
   1.7620000e+00   2.0564331e+00
   1.7625000e+00   2.0566615e+00
   1.7630000e+00   2.0569290e+00
   1.7635000e+00   2.0570809e+00
   1.7640000e+00   2.0566615e+00
   1.7645000e+00   2.0565181e+00
   1.7650000e+00   2.0568451e+00
   1.7655000e+00   2.0569224e+00
   1.7660000e+00   2.0569647e+00
   1.7665000e+00   2.0564908e+00
   1.7670000e+00   2.0561435e+00
   1.7675000e+00   2.0555626e+00
   1.7680000e+00   2.0551624e+00
   1.7685000e+00   2.0556863e+00
   1.7690000e+00   2.0555707e+00
   1.7695000e+00   2.0540638e+00
   1.7700000e+00   2.0537666e+00
   1.7705000e+00   2.0534988e+00
   1.7710000e+00   2.0531077e+00
   1.7715000e+00   2.0527611e+00
   1.7720000e+00   2.0525717e+00
   1.7725000e+00   2.0523984e+00
   1.7730000e+00   2.0531960e+00
   1.7735000e+00   2.0534921e+00
   1.7740000e+00   2.0536216e+00
   1.7745000e+00   2.0536849e+00
   1.7750000e+00   2.0536433e+00
   1.7755000e+00   2.0536095e+00
   1.7760000e+00   2.0544288e+00
   1.7765000e+00   2.0550045e+00
   1.7770000e+00   2.0552764e+00
   1.7775000e+00   2.0547183e+00
   1.7780000e+00   2.0552610e+00
   1.7785000e+00   2.0553853e+00
   1.7790000e+00   2.0556752e+00
   1.7795000e+00   2.0563234e+00
   1.7800000e+00   2.0566159e+00
   1.7805000e+00   2.0570063e+00
   1.7810000e+00   2.0571788e+00
   1.7815000e+00   2.0573760e+00
   1.7820000e+00   2.0573837e+00
   1.7825000e+00   2.0574610e+00
   1.7830000e+00   2.0575618e+00
   1.7835000e+00   2.0576688e+00
   1.7840000e+00   2.0578061e+00
   1.7845000e+00   2.0579484e+00
   1.7850000e+00   2.0577678e+00
   1.7855000e+00   2.0578679e+00
   1.7860000e+00   2.0585577e+00
   1.7865000e+00   2.0585569e+00
   1.7870000e+00   2.0585680e+00
   1.7875000e+00   2.0583171e+00
   1.7880000e+00   2.0583535e+00
   1.7885000e+00   2.0583020e+00
   1.7890000e+00   2.0581188e+00
   1.7895000e+00   2.0577832e+00
   1.7900000e+00   2.0574889e+00
   1.7905000e+00   2.0573256e+00
   1.7910000e+00   2.0572152e+00
   1.7915000e+00   2.0571413e+00
   1.7920000e+00   2.0571129e+00
   1.7925000e+00   2.0574801e+00
   1.7930000e+00   2.0574047e+00
   1.7935000e+00   2.0574455e+00
   1.7940000e+00   2.0573760e+00
   1.7945000e+00   2.0571413e+00
   1.7950000e+00   2.0571644e+00
   1.7955000e+00   2.0570530e+00
   1.7960000e+00   2.0571416e+00
   1.7965000e+00   2.0572042e+00
   1.7970000e+00   2.0572160e+00
   1.7975000e+00   2.0572862e+00
   1.7980000e+00   2.0569662e+00
   1.7985000e+00   2.0568584e+00
   1.7990000e+00   2.0572115e+00
   1.7995000e+00   2.0573105e+00
   1.8000000e+00   2.0576961e+00
   1.8005000e+00   2.0578645e+00
   1.8010000e+00   2.0583023e+00
   1.8015000e+00   2.0576192e+00
   1.8020000e+00   2.0575434e+00
   1.8025000e+00   2.0575993e+00
   1.8030000e+00   2.0576648e+00
   1.8035000e+00   2.0577292e+00
   1.8040000e+00   2.0578601e+00
   1.8045000e+00   2.0580967e+00
   1.8050000e+00   2.0582604e+00
   1.8055000e+00   2.0583715e+00
   1.8060000e+00   2.0583947e+00
   1.8065000e+00   2.0584572e+00
   1.8070000e+00   2.0580842e+00
   1.8075000e+00   2.0580823e+00
   1.8080000e+00   2.0584694e+00
   1.8085000e+00   2.0585485e+00
   1.8090000e+00   2.0587732e+00
   1.8095000e+00   2.0589005e+00
   1.8100000e+00   2.0590944e+00
   1.8105000e+00   2.0587434e+00
   1.8110000e+00   2.0583884e+00
   1.8115000e+00   2.0580687e+00
   1.8120000e+00   2.0587151e+00
   1.8125000e+00   2.0588428e+00
   1.8130000e+00   2.0588505e+00
   1.8135000e+00   2.0588019e+00
   1.8140000e+00   2.0587916e+00
   1.8145000e+00   2.0587846e+00
   1.8150000e+00   2.0585257e+00
   1.8155000e+00   2.0584745e+00
   1.8160000e+00   2.0540050e+00
   1.8165000e+00   2.0535091e+00
   1.8170000e+00   2.0529642e+00
   1.8175000e+00   2.0518304e+00
   1.8180000e+00   2.0516048e+00
   1.8185000e+00   2.0512785e+00
   1.8190000e+00   2.0514912e+00
   1.8195000e+00   2.0507951e+00
   1.8200000e+00   2.0504581e+00
   1.8205000e+00   2.0502893e+00
   1.8210000e+00   2.0506163e+00
   1.8215000e+00   2.0507388e+00
   1.8220000e+00   2.0508025e+00
   1.8225000e+00   2.0506590e+00
   1.8230000e+00   2.0510195e+00
   1.8235000e+00   2.0511711e+00
   1.8240000e+00   2.0513179e+00
   1.8245000e+00   2.0514400e+00
   1.8250000e+00   2.0513172e+00
   1.8255000e+00   2.0514952e+00
   1.8260000e+00   2.0513812e+00
   1.8265000e+00   2.0514036e+00
   1.8270000e+00   2.0515129e+00
   1.8275000e+00   2.0515890e+00
   1.8280000e+00   2.0516424e+00
   1.8285000e+00   2.0518984e+00
   1.8290000e+00   2.0521269e+00
   1.8295000e+00   2.0520842e+00
   1.8300000e+00   2.0520482e+00
   1.8305000e+00   2.0520272e+00
   1.8310000e+00   2.0517693e+00
   1.8315000e+00   2.0516803e+00
   1.8320000e+00   2.0516431e+00
   1.8325000e+00   2.0515835e+00
   1.8330000e+00   2.0515743e+00
   1.8335000e+00   2.0515824e+00
   1.8340000e+00   2.0513815e+00
   1.8345000e+00   2.0516843e+00
   1.8350000e+00   2.0520677e+00
   1.8355000e+00   2.0530356e+00
   1.8360000e+00   2.0532063e+00
   1.8365000e+00   2.0535168e+00
   1.8370000e+00   2.0535878e+00
   1.8375000e+00   2.0537313e+00
   1.8380000e+00   2.0537934e+00
   1.8385000e+00   2.0538972e+00
   1.8390000e+00   2.0540340e+00
   1.8395000e+00   2.0541577e+00
   1.8400000e+00   2.0544476e+00
   1.8405000e+00   2.0546631e+00
   1.8410000e+00   2.0548666e+00
   1.8415000e+00   2.0548953e+00
   1.8420000e+00   2.0549957e+00
   1.8425000e+00   2.0552021e+00
   1.8430000e+00   2.0554103e+00
   1.8435000e+00   2.0555332e+00
   1.8440000e+00   2.0554026e+00
   1.8445000e+00   2.0554324e+00
   1.8450000e+00   2.0545829e+00
   1.8455000e+00   2.0547456e+00
   1.8460000e+00   2.0548500e+00
   1.8465000e+00   2.0548854e+00
   1.8470000e+00   2.0520202e+00
   1.8475000e+00   2.0520430e+00
   1.8480000e+00   2.0507300e+00
   1.8485000e+00   2.0505266e+00
   1.8490000e+00   2.0509765e+00
   1.8495000e+00   2.0516475e+00
   1.8500000e+00   2.0565493e+00
   1.8505000e+00   2.0574411e+00
   1.8510000e+00   2.0579499e+00
   1.8515000e+00   2.0581085e+00
   1.8520000e+00   2.0583711e+00
   1.8525000e+00   2.0588468e+00
   1.8530000e+00   2.0591297e+00
   1.8535000e+00   2.0594222e+00
   1.8540000e+00   2.0597014e+00
   1.8545000e+00   2.0600020e+00
   1.8550000e+00   2.0604111e+00
   1.8555000e+00   2.0612422e+00
   1.8560000e+00   2.0614125e+00
   1.8565000e+00   2.0616064e+00
   1.8570000e+00   2.0617907e+00
   1.8575000e+00   2.0617418e+00
   1.8580000e+00   2.0618720e+00
   1.8585000e+00   2.0620302e+00
   1.8590000e+00   2.0620854e+00
   1.8595000e+00   2.0621660e+00
   1.8600000e+00   2.0622929e+00
   1.8605000e+00   2.0624448e+00
   1.8610000e+00   2.0625633e+00
   1.8615000e+00   2.0625607e+00
   1.8620000e+00   2.0627307e+00
   1.8625000e+00   2.0631136e+00
   1.8630000e+00   2.0632991e+00
   1.8635000e+00   2.0634492e+00
   1.8640000e+00   2.0635923e+00
   1.8645000e+00   2.0637928e+00
   1.8650000e+00   2.0636736e+00
   1.8655000e+00   2.0668312e+00
   1.8660000e+00   2.0676877e+00
   1.8665000e+00   2.0688248e+00
   1.8670000e+00   2.0696125e+00
   1.8675000e+00   2.0698244e+00
   1.8680000e+00   2.0698336e+00
   1.8685000e+00   2.0698369e+00
   1.8690000e+00   2.0701316e+00
   1.8695000e+00   2.0696791e+00
   1.8700000e+00   2.0701397e+00
   1.8705000e+00   2.0700289e+00
   1.8710000e+00   2.0697817e+00
   1.8715000e+00   2.0696323e+00
   1.8720000e+00   2.0694889e+00
   1.8725000e+00   2.0732285e+00
   1.8730000e+00   2.0737101e+00
   1.8735000e+00   2.0737590e+00
   1.8740000e+00   2.0738701e+00
   1.8745000e+00   2.0740728e+00
   1.8750000e+00   2.0741795e+00
   1.8755000e+00   2.0743049e+00
   1.8760000e+00   2.0744238e+00
   1.8765000e+00   2.0744635e+00
   1.8770000e+00   2.0745043e+00
   1.8775000e+00   2.0744580e+00
   1.8780000e+00   2.0744212e+00
   1.8785000e+00   2.0743506e+00
   1.8790000e+00   2.0742913e+00
   1.8795000e+00   2.0742516e+00
   1.8800000e+00   2.0742935e+00
   1.8805000e+00   2.0761757e+00
   1.8810000e+00   2.0764950e+00
   1.8815000e+00   2.0770075e+00
   1.8820000e+00   2.0773632e+00
   1.8825000e+00   2.0779202e+00
   1.8830000e+00   2.0783433e+00
   1.8835000e+00   2.0786950e+00
   1.8840000e+00   2.0788911e+00
   1.8845000e+00   2.0790912e+00
   1.8850000e+00   2.0788271e+00
   1.8855000e+00   2.0787837e+00
   1.8860000e+00   2.0788043e+00
   1.8865000e+00   2.0787789e+00
   1.8870000e+00   2.0788492e+00
   1.8875000e+00   2.0786056e+00
   1.8880000e+00   2.0783911e+00
   1.8885000e+00   2.0793988e+00
   1.8890000e+00   2.0798509e+00
   1.8895000e+00   2.0801725e+00
   1.8900000e+00   2.0802398e+00
   1.8905000e+00   2.0804157e+00
   1.8910000e+00   2.0808656e+00
   1.8915000e+00   2.0827400e+00
   1.8920000e+00   2.0830476e+00
   1.8925000e+00   2.0834901e+00
   1.8930000e+00   2.0838963e+00
   1.8935000e+00   2.0842370e+00
   1.8940000e+00   2.0846770e+00
   1.8945000e+00   2.0855562e+00
   1.8950000e+00   2.0859296e+00
   1.8955000e+00   2.0862710e+00
   1.8960000e+00   2.0869218e+00
   1.8965000e+00   2.0875598e+00
   1.8970000e+00   2.0879714e+00
   1.8975000e+00   2.0882845e+00
   1.8980000e+00   2.0885152e+00
   1.8985000e+00   2.0888658e+00
   1.8990000e+00   2.0891778e+00
   1.8995000e+00   2.0895313e+00
   1.9000000e+00   2.0898080e+00
   1.9005000e+00   2.0901332e+00
   1.9010000e+00   2.0907733e+00
   1.9015000e+00   2.0911313e+00
   1.9020000e+00   2.0914502e+00
   1.9025000e+00   2.0917589e+00
   1.9030000e+00   2.0920319e+00
   1.9035000e+00   2.0923707e+00
   1.9040000e+00   2.0926672e+00
   1.9045000e+00   2.0945346e+00
   1.9050000e+00   2.0955441e+00
   1.9055000e+00   2.0963083e+00
   1.9060000e+00   2.0971007e+00
   1.9065000e+00   2.0975871e+00
   1.9070000e+00   2.0980065e+00
   1.9075000e+00   2.0984387e+00
   1.9080000e+00   2.0985829e+00
   1.9085000e+00   2.0985796e+00
   1.9090000e+00   2.0986720e+00
   1.9095000e+00   2.0989626e+00
   1.9100000e+00   2.0991061e+00
   1.9105000e+00   2.0990248e+00
   1.9110000e+00   2.0989847e+00
   1.9115000e+00   2.0989703e+00
   1.9120000e+00   2.0988850e+00
   1.9125000e+00   2.0991418e+00
   1.9130000e+00   2.0993533e+00
   1.9135000e+00   2.0995115e+00
   1.9140000e+00   2.0996303e+00
   1.9145000e+00   2.1120945e+00
   1.9150000e+00   2.1131890e+00
   1.9155000e+00   2.1137626e+00
   1.9160000e+00   2.1141857e+00
   1.9165000e+00   2.1144899e+00
   1.9170000e+00   2.1149413e+00
   1.9175000e+00   2.1151584e+00
   1.9180000e+00   2.1146900e+00
   1.9185000e+00   2.1147684e+00
   1.9190000e+00   2.1150075e+00
   1.9195000e+00   2.1155237e+00
   1.9200000e+00   2.1167830e+00
   1.9205000e+00   2.1174845e+00
   1.9210000e+00   2.1179588e+00
   1.9215000e+00   2.1181600e+00
   1.9220000e+00   2.1183278e+00
   1.9225000e+00   2.1175416e+00
   1.9230000e+00   2.1173506e+00
   1.9235000e+00   2.1173061e+00
   1.9240000e+00   2.1173793e+00
   1.9245000e+00   2.1176210e+00
   1.9250000e+00   2.1176438e+00
   1.9255000e+00   2.1227016e+00
   1.9260000e+00   2.1225736e+00
   1.9265000e+00   2.1225493e+00
   1.9270000e+00   2.1227565e+00
   1.9275000e+00   2.1222583e+00
   1.9280000e+00   2.1221377e+00
   1.9285000e+00   2.1218382e+00
   1.9290000e+00   2.1211793e+00
   1.9295000e+00   2.1209965e+00
   1.9300000e+00   2.1206459e+00
   1.9305000e+00   2.1203434e+00
   1.9310000e+00   2.1200488e+00
   1.9315000e+00   2.1198332e+00
   1.9320000e+00   2.1198931e+00
   1.9325000e+00   2.1197842e+00
   1.9330000e+00   2.1200182e+00
   1.9335000e+00   2.1200657e+00
   1.9340000e+00   2.1201065e+00
   1.9345000e+00   2.1200951e+00
   1.9350000e+00   2.1199704e+00
   1.9355000e+00   2.1192916e+00
   1.9360000e+00   2.1193111e+00
   1.9365000e+00   2.1202735e+00
   1.9370000e+00   2.1206569e+00
   1.9375000e+00   2.1235846e+00
   1.9380000e+00   2.1243443e+00
   1.9385000e+00   2.1248608e+00
   1.9390000e+00   2.1252872e+00
   1.9395000e+00   2.1258523e+00
   1.9400000e+00   2.1262639e+00
   1.9405000e+00   2.1265733e+00
   1.9410000e+00   2.1272444e+00
   1.9415000e+00   2.1276461e+00
   1.9420000e+00   2.1275928e+00
   1.9425000e+00   2.1277215e+00
   1.9430000e+00   2.1279375e+00
   1.9435000e+00   2.1282112e+00
   1.9440000e+00   2.1285872e+00
   1.9445000e+00   2.1293454e+00
   1.9450000e+00   2.1314442e+00
   1.9455000e+00   2.1318614e+00
   1.9460000e+00   2.1321708e+00
   1.9465000e+00   2.1324718e+00
   1.9470000e+00   2.1328985e+00
   1.9475000e+00   2.1331355e+00
   1.9480000e+00   2.1333488e+00
   1.9485000e+00   2.1341718e+00
   1.9490000e+00   2.1342719e+00
   1.9495000e+00   2.1340143e+00
   1.9500000e+00   2.1340327e+00
   1.9505000e+00   2.1337929e+00
   1.9510000e+00   2.1337359e+00
   1.9515000e+00   2.1335946e+00
   1.9520000e+00   2.1335085e+00
   1.9525000e+00   2.1334794e+00
   1.9530000e+00   2.1358487e+00
   1.9535000e+00   2.1361422e+00
   1.9540000e+00   2.1360845e+00
   1.9545000e+00   2.1360922e+00
   1.9550000e+00   2.1365006e+00
   1.9555000e+00   2.1364653e+00
   1.9560000e+00   2.1364174e+00
   1.9565000e+00   2.1363586e+00
   1.9570000e+00   2.1364476e+00
   1.9575000e+00   2.1360414e+00
   1.9580000e+00   2.1358597e+00
   1.9585000e+00   2.1357004e+00
   1.9590000e+00   2.1355385e+00
   1.9595000e+00   2.1365951e+00
   1.9600000e+00   2.1368927e+00
   1.9605000e+00   2.1372960e+00
   1.9610000e+00   2.1378125e+00
   1.9615000e+00   2.1371429e+00
   1.9620000e+00   2.1370270e+00
   1.9625000e+00   2.1370292e+00
   1.9630000e+00   2.1370428e+00
   1.9635000e+00   2.1370509e+00
   1.9640000e+00   2.1370793e+00
   1.9645000e+00   2.1371043e+00
   1.9650000e+00   2.1371433e+00
   1.9655000e+00   2.1371918e+00
   1.9660000e+00   2.1372091e+00
   1.9665000e+00   2.1372503e+00
   1.9670000e+00   2.1375932e+00
   1.9675000e+00   2.1378404e+00
   1.9680000e+00   2.1382002e+00
   1.9685000e+00   2.1380148e+00
   1.9690000e+00   2.1381907e+00
   1.9695000e+00   2.1383617e+00
   1.9700000e+00   2.1385306e+00
   1.9705000e+00   2.1381837e+00
   1.9710000e+00   2.1381918e+00
   1.9715000e+00   2.1382072e+00
   1.9720000e+00   2.1389758e+00
   1.9725000e+00   2.1387734e+00
   1.9730000e+00   2.1386630e+00
   1.9735000e+00   2.1392940e+00
   1.9740000e+00   2.1395688e+00
   1.9745000e+00   2.1397774e+00
   1.9750000e+00   2.1398098e+00
   1.9755000e+00   2.1400154e+00
   1.9760000e+00   2.1400842e+00
   1.9765000e+00   2.1400456e+00
   1.9770000e+00   2.1401284e+00
   1.9775000e+00   2.1403701e+00
   1.9780000e+00   2.1406029e+00
   1.9785000e+00   2.1406784e+00
   1.9790000e+00   2.1408023e+00
   1.9795000e+00   2.1409561e+00
   1.9800000e+00   2.1413214e+00
   1.9805000e+00   2.1415918e+00
   1.9810000e+00   2.1418497e+00
   1.9815000e+00   2.1420182e+00
   1.9820000e+00   2.1422250e+00
   1.9825000e+00   2.1423740e+00
   1.9830000e+00   2.1439662e+00
   1.9835000e+00   2.1445751e+00
   1.9840000e+00   2.1445869e+00
   1.9845000e+00   2.1444610e+00
   1.9850000e+00   2.1437484e+00
   1.9855000e+00   2.1434663e+00
   1.9860000e+00   2.1432271e+00
   1.9865000e+00   2.1429759e+00
   1.9870000e+00   2.1429839e+00
   1.9875000e+00   2.1430366e+00
   1.9880000e+00   2.1432477e+00
   1.9885000e+00   2.1432282e+00
   1.9890000e+00   2.1432459e+00
   1.9895000e+00   2.1430910e+00
   1.9900000e+00   2.1430336e+00
   1.9905000e+00   2.1429792e+00
   1.9910000e+00   2.1429483e+00
   1.9915000e+00   2.1429343e+00
   1.9920000e+00   2.1428357e+00
   1.9925000e+00   2.1427080e+00
   1.9930000e+00   2.1428394e+00
   1.9935000e+00   2.1429361e+00
   1.9940000e+00   2.1430255e+00
   1.9945000e+00   2.1431050e+00
   1.9950000e+00   2.1425995e+00
   1.9955000e+00   2.1420984e+00
   1.9960000e+00   2.1416746e+00
   1.9965000e+00   2.1413185e+00
   1.9970000e+00   2.1409079e+00
   1.9975000e+00   2.1405952e+00
   1.9980000e+00   2.1407078e+00
   1.9985000e+00   2.1404367e+00
   1.9990000e+00   2.1402891e+00
   1.9995000e+00   2.1358840e+00
   2.0000000e+00   2.1354892e+00
   2.0005000e+00   2.1359774e+00
   2.0010000e+00   2.1363012e+00
   2.0015000e+00   2.1361224e+00
   2.0020000e+00   2.1357081e+00
   2.0025000e+00   2.1354436e+00
   2.0030000e+00   2.1352898e+00
   2.0035000e+00   2.1350960e+00
   2.0040000e+00   2.1351029e+00
   2.0045000e+00   2.1351813e+00
   2.0050000e+00   2.1346320e+00
   2.0055000e+00   2.1346688e+00
   2.0060000e+00   2.1346670e+00
   2.0065000e+00   2.1346604e+00
   2.0070000e+00   2.1346519e+00
   2.0075000e+00   2.1346210e+00
   2.0080000e+00   2.1345213e+00
   2.0085000e+00   2.1344724e+00
   2.0090000e+00   2.1344543e+00
   2.0095000e+00   2.1344242e+00
   2.0100000e+00   2.1343940e+00
   2.0105000e+00   2.1343142e+00
   2.0110000e+00   2.1341954e+00
   2.0115000e+00   2.1341104e+00
   2.0120000e+00   2.1337955e+00
   2.0125000e+00   2.1337031e+00
   2.0130000e+00   2.1339577e+00
   2.0135000e+00   2.1340706e+00
   2.0140000e+00   2.1343068e+00
   2.0145000e+00   2.1343844e+00
   2.0150000e+00   2.1312526e+00
   2.0155000e+00   2.1300117e+00
   2.0160000e+00   2.1289319e+00
   2.0165000e+00   2.1282373e+00
   2.0170000e+00   2.1281306e+00
   2.0175000e+00   2.1279934e+00
   2.0180000e+00   2.1278356e+00
   2.0185000e+00   2.1275538e+00
   2.0190000e+00   2.1272602e+00
   2.0195000e+00   2.1266631e+00
   2.0200000e+00   2.1269707e+00
   2.0205000e+00   2.1268805e+00
   2.0210000e+00   2.1270516e+00
   2.0215000e+00   2.1273091e+00
   2.0220000e+00   2.1239753e+00
   2.0225000e+00   2.1236221e+00
   2.0230000e+00   2.1235533e+00
   2.0235000e+00   2.1236217e+00
   2.0240000e+00   2.1236056e+00
   2.0245000e+00   2.1236232e+00
   2.0250000e+00   2.1236048e+00
   2.0255000e+00   2.1235758e+00
   2.0260000e+00   2.1236206e+00
   2.0265000e+00   2.1242891e+00
   2.0270000e+00   2.1250219e+00
   2.0275000e+00   2.1259152e+00
   2.0280000e+00   2.1265001e+00
   2.0285000e+00   2.1270450e+00
   2.0290000e+00   2.1275431e+00
   2.0295000e+00   2.1278930e+00
   2.0300000e+00   2.1263846e+00
   2.0305000e+00   2.1257088e+00
   2.0310000e+00   2.1252368e+00
   2.0315000e+00   2.1249451e+00
   2.0320000e+00   2.1248144e+00
   2.0325000e+00   2.1246809e+00
   2.0330000e+00   2.1245764e+00
   2.0335000e+00   2.1247008e+00
   2.0340000e+00   2.1250293e+00
   2.0345000e+00   2.1251246e+00
   2.0350000e+00   2.1249999e+00
   2.0355000e+00   2.1248715e+00
   2.0360000e+00   2.1248358e+00
   2.0365000e+00   2.1247938e+00
   2.0370000e+00   2.1247556e+00
   2.0375000e+00   2.1247269e+00
   2.0380000e+00   2.1236920e+00
   2.0385000e+00   2.1231961e+00
   2.0390000e+00   2.1228701e+00
   2.0395000e+00   2.1228120e+00
   2.0400000e+00   2.1227097e+00
   2.0405000e+00   2.1225736e+00
   2.0410000e+00   2.1209564e+00
   2.0415000e+00   2.1210193e+00
   2.0420000e+00   2.1209700e+00
   2.0425000e+00   2.1209008e+00
   2.0430000e+00   2.1208066e+00
   2.0435000e+00   2.1205984e+00
   2.0440000e+00   2.1200708e+00
   2.0445000e+00   2.1198674e+00
   2.0450000e+00   2.1197305e+00
   2.0455000e+00   2.1191596e+00
   2.0460000e+00   2.1193192e+00
   2.0465000e+00   2.1189469e+00
   2.0470000e+00   2.1186438e+00
   2.0475000e+00   2.1185812e+00
   2.0480000e+00   2.1184650e+00
   2.0485000e+00   2.1186011e+00
   2.0490000e+00   2.1184959e+00
   2.0495000e+00   2.1184617e+00
   2.0500000e+00   2.1185018e+00
   2.0505000e+00   2.1181217e+00
   2.0510000e+00   2.1179672e+00
   2.0515000e+00   2.1178881e+00
   2.0520000e+00   2.1178396e+00
   2.0525000e+00   2.1176744e+00
   2.0530000e+00   2.1174985e+00
   2.0535000e+00   2.1173952e+00
   2.0540000e+00   2.1157135e+00
   2.0545000e+00   2.1149078e+00
   2.0550000e+00   2.1143567e+00
   2.0555000e+00   2.1138799e+00
   2.0560000e+00   2.1136794e+00
   2.0565000e+00   2.1136493e+00
   2.0570000e+00   2.1135455e+00
   2.0575000e+00   2.1134565e+00
   2.0580000e+00   2.1133546e+00
   2.0585000e+00   2.1132987e+00
   2.0590000e+00   2.1130588e+00
   2.0595000e+00   2.1126122e+00
   2.0600000e+00   2.1126464e+00
   2.0605000e+00   2.1127100e+00
   2.0610000e+00   2.1127810e+00
   2.0615000e+00   2.1128233e+00
   2.0620000e+00   2.1124179e+00
   2.0625000e+00   2.1122097e+00
   2.0630000e+00   2.1120846e+00
   2.0635000e+00   2.1120140e+00
   2.0640000e+00   2.0992908e+00
   2.0645000e+00   2.0981654e+00
   2.0650000e+00   2.0975889e+00
   2.0655000e+00   2.0971585e+00
   2.0660000e+00   2.0970639e+00
   2.0665000e+00   2.0967696e+00
   2.0670000e+00   2.0966901e+00
   2.0675000e+00   2.0966945e+00
   2.0680000e+00   2.0966254e+00
   2.0685000e+00   2.0964425e+00
   2.0690000e+00   2.0959580e+00
   2.0695000e+00   2.0946936e+00
   2.0700000e+00   2.0940159e+00
   2.0705000e+00   2.0935892e+00
   2.0710000e+00   2.0936031e+00
   2.0715000e+00   2.0936484e+00
   2.0720000e+00   2.0936381e+00
   2.0725000e+00   2.0935888e+00
   2.0730000e+00   2.0938206e+00
   2.0735000e+00   2.0939666e+00
   2.0740000e+00   2.0940494e+00
   2.0745000e+00   2.0941016e+00
   2.0750000e+00   2.0883408e+00
   2.0755000e+00   2.0880167e+00
   2.0760000e+00   2.0881734e+00
   2.0765000e+00   2.0880888e+00
   2.0770000e+00   2.0880822e+00
   2.0775000e+00   2.0881285e+00
   2.0780000e+00   2.0882098e+00
   2.0785000e+00   2.0882485e+00
   2.0790000e+00   2.0882845e+00
   2.0795000e+00   2.0883655e+00
   2.0800000e+00   2.0885273e+00
   2.0805000e+00   2.0886855e+00
   2.0810000e+00   2.0888606e+00
   2.0815000e+00   2.0887620e+00
   2.0820000e+00   2.0888603e+00
   2.0825000e+00   2.0908855e+00
   2.0830000e+00   2.0913641e+00
   2.0835000e+00   2.0915757e+00
   2.0840000e+00   2.0917626e+00
   2.0845000e+00   2.0919756e+00
   2.0850000e+00   2.0927507e+00
   2.0855000e+00   2.0931109e+00
   2.0860000e+00   2.0924818e+00
   2.0865000e+00   2.0924196e+00
   2.0870000e+00   2.0902461e+00
   2.0875000e+00   2.0900162e+00
   2.0880000e+00   2.0899334e+00
   2.0885000e+00   2.1035182e+00
   2.0890000e+00   2.1034226e+00
   2.0895000e+00   2.1047694e+00
   2.0900000e+00   2.1048916e+00
   2.0905000e+00   2.1046241e+00
   2.0910000e+00   2.1047220e+00
   2.0915000e+00   2.1051896e+00
   2.0920000e+00   2.1057105e+00
   2.0925000e+00   2.1056594e+00
   2.0930000e+00   2.1056524e+00
   2.0935000e+00   2.1055527e+00
   2.0940000e+00   2.1048448e+00
   2.0945000e+00   2.1029296e+00
   2.0950000e+00   2.1025856e+00
   2.0955000e+00   2.1023958e+00
   2.0960000e+00   2.1022736e+00
   2.0965000e+00   2.1034115e+00
   2.0970000e+00   2.1035966e+00
   2.0975000e+00   2.1038037e+00
   2.0980000e+00   2.1029292e+00
   2.0985000e+00   2.1029804e+00
   2.0990000e+00   2.1032438e+00
   2.0995000e+00   2.1036646e+00
   2.1000000e+00   2.1040097e+00
   2.1005000e+00   2.1043419e+00
   2.1010000e+00   2.1046466e+00
   2.1015000e+00   2.1049136e+00
   2.1020000e+00   2.1051439e+00
   2.1025000e+00   2.1030065e+00
   2.1030000e+00   2.1028634e+00
   2.1035000e+00   2.1028718e+00
   2.1040000e+00   2.1029476e+00
   2.1045000e+00   2.1026467e+00
   2.1050000e+00   2.1027975e+00
   2.1055000e+00   2.1031890e+00
   2.1060000e+00   2.1035326e+00
   2.1065000e+00   2.1036989e+00
   2.1070000e+00   2.1038854e+00
   2.1075000e+00   2.1040708e+00
   2.1080000e+00   2.1043081e+00
   2.1085000e+00   2.1045781e+00
   2.1090000e+00   2.1037460e+00
   2.1095000e+00   2.1036017e+00
   2.1100000e+00   2.1034737e+00
   2.1105000e+00   2.1031492e+00
   2.1110000e+00   2.1032464e+00
   2.1115000e+00   2.1033251e+00
   2.1120000e+00   2.1034049e+00
   2.1125000e+00   2.1035543e+00
   2.1130000e+00   2.1037176e+00
   2.1135000e+00   2.1038324e+00
   2.1140000e+00   2.1039163e+00
   2.1145000e+00   2.1040583e+00
   2.1150000e+00   2.1041966e+00
   2.1155000e+00   2.1044192e+00
   2.1160000e+00   2.1046079e+00
   2.1165000e+00   2.1044472e+00
   2.1170000e+00   2.1043883e+00
   2.1175000e+00   2.1045807e+00
   2.1180000e+00   2.1050218e+00
   2.1185000e+00   2.1053415e+00
   2.1190000e+00   2.1054699e+00
   2.1195000e+00   2.1055479e+00
   2.1200000e+00   2.1056737e+00
   2.1205000e+00   2.1056884e+00
   2.1210000e+00   2.1057513e+00
   2.1215000e+00   2.1051594e+00
   2.1220000e+00   2.1051627e+00
   2.1225000e+00   2.1052157e+00
   2.1230000e+00   2.1052120e+00
   2.1235000e+00   2.1063992e+00
   2.1240000e+00   2.1070239e+00
   2.1245000e+00   2.1074558e+00
   2.1250000e+00   2.1084943e+00
   2.1255000e+00   2.1086860e+00
   2.1260000e+00   2.1089399e+00
   2.1265000e+00   2.1090988e+00
   2.1270000e+00   2.1091323e+00
   2.1275000e+00   2.1090024e+00
   2.1280000e+00   2.1089686e+00
   2.1285000e+00   2.1091720e+00
   2.1290000e+00   2.1092758e+00
   2.1295000e+00   2.1093033e+00
   2.1300000e+00   2.1093504e+00
   2.1305000e+00   2.1093468e+00
   2.1310000e+00   2.1094064e+00
   2.1315000e+00   2.1094763e+00
   2.1320000e+00   2.1095874e+00
   2.1325000e+00   2.1082688e+00
   2.1330000e+00   2.1079455e+00
   2.1335000e+00   2.1079539e+00
   2.1340000e+00   2.1079995e+00
   2.1345000e+00   2.1080062e+00
   2.1350000e+00   2.1083902e+00
   2.1355000e+00   2.1087177e+00
   2.1360000e+00   2.1091194e+00
   2.1365000e+00   2.1095373e+00
   2.1370000e+00   2.1100156e+00
   2.1375000e+00   2.1102521e+00
   2.1380000e+00   2.1106145e+00
   2.1385000e+00   2.1109773e+00
   2.1390000e+00   2.1114011e+00
   2.1395000e+00   2.1117973e+00
   2.1400000e+00   2.1130709e+00
   2.1405000e+00   2.1135584e+00
   2.1410000e+00   2.1138961e+00
   2.1415000e+00   2.1142081e+00
   2.1420000e+00   2.1145524e+00
   2.1425000e+00   2.1146716e+00
   2.1430000e+00   2.1148379e+00
   2.1435000e+00   2.1149818e+00
   2.1440000e+00   2.1151654e+00
   2.1445000e+00   2.1153552e+00
   2.1450000e+00   2.1156296e+00
   2.1455000e+00   2.1162256e+00
   2.1460000e+00   2.1164754e+00
   2.1465000e+00   2.1166954e+00
   2.1470000e+00   2.1169117e+00
   2.1475000e+00   2.1167145e+00
   2.1480000e+00   2.1168415e+00
   2.1485000e+00   2.1165523e+00
   2.1490000e+00   2.1163183e+00
   2.1495000e+00   2.1163297e+00
   2.1500000e+00   2.1156109e+00
   2.1505000e+00   2.1151418e+00
   2.1510000e+00   2.1152183e+00
   2.1515000e+00   2.1153040e+00
   2.1520000e+00   2.1154185e+00
   2.1525000e+00   2.1154575e+00
   2.1530000e+00   2.1155038e+00
   2.1535000e+00   2.1153953e+00
   2.1540000e+00   2.1151275e+00
   2.1545000e+00   2.1150587e+00
   2.1550000e+00   2.1150609e+00
   2.1555000e+00   2.1151716e+00
   2.1560000e+00   2.1152842e+00
   2.1565000e+00   2.1154159e+00
   2.1570000e+00   2.1155586e+00
   2.1575000e+00   2.1157032e+00
   2.1580000e+00   2.1158309e+00
   2.1585000e+00   2.1160236e+00
   2.1590000e+00   2.1161907e+00
   2.1595000e+00   2.1163798e+00
   2.1600000e+00   2.1168566e+00
   2.1605000e+00   2.1175305e+00
   2.1610000e+00   2.1181008e+00
   2.1615000e+00   2.1186320e+00
   2.1620000e+00   2.1190661e+00
   2.1625000e+00   2.1191835e+00
   2.1630000e+00   2.1200013e+00
   2.1635000e+00   2.1202621e+00
   2.1640000e+00   2.1206904e+00
   2.1645000e+00   2.1211653e+00
   2.1650000e+00   2.1218327e+00
   2.1655000e+00   2.1241971e+00
   2.1660000e+00   2.1246408e+00
   2.1665000e+00   2.1250889e+00
   2.1670000e+00   2.1258475e+00
   2.1675000e+00   2.1273080e+00
   2.1680000e+00   2.1276597e+00
   2.1685000e+00   2.1279618e+00
   2.1690000e+00   2.1281038e+00
   2.1695000e+00   2.1278775e+00
   2.1700000e+00   2.1279743e+00
   2.1705000e+00   2.1279423e+00
   2.1710000e+00   2.1281803e+00
   2.1715000e+00   2.1279997e+00
   2.1720000e+00   2.1280563e+00
   2.1725000e+00   2.1278878e+00
   2.1730000e+00   2.1282303e+00
   2.1735000e+00   2.1284419e+00
   2.1740000e+00   2.1287126e+00
   2.1745000e+00   2.1289216e+00
   2.1750000e+00   2.1294013e+00
   2.1755000e+00   2.1296261e+00
   2.1760000e+00   2.1299381e+00
   2.1765000e+00   2.1296405e+00
   2.1770000e+00   2.1295570e+00
   2.1775000e+00   2.1295724e+00
   2.1780000e+00   2.1295165e+00
   2.1785000e+00   2.1294911e+00
   2.1790000e+00   2.1296441e+00
   2.1795000e+00   2.1297310e+00
   2.1800000e+00   2.1299881e+00
   2.1805000e+00   2.1315292e+00
   2.1810000e+00   2.1317422e+00
   2.1815000e+00   2.1316230e+00
   2.1820000e+00   2.1316723e+00
   2.1825000e+00   2.1320873e+00
   2.1830000e+00   2.1325060e+00
   2.1835000e+00   2.1336075e+00
   2.1840000e+00   2.1336549e+00
   2.1845000e+00   2.1339915e+00
   2.1850000e+00   2.1346291e+00
   2.1855000e+00   2.1347446e+00
   2.1860000e+00   2.1353476e+00
   2.1865000e+00   2.1357258e+00
   2.1870000e+00   2.1361043e+00
   2.1875000e+00   2.1363803e+00
   2.1880000e+00   2.1368284e+00
   2.1885000e+00   2.1371885e+00
   2.1890000e+00   2.1375693e+00
   2.1895000e+00   2.1378066e+00
   2.1900000e+00   2.1377532e+00
   2.1905000e+00   2.1378309e+00
   2.1910000e+00   2.1381984e+00
   2.1915000e+00   2.1383113e+00
   2.1920000e+00   2.1384177e+00
   2.1925000e+00   2.1386296e+00
   2.1930000e+00   2.1388584e+00
   2.1935000e+00   2.1389905e+00
   2.1940000e+00   2.1391104e+00
   2.1945000e+00   2.1392690e+00
   2.1950000e+00   2.1395125e+00
   2.1955000e+00   2.1389857e+00
   2.1960000e+00   2.1392395e+00
   2.1965000e+00   2.1394919e+00
   2.1970000e+00   2.1395302e+00
   2.1975000e+00   2.1396071e+00
   2.1980000e+00   2.1397910e+00
   2.1985000e+00   2.1400323e+00
   2.1990000e+00   2.1404918e+00
   2.1995000e+00   2.1407111e+00
   2.2000000e+00   2.1410646e+00
   2.2005000e+00   2.1415698e+00
   2.2010000e+00   2.1425005e+00
   2.2015000e+00   2.1429843e+00
   2.2020000e+00   2.1433047e+00
   2.2025000e+00   2.1436005e+00
   2.2030000e+00   2.1438702e+00
   2.2035000e+00   2.1441274e+00
   2.2040000e+00   2.1445942e+00
   2.2045000e+00   2.1450029e+00
   2.2050000e+00   2.1453984e+00
   2.2055000e+00   2.1456560e+00
   2.2060000e+00   2.1457748e+00
   2.2065000e+00   2.1459429e+00
   2.2070000e+00   2.1461736e+00
   2.2075000e+00   2.1463538e+00
   2.2080000e+00   2.1467192e+00
   2.2085000e+00   2.1473435e+00
   2.2090000e+00   2.1475970e+00
   2.2095000e+00   2.1478490e+00
   2.2100000e+00   2.1480991e+00
   2.2105000e+00   2.1483695e+00
   2.2110000e+00   2.1485888e+00
   2.2115000e+00   2.1488103e+00
   2.2120000e+00   2.1490935e+00
   2.2125000e+00   2.1498893e+00
   2.2130000e+00   2.1503050e+00
   2.2135000e+00   2.1504536e+00
   2.2140000e+00   2.1506416e+00
   2.2145000e+00   2.1508657e+00
   2.2150000e+00   2.1511019e+00
   2.2155000e+00   2.1513252e+00
   2.2160000e+00   2.1518973e+00
   2.2165000e+00   2.1524943e+00
   2.2170000e+00   2.1528196e+00
   2.2175000e+00   2.1532040e+00
   2.2180000e+00   2.1535241e+00
   2.2185000e+00   2.1539129e+00
   2.2190000e+00   2.1543261e+00
   2.2195000e+00   2.1547477e+00
   2.2200000e+00   2.1552396e+00
   2.2205000e+00   2.1556682e+00
   2.2210000e+00   2.1564069e+00
   2.2215000e+00   2.1607142e+00
   2.2220000e+00   2.1608514e+00
   2.2225000e+00   2.1607447e+00
   2.2230000e+00   2.1606542e+00
   2.2235000e+00   2.1605718e+00
   2.2240000e+00   2.1605891e+00
   2.2245000e+00   2.1605961e+00
   2.2250000e+00   2.1606476e+00
   2.2255000e+00   2.1605170e+00
   2.2260000e+00   2.1604427e+00
   2.2265000e+00   2.1604408e+00
   2.2270000e+00   2.1606218e+00
   2.2275000e+00   2.1607017e+00
   2.2280000e+00   2.1608396e+00
   2.2285000e+00   2.1608956e+00
   2.2290000e+00   2.1608455e+00
   2.2295000e+00   2.1608433e+00
   2.2300000e+00   2.1609875e+00
   2.2305000e+00   2.1610534e+00
   2.2310000e+00   2.1613613e+00
   2.2315000e+00   2.1616126e+00
   2.2320000e+00   2.1595450e+00
   2.2325000e+00   2.1591602e+00
   2.2330000e+00   2.1592761e+00
   2.2335000e+00   2.1593313e+00
   2.2340000e+00   2.1594074e+00
   2.2345000e+00   2.1589476e+00
   2.2350000e+00   2.1589648e+00
   2.2355000e+00   2.1590300e+00
   2.2360000e+00   2.1593515e+00
   2.2365000e+00   2.1588909e+00
   2.2370000e+00   2.1587327e+00
   2.2375000e+00   2.1586845e+00
   2.2380000e+00   2.1451284e+00
   2.2385000e+00   2.1451817e+00
   2.2390000e+00   2.1439449e+00
   2.2395000e+00   2.1443069e+00
   2.2400000e+00   2.1444827e+00
   2.2405000e+00   2.1445173e+00
   2.2410000e+00   2.1446520e+00
   2.2415000e+00   2.1442756e+00
   2.2420000e+00   2.1444986e+00
   2.2425000e+00   2.1446351e+00
   2.2430000e+00   2.1446910e+00
   2.2435000e+00   2.1448149e+00
   2.2440000e+00   2.1448970e+00
   2.2445000e+00   2.1450537e+00
   2.2450000e+00   2.1456390e+00
   2.2455000e+00   2.1458447e+00
   2.2460000e+00   2.1445710e+00
   2.2465000e+00   2.1444496e+00
   2.2470000e+00   2.1445802e+00
   2.2475000e+00   2.1447072e+00
   2.2480000e+00   2.1448414e+00
   2.2485000e+00   2.1452847e+00
   2.2490000e+00   2.1457678e+00
   2.2495000e+00   2.1458311e+00
   2.2500000e+00   2.1459374e+00
   2.2505000e+00   2.1461372e+00
   2.2510000e+00   2.1463851e+00
   2.2515000e+00   2.1469016e+00
   2.2520000e+00   2.1477960e+00
   2.2525000e+00   2.1481672e+00
   2.2530000e+00   2.1485380e+00
   2.2535000e+00   2.1488842e+00
   2.2540000e+00   2.1492127e+00
   2.2545000e+00   2.1494706e+00
   2.2550000e+00   2.1494909e+00
   2.2555000e+00   2.1495243e+00
   2.2560000e+00   2.1495832e+00
   2.2565000e+00   2.1496612e+00
   2.2570000e+00   2.1497602e+00
   2.2575000e+00   2.1500843e+00
   2.2580000e+00   2.1502362e+00
   2.2585000e+00   2.1502682e+00
   2.2590000e+00   2.1509120e+00
   2.2595000e+00   2.1510471e+00
   2.2600000e+00   2.1513561e+00
   2.2605000e+00   2.1515279e+00
   2.2610000e+00   2.1528965e+00
   2.2615000e+00   2.1540991e+00
   2.2620000e+00   2.1547804e+00
   2.2625000e+00   2.1554691e+00
   2.2630000e+00   2.1561946e+00
   2.2635000e+00   2.1569701e+00
   2.2640000e+00   2.1578593e+00
   2.2645000e+00   2.1590469e+00
   2.2650000e+00   2.1609018e+00
   2.2655000e+00   2.1627773e+00
   2.2660000e+00   2.1638553e+00
   2.2665000e+00   2.1645509e+00
   2.2670000e+00   2.1647893e+00
   2.2675000e+00   2.1649174e+00
   2.2680000e+00   2.1650943e+00
   2.2685000e+00   2.1654714e+00
   2.2690000e+00   2.1658974e+00
   2.2695000e+00   2.1661811e+00
   2.2700000e+00   2.1664710e+00
   2.2705000e+00   2.1667675e+00
   2.2710000e+00   2.1670515e+00
   2.2715000e+00   2.1672906e+00
   2.2720000e+00   2.1675655e+00
   2.2725000e+00   2.1672516e+00
   2.2730000e+00   2.1661516e+00
   2.2735000e+00   2.1659162e+00
   2.2740000e+00   2.1658680e+00
   2.2745000e+00   2.1651241e+00
   2.2750000e+00   2.1652308e+00
   2.2755000e+00   2.1654390e+00
   2.2760000e+00   2.1657477e+00
   2.2765000e+00   2.1660663e+00
   2.2770000e+00   2.1663941e+00
   2.2775000e+00   2.1667134e+00
   2.2780000e+00   2.1672561e+00
   2.2785000e+00   2.1675702e+00
   2.2790000e+00   2.1677549e+00
   2.2795000e+00   2.1680290e+00
   2.2800000e+00   2.1683410e+00
   2.2805000e+00   2.1686596e+00
   2.2810000e+00   2.1689844e+00
   2.2815000e+00   2.1693453e+00
   2.2820000e+00   2.1697022e+00
   2.2825000e+00   2.1700874e+00
   2.2830000e+00   2.1703865e+00
   2.2835000e+00   2.1707488e+00
   2.2840000e+00   2.1712687e+00
   2.2845000e+00   2.1715641e+00
   2.2850000e+00   2.1721295e+00
   2.2855000e+00   2.1729525e+00
   2.2860000e+00   2.1755447e+00
   2.2865000e+00   2.1757518e+00
   2.2870000e+00   2.1759633e+00
   2.2875000e+00   2.1763621e+00
   2.2880000e+00   2.1770218e+00
   2.2885000e+00   2.1786990e+00
   2.2890000e+00   2.1788370e+00
   2.2895000e+00   2.1780795e+00
   2.2900000e+00   2.1781188e+00
   2.2905000e+00   2.1783683e+00
   2.2910000e+00   2.1790809e+00
   2.2915000e+00   2.1804862e+00
   2.2920000e+00   2.1905135e+00
   2.2925000e+00   2.1909333e+00
   2.2930000e+00   2.1914244e+00
   2.2935000e+00   2.1920955e+00
   2.2940000e+00   2.1929578e+00
   2.2945000e+00   2.1943705e+00
   2.2950000e+00   2.2045946e+00
   2.2955000e+00   2.2051516e+00
   2.2960000e+00   2.2058995e+00
   2.2965000e+00   2.2066581e+00
   2.2970000e+00   2.2073799e+00
   2.2975000e+00   2.2078792e+00
   2.2980000e+00   2.2086929e+00
   2.2985000e+00   2.2101285e+00
   2.2990000e+00   2.2321789e+00
   2.2995000e+00   2.2334312e+00
   2.3000000e+00   2.2348579e+00
   2.3005000e+00   2.2362043e+00
   2.3010000e+00   2.2369663e+00
   2.3015000e+00   2.2376586e+00
   2.3020000e+00   2.2384584e+00
   2.3025000e+00   2.2390875e+00
   2.3030000e+00   2.2396453e+00
   2.3035000e+00   2.2401614e+00
   2.3040000e+00   2.2407294e+00
   2.3045000e+00   2.2412184e+00
   2.3050000e+00   2.2415962e+00
   2.3055000e+00   2.2419479e+00
   2.3060000e+00   2.2423382e+00
   2.3065000e+00   2.2427782e+00
   2.3070000e+00   2.2431697e+00
   2.3075000e+00   2.2435891e+00
   2.3080000e+00   2.2440258e+00
   2.3085000e+00   2.2444794e+00
   2.3090000e+00   2.2449536e+00
   2.3095000e+00   2.2459877e+00
   2.3100000e+00   2.2457052e+00
   2.3105000e+00   2.2454065e+00
   2.3110000e+00   2.2451868e+00
   2.3115000e+00   2.2452781e+00
   2.3120000e+00   2.2453719e+00
   2.3125000e+00   2.2449087e+00
   2.3130000e+00   2.2448741e+00
   2.3135000e+00   2.2448178e+00
   2.3140000e+00   2.2447317e+00
   2.3145000e+00   2.2448027e+00
   2.3150000e+00   2.2429357e+00
   2.3155000e+00   2.2429938e+00
   2.3160000e+00   2.2430740e+00
   2.3165000e+00   2.2428386e+00
   2.3170000e+00   2.2419622e+00
   2.3175000e+00   2.2420888e+00
   2.3180000e+00   2.2422845e+00
   2.3185000e+00   2.2424927e+00
   2.3190000e+00   2.2427580e+00
   2.3195000e+00   2.2429773e+00
   2.3200000e+00   2.2431759e+00
   2.3205000e+00   2.2430696e+00
   2.3210000e+00   2.2430762e+00
   2.3215000e+00   2.2431336e+00
   2.3220000e+00   2.2435552e+00
   2.3225000e+00   2.2434044e+00
   2.3230000e+00   2.2436479e+00
   2.3235000e+00   2.2441747e+00
   2.3240000e+00   2.2447189e+00
   2.3245000e+00   2.2449966e+00
   2.3250000e+00   2.2455897e+00
   2.3255000e+00   2.2455669e+00
   2.3260000e+00   2.2462541e+00
   2.3265000e+00   2.2468111e+00
   2.3270000e+00   2.2476252e+00
   2.3275000e+00   2.2486148e+00
   2.3280000e+00   2.2511901e+00
   2.3285000e+00   2.2525829e+00
   2.3290000e+00   2.2548676e+00
   2.3295000e+00   2.2735363e+00
   2.3300000e+00   2.2745211e+00
   2.3305000e+00   2.2760299e+00
   2.3310000e+00   2.2787703e+00
   2.3315000e+00   2.2802695e+00
   2.3320000e+00   2.2848207e+00
   2.3325000e+00   2.2860951e+00
   2.3330000e+00   2.3903055e+00
   2.3335000e+00   2.3920350e+00
   2.3340000e+00   2.3927807e+00
   2.3345000e+00   2.3940952e+00
   2.3350000e+00   2.3948597e+00
   2.3355000e+00   2.3962279e+00
   2.3360000e+00   2.3965501e+00
   2.3365000e+00   2.3972252e+00
   2.3370000e+00   2.4040772e+00
   2.3375000e+00   2.4040408e+00
   2.3380000e+00   2.4101070e+00
   2.3385000e+00   2.4099157e+00
   2.3390000e+00   2.4098160e+00
   2.3395000e+00   2.4097840e+00
   2.3400000e+00   2.4096913e+00
   2.3405000e+00   2.4092171e+00
   2.3410000e+00   2.4090647e+00
   2.3415000e+00   2.4089632e+00
   2.3420000e+00   2.4088539e+00
   2.3425000e+00   2.4089868e+00
   2.3430000e+00   2.4088974e+00
   2.3435000e+00   2.4088194e+00
   2.3440000e+00   2.4088183e+00
   2.3445000e+00   2.4086152e+00
   2.3450000e+00   2.4084610e+00
   2.3455000e+00   2.4083106e+00
   2.3460000e+00   2.4081351e+00
   2.3465000e+00   2.4079445e+00
   2.3470000e+00   2.4077539e+00
   2.3475000e+00   2.4072514e+00
   2.3480000e+00   2.4067790e+00
   2.3485000e+00   2.4064027e+00
   2.3490000e+00   2.4059910e+00
   2.3495000e+00   2.4055275e+00
   2.3500000e+00   2.4049646e+00
   2.3505000e+00   2.4058438e+00
   2.3510000e+00   2.4053384e+00
   2.3515000e+00   2.4053954e+00
   2.3520000e+00   2.4052604e+00
   2.3525000e+00   2.4050878e+00
   2.3530000e+00   2.4050444e+00
   2.3535000e+00   2.4047225e+00
   2.3540000e+00   2.4044344e+00
   2.3545000e+00   2.4040518e+00
   2.3550000e+00   2.4042314e+00
   2.3555000e+00   2.4040636e+00
   2.3560000e+00   2.4038970e+00
   2.3565000e+00   2.4038164e+00
   2.3570000e+00   2.4038554e+00
   2.3575000e+00   2.4037108e+00
   2.3580000e+00   2.4032097e+00
   2.3585000e+00   2.4030688e+00
   2.3590000e+00   2.4030206e+00
   2.3595000e+00   2.4029301e+00
   2.3600000e+00   2.4033631e+00
   2.3605000e+00   2.4035026e+00
   2.3610000e+00   2.4035537e+00
   2.3615000e+00   2.4034838e+00
   2.3620000e+00   2.4031748e+00
   2.3625000e+00   2.4030920e+00
   2.3630000e+00   2.4030144e+00
   2.3635000e+00   2.4029401e+00
   2.3640000e+00   2.4028687e+00
   2.3645000e+00   2.4028363e+00
   2.3650000e+00   2.4025869e+00
   2.3655000e+00   2.4020494e+00
   2.3660000e+00   2.4015899e+00
   2.3665000e+00   2.4013835e+00
   2.3670000e+00   2.4013110e+00
   2.3675000e+00   2.4011922e+00
   2.3680000e+00   2.4009851e+00
   2.3685000e+00   2.4007478e+00
   2.3690000e+00   2.4004859e+00
   2.3695000e+00   2.4001496e+00
   2.3700000e+00   2.3997398e+00
   2.3705000e+00   2.3990183e+00
   2.3710000e+00   2.3948107e+00
   2.3715000e+00   2.3948078e+00
   2.3720000e+00   2.3948015e+00
   2.3725000e+00   2.3950120e+00
   2.3730000e+00   2.3953210e+00
   2.3735000e+00   2.3955546e+00
   2.3740000e+00   2.3958283e+00
   2.3745000e+00   2.3959972e+00
   2.3750000e+00   2.3960538e+00
   2.3755000e+00   2.3961374e+00
   2.3760000e+00   2.3961605e+00
   2.3765000e+00   2.3959942e+00
   2.3770000e+00   2.3961009e+00
   2.3775000e+00   2.3961734e+00
   2.3780000e+00   2.3961638e+00
   2.3785000e+00   2.3963669e+00
   2.3790000e+00   2.3964961e+00
   2.3795000e+00   2.3964552e+00
   2.3800000e+00   2.3965196e+00
   2.3805000e+00   2.3963327e+00
   2.3810000e+00   2.3961797e+00
   2.3815000e+00   2.3962588e+00
   2.3820000e+00   2.3962834e+00
   2.3825000e+00   2.3962356e+00
   2.3830000e+00   2.3961852e+00
   2.3835000e+00   2.3960892e+00
   2.3840000e+00   2.3959486e+00
   2.3845000e+00   2.3969265e+00
   2.3850000e+00   2.3969180e+00
   2.3855000e+00   2.3966712e+00
   2.3860000e+00   2.3968518e+00
   2.3865000e+00   2.3969162e+00
   2.3870000e+00   2.3969736e+00
   2.3875000e+00   2.3971274e+00
   2.3880000e+00   2.3971163e+00
   2.3885000e+00   2.3970759e+00
   2.3890000e+00   2.3967734e+00
   2.3895000e+00   2.3966465e+00
   2.3900000e+00   2.3965777e+00
   2.3905000e+00   2.3961664e+00
   2.3910000e+00   2.3961977e+00
   2.3915000e+00   2.3962591e+00
   2.3920000e+00   2.3963176e+00
   2.3925000e+00   2.3964203e+00
   2.3930000e+00   2.3964931e+00
   2.3935000e+00   2.3965501e+00
   2.3940000e+00   2.3965214e+00
   2.3945000e+00   2.3960583e+00
   2.3950000e+00   2.3959707e+00
   2.3955000e+00   2.3992703e+00
   2.3960000e+00   2.3994076e+00
   2.3965000e+00   2.3992045e+00
   2.3970000e+00   2.3990603e+00
   2.3975000e+00   2.3989348e+00
   2.3980000e+00   2.3984893e+00
   2.3985000e+00   2.3977723e+00
   2.3990000e+00   2.3980489e+00
   2.3995000e+00   2.3979279e+00
   2.4000000e+00   2.3977097e+00
   2.4005000e+00   2.3974496e+00
   2.4010000e+00   2.3972558e+00
   2.4015000e+00   2.3965086e+00
   2.4020000e+00   2.3962978e+00
   2.4025000e+00   2.3960594e+00
   2.4030000e+00   2.3959987e+00
   2.4035000e+00   2.3959700e+00
   2.4040000e+00   2.3958923e+00
   2.4045000e+00   2.3957809e+00
   2.4050000e+00   2.3956904e+00
   2.4055000e+00   2.3956264e+00
   2.4060000e+00   2.3955671e+00
   2.4065000e+00   2.3955278e+00
   2.4070000e+00   2.3951926e+00
   2.4075000e+00   2.3950278e+00
   2.4080000e+00   2.3948858e+00
   2.4085000e+00   2.3942265e+00
   2.4090000e+00   2.3940039e+00
   2.4095000e+00   2.3937185e+00
   2.4100000e+00   2.3934528e+00
   2.4105000e+00   2.3922053e+00
   2.4110000e+00   2.3911175e+00
   2.4115000e+00   2.3904884e+00
   2.4120000e+00   2.3897945e+00
   2.4125000e+00   2.3891426e+00
   2.4130000e+00   2.3885415e+00
   2.4135000e+00   2.3878671e+00
   2.4140000e+00   2.3868536e+00
   2.4145000e+00   2.3850811e+00
   2.4150000e+00   2.3833851e+00
   2.4155000e+00   2.3825632e+00
   2.4160000e+00   2.3822763e+00
   2.4165000e+00   2.3819680e+00
   2.4170000e+00   2.3817148e+00
   2.4175000e+00   2.3814481e+00
   2.4180000e+00   2.3815438e+00
   2.4185000e+00   2.3813963e+00
   2.4190000e+00   2.3815302e+00
   2.4195000e+00   2.3815927e+00
   2.4200000e+00   2.3815633e+00
   2.4205000e+00   2.3814735e+00
   2.4210000e+00   2.3814827e+00
   2.4215000e+00   2.3815217e+00
   2.4220000e+00   2.3815423e+00
   2.4225000e+00   2.3814857e+00
   2.4230000e+00   2.3812943e+00
   2.4235000e+00   2.3811586e+00
   2.4240000e+00   2.3810560e+00
   2.4245000e+00   2.3808970e+00
   2.4250000e+00   2.3807160e+00
   2.4255000e+00   2.3804717e+00
   2.4260000e+00   2.3803003e+00
   2.4265000e+00   2.3801042e+00
   2.4270000e+00   2.3799582e+00
   2.4275000e+00   2.3793942e+00
   2.4280000e+00   2.3791466e+00
   2.4285000e+00   2.3788530e+00
   2.4290000e+00   2.3785377e+00
   2.4295000e+00   2.3783074e+00
   2.4300000e+00   2.3780679e+00
   2.4305000e+00   2.3778799e+00
   2.4310000e+00   2.3776066e+00
   2.4315000e+00   2.3773130e+00
   2.4320000e+00   2.3770150e+00
   2.4325000e+00   2.3766133e+00
   2.4330000e+00   2.3762671e+00
   2.4335000e+00   2.3757984e+00
   2.4340000e+00   2.3756049e+00
   2.4345000e+00   2.3752513e+00
   2.4350000e+00   2.3744243e+00
   2.4355000e+00   2.3716467e+00
   2.4360000e+00   2.3711729e+00
   2.4365000e+00   2.3706810e+00
   2.4370000e+00   2.3701317e+00
   2.4375000e+00   2.3692786e+00
   2.4380000e+00   2.3677945e+00
   2.4385000e+00   2.3676643e+00
   2.4390000e+00   2.3675410e+00
   2.4395000e+00   2.3674421e+00
   2.4400000e+00   2.3673288e+00
   2.4405000e+00   2.3665518e+00
   2.4410000e+00   2.3651056e+00
   2.4415000e+00   2.3550481e+00
   2.4420000e+00   2.3545798e+00
   2.4425000e+00   2.3543786e+00
   2.4430000e+00   2.3539971e+00
   2.4435000e+00   2.3533687e+00
   2.4440000e+00   2.3523165e+00
   2.4445000e+00   2.3419364e+00
   2.4450000e+00   2.3415718e+00
   2.4455000e+00   2.3410174e+00
   2.4460000e+00   2.3404465e+00
   2.4465000e+00   2.3399071e+00
   2.4470000e+00   2.3393604e+00
   2.4475000e+00   2.3386659e+00
   2.4480000e+00   2.3373779e+00
   2.4485000e+00   2.3152285e+00
   2.4490000e+00   2.3140729e+00
   2.4495000e+00   2.3127585e+00
   2.4500000e+00   2.3119274e+00
   2.4505000e+00   2.3115540e+00
   2.4510000e+00   2.3111743e+00
   2.4515000e+00   2.3106891e+00
   2.4520000e+00   2.3103653e+00
   2.4525000e+00   2.3103598e+00
   2.4530000e+00   2.3102071e+00
   2.4535000e+00   2.3099319e+00
   2.4540000e+00   2.3096796e+00
   2.4545000e+00   2.3094614e+00
   2.4550000e+00   2.3092657e+00
   2.4555000e+00   2.3091693e+00
   2.4560000e+00   2.3089419e+00
   2.4565000e+00   2.3087186e+00
   2.4570000e+00   2.3086016e+00
   2.4575000e+00   2.3083537e+00
   2.4580000e+00   2.3080597e+00
   2.4585000e+00   2.3077500e+00
   2.4590000e+00   2.3066117e+00
   2.4595000e+00   2.3066194e+00
   2.4600000e+00   2.3066496e+00
   2.4605000e+00   2.3066242e+00
   2.4610000e+00   2.3063788e+00
   2.4615000e+00   2.3061419e+00
   2.4620000e+00   2.3059112e+00
   2.4625000e+00   2.3056081e+00
   2.4630000e+00   2.3053395e+00
   2.4635000e+00   2.3050846e+00
   2.4640000e+00   2.3045077e+00
   2.4645000e+00   2.3042020e+00
   2.4650000e+00   2.3038933e+00
   2.4655000e+00   2.3035479e+00
   2.4660000e+00   2.3032024e+00
   2.4665000e+00   2.3028114e+00
   2.4670000e+00   2.3024464e+00
   2.4675000e+00   2.3021860e+00
   2.4680000e+00   2.3018365e+00
   2.4685000e+00   2.3013931e+00
   2.4690000e+00   2.3009995e+00
   2.4695000e+00   2.3007317e+00
   2.4700000e+00   2.3004274e+00
   2.4705000e+00   2.3000971e+00
   2.4710000e+00   2.2997718e+00
   2.4715000e+00   2.2994106e+00
   2.4720000e+00   2.2989757e+00
   2.4725000e+00   2.2984261e+00
   2.4730000e+00   2.2976171e+00
   2.4735000e+00   2.2969012e+00
   2.4740000e+00   2.2962095e+00
   2.4745000e+00   2.2954829e+00
   2.4750000e+00   2.2946482e+00
   2.4755000e+00   2.2937594e+00
   2.4760000e+00   2.2926145e+00
   2.4765000e+00   2.2914692e+00
   2.4770000e+00   2.2907581e+00
   2.4775000e+00   2.2882781e+00
   2.4780000e+00   2.2866921e+00
   2.4785000e+00   2.2842872e+00
   2.4790000e+00   2.2653731e+00
   2.4795000e+00   2.2629012e+00
   2.4800000e+00   2.2612435e+00
   2.4805000e+00   2.2585362e+00
   2.4810000e+00   2.2569292e+00
   2.4815000e+00   2.2519546e+00
   2.4820000e+00   2.2501924e+00
   2.4825000e+00   2.1445707e+00
   2.4830000e+00   2.1426514e+00
   2.4835000e+00   2.1415823e+00
   2.4840000e+00   2.1399738e+00
   2.4845000e+00   2.1392587e+00
   2.4850000e+00   2.1374221e+00
   2.4855000e+00   2.1369468e+00
   2.4860000e+00   2.1367993e+00
   2.4865000e+00   2.1305661e+00
   2.4870000e+00   2.1308862e+00
   2.4875000e+00   2.1253129e+00
   2.4880000e+00   2.1258468e+00
   2.4885000e+00   2.1261562e+00
   2.4890000e+00   2.1263570e+00
   2.4895000e+00   2.1265689e+00
   2.4900000e+00   2.1270472e+00
   2.4905000e+00   2.1272782e+00
   2.4910000e+00   2.1278378e+00
   2.4915000e+00   2.1282222e+00
   2.4920000e+00   2.1282333e+00
   2.4925000e+00   2.1284213e+00
   2.4930000e+00   2.1286218e+00
   2.4935000e+00   2.1286828e+00
   2.4940000e+00   2.1288631e+00
   2.4945000e+00   2.1289727e+00
   2.4950000e+00   2.1290949e+00
   2.4955000e+00   2.1294970e+00
   2.4960000e+00   2.1299624e+00
   2.4965000e+00   2.1307920e+00
   2.4970000e+00   2.1320171e+00
   2.4975000e+00   2.1474932e+00
   2.4980000e+00   2.1474288e+00
   2.4985000e+00   2.1476452e+00
   2.4990000e+00   2.1478372e+00
   2.4995000e+00   2.1482433e+00
   2.5000000e+00   2.1466640e+00
   2.5005000e+00   2.1469554e+00
   2.5010000e+00   2.1470264e+00
   2.5015000e+00   2.1473078e+00
   2.5020000e+00   2.1478887e+00
   2.5025000e+00   2.1482021e+00
   2.5030000e+00   2.1485969e+00
   2.5035000e+00   2.1491623e+00
   2.5040000e+00   2.1497694e+00
   2.5045000e+00   2.1498919e+00
   2.5050000e+00   2.1506273e+00
   2.5055000e+00   2.1521312e+00
   2.5060000e+00   2.1521982e+00
   2.5065000e+00   2.1522122e+00
   2.5070000e+00   2.1522824e+00
   2.5075000e+00   2.1524715e+00
   2.5080000e+00   2.1526834e+00
   2.5085000e+00   2.1528328e+00
   2.5090000e+00   2.1530197e+00
   2.5095000e+00   2.1526559e+00
   2.5100000e+00   2.1527077e+00
   2.5105000e+00   2.1535083e+00
   2.5110000e+00   2.1538342e+00
   2.5115000e+00   2.1539243e+00
   2.5120000e+00   2.1541881e+00
   2.5125000e+00   2.1545873e+00
   2.5130000e+00   2.1550957e+00
   2.5135000e+00   2.1557896e+00
   2.5140000e+00   2.1566810e+00
   2.5145000e+00   2.1586220e+00
   2.5150000e+00   2.1588607e+00
   2.5155000e+00   2.1590885e+00
   2.5160000e+00   2.1591447e+00
   2.5165000e+00   2.1591186e+00
   2.5170000e+00   2.1592021e+00
   2.5175000e+00   2.1593552e+00
   2.5180000e+00   2.1596580e+00
   2.5185000e+00   2.1599313e+00
   2.5190000e+00   2.1601778e+00
   2.5195000e+00   2.1604280e+00
   2.5200000e+00   2.1606296e+00
   2.5205000e+00   2.1609070e+00
   2.5210000e+00   2.1612572e+00
   2.5215000e+00   2.1617873e+00
   2.5220000e+00   2.1621861e+00
   2.5225000e+00   2.1627203e+00
   2.5230000e+00   2.1633803e+00
   2.5235000e+00   2.1642588e+00
   2.5240000e+00   2.1664379e+00
   2.5245000e+00   2.1667734e+00
   2.5250000e+00   2.1670659e+00
   2.5255000e+00   2.1673491e+00
   2.5260000e+00   2.1676791e+00
   2.5265000e+00   2.1679050e+00
   2.5270000e+00   2.1681276e+00
   2.5275000e+00   2.1684131e+00
   2.5280000e+00   2.1687766e+00
   2.5285000e+00   2.1692217e+00
   2.5290000e+00   2.1697033e+00
   2.5295000e+00   2.1700863e+00
   2.5300000e+00   2.1705130e+00
   2.5305000e+00   2.1709692e+00
   2.5310000e+00   2.1712900e+00
   2.5315000e+00   2.1717296e+00
   2.5320000e+00   2.1720869e+00
   2.5325000e+00   2.1728756e+00
   2.5330000e+00   2.1738329e+00
   2.5335000e+00   2.1753262e+00
   2.5340000e+00   2.1776873e+00
   2.5345000e+00   2.1836140e+00
   2.5350000e+00   2.1836126e+00
   2.5355000e+00   2.1833734e+00
   2.5360000e+00   2.1832226e+00
   2.5365000e+00   2.1831203e+00
   2.5370000e+00   2.1828356e+00
   2.5375000e+00   2.1827955e+00
   2.5380000e+00   2.1828142e+00
   2.5385000e+00   2.1828293e+00
   2.5390000e+00   2.1829022e+00
   2.5395000e+00   2.1830056e+00
   2.5400000e+00   2.1834687e+00
   2.5405000e+00   2.1841574e+00
   2.5410000e+00   2.1851036e+00
   2.5415000e+00   2.1933047e+00
   2.5420000e+00   2.1931480e+00
   2.5425000e+00   2.1930461e+00
   2.5430000e+00   2.1929582e+00
   2.5435000e+00   2.1934504e+00
   2.5440000e+00   2.1936561e+00
   2.5445000e+00   2.1940085e+00
   2.5450000e+00   2.1911213e+00
   2.5455000e+00   2.1914645e+00
   2.5460000e+00   2.1917838e+00
   2.5465000e+00   2.1921157e+00
   2.5470000e+00   2.1924427e+00
   2.5475000e+00   2.1926363e+00
   2.5480000e+00   2.1928875e+00
   2.5485000e+00   2.1926841e+00
   2.5490000e+00   2.1929147e+00
   2.5495000e+00   2.1931778e+00
   2.5500000e+00   2.1935284e+00
   2.5505000e+00   2.1936299e+00
   2.5510000e+00   2.1939265e+00
   2.5515000e+00   2.1945272e+00
   2.5520000e+00   2.1955798e+00
   2.5525000e+00   2.2002215e+00
   2.5530000e+00   2.2002711e+00
   2.5535000e+00   2.2005228e+00
   2.5540000e+00   2.2008156e+00
   2.5545000e+00   2.2011346e+00
   2.5550000e+00   2.2013818e+00
   2.5555000e+00   2.2016437e+00
   2.5560000e+00   2.2018932e+00
   2.5565000e+00   2.2021765e+00
   2.5570000e+00   2.2025797e+00
   2.5575000e+00   2.2030105e+00
   2.5580000e+00   2.2033000e+00
   2.5585000e+00   2.2034089e+00
   2.5590000e+00   2.2034990e+00
   2.5595000e+00   2.2035711e+00
   2.5600000e+00   2.2036002e+00
   2.5605000e+00   2.2037418e+00
   2.5610000e+00   2.2038121e+00
   2.5615000e+00   2.2039056e+00
   2.5620000e+00   2.2040019e+00
   2.5625000e+00   2.2040200e+00
   2.5630000e+00   2.2043801e+00
   2.5635000e+00   2.2048669e+00
   2.5640000e+00   2.2055850e+00
   2.5645000e+00   2.2065040e+00
   2.5650000e+00   2.2085583e+00
   2.5655000e+00   2.2084156e+00
   2.5660000e+00   2.2083986e+00
   2.5665000e+00   2.2083751e+00
   2.5670000e+00   2.2083832e+00
   2.5675000e+00   2.2080484e+00
   2.5680000e+00   2.2079226e+00
   2.5685000e+00   2.2076319e+00
   2.5690000e+00   2.2075105e+00
   2.5695000e+00   2.2074296e+00
   2.5700000e+00   2.2074815e+00
   2.5705000e+00   2.2074863e+00
   2.5710000e+00   2.2074175e+00
   2.5715000e+00   2.2073468e+00
   2.5720000e+00   2.2073255e+00
   2.5725000e+00   2.2083313e+00
   2.5730000e+00   2.2083563e+00
   2.5735000e+00   2.2083504e+00
   2.5740000e+00   2.2085197e+00
   2.5745000e+00   2.2086230e+00
   2.5750000e+00   2.2086609e+00
   2.5755000e+00   2.2086179e+00
   2.5760000e+00   2.2085863e+00
   2.5765000e+00   2.2088217e+00
   2.5770000e+00   2.2092573e+00
   2.5775000e+00   2.2095855e+00
   2.5780000e+00   2.2099979e+00
   2.5785000e+00   2.2105699e+00
   2.5790000e+00   2.2105681e+00
   2.5795000e+00   2.2106976e+00
   2.5800000e+00   2.2107484e+00
   2.5805000e+00   2.2108411e+00
   2.5810000e+00   2.2114028e+00
   2.5815000e+00   2.2116096e+00
   2.5820000e+00   2.2118520e+00
   2.5825000e+00   2.2122851e+00
   2.5830000e+00   2.2126349e+00
   2.5835000e+00   2.2125691e+00
   2.5840000e+00   2.2144725e+00
   2.5845000e+00   2.2143846e+00
   2.5850000e+00   2.2142257e+00
   2.5855000e+00   2.2141223e+00
   2.5860000e+00   2.2140866e+00
   2.5865000e+00   2.2140186e+00
   2.5870000e+00   2.2142349e+00
   2.5875000e+00   2.2140502e+00
   2.5880000e+00   2.2141249e+00
   2.5885000e+00   2.2142371e+00
   2.5890000e+00   2.2143773e+00
   2.5895000e+00   2.2145608e+00
   2.5900000e+00   2.2152396e+00
   2.5905000e+00   2.2165482e+00
   2.5910000e+00   2.2214114e+00
   2.5915000e+00   2.2213841e+00
   2.5920000e+00   2.2210457e+00
   2.5925000e+00   2.2207164e+00
   2.5930000e+00   2.2204791e+00
   2.5935000e+00   2.2277160e+00
   2.5940000e+00   2.2277222e+00
   2.5945000e+00   2.2280279e+00
   2.5950000e+00   2.2283215e+00
   2.5955000e+00   2.2284749e+00
   2.5960000e+00   2.2285669e+00
   2.5965000e+00   2.2288274e+00
   2.5970000e+00   2.2290312e+00
   2.5975000e+00   2.2292567e+00
   2.5980000e+00   2.2294447e+00
   2.5985000e+00   2.2296110e+00
   2.5990000e+00   2.2298188e+00
   2.5995000e+00   2.2298994e+00
   2.6000000e+00   2.2299410e+00
   2.6005000e+00   2.2300708e+00
   2.6010000e+00   2.2301360e+00
   2.6015000e+00   2.2306142e+00
   2.6020000e+00   2.2308622e+00
   2.6025000e+00   2.2311642e+00
   2.6030000e+00   2.2313838e+00
   2.6035000e+00   2.2316138e+00
   2.6040000e+00   2.2318625e+00
   2.6045000e+00   2.2319773e+00
   2.6050000e+00   2.2327594e+00
   2.6055000e+00   2.2328631e+00
   2.6060000e+00   2.2330077e+00
   2.6065000e+00   2.2331126e+00
   2.6070000e+00   2.2332218e+00
   2.6075000e+00   2.2334367e+00
   2.6080000e+00   2.2336515e+00
   2.6085000e+00   2.2340503e+00
   2.6090000e+00   2.2344524e+00
   2.6095000e+00   2.2345566e+00
   2.6100000e+00   2.2347445e+00
   2.6105000e+00   2.2352000e+00
   2.6110000e+00   2.2355226e+00
   2.6115000e+00   2.2358714e+00
   2.6120000e+00   2.2363077e+00
   2.6125000e+00   2.2369589e+00
   2.6130000e+00   2.2377649e+00
   2.6135000e+00   2.2390629e+00
   2.6140000e+00   2.2423276e+00
   2.6145000e+00   2.2424015e+00
   2.6150000e+00   2.2424710e+00
   2.6155000e+00   2.2425299e+00
   2.6160000e+00   2.2425961e+00
   2.6165000e+00   2.2427061e+00
   2.6170000e+00   2.2430814e+00
   2.6175000e+00   2.2434169e+00
   2.6180000e+00   2.2441144e+00
   2.6185000e+00   2.2444989e+00
   2.6190000e+00   2.2448763e+00
   2.6195000e+00   2.2452144e+00
   2.6200000e+00   2.2455323e+00
   2.6205000e+00   2.2458873e+00
   2.6210000e+00   2.2460988e+00
   2.6215000e+00   2.2465307e+00
   2.6220000e+00   2.2468983e+00
   2.6225000e+00   2.2473066e+00
   2.6230000e+00   2.2477039e+00
   2.6235000e+00   2.2480476e+00
   2.6240000e+00   2.2485567e+00
   2.6245000e+00   2.2499856e+00
   2.6250000e+00   2.2508954e+00
   2.6255000e+00   2.2518221e+00
   2.6260000e+00   2.2527397e+00
   2.6265000e+00   2.2532245e+00
   2.6270000e+00   2.2540516e+00
   2.6275000e+00   2.2554496e+00
   2.6280000e+00   2.2572526e+00
   2.6285000e+00   2.2626676e+00
   2.6290000e+00   2.2629498e+00
   2.6295000e+00   2.2633247e+00
   2.6300000e+00   2.2633335e+00
   2.6305000e+00   2.2634402e+00
   2.6310000e+00   2.2636440e+00
   2.6315000e+00   2.2638688e+00
   2.6320000e+00   2.2641219e+00
   2.6325000e+00   2.2643916e+00
   2.6330000e+00   2.2647024e+00
   2.6335000e+00   2.2651744e+00
   2.6340000e+00   2.2654758e+00
   2.6345000e+00   2.2657410e+00
   2.6350000e+00   2.2659235e+00
   2.6355000e+00   2.2653794e+00
   2.6360000e+00   2.2647205e+00
   2.6365000e+00   2.2642635e+00
   2.6370000e+00   2.2636584e+00
   2.6375000e+00   2.2631886e+00
   2.6380000e+00   2.2629527e+00
   2.6385000e+00   2.2628637e+00
   2.6390000e+00   2.2628177e+00
   2.6395000e+00   2.2624859e+00
   2.6400000e+00   2.2625091e+00
   2.6405000e+00   2.2621055e+00
   2.6410000e+00   2.2620933e+00
   2.6415000e+00   2.2620455e+00
   2.6420000e+00   2.2620532e+00
   2.6425000e+00   2.2621242e+00
   2.6430000e+00   2.2628372e+00
   2.6435000e+00   2.2639564e+00
   2.6440000e+00   2.2652819e+00
   2.6445000e+00   2.2672843e+00
   2.6450000e+00   2.2713584e+00
   2.6455000e+00   2.2713904e+00
   2.6460000e+00   2.2709327e+00
   2.6465000e+00   2.2700729e+00
   2.6470000e+00   2.2549349e+00
   2.6475000e+00   2.2551288e+00
   2.6480000e+00   2.2552307e+00
   2.6485000e+00   2.2553896e+00
   2.6490000e+00   2.2553708e+00
   2.6495000e+00   2.2554702e+00
   2.6500000e+00   2.2555735e+00
   2.6505000e+00   2.2556552e+00
   2.6510000e+00   2.2558230e+00
   2.6515000e+00   2.2558002e+00
   2.6520000e+00   2.2560790e+00
   2.6525000e+00   2.2565466e+00
   2.6530000e+00   2.2571305e+00
   2.6535000e+00   2.2567357e+00
   2.6540000e+00   2.2562825e+00
   2.6545000e+00   2.2563877e+00
   2.6550000e+00   2.2552910e+00
   2.6555000e+00   2.2554084e+00
   2.6560000e+00   2.2555441e+00
   2.6565000e+00   2.2556464e+00
   2.6570000e+00   2.2556957e+00
   2.6575000e+00   2.2557531e+00
   2.6580000e+00   2.2558292e+00
   2.6585000e+00   2.2559105e+00
   2.6590000e+00   2.2558756e+00
   2.6595000e+00   2.2561324e+00
   2.6600000e+00   2.2557141e+00
   2.6605000e+00   2.2559286e+00
   2.6610000e+00   2.2558388e+00
   2.6615000e+00   2.2557218e+00
   2.6620000e+00   2.2555603e+00
   2.6625000e+00   2.2557575e+00
   2.6630000e+00   2.2555875e+00
   2.6635000e+00   2.2552458e+00
   2.6640000e+00   2.2540100e+00
   2.6645000e+00   2.2550103e+00
   2.6650000e+00   2.2621706e+00
   2.6655000e+00   2.2622022e+00
   2.6660000e+00   2.2621301e+00
   2.6665000e+00   2.2620452e+00
   2.6670000e+00   2.2625723e+00
   2.6675000e+00   2.2626654e+00
   2.6680000e+00   2.2627309e+00
   2.6685000e+00   2.2628398e+00
   2.6690000e+00   2.2628898e+00
   2.6695000e+00   2.2629936e+00
   2.6700000e+00   2.2629995e+00
   2.6705000e+00   2.2629502e+00
   2.6710000e+00   2.2628280e+00
   2.6715000e+00   2.2627309e+00
   2.6720000e+00   2.2623877e+00
   2.6725000e+00   2.2621713e+00
   2.6730000e+00   2.2615522e+00
   2.6735000e+00   2.2595266e+00
   2.6740000e+00   2.2593680e+00
   2.6745000e+00   2.2591980e+00
   2.6750000e+00   2.2591730e+00
   2.6755000e+00   2.2590476e+00
   2.6760000e+00   2.2588224e+00
   2.6765000e+00   2.2586642e+00
   2.6770000e+00   2.2585130e+00
   2.6775000e+00   2.2582187e+00
   2.6780000e+00   2.2578935e+00
   2.6785000e+00   2.2575175e+00
   2.6790000e+00   2.2571632e+00
   2.6795000e+00   2.2568097e+00
   2.6800000e+00   2.2564193e+00
   2.6805000e+00   2.2561677e+00
   2.6810000e+00   2.2558888e+00
   2.6815000e+00   2.2556342e+00
   2.6820000e+00   2.2550776e+00
   2.6825000e+00   2.2544408e+00
   2.6830000e+00   2.2537205e+00
   2.6835000e+00   2.2509844e+00
   2.6840000e+00   2.2465539e+00
   2.6845000e+00   2.2466860e+00
   2.6850000e+00   2.2467949e+00
   2.6855000e+00   2.2469295e+00
   2.6860000e+00   2.2469899e+00
   2.6865000e+00   2.2471223e+00
   2.6870000e+00   2.2470988e+00
   2.6875000e+00   2.2470388e+00
   2.6880000e+00   2.2469597e+00
   2.6885000e+00   2.2472540e+00
   2.6890000e+00   2.2471999e+00
   2.6895000e+00   2.2466646e+00
   2.6900000e+00   2.2459164e+00
   2.6905000e+00   2.2448248e+00
   2.6910000e+00   2.2365148e+00
   2.6915000e+00   2.2365377e+00
   2.6920000e+00   2.2365366e+00
   2.6925000e+00   2.2366388e+00
   2.6930000e+00   2.2361234e+00
   2.6935000e+00   2.2365347e+00
   2.6940000e+00   2.2363272e+00
   2.6945000e+00   2.2359899e+00
   2.6950000e+00   2.2355995e+00
   2.6955000e+00   2.2353674e+00
   2.6960000e+00   2.2351257e+00
   2.6965000e+00   2.2348755e+00
   2.6970000e+00   2.2346261e+00
   2.6975000e+00   2.2344248e+00
   2.6980000e+00   2.2341361e+00
   2.6985000e+00   2.2339547e+00
   2.6990000e+00   2.2337498e+00
   2.6995000e+00   2.2335029e+00
   2.7000000e+00   2.2331935e+00
   2.7005000e+00   2.2328300e+00
   2.7010000e+00   2.2322933e+00
   2.7015000e+00   2.2313423e+00
   2.7020000e+00   2.2266461e+00
   2.7025000e+00   2.2287869e+00
   2.7030000e+00   2.2291482e+00
   2.7035000e+00   2.2292975e+00
   2.7040000e+00   2.2292228e+00
   2.7045000e+00   2.2290646e+00
   2.7050000e+00   2.2289035e+00
   2.7055000e+00   2.2287118e+00
   2.7060000e+00   2.2284731e+00
   2.7065000e+00   2.2285790e+00
   2.7070000e+00   2.2282538e+00
   2.7075000e+00   2.2293807e+00
   2.7080000e+00   2.2294789e+00
   2.7085000e+00   2.2295447e+00
   2.7090000e+00   2.2296169e+00
   2.7095000e+00   2.2296430e+00
   2.7100000e+00   2.2296088e+00
   2.7105000e+00   2.2296253e+00
   2.7110000e+00   2.2296547e+00
   2.7115000e+00   2.2296592e+00
   2.7120000e+00   2.2295966e+00
   2.7125000e+00   2.2290845e+00
   2.7130000e+00   2.2285169e+00
   2.7135000e+00   2.2279216e+00
   2.7140000e+00   2.2270217e+00
   2.7145000e+00   2.2249549e+00
   2.7150000e+00   2.2249906e+00
   2.7155000e+00   2.2251808e+00
   2.7160000e+00   2.2255962e+00
   2.7165000e+00   2.2260832e+00
   2.7170000e+00   2.2267230e+00
   2.7175000e+00   2.2272384e+00
   2.7180000e+00   2.2278260e+00
   2.7185000e+00   2.2287472e+00
   2.7190000e+00   2.2302312e+00
   2.7195000e+00   2.2314740e+00
   2.7200000e+00   2.2328271e+00
   2.7205000e+00   2.2345275e+00
   2.7210000e+00   2.2365877e+00
   2.7215000e+00   2.2392192e+00
   2.7220000e+00   2.2382252e+00
   2.7225000e+00   2.2383267e+00
   2.7230000e+00   2.2384441e+00
   2.7235000e+00   2.2384761e+00
   2.7240000e+00   2.2385508e+00
   2.7245000e+00   2.2387439e+00
   2.7250000e+00   2.2392571e+00
   2.7255000e+00   2.2396015e+00
   2.7260000e+00   2.2396482e+00
   2.7265000e+00   2.2394609e+00
   2.7270000e+00   2.2393513e+00
   2.7275000e+00   2.2391431e+00
   2.7280000e+00   2.2387564e+00
   2.7285000e+00   2.2388977e+00
   2.7290000e+00   2.2388694e+00
   2.7295000e+00   2.2390011e+00
   2.7300000e+00   2.2390927e+00
   2.7305000e+00   2.2387704e+00
   2.7310000e+00   2.2387612e+00
   2.7315000e+00   2.2387980e+00
   2.7320000e+00   2.2386071e+00
   2.7325000e+00   2.2386140e+00
   2.7330000e+00   2.2385489e+00
   2.7335000e+00   2.2363876e+00
   2.7340000e+00   2.2363960e+00
   2.7345000e+00   2.2364199e+00
   2.7350000e+00   2.2364795e+00
   2.7355000e+00   2.2365741e+00
   2.7360000e+00   2.2367400e+00
   2.7365000e+00   2.2366528e+00
   2.7370000e+00   2.2365520e+00
   2.7375000e+00   2.2363923e+00
   2.7380000e+00   2.2361400e+00
   2.7385000e+00   2.2358225e+00
   2.7390000e+00   2.2353942e+00
   2.7395000e+00   2.2352316e+00
   2.7400000e+00   2.2339665e+00
   2.7405000e+00   2.2291776e+00
   2.7410000e+00   2.2293906e+00
   2.7415000e+00   2.2295734e+00
   2.7420000e+00   2.2297673e+00
   2.7425000e+00   2.2299369e+00
   2.7430000e+00   2.2225158e+00
   2.7435000e+00   2.2224691e+00
   2.7440000e+00   2.2221177e+00
   2.7445000e+00   2.2218161e+00
   2.7450000e+00   2.2216236e+00
   2.7455000e+00   2.2214901e+00
   2.7460000e+00   2.2211855e+00
   2.7465000e+00   2.2210085e+00
   2.7470000e+00   2.2210461e+00
   2.7475000e+00   2.2210862e+00
   2.7480000e+00   2.2211671e+00
   2.7485000e+00   2.2212315e+00
   2.7490000e+00   2.2222226e+00
   2.7495000e+00   2.2238159e+00
   2.7500000e+00   2.2260796e+00
   2.7505000e+00   2.2295620e+00
   2.7510000e+00   2.2351257e+00
   2.7515000e+00   2.2344528e+00
   2.7520000e+00   2.2339124e+00
   2.7525000e+00   2.2338274e+00
   2.7530000e+00   2.2336056e+00
   2.7535000e+00   2.2332969e+00
   2.7540000e+00   2.2331159e+00
   2.7545000e+00   2.2321612e+00
   2.7550000e+00   2.2325747e+00
   2.7555000e+00   2.2327863e+00
   2.7560000e+00   2.2326531e+00
   2.7565000e+00   2.2324677e+00
   2.7570000e+00   2.2324095e+00
   2.7575000e+00   2.2322605e+00
   2.7580000e+00   2.2319423e+00
   2.7585000e+00   2.2316237e+00
   2.7590000e+00   2.2315674e+00
   2.7595000e+00   2.2314504e+00
   2.7600000e+00   2.2311841e+00
   2.7605000e+00   2.2309880e+00
   2.7610000e+00   2.2308199e+00
   2.7615000e+00   2.2305741e+00
   2.7620000e+00   2.2301499e+00
   2.7625000e+00   2.2295657e+00
   2.7630000e+00   2.2285503e+00
   2.7635000e+00   2.2255292e+00
   2.7640000e+00   2.2257073e+00
   2.7645000e+00   2.2259170e+00
   2.7650000e+00   2.2260027e+00
   2.7655000e+00   2.2260770e+00
   2.7660000e+00   2.2262742e+00
   2.7665000e+00   2.2262863e+00
   2.7670000e+00   2.2262734e+00
   2.7675000e+00   2.2258312e+00
   2.7680000e+00   2.2257231e+00
   2.7685000e+00   2.2255023e+00
   2.7690000e+00   2.2253074e+00
   2.7695000e+00   2.2252025e+00
   2.7700000e+00   2.2249935e+00
   2.7705000e+00   2.2248468e+00
   2.7710000e+00   2.2245116e+00
   2.7715000e+00   2.2243968e+00
   2.7720000e+00   2.2241709e+00
   2.7725000e+00   2.2239263e+00
   2.7730000e+00   2.2236964e+00
   2.7735000e+00   2.2232880e+00
   2.7740000e+00   2.2220938e+00
   2.7745000e+00   2.2215019e+00
   2.7750000e+00   2.2211542e+00
   2.7755000e+00   2.2206153e+00
   2.7760000e+00   2.2199681e+00
   2.7765000e+00   2.2192636e+00
   2.7770000e+00   2.2180757e+00
   2.7775000e+00   2.2168329e+00
   2.7780000e+00   2.2118164e+00
   2.7785000e+00   2.2118914e+00
   2.7790000e+00   2.2118966e+00
   2.7795000e+00   2.2120621e+00
   2.7800000e+00   2.2122255e+00
   2.7805000e+00   2.2122913e+00
   2.7810000e+00   2.2125944e+00
   2.7815000e+00   2.2131750e+00
   2.7820000e+00   2.2133865e+00
   2.7825000e+00   2.2135745e+00
   2.7830000e+00   2.2137195e+00
   2.7835000e+00   2.2139299e+00
   2.7840000e+00   2.2140936e+00
   2.7845000e+00   2.2142617e+00
   2.7850000e+00   2.2178108e+00
   2.7855000e+00   2.2180098e+00
   2.7860000e+00   2.2182475e+00
   2.7865000e+00   2.2184793e+00
   2.7870000e+00   2.2187235e+00
   2.7875000e+00   2.2189800e+00
   2.7880000e+00   2.2192316e+00
   2.7885000e+00   2.2195874e+00
   2.7890000e+00   2.2198471e+00
   2.7895000e+00   2.2199026e+00
   2.7900000e+00   2.2200811e+00
   2.7905000e+00   2.2199862e+00
   2.7910000e+00   2.2200564e+00
   2.7915000e+00   2.2201278e+00
   2.7920000e+00   2.2202786e+00
   2.7925000e+00   2.2198368e+00
   2.7930000e+00   2.2188902e+00
   2.7935000e+00   2.2177685e+00
   2.7940000e+00   2.2160166e+00
   2.7945000e+00   2.2120268e+00
   2.7950000e+00   2.2119591e+00
   2.7955000e+00   2.2119790e+00
   2.7960000e+00   2.2120025e+00
   2.7965000e+00   2.2121107e+00
   2.7970000e+00   2.2121964e+00
   2.7975000e+00   2.2127170e+00
   2.7980000e+00   2.2129090e+00
   2.7985000e+00   2.2130447e+00
   2.7990000e+00   2.2130896e+00
   2.7995000e+00   2.2130918e+00
   2.8000000e+00   2.2129999e+00
   2.8005000e+00   2.2128855e+00
   2.8010000e+00   2.2126927e+00
   2.8015000e+00   2.2123697e+00
   2.8020000e+00   2.2118373e+00
   2.8025000e+00   2.2110338e+00
   2.8030000e+00   2.2112034e+00
   2.8035000e+00   2.2113874e+00
   2.8040000e+00   2.2110500e+00
   2.8045000e+00   2.2108286e+00
   2.8050000e+00   2.2107230e+00
   2.8055000e+00   2.2112855e+00
   2.8060000e+00   2.2113002e+00
   2.8065000e+00   2.2113694e+00
   2.8070000e+00   2.2114157e+00
   2.8075000e+00   2.2113911e+00
   2.8080000e+00   2.2113602e+00
   2.8085000e+00   2.2114452e+00
   2.8090000e+00   2.2111939e+00
   2.8095000e+00   2.2109695e+00
   2.8100000e+00   2.2105824e+00
   2.8105000e+00   2.2108753e+00
   2.8110000e+00   2.2109360e+00
   2.8115000e+00   2.2109628e+00
   2.8120000e+00   2.2106167e+00
   2.8125000e+00   2.2104496e+00
   2.8130000e+00   2.2102775e+00
   2.8135000e+00   2.2099092e+00
   2.8140000e+00   2.2090763e+00
   2.8145000e+00   2.2019715e+00
   2.8150000e+00   2.2020436e+00
   2.8155000e+00   2.2022316e+00
   2.8160000e+00   2.2033088e+00
   2.8165000e+00   2.2030097e+00
   2.8170000e+00   2.2030829e+00
   2.8175000e+00   2.2031915e+00
   2.8180000e+00   2.2032651e+00
   2.8185000e+00   2.2033250e+00
   2.8190000e+00   2.2038047e+00
   2.8195000e+00   2.2039916e+00
   2.8200000e+00   2.2040752e+00
   2.8205000e+00   2.2040211e+00
   2.8210000e+00   2.2038835e+00
   2.8215000e+00   2.2037558e+00
   2.8220000e+00   2.2034464e+00
   2.8225000e+00   2.2032555e+00
   2.8230000e+00   2.2032474e+00
   2.8235000e+00   2.2033651e+00
   2.8240000e+00   2.2034438e+00
   2.8245000e+00   2.2033710e+00
   2.8250000e+00   2.2036252e+00
   2.8255000e+00   2.2037735e+00
   2.8260000e+00   2.2041175e+00
   2.8265000e+00   2.2041885e+00
   2.8270000e+00   2.2042245e+00
   2.8275000e+00   2.2043750e+00
   2.8280000e+00   2.2053381e+00
   2.8285000e+00   2.2054400e+00
   2.8290000e+00   2.2056766e+00
   2.8295000e+00   2.2060198e+00
   2.8300000e+00   2.2061560e+00
   2.8305000e+00   2.2062122e+00
   2.8310000e+00   2.2061552e+00
   2.8315000e+00   2.2060868e+00
   2.8320000e+00   2.2059922e+00
   2.8325000e+00   2.2054731e+00
   2.8330000e+00   2.2049791e+00
   2.8335000e+00   2.2036741e+00
   2.8340000e+00   2.2037749e+00
   2.8345000e+00   2.2041653e+00
   2.8350000e+00   2.2045913e+00
   2.8355000e+00   2.2049143e+00
   2.8360000e+00   2.2052274e+00
   2.8365000e+00   2.2055504e+00
   2.8370000e+00   2.2058822e+00
   2.8375000e+00   2.2062417e+00
   2.8380000e+00   2.2062156e+00
   2.8385000e+00   2.2065227e+00
   2.8390000e+00   2.2068910e+00
   2.8395000e+00   2.2073100e+00
   2.8400000e+00   2.2078317e+00
   2.8405000e+00   2.2085918e+00
   2.8410000e+00   2.2088250e+00
   2.8415000e+00   2.2092139e+00
   2.8420000e+00   2.2095435e+00
   2.8425000e+00   2.2101910e+00
   2.8430000e+00   2.2100232e+00
   2.8435000e+00   2.2102833e+00
   2.8440000e+00   2.2104908e+00
   2.8445000e+00   2.2107226e+00
   2.8450000e+00   2.2108948e+00
   2.8455000e+00   2.2110909e+00
   2.8460000e+00   2.2113304e+00
   2.8465000e+00   2.2117608e+00
   2.8470000e+00   2.2120978e+00
   2.8475000e+00   2.2124226e+00
   2.8480000e+00   2.2125834e+00
   2.8485000e+00   2.2128682e+00
   2.8490000e+00   2.2136091e+00
   2.8495000e+00   2.2141926e+00
   2.8500000e+00   2.2148518e+00
   2.8505000e+00   2.2153150e+00
   2.8510000e+00   2.2156575e+00
   2.8515000e+00   2.2159842e+00
   2.8520000e+00   2.2140112e+00
   2.8525000e+00   2.2137242e+00
   2.8530000e+00   2.2136131e+00
   2.8535000e+00   2.2136555e+00
   2.8540000e+00   2.2138313e+00
   2.8545000e+00   2.2139862e+00
   2.8550000e+00   2.2141768e+00
   2.8555000e+00   2.2145071e+00
   2.8560000e+00   2.2143118e+00
   2.8565000e+00   2.2145086e+00
   2.8570000e+00   2.2134145e+00
   2.8575000e+00   2.2135182e+00
   2.8580000e+00   2.2136819e+00
   2.8585000e+00   2.2138556e+00
   2.8590000e+00   2.2139792e+00
   2.8595000e+00   2.2141183e+00
   2.8600000e+00   2.2144295e+00
   2.8605000e+00   2.2154876e+00
   2.8610000e+00   2.2159805e+00
   2.8615000e+00   2.2164956e+00
   2.8620000e+00   2.2170169e+00
   2.8625000e+00   2.2174812e+00
   2.8630000e+00   2.2177725e+00
   2.8635000e+00   2.2180952e+00
   2.8640000e+00   2.2185587e+00
   2.8645000e+00   2.2190344e+00
   2.8650000e+00   2.2194737e+00
   2.8655000e+00   2.2196517e+00
   2.8660000e+00   2.2197132e+00
   2.8665000e+00   2.2197761e+00
   2.8670000e+00   2.2198964e+00
   2.8675000e+00   2.2199155e+00
   2.8680000e+00   2.2194354e+00
   2.8685000e+00   2.2184197e+00
   2.8690000e+00   2.2175529e+00
   2.8695000e+00   2.2163977e+00
   2.8700000e+00   2.2149059e+00
   2.8705000e+00   2.2133277e+00
   2.8710000e+00   2.2111681e+00
   2.8715000e+00   2.2116972e+00
   2.8720000e+00   2.2121048e+00
   2.8725000e+00   2.2125944e+00
   2.8730000e+00   2.2133034e+00
   2.8735000e+00   2.2147812e+00
   2.8740000e+00   2.2150442e+00
   2.8745000e+00   2.2153238e+00
   2.8750000e+00   2.2156675e+00
   2.8755000e+00   2.2156057e+00
   2.8760000e+00   2.2155928e+00
   2.8765000e+00   2.2158238e+00
   2.8770000e+00   2.2161078e+00
   2.8775000e+00   2.2163896e+00
   2.8780000e+00   2.2166663e+00
   2.8785000e+00   2.2170357e+00
   2.8790000e+00   2.2172785e+00
   2.8795000e+00   2.2175728e+00
   2.8800000e+00   2.2179546e+00
   2.8805000e+00   2.2182747e+00
   2.8810000e+00   2.2185146e+00
   2.8815000e+00   2.2187346e+00
   2.8820000e+00   2.2188155e+00
   2.8825000e+00   2.2190149e+00
   2.8830000e+00   2.2193696e+00
   2.8835000e+00   2.2196466e+00
   2.8840000e+00   2.2201859e+00
   2.8845000e+00   2.2206498e+00
   2.8850000e+00   2.2210939e+00
   2.8855000e+00   2.2214397e+00
   2.8860000e+00   2.2216998e+00
   2.8865000e+00   2.2219459e+00
   2.8870000e+00   2.2222086e+00
   2.8875000e+00   2.2226504e+00
   2.8880000e+00   2.2231346e+00
   2.8885000e+00   2.2236585e+00
   2.8890000e+00   2.2235915e+00
   2.8895000e+00   2.2239785e+00
   2.8900000e+00   2.2243954e+00
   2.8905000e+00   2.2247117e+00
   2.8910000e+00   2.2252246e+00
   2.8915000e+00   2.2255939e+00
   2.8920000e+00   2.2259644e+00
   2.8925000e+00   2.2262845e+00
   2.8930000e+00   2.2266917e+00
   2.8935000e+00   2.2271722e+00
   2.8940000e+00   2.2277391e+00
   2.8945000e+00   2.2285297e+00
   2.8950000e+00   2.2297710e+00
   2.8955000e+00   2.2373503e+00
   2.8960000e+00   2.2376038e+00
   2.8965000e+00   2.2376498e+00
   2.8970000e+00   2.2377686e+00
   2.8975000e+00   2.2378742e+00
   2.8980000e+00   2.2380170e+00
   2.8985000e+00   2.2370509e+00
   2.8990000e+00   2.2357128e+00
   2.8995000e+00   2.2334260e+00
   2.9000000e+00   2.2300970e+00
   2.9005000e+00   2.2242375e+00
   2.9010000e+00   2.2245565e+00
   2.9015000e+00   2.2249998e+00
   2.9020000e+00   2.2251098e+00
   2.9025000e+00   2.2255572e+00
   2.9030000e+00   2.2259328e+00
   2.9035000e+00   2.2265048e+00
   2.9040000e+00   2.2268970e+00
   2.9045000e+00   2.2266240e+00
   2.9050000e+00   2.2268974e+00
   2.9055000e+00   2.2275618e+00
   2.9060000e+00   2.2281412e+00
   2.9065000e+00   2.2284253e+00
   2.9070000e+00   2.2287001e+00
   2.9075000e+00   2.2289760e+00
   2.9080000e+00   2.2291975e+00
   2.9085000e+00   2.2295024e+00
   2.9090000e+00   2.2298185e+00
   2.9095000e+00   2.2300322e+00
   2.9100000e+00   2.2303228e+00
   2.9105000e+00   2.2305388e+00
   2.9110000e+00   2.2307400e+00
   2.9115000e+00   2.2309622e+00
   2.9120000e+00   2.2311304e+00
   2.9125000e+00   2.2312404e+00
   2.9130000e+00   2.2313618e+00
   2.9135000e+00   2.2315707e+00
   2.9140000e+00   2.2317727e+00
   2.9145000e+00   2.2323433e+00
   2.9150000e+00   2.2329121e+00
   2.9155000e+00   2.2332410e+00
   2.9160000e+00   2.2333822e+00
   2.9165000e+00   2.2336839e+00
   2.9170000e+00   2.2342961e+00
   2.9175000e+00   2.2346419e+00
   2.9180000e+00   2.2350517e+00
   2.9185000e+00   2.2354568e+00
   2.9190000e+00   2.2364644e+00
   2.9195000e+00   2.2371866e+00
   2.9200000e+00   2.2378606e+00
   2.9205000e+00   2.2386556e+00
   2.9210000e+00   2.2397486e+00
   2.9215000e+00   2.2405657e+00
   2.9220000e+00   2.2414777e+00
   2.9225000e+00   2.2427609e+00
   2.9230000e+00   2.2459807e+00
   2.9235000e+00   2.2465322e+00
   2.9240000e+00   2.2469682e+00
   2.9245000e+00   2.2472014e+00
   2.9250000e+00   2.2476061e+00
   2.9255000e+00   2.2480509e+00
   2.9260000e+00   2.2484700e+00
   2.9265000e+00   2.2485577e+00
   2.9270000e+00   2.2488896e+00
   2.9275000e+00   2.2492668e+00
   2.9280000e+00   2.2494825e+00
   2.9285000e+00   2.2493007e+00
   2.9290000e+00   2.2490696e+00
   2.9295000e+00   2.2491883e+00
   2.9300000e+00   2.2459252e+00
   2.9305000e+00   2.2462840e+00
   2.9310000e+00   2.2466884e+00
   2.9315000e+00   2.2470576e+00
   2.9320000e+00   2.2472126e+00
   2.9325000e+00   2.2475557e+00
   2.9330000e+00   2.2480455e+00
   2.9335000e+00   2.2484457e+00
   2.9340000e+00   2.2488217e+00
   2.9345000e+00   2.2493549e+00
   2.9350000e+00   2.2497423e+00
   2.9355000e+00   2.2503227e+00
   2.9360000e+00   2.2507763e+00
   2.9365000e+00   2.2506414e+00
   2.9370000e+00   2.2510513e+00
   2.9375000e+00   2.2516351e+00
   2.9380000e+00   2.2521718e+00
   2.9385000e+00   2.2527679e+00
   2.9390000e+00   2.2534304e+00
   2.9395000e+00   2.2537601e+00
   2.9400000e+00   2.2545974e+00
   2.9405000e+00   2.2544578e+00
   2.9410000e+00   2.2550845e+00
   2.9415000e+00   2.2559071e+00
   2.9420000e+00   2.2568228e+00
   2.9425000e+00   2.2578181e+00
   2.9430000e+00   2.2581372e+00
   2.9435000e+00   2.2586983e+00
   2.9440000e+00   2.2592387e+00
   2.9445000e+00   2.2598558e+00
   2.9450000e+00   2.2606588e+00
   2.9455000e+00   2.2602479e+00
   2.9460000e+00   2.2606201e+00
   2.9465000e+00   2.2610167e+00
   2.9470000e+00   2.2611171e+00
   2.9475000e+00   2.2616756e+00
   2.9480000e+00   2.2625142e+00
   2.9485000e+00   2.2634503e+00
   2.9490000e+00   2.2645727e+00
   2.9495000e+00   2.2655286e+00
   2.9500000e+00   2.2664000e+00
   2.9505000e+00   2.2670530e+00
   2.9510000e+00   2.2682893e+00
   2.9515000e+00   2.2681002e+00
   2.9520000e+00   2.2692578e+00
   2.9525000e+00   2.2700521e+00
   2.9530000e+00   2.2712201e+00
   2.9535000e+00   2.2724865e+00
   2.9540000e+00   2.2737089e+00
   2.9545000e+00   2.2747249e+00
   2.9550000e+00   2.2749775e+00
   2.9555000e+00   2.2756241e+00
   2.9560000e+00   2.2762866e+00
   2.9565000e+00   2.2768661e+00
   2.9570000e+00   2.2772728e+00
   2.9575000e+00   2.2773937e+00
   2.9580000e+00   2.2775038e+00
   2.9585000e+00   2.2781369e+00
   2.9590000e+00   2.2782040e+00
   2.9595000e+00   2.2790752e+00
   2.9600000e+00   2.2801675e+00
   2.9605000e+00   2.2813696e+00
   2.9610000e+00   2.2819647e+00
   2.9615000e+00   2.2829556e+00
   2.9620000e+00   2.2828976e+00
   2.9625000e+00   2.2825066e+00
   2.9630000e+00   2.2826875e+00
   2.9635000e+00   2.2834062e+00
   2.9640000e+00   2.2844777e+00
   2.9645000e+00   2.2859692e+00
   2.9650000e+00   2.2877152e+00
   2.9655000e+00   2.2891847e+00
   2.9660000e+00   2.2909202e+00
   2.9665000e+00   2.2926428e+00
   2.9670000e+00   2.2943932e+00
   2.9675000e+00   2.2957218e+00
   2.9680000e+00   2.2947646e+00
   2.9685000e+00   2.2953986e+00
   2.9690000e+00   2.2963785e+00
   2.9695000e+00   2.2971935e+00
   2.9700000e+00   2.2970445e+00
   2.9705000e+00   2.2965939e+00
   2.9710000e+00   2.2960291e+00
   2.9715000e+00   2.2961323e+00
   2.9720000e+00   2.2966209e+00
   2.9725000e+00   2.2980675e+00
   2.9730000e+00   2.2984742e+00
   2.9735000e+00   2.2982660e+00
   2.9740000e+00   2.2969655e+00
   2.9745000e+00   2.2940404e+00
   2.9750000e+00   2.2928454e+00
   2.9755000e+00   2.2945033e+00
   2.9760000e+00   2.2952952e+00
   2.9765000e+00   2.2964665e+00
   2.9770000e+00   2.2974766e+00
   2.9775000e+00   2.2982203e+00
   2.9780000e+00   2.2992979e+00
   2.9785000e+00   2.3008207e+00
   2.9790000e+00   2.3024294e+00
   2.9795000e+00   2.3035007e+00
   2.9800000e+00   2.3043343e+00
   2.9805000e+00   2.3057852e+00
   2.9810000e+00   2.3076457e+00
   2.9815000e+00   2.3087724e+00
   2.9820000e+00   2.3099834e+00
   2.9825000e+00   2.3117662e+00
   2.9830000e+00   2.3130657e+00
   2.9835000e+00   2.3150370e+00
   2.9840000e+00   2.3167286e+00
   2.9845000e+00   2.3174416e+00
   2.9850000e+00   2.3138139e+00
   2.9855000e+00   2.2801434e+00
   2.9860000e+00   2.2818149e+00
   2.9865000e+00   2.2834640e+00
   2.9870000e+00   2.2840836e+00
   2.9875000e+00   2.2871416e+00
   2.9880000e+00   2.2908331e+00
   2.9885000e+00   2.2935632e+00
   2.9890000e+00   2.2955900e+00
   2.9895000e+00   2.2975572e+00
   2.9900000e+00   2.2991690e+00
   2.9905000e+00   2.2980721e+00
   2.9910000e+00   2.3012743e+00
   2.9915000e+00   2.3060463e+00
   2.9920000e+00   2.3110267e+00
   2.9925000e+00   2.3171784e+00
   2.9930000e+00   2.3248955e+00
   2.9935000e+00   2.3337233e+00
   2.9940000e+00   2.3447732e+00
   2.9945000e+00   2.3556165e+00
   2.9950000e+00   2.3627214e+00
   2.9955000e+00   2.3741474e+00
   2.9960000e+00   2.3838165e+00
   2.9965000e+00   2.4016593e+00
   2.9970000e+00   2.4112338e+00
   2.9975000e+00   2.4260200e+00
   2.9980000e+00   2.4283356e+00
   2.9985000e+00   2.4415757e+00
   2.9990000e+00   2.3053360e+00
   2.9995000e+00   2.3080567e+00
   3.0000000e+00   2.3048300e+00


==> data/Prosperetti_Results.dat <==
   0.0000000e+00   1.0000000e-02
   3.0030030e-03   9.9899149e-03
   6.0060060e-03   9.9598394e-03
   9.0090090e-03   9.9100113e-03
   1.2012012e-02   9.8406772e-03
   1.5015015e-02   9.7521072e-03
   1.8018018e-02   9.6445991e-03
   2.1021021e-02   9.5184809e-03
   2.4024024e-02   9.3741107e-03
   2.7027027e-02   9.2118772e-03
   3.0030030e-02   9.0321996e-03
   3.3033033e-02   8.8355266e-03
   3.6036036e-02   8.6223363e-03
   3.9039039e-02   8.3931349e-03
   4.2042042e-02   8.1484560e-03
   4.5045045e-02   7.8888599e-03
   4.8048048e-02   7.6149320e-03
   5.1051051e-02   7.3272820e-03
   5.4054054e-02   7.0265425e-03
   5.7057057e-02   6.7133678e-03
   6.0060060e-02   6.3884329e-03
   6.3063063e-02   6.0524317e-03
   6.6066066e-02   5.7060756e-03
   6.9069069e-02   5.3500927e-03
   7.2072072e-02   4.9852256e-03
   7.5075075e-02   4.6122303e-03
   7.8078078e-02   4.2318748e-03
   8.1081081e-02   3.8449372e-03
   8.4084084e-02   3.4522046e-03
   8.7087087e-02   3.0544712e-03
   9.0090090e-02   2.6525370e-03
   9.3093093e-02   2.2472059e-03
   9.6096096e-02   1.8392847e-03
   9.9099099e-02   1.4295809e-03
   1.0210210e-01   1.0189015e-03
   1.0510511e-01   6.0805161e-04
   1.0810811e-01   1.9783239e-04
   1.1111111e-01  -2.1096002e-04
   1.1411411e-01  -6.1753620e-04
   1.1711712e-01  -1.0211149e-03
   1.2012012e-01  -1.4209246e-03
   1.2312312e-01  -1.8162048e-03
   1.2612613e-01  -2.2062075e-03
   1.2912913e-01  -2.5901987e-03
   1.3213213e-01  -2.9674595e-03
   1.3513514e-01  -3.3372876e-03
   1.3813814e-01  -3.6989987e-03
   1.4114114e-01  -4.0519274e-03
   1.4414414e-01  -4.3954288e-03
   1.4714715e-01  -4.7288791e-03
   1.5015015e-01  -5.0516772e-03
   1.5315315e-01  -5.3632458e-03
   1.5615616e-01  -5.6630319e-03
   1.5915916e-01  -5.9505081e-03
   1.6216216e-01  -6.2251736e-03
   1.6516517e-01  -6.4865547e-03
   1.6816817e-01  -6.7342059e-03
   1.7117117e-01  -6.9677104e-03
   1.7417417e-01  -7.1866811e-03
   1.7717718e-01  -7.3907607e-03
   1.8018018e-01  -7.5796226e-03
   1.8318318e-01  -7.7529715e-03
   1.8618619e-01  -7.9105435e-03
   1.8918919e-01  -8.0521065e-03
   1.9219219e-01  -8.1774608e-03
   1.9519520e-01  -8.2864390e-03
   1.9819820e-01  -8.3789063e-03
   2.0120120e-01  -8.4547606e-03
   2.0420420e-01  -8.5139327e-03
   2.0720721e-01  -8.5563860e-03
   2.1021021e-01  -8.5821164e-03
   2.1321321e-01  -8.5911525e-03
   2.1621622e-01  -8.5835552e-03
   2.1921922e-01  -8.5594171e-03
   2.2222222e-01  -8.5188628e-03
   2.2522523e-01  -8.4620481e-03
   2.2822823e-01  -8.3891595e-03
   2.3123123e-01  -8.3004139e-03
   2.3423423e-01  -8.1960580e-03
   2.3723724e-01  -8.0763675e-03
   2.4024024e-01  -7.9416467e-03
   2.4324324e-01  -7.7922275e-03
   2.4624625e-01  -7.6284689e-03
   2.4924925e-01  -7.4507559e-03
   2.5225225e-01  -7.2594988e-03
   2.5525526e-01  -7.0551322e-03
   2.5825826e-01  -6.8381142e-03
   2.6126126e-01  -6.6089252e-03
   2.6426426e-01  -6.3680668e-03
   2.6726727e-01  -6.1160612e-03
   2.7027027e-01  -5.8534494e-03
   2.7327327e-01  -5.5807907e-03
   2.7627628e-01  -5.2986611e-03
   2.7927928e-01  -5.0076522e-03
   2.8228228e-01  -4.7083701e-03
   2.8528529e-01  -4.4014342e-03
   2.8828829e-01  -4.0874755e-03
   2.9129129e-01  -3.7671359e-03
   2.9429429e-01  -3.4410666e-03
   2.9729730e-01  -3.1099268e-03
   3.0030030e-01  -2.7743822e-03
   3.0330330e-01  -2.4351043e-03
   3.0630631e-01  -2.0927684e-03
   3.0930931e-01  -1.7480524e-03
   3.1231231e-01  -1.4016360e-03
   3.1531532e-01  -1.0541987e-03
   3.1831832e-01  -7.0641870e-04
   3.2132132e-01  -3.5897184e-04
   3.2432432e-01  -1.2530004e-05
   3.2732733e-01   3.3224004e-04
   3.3033033e-01   6.7467793e-04
   3.3333333e-01   1.0141310e-03
   3.3633634e-01   1.3499553e-03
   3.3933934e-01   1.6815173e-03
   3.4234234e-01   2.0081944e-03
   3.4534535e-01   2.3293767e-03
   3.4834835e-01   2.6444676e-03
   3.5135135e-01   2.9528854e-03
   3.5435435e-01   3.2540639e-03
   3.5735736e-01   3.5474538e-03
   3.6036036e-01   3.8325234e-03
   3.6336336e-01   4.1087596e-03
   3.6636637e-01   4.3756691e-03
   3.6936937e-01   4.6327788e-03
   3.7237237e-01   4.8796370e-03
   3.7537538e-01   5.1158140e-03
   3.7837838e-01   5.3409028e-03
   3.8138138e-01   5.5545199e-03
   3.8438438e-01   5.7563058e-03
   3.8738739e-01   5.9459257e-03
   3.9039039e-01   6.1230701e-03
   3.9339339e-01   6.2874550e-03
   3.9639640e-01   6.4388225e-03
   3.9939940e-01   6.5769414e-03
   4.0240240e-01   6.7016069e-03
   4.0540541e-01   6.8126416e-03
   4.0840841e-01   6.9098954e-03
   4.1141141e-01   6.9932453e-03
   4.1441441e-01   7.0625961e-03
   4.1741742e-01   7.1178804e-03
   4.2042042e-01   7.1590579e-03
   4.2342342e-01   7.1861163e-03
   4.2642643e-01   7.1990705e-03
   4.2942943e-01   7.1979628e-03
   4.3243243e-01   7.1828625e-03
   4.3543544e-01   7.1538657e-03
   4.3843844e-01   7.1110951e-03
   4.4144144e-01   7.0546995e-03
   4.4444444e-01   6.9848533e-03
   4.4744745e-01   6.9017563e-03
   4.5045045e-01   6.8056330e-03
   4.5345345e-01   6.6967321e-03
   4.5645646e-01   6.5753259e-03
   4.5945946e-01   6.4417096e-03
   4.6246246e-01   6.2962007e-03
   4.6546547e-01   6.1391384e-03
   4.6846847e-01   5.9708826e-03
   4.7147147e-01   5.7918130e-03
   4.7447447e-01   5.6023289e-03
   4.7747748e-01   5.4028475e-03
   4.8048048e-01   5.1938035e-03
   4.8348348e-01   4.9756483e-03
   4.8648649e-01   4.7488485e-03
   4.8948949e-01   4.5138856e-03
   4.9249249e-01   4.2712542e-03
   4.9549550e-01   4.0214619e-03
   4.9849850e-01   3.7650275e-03
   5.0150150e-01   3.5024801e-03
   5.0450450e-01   3.2343584e-03
   5.0750751e-01   2.9612093e-03
   5.1051051e-01   2.6835868e-03
   5.1351351e-01   2.4020508e-03
   5.1651652e-01   2.1171663e-03
   5.1951952e-01   1.8295021e-03
   5.2252252e-01   1.5396297e-03
   5.2552553e-01   1.2481221e-03
   5.2852853e-01   9.5555260e-04
   5.3153153e-01   6.6249415e-04
   5.3453453e-01   3.6951770e-04
   5.3753754e-01   7.7191384e-05
   5.4054054e-01  -2.1392063e-04
   5.4354354e-01  -5.0325923e-04
   5.4654655e-01  -7.9027139e-04
   5.4954955e-01  -1.0744112e-03
   5.5255255e-01  -1.3551411e-03
   5.5555556e-01  -1.6319324e-03
   5.5855856e-01  -1.9042667e-03
   5.6156156e-01  -2.1716369e-03
   5.6456456e-01  -2.4335477e-03
   5.6756757e-01  -2.6895168e-03
   5.7057057e-01  -2.9390759e-03
   5.7357357e-01  -3.1817710e-03
   5.7657658e-01  -3.4171640e-03
   5.7957958e-01  -3.6448327e-03
   5.8258258e-01  -3.8643721e-03
   5.8558559e-01  -4.0753949e-03
   5.8858859e-01  -4.2775320e-03
   5.9159159e-01  -4.4704334e-03
   5.9459459e-01  -4.6537688e-03
   5.9759760e-01  -4.8272278e-03
   6.0060060e-01  -4.9905207e-03
   6.0360360e-01  -5.1433791e-03
   6.0660661e-01  -5.2855559e-03
   6.0960961e-01  -5.4168260e-03
   6.1261261e-01  -5.5369864e-03
   6.1561562e-01  -5.6458568e-03
   6.1861862e-01  -5.7432795e-03
   6.2162162e-01  -5.8291199e-03
   6.2462462e-01  -5.9032664e-03
   6.2762763e-01  -5.9656306e-03
   6.3063063e-01  -6.0161476e-03
   6.3363363e-01  -6.0547755e-03
   6.3663664e-01  -6.0814959e-03
   6.3963964e-01  -6.0963133e-03
   6.4264264e-01  -6.0992556e-03
   6.4564565e-01  -6.0903734e-03
   6.4864865e-01  -6.0697401e-03
   6.5165165e-01  -6.0374514e-03
   6.5465465e-01  -5.9936253e-03
   6.5765766e-01  -5.9384016e-03
   6.6066066e-01  -5.8719416e-03
   6.6366366e-01  -5.7944274e-03
   6.6666667e-01  -5.7060619e-03
   6.6966967e-01  -5.6070680e-03
   6.7267267e-01  -5.4976881e-03
   6.7567568e-01  -5.3781839e-03
   6.7867868e-01  -5.2488350e-03
   6.8168168e-01  -5.1099393e-03
   6.8468468e-01  -4.9618113e-03
   6.8768769e-01  -4.8047822e-03
   6.9069069e-01  -4.6391990e-03
   6.9369369e-01  -4.4654233e-03
   6.9669670e-01  -4.2838312e-03
   6.9969970e-01  -4.0948119e-03
   7.0270270e-01  -3.8987675e-03
   7.0570571e-01  -3.6961114e-03
   7.0870871e-01  -3.4872681e-03
   7.1171171e-01  -3.2726722e-03
   7.1471471e-01  -3.0527671e-03
   7.1771772e-01  -2.8280045e-03
   7.2072072e-01  -2.5988436e-03
   7.2372372e-01  -2.3657497e-03
   7.2672673e-01  -2.1291934e-03
   7.2972973e-01  -1.8896502e-03
   7.3273273e-01  -1.6475988e-03
   7.3573574e-01  -1.4035205e-03
   7.3873874e-01  -1.1578983e-03
   7.4174174e-01  -9.1121613e-04
   7.4474474e-01  -6.6395729e-04
   7.4774775e-01  -4.1660411e-04
   7.5075075e-01  -1.6963680e-04
   7.5375375e-01   7.6467518e-05
   7.5675676e-01   3.2123562e-04
   7.5975976e-01   5.6419913e-04
   7.6276276e-01   8.0489543e-04
   7.6576577e-01   1.0428685e-03
   7.6876877e-01   1.2776697e-03
   7.7177177e-01   1.5088587e-03
   7.7477477e-01   1.7360044e-03
   7.7777778e-01   1.9586854e-03
   7.8078078e-01   2.1764911e-03
   7.8378378e-01   2.3890222e-03
   7.8678679e-01   2.5958917e-03
   7.8978979e-01   2.7967253e-03
   7.9279279e-01   2.9911622e-03
   7.9579580e-01   3.1788557e-03
   7.9879880e-01   3.3594738e-03
   8.0180180e-01   3.5327000e-03
   8.0480480e-01   3.6982335e-03
   8.0780781e-01   3.8557898e-03
   8.1081081e-01   4.0051013e-03
   8.1381381e-01   4.1459176e-03
   8.1681682e-01   4.2780061e-03
   8.1981982e-01   4.4011522e-03
   8.2282282e-01   4.5151596e-03
   8.2582583e-01   4.6198507e-03
   8.2882883e-01   4.7150667e-03
   8.3183183e-01   4.8006682e-03
   8.3483483e-01   4.8765349e-03
   8.3783784e-01   4.9425660e-03
   8.4084084e-01   4.9986802e-03
   8.4384384e-01   5.0448160e-03
   8.4684685e-01   5.0809314e-03
   8.4984985e-01   5.1070041e-03
   8.5285285e-01   5.1230314e-03
   8.5585586e-01   5.1290300e-03
   8.5885886e-01   5.1250361e-03
   8.6186186e-01   5.1111049e-03
   8.6486486e-01   5.0873110e-03
   8.6786787e-01   5.0537474e-03
   8.7087087e-01   5.0105258e-03
   8.7387387e-01   4.9577760e-03
   8.7687688e-01   4.8956457e-03
   8.7987988e-01   4.8243002e-03
   8.8288288e-01   4.7439218e-03
   8.8588589e-01   4.6547094e-03
   8.8888889e-01   4.5568783e-03
   8.9189189e-01   4.4506591e-03
   8.9489489e-01   4.3362979e-03
   8.9789790e-01   4.2140555e-03
   9.0090090e-01   4.0842064e-03
   9.0390390e-01   3.9470388e-03
   9.0690691e-01   3.8028537e-03
   9.0990991e-01   3.6519642e-03
   9.1291291e-01   3.4946949e-03
   9.1591592e-01   3.3313815e-03
   9.1891892e-01   3.1623693e-03
   9.2192192e-01   2.9880136e-03
   9.2492492e-01   2.8086781e-03
   9.2792793e-01   2.6247342e-03
   9.3093093e-01   2.4365609e-03
   9.3393393e-01   2.2445434e-03
   9.3693694e-01   2.0490724e-03
   9.3993994e-01   1.8505438e-03
   9.4294294e-01   1.6493571e-03
   9.4594595e-01   1.4459153e-03
   9.4894895e-01   1.2406240e-03
   9.5195195e-01   1.0338901e-03
   9.5495495e-01   8.2612170e-04
   9.5795796e-01   6.1772673e-04
   9.6096096e-01   4.0911250e-04
   9.6396396e-01   2.0068480e-04
   9.6696697e-01  -7.1528858e-06
   9.6996997e-01  -2.1400013e-04
   9.7297297e-01  -4.1946035e-04
   9.7597598e-01  -6.2314151e-04
   9.7897898e-01  -8.2465692e-04
   9.8198198e-01  -1.0236259e-03
   9.8498498e-01  -1.2196746e-03
   9.8798799e-01  -1.4124364e-03
   9.9099099e-01  -1.6015532e-03
   9.9399399e-01  -1.7866752e-03
   9.9699700e-01  -1.9674623e-03
   1.0000000e+00  -2.1435844e-03
   1.0030030e+00  -2.3147221e-03
   1.0060060e+00  -2.4805668e-03
   1.0090090e+00  -2.6408222e-03
   1.0120120e+00  -2.7952038e-03
   1.0150150e+00  -2.9434400e-03
   1.0180180e+00  -3.0852726e-03
   1.0210210e+00  -3.2204567e-03
   1.0240240e+00  -3.3487617e-03
   1.0270270e+00  -3.4699714e-03
   1.0300300e+00  -3.5838843e-03
   1.0330330e+00  -3.6903142e-03
   1.0360360e+00  -3.7890902e-03
   1.0390390e+00  -3.8800569e-03
   1.0420420e+00  -3.9630750e-03
   1.0450450e+00  -4.0380214e-03
   1.0480480e+00  -4.1047888e-03
   1.0510511e+00  -4.1632867e-03
   1.0540541e+00  -4.2134408e-03
   1.0570571e+00  -4.2551936e-03
   1.0600601e+00  -4.2885039e-03
   1.0630631e+00  -4.3133473e-03
   1.0660661e+00  -4.3297158e-03
   1.0690691e+00  -4.3376179e-03
   1.0720721e+00  -4.3370785e-03
   1.0750751e+00  -4.3281388e-03
   1.0780781e+00  -4.3108560e-03
   1.0810811e+00  -4.2853033e-03
   1.0840841e+00  -4.2515695e-03
   1.0870871e+00  -4.2097591e-03
   1.0900901e+00  -4.1599914e-03
   1.0930931e+00  -4.1024008e-03
   1.0960961e+00  -4.0371362e-03
   1.0990991e+00  -3.9643607e-03
   1.1021021e+00  -3.8842512e-03
   1.1051051e+00  -3.7969978e-03
   1.1081081e+00  -3.7028038e-03
   1.1111111e+00  -3.6018848e-03
   1.1141141e+00  -3.4944687e-03
   1.1171171e+00  -3.3807946e-03
   1.1201201e+00  -3.2611128e-03
   1.1231231e+00  -3.1356840e-03
   1.1261261e+00  -3.0047788e-03
   1.1291291e+00  -2.8686771e-03
   1.1321321e+00  -2.7276676e-03
   1.1351351e+00  -2.5820473e-03
   1.1381381e+00  -2.4321204e-03
   1.1411411e+00  -2.2781983e-03
   1.1441441e+00  -2.1205984e-03
   1.1471471e+00  -1.9596441e-03
   1.1501502e+00  -1.7956634e-03
   1.1531532e+00  -1.6289887e-03
   1.1561562e+00  -1.4599563e-03
   1.1591592e+00  -1.2889051e-03
   1.1621622e+00  -1.1161766e-03
   1.1651652e+00  -9.4211376e-04
   1.1681682e+00  -7.6706052e-04
   1.1711712e+00  -5.9136117e-04
   1.1741742e+00  -4.1535957e-04
   1.1771772e+00  -2.3939853e-04
   1.1801802e+00  -6.3819179e-05
   1.1831832e+00   1.1103975e-04
   1.1861862e+00   2.8484251e-04
   1.1891892e+00   4.5725701e-04
   1.1921922e+00   6.2795543e-04
   1.1951952e+00   7.9661484e-04
   1.1981982e+00   9.6291779e-04
   1.2012012e+00   1.1265529e-03
   1.2042042e+00   1.2872156e-03
   1.2072072e+00   1.4446082e-03
   1.2102102e+00   1.5984411e-03
   1.2132132e+00   1.7484328e-03
   1.2162162e+00   1.8943106e-03
   1.2192192e+00   2.0358113e-03
   1.2222222e+00   2.1726811e-03
   1.2252252e+00   2.3046766e-03
   1.2282282e+00   2.4315650e-03
   1.2312312e+00   2.5531244e-03
   1.2342342e+00   2.6691444e-03
   1.2372372e+00   2.7794264e-03
   1.2402402e+00   2.8837837e-03
   1.2432432e+00   2.9820422e-03
   1.2462462e+00   3.0740402e-03
   1.2492492e+00   3.1596291e-03
   1.2522523e+00   3.2386734e-03
   1.2552553e+00   3.3110510e-03
   1.2582583e+00   3.3766531e-03
   1.2612613e+00   3.4353847e-03
   1.2642643e+00   3.4871648e-03
   1.2672673e+00   3.5319258e-03
   1.2702703e+00   3.5696144e-03
   1.2732733e+00   3.6001912e-03
   1.2762763e+00   3.6236307e-03
   1.2792793e+00   3.6399214e-03
   1.2822823e+00   3.6490658e-03
   1.2852853e+00   3.6510801e-03
   1.2882883e+00   3.6459943e-03
   1.2912913e+00   3.6338523e-03
   1.2942943e+00   3.6147110e-03
   1.2972973e+00   3.5886410e-03
   1.3003003e+00   3.5557257e-03
   1.3033033e+00   3.5160618e-03
   1.3063063e+00   3.4697582e-03
   1.3093093e+00   3.4169363e-03
   1.3123123e+00   3.3577297e-03
   1.3153153e+00   3.2922837e-03
   1.3183183e+00   3.2207548e-03
   1.3213213e+00   3.1433108e-03
   1.3243243e+00   3.0601301e-03
   1.3273273e+00   2.9714014e-03
   1.3303303e+00   2.8773232e-03
   1.3333333e+00   2.7781035e-03
   1.3363363e+00   2.6739593e-03
   1.3393393e+00   2.5651160e-03
   1.3423423e+00   2.4518071e-03
   1.3453453e+00   2.3342737e-03
   1.3483483e+00   2.2127640e-03
   1.3513514e+00   2.0875326e-03
   1.3543544e+00   1.9588401e-03
   1.3573574e+00   1.8269527e-03
   1.3603604e+00   1.6921415e-03
   1.3633634e+00   1.5546819e-03
   1.3663664e+00   1.4148531e-03
   1.3693694e+00   1.2729378e-03
   1.3723724e+00   1.1292211e-03
   1.3753754e+00   9.8399053e-04
   1.3783784e+00   8.3753493e-04
   1.3813814e+00   6.9014430e-04
   1.3843844e+00   5.4210901e-04
   1.3873874e+00   3.9371934e-04
   1.3903904e+00   2.4526485e-04
   1.3933934e+00   9.7033839e-05
   1.3963964e+00  -5.0687171e-05
   1.3993994e+00  -1.9761403e-04
   1.4024024e+00  -3.4346547e-04
   1.4054054e+00  -4.8796365e-04
   1.4084084e+00  -6.3083468e-04
   1.4114114e+00  -7.7180914e-04
   1.4144144e+00  -9.1062254e-04
   1.4174174e+00  -1.0470159e-03
   1.4204204e+00  -1.1807360e-03
   1.4234234e+00  -1.3115363e-03
   1.4264264e+00  -1.4391768e-03
   1.4294294e+00  -1.5634250e-03
   1.4324324e+00  -1.6840560e-03
   1.4354354e+00  -1.8008529e-03
   1.4384384e+00  -1.9136073e-03
   1.4414414e+00  -2.0221198e-03
   1.4444444e+00  -2.1262001e-03
   1.4474474e+00  -2.2256672e-03
   1.4504505e+00  -2.3203501e-03
   1.4534535e+00  -2.4100880e-03
   1.4564565e+00  -2.4947302e-03
   1.4594595e+00  -2.5741367e-03
   1.4624625e+00  -2.6481784e-03
   1.4654655e+00  -2.7167373e-03
   1.4684685e+00  -2.7797062e-03
   1.4714715e+00  -2.8369897e-03
   1.4744745e+00  -2.8885037e-03
   1.4774775e+00  -2.9341756e-03
   1.4804805e+00  -2.9739446e-03
   1.4834835e+00  -3.0077617e-03
   1.4864865e+00  -3.0355895e-03
   1.4894895e+00  -3.0574025e-03
   1.4924925e+00  -3.0731871e-03
   1.4954955e+00  -3.0829411e-03
   1.4984985e+00  -3.0866744e-03
   1.5015015e+00  -3.0844084e-03
   1.5045045e+00  -3.0761759e-03
   1.5075075e+00  -3.0620214e-03
   1.5105105e+00  -3.0420003e-03
   1.5135135e+00  -3.0161795e-03
   1.5165165e+00  -2.9846366e-03
   1.5195195e+00  -2.9474599e-03
   1.5225225e+00  -2.9047484e-03
   1.5255255e+00  -2.8566113e-03
   1.5285285e+00  -2.8031676e-03
   1.5315315e+00  -2.7445464e-03
   1.5345345e+00  -2.6808859e-03
   1.5375375e+00  -2.6123335e-03
   1.5405405e+00  -2.5390456e-03
   1.5435435e+00  -2.4611868e-03
   1.5465465e+00  -2.3789298e-03
   1.5495495e+00  -2.2924551e-03
   1.5525526e+00  -2.2019505e-03
   1.5555556e+00  -2.1076107e-03
   1.5585586e+00  -2.0096370e-03
   1.5615616e+00  -1.9082367e-03
   1.5645646e+00  -1.8036227e-03
   1.5675676e+00  -1.6960133e-03
   1.5705706e+00  -1.5856314e-03
   1.5735736e+00  -1.4727043e-03
   1.5765766e+00  -1.3574633e-03
   1.5795796e+00  -1.2401427e-03
   1.5825826e+00  -1.1209802e-03
   1.5855856e+00  -1.0002155e-03
   1.5885886e+00  -8.7809059e-04
   1.5915916e+00  -7.5484879e-04
   1.5945946e+00  -6.3073447e-04
   1.5975976e+00  -5.0599253e-04
   1.6006006e+00  -3.8086791e-04
   1.6036036e+00  -2.5560514e-04
   1.6066066e+00  -1.3044786e-04
   1.6096096e+00  -5.6383213e-06
   1.6126126e+00   1.1858302e-04
   1.6156156e+00   2.4197802e-04
   1.6186186e+00   3.6431125e-04
   1.6216216e+00   4.8535047e-04
   1.6246246e+00   6.0486706e-04
   1.6276276e+00   7.2263643e-04
   1.6306306e+00   8.3843846e-04
   1.6336336e+00   9.5205787e-04
   1.6366366e+00   1.0632847e-03
   1.6396396e+00   1.1719145e-03
   1.6426426e+00   1.2777490e-03
   1.6456456e+00   1.3805962e-03
   1.6486486e+00   1.4802707e-03
   1.6516517e+00   1.5765944e-03
   1.6546547e+00   1.6693964e-03
   1.6576577e+00   1.7585133e-03
   1.6606607e+00   1.8437900e-03
   1.6636637e+00   1.9250791e-03
   1.6666667e+00   2.0022421e-03
   1.6696697e+00   2.0751489e-03
   1.6726727e+00   2.1436782e-03
   1.6756757e+00   2.2077181e-03
   1.6786787e+00   2.2671657e-03
   1.6816817e+00   2.3219275e-03
   1.6846847e+00   2.3719196e-03
   1.6876877e+00   2.4170676e-03
   1.6906907e+00   2.4573072e-03
   1.6936937e+00   2.4925836e-03
   1.6966967e+00   2.5228519e-03
   1.6996997e+00   2.5480774e-03
   1.7027027e+00   2.5682350e-03
   1.7057057e+00   2.5833099e-03
   1.7087087e+00   2.5932969e-03
   1.7117117e+00   2.5982009e-03
   1.7147147e+00   2.5980366e-03
   1.7177177e+00   2.5928284e-03
   1.7207207e+00   2.5826104e-03
   1.7237237e+00   2.5674264e-03
   1.7267267e+00   2.5473293e-03
   1.7297297e+00   2.5223817e-03
   1.7327327e+00   2.4926548e-03
   1.7357357e+00   2.4582293e-03
   1.7387387e+00   2.4191942e-03
   1.7417417e+00   2.3756471e-03
   1.7447447e+00   2.3276941e-03
   1.7477477e+00   2.2754491e-03
   1.7507508e+00   2.2190339e-03
   1.7537538e+00   2.1585778e-03
   1.7567568e+00   2.0942174e-03
   1.7597598e+00   2.0260960e-03
   1.7627628e+00   1.9543636e-03
   1.7657658e+00   1.8791768e-03
   1.7687688e+00   1.8006976e-03
   1.7717718e+00   1.7190941e-03
   1.7747748e+00   1.6345395e-03
   1.7777778e+00   1.5472117e-03
   1.7807808e+00   1.4572935e-03
   1.7837838e+00   1.3649716e-03
   1.7867868e+00   1.2704364e-03
   1.7897898e+00   1.1738821e-03
   1.7927928e+00   1.0755054e-03
   1.7957958e+00   9.7550584e-04
   1.7987988e+00   8.7408522e-04
   1.8018018e+00   7.7144702e-04
   1.8048048e+00   6.6779615e-04
   1.8078078e+00   5.6333851e-04
   1.8108108e+00   4.5828058e-04
   1.8138138e+00   3.5282902e-04
   1.8168168e+00   2.4719030e-04
   1.8198198e+00   1.4157022e-04
   1.8228228e+00   3.6173608e-05
   1.8258258e+00  -6.8796136e-05
   1.8288288e+00  -1.7313740e-04
   1.8318318e+00  -2.7665076e-04
   1.8348348e+00  -3.7913934e-04
   1.8378378e+00  -4.8040918e-04
   1.8408408e+00  -5.8026962e-04
   1.8438438e+00  -6.7853364e-04
   1.8468468e+00  -7.7501820e-04
   1.8498498e+00  -8.6954459e-04
   1.8528529e+00  -9.6193874e-04
   1.8558559e+00  -1.0520316e-03
   1.8588589e+00  -1.1396592e-03
   1.8618619e+00  -1.2246634e-03
   1.8648649e+00  -1.3068917e-03
   1.8678679e+00  -1.3861979e-03
   1.8708709e+00  -1.4624419e-03
   1.8738739e+00  -1.5354904e-03
   1.8768769e+00  -1.6052169e-03
   1.8798799e+00  -1.6715019e-03
   1.8828829e+00  -1.7342332e-03
   1.8858859e+00  -1.7933060e-03
   1.8888889e+00  -1.8486231e-03
   1.8918919e+00  -1.9000951e-03
   1.8948949e+00  -1.9476404e-03
   1.8978979e+00  -1.9911853e-03
   1.9009009e+00  -2.0306646e-03
   1.9039039e+00  -2.0660208e-03
   1.9069069e+00  -2.0972051e-03
   1.9099099e+00  -2.1241767e-03
   1.9129129e+00  -2.1469034e-03
   1.9159159e+00  -2.1653613e-03
   1.9189189e+00  -2.1795348e-03
   1.9219219e+00  -2.1894168e-03
   1.9249249e+00  -2.1950086e-03
   1.9279279e+00  -2.1963197e-03
   1.9309309e+00  -2.1933680e-03
   1.9339339e+00  -2.1861793e-03
   1.9369369e+00  -2.1747879e-03
   1.9399399e+00  -2.1592357e-03
   1.9429429e+00  -2.1395728e-03
   1.9459459e+00  -2.1158568e-03
   1.9489489e+00  -2.0881530e-03
   1.9519520e+00  -2.0565340e-03
   1.9549550e+00  -2.0210799e-03
   1.9579580e+00  -1.9818777e-03
   1.9609610e+00  -1.9390212e-03
   1.9639640e+00  -1.8926109e-03
   1.9669670e+00  -1.8427537e-03
   1.9699700e+00  -1.7895629e-03
   1.9729730e+00  -1.7331572e-03
   1.9759760e+00  -1.6736616e-03
   1.9789790e+00  -1.6112060e-03
   1.9819820e+00  -1.5459258e-03
   1.9849850e+00  -1.4779609e-03
   1.9879880e+00  -1.4074560e-03
   1.9909910e+00  -1.3345599e-03
   1.9939940e+00  -1.2594254e-03
   1.9969970e+00  -1.1822088e-03
   2.0000000e+00  -1.1030699e-03
   2.0030030e+00  -1.0221714e-03
   2.0060060e+00  -9.3967837e-04
   2.0090090e+00  -8.5575857e-04
   2.0120120e+00  -7.7058155e-04
   2.0150150e+00  -6.8431848e-04
   2.0180180e+00  -5.9714188e-04
   2.0210210e+00  -5.0922519e-04
   2.0240240e+00  -4.2074245e-04
   2.0270270e+00  -3.3186801e-04
   2.0300300e+00  -2.4277611e-04
   2.0330330e+00  -1.5364061e-04
   2.0360360e+00  -6.4634607e-05
   2.0390390e+00   2.4069857e-05
   2.0420420e+00   1.1230216e-04
   2.0450450e+00   1.9989339e-04
   2.0480480e+00   2.8667670e-04
   2.0510511e+00   3.7248759e-04
   2.0540541e+00   4.5716425e-04
   2.0570571e+00   5.4054780e-04
   2.0600601e+00   6.2248267e-04
   2.0630631e+00   7.0281682e-04
   2.0660661e+00   7.8140202e-04
   2.0690691e+00   8.5809416e-04
   2.0720721e+00   9.3275350e-04
   2.0750751e+00   1.0052449e-03
   2.0780781e+00   1.0754380e-03
   2.0810811e+00   1.1432076e-03
   2.0840841e+00   1.2084338e-03
   2.0870871e+00   1.2710022e-03
   2.0900901e+00   1.3308041e-03
   2.0930931e+00   1.3877365e-03
   2.0960961e+00   1.4417028e-03
   2.0990991e+00   1.4926124e-03
   2.1021021e+00   1.5403810e-03
   2.1051051e+00   1.5849309e-03
   2.1081081e+00   1.6261911e-03
   2.1111111e+00   1.6640972e-03
   2.1141141e+00   1.6985915e-03
   2.1171171e+00   1.7296235e-03
   2.1201201e+00   1.7571494e-03
   2.1231231e+00   1.7811324e-03
   2.1261261e+00   1.8015430e-03
   2.1291291e+00   1.8183585e-03
   2.1321321e+00   1.8315635e-03
   2.1351351e+00   1.8411495e-03
   2.1381381e+00   1.8471151e-03
   2.1411411e+00   1.8494660e-03
   2.1441441e+00   1.8482148e-03
   2.1471471e+00   1.8433811e-03
   2.1501502e+00   1.8349914e-03
   2.1531532e+00   1.8230787e-03
   2.1561562e+00   1.8076831e-03
   2.1591592e+00   1.7888510e-03
   2.1621622e+00   1.7666351e-03
   2.1651652e+00   1.7410948e-03
   2.1681682e+00   1.7122955e-03
   2.1711712e+00   1.6803084e-03
   2.1741742e+00   1.6452108e-03
   2.1771772e+00   1.6070856e-03
   2.1801802e+00   1.5660211e-03
   2.1831832e+00   1.5221111e-03
   2.1861862e+00   1.4754542e-03
   2.1891892e+00   1.4261540e-03
   2.1921922e+00   1.3743188e-03
   2.1951952e+00   1.3200611e-03
   2.1981982e+00   1.2634978e-03
   2.2012012e+00   1.2047495e-03
   2.2042042e+00   1.1439406e-03
   2.2072072e+00   1.0811989e-03
   2.2102102e+00   1.0166553e-03
   2.2132132e+00   9.5044359e-04
   2.2162162e+00   8.8270013e-04
   2.2192192e+00   8.1356363e-04
   2.2222222e+00   7.4317485e-04
   2.2252252e+00   6.7167629e-04
   2.2282282e+00   5.9921195e-04
   2.2312312e+00   5.2592699e-04
   2.2342342e+00   4.5196750e-04
   2.2372372e+00   3.7748014e-04
   2.2402402e+00   3.0261195e-04
   2.2432432e+00   2.2750997e-04
   2.2462462e+00   1.5232101e-04
   2.2492492e+00   7.7191350e-05
   2.2522523e+00   2.2664519e-06
   2.2552553e+00  -7.2309305e-05
   2.2582583e+00  -1.4639291e-04
   2.2612613e+00  -2.1984298e-04
   2.2642643e+00  -2.9252004e-04
   2.2672673e+00  -3.6428678e-04
   2.2702703e+00  -4.3500830e-04
   2.2732733e+00  -5.0455238e-04
   2.2762763e+00  -5.7278971e-04
   2.2792793e+00  -6.3959412e-04
   2.2822823e+00  -7.0484283e-04
   2.2852853e+00  -7.6841666e-04
   2.2882883e+00  -8.3020025e-04
   2.2912913e+00  -8.9008226e-04
   2.2942943e+00  -9.4795556e-04
   2.2972973e+00  -1.0037174e-03
   2.3003003e+00  -1.0572697e-03
   2.3033033e+00  -1.1085191e-03
   2.3063063e+00  -1.1573771e-03
   2.3093093e+00  -1.2037602e-03
   2.3123123e+00  -1.2475903e-03
   2.3153153e+00  -1.2887945e-03
   2.3183183e+00  -1.3273053e-03
   2.3213213e+00  -1.3630609e-03
   2.3243243e+00  -1.3960049e-03
   2.3273273e+00  -1.4260869e-03
   2.3303303e+00  -1.4532621e-03
   2.3333333e+00  -1.4774916e-03
   2.3363363e+00  -1.4987423e-03
   2.3393393e+00  -1.5169873e-03
   2.3423423e+00  -1.5322055e-03
   2.3453453e+00  -1.5443816e-03
   2.3483483e+00  -1.5535066e-03
   2.3513514e+00  -1.5595772e-03
   2.3543544e+00  -1.5625963e-03
   2.3573574e+00  -1.5625724e-03
   2.3603604e+00  -1.5595201e-03
   2.3633634e+00  -1.5534596e-03
   2.3663664e+00  -1.5444172e-03
   2.3693694e+00  -1.5324244e-03
   2.3723724e+00  -1.5175185e-03
   2.3753754e+00  -1.4997424e-03
   2.3783784e+00  -1.4791441e-03
   2.3813814e+00  -1.4557771e-03
   2.3843844e+00  -1.4296998e-03
   2.3873874e+00  -1.4009757e-03
   2.3903904e+00  -1.3696731e-03
   2.3933934e+00  -1.3358650e-03
   2.3963964e+00  -1.2996288e-03
   2.3993994e+00  -1.2610465e-03
   2.4024024e+00  -1.2202040e-03
   2.4054054e+00  -1.1771913e-03
   2.4084084e+00  -1.1321021e-03
   2.4114114e+00  -1.0850338e-03
   2.4144144e+00  -1.0360871e-03
   2.4174174e+00  -9.8536588e-04
   2.4204204e+00  -9.3297696e-04
   2.4234234e+00  -8.7902989e-04
   2.4264264e+00  -8.2363673e-04
   2.4294294e+00  -7.6691181e-04
   2.4324324e+00  -7.0897150e-04
   2.4354354e+00  -6.4993396e-04
   2.4384384e+00  -5.8991893e-04
   2.4414414e+00  -5.2904748e-04
   2.4444444e+00  -4.6744175e-04
   2.4474474e+00  -4.0522475e-04
   2.4504505e+00  -3.4252005e-04
   2.4534535e+00  -2.7945162e-04
   2.4564565e+00  -2.1614353e-04
   2.4594595e+00  -1.5271970e-04
   2.4624625e+00  -8.9303734e-05
   2.4654655e+00  -2.6018591e-05
   2.4684685e+00   3.7013591e-05
   2.4714715e+00   9.9671746e-05
   2.4744745e+00   1.6183611e-04
   2.4774775e+00   2.2338846e-04
   2.4804805e+00   2.8421229e-04
   2.4834835e+00   3.4419310e-04
   2.4864865e+00   4.0321855e-04
   2.4894895e+00   4.6117868e-04
   2.4924925e+00   5.1796614e-04
   2.4954955e+00   5.7347634e-04
   2.4984985e+00   6.2760770e-04
   2.5015015e+00   6.8026177e-04
   2.5045045e+00   7.3134343e-04
   2.5075075e+00   7.8076109e-04
   2.5105105e+00   8.2842680e-04
   2.5135135e+00   8.7425645e-04
   2.5165165e+00   9.1816986e-04
   2.5195195e+00   9.6009097e-04
   2.5225225e+00   9.9994794e-04
   2.5255255e+00   1.0376733e-03
   2.5285285e+00   1.0732040e-03
   2.5315315e+00   1.1064815e-03
   2.5345345e+00   1.1374521e-03
   2.5375375e+00   1.1660666e-03
   2.5405405e+00   1.1922807e-03
   2.5435435e+00   1.2160550e-03
   2.5465465e+00   1.2373551e-03
   2.5495495e+00   1.2561513e-03
   2.5525526e+00   1.2724191e-03
   2.5555556e+00   1.2861390e-03
   2.5585586e+00   1.2972965e-03
   2.5615616e+00   1.3058821e-03
   2.5645646e+00   1.3118915e-03
   2.5675676e+00   1.3153252e-03
   2.5705706e+00   1.3161889e-03
   2.5735736e+00   1.3144930e-03
   2.5765766e+00   1.3102531e-03
   2.5795796e+00   1.3034895e-03
   2.5825826e+00   1.2942274e-03
   2.5855856e+00   1.2824965e-03
   2.5885886e+00   1.2683314e-03
   2.5915916e+00   1.2517711e-03
   2.5945946e+00   1.2328593e-03
   2.5975976e+00   1.2116436e-03
   2.6006006e+00   1.1881764e-03
   2.6036036e+00   1.1625138e-03
   2.6066066e+00   1.1347160e-03
   2.6096096e+00   1.1048472e-03
   2.6126126e+00   1.0729750e-03
   2.6156156e+00   1.0391710e-03
   2.6186186e+00   1.0035098e-03
   2.6216216e+00   9.6606954e-04
   2.6246246e+00   9.2693123e-04
   2.6276276e+00   8.8617890e-04
   2.6306306e+00   8.4389928e-04
   2.6336336e+00   8.0018167e-04
   2.6366366e+00   7.5511772e-04
   2.6396396e+00   7.0880125e-04
   2.6426426e+00   6.6132808e-04
   2.6456456e+00   6.1279580e-04
   2.6486486e+00   5.6330360e-04
   2.6516517e+00   5.1295206e-04
   2.6546547e+00   4.6184296e-04
   2.6576577e+00   4.1007903e-04
   2.6606607e+00   3.5776382e-04
   2.6636637e+00   3.0500144e-04
   2.6666667e+00   2.5189638e-04
   2.6696697e+00   1.9855327e-04
   2.6726727e+00   1.4507675e-04
   2.6756757e+00   9.1571176e-05
   2.6786787e+00   3.8140497e-05
   2.6816817e+00  -1.5111994e-05
   2.6846847e+00  -6.8083837e-05
   2.6876877e+00  -1.2067361e-04
   2.6906907e+00  -1.7278109e-04
   2.6936937e+00  -2.2430751e-04
   2.6966967e+00  -2.7515567e-04
   2.6996997e+00  -3.2523014e-04
   2.7027027e+00  -3.7443746e-04
   2.7057057e+00  -4.2268631e-04
   2.7087087e+00  -4.6988764e-04
   2.7117117e+00  -5.1595487e-04
   2.7147147e+00  -5.6080401e-04
   2.7177177e+00  -6.0435386e-04
   2.7207207e+00  -6.4652612e-04
   2.7237237e+00  -6.8724553e-04
   2.7267267e+00  -7.2644000e-04
   2.7297297e+00  -7.6404074e-04
   2.7327327e+00  -7.9998241e-04
   2.7357357e+00  -8.3420315e-04
   2.7387387e+00  -8.6664478e-04
   2.7417417e+00  -8.9725281e-04
   2.7447447e+00  -9.2597660e-04
   2.7477477e+00  -9.5276937e-04
   2.7507508e+00  -9.7758834e-04
   2.7537538e+00  -1.0003947e-03
   2.7567568e+00  -1.0211539e-03
   2.7597598e+00  -1.0398353e-03
   2.7627628e+00  -1.0564126e-03
   2.7657658e+00  -1.0708635e-03
   2.7687688e+00  -1.0831703e-03
   2.7717718e+00  -1.0933192e-03
   2.7747748e+00  -1.1013008e-03
   2.7777778e+00  -1.1071098e-03
   2.7807808e+00  -1.1107455e-03
   2.7837838e+00  -1.1122110e-03
   2.7867868e+00  -1.1115138e-03
   2.7897898e+00  -1.1086656e-03
   2.7927928e+00  -1.1036822e-03
   2.7957958e+00  -1.0965832e-03
   2.7987988e+00  -1.0873926e-03
   2.8018018e+00  -1.0761382e-03
   2.8048048e+00  -1.0628515e-03
   2.8078078e+00  -1.0475681e-03
   2.8108108e+00  -1.0303271e-03
   2.8138138e+00  -1.0111711e-03
   2.8168168e+00  -9.9014657e-04
   2.8198198e+00  -9.6730307e-04
   2.8228228e+00  -9.4269358e-04
   2.8258258e+00  -9.1637425e-04
   2.8288288e+00  -8.8840425e-04
   2.8318318e+00  -8.5884569e-04
   2.8348348e+00  -8.2776346e-04
   2.8378378e+00  -7.9522510e-04
   2.8408408e+00  -7.6130066e-04
   2.8438438e+00  -7.2606253e-04
   2.8468468e+00  -6.8958532e-04
   2.8498498e+00  -6.5194566e-04
   2.8528529e+00  -6.1322212e-04
   2.8558559e+00  -5.7349495e-04
   2.8588589e+00  -5.3284599e-04
   2.8618619e+00  -4.9135847e-04
   2.8648649e+00  -4.4911687e-04
   2.8678679e+00  -4.0620670e-04
   2.8708709e+00  -3.6271438e-04
   2.8738739e+00  -3.1872704e-04
   2.8768769e+00  -2.7433237e-04
   2.8798799e+00  -2.2961842e-04
   2.8828829e+00  -1.8467344e-04
   2.8858859e+00  -1.3958571e-04
   2.8888889e+00  -9.4443368e-05
   2.8918919e+00  -4.9334246e-05
   2.8948949e+00  -4.3456845e-06
   2.8978979e+00   4.0435624e-05
   2.9009009e+00   8.4923799e-05
   2.9039039e+00   1.2903394e-04
   2.9069069e+00   1.7268228e-04
   2.9099099e+00   2.1578635e-04
   2.9129129e+00   2.5826512e-04
   2.9159159e+00   3.0003918e-04
   2.9189189e+00   3.4103083e-04
   2.9219219e+00   3.8116430e-04
   2.9249249e+00   4.2036582e-04
   2.9279279e+00   4.5856377e-04
   2.9309309e+00   4.9568883e-04
   2.9339339e+00   5.3167410e-04
   2.9369369e+00   5.6645519e-04
   2.9399399e+00   5.9997037e-04
   2.9429429e+00   6.3216065e-04
   2.9459459e+00   6.6296988e-04
   2.9489489e+00   6.9234489e-04
   2.9519520e+00   7.2023550e-04
   2.9549550e+00   7.4659469e-04
   2.9579580e+00   7.7137860e-04
   2.9609610e+00   7.9454667e-04
   2.9639640e+00   8.1606162e-04
   2.9669670e+00   8.3588961e-04
   2.9699700e+00   8.5400018e-04
   2.9729730e+00   8.7036639e-04
   2.9759760e+00   8.8496479e-04
   2.9789790e+00   8.9777547e-04
   2.9819820e+00   9.0878209e-04
   2.9849850e+00   9.1797188e-04
   2.9879880e+00   9.2533567e-04
   2.9909910e+00   9.3086785e-04
   2.9939940e+00   9.3456642e-04
   2.9969970e+00   9.3643291e-04
   3.0000000e+00   9.3647245e-04


==> data/Stability_Analysis_1E+01.dat <==
   1.0000000e-05   1.0000000e+00   6.0041662e-02   4.9773799e-02   4.7989764e-02   4.7619501e-02
   1.0233166e-05   1.0000000e+00   6.0041657e-02   4.9773800e-02   4.7989772e-02   4.7619512e-02
   1.0471768e-05   1.0000000e+00   6.0041651e-02   4.9773801e-02   4.7989780e-02   4.7619523e-02
   1.0715934e-05   1.0000000e+00   6.0041645e-02   4.9773802e-02   4.7989788e-02   4.7619534e-02
   1.0965793e-05   1.0000000e+00   6.0041639e-02   4.9773803e-02   4.7989796e-02   4.7619545e-02
   1.1221478e-05   1.0000000e+00   6.0041633e-02   4.9773804e-02   4.7989805e-02   4.7619557e-02
   1.1483124e-05   1.0000000e+00   6.0041627e-02   4.9773805e-02   4.7989814e-02   4.7619568e-02
   1.1750871e-05   1.0000000e+00   6.0041621e-02   4.9773806e-02   4.7989823e-02   4.7619581e-02
   1.2024861e-05   1.0000000e+00   6.0041614e-02   4.9773807e-02   4.7989832e-02   4.7619593e-02
   1.2305240e-05   1.0000000e+00   6.0041608e-02   4.9773809e-02   4.7989841e-02   4.7619606e-02
   1.2592156e-05   1.0000000e+00   6.0041601e-02   4.9773810e-02   4.7989851e-02   4.7619619e-02
   1.2885762e-05   1.0000000e+00   6.0041594e-02   4.9773811e-02   4.7989860e-02   4.7619632e-02
   1.3186214e-05   1.0000000e+00   6.0041587e-02   4.9773812e-02   4.7989870e-02   4.7619646e-02
   1.3493671e-05   1.0000000e+00   6.0041580e-02   4.9773814e-02   4.7989881e-02   4.7619660e-02
   1.3808298e-05   1.0000000e+00   6.0041572e-02   4.9773815e-02   4.7989891e-02   4.7619674e-02
   1.4130260e-05   1.0000000e+00   6.0041565e-02   4.9773816e-02   4.7989902e-02   4.7619688e-02
   1.4459729e-05   1.0000000e+00   6.0041557e-02   4.9773818e-02   4.7989913e-02   4.7619703e-02
   1.4796881e-05   1.0000000e+00   6.0041549e-02   4.9773819e-02   4.7989924e-02   4.7619719e-02
   1.5141893e-05   1.0000000e+00   6.0041541e-02   4.9773821e-02   4.7989935e-02   4.7619734e-02
   1.5494950e-05   1.0000000e+00   6.0041532e-02   4.9773822e-02   4.7989947e-02   4.7619750e-02
   1.5856240e-05   1.0000000e+00   6.0041524e-02   4.9773824e-02   4.7989959e-02   4.7619767e-02
   1.6225953e-05   1.0000000e+00   6.0041515e-02   4.9773825e-02   4.7989972e-02   4.7619784e-02
   1.6604287e-05   1.0000000e+00   6.0041506e-02   4.9773827e-02   4.7989984e-02   4.7619801e-02
   1.6991442e-05   1.0000000e+00   6.0041497e-02   4.9773829e-02   4.7989997e-02   4.7619818e-02
   1.7387624e-05   1.0000000e+00   6.0041488e-02   4.9773830e-02   4.7990010e-02   4.7619836e-02
   1.7793044e-05   1.0000000e+00   6.0041478e-02   4.9773832e-02   4.7990024e-02   4.7619855e-02
   1.8207917e-05   1.0000000e+00   6.0041468e-02   4.9773834e-02   4.7990038e-02   4.7619873e-02
   1.8632463e-05   1.0000000e+00   6.0041458e-02   4.9773836e-02   4.7990052e-02   4.7619893e-02
   1.9066908e-05   1.0000000e+00   6.0041448e-02   4.9773838e-02   4.7990066e-02   4.7619912e-02
   1.9511483e-05   1.0000000e+00   6.0041437e-02   4.9773840e-02   4.7990081e-02   4.7619933e-02
   1.9966425e-05   1.0000000e+00   6.0041427e-02   4.9773841e-02   4.7990096e-02   4.7619953e-02
   2.0431973e-05   1.0000000e+00   6.0041416e-02   4.9773843e-02   4.7990112e-02   4.7619974e-02
   2.0908377e-05   1.0000000e+00   6.0041404e-02   4.9773846e-02   4.7990127e-02   4.7619996e-02
   2.1395889e-05   1.0000000e+00   6.0041393e-02   4.9773848e-02   4.7990144e-02   4.7620018e-02
   2.1894768e-05   1.0000000e+00   6.0041381e-02   4.9773850e-02   4.7990160e-02   4.7620041e-02
   2.2405279e-05   1.0000000e+00   6.0041369e-02   4.9773852e-02   4.7990177e-02   4.7620064e-02
   2.2927693e-05   1.0000000e+00   6.0041357e-02   4.9773854e-02   4.7990195e-02   4.7620087e-02
   2.3462288e-05   1.0000000e+00   6.0041344e-02   4.9773857e-02   4.7990212e-02   4.7620112e-02
   2.4009349e-05   1.0000000e+00   6.0041331e-02   4.9773859e-02   4.7990231e-02   4.7620137e-02
   2.4569165e-05   1.0000000e+00   6.0041318e-02   4.9773861e-02   4.7990249e-02   4.7620162e-02
   2.5142033e-05   1.0000000e+00   6.0041304e-02   4.9773864e-02   4.7990268e-02   4.7620188e-02
   2.5728260e-05   1.0000000e+00   6.0041290e-02   4.9773866e-02   4.7990288e-02   4.7620214e-02
   2.6328155e-05   1.0000000e+00   6.0041276e-02   4.9773869e-02   4.7990308e-02   4.7620242e-02
   2.6942037e-05   1.0000000e+00   6.0041262e-02   4.9773871e-02   4.7990328e-02   4.7620270e-02
   2.7570233e-05   1.0000000e+00   6.0041247e-02   4.9773874e-02   4.7990349e-02   4.7620298e-02
   2.8213077e-05   1.0000000e+00   6.0041232e-02   4.9773877e-02   4.7990371e-02   4.7620327e-02
   2.8870909e-05   1.0000000e+00   6.0041216e-02   4.9773880e-02   4.7990393e-02   4.7620357e-02
   2.9544080e-05   1.0000000e+00   6.0041200e-02   4.9773883e-02   4.7990415e-02   4.7620388e-02
   3.0232947e-05   1.0000000e+00   6.0041184e-02   4.9773886e-02   4.7990438e-02   4.7620419e-02
   3.0937876e-05   1.0000000e+00   6.0041167e-02   4.9773889e-02   4.7990461e-02   4.7620451e-02
   3.1659241e-05   1.0000000e+00   6.0041150e-02   4.9773892e-02   4.7990485e-02   4.7620483e-02
   3.2397426e-05   1.0000000e+00   6.0041133e-02   4.9773895e-02   4.7990510e-02   4.7620517e-02
   3.3152823e-05   1.0000000e+00   6.0041115e-02   4.9773898e-02   4.7990535e-02   4.7620551e-02
   3.3925834e-05   1.0000000e+00   6.0041097e-02   4.9773902e-02   4.7990561e-02   4.7620586e-02
   3.4716868e-05   1.0000000e+00   6.0041078e-02   4.9773905e-02   4.7990587e-02   4.7620622e-02
   3.5526347e-05   1.0000000e+00   6.0041059e-02   4.9773908e-02   4.7990614e-02   4.7620659e-02
   3.6354700e-05   1.0000000e+00   6.0041039e-02   4.9773912e-02   4.7990642e-02   4.7620696e-02
   3.7202367e-05   1.0000000e+00   6.0041019e-02   4.9773916e-02   4.7990670e-02   4.7620735e-02
   3.8069799e-05   1.0000000e+00   6.0040999e-02   4.9773919e-02   4.7990699e-02   4.7620774e-02
   3.8957456e-05   1.0000000e+00   6.0040978e-02   4.9773923e-02   4.7990728e-02   4.7620814e-02
   3.9865811e-05   1.0000000e+00   6.0040956e-02   4.9773927e-02   4.7990759e-02   4.7620856e-02
   4.0795345e-05   1.0000000e+00   6.0040934e-02   4.9773931e-02   4.7990790e-02   4.7620898e-02
   4.1746553e-05   1.0000000e+00   6.0040912e-02   4.9773935e-02   4.7990821e-02   4.7620941e-02
   4.2719940e-05   1.0000000e+00   6.0040889e-02   4.9773939e-02   4.7990854e-02   4.7620985e-02
   4.3716022e-05   1.0000000e+00   6.0040865e-02   4.9773944e-02   4.7990887e-02   4.7621030e-02
   4.4735331e-05   1.0000000e+00   6.0040841e-02   4.9773948e-02   4.7990921e-02   4.7621077e-02
   4.5778405e-05   1.0000000e+00   6.0040816e-02   4.9773952e-02   4.7990955e-02   4.7621124e-02
   4.6845801e-05   1.0000000e+00   6.0040791e-02   4.9773957e-02   4.7990991e-02   4.7621172e-02
   4.7938085e-05   1.0000000e+00   6.0040765e-02   4.9773962e-02   4.7991027e-02   4.7621222e-02
   4.9055837e-05   1.0000000e+00   6.0040739e-02   4.9773967e-02   4.7991065e-02   4.7621272e-02
   5.0199651e-05   1.0000000e+00   6.0040712e-02   4.9773971e-02   4.7991103e-02   4.7621324e-02
   5.1370135e-05   1.0000000e+00   6.0040684e-02   4.9773976e-02   4.7991142e-02   4.7621377e-02
   5.2567911e-05   1.0000000e+00   6.0040656e-02   4.9773982e-02   4.7991182e-02   4.7621432e-02
   5.3793615e-05   1.0000000e+00   6.0040627e-02   4.9773987e-02   4.7991222e-02   4.7621487e-02
   5.5047898e-05   1.0000000e+00   6.0040597e-02   4.9773992e-02   4.7991264e-02   4.7621544e-02
   5.6331427e-05   1.0000000e+00   6.0040567e-02   4.9773998e-02   4.7991307e-02   4.7621602e-02
   5.7644883e-05   1.0000000e+00   6.0040536e-02   4.9774003e-02   4.7991351e-02   4.7621662e-02
   5.8988964e-05   1.0000000e+00   6.0040504e-02   4.9774009e-02   4.7991395e-02   4.7621723e-02
   6.0364385e-05   1.0000000e+00   6.0040471e-02   4.9774015e-02   4.7991441e-02   4.7621785e-02
   6.1771876e-05   1.0000000e+00   6.0040438e-02   4.9774021e-02   4.7991488e-02   4.7621849e-02
   6.3212185e-05   1.0000000e+00   6.0040404e-02   4.9774027e-02   4.7991536e-02   4.7621915e-02
   6.4686077e-05   1.0000000e+00   6.0040369e-02   4.9774034e-02   4.7991585e-02   4.7621981e-02
   6.6194335e-05   1.0000000e+00   6.0040334e-02   4.9774040e-02   4.7991635e-02   4.7622050e-02
   6.7737760e-05   1.0000000e+00   6.0040297e-02   4.9774047e-02   4.7991687e-02   4.7622120e-02
   6.9317173e-05   1.0000000e+00   6.0040260e-02   4.9774054e-02   4.7991739e-02   4.7622191e-02
   7.0933412e-05   1.0000000e+00   6.0040222e-02   4.9774061e-02   4.7991793e-02   4.7622265e-02
   7.2587337e-05   1.0000000e+00   6.0040182e-02   4.9774068e-02   4.7991848e-02   4.7622340e-02
   7.4279825e-05   1.0000000e+00   6.0040142e-02   4.9774075e-02   4.7991905e-02   4.7622417e-02
   7.6011776e-05   1.0000000e+00   6.0040101e-02   4.9774082e-02   4.7991962e-02   4.7622495e-02
   7.7784111e-05   1.0000000e+00   6.0040060e-02   4.9774090e-02   4.7992021e-02   4.7622576e-02
   7.9597770e-05   1.0000000e+00   6.0040017e-02   4.9774098e-02   4.7992082e-02   4.7622658e-02
   8.1453718e-05   1.0000000e+00   6.0039973e-02   4.9774106e-02   4.7992143e-02   4.7622742e-02
   8.3352940e-05   1.0000000e+00   6.0039928e-02   4.9774114e-02   4.7992207e-02   4.7622828e-02
   8.5296445e-05   1.0000000e+00   6.0039882e-02   4.9774122e-02   4.7992271e-02   4.7622916e-02
   8.7285266e-05   1.0000000e+00   6.0039835e-02   4.9774131e-02   4.7992338e-02   4.7623006e-02
   8.9320460e-05   1.0000000e+00   6.0039787e-02   4.9774140e-02   4.7992405e-02   4.7623099e-02
   9.1403107e-05   1.0000000e+00   6.0039738e-02   4.9774149e-02   4.7992475e-02   4.7623193e-02
   9.3534315e-05   1.0000000e+00   6.0039687e-02   4.9774158e-02   4.7992546e-02   4.7623290e-02
   9.5715215e-05   1.0000000e+00   6.0039636e-02   4.9774167e-02   4.7992618e-02   4.7623389e-02
   9.7946967e-05   1.0000000e+00   6.0039583e-02   4.9774177e-02   4.7992693e-02   4.7623490e-02
   1.0023075e-04   1.0000000e+00   6.0039529e-02   4.9774186e-02   4.7992769e-02   4.7623594e-02
   1.0256779e-04   1.0000000e+00   6.0039474e-02   4.9774196e-02   4.7992846e-02   4.7623700e-02
   1.0495932e-04   1.0000000e+00   6.0039417e-02   4.9774207e-02   4.7992926e-02   4.7623808e-02
   1.0740662e-04   1.0000000e+00   6.0039359e-02   4.9774217e-02   4.7993008e-02   4.7623919e-02
   1.0991097e-04   1.0000000e+00   6.0039300e-02   4.9774228e-02   4.7993091e-02   4.7624033e-02
   1.1247372e-04   1.0000000e+00   6.0039239e-02   4.9774239e-02   4.7993176e-02   4.7624149e-02
   1.1509622e-04   1.0000000e+00   6.0039177e-02   4.9774250e-02   4.7993264e-02   4.7624268e-02
   1.1777987e-04   1.0000000e+00   6.0039114e-02   4.9774262e-02   4.7993353e-02   4.7624390e-02
   1.2052609e-04   1.0000000e+00   6.0039049e-02   4.9774274e-02   4.7993444e-02   4.7624514e-02
   1.2333635e-04   1.0000000e+00   6.0038982e-02   4.9774286e-02   4.7993538e-02   4.7624642e-02
   1.2621213e-04   1.0000000e+00   6.0038914e-02   4.9774298e-02   4.7993634e-02   4.7624772e-02
   1.2915497e-04   1.0000000e+00   6.0038845e-02   4.9774311e-02   4.7993732e-02   4.7624906e-02
   1.3216642e-04   1.0000000e+00   6.0038774e-02   4.9774324e-02   4.7993832e-02   4.7625042e-02
   1.3524809e-04   1.0000000e+00   6.0038701e-02   4.9774337e-02   4.7993935e-02   4.7625182e-02
   1.3840161e-04   1.0000000e+00   6.0038626e-02   4.9774350e-02   4.7994040e-02   4.7625325e-02
   1.4162866e-04   1.0000000e+00   6.0038550e-02   4.9774364e-02   4.7994147e-02   4.7625472e-02
   1.4493096e-04   1.0000000e+00   6.0038472e-02   4.9774378e-02   4.7994257e-02   4.7625621e-02
   1.4831025e-04   1.0000000e+00   6.0038392e-02   4.9774393e-02   4.7994370e-02   4.7625775e-02
   1.5176834e-04   1.0000000e+00   6.0038310e-02   4.9774408e-02   4.7994485e-02   4.7625932e-02
   1.5530706e-04   1.0000000e+00   6.0038226e-02   4.9774423e-02   4.7994603e-02   4.7626092e-02
   1.5892829e-04   1.0000000e+00   6.0038141e-02   4.9774439e-02   4.7994723e-02   4.7626256e-02
   1.6263395e-04   1.0000000e+00   6.0038053e-02   4.9774454e-02   4.7994847e-02   4.7626424e-02
   1.6642602e-04   1.0000000e+00   6.0037964e-02   4.9774471e-02   4.7994973e-02   4.7626596e-02
   1.7030650e-04   1.0000000e+00   6.0037872e-02   4.9774487e-02   4.7995102e-02   4.7626773e-02
   1.7427747e-04   1.0000000e+00   6.0037778e-02   4.9774504e-02   4.7995234e-02   4.7626953e-02
   1.7834102e-04   1.0000000e+00   6.0037682e-02   4.9774522e-02   4.7995370e-02   4.7627137e-02
   1.8249932e-04   1.0000000e+00   6.0037583e-02   4.9774540e-02   4.7995508e-02   4.7627326e-02
   1.8675458e-04   1.0000000e+00   6.0037483e-02   4.9774558e-02   4.7995650e-02   4.7627519e-02
   1.9110906e-04   1.0000000e+00   6.0037380e-02   4.9774577e-02   4.7995795e-02   4.7627716e-02
   1.9556507e-04   1.0000000e+00   6.0037274e-02   4.9774596e-02   4.7995943e-02   4.7627918e-02
   2.0012498e-04   1.0000000e+00   6.0037167e-02   4.9774615e-02   4.7996095e-02   4.7628125e-02
   2.0479121e-04   1.0000000e+00   6.0037056e-02   4.9774635e-02   4.7996251e-02   4.7628337e-02
   2.0956624e-04   1.0000000e+00   6.0036943e-02   4.9774656e-02   4.7996410e-02   4.7628554e-02
   2.1445261e-04   1.0000000e+00   6.0036828e-02   4.9774677e-02   4.7996572e-02   4.7628775e-02
   2.1945291e-04   1.0000000e+00   6.0036710e-02   4.9774698e-02   4.7996739e-02   4.7629002e-02
   2.2456980e-04   1.0000000e+00   6.0036589e-02   4.9774720e-02   4.7996909e-02   4.7629234e-02
   2.2980600e-04   1.0000000e+00   6.0036465e-02   4.9774743e-02   4.7997084e-02   4.7629472e-02
   2.3516429e-04   1.0000000e+00   6.0036338e-02   4.9774766e-02   4.7997262e-02   4.7629715e-02
   2.4064752e-04   1.0000000e+00   6.0036208e-02   4.9774789e-02   4.7997445e-02   4.7629964e-02
   2.4625859e-04   1.0000000e+00   6.0036076e-02   4.9774813e-02   4.7997632e-02   4.7630218e-02
   2.5200050e-04   1.0000000e+00   6.0035940e-02   4.9774838e-02   4.7997823e-02   4.7630479e-02
   2.5787629e-04   1.0000000e+00   6.0035801e-02   4.9774863e-02   4.7998018e-02   4.7630746e-02
   2.6388908e-04   1.0000000e+00   6.0035659e-02   4.9774889e-02   4.7998219e-02   4.7631018e-02
   2.7004207e-04   1.0000000e+00   6.0035513e-02   4.9774915e-02   4.7998424e-02   4.7631298e-02
   2.7633853e-04   1.0000000e+00   6.0035364e-02   4.9774942e-02   4.7998633e-02   4.7631583e-02
   2.8278180e-04   1.0000000e+00   6.0035212e-02   4.9774970e-02   4.7998848e-02   4.7631876e-02
   2.8937530e-04   1.0000000e+00   6.0035056e-02   4.9774998e-02   4.7999067e-02   4.7632175e-02
   2.9612254e-04   1.0000000e+00   6.0034896e-02   4.9775027e-02   4.7999292e-02   4.7632481e-02
   3.0302711e-04   1.0000000e+00   6.0034733e-02   4.9775057e-02   4.7999522e-02   4.7632794e-02
   3.1009266e-04   1.0000000e+00   6.0034566e-02   4.9775087e-02   4.7999757e-02   4.7633115e-02
   3.1732296e-04   1.0000000e+00   6.0034395e-02   4.9775118e-02   4.7999998e-02   4.7633443e-02
   3.2472185e-04   1.0000000e+00   6.0034220e-02   4.9775150e-02   4.8000245e-02   4.7633779e-02
   3.3229325e-04   1.0000000e+00   6.0034041e-02   4.9775182e-02   4.8000497e-02   4.7634122e-02
   3.4004119e-04   1.0000000e+00   6.0033857e-02   4.9775216e-02   4.8000755e-02   4.7634474e-02
   3.4796979e-04   1.0000000e+00   6.0033670e-02   4.9775250e-02   4.8001019e-02   4.7634834e-02
   3.5608326e-04   1.0000000e+00   6.0033478e-02   4.9775284e-02   4.8001289e-02   4.7635202e-02
   3.6438590e-04   1.0000000e+00   6.0033282e-02   4.9775320e-02   4.8001566e-02   4.7635579e-02
   3.7288213e-04   1.0000000e+00   6.0033081e-02   4.9775356e-02   4.8001849e-02   4.7635964e-02
   3.8157647e-04   1.0000000e+00   6.0032875e-02   4.9775394e-02   4.8002138e-02   4.7636359e-02
   3.9047352e-04   1.0000000e+00   6.0032665e-02   4.9775432e-02   4.8002435e-02   4.7636763e-02
   3.9957803e-04   1.0000000e+00   6.0032449e-02   4.9775471e-02   4.8002738e-02   4.7637176e-02
   4.0889482e-04   1.0000000e+00   6.0032229e-02   4.9775511e-02   4.8003048e-02   4.7637599e-02
   4.1842885e-04   1.0000000e+00   6.0032003e-02   4.9775552e-02   4.8003366e-02   4.7638032e-02
   4.2818518e-04   1.0000000e+00   6.0031772e-02   4.9775593e-02   4.8003691e-02   4.7638474e-02
   4.3816899e-04   1.0000000e+00   6.0031536e-02   4.9775636e-02   4.8004023e-02   4.7638928e-02
   4.4838559e-04   1.0000000e+00   6.0031295e-02   4.9775680e-02   4.8004364e-02   4.7639391e-02
   4.5884041e-04   1.0000000e+00   6.0031047e-02   4.9775725e-02   4.8004712e-02   4.7639866e-02
   4.6953900e-04   1.0000000e+00   6.0030794e-02   4.9775770e-02   4.8005068e-02   4.7640351e-02
   4.8048704e-04   1.0000000e+00   6.0030535e-02   4.9775817e-02   4.8005433e-02   4.7640848e-02
   4.9169036e-04   1.0000000e+00   6.0030270e-02   4.9775865e-02   4.8005806e-02   4.7641357e-02
   5.0315489e-04   1.0000000e+00   6.0029999e-02   4.9775914e-02   4.8006188e-02   4.7641877e-02
   5.1488675e-04   1.0000000e+00   6.0029721e-02   4.9775965e-02   4.8006579e-02   4.7642410e-02
   5.2689214e-04   1.0000000e+00   6.0029437e-02   4.9776016e-02   4.8006979e-02   4.7642955e-02
   5.3917746e-04   1.0000000e+00   6.0029147e-02   4.9776069e-02   4.8007388e-02   4.7643513e-02
   5.5174924e-04   1.0000000e+00   6.0028849e-02   4.9776122e-02   4.8007807e-02   4.7644083e-02
   5.6461414e-04   1.0000000e+00   6.0028545e-02   4.9776177e-02   4.8008236e-02   4.7644667e-02
   5.7777901e-04   1.0000000e+00   6.0028233e-02   4.9776234e-02   4.8008674e-02   4.7645265e-02
   5.9125084e-04   1.0000000e+00   6.0027915e-02   4.9776291e-02   4.8009123e-02   4.7645877e-02
   6.0503679e-04   1.0000000e+00   6.0027588e-02   4.9776350e-02   4.8009582e-02   4.7646503e-02
   6.1914418e-04   1.0000000e+00   6.0027255e-02   4.9776411e-02   4.8010052e-02   4.7647143e-02
   6.3358050e-04   1.0000000e+00   6.0026913e-02   4.9776473e-02   4.8010533e-02   4.7647799e-02
   6.4835343e-04   1.0000000e+00   6.0026563e-02   4.9776536e-02   4.8011026e-02   4.7648470e-02
   6.6347081e-04   1.0000000e+00   6.0026206e-02   4.9776600e-02   4.8011529e-02   4.7649156e-02
   6.7894068e-04   1.0000000e+00   6.0025840e-02   4.9776666e-02   4.8012045e-02   4.7649859e-02
   6.9477125e-04   1.0000000e+00   6.0025465e-02   4.9776734e-02   4.8012572e-02   4.7650577e-02
   7.1097094e-04   1.0000000e+00   6.0025082e-02   4.9776803e-02   4.8013112e-02   4.7651313e-02
   7.2754835e-04   1.0000000e+00   6.0024689e-02   4.9776874e-02   4.8013664e-02   4.7652066e-02
   7.4451229e-04   1.0000000e+00   6.0024288e-02   4.9776947e-02   4.8014229e-02   4.7652836e-02
   7.6187177e-04   1.0000000e+00   6.0023877e-02   4.9777021e-02   4.8014808e-02   4.7653625e-02
   7.7963601e-04   1.0000000e+00   6.0023457e-02   4.9777097e-02   4.8015400e-02   4.7654432e-02
   7.9781446e-04   1.0000000e+00   6.0023026e-02   4.9777174e-02   4.8016006e-02   4.7655257e-02
   8.1641676e-04   1.0000000e+00   6.0022586e-02   4.9777254e-02   4.8016625e-02   4.7656102e-02
   8.3545281e-04   1.0000000e+00   6.0022135e-02   4.9777335e-02   4.8017260e-02   4.7656967e-02
   8.5493271e-04   1.0000000e+00   6.0021674e-02   4.9777418e-02   4.8017909e-02   4.7657852e-02
   8.7486681e-04   1.0000000e+00   6.0021203e-02   4.9777503e-02   4.8018573e-02   4.7658757e-02
   8.9526571e-04   1.0000000e+00   6.0020720e-02   4.9777590e-02   4.8019253e-02   4.7659684e-02
   9.1614025e-04   1.0000000e+00   6.0020226e-02   4.9777679e-02   4.8019949e-02   4.7660632e-02
   9.3750150e-04   1.0000000e+00   6.0019720e-02   4.9777771e-02   4.8020661e-02   4.7661603e-02
   9.5936083e-04   1.0000000e+00   6.0019202e-02   4.9777864e-02   4.8021389e-02   4.7662596e-02
   9.8172984e-04   1.0000000e+00   6.0018673e-02   4.9777959e-02   4.8022135e-02   4.7663612e-02
   1.0046204e-03   1.0000000e+00   6.0018131e-02   4.9778057e-02   4.8022898e-02   4.7664652e-02
   1.0280447e-03   1.0000000e+00   6.0017576e-02   4.9778157e-02   4.8023678e-02   4.7665717e-02
   1.0520152e-03   1.0000000e+00   6.0017009e-02   4.9778259e-02   4.8024477e-02   4.7666806e-02
   1.0765446e-03   1.0000000e+00   6.0016428e-02   4.9778363e-02   4.8025295e-02   4.7667921e-02
   1.1016459e-03   1.0000000e+00   6.0015834e-02   4.9778470e-02   4.8026132e-02   4.7669061e-02
   1.1273326e-03   1.0000000e+00   6.0015226e-02   4.9778580e-02   4.8026988e-02   4.7670229e-02
   1.1536181e-03   1.0000000e+00   6.0014603e-02   4.9778692e-02   4.8027864e-02   4.7671423e-02
   1.1805165e-03   1.0000000e+00   6.0013966e-02   4.9778806e-02   4.8028761e-02   4.7672646e-02
   1.2080421e-03   1.0000000e+00   6.0013314e-02   4.9778923e-02   4.8029678e-02   4.7673897e-02
   1.2362095e-03   1.0000000e+00   6.0012647e-02   4.9779043e-02   4.8030617e-02   4.7675178e-02
   1.2650337e-03   1.0000000e+00   6.0011965e-02   4.9779166e-02   4.8031578e-02   4.7676488e-02
   1.2945300e-03   1.0000000e+00   6.0011266e-02   4.9779291e-02   4.8032562e-02   4.7677829e-02
   1.3247140e-03   1.0000000e+00   6.0010551e-02   4.9779419e-02   4.8033568e-02   4.7679201e-02
   1.3556018e-03   1.0000000e+00   6.0009820e-02   4.9779551e-02   4.8034598e-02   4.7680606e-02
   1.3872098e-03   1.0000000e+00   6.0009071e-02   4.9779685e-02   4.8035652e-02   4.7682043e-02
   1.4195548e-03   1.0000000e+00   6.0008305e-02   4.9779822e-02   4.8036730e-02   4.7683514e-02
   1.4526539e-03   1.0000000e+00   6.0007521e-02   4.9779963e-02   4.8037834e-02   4.7685019e-02
   1.4865248e-03   1.0000000e+00   6.0006718e-02   4.9780107e-02   4.8038964e-02   4.7686559e-02
   1.5211855e-03   1.0000000e+00   6.0005897e-02   4.9780254e-02   4.8040119e-02   4.7688136e-02
   1.5566544e-03   1.0000000e+00   6.0005057e-02   4.9780404e-02   4.8041302e-02   4.7689749e-02
   1.5929502e-03   1.0000000e+00   6.0004197e-02   4.9780558e-02   4.8042513e-02   4.7691400e-02
   1.6300924e-03   1.0000000e+00   6.0003317e-02   4.9780716e-02   4.8043751e-02   4.7693090e-02
   1.6681005e-03   1.0000000e+00   6.0002416e-02   4.9780877e-02   4.8045019e-02   4.7694819e-02
   1.7069949e-03   1.0000000e+00   6.0001494e-02   4.9781042e-02   4.8046316e-02   4.7696588e-02
   1.7467962e-03   1.0000000e+00   6.0000551e-02   4.9781211e-02   4.8047644e-02   4.7698399e-02
   1.7875255e-03   1.0000000e+00   5.9999586e-02   4.9781383e-02   4.8049003e-02   4.7700253e-02
   1.8292045e-03   1.0000000e+00   5.9998598e-02   4.9781559e-02   4.8050393e-02   4.7702150e-02
   1.8718553e-03   1.0000000e+00   5.9997587e-02   4.9781740e-02   4.8051816e-02   4.7704091e-02
   1.9155006e-03   1.0000000e+00   5.9996553e-02   4.9781925e-02   4.8053272e-02   4.7706077e-02
   1.9601635e-03   1.0000000e+00   5.9995494e-02   4.9782113e-02   4.8054762e-02   4.7708110e-02
   2.0058678e-03   1.0000000e+00   5.9994410e-02   4.9782307e-02   4.8056287e-02   4.7710191e-02
   2.0526378e-03   1.0000000e+00   5.9993302e-02   4.9782504e-02   4.8057847e-02   4.7712320e-02
   2.1004982e-03   1.0000000e+00   5.9992167e-02   4.9782706e-02   4.8059444e-02   4.7714499e-02
   2.1494747e-03   1.0000000e+00   5.9991006e-02   4.9782913e-02   4.8061079e-02   4.7716729e-02
   2.1995931e-03   1.0000000e+00   5.9989817e-02   4.9783125e-02   4.8062751e-02   4.7719012e-02
   2.2508801e-03   1.0000000e+00   5.9988601e-02   4.9783341e-02   4.8064463e-02   4.7721348e-02
   2.3033629e-03   1.0000000e+00   5.9987356e-02   4.9783562e-02   4.8066214e-02   4.7723738e-02
   2.3570694e-03   1.0000000e+00   5.9986083e-02   4.9783789e-02   4.8068007e-02   4.7726185e-02
   2.4120282e-03   1.0000000e+00   5.9984779e-02   4.9784020e-02   4.8069841e-02   4.7728689e-02
   2.4682685e-03   1.0000000e+00   5.9983445e-02   4.9784257e-02   4.8071718e-02   4.7731251e-02
   2.5258200e-03   1.0000000e+00   5.9982080e-02   4.9784499e-02   4.8073640e-02   4.7733873e-02
   2.5847135e-03   1.0000000e+00   5.9980682e-02   4.9784747e-02   4.8075606e-02   4.7736557e-02
   2.6449802e-03   1.0000000e+00   5.9979252e-02   4.9785000e-02   4.8077618e-02   4.7739304e-02
   2.7066521e-03   1.0000000e+00   5.9977789e-02   4.9785259e-02   4.8079677e-02   4.7742116e-02
   2.7697619e-03   1.0000000e+00   5.9976291e-02   4.9785524e-02   4.8081784e-02   4.7744993e-02
   2.8343433e-03   1.0000000e+00   5.9974759e-02   4.9785795e-02   4.8083941e-02   4.7747937e-02
   2.9004305e-03   1.0000000e+00   5.9973190e-02   4.9786073e-02   4.8086148e-02   4.7750951e-02
   2.9680586e-03   1.0000000e+00   5.9971585e-02   4.9786356e-02   4.8088406e-02   4.7754035e-02
   3.0372636e-03   1.0000000e+00   5.9969942e-02   4.9786646e-02   4.8090718e-02   4.7757192e-02
   3.1080822e-03   1.0000000e+00   5.9968260e-02   4.9786943e-02   4.8093083e-02   4.7760422e-02
   3.1805520e-03   1.0000000e+00   5.9966540e-02   4.9787246e-02   4.8095504e-02   4.7763729e-02
   3.2547116e-03   1.0000000e+00   5.9964779e-02   4.9787556e-02   4.8097981e-02   4.7767113e-02
   3.3306003e-03   1.0000000e+00   5.9962976e-02   4.9787873e-02   4.8100517e-02   4.7770576e-02
   3.4082585e-03   1.0000000e+00   5.9961132e-02   4.9788197e-02   4.8103112e-02   4.7774121e-02
   3.4877275e-03   1.0000000e+00   5.9959244e-02   4.9788529e-02   4.8105767e-02   4.7777748e-02
   3.5690493e-03   1.0000000e+00   5.9957312e-02   4.9788868e-02   4.8108485e-02   4.7781461e-02
   3.6522674e-03   1.0000000e+00   5.9955335e-02   4.9789215e-02   4.8111266e-02   4.7785261e-02
   3.7374257e-03   1.0000000e+00   5.9953312e-02   4.9789569e-02   4.8114112e-02   4.7789151e-02
   3.8245697e-03   1.0000000e+00   5.9951241e-02   4.9789932e-02   4.8117025e-02   4.7793132e-02
   3.9137456e-03   1.0000000e+00   5.9949121e-02   4.9790303e-02   4.8120006e-02   4.7797206e-02
   4.0050008e-03   1.0000000e+00   5.9946952e-02   4.9790682e-02   4.8123057e-02   4.7801376e-02
   4.0983837e-03   1.0000000e+00   5.9944732e-02   4.9791070e-02   4.8126180e-02   4.7805644e-02
   4.1939440e-03   1.0000000e+00   5.9942460e-02   4.9791466e-02   4.8129375e-02   4.7810012e-02
   4.2917324e-03   1.0000000e+00   5.9940135e-02   4.9791871e-02   4.8132645e-02   4.7814483e-02
   4.3918009e-03   1.0000000e+00   5.9937755e-02   4.9792285e-02   4.8135992e-02   4.7819059e-02
   4.4942027e-03   1.0000000e+00   5.9935319e-02   4.9792709e-02   4.8139418e-02   4.7823742e-02
   4.5989921e-03   1.0000000e+00   5.9932826e-02   4.9793142e-02   4.8142923e-02   4.7828536e-02
   4.7062248e-03   1.0000000e+00   5.9930275e-02   4.9793585e-02   4.8146511e-02   4.7833443e-02
   4.8159579e-03   1.0000000e+00   5.9927663e-02   4.9794037e-02   4.8150183e-02   4.7838465e-02
   4.9282496e-03   1.0000000e+00   5.9924991e-02   4.9794500e-02   4.8153941e-02   4.7843605e-02
   5.0431595e-03   1.0000000e+00   5.9922256e-02   4.9794973e-02   4.8157787e-02   4.7848866e-02
   5.1607487e-03   1.0000000e+00   5.9919456e-02   4.9795457e-02   4.8161723e-02   4.7854251e-02
   5.2810797e-03   1.0000000e+00   5.9916591e-02   4.9795951e-02   4.8165751e-02   4.7859763e-02
   5.4042164e-03   1.0000000e+00   5.9913658e-02   4.9796456e-02   4.8169874e-02   4.7865405e-02
   5.5302243e-03   1.0000000e+00   5.9910657e-02   4.9796972e-02   4.8174093e-02   4.7871179e-02
   5.6591702e-03   1.0000000e+00   5.9907585e-02   4.9797500e-02   4.8178412e-02   4.7877090e-02
   5.7911226e-03   1.0000000e+00   5.9904441e-02   4.9798040e-02   4.8182831e-02   4.7883140e-02
   5.9261518e-03   1.0000000e+00   5.9901223e-02   4.9798591e-02   4.8187355e-02   4.7889333e-02
   6.0643294e-03   1.0000000e+00   5.9897929e-02   4.9799155e-02   4.8191984e-02   4.7895672e-02
   6.2057288e-03   1.0000000e+00   5.9894558e-02   4.9799731e-02   4.8196722e-02   4.7902160e-02
   6.3504252e-03   1.0000000e+00   5.9891108e-02   4.9800320e-02   4.8201572e-02   4.7908801e-02
   6.4984954e-03   1.0000000e+00   5.9887576e-02   4.9800921e-02   4.8206535e-02   4.7915599e-02
   6.6500180e-03   1.0000000e+00   5.9883961e-02   4.9801536e-02   4.8211615e-02   4.7922558e-02
   6.8050737e-03   1.0000000e+00   5.9880262e-02   4.9802164e-02   4.8216814e-02   4.7929681e-02
   6.9637447e-03   1.0000000e+00   5.9876475e-02   4.9802806e-02   4.8222135e-02   4.7936972e-02
   7.1261154e-03   1.0000000e+00   5.9872599e-02   4.9803462e-02   4.8227581e-02   4.7944436e-02
   7.2922721e-03   1.0000000e+00   5.9868632e-02   4.9804132e-02   4.8233155e-02   4.7952076e-02
   7.4623029e-03   1.0000000e+00   5.9864571e-02   4.9804817e-02   4.8238860e-02   4.7959896e-02
   7.6362983e-03   1.0000000e+00   5.9860415e-02   4.9805516e-02   4.8244699e-02   4.7967902e-02
   7.8143506e-03   1.0000000e+00   5.9856161e-02   4.9806231e-02   4.8250675e-02   4.7976097e-02
   7.9965545e-03   1.0000000e+00   5.9851807e-02   4.9806961e-02   4.8256792e-02   4.7984486e-02
   8.1830068e-03   1.0000000e+00   5.9847350e-02   4.9807707e-02   4.8263052e-02   4.7993074e-02
   8.3738065e-03   1.0000000e+00   5.9842787e-02   4.9808469e-02   4.8269460e-02   4.8001865e-02
   8.5690551e-03   1.0000000e+00   5.9838118e-02   4.9809248e-02   4.8276018e-02   4.8010865e-02
   8.7688561e-03   1.0000000e+00   5.9833338e-02   4.9810043e-02   4.8282731e-02   4.8020077e-02
   8.9733158e-03   1.0000000e+00   5.9828445e-02   4.9810854e-02   4.8289602e-02   4.8029509e-02
   9.1825428e-03   1.0000000e+00   5.9823437e-02   4.9811684e-02   4.8296634e-02   4.8039164e-02
   9.3966483e-03   1.0000000e+00   5.9818310e-02   4.9812531e-02   4.8303833e-02   4.8049048e-02
   9.6157460e-03   1.0000000e+00   5.9813063e-02   4.9813395e-02   4.8311200e-02   4.8059166e-02
   9.8399523e-03   1.0000000e+00   5.9807691e-02   4.9814279e-02   4.8318741e-02   4.8069526e-02
   1.0069386e-02   1.0000000e+00   5.9802193e-02   4.9815180e-02   4.8326460e-02   4.8080131e-02
   1.0304170e-02   1.0000000e+00   5.9796565e-02   4.9816101e-02   4.8334361e-02   4.8090988e-02
   1.0544428e-02   1.0000000e+00   5.9790803e-02   4.9817041e-02   4.8342447e-02   4.8102104e-02
   1.0790288e-02   1.0000000e+00   5.9784905e-02   4.9818001e-02   4.8350725e-02   4.8113484e-02
   1.1041881e-02   1.0000000e+00   5.9778868e-02   4.9818981e-02   4.8359197e-02   4.8125135e-02
   1.1299339e-02   1.0000000e+00   5.9772688e-02   4.9819981e-02   4.8367870e-02   4.8137064e-02
   1.1562801e-02   1.0000000e+00   5.9766361e-02   4.9821002e-02   4.8376747e-02   4.8149277e-02
   1.1832406e-02   1.0000000e+00   5.9759885e-02   4.9822044e-02   4.8385834e-02   4.8161781e-02
   1.2108298e-02   1.0000000e+00   5.9753255e-02   4.9823107e-02   4.8395135e-02   4.8174583e-02
   1.2390622e-02   1.0000000e+00   5.9746468e-02   4.9824192e-02   4.8404656e-02   4.8187691e-02
   1.2679528e-02   1.0000000e+00   5.9739520e-02   4.9825299e-02   4.8414401e-02   4.8201112e-02
   1.2975172e-02   1.0000000e+00   5.9732407e-02   4.9826429e-02   4.8424377e-02   4.8214853e-02
   1.3277708e-02   1.0000000e+00   5.9725126e-02   4.9827582e-02   4.8434589e-02   4.8228923e-02
   1.3587299e-02   1.0000000e+00   5.9717671e-02   4.9828758e-02   4.8445042e-02   4.8243330e-02
   1.3904108e-02   1.0000000e+00   5.9710040e-02   4.9829958e-02   4.8455742e-02   4.8258082e-02
   1.4228305e-02   1.0000000e+00   5.9702227e-02   4.9831181e-02   4.8466696e-02   4.8273186e-02
   1.4560060e-02   1.0000000e+00   5.9694228e-02   4.9832429e-02   4.8477908e-02   4.8288653e-02
   1.4899551e-02   1.0000000e+00   5.9686040e-02   4.9833702e-02   4.8489386e-02   4.8304491e-02
   1.5246957e-02   1.0000000e+00   5.9677656e-02   4.9835000e-02   4.8501136e-02   4.8320708e-02
   1.5602464e-02   1.0000000e+00   5.9669073e-02   4.9836323e-02   4.8513165e-02   4.8337315e-02
   1.5966260e-02   1.0000000e+00   5.9660285e-02   4.9837672e-02   4.8525478e-02   4.8354322e-02
   1.6338539e-02   1.0000000e+00   5.9651288e-02   4.9839048e-02   4.8538083e-02   4.8371737e-02
   1.6719498e-02   1.0000000e+00   5.9642077e-02   4.9840450e-02   4.8550987e-02   4.8389571e-02
   1.7109339e-02   1.0000000e+00   5.9632646e-02   4.9841878e-02   4.8564197e-02   4.8407834e-02
   1.7508270e-02   1.0000000e+00   5.9622990e-02   4.9843335e-02   4.8577721e-02   4.8426538e-02
   1.7916503e-02   1.0000000e+00   5.9613103e-02   4.9844818e-02   4.8591566e-02   4.8445693e-02
   1.8334255e-02   1.0000000e+00   5.9602981e-02   4.9846330e-02   4.8605740e-02   4.8465310e-02
   1.8761747e-02   1.0000000e+00   5.9592616e-02   4.9847869e-02   4.8620251e-02   4.8485401e-02
   1.9199207e-02   1.0000000e+00   5.9582004e-02   4.9849438e-02   4.8635106e-02   4.8505977e-02
   1.9646866e-02   1.0000000e+00   5.9571137e-02   4.9851035e-02   4.8650315e-02   4.8527052e-02
   2.0104964e-02   1.0000000e+00   5.9560011e-02   4.9852661e-02   4.8665886e-02   4.8548637e-02
   2.0573743e-02   1.0000000e+00   5.9548618e-02   4.9854317e-02   4.8681827e-02   4.8570745e-02
   2.1053452e-02   1.0000000e+00   5.9536951e-02   4.9856003e-02   4.8698149e-02   4.8593389e-02
   2.1544347e-02   1.0000000e+00   5.9525005e-02   4.9857718e-02   4.8714859e-02   4.8616583e-02
   2.2046687e-02   1.0000000e+00   5.9512773e-02   4.9859464e-02   4.8731967e-02   4.8640341e-02
   2.2560741e-02   1.0000000e+00   5.9500246e-02   4.9861241e-02   4.8749484e-02   4.8664677e-02
   2.3086780e-02   1.0000000e+00   5.9487419e-02   4.9863047e-02   4.8767419e-02   4.8689606e-02
   2.3625085e-02   1.0000000e+00   5.9474283e-02   4.9864885e-02   4.8785782e-02   4.8715142e-02
   2.4175941e-02   1.0000000e+00   5.9460831e-02   4.9866754e-02   4.8804583e-02   4.8741302e-02
   2.4739641e-02   1.0000000e+00   5.9447055e-02   4.9868654e-02   4.8823834e-02   4.8768100e-02
   2.5316485e-02   1.0000000e+00   5.9432947e-02   4.9870585e-02   4.8843546e-02   4.8795554e-02
   2.5906779e-02   1.0000000e+00   5.9418499e-02   4.9872548e-02   4.8863729e-02   4.8823680e-02
   2.6510836e-02   1.0000000e+00   5.9403702e-02   4.9874542e-02   4.8884395e-02   4.8852496e-02
   2.7128978e-02   1.0000000e+00   5.9388547e-02   4.9876568e-02   4.8905557e-02   4.8882018e-02
   2.7761533e-02   1.0000000e+00   5.9373027e-02   4.9878625e-02   4.8927226e-02   4.8912266e-02
   2.8408837e-02   1.0000000e+00   5.9357131e-02   4.9880713e-02   4.8949415e-02   4.8943258e-02
   2.9071234e-02   1.0000000e+00   5.9340850e-02   4.9882833e-02   4.8972136e-02   4.8975013e-02
   2.9749075e-02   1.0000000e+00   5.9324174e-02   4.9884984e-02   4.8995404e-02   4.9007552e-02
   3.0442722e-02   1.0000000e+00   5.9307094e-02   4.9887166e-02   4.9019230e-02   4.9040894e-02
   3.1152542e-02   1.0000000e+00   5.9289600e-02   4.9889379e-02   4.9043630e-02   4.9075060e-02
   3.1878913e-02   1.0000000e+00   5.9271680e-02   4.9891622e-02   4.9068617e-02   4.9110072e-02
   3.2622220e-02   1.0000000e+00   5.9253325e-02   4.9893896e-02   4.9094205e-02   4.9145952e-02
   3.3382859e-02   1.0000000e+00   5.9234523e-02   4.9896199e-02   4.9120411e-02   4.9182724e-02
   3.4161233e-02   1.0000000e+00   5.9215263e-02   4.9898532e-02   4.9147249e-02   4.9220409e-02
   3.4957756e-02   1.0000000e+00   5.9195533e-02   4.9900893e-02   4.9174734e-02   4.9259034e-02
   3.5772851e-02   1.0000000e+00   5.9175321e-02   4.9903283e-02   4.9202884e-02   4.9298621e-02
   3.6606951e-02   1.0000000e+00   5.9154616e-02   4.9905700e-02   4.9231714e-02   4.9339198e-02
   3.7460500e-02   1.0000000e+00   5.9133404e-02   4.9908145e-02   4.9261242e-02   4.9380790e-02
   3.8333951e-02   1.0000000e+00   5.9111672e-02   4.9910614e-02   4.9291485e-02   4.9423424e-02
   3.9227768e-02   1.0000000e+00   5.9089408e-02   4.9913109e-02   4.9322461e-02   4.9467129e-02
   4.0142425e-02   1.0000000e+00   5.9066598e-02   4.9915628e-02   4.9354188e-02   4.9511932e-02
   4.1078409e-02   1.0000000e+00   5.9043227e-02   4.9918170e-02   4.9386686e-02   4.9557865e-02
   4.2036217e-02   1.0000000e+00   5.9019281e-02   4.9920733e-02   4.9419973e-02   4.9604957e-02
   4.3016358e-02   1.0000000e+00   5.8994746e-02   4.9923316e-02   4.9454070e-02   4.9653240e-02
   4.4019352e-02   1.0000000e+00   5.8969605e-02   4.9925917e-02   4.9488998e-02   4.9702745e-02
   4.5045733e-02   1.0000000e+00   5.8943845e-02   4.9928536e-02   4.9524776e-02   4.9753508e-02
   4.6096045e-02   1.0000000e+00   5.8917447e-02   4.9931169e-02   4.9561428e-02   4.9805561e-02
   4.7170847e-02   1.0000000e+00   5.8890396e-02   4.9933816e-02   4.9598974e-02   4.9858941e-02
   4.8270710e-02   1.0000000e+00   5.8862675e-02   4.9936473e-02   4.9637438e-02   4.9913685e-02
   4.9396217e-02   1.0000000e+00   5.8834266e-02   4.9939139e-02   4.9676843e-02   4.9969829e-02
   5.0547968e-02   1.0000000e+00   5.8805151e-02   4.9941811e-02   4.9717213e-02   5.0027413e-02
   5.1726574e-02   1.0000000e+00   5.8775312e-02   4.9944486e-02   4.9758573e-02   5.0086478e-02
   5.2932661e-02   1.0000000e+00   5.8744729e-02   4.9947162e-02   4.9800948e-02   5.0147064e-02
   5.4166869e-02   1.0000000e+00   5.8713384e-02   4.9949835e-02   4.9844364e-02   5.0209215e-02
   5.5429855e-02   1.0000000e+00   5.8681255e-02   4.9952502e-02   4.9888849e-02   5.0272975e-02
   5.6722290e-02   1.0000000e+00   5.8648323e-02   4.9955159e-02   4.9934429e-02   5.0338389e-02
   5.8044859e-02   1.0000000e+00   5.8614565e-02   4.9957802e-02   4.9981133e-02   5.0405505e-02
   5.9398267e-02   1.0000000e+00   5.8579959e-02   4.9960427e-02   5.0028990e-02   5.0474372e-02
   6.0783231e-02   1.0000000e+00   5.8544484e-02   4.9963029e-02   5.0078030e-02   5.0545039e-02
   6.2200488e-02   1.0000000e+00   5.8508116e-02   4.9965605e-02   5.0128283e-02   5.0617559e-02
   6.3650791e-02   1.0000000e+00   5.8470830e-02   4.9968147e-02   5.0179782e-02   5.0691986e-02
   6.5134909e-02   1.0000000e+00   5.8432603e-02   4.9970652e-02   5.0232559e-02   5.0768375e-02
   6.6653633e-02   1.0000000e+00   5.8393408e-02   4.9973112e-02   5.0286647e-02   5.0846784e-02
   6.8207767e-02   1.0000000e+00   5.8353220e-02   4.9975522e-02   5.0342080e-02   5.0927272e-02
   6.9798139e-02   1.0000000e+00   5.8312011e-02   4.9977875e-02   5.0398894e-02   5.1009901e-02
   7.1425593e-02   1.0000000e+00   5.8269754e-02   4.9980163e-02   5.0457125e-02   5.1094735e-02
   7.3090993e-02   1.0000000e+00   5.8226420e-02   4.9982378e-02   5.0516811e-02   5.1181840e-02
   7.4795225e-02   1.0000000e+00   5.8181980e-02   4.9984513e-02   5.0577990e-02   5.1271283e-02
   7.6539194e-02   1.0000000e+00   5.8136403e-02   4.9986559e-02   5.0640702e-02   5.1363136e-02
   7.8323826e-02   1.0000000e+00   5.8089658e-02   4.9988505e-02   5.0704987e-02   5.1457472e-02
   8.0150070e-02   1.0000000e+00   5.8041713e-02   4.9990343e-02   5.0770888e-02   5.1554368e-02
   8.2018895e-02   1.0000000e+00   5.7992533e-02   4.9992061e-02   5.0838446e-02   5.1653901e-02
   8.3931295e-02   1.0000000e+00   5.7942086e-02   4.9993648e-02   5.0907708e-02   5.1756153e-02
   8.5888286e-02   1.0000000e+00   5.7890336e-02   4.9995091e-02   5.0978717e-02   5.1861210e-02
   8.7890907e-02   1.0000000e+00   5.7837246e-02   4.9996378e-02   5.1051522e-02   5.1969159e-02
   8.9940222e-02   1.0000000e+00   5.7782778e-02   4.9997495e-02   5.1126171e-02   5.2080090e-02
   9.2037320e-02   1.0000000e+00   5.7726894e-02   4.9998427e-02   5.1202713e-02   5.2194100e-02
   9.4183315e-02   1.0000000e+00   5.7669553e-02   4.9999159e-02   5.1281199e-02   5.2311286e-02
   9.6379348e-02   1.0000000e+00   5.7610715e-02   4.9999673e-02   5.1361683e-02   5.2431750e-02
   9.8626585e-02   1.0000000e+00   5.7550337e-02   4.9999953e-02   5.1444219e-02   5.2555599e-02
   1.0092622e-01   1.0000000e+00   5.7488374e-02   4.9999979e-02   5.1528862e-02   5.2682943e-02
   1.0327947e-01   1.0000000e+00   5.7424782e-02   4.9999730e-02   5.1615671e-02   5.2813897e-02
   1.0568760e-01   1.0000000e+00   5.7359513e-02   4.9999187e-02   5.1704704e-02   5.2948579e-02
   1.0815187e-01   1.0000000e+00   5.7292520e-02   4.9998325e-02   5.1796022e-02   5.3087115e-02
   1.1067360e-01   1.0000000e+00   5.7223751e-02   4.9997121e-02   5.1889688e-02   5.3229634e-02
   1.1325413e-01   1.0000000e+00   5.7153155e-02   4.9995550e-02   5.1985768e-02   5.3376270e-02
   1.1589483e-01   1.0000000e+00   5.7080680e-02   4.9993583e-02   5.2084327e-02   5.3527163e-02
   1.1859710e-01   1.0000000e+00   5.7006270e-02   4.9991191e-02   5.2185434e-02   5.3682461e-02
   1.2136238e-01   1.0000000e+00   5.6929867e-02   4.9988345e-02   5.2289160e-02   5.3842316e-02
   1.2419214e-01   1.0000000e+00   5.6851414e-02   4.9985010e-02   5.2395578e-02   5.4006886e-02
   1.2708787e-01   1.0000000e+00   5.6770850e-02   4.9981153e-02   5.2504763e-02   5.4176339e-02
   1.3005113e-01   1.0000000e+00   5.6688111e-02   4.9976735e-02   5.2616791e-02   5.4350846e-02
   1.3308347e-01   1.0000000e+00   5.6603132e-02   4.9971717e-02   5.2731742e-02   5.4530591e-02
   1.3618652e-01   1.0000000e+00   5.6515848e-02   4.9966057e-02   5.2849698e-02   5.4715761e-02
   1.3936193e-01   1.0000000e+00   5.6426187e-02   4.9959711e-02   5.2970743e-02   5.4906556e-02
   1.4261137e-01   1.0000000e+00   5.6334078e-02   4.9952631e-02   5.3094964e-02   5.5103181e-02
   1.4593658e-01   1.0000000e+00   5.6239448e-02   4.9944767e-02   5.3222450e-02   5.5305855e-02
   1.4933932e-01   1.0000000e+00   5.6142218e-02   4.9936064e-02   5.3353293e-02   5.5514803e-02
   1.5282140e-01   1.0000000e+00   5.6042310e-02   4.9926466e-02   5.3487587e-02   5.5730264e-02
   1.5638468e-01   1.0000000e+00   5.5939642e-02   4.9915912e-02   5.3625429e-02   5.5952487e-02
   1.6003103e-01   1.0000000e+00   5.5834127e-02   4.9904336e-02   5.3766920e-02   5.6181734e-02
   1.6376241e-01   1.0000000e+00   5.5725678e-02   4.9891672e-02   5.3912161e-02   5.6418279e-02
   1.6758079e-01   1.0000000e+00   5.5614204e-02   4.9877845e-02   5.4061260e-02   5.6662411e-02
   1.7148820e-01   1.0000000e+00   5.5499610e-02   4.9862777e-02   5.4214323e-02   5.6914432e-02
   1.7548671e-01   1.0000000e+00   5.5381798e-02   4.9846386e-02   5.4371463e-02   5.7174660e-02
   1.7957846e-01   1.0000000e+00   5.5260667e-02   4.9828583e-02   5.4532794e-02   5.7443432e-02
   1.8376562e-01   1.0000000e+00   5.5136111e-02   4.9809276e-02   5.4698434e-02   5.7721099e-02
   1.8805041e-01   1.0000000e+00   5.5008023e-02   4.9788364e-02   5.4868503e-02   5.8008032e-02
   1.9243510e-01   1.0000000e+00   5.4876289e-02   4.9765741e-02   5.5043124e-02   5.8304625e-02
   1.9692203e-01   1.0000000e+00   5.4740792e-02   4.9741294e-02   5.5222424e-02   5.8611289e-02
   2.0151357e-01   1.0000000e+00   5.4601411e-02   4.9714903e-02   5.5406532e-02   5.8928462e-02
   2.0621218e-01   1.0000000e+00   5.4458022e-02   4.9686439e-02   5.5595580e-02   5.9256603e-02
   2.1102034e-01   1.0000000e+00   5.4310493e-02   4.9655767e-02   5.5789703e-02   5.9596201e-02
   2.1594062e-01   1.0000000e+00   5.4158690e-02   4.9622740e-02   5.5989039e-02   5.9947770e-02
   2.2097561e-01   1.0000000e+00   5.4002472e-02   4.9587205e-02   5.6193728e-02   6.0311857e-02
   2.2612801e-01   1.0000000e+00   5.3841696e-02   4.9548996e-02   5.6403912e-02   6.0689040e-02
   2.3140054e-01   1.0000000e+00   5.3676209e-02   4.9507938e-02   5.6619736e-02   6.1079933e-02
   2.3679601e-01   1.0000000e+00   5.3505857e-02   4.9463844e-02   5.6841346e-02   6.1485188e-02
   2.4231728e-01   1.0000000e+00   5.3330477e-02   4.9416514e-02   5.7068891e-02   6.1905497e-02
   2.4796729e-01   1.0000000e+00   5.3149901e-02   4.9365735e-02   5.7302519e-02   6.2341597e-02
   2.5374904e-01   1.0000000e+00   5.2963955e-02   4.9311281e-02   5.7542378e-02   6.2794273e-02
   2.5966560e-01   1.0000000e+00   5.2772458e-02   4.9252911e-02   5.7788620e-02   6.3264360e-02
   2.6572011e-01   1.0000000e+00   5.2575221e-02   4.9190366e-02   5.8041391e-02   6.3752750e-02
   2.7191579e-01   1.0000000e+00   5.2372051e-02   4.9123372e-02   5.8300839e-02   6.4260397e-02
   2.7825594e-01   1.0000000e+00   5.2162744e-02   4.9051636e-02   5.8567108e-02   6.4788319e-02
   2.8474392e-01   1.0000000e+00   5.1947090e-02   4.8974845e-02   5.8840339e-02   6.5337605e-02
   2.9138317e-01   1.0000000e+00   5.1724871e-02   4.8892666e-02   5.9120666e-02   6.5909426e-02
   2.9817723e-01   1.0000000e+00   5.1495862e-02   4.8804743e-02   5.9408219e-02   6.6505035e-02
   3.0512970e-01   1.0000000e+00   5.1259825e-02   4.8710696e-02   5.9703116e-02   6.7125780e-02
   3.1224428e-01   1.0000000e+00   5.1016518e-02   4.8610121e-02   6.0005467e-02   6.7773111e-02
   3.1952475e-01   1.0000000e+00   5.0765687e-02   4.8502583e-02   6.0315368e-02   6.8448589e-02
   3.2697497e-01   1.0000000e+00   5.0507068e-02   4.8387623e-02   6.0632897e-02   6.9153900e-02
   3.3459891e-01   1.0000000e+00   5.0240387e-02   4.8264746e-02   6.0958115e-02   6.9890864e-02
   3.4240061e-01   1.0000000e+00   4.9965361e-02   4.8133429e-02   6.1291056e-02   7.0661452e-02
   3.5038422e-01   1.0000000e+00   4.9681695e-02   4.7993108e-02   6.1631728e-02   7.1467800e-02
   3.5855399e-01   1.0000000e+00   4.9389081e-02   4.7843184e-02   6.1980104e-02   7.2312225e-02
   3.6691424e-01   1.0000000e+00   4.9087203e-02   4.7683019e-02   6.2336116e-02   7.3197251e-02
   3.7546942e-01   1.0000000e+00   4.8775729e-02   4.7511929e-02   6.2699650e-02   7.4125624e-02
   3.8422408e-01   1.0000000e+00   4.8454317e-02   4.7329186e-02   6.3070535e-02   7.5100344e-02
   3.9318288e-01   1.0000000e+00   4.8122610e-02   4.7134011e-02   6.3448532e-02   7.6124690e-02
   4.0235055e-01   1.0000000e+00   4.7780238e-02   4.6925575e-02   6.3833327e-02   7.7202259e-02
   4.1173199e-01   1.0000000e+00   4.7426817e-02   4.6702993e-02   6.4224511e-02   7.8336999e-02
   4.2133217e-01   1.0000000e+00   4.7061949e-02   4.6465320e-02   6.4621570e-02   7.9533257e-02
   4.3115620e-01   1.0000000e+00   4.6685220e-02   4.6211550e-02   6.5023864e-02   8.0795832e-02
   4.4120929e-01   1.0000000e+00   4.6296200e-02   4.5940608e-02   6.5430604e-02   8.2130031e-02
   4.5149678e-01   1.0000000e+00   4.5894445e-02   4.5651352e-02   6.5840830e-02   8.3541739e-02
   4.6202414e-01   1.0000000e+00   4.5479492e-02   4.5342564e-02   6.6253377e-02   8.5037504e-02
   4.7279696e-01   1.0000000e+00   4.5050862e-02   4.5012947e-02   6.6666847e-02   8.6624630e-02
   4.8382097e-01   1.0000000e+00   4.4608059e-02   4.4661121e-02   6.7079564e-02   8.8311289e-02
   4.9510202e-01   1.0000000e+00   4.4150568e-02   4.4285620e-02   6.7489529e-02   9.0106653e-02
   5.0664610e-01   1.0000000e+00   4.3677856e-02   4.3884888e-02   6.7894365e-02   9.2021057e-02
   5.1845935e-01   1.0000000e+00   4.3189369e-02   4.3457271e-02   6.8291254e-02   9.4066184e-02
   5.3054805e-01   1.0000000e+00   4.2684538e-02   4.3001017e-02   6.8676863e-02   9.6255294e-02
   5.4291862e-01   1.0000000e+00   4.2162769e-02   4.2514273e-02   6.9047256e-02   9.8603502e-02
   5.5557762e-01   1.0000000e+00   4.1623452e-02   4.1995077e-02   6.9397796e-02   1.0112811e-01
   5.6853179e-01   1.0000000e+00   4.1065953e-02   4.1441359e-02   6.9723026e-02   1.0384902e-01
   5.8178801e-01   1.0000000e+00   4.0489621e-02   4.0850938e-02   7.0016535e-02   1.0678923e-01
   5.9535331e-01   1.0000000e+00   3.9893779e-02   4.0221523e-02   7.0270803e-02   1.0997551e-01
   6.0923492e-01   1.0000000e+00   3.9277734e-02   3.9550706e-02   7.0477023e-02   1.1343911e-01
   6.2344019e-01   1.0000000e+00   3.8640769e-02   3.8835972e-02   7.0624895e-02   1.1721686e-01
   6.3797668e-01   1.0000000e+00   3.7982145e-02   3.8074696e-02   7.0702397e-02   1.2135235e-01
   6.5285211e-01   1.0000000e+00   3.7301103e-02   3.7264149e-02   7.0695528e-02   1.2589769e-01
   6.6807439e-01   1.0000000e+00   3.6596864e-02   3.6401506e-02   7.0588022e-02   1.3091555e-01
   6.8365160e-01   1.0000000e+00   3.5868628e-02   3.5483856e-02   7.0361040e-02   1.3648210e-01
   6.9959202e-01   1.0000000e+00   3.5115574e-02   3.4508215e-02   6.9992846e-02   1.4269081e-01
   7.1590411e-01   1.0000000e+00   3.4336862e-02   3.3471544e-02   6.9458474e-02   1.4965763e-01
   7.3259654e-01   1.0000000e+00   3.3531637e-02   3.2370768e-02   6.8729418e-02   1.5752821e-01
   7.4967819e-01   1.0000000e+00   3.2699022e-02   3.1202805e-02   6.7773360e-02   1.6648807e-01
   7.6715812e-01   1.0000000e+00   3.1838128e-02   2.9964599e-02   6.6553993e-02   1.7677721e-01
   7.8504562e-01   1.0000000e+00   3.0948052e-02   2.8653152e-02   6.5030992e-02   1.8871173e-01
   8.0335020e-01   1.0000000e+00   3.0027878e-02   2.7265579e-02   6.3160222e-02   2.0271656e-01
   8.2208158e-01   1.0000000e+00   2.9076680e-02   2.5799151e-02   6.0894285e-02   2.1937674e-01
   8.4124970e-01   1.0000000e+00   2.8093528e-02   2.4251359e-02   5.8183540e-02   2.3952062e-01
   8.6086477e-01   1.0000000e+00   2.7077486e-02   2.2619984e-02   5.4977736e-02   2.6436111e-01
   8.8093719e-01   1.0000000e+00   2.6027620e-02   2.0903169e-02   5.1228416e-02   2.9574807e-01
   9.0147763e-01   1.0000000e+00   2.4942999e-02   1.9099504e-02   4.6892205e-02   3.3664963e-01
   9.2249701e-01   1.0000000e+00   2.3822704e-02   1.7208118e-02   4.1935042e-02   3.9214765e-01
   9.4400648e-01   1.0000000e+00   2.2665826e-02   1.5228775e-02   3.6337274e-02   4.7172695e-01
   9.6601748e-01   1.0000000e+00   2.1471482e-02   1.3161977e-02   3.0099334e-02   5.9536199e-01
   9.8854170e-01   1.0000000e+00   2.0238810e-02   1.1009065e-02   2.3247475e-02   8.1355979e-01
   1.0115911e+00   1.0000000e+00   1.8966988e-02   8.7723231e-03   1.5838731e-02   1.3017820e+00
   1.0351780e+00   1.0000000e+00   1.7655233e-02   6.4550808e-03   7.9640765e-03   3.3733538e+00
   1.0593148e+00   1.0000000e+00   1.6302815e-02   4.0618002e-03   2.5132621e-04   5.3678228e+00
   1.0840144e+00   1.0000000e+00   1.4909064e-02   1.5981557e-03   8.6516723e-03   1.4699674e+00
   1.1092899e+00   1.0000000e+00   1.3473384e-02   9.2890632e-04   1.7058216e-02   8.4331445e-01
   1.1351547e+00   1.0000000e+00   1.1995258e-02   3.5111316e-03   2.5280679e-02   5.8716659e-01
   1.1616226e+00   1.0000000e+00   1.0474269e-02   6.1389515e-03   3.3131050e-02   4.4793783e-01
   1.1887077e+00   1.0000000e+00   8.9101067e-03   8.8015102e-03   4.0437787e-02   3.6047026e-01
   1.2164243e+00   1.0000000e+00   7.3025824e-03   1.1486731e-02   4.7058234e-02   3.0043691e-01
   1.2447871e+00   1.0000000e+00   5.6516460e-03   1.4181425e-02   5.2887407e-02   2.5669045e-01
   1.2738113e+00   1.0000000e+00   3.9574003e-03   1.6871440e-02   5.7862117e-02   2.2340246e-01
   1.3035122e+00   1.0000000e+00   2.2201169e-03   1.9541855e-02   6.1960386e-02   1.9722913e-01
   1.3339057e+00   1.0000000e+00   4.4025327e-04   2.2177212e-02   6.5196963e-02   1.7611482e-01
   1.3650078e+00   1.0000000e+00   1.3815304e-03   2.4761782e-02   6.7616263e-02   1.5872623e-01
   1.3968351e+00   1.0000000e+00   3.2443537e-03   2.7279854e-02   6.9284183e-02   1.4416072e-01
   1.4294045e+00   1.0000000e+00   5.1470991e-03   2.9716044e-02   7.0280013e-02   1.3178546e-01
   1.4627334e+00   1.0000000e+00   7.0883944e-03   3.2055604e-02   7.0689316e-02   1.2114359e-01
   1.4968393e+00   1.0000000e+00   9.0665973e-03   3.4284722e-02   7.0598235e-02   1.1189705e-01
   1.5317405e+00   1.0000000e+00   1.1079779e-02   3.6390806e-02   7.0089337e-02   1.0379033e-01
   1.5674554e+00   1.0000000e+00   1.3125710e-02   3.8362727e-02   6.9238889e-02   9.6626683e-02
   1.6040031e+00   1.0000000e+00   1.5201848e-02   4.0191022e-02   6.8115329e-02   9.0252201e-02
   1.6414030e+00   1.0000000e+00   1.7305328e-02   4.1868052e-02   6.6778653e-02   8.4544722e-02
   1.6796749e+00   1.0000000e+00   1.9432952e-02   4.3388092e-02   6.5280449e-02   7.9406059e-02
   1.7188391e+00   1.0000000e+00   2.1581187e-02   4.4747375e-02   6.3664354e-02   7.4756390e-02
   1.7589166e+00   1.0000000e+00   2.3746163e-02   4.5944072e-02   6.1966752e-02   7.0530159e-02
   1.7999285e+00   1.0000000e+00   2.5923672e-02   4.6978223e-02   6.0217590e-02   6.6673022e-02
   1.8418967e+00   1.0000000e+00   2.8109179e-02   4.7851623e-02   5.8441218e-02   6.3139550e-02
   1.8848434e+00   1.0000000e+00   3.0297834e-02   4.8567668e-02   5.6657197e-02   5.9891471e-02
   1.9287915e+00   1.0000000e+00   3.2484484e-02   4.9131175e-02   5.4881043e-02   5.6896317e-02
   1.9737643e+00   1.0000000e+00   3.4663700e-02   4.9548178e-02   5.3124896e-02   5.4126359e-02
   2.0197858e+00   1.0000000e+00   3.6829802e-02   4.9825723e-02   5.1398102e-02   5.1557779e-02
   2.0668802e+00   1.0000000e+00   3.8976894e-02   4.9971654e-02   4.9707712e-02   4.9169998e-02
   2.1150728e+00   1.0000000e+00   4.1098899e-02   4.9994405e-02   4.8058909e-02   4.6945147e-02
   2.1643891e+00   1.0000000e+00   4.3189607e-02   4.9902811e-02   4.6455363e-02   4.4867633e-02
   2.2148552e+00   1.0000000e+00   4.5242722e-02   4.9705923e-02   4.4899529e-02   4.2923789e-02
   2.2664981e+00   1.0000000e+00   4.7251912e-02   4.9412856e-02   4.3392892e-02   4.1101586e-02
   2.3193451e+00   1.0000000e+00   4.9210870e-02   4.9032648e-02   4.1936167e-02   3.9390392e-02
   2.3734243e+00   1.0000000e+00   5.1113371e-02   4.8574143e-02   4.0529469e-02   3.7780780e-02
   2.4287644e+00   1.0000000e+00   5.2953330e-02   4.8045895e-02   3.9172442e-02   3.6264354e-02
   2.4853949e+00   1.0000000e+00   5.4724867e-02   4.7456098e-02   3.7864372e-02   3.4833621e-02
   2.5433458e+00   1.0000000e+00   5.6422367e-02   4.6812525e-02   3.6604274e-02   3.3481864e-02
   2.6026479e+00   1.0000000e+00   5.8040536e-02   4.6122487e-02   3.5390961e-02   3.2203052e-02
   2.6633327e+00   1.0000000e+00   5.9574460e-02   4.5392815e-02   3.4223105e-02   3.0991747e-02
   2.7254325e+00   1.0000000e+00   6.1019656e-02   4.4629839e-02   3.3099280e-02   2.9843040e-02
   2.7889803e+00   1.0000000e+00   6.2372115e-02   4.3839392e-02   3.2017996e-02   2.8752482e-02
   2.8540098e+00   1.0000000e+00   6.3628347e-02   4.3026816e-02   3.0977733e-02   2.7716036e-02
   2.9205555e+00   1.0000000e+00   6.4785409e-02   4.2196970e-02   2.9976957e-02   2.6730027e-02
   2.9886529e+00   1.0000000e+00   6.5840935e-02   4.1354256e-02   2.9014142e-02   2.5791105e-02
   3.0583380e+00   1.0000000e+00   6.6793147e-02   4.0502636e-02   2.8087781e-02   2.4896207e-02
   3.1296480e+00   1.0000000e+00   6.7640869e-02   3.9645659e-02   2.7196396e-02   2.4042530e-02
   3.2026207e+00   1.0000000e+00   6.8383522e-02   3.8786485e-02   2.6338547e-02   2.3227501e-02
   3.2772948e+00   1.0000000e+00   6.9021121e-02   3.7927916e-02   2.5512835e-02   2.2448757e-02
   3.3537102e+00   1.0000000e+00   6.9554254e-02   3.7072422e-02   2.4717910e-02   2.1704119e-02
   3.4319072e+00   1.0000000e+00   6.9984060e-02   3.6222163e-02   2.3952465e-02   2.0991582e-02
   3.5119275e+00   1.0000000e+00   7.0312203e-02   3.5379023e-02   2.3215249e-02   2.0309290e-02
   3.5938137e+00   1.0000000e+00   7.0540830e-02   3.4544630e-02   2.2505056e-02   1.9655528e-02
   3.6776091e+00   1.0000000e+00   7.0672535e-02   3.3720381e-02   2.1820734e-02   1.9028706e-02
   3.7633584e+00   1.0000000e+00   7.0710317e-02   3.2907465e-02   2.1161177e-02   1.8427348e-02
   3.8511070e+00   1.0000000e+00   7.0657530e-02   3.2106882e-02   2.0525331e-02   1.7850086e-02
   3.9409016e+00   1.0000000e+00   7.0517836e-02   3.1319465e-02   1.9912186e-02   1.7295642e-02
   4.0327900e+00   1.0000000e+00   7.0295158e-02   3.0545896e-02   1.9320782e-02   1.6762830e-02
   4.1268208e+00   1.0000000e+00   6.9993630e-02   2.9786723e-02   1.8750199e-02   1.6250540e-02
   4.2230442e+00   1.0000000e+00   6.9617551e-02   2.9042375e-02   1.8199563e-02   1.5757738e-02
   4.3215111e+00   1.0000000e+00   6.9171340e-02   2.8313176e-02   1.7668038e-02   1.5283457e-02
   4.4222740e+00   1.0000000e+00   6.8659490e-02   2.7599358e-02   1.7154830e-02   1.4826791e-02
   4.5253863e+00   1.0000000e+00   6.8086531e-02   2.6901071e-02   1.6659182e-02   1.4386890e-02
   4.6309028e+00   1.0000000e+00   6.7456991e-02   2.6218392e-02   1.6180370e-02   1.3962959e-02
   4.7388796e+00   1.0000000e+00   6.6775362e-02   2.5551337e-02   1.5717708e-02   1.3554251e-02
   4.8493741e+00   1.0000000e+00   6.6046071e-02   2.4899870e-02   1.5270540e-02   1.3160062e-02
   4.9624449e+00   1.0000000e+00   6.5273453e-02   2.4263904e-02   1.4838242e-02   1.2779733e-02
   5.0781521e+00   1.0000000e+00   6.4461727e-02   2.3643316e-02   1.4420218e-02   1.2412639e-02
   5.1965572e+00   1.0000000e+00   6.3614980e-02   2.3037946e-02   1.4015902e-02   1.2058196e-02
   5.3177232e+00   1.0000000e+00   6.2737144e-02   2.2447607e-02   1.3624753e-02   1.1715849e-02
   5.4417143e+00   1.0000000e+00   6.1831992e-02   2.1872084e-02   1.3246255e-02   1.1385076e-02
   5.5685964e+00   1.0000000e+00   6.0903122e-02   2.1311145e-02   1.2879918e-02   1.1065383e-02
   5.6984371e+00   1.0000000e+00   5.9953951e-02   2.0764541e-02   1.2525271e-02   1.0756304e-02
   5.8313051e+00   1.0000000e+00   5.8987713e-02   2.0232007e-02   1.2181868e-02   1.0457396e-02
   5.9672712e+00   1.0000000e+00   5.8007453e-02   1.9713270e-02   1.1849281e-02   1.0168241e-02
   6.1064075e+00   1.0000000e+00   5.7016030e-02   1.9208046e-02   1.1527103e-02   9.8884434e-03
   6.2487881e+00   1.0000000e+00   5.6016114e-02   1.8716047e-02   1.1214945e-02   9.6176261e-03
   6.3944884e+00   1.0000000e+00   5.5010195e-02   1.8236980e-02   1.0912434e-02   9.3554324e-03
   6.5435860e+00   1.0000000e+00   5.4000581e-02   1.7770548e-02   1.0619215e-02   9.1015231e-03
   6.6961601e+00   1.0000000e+00   5.2989406e-02   1.7316455e-02   1.0334948e-02   8.8555761e-03
   6.8522916e+00   1.0000000e+00   5.1978636e-02   1.6874404e-02   1.0059309e-02   8.6172849e-03
   7.0120636e+00   1.0000000e+00   5.0970073e-02   1.6444098e-02   9.7919874e-03   8.3863581e-03
   7.1755609e+00   1.0000000e+00   4.9965365e-02   1.6025244e-02   9.5326850e-03   8.1625178e-03
   7.3428704e+00   1.0000000e+00   4.8966013e-02   1.5617550e-02   9.2811177e-03   7.9454997e-03
   7.5140811e+00   1.0000000e+00   4.7973376e-02   1.5220728e-02   9.0370131e-03   7.7350515e-03
   7.6892837e+00   1.0000000e+00   4.6988681e-02   1.4834495e-02   8.8001104e-03   7.5309329e-03
   7.8685715e+00   1.0000000e+00   4.6013031e-02   1.4458570e-02   8.5701595e-03   7.3329142e-03
   8.0520397e+00   1.0000000e+00   4.5047409e-02   1.4092680e-02   8.3469209e-03   7.1407765e-03
   8.2397857e+00   1.0000000e+00   4.4092691e-02   1.3736554e-02   8.1301650e-03   6.9543102e-03
   8.4319093e+00   1.0000000e+00   4.3149649e-02   1.3389929e-02   7.9196717e-03   6.7733154e-03
   8.6285126e+00   1.0000000e+00   4.2218959e-02   1.3052545e-02   7.7152295e-03   6.5976007e-03
   8.8297000e+00   1.0000000e+00   4.1301210e-02   1.2724150e-02   7.5166359e-03   6.4269831e-03
   9.0355783e+00   1.0000000e+00   4.0396909e-02   1.2404496e-02   7.3236962e-03   6.2612873e-03
   9.2462571e+00   1.0000000e+00   3.9506484e-02   1.2093342e-02   7.1362236e-03   6.1003455e-03
   9.4618482e+00   1.0000000e+00   3.8630297e-02   1.1790452e-02   6.9540386e-03   5.9439969e-03
   9.6824661e+00   1.0000000e+00   3.7768645e-02   1.1495597e-02   6.7769687e-03   5.7920876e-03
   9.9082281e+00   1.0000000e+00   3.6921766e-02   1.1208553e-02   6.6048483e-03   5.6444697e-03
   1.0139254e+01   1.0000000e+00   3.6089843e-02   1.0929102e-02   6.4375180e-03   5.5010015e-03
   1.0375667e+01   1.0000000e+00   3.5273011e-02   1.0657032e-02   6.2748246e-03   5.3615469e-03
   1.0617592e+01   1.0000000e+00   3.4471361e-02   1.0392136e-02   6.1166207e-03   5.2259754e-03
   1.0865158e+01   1.0000000e+00   3.3684944e-02   1.0134215e-02   5.9627644e-03   5.0941616e-03
   1.1118496e+01   1.0000000e+00   3.2913772e-02   9.8830720e-03   5.8131193e-03   4.9659850e-03
   1.1377741e+01   1.0000000e+00   3.2157826e-02   9.6385180e-03   5.6675540e-03   4.8413296e-03
   1.1643031e+01   1.0000000e+00   3.1417057e-02   9.4003686e-03   5.5259417e-03   4.7200842e-03
   1.1914507e+01   1.0000000e+00   3.0691389e-02   9.1684447e-03   5.3881607e-03   4.6021416e-03
   1.2192313e+01   1.0000000e+00   2.9980723e-02   8.9425721e-03   5.2540934e-03   4.4873988e-03
   1.2476596e+01   1.0000000e+00   2.9284939e-02   8.7225820e-03   5.1236265e-03   4.3757565e-03
   1.2767507e+01   1.0000000e+00   2.8603895e-02   8.5083102e-03   4.9966508e-03   4.2671193e-03
   1.3065202e+01   1.0000000e+00   2.7937438e-02   8.2995973e-03   4.8730612e-03   4.1613950e-03
   1.3369837e+01   1.0000000e+00   2.7285395e-02   8.0962888e-03   4.7527559e-03   4.0584951e-03
   1.3681576e+01   1.0000000e+00   2.6647585e-02   7.8982344e-03   4.6356371e-03   3.9583342e-03
   1.4000584e+01   1.0000000e+00   2.6023814e-02   7.7052883e-03   4.5216100e-03   3.8608298e-03
   1.4327030e+01   1.0000000e+00   2.5413878e-02   7.5173092e-03   4.4105835e-03   3.7659026e-03
   1.4661087e+01   1.0000000e+00   2.4817566e-02   7.3341597e-03   4.3024694e-03   3.6734759e-03
   1.5002933e+01   1.0000000e+00   2.4234660e-02   7.1557065e-03   4.1971825e-03   3.5834759e-03
   1.5352750e+01   1.0000000e+00   2.3664938e-02   6.9818204e-03   4.0946406e-03   3.4958312e-03
   1.5710724e+01   1.0000000e+00   2.3108171e-02   6.8123758e-03   3.9947643e-03   3.4104728e-03
   1.6077044e+01   1.0000000e+00   2.2564129e-02   6.6472509e-03   3.8974766e-03   3.3273343e-03
   1.6451906e+01   1.0000000e+00   2.2032578e-02   6.4863276e-03   3.8027035e-03   3.2463515e-03
   1.6835508e+01   1.0000000e+00   2.1513284e-02   6.3294911e-03   3.7103731e-03   3.1674622e-03
   1.7228054e+01   1.0000000e+00   2.1006009e-02   6.1766300e-03   3.6204159e-03   3.0906065e-03
   1.7629754e+01   1.0000000e+00   2.0510517e-02   6.0276365e-03   3.5327649e-03   3.0157263e-03
   1.8040819e+01   1.0000000e+00   2.0026571e-02   5.8824054e-03   3.4473552e-03   2.9427657e-03
   1.8461469e+01   1.0000000e+00   1.9553936e-02   5.7408352e-03   3.3641237e-03   2.8716703e-03
   1.8891928e+01   1.0000000e+00   1.9092377e-02   5.6028269e-03   3.2830097e-03   2.8023878e-03
   1.9332423e+01   1.0000000e+00   1.8641660e-02   5.4682847e-03   3.2039543e-03   2.7348673e-03
   1.9783189e+01   1.0000000e+00   1.8201555e-02   5.3371155e-03   3.1269005e-03   2.6690597e-03
   2.0244465e+01   1.0000000e+00   1.7771832e-02   5.2092288e-03   3.0517929e-03   2.6049176e-03
   2.0716497e+01   1.0000000e+00   1.7352264e-02   5.0845370e-03   2.9785782e-03   2.5423948e-03
   2.1199535e+01   1.0000000e+00   1.6942628e-02   4.9629548e-03   2.9072045e-03   2.4814469e-03
   2.1693835e+01   1.0000000e+00   1.6542703e-02   4.8443995e-03   2.8376216e-03   2.4220306e-03
   2.2199661e+01   1.0000000e+00   1.6152270e-02   4.7287908e-03   2.7697808e-03   2.3641041e-03
   2.2717281e+01   1.0000000e+00   1.5771115e-02   4.6160506e-03   2.7036350e-03   2.3076268e-03
   2.3246971e+01   1.0000000e+00   1.5399026e-02   4.5061033e-03   2.6391384e-03   2.2525596e-03
   2.3789010e+01   1.0000000e+00   1.5035796e-02   4.3988751e-03   2.5762466e-03   2.1988644e-03
   2.4343689e+01   1.0000000e+00   1.4681220e-02   4.2942947e-03   2.5149167e-03   2.1465042e-03
   2.4911300e+01   1.0000000e+00   1.4335098e-02   4.1922926e-03   2.4551070e-03   2.0954432e-03
   2.5492147e+01   1.0000000e+00   1.3997233e-02   4.0928013e-03   2.3967770e-03   2.0456468e-03
   2.6086536e+01   1.0000000e+00   1.3667431e-02   3.9957553e-03   2.3398874e-03   1.9970814e-03
   2.6694785e+01   1.0000000e+00   1.3345503e-02   3.9010909e-03   2.2844002e-03   1.9497141e-03
   2.7317216e+01   1.0000000e+00   1.3031263e-02   3.8087463e-03   2.2302784e-03   1.9035135e-03
   2.7954160e+01   1.0000000e+00   1.2724529e-02   3.7186612e-03   2.1774860e-03   1.8584487e-03
   2.8605955e+01   1.0000000e+00   1.2425123e-02   3.6307774e-03   2.1259884e-03   1.8144898e-03
   2.9272948e+01   1.0000000e+00   1.2132871e-02   3.5450379e-03   2.0757515e-03   1.7716080e-03
   2.9955493e+01   1.0000000e+00   1.1847601e-02   3.4613875e-03   2.0267427e-03   1.7297750e-03
   3.0653953e+01   1.0000000e+00   1.1569147e-02   3.3797726e-03   1.9789299e-03   1.6889636e-03
   3.1368698e+01   1.0000000e+00   1.1297345e-02   3.3001410e-03   1.9322822e-03   1.6491473e-03
   3.2100109e+01   1.0000000e+00   1.1032035e-02   3.2224419e-03   1.8867696e-03   1.6103003e-03
   3.2848574e+01   1.0000000e+00   1.0773061e-02   3.1466261e-03   1.8423627e-03   1.5723976e-03
   3.3614490e+01   1.0000000e+00   1.0520271e-02   3.0726454e-03   1.7990331e-03   1.5354148e-03
   3.4398265e+01   1.0000000e+00   1.0273515e-02   3.0004534e-03   1.7567533e-03   1.4993284e-03
   3.5200315e+01   1.0000000e+00   1.0032648e-02   2.9300045e-03   1.7154963e-03   1.4641153e-03
   3.6021066e+01   1.0000000e+00   9.7975266e-03   2.8612548e-03   1.6752362e-03   1.4297534e-03
   3.6860954e+01   1.0000000e+00   9.5680126e-03   2.7941611e-03   1.6359474e-03   1.3962208e-03
   3.7720425e+01   1.0000000e+00   9.3439701e-03   2.7286818e-03   1.5976055e-03   1.3634966e-03
   3.8599936e+01   1.0000000e+00   9.1252664e-03   2.6647762e-03   1.5601863e-03   1.3315602e-03
   3.9499955e+01   1.0000000e+00   8.9117721e-03   2.6024049e-03   1.5236667e-03   1.3003917e-03
   4.0420958e+01   1.0000000e+00   8.7033609e-03   2.5415292e-03   1.4880238e-03   1.2699716e-03
   4.1363437e+01   1.0000000e+00   8.4999095e-03   2.4821118e-03   1.4532357e-03   1.2402813e-03
   4.2327891e+01   1.0000000e+00   8.3012976e-03   2.4241163e-03   1.4192808e-03   1.2113022e-03
   4.3314832e+01   1.0000000e+00   8.1074079e-03   2.3675072e-03   1.3861384e-03   1.1830166e-03
   4.4324786e+01   1.0000000e+00   7.9181256e-03   2.3122499e-03   1.3537881e-03   1.1554072e-03
   4.5358288e+01   1.0000000e+00   7.7333391e-03   2.2583109e-03   1.3222101e-03   1.1284570e-03
   4.6415888e+01   1.0000000e+00   7.5529393e-03   2.2056575e-03   1.2913852e-03   1.1021497e-03
   4.7498148e+01   1.0000000e+00   7.3768197e-03   2.1542578e-03   1.2612947e-03   1.0764692e-03
   4.8605642e+01   1.0000000e+00   7.2048766e-03   2.1040808e-03   1.2319204e-03   1.0514000e-03
   4.9738960e+01   1.0000000e+00   7.0370088e-03   2.0550963e-03   1.2032445e-03   1.0269269e-03
   5.0898702e+01   1.0000000e+00   6.8731174e-03   2.0072751e-03   1.1752499e-03   1.0030351e-03
   5.2085486e+01   1.0000000e+00   6.7131062e-03   1.9605883e-03   1.1479196e-03   9.7971048e-04
   5.3299941e+01   1.0000000e+00   6.5568812e-03   1.9150082e-03   1.1212373e-03   9.5693888e-04
   5.4542713e+01   1.0000000e+00   6.4043508e-03   1.8705076e-03   1.0951870e-03   9.3470675e-04
   5.5814462e+01   1.0000000e+00   6.2554254e-03   1.8270600e-03   1.0697534e-03   9.1300084e-04
   5.7115865e+01   1.0000000e+00   6.1100181e-03   1.7846398e-03   1.0449212e-03   8.9180824e-04
   5.8447611e+01   1.0000000e+00   5.9680437e-03   1.7432217e-03   1.0206757e-03   8.7111639e-04
   5.9810410e+01   1.0000000e+00   5.8294194e-03   1.7027815e-03   9.9700267e-04   8.5091306e-04
   6.1204984e+01   1.0000000e+00   5.6940643e-03   1.6632951e-03   9.7388806e-04   8.3118633e-04
   6.2632075e+01   1.0000000e+00   5.5618994e-03   1.6247396e-03   9.5131829e-04   8.1192458e-04
   6.4092440e+01   1.0000000e+00   5.4328479e-03   1.5870921e-03   9.2928012e-04   7.9311651e-04
   6.5586857e+01   1.0000000e+00   5.3068348e-03   1.5503308e-03   9.0776063e-04   7.7475109e-04
   6.7116118e+01   1.0000000e+00   5.1837869e-03   1.5144341e-03   8.8674724e-04   7.5681759e-04
   6.8681036e+01   1.0000000e+00   5.0636329e-03   1.4793811e-03   8.6622771e-04   7.3930555e-04
   7.0282443e+01   1.0000000e+00   4.9463031e-03   1.4451515e-03   8.4619007e-04   7.2220477e-04
   7.1921189e+01   1.0000000e+00   4.8317297e-03   1.4117253e-03   8.2662270e-04   7.0550531e-04
   7.3598145e+01   1.0000000e+00   4.7198465e-03   1.3790833e-03   8.0751426e-04   6.8919750e-04
   7.5314202e+01   1.0000000e+00   4.6105889e-03   1.3472064e-03   7.8885367e-04   6.7327190e-04
   7.7070271e+01   1.0000000e+00   4.5038941e-03   1.3160763e-03   7.7063018e-04   6.5771931e-04
   7.8867286e+01   1.0000000e+00   4.3997005e-03   1.2856752e-03   7.5283327e-04   6.4253076e-04
   8.0706201e+01   1.0000000e+00   4.2979483e-03   1.2559853e-03   7.3545270e-04   6.2769752e-04
   8.2587994e+01   1.0000000e+00   4.1985791e-03   1.2269899e-03   7.1847850e-04   6.1321106e-04
   8.4513663e+01   1.0000000e+00   4.1015359e-03   1.1986721e-03   7.0190092e-04   5.9906309e-04
   8.6484233e+01   1.0000000e+00   4.0067631e-03   1.1710158e-03   6.8571048e-04   5.8524550e-04
   8.8500749e+01   1.0000000e+00   3.9142065e-03   1.1440052e-03   6.6989793e-04   5.7175039e-04
   9.0564284e+01   1.0000000e+00   3.8238133e-03   1.1176249e-03   6.5445425e-04   5.5857007e-04
   9.2675933e+01   1.0000000e+00   3.7355318e-03   1.0918598e-03   6.3937064e-04   5.4569704e-04
   9.4836819e+01   1.0000000e+00   3.6493118e-03   1.0666953e-03   6.2463852e-04   5.3312396e-04
   9.7048089e+01   1.0000000e+00   3.5651042e-03   1.0421170e-03   6.1024953e-04   5.2084370e-04
   9.9310918e+01   1.0000000e+00   3.4828611e-03   1.0181112e-03   5.9619550e-04   5.0884931e-04
   1.0162651e+02   1.0000000e+00   3.4025358e-03   9.9466406e-04   5.8246849e-04   4.9713398e-04
   1.0399609e+02   1.0000000e+00   3.3240828e-03   9.7176243e-04   5.6906072e-04   4.8569110e-04
   1.0642092e+02   1.0000000e+00   3.2474576e-03   9.4939335e-04   5.5596464e-04   4.7451420e-04
   1.0890230e+02   1.0000000e+00   3.1726168e-03   9.2754421e-04   5.4317285e-04   4.6359699e-04
   1.1144153e+02   1.0000000e+00   3.0995182e-03   9.0620269e-04   5.3067816e-04   4.5293332e-04
   1.1403996e+02   1.0000000e+00   3.0281205e-03   8.8535679e-04   5.1847354e-04   4.4251719e-04
   1.1669898e+02   1.0000000e+00   2.9583833e-03   8.6499479e-04   5.0655213e-04   4.3234276e-04
   1.1942000e+02   1.0000000e+00   2.8902675e-03   8.4510527e-04   4.9490725e-04   4.2240432e-04
   1.2220447e+02   1.0000000e+00   2.8237347e-03   8.2567706e-04   4.8353237e-04   4.1269629e-04
   1.2505386e+02   1.0000000e+00   2.7587476e-03   8.0669931e-04   4.7242113e-04   4.0321326e-04
   1.2796969e+02   1.0000000e+00   2.6952695e-03   7.8816138e-04   4.6156732e-04   3.9394992e-04
   1.3095350e+02   1.0000000e+00   2.6332649e-03   7.7005293e-04   4.5096488e-04   3.8490109e-04
   1.3400689e+02   1.0000000e+00   2.5726991e-03   7.5236385e-04   4.4060789e-04   3.7606175e-04
   1.3713147e+02   1.0000000e+00   2.5135381e-03   7.3508428e-04   4.3049060e-04   3.6742695e-04
   1.4032891e+02   1.0000000e+00   2.4557489e-03   7.1820459e-04   4.2060736e-04   3.5899190e-04
   1.4360090e+02   1.0000000e+00   2.3992992e-03   7.0171541e-04   4.1095269e-04   3.5075191e-04
   1.4694918e+02   1.0000000e+00   2.3441575e-03   6.8560755e-04   4.0152122e-04   3.4270241e-04
   1.5037553e+02   1.0000000e+00   2.2902930e-03   6.6987209e-04   3.9230772e-04   3.3483892e-04
   1.5388178e+02   1.0000000e+00   2.2376758e-03   6.5450029e-04   3.8330708e-04   3.2715710e-04
   1.5746977e+02   1.0000000e+00   2.1862765e-03   6.3948364e-04   3.7451433e-04   3.1965269e-04
   1.6114143e+02   1.0000000e+00   2.1360665e-03   6.2481382e-04   3.6592459e-04   3.1232153e-04
   1.6489869e+02   1.0000000e+00   2.0870181e-03   6.1048272e-04   3.5753313e-04   3.0515959e-04
   1.6874357e+02   1.0000000e+00   2.0391038e-03   5.9648243e-04   3.4933530e-04   2.9816290e-04
   1.7267809e+02   1.0000000e+00   1.9922973e-03   5.8280520e-04   3.4132659e-04   2.9132760e-04
   1.7670435e+02   1.0000000e+00   1.9465725e-03   5.6944350e-04   3.3350258e-04   2.8464993e-04
   1.8082449e+02   1.0000000e+00   1.9019041e-03   5.5638996e-04   3.2585895e-04   2.7812622e-04
   1.8504070e+02   1.0000000e+00   1.8582675e-03   5.4363740e-04   3.1839151e-04   2.7175286e-04
   1.8935522e+02   1.0000000e+00   1.8156384e-03   5.3117879e-04   3.1109615e-04   2.6552636e-04
   1.9377033e+02   1.0000000e+00   1.7739934e-03   5.1900728e-04   3.0396886e-04   2.5944330e-04
   1.9828839e+02   1.0000000e+00   1.7333095e-03   5.0711619e-04   2.9700573e-04   2.5350034e-04
   2.0291180e+02   1.0000000e+00   1.6935642e-03   4.9549899e-04   2.9020293e-04   2.4769421e-04
   2.0764301e+02   1.0000000e+00   1.6547357e-03   4.8414931e-04   2.8355674e-04   2.4202174e-04
   2.1248454e+02   1.0000000e+00   1.6168026e-03   4.7306092e-04   2.7706352e-04   2.3647982e-04
   2.1743895e+02   1.0000000e+00   1.5797439e-03   4.6222774e-04   2.7071970e-04   2.3106541e-04
   2.2250888e+02   1.0000000e+00   1.5435394e-03   4.5164386e-04   2.6452183e-04   2.2577555e-04
   2.2769703e+02   1.0000000e+00   1.5081691e-03   4.4130346e-04   2.5846651e-04   2.2060735e-04
   2.3300614e+02   1.0000000e+00   1.4736136e-03   4.3120092e-04   2.5255043e-04   2.1555799e-04
   2.3843905e+02   1.0000000e+00   1.4398540e-03   4.2133069e-04   2.4677037e-04   2.1062471e-04
   2.4399863e+02   1.0000000e+00   1.4068717e-03   4.1168740e-04   2.4112316e-04   2.0580482e-04
   2.4968784e+02   1.0000000e+00   1.3746487e-03   4.0226578e-04   2.3560574e-04   2.0109570e-04
   2.5550971e+02   1.0000000e+00   1.3431674e-03   3.9306069e-04   2.3021508e-04   1.9649476e-04
   2.6146732e+02   1.0000000e+00   1.3124105e-03   3.8406711e-04   2.2494827e-04   1.9199952e-04
   2.6756384e+02   1.0000000e+00   1.2823611e-03   3.7528015e-04   2.1980242e-04   1.8760751e-04
   2.7380252e+02   1.0000000e+00   1.2530029e-03   3.6669502e-04   2.1477474e-04   1.8331636e-04
   2.8018666e+02   1.0000000e+00   1.2243199e-03   3.5830705e-04   2.0986250e-04   1.7912373e-04
   2.8671965e+02   1.0000000e+00   1.1962963e-03   3.5011168e-04   2.0506302e-04   1.7502734e-04
   2.9340497e+02   1.0000000e+00   1.1689169e-03   3.4210444e-04   2.0037369e-04   1.7102497e-04
   3.0024617e+02   1.0000000e+00   1.1421668e-03   3.3428100e-04   1.9579198e-04   1.6711444e-04
   3.0724688e+02   1.0000000e+00   1.1160314e-03   3.2663711e-04   1.9131539e-04   1.6329363e-04
   3.1441083e+02   1.0000000e+00   1.0904964e-03   3.1916861e-04   1.8694150e-04   1.5956047e-04
   3.2174182e+02   1.0000000e+00   1.0655479e-03   3.1187145e-04   1.8266794e-04   1.5591293e-04
   3.2924373e+02   1.0000000e+00   1.0411724e-03   3.0474168e-04   1.7849238e-04   1.5234904e-04
   3.3692057e+02   1.0000000e+00   1.0173567e-03   2.9777543e-04   1.7441257e-04   1.4886687e-04
   3.4477641e+02   1.0000000e+00   9.9408768e-04   2.9096892e-04   1.7042630e-04   1.4546453e-04
   3.5281541e+02   1.0000000e+00   9.7135281e-04   2.8431848e-04   1.6653141e-04   1.4214018e-04
   3.6104186e+02   1.0000000e+00   9.4913973e-04   2.7782050e-04   1.6272580e-04   1.3889203e-04
   3.6946012e+02   1.0000000e+00   9.2743638e-04   2.7147147e-04   1.5900740e-04   1.3571831e-04
   3.7807467e+02   1.0000000e+00   9.0623098e-04   2.6526795e-04   1.5537420e-04   1.3261732e-04
   3.8689007e+02   1.0000000e+00   8.8551203e-04   2.5920659e-04   1.5182425e-04   1.2958737e-04
   3.9591103e+02   1.0000000e+00   8.6526831e-04   2.5328411e-04   1.4835562e-04   1.2662683e-04
   4.0514232e+02   1.0000000e+00   8.4548884e-04   2.4749731e-04   1.4496644e-04   1.2373410e-04
   4.1458885e+02   1.0000000e+00   8.2616292e-04   2.4184308e-04   1.4165489e-04   1.2090762e-04
   4.2425564e+02   1.0000000e+00   8.0728009e-04   2.3631835e-04   1.3841917e-04   1.1814587e-04
   4.3414783e+02   1.0000000e+00   7.8883012e-04   2.3092014e-04   1.3525755e-04   1.1544736e-04
   4.4427067e+02   1.0000000e+00   7.7080304e-04   2.2564555e-04   1.3216831e-04   1.1281062e-04
   4.5462955e+02   1.0000000e+00   7.5318909e-04   2.2049173e-04   1.2914979e-04   1.1023425e-04
   4.6522995e+02   1.0000000e+00   7.3597877e-04   2.1545590e-04   1.2620037e-04   1.0771685e-04
   4.7607752e+02   1.0000000e+00   7.1916276e-04   2.1053535e-04   1.2331845e-04   1.0525706e-04
   4.8717802e+02   1.0000000e+00   7.0273200e-04   2.0572742e-04   1.2050249e-04   1.0285356e-04
   4.9853735e+02   1.0000000e+00   6.8667760e-04   2.0102953e-04   1.1775096e-04   1.0050507e-04
   5.1016153e+02   1.0000000e+00   6.7099091e-04   1.9643915e-04   1.1506239e-04   9.8210307e-05
   5.2205675e+02   1.0000000e+00   6.5566346e-04   1.9195381e-04   1.1243534e-04   9.5968046e-05
   5.3422933e+02   1.0000000e+00   6.4068699e-04   1.8757109e-04   1.0986838e-04   9.3777079e-05
   5.4668573e+02   1.0000000e+00   6.2605341e-04   1.8328864e-04   1.0736014e-04   9.1636228e-05
   5.5943257e+02   1.0000000e+00   6.1175485e-04   1.7910415e-04   1.0490928e-04   8.9544342e-05
   5.7247662e+02   1.0000000e+00   5.9778360e-04   1.7501537e-04   1.0251446e-04   8.7500298e-05
   5.8582482e+02   1.0000000e+00   5.8413213e-04   1.7102012e-04   1.0017441e-04   8.5502998e-05
   5.9948425e+02   1.0000000e+00   5.7079309e-04   1.6711623e-04   9.7887872e-05   8.3551368e-05
   6.1346217e+02   1.0000000e+00   5.5775931e-04   1.6330162e-04   9.5653614e-05   8.1644360e-05
   6.2776601e+02   1.0000000e+00   5.4502376e-04   1.5957423e-04   9.3470438e-05   7.9780952e-05
   6.4240337e+02   1.0000000e+00   5.3257960e-04   1.5593206e-04   9.1337172e-05   7.7960143e-05
   6.5738201e+02   1.0000000e+00   5.2042013e-04   1.5237317e-04   8.9252672e-05   7.6180956e-05
   6.7270991e+02   1.0000000e+00   5.0853882e-04   1.4889563e-04   8.7215819e-05   7.4442436e-05
   6.8839521e+02   1.0000000e+00   4.9692928e-04   1.4549758e-04   8.5225521e-05   7.2743651e-05
   7.0444623e+02   1.0000000e+00   4.8558526e-04   1.4217720e-04   8.3280711e-05   7.1083691e-05
   7.2087150e+02   1.0000000e+00   4.7450068e-04   1.3893271e-04   8.1380345e-05   6.9461665e-05
   7.3767976e+02   1.0000000e+00   4.6366958e-04   1.3576237e-04   7.9523406e-05   6.7876704e-05
   7.5487993e+02   1.0000000e+00   4.5308614e-04   1.3266448e-04   7.7708898e-05   6.6327958e-05
   7.7248115e+02   1.0000000e+00   4.4274468e-04   1.2963738e-04   7.5935848e-05   6.4814599e-05
   7.9049276e+02   1.0000000e+00   4.3263965e-04   1.2667945e-04   7.4203308e-05   6.3335814e-05
   8.0892435e+02   1.0000000e+00   4.2276563e-04   1.2378910e-04   7.2510348e-05   6.1890813e-05
   8.2778570e+02   1.0000000e+00   4.1311732e-04   1.2096478e-04   7.0856063e-05   6.0478821e-05
   8.4708683e+02   1.0000000e+00   4.0368954e-04   1.1820499e-04   6.9239567e-05   5.9099082e-05
   8.6683799e+02   1.0000000e+00   3.9447724e-04   1.1550823e-04   6.7659994e-05   5.7750859e-05
   8.8704969e+02   1.0000000e+00   3.8547548e-04   1.1287308e-04   6.6116500e-05   5.6433428e-05
   9.0773265e+02   1.0000000e+00   3.7667943e-04   1.1029812e-04   6.4608257e-05   5.5146087e-05
   9.2889787e+02   1.0000000e+00   3.6808438e-04   1.0778197e-04   6.3134459e-05   5.3888144e-05
   9.5055659e+02   1.0000000e+00   3.5968573e-04   1.0532329e-04   6.1694318e-05   5.2658929e-05
   9.7272032e+02   1.0000000e+00   3.5147896e-04   1.0292075e-04   6.0287064e-05   5.1457783e-05
   9.9540083e+02   1.0000000e+00   3.4345970e-04   1.0057308e-04   5.8911943e-05   5.0284063e-05
   1.0186102e+03   1.0000000e+00   3.3562363e-04   9.8279021e-05   5.7568220e-05   4.9137143e-05
   1.0423607e+03   1.0000000e+00   3.2796658e-04   9.6037342e-05   5.6255178e-05   4.8016410e-05
   1.0666650e+03   1.0000000e+00   3.2048443e-04   9.3846847e-05   5.4972114e-05   4.6921263e-05
   1.0915359e+03   1.0000000e+00   3.1317318e-04   9.1706365e-05   5.3718342e-05   4.5851119e-05
   1.1169868e+03   1.0000000e+00   3.0602892e-04   8.9614751e-05   5.2493192e-05   4.4805404e-05
   1.1430311e+03   1.0000000e+00   2.9904783e-04   8.7570888e-05   5.1296011e-05   4.3783561e-05
   1.1696827e+03   1.0000000e+00   2.9222617e-04   8.5573684e-05   5.0126157e-05   4.2785043e-05
   1.1969557e+03   1.0000000e+00   2.8556029e-04   8.3622071e-05   4.8983007e-05   4.1809316e-05
   1.2248646e+03   1.0000000e+00   2.7904663e-04   8.1715006e-05   4.7865949e-05   4.0855861e-05
   1.2534243e+03   1.0000000e+00   2.7268171e-04   7.9851472e-05   4.6774387e-05   3.9924168e-05
   1.2826498e+03   1.0000000e+00   2.6646211e-04   7.8030473e-05   4.5707738e-05   3.9013738e-05
   1.3125568e+03   1.0000000e+00   2.6038452e-04   7.6251036e-05   4.4665433e-05   3.8124086e-05
   1.3431612e+03   1.0000000e+00   2.5444569e-04   7.4512211e-05   4.3646915e-05   3.7254738e-05
   1.3744791e+03   1.0000000e+00   2.4864244e-04   7.2813069e-05   4.2651641e-05   3.6405229e-05
   1.4065272e+03   1.0000000e+00   2.4297167e-04   7.1152705e-05   4.1679078e-05   3.5575105e-05
   1.4393226e+03   1.0000000e+00   2.3743036e-04   6.9530230e-05   4.0728709e-05   3.4763923e-05
   1.4728827e+03   1.0000000e+00   2.3201553e-04   6.7944780e-05   3.9800026e-05   3.3971252e-05
   1.5072253e+03   1.0000000e+00   2.2672431e-04   6.6395509e-05   3.8892533e-05   3.3196667e-05
   1.5423686e+03   1.0000000e+00   2.2155385e-04   6.4881588e-05   3.8005746e-05   3.2439755e-05
   1.5783314e+03   1.0000000e+00   2.1650141e-04   6.3402212e-05   3.7139193e-05   3.1700114e-05
   1.6151327e+03   1.0000000e+00   2.1156428e-04   6.1956590e-05   3.6292410e-05   3.0977347e-05
   1.6527921e+03   1.0000000e+00   2.0673983e-04   6.0543951e-05   3.5464947e-05   3.0271070e-05
   1.6913295e+03   1.0000000e+00   2.0202548e-04   5.9163542e-05   3.4656361e-05   2.9580906e-05
   1.7307655e+03   1.0000000e+00   1.9741872e-04   5.7814626e-05   3.3866222e-05   2.8906487e-05
   1.7711211e+03   1.0000000e+00   1.9291708e-04   5.6496485e-05   3.3094109e-05   2.8247453e-05
   1.8124175e+03   1.0000000e+00   1.8851817e-04   5.5208414e-05   3.2339609e-05   2.7603454e-05
   1.8546769e+03   1.0000000e+00   1.8421963e-04   5.3949728e-05   3.1602320e-05   2.6974144e-05
   1.8979216e+03   1.0000000e+00   1.8001917e-04   5.2719755e-05   3.0881850e-05   2.6359190e-05
   1.9421747e+03   1.0000000e+00   1.7591456e-04   5.1517839e-05   3.0177814e-05   2.5758263e-05
   1.9874595e+03   1.0000000e+00   1.7190360e-04   5.0343340e-05   2.9489837e-05   2.5171043e-05
   2.0338003e+03   1.0000000e+00   1.6798415e-04   4.9195632e-05   2.8817552e-05   2.4597217e-05
   2.0812216e+03   1.0000000e+00   1.6415412e-04   4.8074102e-05   2.8160602e-05   2.4036479e-05
   2.1297485e+03   1.0000000e+00   1.6041147e-04   4.6978154e-05   2.7518635e-05   2.3488530e-05
   2.1794070e+03   1.0000000e+00   1.5675421e-04   4.5907202e-05   2.6891310e-05   2.2953079e-05
   2.2302233e+03   1.0000000e+00   1.5318037e-04   4.4860677e-05   2.6278292e-05   2.2429840e-05
   2.2822245e+03   1.0000000e+00   1.4968807e-04   4.3838020e-05   2.5679255e-05   2.1918534e-05
   2.3354381e+03   1.0000000e+00   1.4627543e-04   4.2838687e-05   2.5093881e-05   2.1418889e-05
   2.3898926e+03   1.0000000e+00   1.4294063e-04   4.1862146e-05   2.4521856e-05   2.0930638e-05
   2.4456167e+03   1.0000000e+00   1.3968190e-04   4.0907875e-05   2.3962876e-05   2.0453523e-05
   2.5026401e+03   1.0000000e+00   1.3649751e-04   3.9975367e-05   2.3416643e-05   1.9987287e-05
   2.5609931e+03   1.0000000e+00   1.3338575e-04   3.9064125e-05   2.2882867e-05   1.9531684e-05
   2.6207067e+03   1.0000000e+00   1.3034496e-04   3.8173664e-05   2.2361264e-05   1.9086470e-05
   2.6818126e+03   1.0000000e+00   1.2737353e-04   3.7303509e-05   2.1851554e-05   1.8651409e-05
   2.7443433e+03   1.0000000e+00   1.2446987e-04   3.6453196e-05   2.1353468e-05   1.8226268e-05
   2.8083320e+03   1.0000000e+00   1.2163244e-04   3.5622274e-05   2.0866739e-05   1.7810822e-05
   2.8738127e+03   1.0000000e+00   1.1885971e-04   3.4810299e-05   2.0391109e-05   1.7404849e-05
   2.9408202e+03   1.0000000e+00   1.1615023e-04   3.4016839e-05   1.9926324e-05   1.7008132e-05
   3.0093900e+03   1.0000000e+00   1.1350253e-04   3.3241472e-05   1.9472137e-05   1.6620462e-05
   3.0795587e+03   1.0000000e+00   1.1091522e-04   3.2483785e-05   1.9028306e-05   1.6241630e-05
   3.1513635e+03   1.0000000e+00   1.0838691e-04   3.1743373e-05   1.8594595e-05   1.5871436e-05
   3.2248425e+03   1.0000000e+00   1.0591626e-04   3.1019844e-05   1.8170772e-05   1.5509683e-05
   3.3000348e+03   1.0000000e+00   1.0350194e-04   3.0312812e-05   1.7756613e-05   1.5156178e-05
   3.3769803e+03   1.0000000e+00   1.0114269e-04   2.9621901e-05   1.7351896e-05   1.4810732e-05
   3.4557199e+03   1.0000000e+00   9.8837226e-05   2.8946742e-05   1.6956407e-05   1.4473163e-05
   3.5362955e+03   1.0000000e+00   9.6584337e-05   2.8286976e-05   1.6569934e-05   1.4143289e-05
   3.6187498e+03   1.0000000e+00   9.4382820e-05   2.7642253e-05   1.6192273e-05   1.3820937e-05
   3.7031267e+03   1.0000000e+00   9.2231501e-05   2.7012229e-05   1.5823221e-05   1.3505933e-05
   3.7894709e+03   1.0000000e+00   9.0129236e-05   2.6396569e-05   1.5462584e-05   1.3198111e-05
   3.8778284e+03   1.0000000e+00   8.8074905e-05   2.5794944e-05   1.5110168e-05   1.2897307e-05
   3.9682461e+03   1.0000000e+00   8.6067415e-05   2.5207036e-05   1.4765786e-05   1.2603360e-05
   4.0607720e+03   1.0000000e+00   8.4105696e-05   2.4632530e-05   1.4429256e-05   1.2316114e-05
   4.1554553e+03   1.0000000e+00   8.2188705e-05   2.4071122e-05   1.4100397e-05   1.2035417e-05
   4.2523463e+03   1.0000000e+00   8.0315420e-05   2.3522512e-05   1.3779035e-05   1.1761119e-05
   4.3514965e+03   1.0000000e+00   7.8484846e-05   2.2986409e-05   1.3464999e-05   1.1493073e-05
   4.4529585e+03   1.0000000e+00   7.6696007e-05   2.2462528e-05   1.3158122e-05   1.1231138e-05
   4.5567863e+03   1.0000000e+00   7.4947952e-05   2.1950589e-05   1.2858241e-05   1.0975174e-05
   4.6630349e+03   1.0000000e+00   7.3239749e-05   2.1450320e-05   1.2565195e-05   1.0725045e-05
   4.7717609e+03   1.0000000e+00   7.1570491e-05   2.0961455e-05   1.2278830e-05   1.0480618e-05
   4.8830221e+03   1.0000000e+00   6.9939289e-05   2.0483734e-05   1.1998992e-05   1.0241763e-05
   4.9968775e+03   1.0000000e+00   6.8345274e-05   2.0016904e-05   1.1725534e-05   1.0008352e-05
   5.1133875e+03   1.0000000e+00   6.6787598e-05   1.9560714e-05   1.1458309e-05   9.7802619e-06
   5.2326142e+03   1.0000000e+00   6.5265433e-05   1.9114924e-05   1.1197175e-05   9.5573709e-06
   5.3546209e+03   1.0000000e+00   6.3777968e-05   1.8679295e-05   1.0941993e-05   9.3395606e-06
   5.4794723e+03   1.0000000e+00   6.2324412e-05   1.8253596e-05   1.0692629e-05   9.1267151e-06
   5.6072349e+03   1.0000000e+00   6.0903992e-05   1.7837601e-05   1.0448948e-05   8.9187212e-06
   5.7379764e+03   1.0000000e+00   5.9515953e-05   1.7431088e-05   1.0210821e-05   8.7154682e-06
   5.8717664e+03   1.0000000e+00   5.8159554e-05   1.7033841e-05   9.9781228e-06   8.5168481e-06
   6.0086759e+03   1.0000000e+00   5.6834076e-05   1.6645649e-05   9.7507282e-06   8.3227553e-06
   6.1487777e+03   1.0000000e+00   5.5538812e-05   1.6266305e-05   9.5285166e-06   8.1330864e-06
   6.2921461e+03   1.0000000e+00   5.4273074e-05   1.5895607e-05   9.3113700e-06   7.9477406e-06
   6.4388574e+03   1.0000000e+00   5.3036188e-05   1.5533359e-05   9.0991727e-06   7.7666194e-06
   6.5889896e+03   1.0000000e+00   5.1827497e-05   1.5179368e-05   8.8918120e-06   7.5896264e-06
   6.7426222e+03   1.0000000e+00   5.0646357e-05   1.4833445e-05   8.6891775e-06   7.4166675e-06
   6.8998371e+03   1.0000000e+00   4.9492140e-05   1.4495406e-05   8.4911616e-06   7.2476508e-06
   7.0607177e+03   1.0000000e+00   4.8364232e-05   1.4165073e-05   8.2976589e-06   7.0824863e-06
   7.2253495e+03   1.0000000e+00   4.7262034e-05   1.3842268e-05   8.1085665e-06   6.9210863e-06
   7.3938199e+03   1.0000000e+00   4.6184959e-05   1.3526821e-05   7.9237839e-06   6.7633648e-06
   7.5662185e+03   1.0000000e+00   4.5132435e-05   1.3218563e-05   7.7432129e-06   6.6092381e-06
   7.7426368e+03   1.0000000e+00   4.4103901e-05   1.2917332e-05   7.5667573e-06   6.4586242e-06
   7.9231686e+03   1.0000000e+00   4.3098810e-05   1.2622965e-05   7.3943234e-06   6.3114430e-06
   8.1079098e+03   1.0000000e+00   4.2116628e-05   1.2335308e-05   7.2258195e-06   6.1676162e-06
   8.2969585e+03   1.0000000e+00   4.1156833e-05   1.2054207e-05   7.0611560e-06   6.0270674e-06
   8.4904152e+03   1.0000000e+00   4.0218914e-05   1.1779513e-05   6.9002454e-06   5.8897219e-06
   8.6883826e+03   1.0000000e+00   3.9302373e-05   1.1511079e-05   6.7430020e-06   5.7555066e-06
   8.8909660e+03   1.0000000e+00   3.8406721e-05   1.1248763e-05   6.5893424e-06   5.6243501e-06
   9.0982729e+03   1.0000000e+00   3.7531483e-05   1.0992426e-05   6.4391847e-06   5.4961828e-06
   9.3104135e+03   1.0000000e+00   3.6676194e-05   1.0741931e-05   6.2924493e-06   5.3709365e-06
   9.5275005e+03   1.0000000e+00   3.5840398e-05   1.0497144e-05   6.1490580e-06   5.2485446e-06
   9.7496492e+03   1.0000000e+00   3.5023652e-05   1.0257937e-05   6.0089346e-06   5.1289420e-06
   9.9769776e+03   1.0000000e+00   3.4225520e-05   1.0024181e-05   5.8720047e-06   5.0120652e-06
   1.0209607e+04   1.0000000e+00   3.3445579e-05   9.7957520e-06   5.7381954e-06   4.8978521e-06
   1.0447660e+04   1.0000000e+00   3.2683413e-05   9.5725293e-06   5.6074357e-06   4.7862418e-06
   1.0691263e+04   1.0000000e+00   3.1938618e-05   9.3543939e-06   5.4796559e-06   4.6771751e-06
   1.0940547e+04   1.0000000e+00   3.1210798e-05   9.1412298e-06   5.3547882e-06   4.5705940e-06
   1.1195643e+04   1.0000000e+00   3.0499566e-05   8.9329236e-06   5.2327662e-06   4.4664419e-06
   1.1456687e+04   1.0000000e+00   2.9804542e-05   8.7293647e-06   5.1135250e-06   4.3646633e-06
   1.1723818e+04   1.0000000e+00   2.9125359e-05   8.5304448e-06   4.9970013e-06   4.2652042e-06
   1.1997177e+04   1.0000000e+00   2.8461655e-05   8.3360582e-06   4.8831330e-06   4.1680118e-06
   1.2276910e+04   1.0000000e+00   2.7813077e-05   8.1461016e-06   4.7718598e-06   4.0730342e-06
   1.2563166e+04   1.0000000e+00   2.7179280e-05   7.9604740e-06   4.6631223e-06   3.9802212e-06
   1.2856096e+04   1.0000000e+00   2.6559927e-05   7.7790766e-06   4.5568629e-06   3.8895232e-06
   1.3155856e+04   1.0000000e+00   2.5954689e-05   7.6018132e-06   4.4530251e-06   3.8008922e-06
   1.3462606e+04   1.0000000e+00   2.5363245e-05   7.4285894e-06   4.3515536e-06   3.7142809e-06
   1.3776508e+04   1.0000000e+00   2.4785279e-05   7.2593132e-06   4.2523945e-06   3.6296435e-06
   1.4097729e+04   1.0000000e+00   2.4220486e-05   7.0938947e-06   4.1554951e-06   3.5469348e-06
   1.4426440e+04   1.0000000e+00   2.3668563e-05   6.9322458e-06   4.0608039e-06   3.4661109e-06
   1.4762815e+04   1.0000000e+00   2.3129219e-05   6.7742807e-06   3.9682707e-06   3.3871289e-06
   1.5107033e+04   1.0000000e+00   2.2602166e-05   6.6199155e-06   3.8778461e-06   3.3099468e-06
   1.5459277e+04   1.0000000e+00   2.2087124e-05   6.4690679e-06   3.7894821e-06   3.2345235e-06
   1.5819735e+04   1.0000000e+00   2.1583820e-05   6.3216580e-06   3.7031318e-06   3.1608190e-06
   1.6188597e+04   1.0000000e+00   2.1091985e-05   6.1776073e-06   3.6187493e-06   3.0887941e-06
   1.6566060e+04   1.0000000e+00   2.0611359e-05   6.0368393e-06   3.5362898e-06   3.0184106e-06
   1.6952323e+04   1.0000000e+00   2.0141686e-05   5.8992792e-06   3.4557093e-06   2.9496309e-06
   1.7347594e+04   1.0000000e+00   1.9682716e-05   5.7648538e-06   3.3769651e-06   2.8824186e-06
   1.7752080e+04   1.0000000e+00   1.9234205e-05   5.6334917e-06   3.3000154e-06   2.8167379e-06
   1.8165998e+04   1.0000000e+00   1.8795916e-05   5.5051231e-06   3.2248191e-06   2.7525540e-06
   1.8589567e+04   1.0000000e+00   1.8367614e-05   5.3796798e-06   3.1513365e-06   2.6898327e-06
   1.9023012e+04   1.0000000e+00   1.7949073e-05   5.2570951e-06   3.0795283e-06   2.6285406e-06
   1.9466563e+04   1.0000000e+00   1.7540070e-05   5.1373038e-06   3.0093565e-06   2.5686453e-06
   1.9920457e+04   1.0000000e+00   1.7140387e-05   5.0202423e-06   2.9407838e-06   2.5101149e-06
   2.0384934e+04   1.0000000e+00   1.6749812e-05   4.9058484e-06   2.8737736e-06   2.4529182e-06
   2.0860241e+04   1.0000000e+00   1.6368138e-05   4.7940613e-06   2.8082905e-06   2.3970249e-06
   2.1346630e+04   1.0000000e+00   1.5995162e-05   4.6848215e-06   2.7442996e-06   2.3424053e-06
   2.1844361e+04   1.0000000e+00   1.5630685e-05   4.5780711e-06   2.6817669e-06   2.2890303e-06
   2.2353696e+04   1.0000000e+00   1.5274514e-05   4.4737532e-06   2.6206591e-06   2.2368716e-06
   2.2874908e+04   1.0000000e+00   1.4926459e-05   4.3718125e-06   2.5609438e-06   2.1859015e-06
   2.3408273e+04   1.0000000e+00   1.4586335e-05   4.2721947e-06   2.5025893e-06   2.1360928e-06
   2.3954074e+04   1.0000000e+00   1.4253963e-05   4.1748470e-06   2.4455645e-06   2.0874191e-06
   2.4512601e+04   1.0000000e+00   1.3929164e-05   4.0797176e-06   2.3898392e-06   2.0398546e-06
   2.5084151e+04   1.0000000e+00   1.3611767e-05   3.9867559e-06   2.3353837e-06   1.9933740e-06
   2.5669027e+04   1.0000000e+00   1.3301603e-05   3.8959126e-06   2.2821691e-06   1.9479525e-06
   2.6267541e+04   1.0000000e+00   1.2998506e-05   3.8071393e-06   2.2301671e-06   1.9035660e-06
   2.6880010e+04   1.0000000e+00   1.2702316e-05   3.7203889e-06   2.1793500e-06   1.8601910e-06
   2.7506760e+04   1.0000000e+00   1.2412876e-05   3.6356153e-06   2.1296910e-06   1.8178044e-06
   2.8148124e+04   1.0000000e+00   1.2130031e-05   3.5527735e-06   2.0811635e-06   1.7763836e-06
   2.8804442e+04   1.0000000e+00   1.1853632e-05   3.4718194e-06   2.0337418e-06   1.7359067e-06
   2.9476063e+04   1.0000000e+00   1.1583531e-05   3.3927100e-06   1.9874007e-06   1.6963521e-06
   3.0163343e+04   1.0000000e+00   1.1319585e-05   3.3154032e-06   1.9421156e-06   1.6576989e-06
   3.0866649e+04   1.0000000e+00   1.1061654e-05   3.2398581e-06   1.8978624e-06   1.6199264e-06
   3.1586354e+04   1.0000000e+00   1.0809600e-05   3.1660344e-06   1.8546176e-06   1.5830147e-06
   3.2322840e+04   1.0000000e+00   1.0563290e-05   3.0938929e-06   1.8123582e-06   1.5469440e-06
   3.3076498e+04   1.0000000e+00   1.0322592e-05   3.0233952e-06   1.7710617e-06   1.5116953e-06
   3.3847729e+04   1.0000000e+00   1.0087380e-05   2.9545040e-06   1.7307063e-06   1.4772498e-06
   3.4636942e+04   1.0000000e+00   9.8575267e-06   2.8871826e-06   1.6912704e-06   1.4435892e-06
   3.5444557e+04   1.0000000e+00   9.6329114e-06   2.8213952e-06   1.6527331e-06   1.4106956e-06
   3.6271003e+04   1.0000000e+00   9.4134145e-06   2.7571069e-06   1.6150740e-06   1.3785516e-06
   3.7116718e+04   1.0000000e+00   9.1989193e-06   2.6942836e-06   1.5782730e-06   1.3471400e-06
   3.7982153e+04   1.0000000e+00   8.9893117e-06   2.6328917e-06   1.5423106e-06   1.3164441e-06
   3.8867767e+04   1.0000000e+00   8.7844805e-06   2.5728988e-06   1.5071676e-06   1.2864477e-06
   3.9774030e+04   1.0000000e+00   8.5843167e-06   2.5142729e-06   1.4728254e-06   1.2571349e-06
   4.0701425e+04   1.0000000e+00   8.3887140e-06   2.4569829e-06   1.4392658e-06   1.2284899e-06
   4.1650442e+04   1.0000000e+00   8.1975684e-06   2.4009983e-06   1.4064708e-06   1.2004977e-06
   4.2621588e+04   1.0000000e+00   8.0107784e-06   2.3462894e-06   1.3744232e-06   1.1731433e-06
   4.3615378e+04   1.0000000e+00   7.8282448e-06   2.2928271e-06   1.3431058e-06   1.1464123e-06
   4.4632339e+04   1.0000000e+00   7.6498705e-06   2.2405831e-06   1.3125020e-06   1.1202903e-06
   4.5673013e+04   1.0000000e+00   7.4755608e-06   2.1895295e-06   1.2825955e-06   1.0947635e-06
   4.6737951e+04   1.0000000e+00   7.3052230e-06   2.1396392e-06   1.2533705e-06   1.0698185e-06
   4.7827720e+04   1.0000000e+00   7.1387666e-06   2.0908858e-06   1.2248115e-06   1.0454418e-06
   4.8942899e+04   1.0000000e+00   6.9761032e-06   2.0432432e-06   1.1969032e-06   1.0216206e-06
   5.0084080e+04   1.0000000e+00   6.8171463e-06   1.9966863e-06   1.1696308e-06   9.9834216e-07
   5.1251869e+04   1.0000000e+00   6.6618115e-06   1.9511902e-06   1.1429798e-06   9.7559416e-07
   5.2446887e+04   1.0000000e+00   6.5100162e-06   1.9067308e-06   1.1169362e-06   9.5336451e-07
   5.3669769e+04   1.0000000e+00   6.3616798e-06   1.8632845e-06   1.0914859e-06   9.3164138e-07
   5.4921165e+04   1.0000000e+00   6.2167235e-06   1.8208281e-06   1.0666156e-06   9.1041325e-07
   5.6201738e+04   1.0000000e+00   6.0750702e-06   1.7793392e-06   1.0423120e-06   8.8966882e-07
   5.7512171e+04   1.0000000e+00   5.9366446e-06   1.7387957e-06   1.0185622e-06   8.6939707e-07
   5.8853158e+04   1.0000000e+00   5.8013733e-06   1.6991759e-06   9.9535351e-07   8.4958724e-07
   6.0225412e+04   1.0000000e+00   5.6691843e-06   1.6604590e-06   9.7267368e-07   8.3022880e-07
   6.1629663e+04   1.0000000e+00   5.5400074e-06   1.6226242e-06   9.5051064e-07   8.1131147e-07
   6.3066655e+04   1.0000000e+00   5.4137740e-06   1.5856516e-06   9.2885260e-07   7.9282518e-07
   6.4537154e+04   1.0000000e+00   5.2904169e-06   1.5495214e-06   9.0768807e-07   7.7476012e-07
   6.6041940e+04   1.0000000e+00   5.1698707e-06   1.5142145e-06   8.8700579e-07   7.5710670e-07
   6.7581812e+04   1.0000000e+00   5.0520713e-06   1.4797121e-06   8.6679478e-07   7.3985553e-07
   6.9157588e+04   1.0000000e+00   4.9369561e-06   1.4459959e-06   8.4704429e-07   7.2299744e-07
   7.0770107e+04   1.0000000e+00   4.8244639e-06   1.4130480e-06   8.2774384e-07   7.0652348e-07
   7.2420223e+04   1.0000000e+00   4.7145350e-06   1.3808507e-06   8.0888317e-07   6.9042489e-07
   7.4108815e+04   1.0000000e+00   4.6071110e-06   1.3493872e-06   7.9045226e-07   6.7469313e-07
   7.5836779e+04   1.0000000e+00   4.5021347e-06   1.3186405e-06   7.7244132e-07   6.5931983e-07
   7.7605033e+04   1.0000000e+00   4.3995504e-06   1.2885945e-06   7.5484077e-07   6.4429682e-07
   7.9414517e+04   1.0000000e+00   4.2993036e-06   1.2592331e-06   7.3764126e-07   6.2961613e-07
   8.1266192e+04   1.0000000e+00   4.2013411e-06   1.2305407e-06   7.2083366e-07   6.1526995e-07
   8.3161042e+04   1.0000000e+00   4.1056107e-06   1.2025020e-06   7.0440904e-07   6.0125066e-07
   8.5100072e+04   1.0000000e+00   4.0120617e-06   1.1751023e-06   6.8835867e-07   5.8755081e-07
   8.7084315e+04   1.0000000e+00   3.9206442e-06   1.1483269e-06   6.7267402e-07   5.7416313e-07
   8.9114823e+04   1.0000000e+00   3.8313098e-06   1.1221616e-06   6.5734675e-07   5.6108050e-07
   9.1192676e+04   1.0000000e+00   3.7440110e-06   1.0965925e-06   6.4236873e-07   5.4829596e-07
   9.3318977e+04   1.0000000e+00   3.6587013e-06   1.0716060e-06   6.2773200e-07   5.3580273e-07
   9.5494856e+04   1.0000000e+00   3.5753355e-06   1.0471889e-06   6.1342878e-07   5.2359417e-07
   9.7721470e+04   1.0000000e+00   3.4938693e-06   1.0233281e-06   5.9945147e-07   5.1166379e-07
   1.0000000e+05   1.0000000e+00   3.4142594e-06   1.0000110e-06   5.8579264e-07   5.0000525e-07


==> data/Stability_Analysis_1E-00.dat <==
   1.0000000e-05   1.0000000e+00   5.9537251e-01   4.0000120e-01   3.4580659e-01   3.3333556e-01
   1.0233166e-05   1.0000000e+00   5.9537253e-01   4.0000123e-01   3.4580663e-01   3.3333561e-01
   1.0471768e-05   1.0000000e+00   5.9537255e-01   4.0000126e-01   3.4580668e-01   3.3333566e-01
   1.0715934e-05   1.0000000e+00   5.9537256e-01   4.0000129e-01   3.4580672e-01   3.3333571e-01
   1.0965793e-05   1.0000000e+00   5.9537258e-01   4.0000132e-01   3.4580677e-01   3.3333577e-01
   1.1221478e-05   1.0000000e+00   5.9537260e-01   4.0000135e-01   3.4580682e-01   3.3333583e-01
   1.1483124e-05   1.0000000e+00   5.9537262e-01   4.0000138e-01   3.4580687e-01   3.3333589e-01
   1.1750871e-05   1.0000000e+00   5.9537264e-01   4.0000141e-01   3.4580692e-01   3.3333594e-01
   1.2024861e-05   1.0000000e+00   5.9537266e-01   4.0000144e-01   3.4580697e-01   3.3333601e-01
   1.2305240e-05   1.0000000e+00   5.9537268e-01   4.0000148e-01   3.4580703e-01   3.3333607e-01
   1.2592156e-05   1.0000000e+00   5.9537270e-01   4.0000151e-01   3.4580708e-01   3.3333613e-01
   1.2885762e-05   1.0000000e+00   5.9537272e-01   4.0000155e-01   3.4580714e-01   3.3333620e-01
   1.3186214e-05   1.0000000e+00   5.9537274e-01   4.0000158e-01   3.4580719e-01   3.3333626e-01
   1.3493671e-05   1.0000000e+00   5.9537277e-01   4.0000162e-01   3.4580725e-01   3.3333633e-01
   1.3808298e-05   1.0000000e+00   5.9537279e-01   4.0000166e-01   3.4580731e-01   3.3333640e-01
   1.4130260e-05   1.0000000e+00   5.9537281e-01   4.0000170e-01   3.4580737e-01   3.3333647e-01
   1.4459729e-05   1.0000000e+00   5.9537284e-01   4.0000174e-01   3.4580744e-01   3.3333655e-01
   1.4796881e-05   1.0000000e+00   5.9537286e-01   4.0000178e-01   3.4580750e-01   3.3333662e-01
   1.5141893e-05   1.0000000e+00   5.9537289e-01   4.0000182e-01   3.4580757e-01   3.3333670e-01
   1.5494950e-05   1.0000000e+00   5.9537291e-01   4.0000186e-01   3.4580763e-01   3.3333678e-01
   1.5856240e-05   1.0000000e+00   5.9537294e-01   4.0000190e-01   3.4580770e-01   3.3333686e-01
   1.6225953e-05   1.0000000e+00   5.9537297e-01   4.0000195e-01   3.4580777e-01   3.3333694e-01
   1.6604287e-05   1.0000000e+00   5.9537299e-01   4.0000199e-01   3.4580784e-01   3.3333702e-01
   1.6991442e-05   1.0000000e+00   5.9537302e-01   4.0000204e-01   3.4580792e-01   3.3333711e-01
   1.7387624e-05   1.0000000e+00   5.9537305e-01   4.0000209e-01   3.4580799e-01   3.3333720e-01
   1.7793044e-05   1.0000000e+00   5.9537308e-01   4.0000214e-01   3.4580807e-01   3.3333729e-01
   1.8207917e-05   1.0000000e+00   5.9537311e-01   4.0000218e-01   3.4580815e-01   3.3333738e-01
   1.8632463e-05   1.0000000e+00   5.9537314e-01   4.0000224e-01   3.4580823e-01   3.3333747e-01
   1.9066908e-05   1.0000000e+00   5.9537317e-01   4.0000229e-01   3.4580831e-01   3.3333757e-01
   1.9511483e-05   1.0000000e+00   5.9537320e-01   4.0000234e-01   3.4580840e-01   3.3333767e-01
   1.9966425e-05   1.0000000e+00   5.9537324e-01   4.0000240e-01   3.4580848e-01   3.3333777e-01
   2.0431973e-05   1.0000000e+00   5.9537327e-01   4.0000245e-01   3.4580857e-01   3.3333787e-01
   2.0908377e-05   1.0000000e+00   5.9537331e-01   4.0000251e-01   3.4580866e-01   3.3333798e-01
   2.1395889e-05   1.0000000e+00   5.9537334e-01   4.0000257e-01   3.4580876e-01   3.3333809e-01
   2.1894768e-05   1.0000000e+00   5.9537338e-01   4.0000263e-01   3.4580885e-01   3.3333820e-01
   2.2405279e-05   1.0000000e+00   5.9537342e-01   4.0000269e-01   3.4580895e-01   3.3333831e-01
   2.2927693e-05   1.0000000e+00   5.9537345e-01   4.0000275e-01   3.4580905e-01   3.3333843e-01
   2.3462288e-05   1.0000000e+00   5.9537349e-01   4.0000282e-01   3.4580915e-01   3.3333855e-01
   2.4009349e-05   1.0000000e+00   5.9537353e-01   4.0000288e-01   3.4580925e-01   3.3333867e-01
   2.4569165e-05   1.0000000e+00   5.9537357e-01   4.0000295e-01   3.4580936e-01   3.3333879e-01
   2.5142033e-05   1.0000000e+00   5.9537361e-01   4.0000302e-01   3.4580947e-01   3.3333892e-01
   2.5728260e-05   1.0000000e+00   5.9537366e-01   4.0000309e-01   3.4580958e-01   3.3333905e-01
   2.6328155e-05   1.0000000e+00   5.9537370e-01   4.0000316e-01   3.4580969e-01   3.3333918e-01
   2.6942037e-05   1.0000000e+00   5.9537375e-01   4.0000323e-01   3.4580981e-01   3.3333932e-01
   2.7570233e-05   1.0000000e+00   5.9537379e-01   4.0000331e-01   3.4580993e-01   3.3333946e-01
   2.8213077e-05   1.0000000e+00   5.9537384e-01   4.0000339e-01   3.4581005e-01   3.3333960e-01
   2.8870909e-05   1.0000000e+00   5.9537389e-01   4.0000346e-01   3.4581018e-01   3.3333975e-01
   2.9544080e-05   1.0000000e+00   5.9537393e-01   4.0000355e-01   3.4581031e-01   3.3333990e-01
   3.0232947e-05   1.0000000e+00   5.9537398e-01   4.0000363e-01   3.4581044e-01   3.3334005e-01
   3.0937876e-05   1.0000000e+00   5.9537404e-01   4.0000371e-01   3.4581057e-01   3.3334021e-01
   3.1659241e-05   1.0000000e+00   5.9537409e-01   4.0000380e-01   3.4581071e-01   3.3334037e-01
   3.2397426e-05   1.0000000e+00   5.9537414e-01   4.0000389e-01   3.4581085e-01   3.3334053e-01
   3.3152823e-05   1.0000000e+00   5.9537420e-01   4.0000398e-01   3.4581099e-01   3.3334070e-01
   3.3925834e-05   1.0000000e+00   5.9537425e-01   4.0000407e-01   3.4581114e-01   3.3334087e-01
   3.4716868e-05   1.0000000e+00   5.9537431e-01   4.0000417e-01   3.4581129e-01   3.3334105e-01
   3.5526347e-05   1.0000000e+00   5.9537437e-01   4.0000426e-01   3.4581144e-01   3.3334123e-01
   3.6354700e-05   1.0000000e+00   5.9537443e-01   4.0000436e-01   3.4581160e-01   3.3334141e-01
   3.7202367e-05   1.0000000e+00   5.9537449e-01   4.0000446e-01   3.4581176e-01   3.3334160e-01
   3.8069799e-05   1.0000000e+00   5.9537456e-01   4.0000457e-01   3.4581193e-01   3.3334179e-01
   3.8957456e-05   1.0000000e+00   5.9537462e-01   4.0000467e-01   3.4581210e-01   3.3334199e-01
   3.9865811e-05   1.0000000e+00   5.9537469e-01   4.0000478e-01   3.4581227e-01   3.3334219e-01
   4.0795345e-05   1.0000000e+00   5.9537475e-01   4.0000490e-01   3.4581245e-01   3.3334240e-01
   4.1746553e-05   1.0000000e+00   5.9537482e-01   4.0000501e-01   3.4581263e-01   3.3334261e-01
   4.2719940e-05   1.0000000e+00   5.9537489e-01   4.0000513e-01   3.4581281e-01   3.3334283e-01
   4.3716022e-05   1.0000000e+00   5.9537497e-01   4.0000525e-01   3.4581300e-01   3.3334305e-01
   4.4735331e-05   1.0000000e+00   5.9537504e-01   4.0000537e-01   3.4581319e-01   3.3334327e-01
   4.5778405e-05   1.0000000e+00   5.9537512e-01   4.0000549e-01   3.4581339e-01   3.3334351e-01
   4.6845801e-05   1.0000000e+00   5.9537519e-01   4.0000562e-01   3.4581360e-01   3.3334374e-01
   4.7938085e-05   1.0000000e+00   5.9537527e-01   4.0000575e-01   3.4581380e-01   3.3334399e-01
   4.9055837e-05   1.0000000e+00   5.9537535e-01   4.0000589e-01   3.4581402e-01   3.3334423e-01
   5.0199651e-05   1.0000000e+00   5.9537544e-01   4.0000602e-01   3.4581423e-01   3.3334449e-01
   5.1370135e-05   1.0000000e+00   5.9537552e-01   4.0000616e-01   3.4581446e-01   3.3334475e-01
   5.2567911e-05   1.0000000e+00   5.9537561e-01   4.0000631e-01   3.4581468e-01   3.3334502e-01
   5.3793615e-05   1.0000000e+00   5.9537570e-01   4.0000646e-01   3.4581492e-01   3.3334529e-01
   5.5047898e-05   1.0000000e+00   5.9537579e-01   4.0000661e-01   3.4581516e-01   3.3334557e-01
   5.6331427e-05   1.0000000e+00   5.9537588e-01   4.0000676e-01   3.4581540e-01   3.3334585e-01
   5.7644883e-05   1.0000000e+00   5.9537598e-01   4.0000692e-01   3.4581565e-01   3.3334614e-01
   5.8988964e-05   1.0000000e+00   5.9537608e-01   4.0000708e-01   3.4581591e-01   3.3334644e-01
   6.0364385e-05   1.0000000e+00   5.9537618e-01   4.0000724e-01   3.4581617e-01   3.3334675e-01
   6.1771876e-05   1.0000000e+00   5.9537628e-01   4.0000741e-01   3.4581644e-01   3.3334706e-01
   6.3212185e-05   1.0000000e+00   5.9537638e-01   4.0000759e-01   3.4581671e-01   3.3334738e-01
   6.4686077e-05   1.0000000e+00   5.9537649e-01   4.0000776e-01   3.4581699e-01   3.3334771e-01
   6.6194335e-05   1.0000000e+00   5.9537660e-01   4.0000794e-01   3.4581728e-01   3.3334804e-01
   6.7737760e-05   1.0000000e+00   5.9537671e-01   4.0000813e-01   3.4581757e-01   3.3334839e-01
   6.9317173e-05   1.0000000e+00   5.9537683e-01   4.0000832e-01   3.4581787e-01   3.3334874e-01
   7.0933412e-05   1.0000000e+00   5.9537695e-01   4.0000851e-01   3.4581818e-01   3.3334910e-01
   7.2587337e-05   1.0000000e+00   5.9537707e-01   4.0000871e-01   3.4581849e-01   3.3334946e-01
   7.4279825e-05   1.0000000e+00   5.9537719e-01   4.0000891e-01   3.4581881e-01   3.3334984e-01
   7.6011776e-05   1.0000000e+00   5.9537732e-01   4.0000912e-01   3.4581914e-01   3.3335023e-01
   7.7784111e-05   1.0000000e+00   5.9537744e-01   4.0000933e-01   3.4581948e-01   3.3335062e-01
   7.9597770e-05   1.0000000e+00   5.9537758e-01   4.0000955e-01   3.4581983e-01   3.3335102e-01
   8.1453718e-05   1.0000000e+00   5.9537771e-01   4.0000977e-01   3.4582018e-01   3.3335144e-01
   8.3352940e-05   1.0000000e+00   5.9537785e-01   4.0001000e-01   3.4582054e-01   3.3335186e-01
   8.5296445e-05   1.0000000e+00   5.9537799e-01   4.0001024e-01   3.4582091e-01   3.3335229e-01
   8.7285266e-05   1.0000000e+00   5.9537814e-01   4.0001047e-01   3.4582129e-01   3.3335273e-01
   8.9320460e-05   1.0000000e+00   5.9537828e-01   4.0001072e-01   3.4582168e-01   3.3335318e-01
   9.1403107e-05   1.0000000e+00   5.9537844e-01   4.0001097e-01   3.4582207e-01   3.3335365e-01
   9.3534315e-05   1.0000000e+00   5.9537859e-01   4.0001122e-01   3.4582248e-01   3.3335412e-01
   9.5715215e-05   1.0000000e+00   5.9537875e-01   4.0001149e-01   3.4582289e-01   3.3335460e-01
   9.7946967e-05   1.0000000e+00   5.9537891e-01   4.0001175e-01   3.4582332e-01   3.3335510e-01
   1.0023075e-04   1.0000000e+00   5.9537908e-01   4.0001203e-01   3.4582375e-01   3.3335561e-01
   1.0256779e-04   1.0000000e+00   5.9537925e-01   4.0001231e-01   3.4582420e-01   3.3335613e-01
   1.0495932e-04   1.0000000e+00   5.9537942e-01   4.0001260e-01   3.4582465e-01   3.3335666e-01
   1.0740662e-04   1.0000000e+00   5.9537960e-01   4.0001289e-01   3.4582512e-01   3.3335720e-01
   1.0991097e-04   1.0000000e+00   5.9537978e-01   4.0001319e-01   3.4582559e-01   3.3335776e-01
   1.1247372e-04   1.0000000e+00   5.9537997e-01   4.0001350e-01   3.4582608e-01   3.3335833e-01
   1.1509622e-04   1.0000000e+00   5.9538016e-01   4.0001381e-01   3.4582658e-01   3.3335891e-01
   1.1777987e-04   1.0000000e+00   5.9538036e-01   4.0001413e-01   3.4582709e-01   3.3335951e-01
   1.2052609e-04   1.0000000e+00   5.9538056e-01   4.0001446e-01   3.4582761e-01   3.3336012e-01
   1.2333635e-04   1.0000000e+00   5.9538076e-01   4.0001480e-01   3.4582815e-01   3.3336074e-01
   1.2621213e-04   1.0000000e+00   5.9538097e-01   4.0001515e-01   3.4582869e-01   3.3336138e-01
   1.2915497e-04   1.0000000e+00   5.9538118e-01   4.0001550e-01   3.4582925e-01   3.3336204e-01
   1.3216642e-04   1.0000000e+00   5.9538140e-01   4.0001586e-01   3.4582983e-01   3.3336271e-01
   1.3524809e-04   1.0000000e+00   5.9538163e-01   4.0001623e-01   3.4583041e-01   3.3336339e-01
   1.3840161e-04   1.0000000e+00   5.9538186e-01   4.0001661e-01   3.4583101e-01   3.3336409e-01
   1.4162866e-04   1.0000000e+00   5.9538209e-01   4.0001700e-01   3.4583163e-01   3.3336481e-01
   1.4493096e-04   1.0000000e+00   5.9538233e-01   4.0001739e-01   3.4583225e-01   3.3336554e-01
   1.4831025e-04   1.0000000e+00   5.9538258e-01   4.0001780e-01   3.4583290e-01   3.3336629e-01
   1.5176834e-04   1.0000000e+00   5.9538283e-01   4.0001821e-01   3.4583356e-01   3.3336706e-01
   1.5530706e-04   1.0000000e+00   5.9538309e-01   4.0001864e-01   3.4583423e-01   3.3336785e-01
   1.5892829e-04   1.0000000e+00   5.9538335e-01   4.0001907e-01   3.4583492e-01   3.3336865e-01
   1.6263395e-04   1.0000000e+00   5.9538362e-01   4.0001952e-01   3.4583562e-01   3.3336948e-01
   1.6642602e-04   1.0000000e+00   5.9538390e-01   4.0001997e-01   3.4583634e-01   3.3337032e-01
   1.7030650e-04   1.0000000e+00   5.9538418e-01   4.0002044e-01   3.4583708e-01   3.3337118e-01
   1.7427747e-04   1.0000000e+00   5.9538447e-01   4.0002091e-01   3.4583784e-01   3.3337207e-01
   1.7834102e-04   1.0000000e+00   5.9538476e-01   4.0002140e-01   3.4583861e-01   3.3337297e-01
   1.8249932e-04   1.0000000e+00   5.9538506e-01   4.0002190e-01   3.4583940e-01   3.3337389e-01
   1.8675458e-04   1.0000000e+00   5.9538537e-01   4.0002241e-01   3.4584021e-01   3.3337484e-01
   1.9110906e-04   1.0000000e+00   5.9538569e-01   4.0002293e-01   3.4584104e-01   3.3337581e-01
   1.9556507e-04   1.0000000e+00   5.9538602e-01   4.0002347e-01   3.4584189e-01   3.3337680e-01
   2.0012498e-04   1.0000000e+00   5.9538635e-01   4.0002402e-01   3.4584276e-01   3.3337781e-01
   2.0479121e-04   1.0000000e+00   5.9538669e-01   4.0002458e-01   3.4584364e-01   3.3337885e-01
   2.0956624e-04   1.0000000e+00   5.9538703e-01   4.0002515e-01   3.4584455e-01   3.3337991e-01
   2.1445261e-04   1.0000000e+00   5.9538739e-01   4.0002574e-01   3.4584548e-01   3.3338100e-01
   2.1945291e-04   1.0000000e+00   5.9538775e-01   4.0002634e-01   3.4584643e-01   3.3338211e-01
   2.2456980e-04   1.0000000e+00   5.9538813e-01   4.0002695e-01   3.4584741e-01   3.3338325e-01
   2.2980600e-04   1.0000000e+00   5.9538851e-01   4.0002758e-01   3.4584840e-01   3.3338441e-01
   2.3516429e-04   1.0000000e+00   5.9538890e-01   4.0002822e-01   3.4584942e-01   3.3338560e-01
   2.4064752e-04   1.0000000e+00   5.9538930e-01   4.0002888e-01   3.4585046e-01   3.3338682e-01
   2.4625859e-04   1.0000000e+00   5.9538970e-01   4.0002955e-01   3.4585153e-01   3.3338807e-01
   2.5200050e-04   1.0000000e+00   5.9539012e-01   4.0003024e-01   3.4585262e-01   3.3338934e-01
   2.5787629e-04   1.0000000e+00   5.9539055e-01   4.0003095e-01   3.4585374e-01   3.3339065e-01
   2.6388908e-04   1.0000000e+00   5.9539099e-01   4.0003167e-01   3.4585489e-01   3.3339199e-01
   2.7004207e-04   1.0000000e+00   5.9539143e-01   4.0003241e-01   3.4585606e-01   3.3339335e-01
   2.7633853e-04   1.0000000e+00   5.9539189e-01   4.0003316e-01   3.4585726e-01   3.3339475e-01
   2.8278180e-04   1.0000000e+00   5.9539236e-01   4.0003394e-01   3.4585848e-01   3.3339619e-01
   2.8937530e-04   1.0000000e+00   5.9539284e-01   4.0003473e-01   3.4585974e-01   3.3339765e-01
   2.9612254e-04   1.0000000e+00   5.9539333e-01   4.0003554e-01   3.4586102e-01   3.3339915e-01
   3.0302711e-04   1.0000000e+00   5.9539384e-01   4.0003636e-01   3.4586233e-01   3.3340069e-01
   3.1009266e-04   1.0000000e+00   5.9539435e-01   4.0003721e-01   3.4586368e-01   3.3340226e-01
   3.1732296e-04   1.0000000e+00   5.9539488e-01   4.0003808e-01   3.4586505e-01   3.3340386e-01
   3.2472185e-04   1.0000000e+00   5.9539541e-01   4.0003897e-01   3.4586646e-01   3.3340551e-01
   3.3229325e-04   1.0000000e+00   5.9539596e-01   4.0003988e-01   3.4586790e-01   3.3340719e-01
   3.4004119e-04   1.0000000e+00   5.9539653e-01   4.0004081e-01   3.4586938e-01   3.3340892e-01
   3.4796979e-04   1.0000000e+00   5.9539711e-01   4.0004176e-01   3.4587088e-01   3.3341068e-01
   3.5608326e-04   1.0000000e+00   5.9539770e-01   4.0004273e-01   3.4587243e-01   3.3341248e-01
   3.6438590e-04   1.0000000e+00   5.9539830e-01   4.0004373e-01   3.4587401e-01   3.3341433e-01
   3.7288213e-04   1.0000000e+00   5.9539892e-01   4.0004475e-01   3.4587562e-01   3.3341622e-01
   3.8157647e-04   1.0000000e+00   5.9539955e-01   4.0004579e-01   3.4587728e-01   3.3341815e-01
   3.9047352e-04   1.0000000e+00   5.9540020e-01   4.0004686e-01   3.4587897e-01   3.3342013e-01
   3.9957803e-04   1.0000000e+00   5.9540086e-01   4.0004795e-01   3.4588070e-01   3.3342215e-01
   4.0889482e-04   1.0000000e+00   5.9540154e-01   4.0004907e-01   3.4588248e-01   3.3342422e-01
   4.1842885e-04   1.0000000e+00   5.9540223e-01   4.0005021e-01   3.4588429e-01   3.3342634e-01
   4.2818518e-04   1.0000000e+00   5.9540294e-01   4.0005139e-01   3.4588615e-01   3.3342851e-01
   4.3816899e-04   1.0000000e+00   5.9540367e-01   4.0005258e-01   3.4588805e-01   3.3343073e-01
   4.4838559e-04   1.0000000e+00   5.9540441e-01   4.0005381e-01   3.4588999e-01   3.3343300e-01
   4.5884041e-04   1.0000000e+00   5.9540517e-01   4.0005506e-01   3.4589198e-01   3.3343533e-01
   4.6953900e-04   1.0000000e+00   5.9540595e-01   4.0005635e-01   3.4589402e-01   3.3343771e-01
   4.8048704e-04   1.0000000e+00   5.9540675e-01   4.0005766e-01   3.4589610e-01   3.3344014e-01
   4.9169036e-04   1.0000000e+00   5.9540756e-01   4.0005901e-01   3.4589823e-01   3.3344263e-01
   5.0315489e-04   1.0000000e+00   5.9540840e-01   4.0006038e-01   3.4590041e-01   3.3344518e-01
   5.1488675e-04   1.0000000e+00   5.9540925e-01   4.0006179e-01   3.4590265e-01   3.3344779e-01
   5.2689214e-04   1.0000000e+00   5.9541013e-01   4.0006323e-01   3.4590493e-01   3.3345046e-01
   5.3917746e-04   1.0000000e+00   5.9541102e-01   4.0006471e-01   3.4590727e-01   3.3345319e-01
   5.5174924e-04   1.0000000e+00   5.9541193e-01   4.0006621e-01   3.4590966e-01   3.3345599e-01
   5.6461414e-04   1.0000000e+00   5.9541287e-01   4.0006776e-01   3.4591211e-01   3.3345885e-01
   5.7777901e-04   1.0000000e+00   5.9541383e-01   4.0006934e-01   3.4591462e-01   3.3346178e-01
   5.9125084e-04   1.0000000e+00   5.9541481e-01   4.0007096e-01   3.4591718e-01   3.3346477e-01
   6.0503679e-04   1.0000000e+00   5.9541581e-01   4.0007261e-01   3.4591980e-01   3.3346784e-01
   6.1914418e-04   1.0000000e+00   5.9541684e-01   4.0007430e-01   3.4592249e-01   3.3347098e-01
   6.3358050e-04   1.0000000e+00   5.9541789e-01   4.0007604e-01   3.4592524e-01   3.3347419e-01
   6.4835343e-04   1.0000000e+00   5.9541896e-01   4.0007781e-01   3.4592805e-01   3.3347747e-01
   6.6347081e-04   1.0000000e+00   5.9542006e-01   4.0007962e-01   3.4593093e-01   3.3348084e-01
   6.7894068e-04   1.0000000e+00   5.9542119e-01   4.0008148e-01   3.4593387e-01   3.3348428e-01
   6.9477125e-04   1.0000000e+00   5.9542234e-01   4.0008338e-01   3.4593688e-01   3.3348780e-01
   7.1097094e-04   1.0000000e+00   5.9542352e-01   4.0008532e-01   3.4593997e-01   3.3349140e-01
   7.2754835e-04   1.0000000e+00   5.9542473e-01   4.0008731e-01   3.4594312e-01   3.3349509e-01
   7.4451229e-04   1.0000000e+00   5.9542596e-01   4.0008935e-01   3.4594635e-01   3.3349886e-01
   7.6187177e-04   1.0000000e+00   5.9542722e-01   4.0009143e-01   3.4594966e-01   3.3350272e-01
   7.7963601e-04   1.0000000e+00   5.9542852e-01   4.0009357e-01   3.4595304e-01   3.3350668e-01
   7.9781446e-04   1.0000000e+00   5.9542984e-01   4.0009575e-01   3.4595650e-01   3.3351072e-01
   8.1641676e-04   1.0000000e+00   5.9543119e-01   4.0009798e-01   3.4596004e-01   3.3351486e-01
   8.3545281e-04   1.0000000e+00   5.9543258e-01   4.0010027e-01   3.4596366e-01   3.3351909e-01
   8.5493271e-04   1.0000000e+00   5.9543400e-01   4.0010260e-01   3.4596737e-01   3.3352343e-01
   8.7486681e-04   1.0000000e+00   5.9543545e-01   4.0010500e-01   3.4597117e-01   3.3352786e-01
   8.9526571e-04   1.0000000e+00   5.9543693e-01   4.0010744e-01   3.4597505e-01   3.3353240e-01
   9.1614025e-04   1.0000000e+00   5.9543845e-01   4.0010995e-01   3.4597902e-01   3.3353704e-01
   9.3750150e-04   1.0000000e+00   5.9544000e-01   4.0011251e-01   3.4598309e-01   3.3354180e-01
   9.5936083e-04   1.0000000e+00   5.9544160e-01   4.0011514e-01   3.4598725e-01   3.3354666e-01
   9.8172984e-04   1.0000000e+00   5.9544322e-01   4.0011782e-01   3.4599151e-01   3.3355164e-01
   1.0046204e-03   1.0000000e+00   5.9544489e-01   4.0012057e-01   3.4599587e-01   3.3355673e-01
   1.0280447e-03   1.0000000e+00   5.9544659e-01   4.0012338e-01   3.4600033e-01   3.3356194e-01
   1.0520152e-03   1.0000000e+00   5.9544834e-01   4.0012626e-01   3.4600490e-01   3.3356728e-01
   1.0765446e-03   1.0000000e+00   5.9545012e-01   4.0012920e-01   3.4600957e-01   3.3357274e-01
   1.1016459e-03   1.0000000e+00   5.9545195e-01   4.0013222e-01   3.4601435e-01   3.3357832e-01
   1.1273326e-03   1.0000000e+00   5.9545382e-01   4.0013530e-01   3.4601924e-01   3.3358404e-01
   1.1536181e-03   1.0000000e+00   5.9545573e-01   4.0013846e-01   3.4602424e-01   3.3358989e-01
   1.1805165e-03   1.0000000e+00   5.9545769e-01   4.0014168e-01   3.4602936e-01   3.3359588e-01
   1.2080421e-03   1.0000000e+00   5.9545969e-01   4.0014499e-01   3.4603461e-01   3.3360200e-01
   1.2362095e-03   1.0000000e+00   5.9546174e-01   4.0014837e-01   3.4603997e-01   3.3360827e-01
   1.2650337e-03   1.0000000e+00   5.9546384e-01   4.0015183e-01   3.4604546e-01   3.3361469e-01
   1.2945300e-03   1.0000000e+00   5.9546599e-01   4.0015537e-01   3.4605108e-01   3.3362126e-01
   1.3247140e-03   1.0000000e+00   5.9546818e-01   4.0015899e-01   3.4605683e-01   3.3362797e-01
   1.3556018e-03   1.0000000e+00   5.9547043e-01   4.0016270e-01   3.4606271e-01   3.3363485e-01
   1.3872098e-03   1.0000000e+00   5.9547273e-01   4.0016650e-01   3.4606873e-01   3.3364189e-01
   1.4195548e-03   1.0000000e+00   5.9547508e-01   4.0017038e-01   3.4607489e-01   3.3364909e-01
   1.4526539e-03   1.0000000e+00   5.9547749e-01   4.0017435e-01   3.4608120e-01   3.3365646e-01
   1.4865248e-03   1.0000000e+00   5.9547996e-01   4.0017842e-01   3.4608765e-01   3.3366400e-01
   1.5211855e-03   1.0000000e+00   5.9548248e-01   4.0018258e-01   3.4609425e-01   3.3367172e-01
   1.5566544e-03   1.0000000e+00   5.9548506e-01   4.0018684e-01   3.4610101e-01   3.3367962e-01
   1.5929502e-03   1.0000000e+00   5.9548770e-01   4.0019119e-01   3.4610792e-01   3.3368770e-01
   1.6300924e-03   1.0000000e+00   5.9549041e-01   4.0019565e-01   3.4611500e-01   3.3369597e-01
   1.6681005e-03   1.0000000e+00   5.9549317e-01   4.0020022e-01   3.4612224e-01   3.3370444e-01
   1.7069949e-03   1.0000000e+00   5.9549600e-01   4.0020489e-01   3.4612965e-01   3.3371310e-01
   1.7467962e-03   1.0000000e+00   5.9549890e-01   4.0020966e-01   3.4613724e-01   3.3372196e-01
   1.7875255e-03   1.0000000e+00   5.9550186e-01   4.0021455e-01   3.4614500e-01   3.3373104e-01
   1.8292045e-03   1.0000000e+00   5.9550490e-01   4.0021956e-01   3.4615294e-01   3.3374032e-01
   1.8718553e-03   1.0000000e+00   5.9550800e-01   4.0022468e-01   3.4616107e-01   3.3374982e-01
   1.9155006e-03   1.0000000e+00   5.9551118e-01   4.0022992e-01   3.4616938e-01   3.3375954e-01
   1.9601635e-03   1.0000000e+00   5.9551443e-01   4.0023528e-01   3.4617790e-01   3.3376950e-01
   2.0058678e-03   1.0000000e+00   5.9551775e-01   4.0024077e-01   3.4618661e-01   3.3377968e-01
   2.0526378e-03   1.0000000e+00   5.9552116e-01   4.0024638e-01   3.4619552e-01   3.3379010e-01
   2.1004982e-03   1.0000000e+00   5.9552464e-01   4.0025213e-01   3.4620464e-01   3.3380077e-01
   2.1494747e-03   1.0000000e+00   5.9552820e-01   4.0025801e-01   3.4621398e-01   3.3381168e-01
   2.1995931e-03   1.0000000e+00   5.9553185e-01   4.0026403e-01   3.4622353e-01   3.3382285e-01
   2.2508801e-03   1.0000000e+00   5.9553558e-01   4.0027019e-01   3.4623331e-01   3.3383428e-01
   2.3033629e-03   1.0000000e+00   5.9553940e-01   4.0027649e-01   3.4624332e-01   3.3384598e-01
   2.3570694e-03   1.0000000e+00   5.9554331e-01   4.0028294e-01   3.4625356e-01   3.3385795e-01
   2.4120282e-03   1.0000000e+00   5.9554731e-01   4.0028954e-01   3.4626403e-01   3.3387020e-01
   2.4682685e-03   1.0000000e+00   5.9555140e-01   4.0029629e-01   3.4627476e-01   3.3388274e-01
   2.5258200e-03   1.0000000e+00   5.9555559e-01   4.0030320e-01   3.4628573e-01   3.3389557e-01
   2.5847135e-03   1.0000000e+00   5.9555988e-01   4.0031027e-01   3.4629696e-01   3.3390871e-01
   2.6449802e-03   1.0000000e+00   5.9556426e-01   4.0031751e-01   3.4630846e-01   3.3392214e-01
   2.7066521e-03   1.0000000e+00   5.9556875e-01   4.0032492e-01   3.4632022e-01   3.3393590e-01
   2.7697619e-03   1.0000000e+00   5.9557334e-01   4.0033249e-01   3.4633226e-01   3.3394997e-01
   2.8343433e-03   1.0000000e+00   5.9557804e-01   4.0034025e-01   3.4634458e-01   3.3396438e-01
   2.9004305e-03   1.0000000e+00   5.9558285e-01   4.0034819e-01   3.4635718e-01   3.3397912e-01
   2.9680586e-03   1.0000000e+00   5.9558778e-01   4.0035631e-01   3.4637008e-01   3.3399421e-01
   3.0372636e-03   1.0000000e+00   5.9559281e-01   4.0036462e-01   3.4638329e-01   3.3400965e-01
   3.1080822e-03   1.0000000e+00   5.9559797e-01   4.0037312e-01   3.4639680e-01   3.3402545e-01
   3.1805520e-03   1.0000000e+00   5.9560324e-01   4.0038183e-01   3.4641063e-01   3.3404162e-01
   3.2547116e-03   1.0000000e+00   5.9560864e-01   4.0039073e-01   3.4642478e-01   3.3405818e-01
   3.3306003e-03   1.0000000e+00   5.9561416e-01   4.0039985e-01   3.4643926e-01   3.3407511e-01
   3.4082585e-03   1.0000000e+00   5.9561981e-01   4.0040918e-01   3.4645408e-01   3.3409245e-01
   3.4877275e-03   1.0000000e+00   5.9562560e-01   4.0041872e-01   3.4646925e-01   3.3411019e-01
   3.5690493e-03   1.0000000e+00   5.9563151e-01   4.0042849e-01   3.4648478e-01   3.3412835e-01
   3.6522674e-03   1.0000000e+00   5.9563757e-01   4.0043848e-01   3.4650066e-01   3.3414693e-01
   3.7374257e-03   1.0000000e+00   5.9564377e-01   4.0044871e-01   3.4651692e-01   3.3416595e-01
   3.8245697e-03   1.0000000e+00   5.9565011e-01   4.0045918e-01   3.4653356e-01   3.3418541e-01
   3.9137456e-03   1.0000000e+00   5.9565660e-01   4.0046989e-01   3.4655059e-01   3.3420533e-01
   4.0050008e-03   1.0000000e+00   5.9566324e-01   4.0048086e-01   3.4656802e-01   3.3422572e-01
   4.0983837e-03   1.0000000e+00   5.9567004e-01   4.0049207e-01   3.4658585e-01   3.3424658e-01
   4.1939440e-03   1.0000000e+00   5.9567699e-01   4.0050355e-01   3.4660410e-01   3.3426793e-01
   4.2917324e-03   1.0000000e+00   5.9568411e-01   4.0051530e-01   3.4662278e-01   3.3428979e-01
   4.3918009e-03   1.0000000e+00   5.9569140e-01   4.0052732e-01   3.4664190e-01   3.3431215e-01
   4.4942027e-03   1.0000000e+00   5.9569885e-01   4.0053963e-01   3.4666147e-01   3.3433505e-01
   4.5989921e-03   1.0000000e+00   5.9570648e-01   4.0055222e-01   3.4668149e-01   3.3435847e-01
   4.7062248e-03   1.0000000e+00   5.9571428e-01   4.0056510e-01   3.4670198e-01   3.3438245e-01
   4.8159579e-03   1.0000000e+00   5.9572227e-01   4.0057828e-01   3.4672295e-01   3.3440699e-01
   4.9282496e-03   1.0000000e+00   5.9573044e-01   4.0059178e-01   3.4674442e-01   3.3443211e-01
   5.0431595e-03   1.0000000e+00   5.9573880e-01   4.0060558e-01   3.4676639e-01   3.3445782e-01
   5.1607487e-03   1.0000000e+00   5.9574736e-01   4.0061971e-01   3.4678887e-01   3.3448413e-01
   5.2810797e-03   1.0000000e+00   5.9575612e-01   4.0063417e-01   3.4681188e-01   3.3451105e-01
   5.4042164e-03   1.0000000e+00   5.9576508e-01   4.0064897e-01   3.4683543e-01   3.3453861e-01
   5.5302243e-03   1.0000000e+00   5.9577425e-01   4.0066411e-01   3.4685953e-01   3.3456682e-01
   5.6591702e-03   1.0000000e+00   5.9578364e-01   4.0067961e-01   3.4688419e-01   3.3459569e-01
   5.7911226e-03   1.0000000e+00   5.9579324e-01   4.0069547e-01   3.4690944e-01   3.3462524e-01
   5.9261518e-03   1.0000000e+00   5.9580307e-01   4.0071170e-01   3.4693527e-01   3.3465548e-01
   6.0643294e-03   1.0000000e+00   5.9581313e-01   4.0072831e-01   3.4696171e-01   3.3468643e-01
   6.2057288e-03   1.0000000e+00   5.9582342e-01   4.0074530e-01   3.4698878e-01   3.3471811e-01
   6.3504252e-03   1.0000000e+00   5.9583396e-01   4.0076269e-01   3.4701647e-01   3.3475054e-01
   6.4984954e-03   1.0000000e+00   5.9584473e-01   4.0078049e-01   3.4704482e-01   3.3478373e-01
   6.6500180e-03   1.0000000e+00   5.9585576e-01   4.0079871e-01   3.4707383e-01   3.3481770e-01
   6.8050737e-03   1.0000000e+00   5.9586705e-01   4.0081735e-01   3.4710353e-01   3.3485246e-01
   6.9637447e-03   1.0000000e+00   5.9587860e-01   4.0083642e-01   3.4713392e-01   3.3488805e-01
   7.1261154e-03   1.0000000e+00   5.9589042e-01   4.0085594e-01   3.4716502e-01   3.3492447e-01
   7.2922721e-03   1.0000000e+00   5.9590251e-01   4.0087592e-01   3.4719686e-01   3.3496175e-01
   7.4623029e-03   1.0000000e+00   5.9591489e-01   4.0089636e-01   3.4722944e-01   3.3499991e-01
   7.6362983e-03   1.0000000e+00   5.9592756e-01   4.0091728e-01   3.4726279e-01   3.3503897e-01
   7.8143506e-03   1.0000000e+00   5.9594052e-01   4.0093869e-01   3.4729692e-01   3.3507895e-01
   7.9965545e-03   1.0000000e+00   5.9595378e-01   4.0096060e-01   3.4733186e-01   3.3511987e-01
   8.1830068e-03   1.0000000e+00   5.9596735e-01   4.0098303e-01   3.4736761e-01   3.3516175e-01
   8.3738065e-03   1.0000000e+00   5.9598124e-01   4.0100597e-01   3.4740421e-01   3.3520463e-01
   8.5690551e-03   1.0000000e+00   5.9599546e-01   4.0102945e-01   3.4744167e-01   3.3524851e-01
   8.7688561e-03   1.0000000e+00   5.9601000e-01   4.0105349e-01   3.4748000e-01   3.3529343e-01
   8.9733158e-03   1.0000000e+00   5.9602489e-01   4.0107808e-01   3.4751924e-01   3.3533940e-01
   9.1825428e-03   1.0000000e+00   5.9604012e-01   4.0110325e-01   3.4755941e-01   3.3538647e-01
   9.3966483e-03   1.0000000e+00   5.9605571e-01   4.0112900e-01   3.4760052e-01   3.3543464e-01
   9.6157460e-03   1.0000000e+00   5.9607166e-01   4.0115536e-01   3.4764259e-01   3.3548395e-01
   9.8399523e-03   1.0000000e+00   5.9608798e-01   4.0118233e-01   3.4768566e-01   3.3553443e-01
   1.0069386e-02   1.0000000e+00   5.9610468e-01   4.0120994e-01   3.4772974e-01   3.3558610e-01
   1.0304170e-02   1.0000000e+00   5.9612178e-01   4.0123819e-01   3.4777486e-01   3.3563899e-01
   1.0544428e-02   1.0000000e+00   5.9613927e-01   4.0126710e-01   3.4782104e-01   3.3569313e-01
   1.0790288e-02   1.0000000e+00   5.9615717e-01   4.0129668e-01   3.4786831e-01   3.3574855e-01
   1.1041881e-02   1.0000000e+00   5.9617548e-01   4.0132696e-01   3.4791670e-01   3.3580528e-01
   1.1299339e-02   1.0000000e+00   5.9619423e-01   4.0135795e-01   3.4796623e-01   3.3586336e-01
   1.1562801e-02   1.0000000e+00   5.9621341e-01   4.0138966e-01   3.4801692e-01   3.3592281e-01
   1.1832406e-02   1.0000000e+00   5.9623304e-01   4.0142211e-01   3.4806881e-01   3.3598366e-01
   1.2108298e-02   1.0000000e+00   5.9625313e-01   4.0145532e-01   3.4812193e-01   3.3604596e-01
   1.2390622e-02   1.0000000e+00   5.9627368e-01   4.0148931e-01   3.4817630e-01   3.3610974e-01
   1.2679528e-02   1.0000000e+00   5.9629472e-01   4.0152409e-01   3.4823195e-01   3.3617503e-01
   1.2975172e-02   1.0000000e+00   5.9631625e-01   4.0155969e-01   3.4828892e-01   3.3624186e-01
   1.3277708e-02   1.0000000e+00   5.9633828e-01   4.0159612e-01   3.4834723e-01   3.3631029e-01
   1.3587299e-02   1.0000000e+00   5.9636082e-01   4.0163340e-01   3.4840692e-01   3.3638033e-01
   1.3904108e-02   1.0000000e+00   5.9638389e-01   4.0167156e-01   3.4846802e-01   3.3645204e-01
   1.4228305e-02   1.0000000e+00   5.9640749e-01   4.0171060e-01   3.4853057e-01   3.3652546e-01
   1.4560060e-02   1.0000000e+00   5.9643165e-01   4.0175056e-01   3.4859460e-01   3.3660062e-01
   1.4899551e-02   1.0000000e+00   5.9645637e-01   4.0179146e-01   3.4866014e-01   3.3667756e-01
   1.5246957e-02   1.0000000e+00   5.9648167e-01   4.0183331e-01   3.4872723e-01   3.3675634e-01
   1.5602464e-02   1.0000000e+00   5.9650756e-01   4.0187615e-01   3.4879592e-01   3.3683699e-01
   1.5966260e-02   1.0000000e+00   5.9653405e-01   4.0191998e-01   3.4886623e-01   3.3691956e-01
   1.6338539e-02   1.0000000e+00   5.9656116e-01   4.0196485e-01   3.4893820e-01   3.3700410e-01
   1.6719498e-02   1.0000000e+00   5.9658891e-01   4.0201076e-01   3.4901188e-01   3.3709066e-01
   1.7109339e-02   1.0000000e+00   5.9661730e-01   4.0205775e-01   3.4908731e-01   3.3717928e-01
   1.7508270e-02   1.0000000e+00   5.9664635e-01   4.0210584e-01   3.4916453e-01   3.3727001e-01
   1.7916503e-02   1.0000000e+00   5.9667608e-01   4.0215505e-01   3.4924359e-01   3.3736291e-01
   1.8334255e-02   1.0000000e+00   5.9670651e-01   4.0220542e-01   3.4932452e-01   3.3745803e-01
   1.8761747e-02   1.0000000e+00   5.9673765e-01   4.0225697e-01   3.4940737e-01   3.3755542e-01
   1.9199207e-02   1.0000000e+00   5.9676951e-01   4.0230972e-01   3.4949219e-01   3.3765514e-01
   1.9646866e-02   1.0000000e+00   5.9680211e-01   4.0236371e-01   3.4957903e-01   3.3775725e-01
   2.0104964e-02   1.0000000e+00   5.9683548e-01   4.0241897e-01   3.4966793e-01   3.3786180e-01
   2.0573743e-02   1.0000000e+00   5.9686963e-01   4.0247552e-01   3.4975895e-01   3.3796886e-01
   2.1053452e-02   1.0000000e+00   5.9690457e-01   4.0253340e-01   3.4985213e-01   3.3807848e-01
   2.1544347e-02   1.0000000e+00   5.9694033e-01   4.0259263e-01   3.4994754e-01   3.3819073e-01
   2.2046687e-02   1.0000000e+00   5.9697692e-01   4.0265326e-01   3.5004522e-01   3.3830568e-01
   2.2560741e-02   1.0000000e+00   5.9701436e-01   4.0271530e-01   3.5014523e-01   3.3842339e-01
   2.3086780e-02   1.0000000e+00   5.9705269e-01   4.0277880e-01   3.5024762e-01   3.3854393e-01
   2.3625085e-02   1.0000000e+00   5.9709190e-01   4.0284379e-01   3.5035246e-01   3.3866736e-01
   2.4175941e-02   1.0000000e+00   5.9713203e-01   4.0291030e-01   3.5045980e-01   3.3879377e-01
   2.4739641e-02   1.0000000e+00   5.9717310e-01   4.0297838e-01   3.5056971e-01   3.3892323e-01
   2.5316485e-02   1.0000000e+00   5.9721512e-01   4.0304805e-01   3.5068224e-01   3.3905580e-01
   2.5906779e-02   1.0000000e+00   5.9725813e-01   4.0311935e-01   3.5079747e-01   3.3919157e-01
   2.6510836e-02   1.0000000e+00   5.9730214e-01   4.0319233e-01   3.5091546e-01   3.3933063e-01
   2.7128978e-02   1.0000000e+00   5.9734718e-01   4.0326702e-01   3.5103627e-01   3.3947304e-01
   2.7761533e-02   1.0000000e+00   5.9739327e-01   4.0334347e-01   3.5115997e-01   3.3961889e-01
   2.8408837e-02   1.0000000e+00   5.9744044e-01   4.0342171e-01   3.5128665e-01   3.3976828e-01
   2.9071234e-02   1.0000000e+00   5.9748870e-01   4.0350179e-01   3.5141636e-01   3.3992129e-01
   2.9749075e-02   1.0000000e+00   5.9753810e-01   4.0358374e-01   3.5154919e-01   3.4007800e-01
   3.0442722e-02   1.0000000e+00   5.9758865e-01   4.0366763e-01   3.5168521e-01   3.4023852e-01
   3.1152542e-02   1.0000000e+00   5.9764037e-01   4.0375348e-01   3.5182450e-01   3.4040294e-01
   3.1878913e-02   1.0000000e+00   5.9769331e-01   4.0384135e-01   3.5196715e-01   3.4057136e-01
   3.2622220e-02   1.0000000e+00   5.9774748e-01   4.0393129e-01   3.5211323e-01   3.4074388e-01
   3.3382859e-02   1.0000000e+00   5.9780292e-01   4.0402334e-01   3.5226283e-01   3.4092060e-01
   3.4161233e-02   1.0000000e+00   5.9785965e-01   4.0411756e-01   3.5241603e-01   3.4110163e-01
   3.4957756e-02   1.0000000e+00   5.9791770e-01   4.0421399e-01   3.5257294e-01   3.4128709e-01
   3.5772851e-02   1.0000000e+00   5.9797711e-01   4.0431268e-01   3.5273363e-01   3.4147707e-01
   3.6606951e-02   1.0000000e+00   5.9803791e-01   4.0441370e-01   3.5289822e-01   3.4167171e-01
   3.7460500e-02   1.0000000e+00   5.9810013e-01   4.0451710e-01   3.5306678e-01   3.4187111e-01
   3.8333951e-02   1.0000000e+00   5.9816381e-01   4.0462293e-01   3.5323942e-01   3.4207540e-01
   3.9227768e-02   1.0000000e+00   5.9822896e-01   4.0473125e-01   3.5341626e-01   3.4228471e-01
   4.0142425e-02   1.0000000e+00   5.9829565e-01   4.0484212e-01   3.5359738e-01   3.4249916e-01
   4.1078409e-02   1.0000000e+00   5.9836388e-01   4.0495560e-01   3.5378289e-01   3.4271890e-01
   4.2036217e-02   1.0000000e+00   5.9843372e-01   4.0507175e-01   3.5397292e-01   3.4294405e-01
   4.3016358e-02   1.0000000e+00   5.9850518e-01   4.0519064e-01   3.5416757e-01   3.4317475e-01
   4.4019352e-02   1.0000000e+00   5.9857831e-01   4.0531232e-01   3.5436697e-01   3.4341116e-01
   4.5045733e-02   1.0000000e+00   5.9865316e-01   4.0543688e-01   3.5457122e-01   3.4365341e-01
   4.6096045e-02   1.0000000e+00   5.9872975e-01   4.0556437e-01   3.5478046e-01   3.4390167e-01
   4.7170847e-02   1.0000000e+00   5.9880813e-01   4.0569487e-01   3.5499480e-01   3.4415609e-01
   4.8270710e-02   1.0000000e+00   5.9888834e-01   4.0582844e-01   3.5521439e-01   3.4441683e-01
   4.9396217e-02   1.0000000e+00   5.9897042e-01   4.0596516e-01   3.5543936e-01   3.4468406e-01
   5.0547968e-02   1.0000000e+00   5.9905442e-01   4.0610511e-01   3.5566984e-01   3.4495795e-01
   5.1726574e-02   1.0000000e+00   5.9914039e-01   4.0624836e-01   3.5590598e-01   3.4523868e-01
   5.2932661e-02   1.0000000e+00   5.9922836e-01   4.0639499e-01   3.5614791e-01   3.4552642e-01
   5.4166869e-02   1.0000000e+00   5.9931839e-01   4.0654508e-01   3.5639580e-01   3.4582137e-01
   5.5429855e-02   1.0000000e+00   5.9941053e-01   4.0669872e-01   3.5664979e-01   3.4612373e-01
   5.6722290e-02   1.0000000e+00   5.9950482e-01   4.0685598e-01   3.5691005e-01   3.4643367e-01
   5.8044859e-02   1.0000000e+00   5.9960131e-01   4.0701696e-01   3.5717673e-01   3.4675143e-01
   5.9398267e-02   1.0000000e+00   5.9970005e-01   4.0718174e-01   3.5745000e-01   3.4707719e-01
   6.0783231e-02   1.0000000e+00   5.9980110e-01   4.0735041e-01   3.5773004e-01   3.4741118e-01
   6.2200488e-02   1.0000000e+00   5.9990452e-01   4.0752308e-01   3.5801702e-01   3.4775363e-01
   6.3650791e-02   1.0000000e+00   6.0001035e-01   4.0769982e-01   3.5831113e-01   3.4810476e-01
   6.5134909e-02   1.0000000e+00   6.0011866e-01   4.0788075e-01   3.5861254e-01   3.4846482e-01
   6.6653633e-02   1.0000000e+00   6.0022950e-01   4.0806595e-01   3.5892146e-01   3.4883404e-01
   6.8207767e-02   1.0000000e+00   6.0034293e-01   4.0825554e-01   3.5923809e-01   3.4921268e-01
   6.9798139e-02   1.0000000e+00   6.0045901e-01   4.0844962e-01   3.5956262e-01   3.4960100e-01
   7.1425593e-02   1.0000000e+00   6.0057780e-01   4.0864828e-01   3.5989527e-01   3.4999927e-01
   7.3090993e-02   1.0000000e+00   6.0069937e-01   4.0885166e-01   3.6023625e-01   3.5040777e-01
   7.4795225e-02   1.0000000e+00   6.0082379e-01   4.0905985e-01   3.6058579e-01   3.5082678e-01
   7.6539194e-02   1.0000000e+00   6.0095111e-01   4.0927298e-01   3.6094412e-01   3.5125660e-01
   7.8323826e-02   1.0000000e+00   6.0108141e-01   4.0949115e-01   3.6131147e-01   3.5169753e-01
   8.0150070e-02   1.0000000e+00   6.0121476e-01   4.0971450e-01   3.6168808e-01   3.5214989e-01
   8.2018895e-02   1.0000000e+00   6.0135122e-01   4.0994314e-01   3.6207422e-01   3.5261401e-01
   8.3931295e-02   1.0000000e+00   6.0149088e-01   4.1017721e-01   3.6247013e-01   3.5309021e-01
   8.5888286e-02   1.0000000e+00   6.0163380e-01   4.1041683e-01   3.6287608e-01   3.5357885e-01
   8.7890907e-02   1.0000000e+00   6.0178007e-01   4.1066214e-01   3.6329235e-01   3.5408029e-01
   8.9940222e-02   1.0000000e+00   6.0192975e-01   4.1091326e-01   3.6371921e-01   3.5459490e-01
   9.2037320e-02   1.0000000e+00   6.0208294e-01   4.1117036e-01   3.6415697e-01   3.5512305e-01
   9.4183315e-02   1.0000000e+00   6.0223970e-01   4.1143355e-01   3.6460593e-01   3.5566515e-01
   9.6379348e-02   1.0000000e+00   6.0240014e-01   4.1170300e-01   3.6506639e-01   3.5622160e-01
   9.8626585e-02   1.0000000e+00   6.0256433e-01   4.1197886e-01   3.6553867e-01   3.5679284e-01
   1.0092622e-01   1.0000000e+00   6.0273235e-01   4.1226127e-01   3.6602310e-01   3.5737929e-01
   1.0327947e-01   1.0000000e+00   6.0290431e-01   4.1255039e-01   3.6652003e-01   3.5798142e-01
   1.0568760e-01   1.0000000e+00   6.0308029e-01   4.1284639e-01   3.6702980e-01   3.5859969e-01
   1.0815187e-01   1.0000000e+00   6.0326039e-01   4.1314942e-01   3.6755279e-01   3.5923460e-01
   1.1067360e-01   1.0000000e+00   6.0344470e-01   4.1345967e-01   3.6808936e-01   3.5988663e-01
   1.1325413e-01   1.0000000e+00   6.0363332e-01   4.1377730e-01   3.6863990e-01   3.6055633e-01
   1.1589483e-01   1.0000000e+00   6.0382635e-01   4.1410249e-01   3.6920482e-01   3.6124423e-01
   1.1859710e-01   1.0000000e+00   6.0402390e-01   4.1443542e-01   3.6978452e-01   3.6195088e-01
   1.2136238e-01   1.0000000e+00   6.0422607e-01   4.1477628e-01   3.7037943e-01   3.6267689e-01
   1.2419214e-01   1.0000000e+00   6.0443296e-01   4.1512525e-01   3.7098999e-01   3.6342284e-01
   1.2708787e-01   1.0000000e+00   6.0464470e-01   4.1548254e-01   3.7161666e-01   3.6418937e-01
   1.3005113e-01   1.0000000e+00   6.0486139e-01   4.1584834e-01   3.7225992e-01   3.6497712e-01
   1.3308347e-01   1.0000000e+00   6.0508315e-01   4.1622285e-01   3.7292024e-01   3.6578678e-01
   1.3618652e-01   1.0000000e+00   6.0531010e-01   4.1660628e-01   3.7359813e-01   3.6661905e-01
   1.3936193e-01   1.0000000e+00   6.0554236e-01   4.1699886e-01   3.7429412e-01   3.6747465e-01
   1.4261137e-01   1.0000000e+00   6.0578005e-01   4.1740078e-01   3.7500874e-01   3.6835435e-01
   1.4593658e-01   1.0000000e+00   6.0602329e-01   4.1781229e-01   3.7574255e-01   3.6925892e-01
   1.4933932e-01   1.0000000e+00   6.0627223e-01   4.1823361e-01   3.7649614e-01   3.7018920e-01
   1.5282140e-01   1.0000000e+00   6.0652699e-01   4.1866496e-01   3.7727009e-01   3.7114604e-01
   1.5638468e-01   1.0000000e+00   6.0678771e-01   4.1910660e-01   3.7806503e-01   3.7213032e-01
   1.6003103e-01   1.0000000e+00   6.0705452e-01   4.1955876e-01   3.7888161e-01   3.7314297e-01
   1.6376241e-01   1.0000000e+00   6.0732758e-01   4.2002169e-01   3.7972048e-01   3.7418495e-01
   1.6758079e-01   1.0000000e+00   6.0760701e-01   4.2049565e-01   3.8058234e-01   3.7525727e-01
   1.7148820e-01   1.0000000e+00   6.0789299e-01   4.2098091e-01   3.8146791e-01   3.7636098e-01
   1.7548671e-01   1.0000000e+00   6.0818564e-01   4.2147772e-01   3.8237792e-01   3.7749716e-01
   1.7957846e-01   1.0000000e+00   6.0848514e-01   4.2198636e-01   3.8331315e-01   3.7866695e-01
   1.8376562e-01   1.0000000e+00   6.0879164e-01   4.2250710e-01   3.8427439e-01   3.7987155e-01
   1.8805041e-01   1.0000000e+00   6.0910530e-01   4.2304024e-01   3.8526248e-01   3.8111220e-01
   1.9243510e-01   1.0000000e+00   6.0942628e-01   4.2358605e-01   3.8627828e-01   3.8239020e-01
   1.9692203e-01   1.0000000e+00   6.0975477e-01   4.2414484e-01   3.8732267e-01   3.8370689e-01
   2.0151357e-01   1.0000000e+00   6.1009093e-01   4.2471691e-01   3.8839659e-01   3.8506371e-01
   2.0621218e-01   1.0000000e+00   6.1043494e-01   4.2530255e-01   3.8950100e-01   3.8646213e-01
   2.1102034e-01   1.0000000e+00   6.1078699e-01   4.2590209e-01   3.9063690e-01   3.8790372e-01
   2.1594062e-01   1.0000000e+00   6.1114725e-01   4.2651583e-01   3.9180534e-01   3.8939009e-01
   2.2097561e-01   1.0000000e+00   6.1151592e-01   4.2714412e-01   3.9300740e-01   3.9092296e-01
   2.2612801e-01   1.0000000e+00   6.1189319e-01   4.2778726e-01   3.9424421e-01   3.9250412e-01
   2.3140054e-01   1.0000000e+00   6.1227926e-01   4.2844560e-01   3.9551694e-01   3.9413543e-01
   2.3679601e-01   1.0000000e+00   6.1267433e-01   4.2911947e-01   3.9682681e-01   3.9581889e-01
   2.4231728e-01   1.0000000e+00   6.1307862e-01   4.2980923e-01   3.9817510e-01   3.9755655e-01
   2.4796729e-01   1.0000000e+00   6.1349232e-01   4.3051521e-01   3.9956312e-01   3.9935059e-01
   2.5374904e-01   1.0000000e+00   6.1391566e-01   4.3123777e-01   4.0099226e-01   4.0120330e-01
   2.5966560e-01   1.0000000e+00   6.1434886e-01   4.3197727e-01   4.0246396e-01   4.0311709e-01
   2.6572011e-01   1.0000000e+00   6.1479214e-01   4.3273407e-01   4.0397971e-01   4.0509450e-01
   2.7191579e-01   1.0000000e+00   6.1524573e-01   4.3350853e-01   4.0554108e-01   4.0713821e-01
   2.7825594e-01   1.0000000e+00   6.1570987e-01   4.3430101e-01   4.0714970e-01   4.0925102e-01
   2.8474392e-01   1.0000000e+00   6.1618479e-01   4.3511189e-01   4.0880727e-01   4.1143592e-01
   2.9138317e-01   1.0000000e+00   6.1667074e-01   4.3594154e-01   4.1051556e-01   4.1369604e-01
   2.9817723e-01   1.0000000e+00   6.1716797e-01   4.3679032e-01   4.1227644e-01   4.1603472e-01
   3.0512970e-01   1.0000000e+00   6.1767673e-01   4.3765861e-01   4.1409183e-01   4.1845546e-01
   3.1224428e-01   1.0000000e+00   6.1819728e-01   4.3854677e-01   4.1596376e-01   4.2096198e-01
   3.1952475e-01   1.0000000e+00   6.1872988e-01   4.3945516e-01   4.1789434e-01   4.2355822e-01
   3.2697497e-01   1.0000000e+00   6.1927481e-01   4.4038416e-01   4.1988579e-01   4.2624837e-01
   3.3459891e-01   1.0000000e+00   6.1983234e-01   4.4133411e-01   4.2194041e-01   4.2903684e-01
   3.4240061e-01   1.0000000e+00   6.2040274e-01   4.4230536e-01   4.2406063e-01   4.3192836e-01
   3.5038422e-01   1.0000000e+00   6.2098629e-01   4.4329826e-01   4.2624896e-01   4.3492792e-01
   3.5855399e-01   1.0000000e+00   6.2158330e-01   4.4431313e-01   4.2850806e-01   4.3804087e-01
   3.6691424e-01   1.0000000e+00   6.2219405e-01   4.4535029e-01   4.3084069e-01   4.4127286e-01
   3.7546942e-01   1.0000000e+00   6.2281883e-01   4.4641003e-01   4.3324975e-01   4.4462997e-01
   3.8422408e-01   1.0000000e+00   6.2345796e-01   4.4749264e-01   4.3573829e-01   4.4811865e-01
   3.9318288e-01   1.0000000e+00   6.2411173e-01   4.4859837e-01   4.3830946e-01   4.5174581e-01
   4.0235055e-01   1.0000000e+00   6.2478047e-01   4.4972745e-01   4.4096662e-01   4.5551884e-01
   4.1173199e-01   1.0000000e+00   6.2546449e-01   4.5088007e-01   4.4371323e-01   4.5944565e-01
   4.2133217e-01   1.0000000e+00   6.2616410e-01   4.5205641e-01   4.4655295e-01   4.6353473e-01
   4.3115620e-01   1.0000000e+00   6.2687964e-01   4.5325658e-01   4.4948961e-01   4.6779520e-01
   4.4120929e-01   1.0000000e+00   6.2761143e-01   4.5448066e-01   4.5252721e-01   4.7223686e-01
   4.5149678e-01   1.0000000e+00   6.2835980e-01   4.5572867e-01   4.5566995e-01   4.7687026e-01
   4.6202414e-01   1.0000000e+00   6.2912510e-01   4.5700056e-01   4.5892221e-01   4.8170677e-01
   4.7279696e-01   1.0000000e+00   6.2990765e-01   4.5829623e-01   4.6228860e-01   4.8675868e-01
   4.8382097e-01   1.0000000e+00   6.3070780e-01   4.5961548e-01   4.6577391e-01   4.9203928e-01
   4.9510202e-01   1.0000000e+00   6.3152590e-01   4.6095804e-01   4.6938318e-01   4.9756294e-01
   5.0664610e-01   1.0000000e+00   6.3236228e-01   4.6232352e-01   4.7312166e-01   5.0334528e-01
   5.1845935e-01   1.0000000e+00   6.3321729e-01   4.6371141e-01   4.7699483e-01   5.0940326e-01
   5.3054805e-01   1.0000000e+00   6.3409128e-01   4.6512109e-01   4.8100840e-01   5.1575532e-01
   5.4291862e-01   1.0000000e+00   6.3498460e-01   4.6655177e-01   4.8516832e-01   5.2242161e-01
   5.5557762e-01   1.0000000e+00   6.3589758e-01   4.6800252e-01   4.8948077e-01   5.2942413e-01
   5.6853179e-01   1.0000000e+00   6.3683058e-01   4.6947218e-01   4.9395218e-01   5.3678697e-01
   5.8178801e-01   1.0000000e+00   6.3778392e-01   4.7095942e-01   4.9858917e-01   5.4453656e-01
   5.9535331e-01   1.0000000e+00   6.3875795e-01   4.7246264e-01   5.0339858e-01   5.5270196e-01
   6.0923492e-01   1.0000000e+00   6.3975300e-01   4.7397997e-01   5.0838744e-01   5.6131522e-01
   6.2344019e-01   1.0000000e+00   6.4076938e-01   4.7550926e-01   5.1356292e-01   5.7041173e-01
   6.3797668e-01   1.0000000e+00   6.4180742e-01   4.7704800e-01   5.1893232e-01   5.8003071e-01
   6.5285211e-01   1.0000000e+00   6.4286742e-01   4.7859327e-01   5.2450297e-01   5.9021572e-01
   6.6807439e-01   1.0000000e+00   6.4394967e-01   4.8014175e-01   5.3028220e-01   6.0101528e-01
   6.8365160e-01   1.0000000e+00   6.4505445e-01   4.8168961e-01   5.3627720e-01   6.1248359e-01
   6.9959202e-01   1.0000000e+00   6.4618202e-01   4.8323246e-01   5.4249492e-01   6.2468143e-01
   7.1590411e-01   1.0000000e+00   6.4733262e-01   4.8476530e-01   5.4894189e-01   6.3767711e-01
   7.3259654e-01   1.0000000e+00   6.4850649e-01   4.8628241e-01   5.5562402e-01   6.5154776e-01
   7.4967819e-01   1.0000000e+00   6.4970380e-01   4.8777730e-01   5.6254630e-01   6.6638073e-01
   7.6715812e-01   1.0000000e+00   6.5092474e-01   4.8924256e-01   5.6971250e-01   6.8227542e-01
   7.8504562e-01   1.0000000e+00   6.5216944e-01   4.9066978e-01   5.7712466e-01   6.9934532e-01
   8.0335020e-01   1.0000000e+00   6.5343799e-01   4.9204942e-01   5.8478262e-01   7.1772072e-01
   8.2208158e-01   1.0000000e+00   6.5473046e-01   4.9337067e-01   5.9268321e-01   7.3755187e-01
   8.4124970e-01   1.0000000e+00   6.5604685e-01   4.9462124e-01   6.0081943e-01   7.5901294e-01
   8.6086477e-01   1.0000000e+00   6.5738711e-01   4.9578726e-01   6.0917924e-01   7.8230706e-01
   8.8093719e-01   1.0000000e+00   6.5875115e-01   4.9685301e-01   6.1774415e-01   8.0767249e-01
   9.0147763e-01   1.0000000e+00   6.6013880e-01   4.9780069e-01   6.2648735e-01   8.3539067e-01
   9.2249701e-01   1.0000000e+00   6.6154981e-01   4.9861021e-01   6.3537137e-01   8.6579638e-01
   9.4400648e-01   1.0000000e+00   6.6298385e-01   4.9925884e-01   6.4434513e-01   8.9929105e-01
   9.6601748e-01   1.0000000e+00   6.6444049e-01   4.9972094e-01   6.5334013e-01   9.3636024e-01
   9.8854170e-01   1.0000000e+00   6.6591922e-01   4.9996755e-01   6.6226573e-01   9.7759681e-01
   1.0115911e+00   1.0000000e+00   6.6741938e-01   4.9996602e-01   6.7100310e-01   1.0237324e+00
   1.0351780e+00   1.0000000e+00   6.6894020e-01   4.9967955e-01   6.7939763e-01   1.0756805e+00
   1.0593148e+00   1.0000000e+00   6.7048075e-01   4.9906672e-01   6.8724946e-01   1.1345967e+00
   1.0840144e+00   1.0000000e+00   6.7203995e-01   4.9808094e-01   6.9430165e-01   1.2019646e+00
   1.1092899e+00   1.0000000e+00   6.7361653e-01   4.9666987e-01   7.0022560e-01   1.2797211e+00
   1.1351547e+00   1.0000000e+00   6.7520902e-01   4.9477482e-01   7.0460353e-01   1.3704439e+00
   1.1616226e+00   1.0000000e+00   6.7681573e-01   4.9233007e-01   7.0690760e-01   1.4776402e+00
   1.1887077e+00   1.0000000e+00   6.7843470e-01   4.8926224e-01   7.0647622e-01   1.6062074e+00
   1.2164243e+00   1.0000000e+00   6.8006371e-01   4.8548955e-01   7.0248845e-01   1.7631976e+00
   1.2447871e+00   1.0000000e+00   6.8170022e-01   4.8092117e-01   6.9393923e-01   1.9591490e+00
   1.2738113e+00   1.0000000e+00   6.8334135e-01   4.7545663e-01   6.7962021e-01   2.2105439e+00
   1.3035122e+00   1.0000000e+00   6.8498382e-01   4.6898526e-01   6.5811480e-01   2.5446878e+00
   1.3339057e+00   1.0000000e+00   6.8662392e-01   4.6138587e-01   6.2782037e-01   3.0103379e+00
   1.3650078e+00   1.0000000e+00   6.8825748e-01   4.5252663e-01   5.8701629e-01   3.7039179e+00
   1.3968351e+00   1.0000000e+00   6.8987977e-01   4.4226529e-01   5.3400008e-01   4.8466105e+00
   1.4294045e+00   1.0000000e+00   6.9148547e-01   4.3044993e-01   4.6731241e-01   7.0826078e+00
   1.4627334e+00   1.0000000e+00   6.9306861e-01   4.1692032e-01   3.8605817e-01   1.3416824e+01
   1.4968393e+00   1.0000000e+00   6.9462247e-01   4.0151011e-01   2.9029827e-01   1.5819246e+02
   1.5317405e+00   1.0000000e+00   6.9613951e-01   3.8405004e-01   1.8143562e-01   1.5752763e+01
   1.5674554e+00   1.0000000e+00   6.9761126e-01   3.6437240e-01   6.2463707e-02   7.4123039e+00
   1.6040031e+00   1.0000000e+00   6.9902823e-01   3.4231696e-01   6.2075537e-02   4.8075487e+00
   1.6414030e+00   1.0000000e+00   7.0037979e-01   3.1773846e-01   1.8652398e-01   3.5359936e+00
   1.6796749e+00   1.0000000e+00   7.0165403e-01   2.9051583e-01   3.0489056e-01   2.7828043e+00
   1.7188391e+00   1.0000000e+00   7.0283765e-01   2.6056298e-01   4.1178233e-01   2.2847832e+00
   1.7589166e+00   1.0000000e+00   7.0391571e-01   2.2784101e-01   5.0319446e-01   1.9311238e+00
   1.7999285e+00   1.0000000e+00   7.0487155e-01   1.9237115e-01   5.7692909e-01   1.6670639e+00
   1.8418967e+00   1.0000000e+00   7.0568653e-01   1.5424764e-01   6.3257942e-01   1.4624301e+00
   1.8848434e+00   1.0000000e+00   7.0633982e-01   1.1364948e-01   6.7118078e-01   1.2992297e+00
   1.9287915e+00   1.0000000e+00   7.0680813e-01   7.0849240e-02   6.9470991e-01   1.1660679e+00
   1.9737643e+00   1.0000000e+00   7.0706548e-01   2.6217628e-02   7.0559573e-01   1.0553771e+00
   2.0197858e+00   1.0000000e+00   7.0708284e-01   1.9778014e-02   7.0633770e-01   9.6193478e-01
   2.0668802e+00   1.0000000e+00   7.0682783e-01   6.6582429e-02   6.9925895e-01   8.8202050e-01
   2.1150728e+00   1.0000000e+00   7.0626434e-01   1.1356897e-01   6.8637846e-01   8.1291187e-01
   2.1643891e+00   1.0000000e+00   7.0535210e-01   1.6006356e-01   6.6936896e-01   7.5257106e-01
   2.2148552e+00   1.0000000e+00   7.0404629e-01   2.0537457e-01   6.4956759e-01   6.9944232e-01
   2.2664981e+00   1.0000000e+00   7.0229699e-01   2.4882614e-01   6.2801349e-01   6.5231736e-01
   2.3193451e+00   1.0000000e+00   7.0004871e-01   2.8979173e-01   6.0549545e-01   6.1024350e-01
   2.3734243e+00   1.0000000e+00   6.9723982e-01   3.2772449e-01   5.8259961e-01   5.7245949e-01
   2.4287644e+00   1.0000000e+00   6.9380198e-01   3.6218136e-01   5.5975246e-01   5.3834967e-01
   2.4853949e+00   1.0000000e+00   6.8965949e-01   3.9283882e-01   5.3725712e-01   5.0741081e-01
   2.5433458e+00   1.0000000e+00   6.8472873e-01   4.1949925e-01   5.1532293e-01   4.7922752e-01
   2.6026479e+00   1.0000000e+00   6.7891747e-01   4.4208828e-01   4.9408883e-01   4.5345392e-01
   2.6633327e+00   1.0000000e+00   6.7212433e-01   4.6064443e-01   4.7364148e-01   4.2979965e-01
   2.7254325e+00   1.0000000e+00   6.6423822e-01   4.7530314e-01   4.5402926e-01   4.0801920e-01
   2.7889803e+00   1.0000000e+00   6.5513787e-01   4.8627747e-01   4.3527273e-01   3.8790353e-01
   2.8540098e+00   1.0000000e+00   6.4469154e-01   4.9383775e-01   4.1737267e-01   3.6927355e-01
   2.9205555e+00   1.0000000e+00   6.3275694e-01   4.9829183e-01   4.0031593e-01   3.5197498e-01
   2.9886529e+00   1.0000000e+00   6.1918141e-01   4.9996744e-01   3.8407992e-01   3.3587414e-01
   3.0583380e+00   1.0000000e+00   6.0380252e-01   4.9919736e-01   3.6863578e-01   3.2085465e-01
   3.1296480e+00   1.0000000e+00   5.8644917e-01   4.9630759e-01   3.5395082e-01   3.0681472e-01
   3.2026207e+00   1.0000000e+00   5.6694338e-01   4.9160871e-01   3.3999023e-01   2.9366494e-01
   3.2772948e+00   1.0000000e+00   5.4510281e-01   4.8538990e-01   3.2671832e-01   2.8132642e-01
   3.3537102e+00   1.0000000e+00   5.2074441e-01   4.7791536e-01   3.1409942e-01   2.6972933e-01
   3.4319072e+00   1.0000000e+00   4.9368902e-01   4.6942264e-01   3.0209850e-01   2.5881160e-01
   3.5119275e+00   1.0000000e+00   4.6376745e-01   4.6012237e-01   2.9068156e-01   2.4851790e-01
   3.5938137e+00   1.0000000e+00   4.3082792e-01   4.5019907e-01   2.7981592e-01   2.3879871e-01
   3.6776091e+00   1.0000000e+00   3.9474489e-01   4.3981263e-01   2.6947039e-01   2.2960962e-01
   3.7633584e+00   1.0000000e+00   3.5542939e-01   4.2910019e-01   2.5961535e-01   2.2091066e-01
   3.8511070e+00   1.0000000e+00   3.1284045e-01   4.1817833e-01   2.5022279e-01   2.1266578e-01
   3.9409016e+00   1.0000000e+00   2.6699727e-01   4.0714522e-01   2.4126629e-01   2.0484234e-01
   4.0327900e+00   1.0000000e+00   2.1799145e-01   3.9608279e-01   2.3272099e-01   1.9741076e-01
   4.1268208e+00   1.0000000e+00   1.6599839e-01   3.8505877e-01   2.2456355e-01   1.9034416e-01
   4.2230442e+00   1.0000000e+00   1.1128663e-01   3.7412859e-01   2.1677207e-01   1.8361803e-01
   4.3215111e+00   1.0000000e+00   5.4223878e-02   3.6333710e-01   2.0932604e-01   1.7721000e-01
   4.4222740e+00   1.0000000e+00   4.7216310e-03   3.5272010e-01   2.0220622e-01   1.7109963e-01
   4.5253863e+00   1.0000000e+00   6.4985665e-02   3.4230570e-01   1.9539463e-01   1.6526815e-01
   4.6309028e+00   1.0000000e+00   1.2591920e-01   3.3211553e-01   1.8887441e-01   1.5969835e-01
   4.7388796e+00   1.0000000e+00   1.8680654e-01   3.2216574e-01   1.8262981e-01   1.5437437e-01
   4.8493741e+00   1.0000000e+00   2.4688971e-01   3.1246794e-01   1.7664604e-01   1.4928162e-01
   4.9624449e+00   1.0000000e+00   3.0539786e-01   3.0302994e-01   1.7090929e-01   1.4440663e-01
   5.0781521e+00   1.0000000e+00   3.6157931e-01   2.9385643e-01   1.6540660e-01   1.3973693e-01
   5.1965572e+00   1.0000000e+00   4.1473380e-01   2.8494950e-01   1.6012585e-01   1.3526099e-01
   5.3177232e+00   1.0000000e+00   4.6424194e-01   2.7630914e-01   1.5505565e-01   1.3096811e-01
   5.4417143e+00   1.0000000e+00   5.0958929e-01   2.6793366e-01   1.5018533e-01   1.2684836e-01
   5.5685964e+00   1.0000000e+00   5.5038331e-01   2.5981998e-01   1.4550489e-01   1.2289250e-01
   5.6984371e+00   1.0000000e+00   5.8636191e-01   2.5196396e-01   1.4100491e-01   1.1909194e-01
   5.8313051e+00   1.0000000e+00   6.1739380e-01   2.4436060e-01   1.3667658e-01   1.1543865e-01
   5.9672712e+00   1.0000000e+00   6.4347128e-01   2.3700425e-01   1.3251158e-01   1.1192515e-01
   6.1064075e+00   1.0000000e+00   6.6469702e-01   2.2988879e-01   1.2850211e-01   1.0854446e-01
   6.2487881e+00   1.0000000e+00   6.8126684e-01   2.2300774e-01   1.2464082e-01   1.0529002e-01
   6.3944884e+00   1.0000000e+00   6.9345023e-01   2.1635439e-01   1.2092079e-01   1.0215572e-01
   6.5435860e+00   1.0000000e+00   7.0157048e-01   2.0992190e-01   1.1733549e-01   9.9135813e-02
   6.6961601e+00   1.0000000e+00   7.0598583e-01   2.0370333e-01   1.1387878e-01   9.6224904e-02
   6.8522916e+00   1.0000000e+00   7.0707257e-01   1.9769176e-01   1.1054486e-01   9.3417930e-02
   7.0120636e+00   1.0000000e+00   7.0521087e-01   1.9188031e-01   1.0732825e-01   9.0710129e-02
   7.1755609e+00   1.0000000e+00   7.0077327e-01   1.8626217e-01   1.0422377e-01   8.8097019e-02
   7.3428704e+00   1.0000000e+00   6.9411607e-01   1.8083066e-01   1.0122654e-01   8.5574377e-02
   7.5140811e+00   1.0000000e+00   6.8557326e-01   1.7557922e-01   9.8331918e-02   8.3138221e-02
   7.6892837e+00   1.0000000e+00   6.7545266e-01   1.7050145e-01   9.5535535e-02   8.0784792e-02
   7.8685715e+00   1.0000000e+00   6.6403385e-01   1.6559113e-01   9.2833242e-02   7.8510542e-02
   8.0520397e+00   1.0000000e+00   6.5156757e-01   1.6084222e-01   9.0221111e-02   7.6312114e-02
   8.2397857e+00   1.0000000e+00   6.3827622e-01   1.5624884e-01   8.7695414e-02   7.4186335e-02
   8.4319093e+00   1.0000000e+00   6.2435504e-01   1.5180533e-01   8.5252618e-02   7.2130199e-02
   8.6285126e+00   1.0000000e+00   6.0997386e-01   1.4750620e-01   8.2889367e-02   7.0140860e-02
   8.8297000e+00   1.0000000e+00   5.9527917e-01   1.4334617e-01   8.0602475e-02   6.8215616e-02
   9.0355783e+00   1.0000000e+00   5.8039622e-01   1.3932014e-01   7.8388914e-02   6.6351908e-02
   9.2462571e+00   1.0000000e+00   5.6543126e-01   1.3542319e-01   7.6245804e-02   6.4547302e-02
   9.4618482e+00   1.0000000e+00   5.5047367e-01   1.3165061e-01   7.4170407e-02   6.2799489e-02
   9.6824661e+00   1.0000000e+00   5.3559796e-01   1.2799783e-01   7.2160114e-02   6.1106272e-02
   9.9082281e+00   1.0000000e+00   5.2086567e-01   1.2446048e-01   7.0212443e-02   5.9465561e-02
   1.0139254e+01   1.0000000e+00   5.0632706e-01   1.2103438e-01   6.8325028e-02   5.7875367e-02
   1.0375667e+01   1.0000000e+00   4.9202266e-01   1.1771547e-01   6.6495613e-02   5.6333796e-02
   1.0617592e+01   1.0000000e+00   4.7798467e-01   1.1449988e-01   6.4722048e-02   5.4839042e-02
   1.0865158e+01   1.0000000e+00   4.6423816e-01   1.1138389e-01   6.3002279e-02   5.3389384e-02
   1.1118496e+01   1.0000000e+00   4.5080212e-01   1.0836393e-01   6.1334347e-02   5.1983179e-02
   1.1377741e+01   1.0000000e+00   4.3769044e-01   1.0543655e-01   5.9716380e-02   5.0618859e-02
   1.1643031e+01   1.0000000e+00   4.2491269e-01   1.0259848e-01   5.8146588e-02   4.9294928e-02
   1.1914507e+01   1.0000000e+00   4.1247482e-01   9.9846543e-02   5.6623263e-02   4.8009954e-02
   1.2192313e+01   1.0000000e+00   4.0037979e-01   9.7177710e-02   5.5144767e-02   4.6762569e-02
   1.2476596e+01   1.0000000e+00   3.8862808e-01   9.4589067e-02   5.3709536e-02   4.5551464e-02
   1.2767507e+01   1.0000000e+00   3.7721809e-01   9.2077817e-02   5.2316072e-02   4.4375388e-02
   1.3065202e+01   1.0000000e+00   3.6614659e-01   8.9641278e-02   5.0962939e-02   4.3233142e-02
   1.3369837e+01   1.0000000e+00   3.5540898e-01   8.7276870e-02   4.9648764e-02   4.2123576e-02
   1.3681576e+01   1.0000000e+00   3.4499961e-01   8.4982120e-02   4.8372228e-02   4.1045591e-02
   1.4000584e+01   1.0000000e+00   3.3491196e-01   8.2754650e-02   4.7132068e-02   3.9998132e-02
   1.4327030e+01   1.0000000e+00   3.2513889e-01   8.0592178e-02   4.5927072e-02   3.8980186e-02
   1.4661087e+01   1.0000000e+00   3.1567276e-01   7.8492511e-02   4.4756077e-02   3.7990783e-02
   1.5002933e+01   1.0000000e+00   3.0650556e-01   7.6453541e-02   4.3617967e-02   3.7028992e-02
   1.5352750e+01   1.0000000e+00   2.9762908e-01   7.4473244e-02   4.2511670e-02   3.6093916e-02
   1.5710724e+01   1.0000000e+00   2.8903494e-01   7.2549674e-02   4.1436157e-02   3.5184696e-02
   1.6077044e+01   1.0000000e+00   2.8071471e-01   7.0680959e-02   4.0390436e-02   3.4300507e-02
   1.6451906e+01   1.0000000e+00   2.7265996e-01   6.8865302e-02   3.9373558e-02   3.3440553e-02
   1.6835508e+01   1.0000000e+00   2.6486230e-01   6.7100972e-02   3.8384607e-02   3.2604071e-02
   1.7228054e+01   1.0000000e+00   2.5731344e-01   6.5386304e-02   3.7422704e-02   3.1790327e-02
   1.7629754e+01   1.0000000e+00   2.5000523e-01   6.3719697e-02   3.6487001e-02   3.0998613e-02
   1.8040819e+01   1.0000000e+00   2.4292966e-01   6.2099612e-02   3.5576683e-02   3.0228249e-02
   1.8461469e+01   1.0000000e+00   2.3607890e-01   6.0524564e-02   3.4690966e-02   2.9478578e-02
   1.8891928e+01   1.0000000e+00   2.2944531e-01   5.8993125e-02   3.3829093e-02   2.8748969e-02
   1.9332423e+01   1.0000000e+00   2.2302146e-01   5.7503922e-02   3.2990335e-02   2.8038815e-02
   1.9783189e+01   1.0000000e+00   2.1680012e-01   5.6055629e-02   3.2173992e-02   2.7347527e-02
   2.0244465e+01   1.0000000e+00   2.1077429e-01   5.4646970e-02   3.1379387e-02   2.6674541e-02
   2.0716497e+01   1.0000000e+00   2.0493718e-01   5.3276716e-02   3.0605866e-02   2.6019311e-02
   2.1199535e+01   1.0000000e+00   1.9928222e-01   5.1943683e-02   2.9852800e-02   2.5381310e-02
   2.1693835e+01   1.0000000e+00   1.9380307e-01   5.0646727e-02   2.9119582e-02   2.4760032e-02
   2.2199661e+01   1.0000000e+00   1.8849358e-01   4.9384748e-02   2.8405626e-02   2.4154985e-02
   2.2717281e+01   1.0000000e+00   1.8334786e-01   4.8156682e-02   2.7710366e-02   2.3565696e-02
   2.3246971e+01   1.0000000e+00   1.7836019e-01   4.6961506e-02   2.7033255e-02   2.2991708e-02
   2.3789010e+01   1.0000000e+00   1.7352506e-01   4.5798230e-02   2.6373766e-02   2.2432580e-02
   2.4343689e+01   1.0000000e+00   1.6883719e-01   4.4665900e-02   2.5731389e-02   2.1887884e-02
   2.4911300e+01   1.0000000e+00   1.6429148e-01   4.3563595e-02   2.5105632e-02   2.1357208e-02
   2.5492147e+01   1.0000000e+00   1.5988299e-01   4.2490425e-02   2.4496018e-02   2.0840153e-02
   2.6086536e+01   1.0000000e+00   1.5560702e-01   4.1445532e-02   2.3902087e-02   2.0336334e-02
   2.6694785e+01   1.0000000e+00   1.5145900e-01   4.0428086e-02   2.3323394e-02   1.9845377e-02
   2.7317216e+01   1.0000000e+00   1.4743455e-01   3.9437285e-02   2.2759508e-02   1.9366922e-02
   2.7954160e+01   1.0000000e+00   1.4352947e-01   3.8472356e-02   2.2210013e-02   1.8900619e-02
   2.8605955e+01   1.0000000e+00   1.3973969e-01   3.7532549e-02   2.1674506e-02   1.8446131e-02
   2.9272948e+01   1.0000000e+00   1.3606132e-01   3.6617141e-02   2.1152596e-02   1.8003130e-02
   2.9955493e+01   1.0000000e+00   1.3249061e-01   3.5725431e-02   2.0643907e-02   1.7571300e-02
   3.0653953e+01   1.0000000e+00   1.2902394e-01   3.4856745e-02   2.0148072e-02   1.7150333e-02
   3.1368698e+01   1.0000000e+00   1.2565784e-01   3.4010426e-02   1.9664738e-02   1.6739933e-02
   3.2100109e+01   1.0000000e+00   1.2238897e-01   3.3185843e-02   1.9193561e-02   1.6339811e-02
   3.2848574e+01   1.0000000e+00   1.1921412e-01   3.2382381e-02   1.8734210e-02   1.5949689e-02
   3.3614490e+01   1.0000000e+00   1.1613019e-01   3.1599449e-02   1.8286362e-02   1.5569296e-02
   3.4398265e+01   1.0000000e+00   1.1313421e-01   3.0836473e-02   1.7849706e-02   1.5198370e-02
   3.5200315e+01   1.0000000e+00   1.1022331e-01   3.0092895e-02   1.7423939e-02   1.4836657e-02
   3.6021066e+01   1.0000000e+00   1.0739474e-01   2.9368180e-02   1.7008768e-02   1.4483910e-02
   3.6860954e+01   1.0000000e+00   1.0464583e-01   2.8661804e-02   1.6603909e-02   1.4139890e-02
   3.7720425e+01   1.0000000e+00   1.0197403e-01   2.7973264e-02   1.6209086e-02   1.3804366e-02
   3.8599936e+01   1.0000000e+00   9.9376881e-02   2.7302071e-02   1.5824032e-02   1.3477112e-02
   3.9499955e+01   1.0000000e+00   9.6852010e-02   2.6647749e-02   1.5448487e-02   1.3157910e-02
   4.0420958e+01   1.0000000e+00   9.4397132e-02   2.6009841e-02   1.5082199e-02   1.2846549e-02
   4.1363437e+01   1.0000000e+00   9.2010047e-02   2.5387901e-02   1.4724925e-02   1.2542822e-02
   4.2327891e+01   1.0000000e+00   8.9688632e-02   2.4781497e-02   1.4376427e-02   1.2246530e-02
   4.3314832e+01   1.0000000e+00   8.7430844e-02   2.4190211e-02   1.4036475e-02   1.1957480e-02
   4.4324786e+01   1.0000000e+00   8.5234712e-02   2.3613636e-02   1.3704846e-02   1.1675482e-02
   4.5358288e+01   1.0000000e+00   8.3098335e-02   2.3051379e-02   1.3381323e-02   1.1400354e-02
   4.6415888e+01   1.0000000e+00   8.1019882e-02   2.2503059e-02   1.3065695e-02   1.1131918e-02
   4.7498148e+01   1.0000000e+00   7.8997583e-02   2.1968304e-02   1.2757757e-02   1.0870003e-02
   4.8605642e+01   1.0000000e+00   7.7029736e-02   2.1446756e-02   1.2457311e-02   1.0614440e-02
   4.9738960e+01   1.0000000e+00   7.5114693e-02   2.0938064e-02   1.2164164e-02   1.0365066e-02
   5.0898702e+01   1.0000000e+00   7.3250866e-02   2.0441891e-02   1.1878128e-02   1.0121723e-02
   5.2085486e+01   1.0000000e+00   7.1436724e-02   1.9957908e-02   1.1599020e-02   9.8842582e-03
   5.3299941e+01   1.0000000e+00   6.9670786e-02   1.9485796e-02   1.1326664e-02   9.6525207e-03
   5.4542713e+01   1.0000000e+00   6.7951622e-02   1.9025243e-02   1.1060887e-02   9.4263655e-03
   5.5814462e+01   1.0000000e+00   6.6277853e-02   1.8575951e-02   1.0801522e-02   9.2056513e-03
   5.7115865e+01   1.0000000e+00   6.4648144e-02   1.8137626e-02   1.0548407e-02   8.9902405e-03
   5.8447611e+01   1.0000000e+00   6.3061208e-02   1.7709983e-02   1.0301382e-02   8.7799995e-03
   5.9810410e+01   1.0000000e+00   6.1515799e-02   1.7292748e-02   1.0060293e-02   8.5747983e-03
   6.1204984e+01   1.0000000e+00   6.0010714e-02   1.6885653e-02   9.8249924e-03   8.3745103e-03
   6.2632075e+01   1.0000000e+00   5.8544789e-02   1.6488436e-02   9.5953331e-03   8.1790125e-03
   6.4092440e+01   1.0000000e+00   5.7116900e-02   1.6100844e-02   9.3711738e-03   7.9881851e-03
   6.5586857e+01   1.0000000e+00   5.5725957e-02   1.5722632e-02   9.1523767e-03   7.8019118e-03
   6.7116118e+01   1.0000000e+00   5.4370909e-02   1.5353560e-02   8.9388078e-03   7.6200790e-03
   6.8681036e+01   1.0000000e+00   5.3050738e-02   1.4993396e-02   8.7303366e-03   7.4425765e-03
   7.0282443e+01   1.0000000e+00   5.1764457e-02   1.4641913e-02   8.5268363e-03   7.2692969e-03
   7.1921189e+01   1.0000000e+00   5.0511114e-02   1.4298892e-02   8.3281833e-03   7.1001358e-03
   7.3598145e+01   1.0000000e+00   4.9289785e-02   1.3964118e-02   8.1342574e-03   6.9349912e-03
   7.5314202e+01   1.0000000e+00   4.8099578e-02   1.3637385e-02   7.9449415e-03   6.7737642e-03
   7.7070271e+01   1.0000000e+00   4.6939625e-02   1.3318489e-02   7.7601219e-03   6.6163584e-03
   7.8867286e+01   1.0000000e+00   4.5809090e-02   1.3007234e-02   7.5796874e-03   6.4626798e-03
   8.0706201e+01   1.0000000e+00   4.4707160e-02   1.2703428e-02   7.4035302e-03   6.3126370e-03
   8.2587994e+01   1.0000000e+00   4.3633049e-02   1.2406886e-02   7.2315451e-03   6.1661410e-03
   8.4513663e+01   1.0000000e+00   4.2585995e-02   1.2117425e-02   7.0636298e-03   6.0231049e-03
   8.6484233e+01   1.0000000e+00   4.1565260e-02   1.1834870e-02   6.8996845e-03   5.8834443e-03
   8.8500749e+01   1.0000000e+00   4.0570127e-02   1.1559049e-02   6.7396121e-03   5.7470769e-03
   9.0564284e+01   1.0000000e+00   3.9599903e-02   1.1289794e-02   6.5833180e-03   5.6139226e-03
   9.2675933e+01   1.0000000e+00   3.8653915e-02   1.1026944e-02   6.4307101e-03   5.4839033e-03
   9.4836819e+01   1.0000000e+00   3.7731511e-02   1.0770339e-02   6.2816986e-03   5.3569428e-03
   9.7048089e+01   1.0000000e+00   3.6832057e-02   1.0519826e-02   6.1361961e-03   5.2329670e-03
   9.9310918e+01   1.0000000e+00   3.5954939e-02   1.0275254e-02   5.9941174e-03   5.1119038e-03
   1.0162651e+02   1.0000000e+00   3.5099564e-02   1.0036478e-02   5.8553795e-03   4.9936825e-03
   1.0399609e+02   1.0000000e+00   3.4265351e-02   9.8033549e-03   5.7199015e-03   4.8782348e-03
   1.0642092e+02   1.0000000e+00   3.3451742e-02   9.5757465e-03   5.5876045e-03   4.7654937e-03
   1.0890230e+02   1.0000000e+00   3.2658192e-02   9.3535176e-03   5.4584119e-03   4.6553939e-03
   1.1144153e+02   1.0000000e+00   3.1884172e-02   9.1365368e-03   5.3322486e-03   4.5478721e-03
   1.1403996e+02   1.0000000e+00   3.1129170e-02   8.9246760e-03   5.2090418e-03   4.4428663e-03
   1.1669898e+02   1.0000000e+00   3.0392688e-02   8.7178105e-03   5.0887203e-03   4.3403161e-03
   1.1942000e+02   1.0000000e+00   2.9674243e-02   8.5158189e-03   4.9712148e-03   4.2401627e-03
   1.2220447e+02   1.0000000e+00   2.8973364e-02   8.3185826e-03   4.8564577e-03   4.1423487e-03
   1.2505386e+02   1.0000000e+00   2.8289596e-02   8.1259862e-03   4.7443832e-03   4.0468182e-03
   1.2796969e+02   1.0000000e+00   2.7622496e-02   7.9379175e-03   4.6349269e-03   3.9535166e-03
   1.3095350e+02   1.0000000e+00   2.6971633e-02   7.7542669e-03   4.5280264e-03   3.8623907e-03
   1.3400689e+02   1.0000000e+00   2.6336589e-02   7.5749275e-03   4.4236205e-03   3.7733887e-03
   1.3713147e+02   1.0000000e+00   2.5716958e-02   7.3997954e-03   4.3216497e-03   3.6864600e-03
   1.4032891e+02   1.0000000e+00   2.5112345e-02   7.2287691e-03   4.2220559e-03   3.6015554e-03
   1.4360090e+02   1.0000000e+00   2.4522365e-02   7.0617499e-03   4.1247825e-03   3.5186266e-03
   1.4694918e+02   1.0000000e+00   2.3946646e-02   6.8986413e-03   4.0297744e-03   3.4376268e-03
   1.5037553e+02   1.0000000e+00   2.3384824e-02   6.7393496e-03   3.9369776e-03   3.3585102e-03
   1.5388178e+02   1.0000000e+00   2.2836547e-02   6.5837830e-03   3.8463397e-03   3.2812323e-03
   1.5746977e+02   1.0000000e+00   2.2301472e-02   6.4318524e-03   3.7578094e-03   3.2057494e-03
   1.6114143e+02   1.0000000e+00   2.1779266e-02   6.2834708e-03   3.6713368e-03   3.1320191e-03
   1.6489869e+02   1.0000000e+00   2.1269602e-02   6.1385533e-03   3.5868731e-03   3.0600000e-03
   1.6874357e+02   1.0000000e+00   2.0772167e-02   5.9970171e-03   3.5043708e-03   2.9896516e-03
   1.7267809e+02   1.0000000e+00   2.0286653e-02   5.8587817e-03   3.4237835e-03   2.9209346e-03
   1.7670435e+02   1.0000000e+00   1.9812761e-02   5.7237683e-03   3.3450660e-03   2.8538104e-03
   1.8082449e+02   1.0000000e+00   1.9350200e-02   5.5919002e-03   3.2681742e-03   2.7882415e-03
   1.8504070e+02   1.0000000e+00   1.8898689e-02   5.4631027e-03   3.1930649e-03   2.7241914e-03
   1.8935522e+02   1.0000000e+00   1.8457950e-02   5.3373027e-03   3.1196962e-03   2.6616242e-03
   1.9377033e+02   1.0000000e+00   1.8027718e-02   5.2144291e-03   3.0480271e-03   2.6005052e-03
   1.9828839e+02   1.0000000e+00   1.7607730e-02   5.0944125e-03   2.9780177e-03   2.5408002e-03
   2.0291180e+02   1.0000000e+00   1.7197733e-02   4.9771851e-03   2.9096287e-03   2.4824762e-03
   2.0764301e+02   1.0000000e+00   1.6797481e-02   4.8626810e-03   2.8428223e-03   2.4255006e-03
   2.1248454e+02   1.0000000e+00   1.6406732e-02   4.7508356e-03   2.7775612e-03   2.3698419e-03
   2.1743895e+02   1.0000000e+00   1.6025252e-02   4.6415862e-03   2.7138091e-03   2.3154693e-03
   2.2250888e+02   1.0000000e+00   1.5652814e-02   4.5348715e-03   2.6515308e-03   2.2623525e-03
   2.2769703e+02   1.0000000e+00   1.5289195e-02   4.4306316e-03   2.5906915e-03   2.2104623e-03
   2.3300614e+02   1.0000000e+00   1.4934179e-02   4.3288081e-03   2.5312577e-03   2.1597699e-03
   2.3843905e+02   1.0000000e+00   1.4587556e-02   4.2293442e-03   2.4731965e-03   2.1102474e-03
   2.4399863e+02   1.0000000e+00   1.4249119e-02   4.1321842e-03   2.4164756e-03   2.0618673e-03
   2.4968784e+02   1.0000000e+00   1.3918670e-02   4.0372740e-03   2.3610639e-03   2.0146031e-03
   2.5550971e+02   1.0000000e+00   1.3596014e-02   3.9445607e-03   2.3069306e-03   1.9684287e-03
   2.6146732e+02   1.0000000e+00   1.3280962e-02   3.8539926e-03   2.2540461e-03   1.9233187e-03
   2.6756384e+02   1.0000000e+00   1.2973327e-02   3.7655194e-03   2.2023810e-03   1.8792482e-03
   2.7380252e+02   1.0000000e+00   1.2672931e-02   3.6790920e-03   2.1519070e-03   1.8361931e-03
   2.8018666e+02   1.0000000e+00   1.2379598e-02   3.5946623e-03   2.1025962e-03   1.7941297e-03
   2.8671965e+02   1.0000000e+00   1.2093157e-02   3.5121835e-03   2.0544217e-03   1.7530349e-03
   2.9340497e+02   1.0000000e+00   1.1813441e-02   3.4316100e-03   2.0073569e-03   1.7128862e-03
   3.0024617e+02   1.0000000e+00   1.1540289e-02   3.3528972e-03   1.9613760e-03   1.6736616e-03
   3.0724688e+02   1.0000000e+00   1.1273541e-02   3.2760016e-03   1.9164538e-03   1.6353396e-03
   3.1441083e+02   1.0000000e+00   1.1013044e-02   3.2008806e-03   1.8725656e-03   1.5978993e-03
   3.2174182e+02   1.0000000e+00   1.0758648e-02   3.1274928e-03   1.8296874e-03   1.5613202e-03
   3.2924373e+02   1.0000000e+00   1.0510205e-02   3.0557977e-03   1.7877958e-03   1.5255822e-03
   3.3692057e+02   1.0000000e+00   1.0267574e-02   2.9857559e-03   1.7468678e-03   1.4906659e-03
   3.4477641e+02   1.0000000e+00   1.0030614e-02   2.9173288e-03   1.7068811e-03   1.4565522e-03
   3.5281541e+02   1.0000000e+00   9.7991903e-03   2.8504787e-03   1.6678138e-03   1.4232225e-03
   3.6104186e+02   1.0000000e+00   9.5731701e-03   2.7851690e-03   1.6296446e-03   1.3906587e-03
   3.6946012e+02   1.0000000e+00   9.3524244e-03   2.7213636e-03   1.5923527e-03   1.3588429e-03
   3.7807467e+02   1.0000000e+00   9.1368273e-03   2.6590276e-03   1.5559177e-03   1.3277579e-03
   3.8689007e+02   1.0000000e+00   8.9262562e-03   2.5981269e-03   1.5203199e-03   1.2973868e-03
   3.9591103e+02   1.0000000e+00   8.7205914e-03   2.5386280e-03   1.4855397e-03   1.2677130e-03
   4.0514232e+02   1.0000000e+00   8.5197160e-03   2.4804983e-03   1.4515583e-03   1.2387205e-03
   4.1458885e+02   1.0000000e+00   8.3235163e-03   2.4237061e-03   1.4183572e-03   1.2103934e-03
   4.2425564e+02   1.0000000e+00   8.1318813e-03   2.3682203e-03   1.3859183e-03   1.1827163e-03
   4.3414783e+02   1.0000000e+00   7.9447026e-03   2.3140106e-03   1.3542240e-03   1.1556743e-03
   4.4427067e+02   1.0000000e+00   7.7618746e-03   2.2610472e-03   1.3232571e-03   1.1292527e-03
   4.5462955e+02   1.0000000e+00   7.5832943e-03   2.2093015e-03   1.2930008e-03   1.1034372e-03
   4.6522995e+02   1.0000000e+00   7.4088612e-03   2.1587450e-03   1.2634387e-03   1.0782137e-03
   4.7607752e+02   1.0000000e+00   7.2384772e-03   2.1093503e-03   1.2345547e-03   1.0535686e-03
   4.8717802e+02   1.0000000e+00   7.0720467e-03   2.0610904e-03   1.2063332e-03   1.0294886e-03
   4.9853735e+02   1.0000000e+00   6.9094763e-03   2.0139390e-03   1.1787588e-03   1.0059606e-03
   5.1016153e+02   1.0000000e+00   6.7506750e-03   1.9678706e-03   1.1518167e-03   9.8297192e-04
   5.2205675e+02   1.0000000e+00   6.5955540e-03   1.9228600e-03   1.1254923e-03   9.6051006e-04
   5.3422933e+02   1.0000000e+00   6.4440265e-03   1.8788827e-03   1.0997713e-03   9.3856293e-04
   5.4668573e+02   1.0000000e+00   6.2960082e-03   1.8359149e-03   1.0746398e-03   9.1711865e-04
   5.5943257e+02   1.0000000e+00   6.1514163e-03   1.7939332e-03   1.0500842e-03   8.9616564e-04
   5.7247662e+02   1.0000000e+00   6.0101704e-03   1.7529148e-03   1.0260913e-03   8.7569259e-04
   5.8582482e+02   1.0000000e+00   5.8721920e-03   1.7128375e-03   1.0026481e-03   8.5568845e-04
   5.9948425e+02   1.0000000e+00   5.7374043e-03   1.6736796e-03   9.7974187e-04   8.3614242e-04
   6.1346217e+02   1.0000000e+00   5.6057325e-03   1.6354198e-03   9.5736032e-04   8.1704397e-04
   6.2776601e+02   1.0000000e+00   5.4771036e-03   1.5980373e-03   9.3549135e-04   7.9838278e-04
   6.4240337e+02   1.0000000e+00   5.3514463e-03   1.5615120e-03   9.1412316e-04   7.8014881e-04
   6.5738201e+02   1.0000000e+00   5.2286910e-03   1.5258241e-03   8.9324424e-04   7.6233223e-04
   6.7270991e+02   1.0000000e+00   5.1087700e-03   1.4909542e-03   8.7284332e-04   7.4492344e-04
   6.8839521e+02   1.0000000e+00   4.9916168e-03   1.4568835e-03   8.5290942e-04   7.2791307e-04
   7.0444623e+02   1.0000000e+00   4.8771669e-03   1.4235936e-03   8.3343179e-04   7.1129196e-04
   7.2087150e+02   1.0000000e+00   4.7653570e-03   1.3910665e-03   8.1439994e-04   6.9505116e-04
   7.3767976e+02   1.0000000e+00   4.6561257e-03   1.3592846e-03   7.9580362e-04   6.7918194e-04
   7.5487993e+02   1.0000000e+00   4.5494127e-03   1.3282307e-03   7.7763284e-04   6.6367576e-04
   7.7248115e+02   1.0000000e+00   4.4451593e-03   1.2978881e-03   7.5987780e-04   6.4852429e-04
   7.9049276e+02   1.0000000e+00   4.3433081e-03   1.2682404e-03   7.4252896e-04   6.3371937e-04
   8.0892435e+02   1.0000000e+00   4.2438034e-03   1.2392716e-03   7.2557699e-04   6.1925306e-04
   8.2778570e+02   1.0000000e+00   4.1465903e-03   1.2109662e-03   7.0901277e-04   6.0511758e-04
   8.4708683e+02   1.0000000e+00   4.0516156e-03   1.1833087e-03   6.9282741e-04   5.9130533e-04
   8.6683799e+02   1.0000000e+00   3.9588273e-03   1.1562844e-03   6.7701220e-04   5.7780891e-04
   8.8704969e+02   1.0000000e+00   3.8681745e-03   1.1298786e-03   6.6155866e-04   5.6462106e-04
   9.0773265e+02   1.0000000e+00   3.7796075e-03   1.1040772e-03   6.4645847e-04   5.5173470e-04
   9.2889787e+02   1.0000000e+00   3.6930780e-03   1.0788663e-03   6.3170353e-04   5.3914292e-04
   9.5055659e+02   1.0000000e+00   3.6085386e-03   1.0542322e-03   6.1728593e-04   5.2683897e-04
   9.7272032e+02   1.0000000e+00   3.5259432e-03   1.0301617e-03   6.0319792e-04   5.1481625e-04
   9.9540083e+02   1.0000000e+00   3.4452466e-03   1.0066420e-03   5.8943195e-04   5.0306830e-04
   1.0186102e+03   1.0000000e+00   3.3664049e-03   9.8366027e-04   5.7598063e-04   4.9158883e-04
   1.0423607e+03   1.0000000e+00   3.2893750e-03   9.6120423e-04   5.6283674e-04   4.8037169e-04
   1.0666650e+03   1.0000000e+00   3.2141149e-03   9.3926179e-04   5.4999324e-04   4.6941086e-04
   1.0915359e+03   1.0000000e+00   3.1405837e-03   9.1782118e-04   5.3744325e-04   4.5870047e-04
   1.1169868e+03   1.0000000e+00   3.0687413e-03   8.9687087e-04   5.2518004e-04   4.4823479e-04
   1.1430311e+03   1.0000000e+00   2.9985486e-03   8.7639961e-04   5.1319703e-04   4.3800820e-04
   1.1696827e+03   1.0000000e+00   2.9299676e-03   8.5639640e-04   5.0148781e-04   4.2801524e-04
   1.1969557e+03   1.0000000e+00   2.8629608e-03   8.3685052e-04   4.9004610e-04   4.1825055e-04
   1.2248646e+03   1.0000000e+00   2.7974920e-03   8.1775147e-04   4.7886578e-04   4.0870890e-04
   1.2534243e+03   1.0000000e+00   2.7335255e-03   7.9908900e-04   4.6794086e-04   3.9938518e-04
   1.2826498e+03   1.0000000e+00   2.6710266e-03   7.8085310e-04   4.5726549e-04   3.9027441e-04
   1.3125568e+03   1.0000000e+00   2.6099615e-03   7.6303399e-04   4.4683396e-04   3.8137172e-04
   1.3431612e+03   1.0000000e+00   2.5502971e-03   7.4562213e-04   4.3664068e-04   3.7267233e-04
   1.3744791e+03   1.0000000e+00   2.4920009e-03   7.2860816e-04   4.2668020e-04   3.6417161e-04
   1.4065272e+03   1.0000000e+00   2.4350415e-03   7.1198298e-04   4.1694719e-04   3.5586499e-04
   1.4393226e+03   1.0000000e+00   2.3793880e-03   6.9573768e-04   4.0743644e-04   3.4774804e-04
   1.4728827e+03   1.0000000e+00   2.3250102e-03   6.7986354e-04   3.9814287e-04   3.3981641e-04
   1.5072253e+03   1.0000000e+00   2.2718789e-03   6.6435208e-04   3.8906151e-04   3.3206588e-04
   1.5423686e+03   1.0000000e+00   2.2199651e-03   6.4919497e-04   3.8018751e-04   3.2449229e-04
   1.5783314e+03   1.0000000e+00   2.1692409e-03   6.3438411e-04   3.7151611e-04   3.1709160e-04
   1.6151327e+03   1.0000000e+00   2.1196788e-03   6.1991157e-04   3.6304268e-04   3.0985986e-04
   1.6527921e+03   1.0000000e+00   2.0712522e-03   6.0576959e-04   3.5476270e-04   3.0279320e-04
   1.6913295e+03   1.0000000e+00   2.0239348e-03   5.9195062e-04   3.4667174e-04   2.9588784e-04
   1.7307655e+03   1.0000000e+00   1.9777011e-03   5.7844725e-04   3.3876548e-04   2.8914009e-04
   1.7711211e+03   1.0000000e+00   1.9325261e-03   5.6525226e-04   3.3103969e-04   2.8254637e-04
   1.8124175e+03   1.0000000e+00   1.8883856e-03   5.5235860e-04   3.2349024e-04   2.7610313e-04
   1.8546769e+03   1.0000000e+00   1.8452557e-03   5.3975936e-04   3.1611311e-04   2.6980694e-04
   1.8979216e+03   1.0000000e+00   1.8031131e-03   5.2744781e-04   3.0890436e-04   2.6365445e-04
   1.9421747e+03   1.0000000e+00   1.7619351e-03   5.1541737e-04   3.0186013e-04   2.5764236e-04
   1.9874595e+03   1.0000000e+00   1.7216997e-03   5.0366161e-04   2.9497666e-04   2.5176746e-04
   2.0338003e+03   1.0000000e+00   1.6823850e-03   4.9217423e-04   2.8825028e-04   2.4602663e-04
   2.0812216e+03   1.0000000e+00   1.6439700e-03   4.8094911e-04   2.8167741e-04   2.4041680e-04
   2.1297485e+03   1.0000000e+00   1.6064339e-03   4.6998025e-04   2.7525452e-04   2.3493497e-04
   2.1794070e+03   1.0000000e+00   1.5697566e-03   4.5926177e-04   2.6897820e-04   2.2957822e-04
   2.2302233e+03   1.0000000e+00   1.5339184e-03   4.4878796e-04   2.6284509e-04   2.2434369e-04
   2.2822245e+03   1.0000000e+00   1.4989000e-03   4.3855323e-04   2.5685192e-04   2.1922859e-04
   2.3354381e+03   1.0000000e+00   1.4646825e-03   4.2855210e-04   2.5099549e-04   2.1423019e-04
   2.3898926e+03   1.0000000e+00   1.4312476e-03   4.1877924e-04   2.4527269e-04   2.0934582e-04
   2.4456167e+03   1.0000000e+00   1.3985772e-03   4.0922942e-04   2.3968045e-04   2.0457288e-04
   2.5026401e+03   1.0000000e+00   1.3666540e-03   3.9989755e-04   2.3421579e-04   1.9990883e-04
   2.5609931e+03   1.0000000e+00   1.3354607e-03   3.9077864e-04   2.2887581e-04   1.9535118e-04
   2.6207067e+03   1.0000000e+00   1.3049805e-03   3.8186783e-04   2.2365765e-04   1.9089750e-04
   2.6818126e+03   1.0000000e+00   1.2751971e-03   3.7316037e-04   2.1855853e-04   1.8654540e-04
   2.7443433e+03   1.0000000e+00   1.2460946e-03   3.6465160e-04   2.1357572e-04   1.8229259e-04
   2.8083320e+03   1.0000000e+00   1.2176573e-03   3.5633698e-04   2.0870659e-04   1.7813677e-04
   2.8738127e+03   1.0000000e+00   1.1898700e-03   3.4821208e-04   2.0394852e-04   1.7407575e-04
   2.9408202e+03   1.0000000e+00   1.1627177e-03   3.4027257e-04   1.9929898e-04   1.7010736e-04
   3.0093900e+03   1.0000000e+00   1.1361860e-03   3.3251420e-04   1.9475550e-04   1.6622948e-04
   3.0795587e+03   1.0000000e+00   1.1102605e-03   3.2493284e-04   1.9031565e-04   1.6244005e-04
   3.1513635e+03   1.0000000e+00   1.0849274e-03   3.1752445e-04   1.8597707e-04   1.5873704e-04
   3.2248425e+03   1.0000000e+00   1.0601732e-03   3.1028507e-04   1.8173744e-04   1.5511848e-04
   3.3000348e+03   1.0000000e+00   1.0359845e-03   3.0321084e-04   1.7759451e-04   1.5158245e-04
   3.3769803e+03   1.0000000e+00   1.0123484e-03   2.9629800e-04   1.7354606e-04   1.4812707e-04
   3.4557199e+03   1.0000000e+00   9.8925223e-04   2.8954285e-04   1.6958995e-04   1.4475048e-04
   3.5362955e+03   1.0000000e+00   9.6668367e-04   2.8294180e-04   1.6572406e-04   1.4145090e-04
   3.6187498e+03   1.0000000e+00   9.4463061e-04   2.7649132e-04   1.6194633e-04   1.3822656e-04
   3.7031267e+03   1.0000000e+00   9.2308125e-04   2.7018798e-04   1.5825475e-04   1.3507575e-04
   3.7894709e+03   1.0000000e+00   9.0202405e-04   2.6402841e-04   1.5464736e-04   1.3199679e-04
   3.8778284e+03   1.0000000e+00   8.8144775e-04   2.5800934e-04   1.5112223e-04   1.2898804e-04
   3.9682461e+03   1.0000000e+00   8.6134135e-04   2.5212756e-04   1.4767749e-04   1.2604790e-04
   4.0607720e+03   1.0000000e+00   8.4169408e-04   2.4637992e-04   1.4431130e-04   1.2317480e-04
   4.1554553e+03   1.0000000e+00   8.2249544e-04   2.4076338e-04   1.4102187e-04   1.2036721e-04
   4.2523463e+03   1.0000000e+00   8.0373517e-04   2.3527493e-04   1.3780744e-04   1.1762364e-04
   4.3514965e+03   1.0000000e+00   7.8540324e-04   2.2991166e-04   1.3466631e-04   1.1494262e-04
   4.4529585e+03   1.0000000e+00   7.6748984e-04   2.2467070e-04   1.3159681e-04   1.1232274e-04
   4.5567863e+03   1.0000000e+00   7.4998541e-04   2.1954926e-04   1.2859729e-04   1.0976259e-04
   4.6630349e+03   1.0000000e+00   7.3288058e-04   2.1454462e-04   1.2566616e-04   1.0726081e-04
   4.7717609e+03   1.0000000e+00   7.1616622e-04   2.0965410e-04   1.2280187e-04   1.0481607e-04
   4.8830221e+03   1.0000000e+00   6.9983340e-04   2.0487511e-04   1.2000288e-04   1.0242707e-04
   4.9968775e+03   1.0000000e+00   6.8387339e-04   2.0020510e-04   1.1726771e-04   1.0009254e-04
   5.1133875e+03   1.0000000e+00   6.6827767e-04   1.9564159e-04   1.1459490e-04   9.7811228e-05
   5.2326142e+03   1.0000000e+00   6.5303791e-04   1.9118213e-04   1.1198303e-04   9.5581931e-05
   5.3546209e+03   1.0000000e+00   6.3814598e-04   1.8682436e-04   1.0943071e-04   9.3403457e-05
   5.4794723e+03   1.0000000e+00   6.2359391e-04   1.8256595e-04   1.0693658e-04   9.1274649e-05
   5.6072349e+03   1.0000000e+00   6.0937394e-04   1.7840465e-04   1.0449930e-04   8.9194372e-05
   5.7379764e+03   1.0000000e+00   5.9547849e-04   1.7433823e-04   1.0211760e-04   8.7161519e-05
   5.8717664e+03   1.0000000e+00   5.8190013e-04   1.7036453e-04   9.9790189e-05   8.5175010e-05
   6.0086759e+03   1.0000000e+00   5.6863161e-04   1.6648143e-04   9.7515840e-05   8.3233787e-05
   6.1487777e+03   1.0000000e+00   5.5566587e-04   1.6268686e-04   9.5293338e-05   8.1336817e-05
   6.2921461e+03   1.0000000e+00   5.4299597e-04   1.5897882e-04   9.3121503e-05   7.9483091e-05
   6.4388574e+03   1.0000000e+00   5.3061515e-04   1.5535531e-04   9.0999179e-05   7.7671623e-05
   6.5889896e+03   1.0000000e+00   5.1851683e-04   1.5181442e-04   8.8925236e-05   7.5901449e-05
   6.7426222e+03   1.0000000e+00   5.0669453e-04   1.4835425e-04   8.6898571e-05   7.4171626e-05
   6.8998371e+03   1.0000000e+00   4.9514195e-04   1.4497298e-04   8.4918106e-05   7.2481236e-05
   7.0607177e+03   1.0000000e+00   4.8385294e-04   1.4166879e-04   8.2982786e-05   7.0829378e-05
   7.2253495e+03   1.0000000e+00   4.7282146e-04   1.3843993e-04   8.1091583e-05   6.9215174e-05
   7.3938199e+03   1.0000000e+00   4.6204165e-04   1.3528468e-04   7.9243491e-05   6.7637765e-05
   7.5662185e+03   1.0000000e+00   4.5150775e-04   1.3220136e-04   7.7437525e-05   6.6096313e-05
   7.7426368e+03   1.0000000e+00   4.4121414e-04   1.2918833e-04   7.5672726e-05   6.4589996e-05
   7.9231686e+03   1.0000000e+00   4.3115534e-04   1.2624400e-04   7.3948155e-05   6.3118015e-05
   8.1079098e+03   1.0000000e+00   4.2132598e-04   1.2336678e-04   7.2262894e-05   6.1679586e-05
   8.2969585e+03   1.0000000e+00   4.1172084e-04   1.2055515e-04   7.0616048e-05   6.0273944e-05
   8.4904152e+03   1.0000000e+00   4.0233477e-04   1.1780762e-04   6.9006739e-05   5.8900341e-05
   8.6883826e+03   1.0000000e+00   3.9316280e-04   1.1512272e-04   6.7434113e-05   5.7558047e-05
   8.8909660e+03   1.0000000e+00   3.8420001e-04   1.1249902e-04   6.5897332e-05   5.6246348e-05
   9.0982729e+03   1.0000000e+00   3.7544165e-04   1.0993513e-04   6.4395579e-05   5.4964547e-05
   9.3104135e+03   1.0000000e+00   3.6688304e-04   1.0742969e-04   6.2928057e-05   5.3711961e-05
   9.5275005e+03   1.0000000e+00   3.5851963e-04   1.0498136e-04   6.1493983e-05   5.2487925e-05
   9.7496492e+03   1.0000000e+00   3.5034695e-04   1.0258884e-04   6.0092596e-05   5.1291788e-05
   9.9769776e+03   1.0000000e+00   3.4236066e-04   1.0025085e-04   5.8723150e-05   5.0122913e-05
   1.0209607e+04   1.0000000e+00   3.3455649e-04   9.7966157e-05   5.7384918e-05   4.8980680e-05
   1.0447660e+04   1.0000000e+00   3.2693030e-04   9.5733541e-05   5.6077187e-05   4.7864480e-05
   1.0691263e+04   1.0000000e+00   3.1947802e-04   9.3551815e-05   5.4799261e-05   4.6773720e-05
   1.0940547e+04   1.0000000e+00   3.1219568e-04   9.1419819e-05   5.3550463e-05   4.5707820e-05
   1.1195643e+04   1.0000000e+00   3.0507940e-04   8.9336418e-05   5.2330126e-05   4.4666214e-05
   1.1456687e+04   1.0000000e+00   2.9812539e-04   8.7300506e-05   5.1137603e-05   4.3648348e-05
   1.1723818e+04   1.0000000e+00   2.9132996e-04   8.5310998e-05   4.9972260e-05   4.2653680e-05
   1.1997177e+04   1.0000000e+00   2.8468947e-04   8.3366837e-05   4.8833476e-05   4.1681681e-05
   1.2276910e+04   1.0000000e+00   2.7820040e-04   8.1466989e-05   4.7720647e-05   4.0731835e-05
   1.2563166e+04   1.0000000e+00   2.7185930e-04   7.9610443e-05   4.6633180e-05   3.9803637e-05
   1.2856096e+04   1.0000000e+00   2.6566277e-04   7.7796213e-05   4.5570498e-05   3.8896594e-05
   1.3155856e+04   1.0000000e+00   2.5960754e-04   7.6023333e-05   4.4532035e-05   3.8010222e-05
   1.3462606e+04   1.0000000e+00   2.5369036e-04   7.4290861e-05   4.3517240e-05   3.7144051e-05
   1.3776508e+04   1.0000000e+00   2.4790809e-04   7.2597875e-05   4.2525572e-05   3.6297620e-05
   1.4097729e+04   1.0000000e+00   2.4225766e-04   7.0943476e-05   4.1556505e-05   3.5470480e-05
   1.4426440e+04   1.0000000e+00   2.3673606e-04   6.9326784e-05   4.0609524e-05   3.4662190e-05
   1.4762815e+04   1.0000000e+00   2.3134035e-04   6.7746938e-05   3.9684124e-05   3.3872322e-05
   1.5107033e+04   1.0000000e+00   2.2606765e-04   6.6203099e-05   3.8779814e-05   3.3100454e-05
   1.5459277e+04   1.0000000e+00   2.2091515e-04   6.4694446e-05   3.7896114e-05   3.2346177e-05
   1.5819735e+04   1.0000000e+00   2.1588013e-04   6.3220177e-05   3.7032553e-05   3.1609089e-05
   1.6188597e+04   1.0000000e+00   2.1095990e-04   6.1779508e-05   3.6188672e-05   3.0888800e-05
   1.6566060e+04   1.0000000e+00   2.0615183e-04   6.0371673e-05   3.5364023e-05   3.0184926e-05
   1.6952323e+04   1.0000000e+00   2.0145337e-04   5.8995924e-05   3.4558168e-05   2.9497092e-05
   1.7347594e+04   1.0000000e+00   1.9686203e-04   5.7651529e-05   3.3770678e-05   2.8824934e-05
   1.7752080e+04   1.0000000e+00   1.9237535e-04   5.6337774e-05   3.3001134e-05   2.8168093e-05
   1.8165998e+04   1.0000000e+00   1.8799096e-04   5.5053959e-05   3.2249127e-05   2.7526222e-05
   1.8589567e+04   1.0000000e+00   1.8370651e-04   5.3799403e-05   3.1514258e-05   2.6898978e-05
   1.9023012e+04   1.0000000e+00   1.7951973e-04   5.2573438e-05   3.0796137e-05   2.6286028e-05
   1.9466563e+04   1.0000000e+00   1.7542839e-04   5.1375414e-05   3.0094380e-05   2.5687047e-05
   1.9920457e+04   1.0000000e+00   1.7143032e-04   5.0204692e-05   2.9408616e-05   2.5101716e-05
   2.0384934e+04   1.0000000e+00   1.6752338e-04   4.9060650e-05   2.8738480e-05   2.4529724e-05
   2.0860241e+04   1.0000000e+00   1.6370550e-04   4.7942681e-05   2.8083615e-05   2.3970766e-05
   2.1346630e+04   1.0000000e+00   1.5997465e-04   4.6850191e-05   2.7443674e-05   2.3424547e-05
   2.1844361e+04   1.0000000e+00   1.5632884e-04   4.5782597e-05   2.6818316e-05   2.2890775e-05
   2.2353696e+04   1.0000000e+00   1.5276614e-04   4.4739333e-05   2.6207209e-05   2.2369166e-05
   2.2874908e+04   1.0000000e+00   1.4928464e-04   4.3719845e-05   2.5610028e-05   2.1859445e-05
   2.3408273e+04   1.0000000e+00   1.4588251e-04   4.2723590e-05   2.5026457e-05   2.1361339e-05
   2.3954074e+04   1.0000000e+00   1.4255792e-04   4.1750039e-05   2.4456184e-05   2.0874584e-05
   2.4512601e+04   1.0000000e+00   1.3930911e-04   4.0798674e-05   2.3898906e-05   2.0398921e-05
   2.5084151e+04   1.0000000e+00   1.3613435e-04   3.9868989e-05   2.3354328e-05   1.9934097e-05
   2.5669027e+04   1.0000000e+00   1.3303195e-04   3.8960492e-05   2.2822159e-05   1.9479866e-05
   2.6267541e+04   1.0000000e+00   1.3000027e-04   3.8072697e-05   2.2302118e-05   1.9035986e-05
   2.6880010e+04   1.0000000e+00   1.2703769e-04   3.7205135e-05   2.1793928e-05   1.8602221e-05
   2.7506760e+04   1.0000000e+00   1.2414263e-04   3.6357343e-05   2.1297318e-05   1.8178341e-05
   2.8148124e+04   1.0000000e+00   1.2131356e-04   3.5528871e-05   2.0812025e-05   1.7764120e-05
   2.8804442e+04   1.0000000e+00   1.1854897e-04   3.4719279e-05   2.0337790e-05   1.7359338e-05
   2.9476063e+04   1.0000000e+00   1.1584739e-04   3.3928136e-05   1.9874363e-05   1.6963780e-05
   3.0163343e+04   1.0000000e+00   1.1320739e-04   3.3155022e-05   1.9421495e-05   1.6577236e-05
   3.0866649e+04   1.0000000e+00   1.1062755e-04   3.2399526e-05   1.8978948e-05   1.6199500e-05
   3.1586354e+04   1.0000000e+00   1.0810652e-04   3.1661246e-05   1.8546485e-05   1.5830372e-05
   3.2322840e+04   1.0000000e+00   1.0564294e-04   3.0939790e-05   1.8123877e-05   1.5469656e-05
   3.3076498e+04   1.0000000e+00   1.0323551e-04   3.0234775e-05   1.7710899e-05   1.5117159e-05
   3.3847729e+04   1.0000000e+00   1.0088295e-04   2.9545826e-05   1.7307332e-05   1.4772695e-05
   3.4636942e+04   1.0000000e+00   9.8584013e-05   2.8872576e-05   1.6912961e-05   1.4436080e-05
   3.5444557e+04   1.0000000e+00   9.6337467e-05   2.8214669e-05   1.6527577e-05   1.4107135e-05
   3.6271003e+04   1.0000000e+00   9.4142121e-05   2.7571754e-05   1.6150975e-05   1.3785687e-05
   3.7116718e+04   1.0000000e+00   9.1996809e-05   2.6943489e-05   1.5782954e-05   1.3471563e-05
   3.7982153e+04   1.0000000e+00   8.9900390e-05   2.6329541e-05   1.5423320e-05   1.3164597e-05
   3.8867767e+04   1.0000000e+00   8.7851750e-05   2.5729584e-05   1.5071881e-05   1.2864626e-05
   3.9774030e+04   1.0000000e+00   8.5849799e-05   2.5143298e-05   1.4728449e-05   1.2571491e-05
   4.0701425e+04   1.0000000e+00   8.3893473e-05   2.4570372e-05   1.4392844e-05   1.2285035e-05
   4.1650442e+04   1.0000000e+00   8.1981733e-05   2.4010502e-05   1.4064886e-05   1.2005107e-05
   4.2621588e+04   1.0000000e+00   8.0113560e-05   2.3463389e-05   1.3744402e-05   1.1731557e-05
   4.3615378e+04   1.0000000e+00   7.8287964e-05   2.2928745e-05   1.3431220e-05   1.1464241e-05
   4.4632339e+04   1.0000000e+00   7.6503973e-05   2.2406283e-05   1.3125175e-05   1.1203016e-05
   4.5673013e+04   1.0000000e+00   7.4760638e-05   2.1895726e-05   1.2826103e-05   1.0947743e-05
   4.6737951e+04   1.0000000e+00   7.3057033e-05   2.1396804e-05   1.2533847e-05   1.0698288e-05
   4.7827720e+04   1.0000000e+00   7.1392253e-05   2.0909251e-05   1.2248250e-05   1.0454516e-05
   4.8942899e+04   1.0000000e+00   6.9765412e-05   2.0432808e-05   1.1969161e-05   1.0216300e-05
   5.0084080e+04   1.0000000e+00   6.8175646e-05   1.9967222e-05   1.1696431e-05   9.9835113e-06
   5.1251869e+04   1.0000000e+00   6.6622109e-05   1.9512245e-05   1.1429916e-05   9.7560273e-06
   5.2446887e+04   1.0000000e+00   6.5103977e-05   1.9067636e-05   1.1169474e-05   9.5337269e-06
   5.3669769e+04   1.0000000e+00   6.3620441e-05   1.8633157e-05   1.0914967e-05   9.3164919e-06
   5.4921165e+04   1.0000000e+00   6.2170713e-05   1.8208580e-05   1.0666259e-05   9.1042071e-06
   5.6201738e+04   1.0000000e+00   6.0754023e-05   1.7793677e-05   1.0423218e-05   8.8967594e-06
   5.7512171e+04   1.0000000e+00   5.9369618e-05   1.7388229e-05   1.0185715e-05   8.6940388e-06
   5.8853158e+04   1.0000000e+00   5.8016762e-05   1.6992019e-05   9.9536243e-06   8.4959374e-06
   6.0225412e+04   1.0000000e+00   5.6694736e-05   1.6604838e-05   9.7268220e-06   8.3023501e-06
   6.1629663e+04   1.0000000e+00   5.5402836e-05   1.6226479e-05   9.5051877e-06   8.1131739e-06
   6.3066655e+04   1.0000000e+00   5.4140378e-05   1.5856742e-05   9.2886037e-06   7.9283084e-06
   6.4537154e+04   1.0000000e+00   5.2906688e-05   1.5495431e-05   9.0769548e-06   7.7476553e-06
   6.6041940e+04   1.0000000e+00   5.1701113e-05   1.5142352e-05   8.8701287e-06   7.5711186e-06
   6.7581812e+04   1.0000000e+00   5.0523010e-05   1.4797319e-05   8.6680154e-06   7.3986045e-06
   6.9157588e+04   1.0000000e+00   4.9371755e-05   1.4460147e-05   8.4705075e-06   7.2300214e-06
   7.0770107e+04   1.0000000e+00   4.8246734e-05   1.4130659e-05   8.2775001e-06   7.0652797e-06
   7.2420223e+04   1.0000000e+00   4.7147351e-05   1.3808679e-05   8.0888906e-06   6.9042918e-06
   7.4108815e+04   1.0000000e+00   4.6073020e-05   1.3494036e-05   7.9045788e-06   6.7469723e-06
   7.5836779e+04   1.0000000e+00   4.5023171e-05   1.3186562e-05   7.7244669e-06   6.5932374e-06
   7.7605033e+04   1.0000000e+00   4.3997246e-05   1.2886094e-05   7.5484589e-06   6.4430056e-06
   7.9414517e+04   1.0000000e+00   4.2994700e-05   1.2592473e-05   7.3764616e-06   6.2961970e-06
   8.1266192e+04   1.0000000e+00   4.2015000e-05   1.2305543e-05   7.2083834e-06   6.1527336e-06
   8.3161042e+04   1.0000000e+00   4.1057624e-05   1.2025151e-05   7.0441351e-06   6.0125392e-06
   8.5100072e+04   1.0000000e+00   4.0122065e-05   1.1751147e-05   6.8836293e-06   5.8755392e-06
   8.7084315e+04   1.0000000e+00   3.9207826e-05   1.1483388e-05   6.7267809e-06   5.7416610e-06
   8.9114823e+04   1.0000000e+00   3.8314419e-05   1.1221730e-05   6.5735064e-06   5.6108333e-06
   9.1192676e+04   1.0000000e+00   3.7441371e-05   1.0966033e-05   6.4237245e-06   5.4829866e-06
   9.3318977e+04   1.0000000e+00   3.6588218e-05   1.0716164e-05   6.2773555e-06   5.3580531e-06
   9.5494856e+04   1.0000000e+00   3.5754506e-05   1.0471988e-05   6.1343217e-06   5.2359663e-06
   9.7721470e+04   1.0000000e+00   3.4939792e-05   1.0233375e-05   5.9945470e-06   5.1166614e-06
   1.0000000e+05   1.0000000e+00   3.4143643e-05   1.0000200e-05   5.8579573e-06   5.0000750e-06


==> data/Stability_Analysis_1E-01.dat <==
   1.0000000e-05   1.0000000e+00   9.6698075e-01   9.0164015e-01   8.5107840e-01   8.3333472e-01
   1.0233166e-05   1.0000000e+00   9.6698076e-01   9.0164017e-01   8.5107843e-01   8.3333475e-01
   1.0471768e-05   1.0000000e+00   9.6698076e-01   9.0164019e-01   8.5107846e-01   8.3333479e-01
   1.0715934e-05   1.0000000e+00   9.6698077e-01   9.0164021e-01   8.5107849e-01   8.3333482e-01
   1.0965793e-05   1.0000000e+00   9.6698078e-01   9.0164023e-01   8.5107852e-01   8.3333486e-01
   1.1221478e-05   1.0000000e+00   9.6698078e-01   9.0164025e-01   8.5107855e-01   8.3333489e-01
   1.1483124e-05   1.0000000e+00   9.6698079e-01   9.0164027e-01   8.5107858e-01   8.3333493e-01
   1.1750871e-05   1.0000000e+00   9.6698080e-01   9.0164029e-01   8.5107861e-01   8.3333497e-01
   1.2024861e-05   1.0000000e+00   9.6698080e-01   9.0164031e-01   8.5107865e-01   8.3333500e-01
   1.2305240e-05   1.0000000e+00   9.6698081e-01   9.0164034e-01   8.5107868e-01   8.3333504e-01
   1.2592156e-05   1.0000000e+00   9.6698082e-01   9.0164036e-01   8.5107872e-01   8.3333508e-01
   1.2885762e-05   1.0000000e+00   9.6698083e-01   9.0164038e-01   8.5107875e-01   8.3333512e-01
   1.3186214e-05   1.0000000e+00   9.6698084e-01   9.0164041e-01   8.5107879e-01   8.3333516e-01
   1.3493671e-05   1.0000000e+00   9.6698084e-01   9.0164043e-01   8.5107883e-01   8.3333521e-01
   1.3808298e-05   1.0000000e+00   9.6698085e-01   9.0164046e-01   8.5107887e-01   8.3333525e-01
   1.4130260e-05   1.0000000e+00   9.6698086e-01   9.0164048e-01   8.5107891e-01   8.3333530e-01
   1.4459729e-05   1.0000000e+00   9.6698087e-01   9.0164051e-01   8.5107895e-01   8.3333534e-01
   1.4796881e-05   1.0000000e+00   9.6698088e-01   9.0164054e-01   8.5107899e-01   8.3333539e-01
   1.5141893e-05   1.0000000e+00   9.6698089e-01   9.0164057e-01   8.5107903e-01   8.3333544e-01
   1.5494950e-05   1.0000000e+00   9.6698090e-01   9.0164059e-01   8.5107907e-01   8.3333549e-01
   1.5856240e-05   1.0000000e+00   9.6698091e-01   9.0164062e-01   8.5107912e-01   8.3333554e-01
   1.6225953e-05   1.0000000e+00   9.6698092e-01   9.0164065e-01   8.5107916e-01   8.3333559e-01
   1.6604287e-05   1.0000000e+00   9.6698093e-01   9.0164068e-01   8.5107921e-01   8.3333564e-01
   1.6991442e-05   1.0000000e+00   9.6698094e-01   9.0164071e-01   8.5107926e-01   8.3333569e-01
   1.7387624e-05   1.0000000e+00   9.6698095e-01   9.0164075e-01   8.5107931e-01   8.3333575e-01
   1.7793044e-05   1.0000000e+00   9.6698096e-01   9.0164078e-01   8.5107936e-01   8.3333580e-01
   1.8207917e-05   1.0000000e+00   9.6698097e-01   9.0164081e-01   8.5107941e-01   8.3333586e-01
   1.8632463e-05   1.0000000e+00   9.6698098e-01   9.0164085e-01   8.5107946e-01   8.3333592e-01
   1.9066908e-05   1.0000000e+00   9.6698100e-01   9.0164088e-01   8.5107951e-01   8.3333598e-01
   1.9511483e-05   1.0000000e+00   9.6698101e-01   9.0164092e-01   8.5107957e-01   8.3333604e-01
   1.9966425e-05   1.0000000e+00   9.6698102e-01   9.0164095e-01   8.5107963e-01   8.3333611e-01
   2.0431973e-05   1.0000000e+00   9.6698103e-01   9.0164099e-01   8.5107968e-01   8.3333617e-01
   2.0908377e-05   1.0000000e+00   9.6698105e-01   9.0164103e-01   8.5107974e-01   8.3333624e-01
   2.1395889e-05   1.0000000e+00   9.6698106e-01   9.0164107e-01   8.5107980e-01   8.3333630e-01
   2.1894768e-05   1.0000000e+00   9.6698107e-01   9.0164111e-01   8.5107986e-01   8.3333637e-01
   2.2405279e-05   1.0000000e+00   9.6698109e-01   9.0164115e-01   8.5107993e-01   8.3333645e-01
   2.2927693e-05   1.0000000e+00   9.6698110e-01   9.0164119e-01   8.5107999e-01   8.3333652e-01
   2.3462288e-05   1.0000000e+00   9.6698112e-01   9.0164124e-01   8.5108006e-01   8.3333659e-01
   2.4009349e-05   1.0000000e+00   9.6698113e-01   9.0164128e-01   8.5108012e-01   8.3333667e-01
   2.4569165e-05   1.0000000e+00   9.6698115e-01   9.0164133e-01   8.5108019e-01   8.3333675e-01
   2.5142033e-05   1.0000000e+00   9.6698116e-01   9.0164137e-01   8.5108026e-01   8.3333683e-01
   2.5728260e-05   1.0000000e+00   9.6698118e-01   9.0164142e-01   8.5108034e-01   8.3333691e-01
   2.6328155e-05   1.0000000e+00   9.6698119e-01   9.0164147e-01   8.5108041e-01   8.3333699e-01
   2.6942037e-05   1.0000000e+00   9.6698121e-01   9.0164152e-01   8.5108049e-01   8.3333708e-01
   2.7570233e-05   1.0000000e+00   9.6698123e-01   9.0164157e-01   8.5108056e-01   8.3333716e-01
   2.8213077e-05   1.0000000e+00   9.6698125e-01   9.0164162e-01   8.5108064e-01   8.3333725e-01
   2.8870909e-05   1.0000000e+00   9.6698126e-01   9.0164167e-01   8.5108072e-01   8.3333734e-01
   2.9544080e-05   1.0000000e+00   9.6698128e-01   9.0164173e-01   8.5108081e-01   8.3333744e-01
   3.0232947e-05   1.0000000e+00   9.6698130e-01   9.0164178e-01   8.5108089e-01   8.3333753e-01
   3.0937876e-05   1.0000000e+00   9.6698132e-01   9.0164184e-01   8.5108098e-01   8.3333763e-01
   3.1659241e-05   1.0000000e+00   9.6698134e-01   9.0164190e-01   8.5108107e-01   8.3333773e-01
   3.2397426e-05   1.0000000e+00   9.6698136e-01   9.0164196e-01   8.5108116e-01   8.3333783e-01
   3.3152823e-05   1.0000000e+00   9.6698138e-01   9.0164202e-01   8.5108125e-01   8.3333794e-01
   3.3925834e-05   1.0000000e+00   9.6698140e-01   9.0164208e-01   8.5108135e-01   8.3333805e-01
   3.4716868e-05   1.0000000e+00   9.6698142e-01   9.0164214e-01   8.5108144e-01   8.3333816e-01
   3.5526347e-05   1.0000000e+00   9.6698144e-01   9.0164221e-01   8.5108154e-01   8.3333827e-01
   3.6354700e-05   1.0000000e+00   9.6698147e-01   9.0164228e-01   8.5108164e-01   8.3333838e-01
   3.7202367e-05   1.0000000e+00   9.6698149e-01   9.0164234e-01   8.5108175e-01   8.3333850e-01
   3.8069799e-05   1.0000000e+00   9.6698151e-01   9.0164241e-01   8.5108186e-01   8.3333862e-01
   3.8957456e-05   1.0000000e+00   9.6698154e-01   9.0164249e-01   8.5108197e-01   8.3333874e-01
   3.9865811e-05   1.0000000e+00   9.6698156e-01   9.0164256e-01   8.5108208e-01   8.3333887e-01
   4.0795345e-05   1.0000000e+00   9.6698159e-01   9.0164263e-01   8.5108219e-01   8.3333900e-01
   4.1746553e-05   1.0000000e+00   9.6698161e-01   9.0164271e-01   8.5108231e-01   8.3333913e-01
   4.2719940e-05   1.0000000e+00   9.6698164e-01   9.0164279e-01   8.5108243e-01   8.3333927e-01
   4.3716022e-05   1.0000000e+00   9.6698167e-01   9.0164287e-01   8.5108255e-01   8.3333941e-01
   4.4735331e-05   1.0000000e+00   9.6698170e-01   9.0164295e-01   8.5108268e-01   8.3333955e-01
   4.5778405e-05   1.0000000e+00   9.6698172e-01   9.0164304e-01   8.5108281e-01   8.3333969e-01
   4.6845801e-05   1.0000000e+00   9.6698175e-01   9.0164312e-01   8.5108294e-01   8.3333984e-01
   4.7938085e-05   1.0000000e+00   9.6698178e-01   9.0164321e-01   8.5108307e-01   8.3333999e-01
   4.9055837e-05   1.0000000e+00   9.6698181e-01   9.0164330e-01   8.5108321e-01   8.3334015e-01
   5.0199651e-05   1.0000000e+00   9.6698184e-01   9.0164339e-01   8.5108335e-01   8.3334031e-01
   5.1370135e-05   1.0000000e+00   9.6698188e-01   9.0164349e-01   8.5108349e-01   8.3334047e-01
   5.2567911e-05   1.0000000e+00   9.6698191e-01   9.0164358e-01   8.5108364e-01   8.3334063e-01
   5.3793615e-05   1.0000000e+00   9.6698194e-01   9.0164368e-01   8.5108379e-01   8.3334080e-01
   5.5047898e-05   1.0000000e+00   9.6698198e-01   9.0164378e-01   8.5108395e-01   8.3334098e-01
   5.6331427e-05   1.0000000e+00   9.6698201e-01   9.0164389e-01   8.5108411e-01   8.3334116e-01
   5.7644883e-05   1.0000000e+00   9.6698205e-01   9.0164399e-01   8.5108427e-01   8.3334134e-01
   5.8988964e-05   1.0000000e+00   9.6698208e-01   9.0164410e-01   8.5108443e-01   8.3334153e-01
   6.0364385e-05   1.0000000e+00   9.6698212e-01   9.0164421e-01   8.5108460e-01   8.3334172e-01
   6.1771876e-05   1.0000000e+00   9.6698216e-01   9.0164432e-01   8.5108478e-01   8.3334191e-01
   6.3212185e-05   1.0000000e+00   9.6698220e-01   9.0164444e-01   8.5108495e-01   8.3334211e-01
   6.4686077e-05   1.0000000e+00   9.6698224e-01   9.0164456e-01   8.5108514e-01   8.3334232e-01
   6.6194335e-05   1.0000000e+00   9.6698228e-01   9.0164468e-01   8.5108532e-01   8.3334253e-01
   6.7737760e-05   1.0000000e+00   9.6698232e-01   9.0164481e-01   8.5108551e-01   8.3334274e-01
   6.9317173e-05   1.0000000e+00   9.6698237e-01   9.0164493e-01   8.5108571e-01   8.3334296e-01
   7.0933412e-05   1.0000000e+00   9.6698241e-01   9.0164506e-01   8.5108590e-01   8.3334319e-01
   7.2587337e-05   1.0000000e+00   9.6698246e-01   9.0164520e-01   8.5108611e-01   8.3334342e-01
   7.4279825e-05   1.0000000e+00   9.6698250e-01   9.0164533e-01   8.5108632e-01   8.3334365e-01
   7.6011776e-05   1.0000000e+00   9.6698255e-01   9.0164547e-01   8.5108653e-01   8.3334389e-01
   7.7784111e-05   1.0000000e+00   9.6698260e-01   9.0164562e-01   8.5108675e-01   8.3334414e-01
   7.9597770e-05   1.0000000e+00   9.6698265e-01   9.0164576e-01   8.5108697e-01   8.3334439e-01
   8.1453718e-05   1.0000000e+00   9.6698270e-01   9.0164591e-01   8.5108720e-01   8.3334465e-01
   8.3352940e-05   1.0000000e+00   9.6698275e-01   9.0164606e-01   8.5108744e-01   8.3334491e-01
   8.5296445e-05   1.0000000e+00   9.6698280e-01   9.0164622e-01   8.5108767e-01   8.3334518e-01
   8.7285266e-05   1.0000000e+00   9.6698286e-01   9.0164638e-01   8.5108792e-01   8.3334546e-01
   8.9320460e-05   1.0000000e+00   9.6698291e-01   9.0164655e-01   8.5108817e-01   8.3334574e-01
   9.1403107e-05   1.0000000e+00   9.6698297e-01   9.0164671e-01   8.5108843e-01   8.3334603e-01
   9.3534315e-05   1.0000000e+00   9.6698303e-01   9.0164689e-01   8.5108869e-01   8.3334632e-01
   9.5715215e-05   1.0000000e+00   9.6698309e-01   9.0164706e-01   8.5108896e-01   8.3334663e-01
   9.7946967e-05   1.0000000e+00   9.6698315e-01   9.0164724e-01   8.5108923e-01   8.3334694e-01
   1.0023075e-04   1.0000000e+00   9.6698321e-01   9.0164743e-01   8.5108951e-01   8.3334725e-01
   1.0256779e-04   1.0000000e+00   9.6698327e-01   9.0164761e-01   8.5108980e-01   8.3334758e-01
   1.0495932e-04   1.0000000e+00   9.6698334e-01   9.0164781e-01   8.5109010e-01   8.3334791e-01
   1.0740662e-04   1.0000000e+00   9.6698340e-01   9.0164800e-01   8.5109040e-01   8.3334825e-01
   1.0991097e-04   1.0000000e+00   9.6698347e-01   9.0164821e-01   8.5109071e-01   8.3334860e-01
   1.1247372e-04   1.0000000e+00   9.6698354e-01   9.0164841e-01   8.5109102e-01   8.3334895e-01
   1.1509622e-04   1.0000000e+00   9.6698361e-01   9.0164862e-01   8.5109135e-01   8.3334932e-01
   1.1777987e-04   1.0000000e+00   9.6698369e-01   9.0164884e-01   8.5109168e-01   8.3334969e-01
   1.2052609e-04   1.0000000e+00   9.6698376e-01   9.0164906e-01   8.5109201e-01   8.3335007e-01
   1.2333635e-04   1.0000000e+00   9.6698384e-01   9.0164929e-01   8.5109236e-01   8.3335046e-01
   1.2621213e-04   1.0000000e+00   9.6698392e-01   9.0164952e-01   8.5109272e-01   8.3335086e-01
   1.2915497e-04   1.0000000e+00   9.6698400e-01   9.0164976e-01   8.5109308e-01   8.3335127e-01
   1.3216642e-04   1.0000000e+00   9.6698408e-01   9.0165000e-01   8.5109345e-01   8.3335169e-01
   1.3524809e-04   1.0000000e+00   9.6698416e-01   9.0165025e-01   8.5109383e-01   8.3335212e-01
   1.3840161e-04   1.0000000e+00   9.6698425e-01   9.0165050e-01   8.5109422e-01   8.3335256e-01
   1.4162866e-04   1.0000000e+00   9.6698434e-01   9.0165076e-01   8.5109461e-01   8.3335300e-01
   1.4493096e-04   1.0000000e+00   9.6698443e-01   9.0165103e-01   8.5109502e-01   8.3335346e-01
   1.4831025e-04   1.0000000e+00   9.6698452e-01   9.0165130e-01   8.5109544e-01   8.3335393e-01
   1.5176834e-04   1.0000000e+00   9.6698461e-01   9.0165158e-01   8.5109586e-01   8.3335441e-01
   1.5530706e-04   1.0000000e+00   9.6698471e-01   9.0165187e-01   8.5109630e-01   8.3335490e-01
   1.5892829e-04   1.0000000e+00   9.6698481e-01   9.0165216e-01   8.5109675e-01   8.3335541e-01
   1.6263395e-04   1.0000000e+00   9.6698491e-01   9.0165246e-01   8.5109720e-01   8.3335592e-01
   1.6642602e-04   1.0000000e+00   9.6698501e-01   9.0165276e-01   8.5109767e-01   8.3335645e-01
   1.7030650e-04   1.0000000e+00   9.6698512e-01   9.0165308e-01   8.5109815e-01   8.3335699e-01
   1.7427747e-04   1.0000000e+00   9.6698523e-01   9.0165340e-01   8.5109864e-01   8.3335754e-01
   1.7834102e-04   1.0000000e+00   9.6698534e-01   9.0165372e-01   8.5109914e-01   8.3335810e-01
   1.8249932e-04   1.0000000e+00   9.6698545e-01   9.0165406e-01   8.5109965e-01   8.3335868e-01
   1.8675458e-04   1.0000000e+00   9.6698557e-01   9.0165440e-01   8.5110017e-01   8.3335927e-01
   1.9110906e-04   1.0000000e+00   9.6698569e-01   9.0165475e-01   8.5110071e-01   8.3335988e-01
   1.9556507e-04   1.0000000e+00   9.6698581e-01   9.0165511e-01   8.5110126e-01   8.3336050e-01
   2.0012498e-04   1.0000000e+00   9.6698593e-01   9.0165548e-01   8.5110182e-01   8.3336113e-01
   2.0479121e-04   1.0000000e+00   9.6698606e-01   9.0165586e-01   8.5110240e-01   8.3336178e-01
   2.0956624e-04   1.0000000e+00   9.6698619e-01   9.0165624e-01   8.5110299e-01   8.3336244e-01
   2.1445261e-04   1.0000000e+00   9.6698632e-01   9.0165663e-01   8.5110359e-01   8.3336312e-01
   2.1945291e-04   1.0000000e+00   9.6698646e-01   9.0165704e-01   8.5110420e-01   8.3336381e-01
   2.2456980e-04   1.0000000e+00   9.6698660e-01   9.0165745e-01   8.5110483e-01   8.3336452e-01
   2.2980600e-04   1.0000000e+00   9.6698674e-01   9.0165787e-01   8.5110548e-01   8.3336525e-01
   2.3516429e-04   1.0000000e+00   9.6698689e-01   9.0165830e-01   8.5110614e-01   8.3336600e-01
   2.4064752e-04   1.0000000e+00   9.6698704e-01   9.0165875e-01   8.5110681e-01   8.3336676e-01
   2.4625859e-04   1.0000000e+00   9.6698719e-01   9.0165920e-01   8.5110751e-01   8.3336754e-01
   2.5200050e-04   1.0000000e+00   9.6698735e-01   9.0165966e-01   8.5110821e-01   8.3336833e-01
   2.5787629e-04   1.0000000e+00   9.6698751e-01   9.0166014e-01   8.5110894e-01   8.3336915e-01
   2.6388908e-04   1.0000000e+00   9.6698767e-01   9.0166062e-01   8.5110968e-01   8.3336999e-01
   2.7004207e-04   1.0000000e+00   9.6698784e-01   9.0166112e-01   8.5111044e-01   8.3337084e-01
   2.7633853e-04   1.0000000e+00   9.6698801e-01   9.0166162e-01   8.5111121e-01   8.3337172e-01
   2.8278180e-04   1.0000000e+00   9.6698818e-01   9.0166214e-01   8.5111201e-01   8.3337261e-01
   2.8937530e-04   1.0000000e+00   9.6698836e-01   9.0166268e-01   8.5111282e-01   8.3337353e-01
   2.9612254e-04   1.0000000e+00   9.6698855e-01   9.0166322e-01   8.5111365e-01   8.3337446e-01
   3.0302711e-04   1.0000000e+00   9.6698874e-01   9.0166378e-01   8.5111450e-01   8.3337542e-01
   3.1009266e-04   1.0000000e+00   9.6698893e-01   9.0166435e-01   8.5111537e-01   8.3337640e-01
   3.1732296e-04   1.0000000e+00   9.6698913e-01   9.0166493e-01   8.5111626e-01   8.3337741e-01
   3.2472185e-04   1.0000000e+00   9.6698933e-01   9.0166553e-01   8.5111717e-01   8.3337844e-01
   3.3229325e-04   1.0000000e+00   9.6698953e-01   9.0166614e-01   8.5111811e-01   8.3337949e-01
   3.4004119e-04   1.0000000e+00   9.6698975e-01   9.0166676e-01   8.5111906e-01   8.3338056e-01
   3.4796979e-04   1.0000000e+00   9.6698996e-01   9.0166740e-01   8.5112004e-01   8.3338167e-01
   3.5608326e-04   1.0000000e+00   9.6699018e-01   9.0166805e-01   8.5112104e-01   8.3338279e-01
   3.6438590e-04   1.0000000e+00   9.6699041e-01   9.0166872e-01   8.5112206e-01   8.3338395e-01
   3.7288213e-04   1.0000000e+00   9.6699064e-01   9.0166941e-01   8.5112311e-01   8.3338513e-01
   3.8157647e-04   1.0000000e+00   9.6699088e-01   9.0167011e-01   8.5112418e-01   8.3338633e-01
   3.9047352e-04   1.0000000e+00   9.6699112e-01   9.0167083e-01   8.5112527e-01   8.3338757e-01
   3.9957803e-04   1.0000000e+00   9.6699137e-01   9.0167156e-01   8.5112640e-01   8.3338883e-01
   4.0889482e-04   1.0000000e+00   9.6699162e-01   9.0167231e-01   8.5112754e-01   8.3339013e-01
   4.1842885e-04   1.0000000e+00   9.6699188e-01   9.0167308e-01   8.5112872e-01   8.3339145e-01
   4.2818518e-04   1.0000000e+00   9.6699215e-01   9.0167387e-01   8.5112992e-01   8.3339281e-01
   4.3816899e-04   1.0000000e+00   9.6699242e-01   9.0167467e-01   8.5113115e-01   8.3339419e-01
   4.4838559e-04   1.0000000e+00   9.6699270e-01   9.0167550e-01   8.5113241e-01   8.3339561e-01
   4.5884041e-04   1.0000000e+00   9.6699298e-01   9.0167634e-01   8.5113370e-01   8.3339707e-01
   4.6953900e-04   1.0000000e+00   9.6699328e-01   9.0167720e-01   8.5113502e-01   8.3339855e-01
   4.8048704e-04   1.0000000e+00   9.6699357e-01   9.0167808e-01   8.5113637e-01   8.3340007e-01
   4.9169036e-04   1.0000000e+00   9.6699388e-01   9.0167899e-01   8.5113775e-01   8.3340163e-01
   5.0315489e-04   1.0000000e+00   9.6699419e-01   9.0167991e-01   8.5113916e-01   8.3340322e-01
   5.1488675e-04   1.0000000e+00   9.6699451e-01   9.0168086e-01   8.5114060e-01   8.3340485e-01
   5.2689214e-04   1.0000000e+00   9.6699484e-01   9.0168183e-01   8.5114208e-01   8.3340652e-01
   5.3917746e-04   1.0000000e+00   9.6699517e-01   9.0168282e-01   8.5114360e-01   8.3340823e-01
   5.5174924e-04   1.0000000e+00   9.6699552e-01   9.0168383e-01   8.5114515e-01   8.3340997e-01
   5.6461414e-04   1.0000000e+00   9.6699587e-01   9.0168487e-01   8.5114673e-01   8.3341176e-01
   5.7777901e-04   1.0000000e+00   9.6699623e-01   9.0168593e-01   8.5114835e-01   8.3341359e-01
   5.9125084e-04   1.0000000e+00   9.6699659e-01   9.0168702e-01   8.5115001e-01   8.3341546e-01
   6.0503679e-04   1.0000000e+00   9.6699697e-01   9.0168813e-01   8.5115171e-01   8.3341737e-01
   6.1914418e-04   1.0000000e+00   9.6699735e-01   9.0168926e-01   8.5115345e-01   8.3341933e-01
   6.3358050e-04   1.0000000e+00   9.6699775e-01   9.0169043e-01   8.5115523e-01   8.3342134e-01
   6.4835343e-04   1.0000000e+00   9.6699815e-01   9.0169162e-01   8.5115705e-01   8.3342339e-01
   6.6347081e-04   1.0000000e+00   9.6699856e-01   9.0169284e-01   8.5115891e-01   8.3342549e-01
   6.7894068e-04   1.0000000e+00   9.6699898e-01   9.0169409e-01   8.5116082e-01   8.3342764e-01
   6.9477125e-04   1.0000000e+00   9.6699941e-01   9.0169536e-01   8.5116277e-01   8.3342984e-01
   7.1097094e-04   1.0000000e+00   9.6699986e-01   9.0169667e-01   8.5116477e-01   8.3343209e-01
   7.2754835e-04   1.0000000e+00   9.6700031e-01   9.0169801e-01   8.5116681e-01   8.3343439e-01
   7.4451229e-04   1.0000000e+00   9.6700077e-01   9.0169937e-01   8.5116890e-01   8.3343675e-01
   7.6187177e-04   1.0000000e+00   9.6700124e-01   9.0170077e-01   8.5117104e-01   8.3343916e-01
   7.7963601e-04   1.0000000e+00   9.6700173e-01   9.0170221e-01   8.5117323e-01   8.3344163e-01
   7.9781446e-04   1.0000000e+00   9.6700222e-01   9.0170367e-01   8.5117547e-01   8.3344416e-01
   8.1641676e-04   1.0000000e+00   9.6700273e-01   9.0170517e-01   8.5117776e-01   8.3344674e-01
   8.3545281e-04   1.0000000e+00   9.6700325e-01   9.0170671e-01   8.5118011e-01   8.3344938e-01
   8.5493271e-04   1.0000000e+00   9.6700378e-01   9.0170828e-01   8.5118251e-01   8.3345209e-01
   8.7486681e-04   1.0000000e+00   9.6700432e-01   9.0170988e-01   8.5118496e-01   8.3345486e-01
   8.9526571e-04   1.0000000e+00   9.6700488e-01   9.0171153e-01   8.5118748e-01   8.3345769e-01
   9.1614025e-04   1.0000000e+00   9.6700545e-01   9.0171321e-01   8.5119005e-01   8.3346059e-01
   9.3750150e-04   1.0000000e+00   9.6700603e-01   9.0171494e-01   8.5119268e-01   8.3346356e-01
   9.5936083e-04   1.0000000e+00   9.6700663e-01   9.0171670e-01   8.5119538e-01   8.3346660e-01
   9.8172984e-04   1.0000000e+00   9.6700724e-01   9.0171850e-01   8.5119813e-01   8.3346971e-01
   1.0046204e-03   1.0000000e+00   9.6700786e-01   9.0172035e-01   8.5120095e-01   8.3347289e-01
   1.0280447e-03   1.0000000e+00   9.6700850e-01   9.0172224e-01   8.5120384e-01   8.3347614e-01
   1.0520152e-03   1.0000000e+00   9.6700915e-01   9.0172417e-01   8.5120679e-01   8.3347947e-01
   1.0765446e-03   1.0000000e+00   9.6700982e-01   9.0172615e-01   8.5120982e-01   8.3348288e-01
   1.1016459e-03   1.0000000e+00   9.6701051e-01   9.0172817e-01   8.5121291e-01   8.3348637e-01
   1.1273326e-03   1.0000000e+00   9.6701121e-01   9.0173024e-01   8.5121608e-01   8.3348994e-01
   1.1536181e-03   1.0000000e+00   9.6701192e-01   9.0173236e-01   8.5121932e-01   8.3349359e-01
   1.1805165e-03   1.0000000e+00   9.6701266e-01   9.0173453e-01   8.5122263e-01   8.3349733e-01
   1.2080421e-03   1.0000000e+00   9.6701341e-01   9.0173675e-01   8.5122602e-01   8.3350115e-01
   1.2362095e-03   1.0000000e+00   9.6701417e-01   9.0173902e-01   8.5122949e-01   8.3350506e-01
   1.2650337e-03   1.0000000e+00   9.6701496e-01   9.0174135e-01   8.5123305e-01   8.3350907e-01
   1.2945300e-03   1.0000000e+00   9.6701576e-01   9.0174373e-01   8.5123668e-01   8.3351317e-01
   1.3247140e-03   1.0000000e+00   9.6701659e-01   9.0174616e-01   8.5124040e-01   8.3351736e-01
   1.3556018e-03   1.0000000e+00   9.6701743e-01   9.0174865e-01   8.5124421e-01   8.3352165e-01
   1.3872098e-03   1.0000000e+00   9.6701829e-01   9.0175120e-01   8.5124810e-01   8.3352605e-01
   1.4195548e-03   1.0000000e+00   9.6701917e-01   9.0175381e-01   8.5125209e-01   8.3353054e-01
   1.4526539e-03   1.0000000e+00   9.6702007e-01   9.0175648e-01   8.5125617e-01   8.3353514e-01
   1.4865248e-03   1.0000000e+00   9.6702100e-01   9.0175921e-01   8.5126035e-01   8.3353985e-01
   1.5211855e-03   1.0000000e+00   9.6702194e-01   9.0176200e-01   8.5126462e-01   8.3354466e-01
   1.5566544e-03   1.0000000e+00   9.6702291e-01   9.0176486e-01   8.5126899e-01   8.3354959e-01
   1.5929502e-03   1.0000000e+00   9.6702390e-01   9.0176779e-01   8.5127346e-01   8.3355464e-01
   1.6300924e-03   1.0000000e+00   9.6702491e-01   9.0177079e-01   8.5127804e-01   8.3355980e-01
   1.6681005e-03   1.0000000e+00   9.6702595e-01   9.0177385e-01   8.5128273e-01   8.3356508e-01
   1.7069949e-03   1.0000000e+00   9.6702701e-01   9.0177699e-01   8.5128752e-01   8.3357048e-01
   1.7467962e-03   1.0000000e+00   9.6702809e-01   9.0178020e-01   8.5129243e-01   8.3357601e-01
   1.7875255e-03   1.0000000e+00   9.6702920e-01   9.0178348e-01   8.5129745e-01   8.3358167e-01
   1.8292045e-03   1.0000000e+00   9.6703034e-01   9.0178685e-01   8.5130258e-01   8.3358747e-01
   1.8718553e-03   1.0000000e+00   9.6703150e-01   9.0179028e-01   8.5130784e-01   8.3359339e-01
   1.9155006e-03   1.0000000e+00   9.6703269e-01   9.0179380e-01   8.5131322e-01   8.3359946e-01
   1.9601635e-03   1.0000000e+00   9.6703391e-01   9.0179741e-01   8.5131873e-01   8.3360567e-01
   2.0058678e-03   1.0000000e+00   9.6703516e-01   9.0180109e-01   8.5132436e-01   8.3361202e-01
   2.0526378e-03   1.0000000e+00   9.6703643e-01   9.0180487e-01   8.5133013e-01   8.3361852e-01
   2.1004982e-03   1.0000000e+00   9.6703773e-01   9.0180873e-01   8.5133603e-01   8.3362517e-01
   2.1494747e-03   1.0000000e+00   9.6703907e-01   9.0181268e-01   8.5134206e-01   8.3363198e-01
   2.1995931e-03   1.0000000e+00   9.6704044e-01   9.0181672e-01   8.5134824e-01   8.3363894e-01
   2.2508801e-03   1.0000000e+00   9.6704183e-01   9.0182085e-01   8.5135456e-01   8.3364607e-01
   2.3033629e-03   1.0000000e+00   9.6704327e-01   9.0182509e-01   8.5136103e-01   8.3365337e-01
   2.3570694e-03   1.0000000e+00   9.6704473e-01   9.0182942e-01   8.5136766e-01   8.3366083e-01
   2.4120282e-03   1.0000000e+00   9.6704623e-01   9.0183385e-01   8.5137443e-01   8.3366847e-01
   2.4682685e-03   1.0000000e+00   9.6704776e-01   9.0183839e-01   8.5138137e-01   8.3367629e-01
   2.5258200e-03   1.0000000e+00   9.6704933e-01   9.0184303e-01   8.5138846e-01   8.3368429e-01
   2.5847135e-03   1.0000000e+00   9.6705094e-01   9.0184778e-01   8.5139572e-01   8.3369248e-01
   2.6449802e-03   1.0000000e+00   9.6705258e-01   9.0185264e-01   8.5140315e-01   8.3370085e-01
   2.7066521e-03   1.0000000e+00   9.6705426e-01   9.0185762e-01   8.5141076e-01   8.3370943e-01
   2.7697619e-03   1.0000000e+00   9.6705598e-01   9.0186271e-01   8.5141854e-01   8.3371820e-01
   2.8343433e-03   1.0000000e+00   9.6705774e-01   9.0186792e-01   8.5142650e-01   8.3372718e-01
   2.9004305e-03   1.0000000e+00   9.6705954e-01   9.0187325e-01   8.5143465e-01   8.3373637e-01
   2.9680586e-03   1.0000000e+00   9.6706139e-01   9.0187870e-01   8.5144299e-01   8.3374577e-01
   3.0372636e-03   1.0000000e+00   9.6706327e-01   9.0188429e-01   8.5145152e-01   8.3375539e-01
   3.1080822e-03   1.0000000e+00   9.6706520e-01   9.0189000e-01   8.5146025e-01   8.3376524e-01
   3.1805520e-03   1.0000000e+00   9.6706718e-01   9.0189584e-01   8.5146919e-01   8.3377531e-01
   3.2547116e-03   1.0000000e+00   9.6706920e-01   9.0190183e-01   8.5147834e-01   8.3378562e-01
   3.3306003e-03   1.0000000e+00   9.6707127e-01   9.0190795e-01   8.5148769e-01   8.3379617e-01
   3.4082585e-03   1.0000000e+00   9.6707339e-01   9.0191421e-01   8.5149727e-01   8.3380697e-01
   3.4877275e-03   1.0000000e+00   9.6707555e-01   9.0192062e-01   8.5150707e-01   8.3381802e-01
   3.5690493e-03   1.0000000e+00   9.6707777e-01   9.0192718e-01   8.5151710e-01   8.3382933e-01
   3.6522674e-03   1.0000000e+00   9.6708004e-01   9.0193390e-01   8.5152736e-01   8.3384090e-01
   3.7374257e-03   1.0000000e+00   9.6708236e-01   9.0194077e-01   8.5153787e-01   8.3385274e-01
   3.8245697e-03   1.0000000e+00   9.6708474e-01   9.0194780e-01   8.5154861e-01   8.3386486e-01
   3.9137456e-03   1.0000000e+00   9.6708717e-01   9.0195499e-01   8.5155961e-01   8.3387726e-01
   4.0050008e-03   1.0000000e+00   9.6708966e-01   9.0196236e-01   8.5157087e-01   8.3388995e-01
   4.0983837e-03   1.0000000e+00   9.6709220e-01   9.0196989e-01   8.5158239e-01   8.3390294e-01
   4.1939440e-03   1.0000000e+00   9.6709481e-01   9.0197760e-01   8.5159417e-01   8.3391623e-01
   4.2917324e-03   1.0000000e+00   9.6709747e-01   9.0198549e-01   8.5160624e-01   8.3392983e-01
   4.3918009e-03   1.0000000e+00   9.6710020e-01   9.0199356e-01   8.5161858e-01   8.3394375e-01
   4.4942027e-03   1.0000000e+00   9.6710299e-01   9.0200183e-01   8.5163121e-01   8.3395800e-01
   4.5989921e-03   1.0000000e+00   9.6710585e-01   9.0201028e-01   8.5164414e-01   8.3397257e-01
   4.7062248e-03   1.0000000e+00   9.6710877e-01   9.0201893e-01   8.5165737e-01   8.3398749e-01
   4.8159579e-03   1.0000000e+00   9.6711177e-01   9.0202779e-01   8.5167091e-01   8.3400275e-01
   4.9282496e-03   1.0000000e+00   9.6711483e-01   9.0203685e-01   8.5168476e-01   8.3401838e-01
   5.0431595e-03   1.0000000e+00   9.6711796e-01   9.0204612e-01   8.5169894e-01   8.3403436e-01
   5.1607487e-03   1.0000000e+00   9.6712117e-01   9.0205561e-01   8.5171344e-01   8.3405072e-01
   5.2810797e-03   1.0000000e+00   9.6712445e-01   9.0206532e-01   8.5172829e-01   8.3406746e-01
   5.4042164e-03   1.0000000e+00   9.6712781e-01   9.0207526e-01   8.5174349e-01   8.3408460e-01
   5.5302243e-03   1.0000000e+00   9.6713124e-01   9.0208543e-01   8.5175903e-01   8.3410213e-01
   5.6591702e-03   1.0000000e+00   9.6713476e-01   9.0209584e-01   8.5177495e-01   8.3412007e-01
   5.7911226e-03   1.0000000e+00   9.6713836e-01   9.0210648e-01   8.5179123e-01   8.3413843e-01
   5.9261518e-03   1.0000000e+00   9.6714204e-01   9.0211738e-01   8.5180789e-01   8.3415722e-01
   6.0643294e-03   1.0000000e+00   9.6714580e-01   9.0212853e-01   8.5182495e-01   8.3417645e-01
   6.2057288e-03   1.0000000e+00   9.6714966e-01   9.0213995e-01   8.5184240e-01   8.3419613e-01
   6.3504252e-03   1.0000000e+00   9.6715361e-01   9.0215163e-01   8.5186026e-01   8.3421627e-01
   6.4984954e-03   1.0000000e+00   9.6715764e-01   9.0216358e-01   8.5187853e-01   8.3423688e-01
   6.6500180e-03   1.0000000e+00   9.6716177e-01   9.0217581e-01   8.5189724e-01   8.3425797e-01
   6.8050737e-03   1.0000000e+00   9.6716600e-01   9.0218832e-01   8.5191638e-01   8.3427956e-01
   6.9637447e-03   1.0000000e+00   9.6717033e-01   9.0220113e-01   8.5193596e-01   8.3430164e-01
   7.1261154e-03   1.0000000e+00   9.6717476e-01   9.0221424e-01   8.5195601e-01   8.3432425e-01
   7.2922721e-03   1.0000000e+00   9.6717929e-01   9.0222765e-01   8.5197652e-01   8.3434738e-01
   7.4623029e-03   1.0000000e+00   9.6718392e-01   9.0224138e-01   8.5199751e-01   8.3437105e-01
   7.6362983e-03   1.0000000e+00   9.6718867e-01   9.0225543e-01   8.5201900e-01   8.3439528e-01
   7.8143506e-03   1.0000000e+00   9.6719352e-01   9.0226980e-01   8.5204098e-01   8.3442008e-01
   7.9965545e-03   1.0000000e+00   9.6719849e-01   9.0228451e-01   8.5206348e-01   8.3444545e-01
   8.1830068e-03   1.0000000e+00   9.6720358e-01   9.0229957e-01   8.5208650e-01   8.3447141e-01
   8.3738065e-03   1.0000000e+00   9.6720878e-01   9.0231497e-01   8.5211007e-01   8.3449799e-01
   8.5690551e-03   1.0000000e+00   9.6721411e-01   9.0233074e-01   8.5213418e-01   8.3452518e-01
   8.7688561e-03   1.0000000e+00   9.6721955e-01   9.0234687e-01   8.5215886e-01   8.3455301e-01
   8.9733158e-03   1.0000000e+00   9.6722513e-01   9.0236338e-01   8.5218411e-01   8.3458149e-01
   9.1825428e-03   1.0000000e+00   9.6723084e-01   9.0238028e-01   8.5220996e-01   8.3461064e-01
   9.3966483e-03   1.0000000e+00   9.6723668e-01   9.0239757e-01   8.5223641e-01   8.3464047e-01
   9.6157460e-03   1.0000000e+00   9.6724265e-01   9.0241526e-01   8.5226347e-01   8.3467100e-01
   9.8399523e-03   1.0000000e+00   9.6724877e-01   9.0243337e-01   8.5229117e-01   8.3470224e-01
   1.0069386e-02   1.0000000e+00   9.6725502e-01   9.0245190e-01   8.5231952e-01   8.3473421e-01
   1.0304170e-02   1.0000000e+00   9.6726143e-01   9.0247086e-01   8.5234853e-01   8.3476693e-01
   1.0544428e-02   1.0000000e+00   9.6726798e-01   9.0249027e-01   8.5237822e-01   8.3480042e-01
   1.0790288e-02   1.0000000e+00   9.6727468e-01   9.0251013e-01   8.5240860e-01   8.3483468e-01
   1.1041881e-02   1.0000000e+00   9.6728155e-01   9.0253045e-01   8.5243970e-01   8.3486976e-01
   1.1299339e-02   1.0000000e+00   9.6728857e-01   9.0255125e-01   8.5247152e-01   8.3490565e-01
   1.1562801e-02   1.0000000e+00   9.6729575e-01   9.0257253e-01   8.5250408e-01   8.3494238e-01
   1.1832406e-02   1.0000000e+00   9.6730311e-01   9.0259432e-01   8.5253741e-01   8.3497997e-01
   1.2108298e-02   1.0000000e+00   9.6731063e-01   9.0261661e-01   8.5257152e-01   8.3501844e-01
   1.2390622e-02   1.0000000e+00   9.6731833e-01   9.0263942e-01   8.5260643e-01   8.3505781e-01
   1.2679528e-02   1.0000000e+00   9.6732622e-01   9.0266276e-01   8.5264215e-01   8.3509811e-01
   1.2975172e-02   1.0000000e+00   9.6733428e-01   9.0268665e-01   8.5267871e-01   8.3513935e-01
   1.3277708e-02   1.0000000e+00   9.6734253e-01   9.0271110e-01   8.5271612e-01   8.3518155e-01
   1.3587299e-02   1.0000000e+00   9.6735098e-01   9.0273612e-01   8.5275441e-01   8.3522474e-01
   1.3904108e-02   1.0000000e+00   9.6735962e-01   9.0276173e-01   8.5279360e-01   8.3526894e-01
   1.4228305e-02   1.0000000e+00   9.6736846e-01   9.0278793e-01   8.5283370e-01   8.3531418e-01
   1.4560060e-02   1.0000000e+00   9.6737751e-01   9.0281474e-01   8.5287474e-01   8.3536048e-01
   1.4899551e-02   1.0000000e+00   9.6738677e-01   9.0284219e-01   8.5291675e-01   8.3540787e-01
   1.5246957e-02   1.0000000e+00   9.6739625e-01   9.0287027e-01   8.5295973e-01   8.3545636e-01
   1.5602464e-02   1.0000000e+00   9.6740595e-01   9.0289901e-01   8.5300373e-01   8.3550599e-01
   1.5966260e-02   1.0000000e+00   9.6741588e-01   9.0292842e-01   8.5304875e-01   8.3555679e-01
   1.6338539e-02   1.0000000e+00   9.6742603e-01   9.0295853e-01   8.5309483e-01   8.3560877e-01
   1.6719498e-02   1.0000000e+00   9.6743643e-01   9.0298933e-01   8.5314199e-01   8.3566197e-01
   1.7109339e-02   1.0000000e+00   9.6744706e-01   9.0302085e-01   8.5319025e-01   8.3571643e-01
   1.7508270e-02   1.0000000e+00   9.6745795e-01   9.0305312e-01   8.5323965e-01   8.3577215e-01
   1.7916503e-02   1.0000000e+00   9.6746909e-01   9.0308613e-01   8.5329020e-01   8.3582919e-01
   1.8334255e-02   1.0000000e+00   9.6748048e-01   9.0311992e-01   8.5334194e-01   8.3588756e-01
   1.8761747e-02   1.0000000e+00   9.6749215e-01   9.0315450e-01   8.5339489e-01   8.3594731e-01
   1.9199207e-02   1.0000000e+00   9.6750409e-01   9.0318989e-01   8.5344908e-01   8.3600845e-01
   1.9646866e-02   1.0000000e+00   9.6751630e-01   9.0322611e-01   8.5350454e-01   8.3607103e-01
   2.0104964e-02   1.0000000e+00   9.6752880e-01   9.0326317e-01   8.5356130e-01   8.3613508e-01
   2.0573743e-02   1.0000000e+00   9.6754159e-01   9.0330110e-01   8.5361940e-01   8.3620063e-01
   2.1053452e-02   1.0000000e+00   9.6755469e-01   9.0333992e-01   8.5367885e-01   8.3626772e-01
   2.1544347e-02   1.0000000e+00   9.6756808e-01   9.0337965e-01   8.5373971e-01   8.3633639e-01
   2.2046687e-02   1.0000000e+00   9.6758179e-01   9.0342031e-01   8.5380199e-01   8.3640667e-01
   2.2560741e-02   1.0000000e+00   9.6759582e-01   9.0346192e-01   8.5386573e-01   8.3647860e-01
   2.3086780e-02   1.0000000e+00   9.6761018e-01   9.0350450e-01   8.5393096e-01   8.3655222e-01
   2.3625085e-02   1.0000000e+00   9.6762487e-01   9.0354808e-01   8.5399773e-01   8.3662757e-01
   2.4175941e-02   1.0000000e+00   9.6763991e-01   9.0359268e-01   8.5406607e-01   8.3670469e-01
   2.4739641e-02   1.0000000e+00   9.6765529e-01   9.0363832e-01   8.5413601e-01   8.3678362e-01
   2.5316485e-02   1.0000000e+00   9.6767104e-01   9.0368504e-01   8.5420759e-01   8.3686441e-01
   2.5906779e-02   1.0000000e+00   9.6768715e-01   9.0373285e-01   8.5428086e-01   8.3694710e-01
   2.6510836e-02   1.0000000e+00   9.6770364e-01   9.0378178e-01   8.5435584e-01   8.3703174e-01
   2.7128978e-02   1.0000000e+00   9.6772052e-01   9.0383185e-01   8.5443259e-01   8.3711836e-01
   2.7761533e-02   1.0000000e+00   9.6773778e-01   9.0388310e-01   8.5451114e-01   8.3720703e-01
   2.8408837e-02   1.0000000e+00   9.6775546e-01   9.0393555e-01   8.5459154e-01   8.3729778e-01
   2.9071234e-02   1.0000000e+00   9.6777354e-01   9.0398923e-01   8.5467383e-01   8.3739066e-01
   2.9749075e-02   1.0000000e+00   9.6779205e-01   9.0404416e-01   8.5475805e-01   8.3748574e-01
   3.0442722e-02   1.0000000e+00   9.6781099e-01   9.0410039e-01   8.5484425e-01   8.3758305e-01
   3.1152542e-02   1.0000000e+00   9.6783037e-01   9.0415793e-01   8.5493249e-01   8.3768266e-01
   3.1878913e-02   1.0000000e+00   9.6785020e-01   9.0421682e-01   8.5502279e-01   8.3778461e-01
   3.2622220e-02   1.0000000e+00   9.6787050e-01   9.0427709e-01   8.5511523e-01   8.3788897e-01
   3.3382859e-02   1.0000000e+00   9.6789127e-01   9.0433878e-01   8.5520984e-01   8.3799578e-01
   3.4161233e-02   1.0000000e+00   9.6791253e-01   9.0440191e-01   8.5530667e-01   8.3810512e-01
   3.4957756e-02   1.0000000e+00   9.6793428e-01   9.0446652e-01   8.5540579e-01   8.3821703e-01
   3.5772851e-02   1.0000000e+00   9.6795654e-01   9.0453265e-01   8.5550724e-01   8.3833159e-01
   3.6606951e-02   1.0000000e+00   9.6797933e-01   9.0460033e-01   8.5561109e-01   8.3844884e-01
   3.7460500e-02   1.0000000e+00   9.6800264e-01   9.0466960e-01   8.5571737e-01   8.3856887e-01
   3.8333951e-02   1.0000000e+00   9.6802650e-01   9.0474050e-01   8.5582617e-01   8.3869173e-01
   3.9227768e-02   1.0000000e+00   9.6805092e-01   9.0481306e-01   8.5593753e-01   8.3881749e-01
   4.0142425e-02   1.0000000e+00   9.6807590e-01   9.0488733e-01   8.5605152e-01   8.3894622e-01
   4.1078409e-02   1.0000000e+00   9.6810147e-01   9.0496333e-01   8.5616819e-01   8.3907800e-01
   4.2036217e-02   1.0000000e+00   9.6812764e-01   9.0504113e-01   8.5628762e-01   8.3921289e-01
   4.3016358e-02   1.0000000e+00   9.6815442e-01   9.0512075e-01   8.5640987e-01   8.3935097e-01
   4.4019352e-02   1.0000000e+00   9.6818183e-01   9.0520224e-01   8.5653501e-01   8.3949232e-01
   4.5045733e-02   1.0000000e+00   9.6820988e-01   9.0528565e-01   8.5666310e-01   8.3963701e-01
   4.6096045e-02   1.0000000e+00   9.6823858e-01   9.0537102e-01   8.5679421e-01   8.3978513e-01
   4.7170847e-02   1.0000000e+00   9.6826795e-01   9.0545839e-01   8.5692843e-01   8.3993675e-01
   4.8270710e-02   1.0000000e+00   9.6829801e-01   9.0554782e-01   8.5706582e-01   8.4009197e-01
   4.9396217e-02   1.0000000e+00   9.6832878e-01   9.0563936e-01   8.5720645e-01   8.4025087e-01
   5.0547968e-02   1.0000000e+00   9.6836026e-01   9.0573304e-01   8.5735042e-01   8.4041353e-01
   5.1726574e-02   1.0000000e+00   9.6839248e-01   9.0582893e-01   8.5749779e-01   8.4058005e-01
   5.2932661e-02   1.0000000e+00   9.6842545e-01   9.0592708e-01   8.5764864e-01   8.4075053e-01
   5.4166869e-02   1.0000000e+00   9.6845919e-01   9.0602754e-01   8.5780308e-01   8.4092505e-01
   5.5429855e-02   1.0000000e+00   9.6849372e-01   9.0613036e-01   8.5796116e-01   8.4110371e-01
   5.6722290e-02   1.0000000e+00   9.6852906e-01   9.0623561e-01   8.5812300e-01   8.4128662e-01
   5.8044859e-02   1.0000000e+00   9.6856523e-01   9.0634333e-01   8.5828867e-01   8.4147387e-01
   5.9398267e-02   1.0000000e+00   9.6860224e-01   9.0645359e-01   8.5845827e-01   8.4166558e-01
   6.0783231e-02   1.0000000e+00   9.6864012e-01   9.0656645e-01   8.5863190e-01   8.4186185e-01
   6.2200488e-02   1.0000000e+00   9.6867889e-01   9.0668197e-01   8.5880964e-01   8.4206279e-01
   6.3650791e-02   1.0000000e+00   9.6871856e-01   9.0680022e-01   8.5899161e-01   8.4226851e-01
   6.5134909e-02   1.0000000e+00   9.6875916e-01   9.0692125e-01   8.5917789e-01   8.4247913e-01
   6.6653633e-02   1.0000000e+00   9.6880071e-01   9.0704514e-01   8.5936861e-01   8.4269478e-01
   6.8207767e-02   1.0000000e+00   9.6884323e-01   9.0717195e-01   8.5956386e-01   8.4291556e-01
   6.9798139e-02   1.0000000e+00   9.6888675e-01   9.0730175e-01   8.5976375e-01   8.4314162e-01
   7.1425593e-02   1.0000000e+00   9.6893129e-01   9.0743462e-01   8.5996840e-01   8.4337307e-01
   7.3090993e-02   1.0000000e+00   9.6897687e-01   9.0757063e-01   8.6017792e-01   8.4361005e-01
   7.4795225e-02   1.0000000e+00   9.6902351e-01   9.0770985e-01   8.6039243e-01   8.4385269e-01
   7.6539194e-02   1.0000000e+00   9.6907125e-01   9.0785236e-01   8.6061206e-01   8.4410114e-01
   7.8323826e-02   1.0000000e+00   9.6912011e-01   9.0799824e-01   8.6083692e-01   8.4435553e-01
   8.0150070e-02   1.0000000e+00   9.6917011e-01   9.0814757e-01   8.6106714e-01   8.4461601e-01
   8.2018895e-02   1.0000000e+00   9.6922128e-01   9.0830043e-01   8.6130286e-01   8.4488272e-01
   8.3931295e-02   1.0000000e+00   9.6927366e-01   9.0845691e-01   8.6154421e-01   8.4515584e-01
   8.5888286e-02   1.0000000e+00   9.6932725e-01   9.0861709e-01   8.6179133e-01   8.4543550e-01
   8.7890907e-02   1.0000000e+00   9.6938211e-01   9.0878106e-01   8.6204435e-01   8.4572188e-01
   8.9940222e-02   1.0000000e+00   9.6943825e-01   9.0894892e-01   8.6230343e-01   8.4601513e-01
   9.2037320e-02   1.0000000e+00   9.6949570e-01   9.0912076e-01   8.6256871e-01   8.4631543e-01
   9.4183315e-02   1.0000000e+00   9.6955450e-01   9.0929667e-01   8.6284034e-01   8.4662296e-01
   9.6379348e-02   1.0000000e+00   9.6961468e-01   9.0947675e-01   8.6311849e-01   8.4693789e-01
   9.8626585e-02   1.0000000e+00   9.6967628e-01   9.0966110e-01   8.6340330e-01   8.4726040e-01
   1.0092622e-01   1.0000000e+00   9.6973931e-01   9.0984983e-01   8.6369495e-01   8.4759069e-01
   1.0327947e-01   1.0000000e+00   9.6980382e-01   9.1004304e-01   8.6399360e-01   8.4792894e-01
   1.0568760e-01   1.0000000e+00   9.6986985e-01   9.1024084e-01   8.6429943e-01   8.4827536e-01
   1.0815187e-01   1.0000000e+00   9.6993743e-01   9.1044334e-01   8.6461261e-01   8.4863016e-01
   1.1067360e-01   1.0000000e+00   9.7000659e-01   9.1065065e-01   8.6493333e-01   8.4899353e-01
   1.1325413e-01   1.0000000e+00   9.7007737e-01   9.1086290e-01   8.6526177e-01   8.4936570e-01
   1.1589483e-01   1.0000000e+00   9.7014981e-01   9.1108019e-01   8.6559813e-01   8.4974688e-01
   1.1859710e-01   1.0000000e+00   9.7022396e-01   9.1130266e-01   8.6594260e-01   8.5013730e-01
   1.2136238e-01   1.0000000e+00   9.7029984e-01   9.1153042e-01   8.6629538e-01   8.5053720e-01
   1.2419214e-01   1.0000000e+00   9.7037751e-01   9.1176362e-01   8.6665669e-01   8.5094682e-01
   1.2708787e-01   1.0000000e+00   9.7045700e-01   9.1200237e-01   8.6702673e-01   8.5136639e-01
   1.3005113e-01   1.0000000e+00   9.7053836e-01   9.1224682e-01   8.6740573e-01   8.5179618e-01
   1.3308347e-01   1.0000000e+00   9.7062163e-01   9.1249710e-01   8.6779391e-01   8.5223643e-01
   1.3618652e-01   1.0000000e+00   9.7070685e-01   9.1275336e-01   8.6819149e-01   8.5268742e-01
   1.3936193e-01   1.0000000e+00   9.7079408e-01   9.1301574e-01   8.6859872e-01   8.5314942e-01
   1.4261137e-01   1.0000000e+00   9.7088336e-01   9.1328439e-01   8.6901584e-01   8.5362272e-01
   1.4593658e-01   1.0000000e+00   9.7097473e-01   9.1355948e-01   8.6944310e-01   8.5410759e-01
   1.4933932e-01   1.0000000e+00   9.7106826e-01   9.1384114e-01   8.6988076e-01   8.5460434e-01
   1.5282140e-01   1.0000000e+00   9.7116398e-01   9.1412955e-01   8.7032907e-01   8.5511327e-01
   1.5638468e-01   1.0000000e+00   9.7126196e-01   9.1442487e-01   8.7078832e-01   8.5563469e-01
   1.6003103e-01   1.0000000e+00   9.7136224e-01   9.1472728e-01   8.7125877e-01   8.5616893e-01
   1.6376241e-01   1.0000000e+00   9.7146488e-01   9.1503694e-01   8.7174072e-01   8.5671632e-01
   1.6758079e-01   1.0000000e+00   9.7156993e-01   9.1535404e-01   8.7223445e-01   8.5727720e-01
   1.7148820e-01   1.0000000e+00   9.7167746e-01   9.1567875e-01   8.7274028e-01   8.5785191e-01
   1.7548671e-01   1.0000000e+00   9.7178752e-01   9.1601128e-01   8.7325850e-01   8.5844083e-01
   1.7957846e-01   1.0000000e+00   9.7190017e-01   9.1635180e-01   8.7378944e-01   8.5904431e-01
   1.8376562e-01   1.0000000e+00   9.7201547e-01   9.1670052e-01   8.7433343e-01   8.5966274e-01
   1.8805041e-01   1.0000000e+00   9.7213349e-01   9.1705765e-01   8.7489080e-01   8.6029652e-01
   1.9243510e-01   1.0000000e+00   9.7225430e-01   9.1742339e-01   8.7546190e-01   8.6094604e-01
   1.9692203e-01   1.0000000e+00   9.7237795e-01   9.1779796e-01   8.7604708e-01   8.6161172e-01
   2.0151357e-01   1.0000000e+00   9.7250451e-01   9.1818157e-01   8.7664672e-01   8.6229399e-01
   2.0621218e-01   1.0000000e+00   9.7263406e-01   9.1857446e-01   8.7726118e-01   8.6299329e-01
   2.1102034e-01   1.0000000e+00   9.7276667e-01   9.1897686e-01   8.7789087e-01   8.6371007e-01
   2.1594062e-01   1.0000000e+00   9.7290241e-01   9.1938900e-01   8.7853616e-01   8.6444479e-01
   2.2097561e-01   1.0000000e+00   9.7304135e-01   9.1981113e-01   8.7919748e-01   8.6519794e-01
   2.2612801e-01   1.0000000e+00   9.7318357e-01   9.2024350e-01   8.7987525e-01   8.6597001e-01
   2.3140054e-01   1.0000000e+00   9.7332915e-01   9.2068636e-01   8.8056990e-01   8.6676151e-01
   2.3679601e-01   1.0000000e+00   9.7347817e-01   9.2114000e-01   8.8128188e-01   8.6757297e-01
   2.4231728e-01   1.0000000e+00   9.7363071e-01   9.2160466e-01   8.8201165e-01   8.6840492e-01
   2.4796729e-01   1.0000000e+00   9.7378686e-01   9.2208065e-01   8.8275968e-01   8.6925792e-01
   2.5374904e-01   1.0000000e+00   9.7394670e-01   9.2256823e-01   8.8352646e-01   8.7013255e-01
   2.5966560e-01   1.0000000e+00   9.7411032e-01   9.2306772e-01   8.8431249e-01   8.7102939e-01
   2.6572011e-01   1.0000000e+00   9.7427781e-01   9.2357940e-01   8.8511830e-01   8.7194907e-01
   2.7191579e-01   1.0000000e+00   9.7444926e-01   9.2410360e-01   8.8594441e-01   8.7289220e-01
   2.7825594e-01   1.0000000e+00   9.7462478e-01   9.2464064e-01   8.8679137e-01   8.7385943e-01
   2.8474392e-01   1.0000000e+00   9.7480446e-01   9.2519083e-01   8.8765976e-01   8.7485144e-01
   2.9138317e-01   1.0000000e+00   9.7498839e-01   9.2575453e-01   8.8855014e-01   8.7586891e-01
   2.9817723e-01   1.0000000e+00   9.7517668e-01   9.2633207e-01   8.8946313e-01   8.7691256e-01
   3.0512970e-01   1.0000000e+00   9.7536944e-01   9.2692382e-01   8.9039935e-01   8.7798312e-01
   3.1224428e-01   1.0000000e+00   9.7556677e-01   9.2753015e-01   8.9135943e-01   8.7908135e-01
   3.1952475e-01   1.0000000e+00   9.7576878e-01   9.2815142e-01   8.9234403e-01   8.8020804e-01
   3.2697497e-01   1.0000000e+00   9.7597559e-01   9.2878804e-01   8.9335384e-01   8.8136399e-01
   3.3459891e-01   1.0000000e+00   9.7618731e-01   9.2944040e-01   8.9438954e-01   8.8255005e-01
   3.4240061e-01   1.0000000e+00   9.7640407e-01   9.3010891e-01   8.9545188e-01   8.8376706e-01
   3.5038422e-01   1.0000000e+00   9.7662597e-01   9.3079399e-01   8.9654159e-01   8.8501594e-01
   3.5855399e-01   1.0000000e+00   9.7685316e-01   9.3149608e-01   8.9765945e-01   8.8629759e-01
   3.6691424e-01   1.0000000e+00   9.7708575e-01   9.3221563e-01   8.9880625e-01   8.8761297e-01
   3.7546942e-01   1.0000000e+00   9.7732388e-01   9.3295310e-01   8.9998282e-01   8.8896308e-01
   3.8422408e-01   1.0000000e+00   9.7756768e-01   9.3370897e-01   9.0118999e-01   8.9034892e-01
   3.9318288e-01   1.0000000e+00   9.7781729e-01   9.3448371e-01   9.0242866e-01   8.9177155e-01
   4.0235055e-01   1.0000000e+00   9.7807285e-01   9.3527784e-01   9.0369973e-01   8.9323207e-01
   4.1173199e-01   1.0000000e+00   9.7833451e-01   9.3609187e-01   9.0500413e-01   8.9473160e-01
   4.2133217e-01   1.0000000e+00   9.7860241e-01   9.3692634e-01   9.0634283e-01   8.9627132e-01
   4.3115620e-01   1.0000000e+00   9.7887671e-01   9.3778179e-01   9.0771683e-01   8.9785244e-01
   4.4120929e-01   1.0000000e+00   9.7915757e-01   9.3865879e-01   9.0912718e-01   8.9947621e-01
   4.5149678e-01   1.0000000e+00   9.7944514e-01   9.3955792e-01   9.1057493e-01   9.0114393e-01
   4.6202414e-01   1.0000000e+00   9.7973959e-01   9.4047979e-01   9.1206120e-01   9.0285695e-01
   4.7279696e-01   1.0000000e+00   9.8004108e-01   9.4142500e-01   9.1358713e-01   9.0461667e-01
   4.8382097e-01   1.0000000e+00   9.8034980e-01   9.4239421e-01   9.1515392e-01   9.0642453e-01
   4.9510202e-01   1.0000000e+00   9.8066592e-01   9.4338807e-01   9.1676278e-01   9.0828205e-01
   5.0664610e-01   1.0000000e+00   9.8098962e-01   9.4440725e-01   9.1841500e-01   9.1019077e-01
   5.1845935e-01   1.0000000e+00   9.8132108e-01   9.4545245e-01   9.2011190e-01   9.1215232e-01
   5.3054805e-01   1.0000000e+00   9.8166051e-01   9.4652441e-01   9.2185484e-01   9.1416838e-01
   5.4291862e-01   1.0000000e+00   9.8200809e-01   9.4762385e-01   9.2364523e-01   9.1624069e-01
   5.5557762e-01   1.0000000e+00   9.8236403e-01   9.4875155e-01   9.2548456e-01   9.1837107e-01
   5.6853179e-01   1.0000000e+00   9.8272853e-01   9.4990830e-01   9.2737433e-01   9.2056140e-01
   5.8178801e-01   1.0000000e+00   9.8310182e-01   9.5109491e-01   9.2931615e-01   9.2281365e-01
   5.9535331e-01   1.0000000e+00   9.8348409e-01   9.5231224e-01   9.3131163e-01   9.2512985e-01
   6.0923492e-01   1.0000000e+00   9.8387559e-01   9.5356115e-01   9.3336250e-01   9.2751213e-01
   6.2344019e-01   1.0000000e+00   9.8427654e-01   9.5484255e-01   9.3547051e-01   9.2996269e-01
   6.3797668e-01   1.0000000e+00   9.8468717e-01   9.5615736e-01   9.3763752e-01   9.3248382e-01
   6.5285211e-01   1.0000000e+00   9.8510773e-01   9.5750654e-01   9.3986542e-01   9.3507793e-01
   6.6807439e-01   1.0000000e+00   9.8553847e-01   9.5889109e-01   9.4215620e-01   9.3774752e-01
   6.8365160e-01   1.0000000e+00   9.8597964e-01   9.6031204e-01   9.4451194e-01   9.4049517e-01
   6.9959202e-01   1.0000000e+00   9.8643150e-01   9.6177044e-01   9.4693477e-01   9.4332361e-01
   7.1590411e-01   1.0000000e+00   9.8689433e-01   9.6326740e-01   9.4942694e-01   9.4623567e-01
   7.3259654e-01   1.0000000e+00   9.8736839e-01   9.6480404e-01   9.5199078e-01   9.4923429e-01
   7.4967819e-01   1.0000000e+00   9.8785398e-01   9.6638155e-01   9.5462869e-01   9.5232258e-01
   7.6715812e-01   1.0000000e+00   9.8835138e-01   9.6800113e-01   9.5734323e-01   9.5550374e-01
   7.8504562e-01   1.0000000e+00   9.8886089e-01   9.6966405e-01   9.6013701e-01   9.5878116e-01
   8.0335020e-01   1.0000000e+00   9.8938283e-01   9.7137162e-01   9.6301278e-01   9.6215835e-01
   8.2208158e-01   1.0000000e+00   9.8991750e-01   9.7312517e-01   9.6597340e-01   9.6563901e-01
   8.4124970e-01   1.0000000e+00   9.9046524e-01   9.7492611e-01   9.6902188e-01   9.6922699e-01
   8.6086477e-01   1.0000000e+00   9.9102637e-01   9.7677589e-01   9.7216132e-01   9.7292633e-01
   8.8093719e-01   1.0000000e+00   9.9160124e-01   9.7867600e-01   9.7539499e-01   9.7674129e-01
   9.0147763e-01   1.0000000e+00   9.9219021e-01   9.8062801e-01   9.7872629e-01   9.8067629e-01
   9.2249701e-01   1.0000000e+00   9.9279362e-01   9.8263353e-01   9.8215879e-01   9.8473600e-01
   9.4400648e-01   1.0000000e+00   9.9341187e-01   9.8469424e-01   9.8569622e-01   9.8892532e-01
   9.6601748e-01   1.0000000e+00   9.9404532e-01   9.8681187e-01   9.8934247e-01   9.9324938e-01
   9.8854170e-01   1.0000000e+00   9.9469437e-01   9.8898822e-01   9.9310163e-01   9.9771358e-01
   1.0115911e+00   1.0000000e+00   9.9535943e-01   9.9122519e-01   9.9697797e-01   1.0023236e+00
   1.0351780e+00   1.0000000e+00   9.9604092e-01   9.9352470e-01   1.0009760e+00   1.0070854e+00
   1.0593148e+00   1.0000000e+00   9.9673925e-01   9.9588878e-01   1.0051004e+00   1.0120054e+00
   1.0840144e+00   1.0000000e+00   9.9745488e-01   9.9831954e-01   1.0093561e+00   1.0170900e+00
   1.1092899e+00   1.0000000e+00   9.9818826e-01   1.0008192e+00   1.0137483e+00   1.0223464e+00
   1.1351547e+00   1.0000000e+00   9.9893984e-01   1.0033899e+00   1.0182825e+00   1.0277819e+00
   1.1616226e+00   1.0000000e+00   9.9971012e-01   1.0060342e+00   1.0229644e+00   1.0334043e+00
   1.1887077e+00   1.0000000e+00   1.0004996e+00   1.0087544e+00   1.0277999e+00   1.0392218e+00
   1.2164243e+00   1.0000000e+00   1.0013087e+00   1.0115532e+00   1.0327955e+00   1.0452432e+00
   1.2447871e+00   1.0000000e+00   1.0021381e+00   1.0144331e+00   1.0379578e+00   1.0514776e+00
   1.2738113e+00   1.0000000e+00   1.0029882e+00   1.0173971e+00   1.0432939e+00   1.0579349e+00
   1.3035122e+00   1.0000000e+00   1.0038597e+00   1.0204480e+00   1.0488112e+00   1.0646254e+00
   1.3339057e+00   1.0000000e+00   1.0047530e+00   1.0235887e+00   1.0545175e+00   1.0715600e+00
   1.3650078e+00   1.0000000e+00   1.0056688e+00   1.0268226e+00   1.0604212e+00   1.0787505e+00
   1.3968351e+00   1.0000000e+00   1.0066076e+00   1.0301529e+00   1.0665309e+00   1.0862092e+00
   1.4294045e+00   1.0000000e+00   1.0075702e+00   1.0335830e+00   1.0728560e+00   1.0939494e+00
   1.4627334e+00   1.0000000e+00   1.0085571e+00   1.0371165e+00   1.0794062e+00   1.1019850e+00
   1.4968393e+00   1.0000000e+00   1.0095689e+00   1.0407572e+00   1.0861919e+00   1.1103312e+00
   1.5317405e+00   1.0000000e+00   1.0106065e+00   1.0445091e+00   1.0932243e+00   1.1190039e+00
   1.5674554e+00   1.0000000e+00   1.0116705e+00   1.0483762e+00   1.1005149e+00   1.1280202e+00
   1.6040031e+00   1.0000000e+00   1.0127616e+00   1.0523629e+00   1.1080762e+00   1.1373984e+00
   1.6414030e+00   1.0000000e+00   1.0138806e+00   1.0564737e+00   1.1159214e+00   1.1471581e+00
   1.6796749e+00   1.0000000e+00   1.0150282e+00   1.0607134e+00   1.1240647e+00   1.1573203e+00
   1.7188391e+00   1.0000000e+00   1.0162052e+00   1.0650868e+00   1.1325209e+00   1.1679075e+00
   1.7589166e+00   1.0000000e+00   1.0174125e+00   1.0695993e+00   1.1413062e+00   1.1789440e+00
   1.7999285e+00   1.0000000e+00   1.0186509e+00   1.0742562e+00   1.1504376e+00   1.1904559e+00
   1.8418967e+00   1.0000000e+00   1.0199213e+00   1.0790634e+00   1.1599334e+00   1.2024713e+00
   1.8848434e+00   1.0000000e+00   1.0212246e+00   1.0840268e+00   1.1698131e+00   1.2150206e+00
   1.9287915e+00   1.0000000e+00   1.0225616e+00   1.0891529e+00   1.1800976e+00   1.2281366e+00
   1.9737643e+00   1.0000000e+00   1.0239335e+00   1.0944483e+00   1.1908095e+00   1.2418548e+00
   2.0197858e+00   1.0000000e+00   1.0253412e+00   1.0999200e+00   1.2019728e+00   1.2562138e+00
   2.0668802e+00   1.0000000e+00   1.0267857e+00   1.1055755e+00   1.2136135e+00   1.2712555e+00
   2.1150728e+00   1.0000000e+00   1.0282680e+00   1.1114226e+00   1.2257595e+00   1.2870254e+00
   2.1643891e+00   1.0000000e+00   1.0297894e+00   1.1174696e+00   1.2384410e+00   1.3035733e+00
   2.2148552e+00   1.0000000e+00   1.0313508e+00   1.1237251e+00   1.2516906e+00   1.3209534e+00
   2.2664981e+00   1.0000000e+00   1.0329535e+00   1.1301985e+00   1.2655433e+00   1.3392252e+00
   2.3193451e+00   1.0000000e+00   1.0345988e+00   1.1368993e+00   1.2800373e+00   1.3584539e+00
   2.3734243e+00   1.0000000e+00   1.0362878e+00   1.1438380e+00   1.2952141e+00   1.3787110e+00
   2.4287644e+00   1.0000000e+00   1.0380219e+00   1.1510255e+00   1.3111185e+00   1.4000756e+00
   2.4853949e+00   1.0000000e+00   1.0398024e+00   1.1584733e+00   1.3277994e+00   1.4226349e+00
   2.5433458e+00   1.0000000e+00   1.0416307e+00   1.1661938e+00   1.3453103e+00   1.4464854e+00
   2.6026479e+00   1.0000000e+00   1.0435082e+00   1.1741999e+00   1.3637094e+00   1.4717344e+00
   2.6633327e+00   1.0000000e+00   1.0454366e+00   1.1825056e+00   1.3830607e+00   1.4985012e+00
   2.7254325e+00   1.0000000e+00   1.0474172e+00   1.1911257e+00   1.4034341e+00   1.5269192e+00
   2.7889803e+00   1.0000000e+00   1.0494518e+00   1.2000758e+00   1.4249067e+00   1.5571377e+00
   2.8540098e+00   1.0000000e+00   1.0515419e+00   1.2093726e+00   1.4475634e+00   1.5893247e+00
   2.9205555e+00   1.0000000e+00   1.0536894e+00   1.2190342e+00   1.4714980e+00   1.6236695e+00
   2.9886529e+00   1.0000000e+00   1.0558960e+00   1.2290795e+00   1.4968143e+00   1.6603865e+00
   3.0583380e+00   1.0000000e+00   1.0581636e+00   1.2395290e+00   1.5236275e+00   1.6997194e+00
   3.1296480e+00   1.0000000e+00   1.0604941e+00   1.2504046e+00   1.5520661e+00   1.7419466e+00
   3.2026207e+00   1.0000000e+00   1.0628895e+00   1.2617297e+00   1.5822733e+00   1.7873872e+00
   3.2772948e+00   1.0000000e+00   1.0653520e+00   1.2735295e+00   1.6144095e+00   1.8364089e+00
   3.3537102e+00   1.0000000e+00   1.0678836e+00   1.2858309e+00   1.6486551e+00   1.8894378e+00
   3.4319072e+00   1.0000000e+00   1.0704867e+00   1.2986631e+00   1.6852133e+00   1.9469701e+00
   3.5119275e+00   1.0000000e+00   1.0731635e+00   1.3120573e+00   1.7243138e+00   2.0095878e+00
   3.5938137e+00   1.0000000e+00   1.0759166e+00   1.3260474e+00   1.7662177e+00   2.0779771e+00
   3.6776091e+00   1.0000000e+00   1.0787485e+00   1.3406698e+00   1.8112225e+00   2.1529537e+00
   3.7633584e+00   1.0000000e+00   1.0816618e+00   1.3559640e+00   1.8596688e+00   2.2354945e+00
   3.8511070e+00   1.0000000e+00   1.0846592e+00   1.3719727e+00   1.9119481e+00   2.3267794e+00
   3.9409016e+00   1.0000000e+00   1.0877436e+00   1.3887424e+00   1.9685128e+00   2.4282473e+00
   4.0327900e+00   1.0000000e+00   1.0909181e+00   1.4063235e+00   2.0298881e+00   2.5416707e+00
   4.1268208e+00   1.0000000e+00   1.0941857e+00   1.4247709e+00   2.0966871e+00   2.6692588e+00
   4.2230442e+00   1.0000000e+00   1.0975498e+00   1.4441445e+00   2.1696295e+00   2.8138010e+00
   4.3215111e+00   1.0000000e+00   1.1010135e+00   1.4645098e+00   2.2495650e+00   2.9788699e+00
   4.4222740e+00   1.0000000e+00   1.1045807e+00   1.4859384e+00   2.3375035e+00   3.1691180e+00
   4.5253863e+00   1.0000000e+00   1.1082548e+00   1.5085088e+00   2.4346534e+00   3.3907185e+00
   4.6309028e+00   1.0000000e+00   1.1120399e+00   1.5323075e+00   2.5424703e+00   3.6520417e+00
   4.7388796e+00   1.0000000e+00   1.1159399e+00   1.5574295e+00   2.6627211e+00   3.9647285e+00
   4.8493741e+00   1.0000000e+00   1.1199590e+00   1.5839800e+00   2.7975667e+00   4.3454609e+00
   4.9624449e+00   1.0000000e+00   1.1241018e+00   1.6120751e+00   2.9496695e+00   4.8190211e+00
   5.0781521e+00   1.0000000e+00   1.1283728e+00   1.6418436e+00   3.1223341e+00   5.4238883e+00
   5.1965572e+00   1.0000000e+00   1.1327769e+00   1.6734289e+00   3.3196877e+00   6.2232187e+00
   5.3177232e+00   1.0000000e+00   1.1373191e+00   1.7069907e+00   3.5469062e+00   7.3284037e+00
   5.4417143e+00   1.0000000e+00   1.1420049e+00   1.7427076e+00   3.8104775e+00   8.9559877e+00
   5.5685964e+00   1.0000000e+00   1.1468399e+00   1.7807796e+00   4.1184534e+00   1.1590076e+01
   5.6984371e+00   1.0000000e+00   1.1518298e+00   1.8214317e+00   4.4805174e+00   1.6580287e+01
   5.8313051e+00   1.0000000e+00   1.1569809e+00   1.8649176e+00   4.9073451e+00   2.9639310e+01
   5.9672712e+00   1.0000000e+00   1.1622997e+00   1.9115239e+00   5.4077089e+00   1.5277063e+02
   6.1064075e+00   1.0000000e+00   1.1677930e+00   1.9615761e+00   5.9787721e+00   4.6989150e+01
   6.2487881e+00   1.0000000e+00   1.1734681e+00   2.0154445e+00   6.5761815e+00   2.0097427e+01
   6.3944884e+00   1.0000000e+00   1.1793324e+00   2.0735519e+00   7.0268256e+00   1.2674643e+01
   6.5435860e+00   1.0000000e+00   1.1853941e+00   2.1363825e+00   6.8098483e+00   9.1981762e+00
   6.6961601e+00   1.0000000e+00   1.1916614e+00   2.2044929e+00   4.7907972e+00   7.1822564e+00
   6.8522916e+00   1.0000000e+00   1.1981433e+00   2.2785244e+00   1.9023221e-01   5.8665368e+00
   7.0120636e+00   1.0000000e+00   1.2048492e+00   2.3592180e+00   4.6238895e+00   4.9404010e+00
   7.1755609e+00   1.0000000e+00   1.2117891e+00   2.4474320e+00   6.8293437e+00   4.2532887e+00
   7.3428704e+00   1.0000000e+00   1.2189734e+00   2.5441615e+00   6.9839565e+00   3.7233674e+00
   7.5140811e+00   1.0000000e+00   1.2264132e+00   2.6505602e+00   6.3833804e+00   3.3023331e+00
   7.6892837e+00   1.0000000e+00   1.2341204e+00   2.7679625e+00   5.6446068e+00   2.9598344e+00
   7.8685715e+00   1.0000000e+00   1.2421073e+00   2.8979026e+00   4.9623472e+00   2.6758409e+00
   8.0520397e+00   1.0000000e+00   1.2503874e+00   3.0421231e+00   4.3785656e+00   2.4366001e+00
   8.2397857e+00   1.0000000e+00   1.2589747e+00   3.2025569e+00   3.8894863e+00   2.2323564e+00
   8.4319093e+00   1.0000000e+00   1.2678841e+00   3.3812512e+00   3.4805132e+00   2.0559977e+00
   8.6285126e+00   1.0000000e+00   1.2771316e+00   3.5801697e+00   3.1366631e+00   1.9022165e+00
   8.8297000e+00   1.0000000e+00   1.2867343e+00   3.8007411e+00   2.8452155e+00   1.7669718e+00
   9.0355783e+00   1.0000000e+00   1.2967102e+00   4.0428913e+00   2.5959960e+00   1.6471326e+00
   9.2462571e+00   1.0000000e+00   1.3070786e+00   4.3030151e+00   2.3810242e+00   1.5402354e+00
   9.4618482e+00   1.0000000e+00   1.3178603e+00   4.5697935e+00   2.1940615e+00   1.4443152e+00
   9.6824661e+00   1.0000000e+00   1.3290775e+00   4.8157317e+00   2.0302135e+00   1.3577857e+00
   9.9082281e+00   1.0000000e+00   1.3407537e+00   4.9807887e+00   1.8856128e+00   1.2793521e+00
   1.0139254e+01   1.0000000e+00   1.3529144e+00   4.9443050e+00   1.7571785e+00   1.2079471e+00
   1.0375667e+01   1.0000000e+00   1.3655869e+00   4.4922782e+00   1.6424340e+00   1.1426830e+00
   1.0617592e+01   1.0000000e+00   1.3788005e+00   3.3362079e+00   1.5393712e+00   1.0828155e+00
   1.0865158e+01   1.0000000e+00   1.3925870e+00   1.3243428e+00   1.4463475e+00   1.0277159e+00
   1.1118496e+01   1.0000000e+00   1.4069802e+00   1.1685525e+00   1.3620086e+00   9.7684944e-01
   1.1377741e+01   1.0000000e+00   1.4220170e+00   3.3057244e+00   1.2852291e+00   9.2975837e-01
   1.1643031e+01   1.0000000e+00   1.4377372e+00   4.5492480e+00   1.2150669e+00   8.8604860e-01
   1.1914507e+01   1.0000000e+00   1.4541838e+00   4.9800987e+00   1.1507279e+00   8.4537900e-01
   1.2192313e+01   1.0000000e+00   1.4714036e+00   4.9236373e+00   1.0915388e+00   8.0745279e-01
   1.2476596e+01   1.0000000e+00   1.4894472e+00   4.6428940e+00   1.0369247e+00   7.7201054e-01
   1.2767507e+01   1.0000000e+00   1.5083699e+00   4.2858202e+00   9.8639242e-01   7.3882450e-01
   1.3065202e+01   1.0000000e+00   1.5282319e+00   3.9224672e+00   9.3951651e-01   7.0769389e-01
   1.3369837e+01   1.0000000e+00   1.5490989e+00   3.5819091e+00   8.9592802e-01   6.7844102e-01
   1.3681576e+01   1.0000000e+00   1.5710429e+00   3.2738676e+00   8.5530558e-01   6.5090807e-01
   1.4000584e+01   1.0000000e+00   1.5941428e+00   2.9995330e+00   8.1736805e-01   6.2495439e-01
   1.4327030e+01   1.0000000e+00   1.6184854e+00   2.7566451e+00   7.8186840e-01   6.0045422e-01
   1.4661087e+01   1.0000000e+00   1.6441660e+00   2.5417936e+00   7.4858879e-01   5.7729475e-01
   1.5002933e+01   1.0000000e+00   1.6712902e+00   2.3514197e+00   7.1733635e-01   5.5537455e-01
   1.5352750e+01   1.0000000e+00   1.6999747e+00   2.1822197e+00   6.8793978e-01   5.3460211e-01
   1.5710724e+01   1.0000000e+00   1.7303488e+00   2.0312795e+00   6.6024638e-01   5.1489467e-01
   1.6077044e+01   1.0000000e+00   1.7625565e+00   1.8960907e+00   6.3411965e-01   4.9617724e-01
   1.6451906e+01   1.0000000e+00   1.7967584e+00   1.7745196e+00   6.0943718e-01   4.7838165e-01
   1.6835508e+01   1.0000000e+00   1.8331342e+00   1.6647598e+00   5.8608890e-01   4.6144583e-01
   1.7228054e+01   1.0000000e+00   1.8718855e+00   1.5652837e+00   5.6397553e-01   4.4531312e-01
   1.7629754e+01   1.0000000e+00   1.9132392e+00   1.4747982e+00   5.4300738e-01   4.2993172e-01
   1.8040819e+01   1.0000000e+00   1.9574518e+00   1.3922054e+00   5.2310313e-01   4.1525414e-01
   1.8461469e+01   1.0000000e+00   2.0048138e+00   1.3165705e+00   5.0418894e-01   4.0123679e-01
   1.8891928e+01   1.0000000e+00   2.0556560e+00   1.2470943e+00   4.8619758e-01   3.8783959e-01
   1.9332423e+01   1.0000000e+00   2.1103564e+00   1.1830909e+00   4.6906774e-01   3.7502561e-01
   1.9783189e+01   1.0000000e+00   2.1693486e+00   1.1239690e+00   4.5274334e-01   3.6276076e-01
   2.0244465e+01   1.0000000e+00   2.2331321e+00   1.0692171e+00   4.3717306e-01   3.5101353e-01
   2.0716497e+01   1.0000000e+00   2.3022854e+00   1.0183907e+00   4.2230979e-01   3.3975477e-01
   2.1199535e+01   1.0000000e+00   2.3774815e+00   9.7110211e-01   4.0811021e-01   3.2895744e-01
   2.1693835e+01   1.0000000e+00   2.4595076e+00   9.2701199e-01   3.9453446e-01   3.1859644e-01
   2.2199661e+01   1.0000000e+00   2.5492889e+00   8.8582201e-01   3.8154575e-01   3.0864843e-01
   2.2717281e+01   1.0000000e+00   2.6479193e+00   8.4726912e-01   3.6911011e-01   2.9909169e-01
   2.3246971e+01   1.0000000e+00   2.7566999e+00   8.1112056e-01   3.5719611e-01   2.8990598e-01
   2.3789010e+01   1.0000000e+00   2.8771863e+00   7.7716970e-01   3.4577461e-01   2.8107241e-01
   2.4343689e+01   1.0000000e+00   3.0112500e+00   7.4523253e-01   3.3481859e-01   2.7257331e-01
   2.4911300e+01   1.0000000e+00   3.1611544e+00   7.1514469e-01   3.2430294e-01   2.6439219e-01
   2.5492147e+01   1.0000000e+00   3.3296498e+00   6.8675897e-01   3.1420429e-01   2.5651357e-01
   2.6086536e+01   1.0000000e+00   3.5200886e+00   6.5994315e-01   3.0450087e-01   2.4892296e-01
   2.6694785e+01   1.0000000e+00   3.7365583e+00   6.3457815e-01   2.9517240e-01   2.4160676e-01
   2.7317216e+01   1.0000000e+00   3.9840181e+00   6.1055649e-01   2.8619990e-01   2.3455220e-01
   2.7954160e+01   1.0000000e+00   4.2683893e+00   5.8778089e-01   2.7756565e-01   2.2774727e-01
   2.8605955e+01   1.0000000e+00   4.5964735e+00   5.6616311e-01   2.6925307e-01   2.2118065e-01
   2.9272948e+01   1.0000000e+00   4.9753613e+00   5.4562297e-01   2.6124661e-01   2.1484171e-01
   2.9955493e+01   1.0000000e+00   5.4104720e+00   5.2608740e-01   2.5353170e-01   2.0872039e-01
   3.0653953e+01   1.0000000e+00   5.9000038e+00   5.0748970e-01   2.4609465e-01   2.0280723e-01
   3.1368698e+01   1.0000000e+00   6.4200709e+00   4.8976889e-01   2.3892259e-01   1.9709328e-01
   3.2100109e+01   1.0000000e+00   6.8862786e+00   4.7286909e-01   2.3200343e-01   1.9157008e-01
   3.2848574e+01   1.0000000e+00   7.0617853e+00   4.5673898e-01   2.2532578e-01   1.8622963e-01
   3.3614490e+01   1.0000000e+00   6.3901329e+00   4.4133140e-01   2.1887890e-01   1.8106436e-01
   3.4398265e+01   1.0000000e+00   3.9796690e+00   4.2660290e-01   2.1265267e-01   1.7606709e-01
   3.5200315e+01   1.0000000e+00   3.4060750e-01   4.1251340e-01   2.0663751e-01   1.7123103e-01
   3.6021066e+01   1.0000000e+00   4.5460986e+00   3.9902587e-01   2.0082442e-01   1.6654972e-01
   3.6860954e+01   1.0000000e+00   6.6817380e+00   3.8610602e-01   1.9520484e-01   1.6201703e-01
   3.7720425e+01   1.0000000e+00   7.0558098e+00   3.7372211e-01   1.8977069e-01   1.5762714e-01
   3.8599936e+01   1.0000000e+00   6.6380627e+00   3.6184466e-01   1.8451433e-01   1.5337453e-01
   3.9499955e+01   1.0000000e+00   5.9948091e+00   3.5044630e-01   1.7942850e-01   1.4925393e-01
   4.0420958e+01   1.0000000e+00   5.3489689e+00   3.3950154e-01   1.7450633e-01   1.4526034e-01
   4.1363437e+01   1.0000000e+00   4.7696862e+00   3.2898664e-01   1.6974129e-01   1.4138897e-01
   4.2327891e+01   1.0000000e+00   4.2694408e+00   3.1887947e-01   1.6512719e-01   1.3763530e-01
   4.3314832e+01   1.0000000e+00   3.8423017e+00   3.0915936e-01   1.6065813e-01   1.3399497e-01
   4.4324786e+01   1.0000000e+00   3.4777266e+00   2.9980698e-01   1.5632852e-01   1.3046387e-01
   4.5358288e+01   1.0000000e+00   3.1652174e+00   2.9080425e-01   1.5213304e-01   1.2703805e-01
   4.6415888e+01   1.0000000e+00   2.8956728e+00   2.8213421e-01   1.4806660e-01   1.2371372e-01
   4.7498148e+01   1.0000000e+00   2.6615903e+00   2.7378098e-01   1.4412439e-01   1.2048730e-01
   4.8605642e+01   1.0000000e+00   2.4569029e+00   2.6572964e-01   1.4030179e-01   1.1735535e-01
   4.9738960e+01   1.0000000e+00   2.2767316e+00   2.5796617e-01   1.3659441e-01   1.1431456e-01
   5.0898702e+01   1.0000000e+00   2.1171486e+00   2.5047738e-01   1.3299807e-01   1.1136179e-01
   5.2085486e+01   1.0000000e+00   1.9749786e+00   2.4325085e-01   1.2950876e-01   1.0849403e-01
   5.3299941e+01   1.0000000e+00   1.8476389e+00   2.3627490e-01   1.2612266e-01   1.0570838e-01
   5.4542713e+01   1.0000000e+00   1.7330151e+00   2.2953849e-01   1.2283613e-01   1.0300207e-01
   5.5814462e+01   1.0000000e+00   1.6293641e+00   2.2303120e-01   1.1964567e-01   1.0037246e-01
   5.7115865e+01   1.0000000e+00   1.5352388e+00   2.1674320e-01   1.1654794e-01   9.7816989e-02
   5.8447611e+01   1.0000000e+00   1.4494298e+00   2.1066519e-01   1.1353975e-01   9.5333226e-02
   5.9810410e+01   1.0000000e+00   1.3709198e+00   2.0478837e-01   1.1061802e-01   9.2918824e-02
   6.1204984e+01   1.0000000e+00   1.2988479e+00   1.9910442e-01   1.0777985e-01   9.0571533e-02
   6.2632075e+01   1.0000000e+00   1.2324809e+00   1.9360544e-01   1.0502240e-01   8.8289190e-02
   6.4092440e+01   1.0000000e+00   1.1711913e+00   1.8828394e-01   1.0234299e-01   8.6069719e-02
   6.5586857e+01   1.0000000e+00   1.1144390e+00   1.8313282e-01   9.9739035e-02   8.3911122e-02
   6.7116118e+01   1.0000000e+00   1.0617568e+00   1.7814535e-01   9.7208055e-02   8.1811479e-02
   6.8681036e+01   1.0000000e+00   1.0127387e+00   1.7331511e-01   9.4747670e-02   7.9768943e-02
   7.0282443e+01   1.0000000e+00   9.6703032e-01   1.6863602e-01   9.2355593e-02   7.7781736e-02
   7.1921189e+01   1.0000000e+00   9.2432116e-01   1.6410229e-01   9.0029629e-02   7.5848147e-02
   7.3598145e+01   1.0000000e+00   8.8433785e-01   1.5970839e-01   8.7767668e-02   7.3966527e-02
   7.5314202e+01   1.0000000e+00   8.4683896e-01   1.5544907e-01   8.5567679e-02   7.2135289e-02
   7.7070271e+01   1.0000000e+00   8.1161047e-01   1.5131934e-01   8.3427713e-02   7.0352905e-02
   7.8867286e+01   1.0000000e+00   7.7846202e-01   1.4731441e-01   8.1345891e-02   6.8617898e-02
   8.0706201e+01   1.0000000e+00   7.4722377e-01   1.4342974e-01   7.9320406e-02   6.6928848e-02
   8.2587994e+01   1.0000000e+00   7.1774369e-01   1.3966098e-01   7.7349520e-02   6.5284384e-02
   8.4513663e+01   1.0000000e+00   6.8988534e-01   1.3600397e-01   7.5431556e-02   6.3683183e-02
   8.6484233e+01   1.0000000e+00   6.6352590e-01   1.3245475e-01   7.3564900e-02   6.2123969e-02
   8.8500749e+01   1.0000000e+00   6.3855455e-01   1.2900953e-01   7.1747999e-02   6.0605510e-02
   9.0564284e+01   1.0000000e+00   6.1487103e-01   1.2566468e-01   6.9979351e-02   5.9126617e-02
   9.2675933e+01   1.0000000e+00   5.9238441e-01   1.2241674e-01   6.8257513e-02   5.7686140e-02
   9.4836819e+01   1.0000000e+00   5.7101205e-01   1.1926237e-01   6.6581088e-02   5.6282970e-02
   9.7048089e+01   1.0000000e+00   5.5067869e-01   1.1619839e-01   6.4948733e-02   5.4916035e-02
   9.9310918e+01   1.0000000e+00   5.3131562e-01   1.1322176e-01   6.3359149e-02   5.3584298e-02
   1.0162651e+02   1.0000000e+00   5.1285999e-01   1.1032956e-01   6.1811082e-02   5.2286757e-02
   1.0399609e+02   1.0000000e+00   4.9525423e-01   1.0751897e-01   6.0303323e-02   5.1022443e-02
   1.0642092e+02   1.0000000e+00   4.7844547e-01   1.0478731e-01   5.8834702e-02   4.9790420e-02
   1.0890230e+02   1.0000000e+00   4.6238509e-01   1.0213199e-01   5.7404091e-02   4.8589781e-02
   1.1144153e+02   1.0000000e+00   4.4702832e-01   9.9550548e-02   5.6010398e-02   4.7419648e-02
   1.1403996e+02   1.0000000e+00   4.3233382e-01   9.7040587e-02   5.4652569e-02   4.6279173e-02
   1.1669898e+02   1.0000000e+00   4.1826341e-01   9.4599823e-02   5.3329584e-02   4.5167534e-02
   1.1942000e+02   1.0000000e+00   4.0478174e-01   9.2226057e-02   5.2040456e-02   4.4083935e-02
   1.2220447e+02   1.0000000e+00   3.9185606e-01   8.9917173e-02   5.0784233e-02   4.3027605e-02
   1.2505386e+02   1.0000000e+00   3.7945594e-01   8.7671136e-02   4.9559991e-02   4.1997799e-02
   1.2796969e+02   1.0000000e+00   3.6755314e-01   8.5485987e-02   4.8366838e-02   4.0993792e-02
   1.3095350e+02   1.0000000e+00   3.5612134e-01   8.3359843e-02   4.7203908e-02   4.0014885e-02
   1.3400689e+02   1.0000000e+00   3.4513603e-01   8.1290887e-02   4.6070367e-02   3.9060398e-02
   1.3713147e+02   1.0000000e+00   3.3457435e-01   7.9277371e-02   4.4965402e-02   3.8129672e-02
   1.4032891e+02   1.0000000e+00   3.2441493e-01   7.7317610e-02   4.3888231e-02   3.7222070e-02
   1.4360090e+02   1.0000000e+00   3.1463781e-01   7.5409982e-02   4.2838092e-02   3.6336972e-02
   1.4694918e+02   1.0000000e+00   3.0522428e-01   7.3552919e-02   4.1814249e-02   3.5473779e-02
   1.5037553e+02   1.0000000e+00   2.9615682e-01   7.1744912e-02   4.0815989e-02   3.4631907e-02
   1.5388178e+02   1.0000000e+00   2.8741899e-01   6.9984504e-02   3.9842621e-02   3.3810792e-02
   1.5746977e+02   1.0000000e+00   2.7899536e-01   6.8270291e-02   3.8893473e-02   3.3009887e-02
   1.6114143e+02   1.0000000e+00   2.7087141e-01   6.6600915e-02   3.7967895e-02   3.2228658e-02
   1.6489869e+02   1.0000000e+00   2.6303349e-01   6.4975066e-02   3.7065258e-02   3.1466590e-02
   1.6874357e+02   1.0000000e+00   2.5546875e-01   6.3391479e-02   3.6184950e-02   3.0723180e-02
   1.7267809e+02   1.0000000e+00   2.4816506e-01   6.1848933e-02   3.5326377e-02   2.9997944e-02
   1.7670435e+02   1.0000000e+00   2.4111101e-01   6.0346247e-02   3.4488965e-02   2.9290407e-02
   1.8082449e+02   1.0000000e+00   2.3429578e-01   5.8882279e-02   3.3672154e-02   2.8600111e-02
   1.8504070e+02   1.0000000e+00   2.2770919e-01   5.7455927e-02   3.2875404e-02   2.7926611e-02
   1.8935522e+02   1.0000000e+00   2.2134160e-01   5.6066123e-02   3.2098187e-02   2.7269472e-02
   1.9377033e+02   1.0000000e+00   2.1518387e-01   5.4711837e-02   3.1339994e-02   2.6628275e-02
   1.9828839e+02   1.0000000e+00   2.0922736e-01   5.3392069e-02   3.0600328e-02   2.6002609e-02
   2.0291180e+02   1.0000000e+00   2.0346388e-01   5.2105855e-02   2.9878707e-02   2.5392079e-02
   2.0764301e+02   1.0000000e+00   1.9788566e-01   5.0852259e-02   2.9174665e-02   2.4796297e-02
   2.1248454e+02   1.0000000e+00   1.9248533e-01   4.9630378e-02   2.8487747e-02   2.4214889e-02
   2.1743895e+02   1.0000000e+00   1.8725587e-01   4.8439335e-02   2.7817512e-02   2.3647488e-02
   2.2250888e+02   1.0000000e+00   1.8219065e-01   4.7278282e-02   2.7163530e-02   2.3093741e-02
   2.2769703e+02   1.0000000e+00   1.7728332e-01   4.6146397e-02   2.6525385e-02   2.2553302e-02
   2.3300614e+02   1.0000000e+00   1.7252786e-01   4.5042885e-02   2.5902672e-02   2.2025836e-02
   2.3843905e+02   1.0000000e+00   1.6791854e-01   4.3966974e-02   2.5294998e-02   2.1511016e-02
   2.4399863e+02   1.0000000e+00   1.6344991e-01   4.2917917e-02   2.4701980e-02   2.1008524e-02
   2.4968784e+02   1.0000000e+00   1.5911674e-01   4.1894989e-02   2.4123246e-02   2.0518053e-02
   2.5550971e+02   1.0000000e+00   1.5491407e-01   4.0897487e-02   2.3558434e-02   2.0039300e-02
   2.6146732e+02   1.0000000e+00   1.5083717e-01   3.9924732e-02   2.3007193e-02   1.9571975e-02
   2.6756384e+02   1.0000000e+00   1.4688151e-01   3.8976061e-02   2.2469180e-02   1.9115792e-02
   2.7380252e+02   1.0000000e+00   1.4304277e-01   3.8050835e-02   2.1944063e-02   1.8670474e-02
   2.8018666e+02   1.0000000e+00   1.3931681e-01   3.7148431e-02   2.1431518e-02   1.8235753e-02
   2.8671965e+02   1.0000000e+00   1.3569969e-01   3.6268247e-02   2.0931231e-02   1.7811364e-02
   2.9340497e+02   1.0000000e+00   1.3218763e-01   3.5409698e-02   2.0442894e-02   1.7397055e-02
   3.0024617e+02   1.0000000e+00   1.2877701e-01   3.4572214e-02   1.9966211e-02   1.6992575e-02
   3.0724688e+02   1.0000000e+00   1.2546436e-01   3.3755245e-02   1.9500890e-02   1.6597682e-02
   3.1441083e+02   1.0000000e+00   1.2224637e-01   3.2958255e-02   1.9046650e-02   1.6212141e-02
   3.2174182e+02   1.0000000e+00   1.1911986e-01   3.2180724e-02   1.8603216e-02   1.5835723e-02
   3.2924373e+02   1.0000000e+00   1.1608177e-01   3.1422147e-02   1.8170321e-02   1.5468204e-02
   3.3692057e+02   1.0000000e+00   1.1312919e-01   3.0682033e-02   1.7747704e-02   1.5109366e-02
   3.4477641e+02   1.0000000e+00   1.1025931e-01   2.9959908e-02   1.7335111e-02   1.4758997e-02
   3.5281541e+02   1.0000000e+00   1.0746942e-01   2.9255306e-02   1.6932297e-02   1.4416891e-02
   3.6104186e+02   1.0000000e+00   1.0475695e-01   2.8567779e-02   1.6539021e-02   1.4082846e-02
   3.6946012e+02   1.0000000e+00   1.0211941e-01   2.7896889e-02   1.6155048e-02   1.3756667e-02
   3.7807467e+02   1.0000000e+00   9.9554404e-02   2.7242212e-02   1.5780151e-02   1.3438163e-02
   3.8689007e+02   1.0000000e+00   9.7059637e-02   2.6603334e-02   1.5414108e-02   1.3127147e-02
   3.9591103e+02   1.0000000e+00   9.4632901e-02   2.5979855e-02   1.5056703e-02   1.2823438e-02
   4.0514232e+02   1.0000000e+00   9.2272069e-02   2.5371383e-02   1.4707725e-02   1.2526860e-02
   4.1458885e+02   1.0000000e+00   8.9975094e-02   2.4777539e-02   1.4366969e-02   1.2237240e-02
   4.2425564e+02   1.0000000e+00   8.7740006e-02   2.4197955e-02   1.4034235e-02   1.1954411e-02
   4.3414783e+02   1.0000000e+00   8.5564908e-02   2.3632271e-02   1.3709329e-02   1.1678209e-02
   4.4427067e+02   1.0000000e+00   8.3447972e-02   2.3080137e-02   1.3392061e-02   1.1408475e-02
   4.5462955e+02   1.0000000e+00   8.1387436e-02   2.2541215e-02   1.3082246e-02   1.1145053e-02
   4.6522995e+02   1.0000000e+00   7.9381602e-02   2.2015174e-02   1.2779704e-02   1.0887792e-02
   4.7607752e+02   1.0000000e+00   7.7428832e-02   2.1501692e-02   1.2484259e-02   1.0636543e-02
   4.8717802e+02   1.0000000e+00   7.5527547e-02   2.1000457e-02   1.2195741e-02   1.0391165e-02
   4.9853735e+02   1.0000000e+00   7.3676223e-02   2.0511163e-02   1.1913981e-02   1.0151514e-02
   5.1016153e+02   1.0000000e+00   7.1873389e-02   2.0033515e-02   1.1638819e-02   9.9174564e-03
   5.2205675e+02   1.0000000e+00   7.0117625e-02   1.9567224e-02   1.1370096e-02   9.6888568e-03
   5.3422933e+02   1.0000000e+00   6.8407559e-02   1.9112009e-02   1.1107656e-02   9.4655857e-03
   5.4668573e+02   1.0000000e+00   6.6741868e-02   1.8667597e-02   1.0851350e-02   9.2475161e-03
   5.5943257e+02   1.0000000e+00   6.5119273e-02   1.8233721e-02   1.0601030e-02   9.0345243e-03
   5.7247662e+02   1.0000000e+00   6.3538535e-02   1.7810124e-02   1.0356554e-02   8.8264895e-03
   5.8582482e+02   1.0000000e+00   6.1998462e-02   1.7396552e-02   1.0117782e-02   8.6232942e-03
   5.9948425e+02   1.0000000e+00   6.0497896e-02   1.6992759e-02   9.8845776e-03   8.4248234e-03
   6.1346217e+02   1.0000000e+00   5.9035722e-02   1.6598507e-02   9.6568085e-03   8.2309652e-03
   6.2776601e+02   1.0000000e+00   5.7610857e-02   1.6213562e-02   9.4343452e-03   8.0416104e-03
   6.4240337e+02   1.0000000e+00   5.6222255e-02   1.5837697e-02   9.2170614e-03   7.8566523e-03
   6.5738201e+02   1.0000000e+00   5.4868906e-02   1.5470690e-02   9.0048340e-03   7.6759872e-03
   6.7270991e+02   1.0000000e+00   5.3549830e-02   1.5112328e-02   8.7975431e-03   7.4995135e-03
   6.8839521e+02   1.0000000e+00   5.2264078e-02   1.4762399e-02   8.5950715e-03   7.3271324e-03
   7.0444623e+02   1.0000000e+00   5.1010732e-02   1.4420699e-02   8.3973051e-03   7.1587472e-03
   7.2087150e+02   1.0000000e+00   4.9788902e-02   1.4087029e-02   8.2041324e-03   6.9942640e-03
   7.3767976e+02   1.0000000e+00   4.8597728e-02   1.3761194e-02   8.0154447e-03   6.8335907e-03
   7.5487993e+02   1.0000000e+00   4.7436375e-02   1.3443005e-02   7.8311361e-03   6.6766378e-03
   7.7248115e+02   1.0000000e+00   4.6304033e-02   1.3132279e-02   7.6511031e-03   6.5233177e-03
   7.9049276e+02   1.0000000e+00   4.5199919e-02   1.2828834e-02   7.4752449e-03   6.3735451e-03
   8.0892435e+02   1.0000000e+00   4.4123272e-02   1.2532497e-02   7.3034629e-03   6.2272367e-03
   8.2778570e+02   1.0000000e+00   4.3073357e-02   1.2243095e-02   7.1356612e-03   6.0843113e-03
   8.4708683e+02   1.0000000e+00   4.2049457e-02   1.1960463e-02   6.9717461e-03   5.9446895e-03
   8.6683799e+02   1.0000000e+00   4.1050881e-02   1.1684438e-02   6.8116260e-03   5.8082938e-03
   8.8704969e+02   1.0000000e+00   4.0076956e-02   1.1414863e-02   6.6552119e-03   5.6750488e-03
   9.0773265e+02   1.0000000e+00   3.9127029e-02   1.1151582e-02   6.5024166e-03   5.5448807e-03
   9.2889787e+02   1.0000000e+00   3.8200467e-02   1.0894445e-02   6.3531551e-03   5.4177176e-03
   9.5055659e+02   1.0000000e+00   3.7296656e-02   1.0643306e-02   6.2073446e-03   5.2934891e-03
   9.7272032e+02   1.0000000e+00   3.6415000e-02   1.0398022e-02   6.0649042e-03   5.1721267e-03
   9.9540083e+02   1.0000000e+00   3.5554919e-02   1.0158453e-02   5.9257549e-03   5.0535636e-03
   1.0186102e+03   1.0000000e+00   3.4715851e-02   9.9244633e-03   5.7898197e-03   4.9377343e-03
   1.0423607e+03   1.0000000e+00   3.3897251e-02   9.6959200e-03   5.6570232e-03   4.8245752e-03
   1.0666650e+03   1.0000000e+00   3.3098588e-02   9.4726939e-03   5.5272922e-03   4.7140239e-03
   1.0915359e+03   1.0000000e+00   3.2319347e-02   9.2546588e-03   5.4005549e-03   4.6060198e-03
   1.1169868e+03   1.0000000e+00   3.1559027e-02   9.0416917e-03   5.2767415e-03   4.5005034e-03
   1.1430311e+03   1.0000000e+00   3.0817143e-02   8.8336724e-03   5.1557837e-03   4.3974170e-03
   1.1696827e+03   1.0000000e+00   3.0093222e-02   8.6304840e-03   5.0376148e-03   4.2967039e-03
   1.1969557e+03   1.0000000e+00   2.9386805e-02   8.4320121e-03   4.9221698e-03   4.1983090e-03
   1.2248646e+03   1.0000000e+00   2.8697445e-02   8.2381454e-03   4.8093853e-03   4.1021783e-03
   1.2534243e+03   1.0000000e+00   2.8024708e-02   8.0487751e-03   4.6991991e-03   4.0082594e-03
   1.2826498e+03   1.0000000e+00   2.7368174e-02   7.8637952e-03   4.5915509e-03   3.9165007e-03
   1.3125568e+03   1.0000000e+00   2.6727431e-02   7.6831021e-03   4.4863816e-03   3.8268523e-03
   1.3431612e+03   1.0000000e+00   2.6102081e-02   7.5065950e-03   4.3836334e-03   3.7392650e-03
   1.3744791e+03   1.0000000e+00   2.5491736e-02   7.3341753e-03   4.2832502e-03   3.6536912e-03
   1.4065272e+03   1.0000000e+00   2.4896019e-02   7.1657468e-03   4.1851768e-03   3.5700841e-03
   1.4393226e+03   1.0000000e+00   2.4314562e-02   7.0012158e-03   4.0893598e-03   3.4883981e-03
   1.4728827e+03   1.0000000e+00   2.3747009e-02   6.8404908e-03   3.9957466e-03   3.4085888e-03
   1.5072253e+03   1.0000000e+00   2.3193013e-02   6.6834824e-03   3.9042862e-03   3.3306126e-03
   1.5423686e+03   1.0000000e+00   2.2652234e-02   6.5301035e-03   3.8149286e-03   3.2544273e-03
   1.5783314e+03   1.0000000e+00   2.2124345e-02   6.3802690e-03   3.7276249e-03   3.1799912e-03
   1.6151327e+03   1.0000000e+00   2.1609025e-02   6.2338958e-03   3.6423277e-03   3.1072639e-03
   1.6527921e+03   1.0000000e+00   2.1105963e-02   6.0909031e-03   3.5589904e-03   3.0362060e-03
   1.6913295e+03   1.0000000e+00   2.0614855e-02   5.9512116e-03   3.4775676e-03   2.9667789e-03
   1.7307655e+03   1.0000000e+00   2.0135407e-02   5.8147442e-03   3.3980150e-03   2.8989448e-03
   1.7711211e+03   1.0000000e+00   1.9667329e-02   5.6814255e-03   3.3202892e-03   2.8326669e-03
   1.8124175e+03   1.0000000e+00   1.9210344e-02   5.5511821e-03   3.2443481e-03   2.7679093e-03
   1.8546769e+03   1.0000000e+00   1.8764178e-02   5.4239422e-03   3.1701503e-03   2.7046370e-03
   1.8979216e+03   1.0000000e+00   1.8328567e-02   5.2996356e-03   3.0976555e-03   2.6428156e-03
   1.9421747e+03   1.0000000e+00   1.7903250e-02   5.1781941e-03   3.0268244e-03   2.5824116e-03
   1.9874595e+03   1.0000000e+00   1.7487978e-02   5.0595508e-03   2.9576185e-03   2.5233924e-03
   2.0338003e+03   1.0000000e+00   1.7082504e-02   4.9436405e-03   2.8900002e-03   2.4657260e-03
   2.0812216e+03   1.0000000e+00   1.6686590e-02   4.8303997e-03   2.8239330e-03   2.4093813e-03
   2.1297485e+03   1.0000000e+00   1.6300003e-02   4.7197662e-03   2.7593810e-03   2.3543277e-03
   2.1794070e+03   1.0000000e+00   1.5922516e-02   4.6116794e-03   2.6963092e-03   2.3005355e-03
   2.2302233e+03   1.0000000e+00   1.5553910e-02   4.5060801e-03   2.6346835e-03   2.2479757e-03
   2.2822245e+03   1.0000000e+00   1.5193968e-02   4.4029105e-03   2.5744705e-03   2.1966199e-03
   2.3354381e+03   1.0000000e+00   1.4842480e-02   4.3021141e-03   2.5156376e-03   2.1464403e-03
   2.3898926e+03   1.0000000e+00   1.4499243e-02   4.2036359e-03   2.4581531e-03   2.0974100e-03
   2.4456167e+03   1.0000000e+00   1.4164058e-02   4.1074221e-03   2.4019859e-03   2.0495023e-03
   2.5026401e+03   1.0000000e+00   1.3836730e-02   4.0134201e-03   2.3471055e-03   2.0026915e-03
   2.5609931e+03   1.0000000e+00   1.3517070e-02   3.9215786e-03   2.2934824e-03   1.9569524e-03
   2.6207067e+03   1.0000000e+00   1.3204894e-02   3.8318477e-03   2.2410876e-03   1.9122604e-03
   2.6818126e+03   1.0000000e+00   1.2900022e-02   3.7441783e-03   2.1898928e-03   1.8685912e-03
   2.7443433e+03   1.0000000e+00   1.2602279e-02   3.6585228e-03   2.1398705e-03   1.8259215e-03
   2.8083320e+03   1.0000000e+00   1.2311494e-02   3.5748344e-03   2.0909935e-03   1.7842283e-03
   2.8738127e+03   1.0000000e+00   1.2027500e-02   3.4930678e-03   2.0432356e-03   1.7434890e-03
   2.9408202e+03   1.0000000e+00   1.1750136e-02   3.4131784e-03   1.9965711e-03   1.7036819e-03
   3.0093900e+03   1.0000000e+00   1.1479243e-02   3.3351228e-03   1.9509747e-03   1.6647854e-03
   3.0795587e+03   1.0000000e+00   1.1214666e-02   3.2588586e-03   1.9064219e-03   1.6267787e-03
   3.1513635e+03   1.0000000e+00   1.0956255e-02   3.1843444e-03   1.8628888e-03   1.5896414e-03
   3.2248425e+03   1.0000000e+00   1.0703863e-02   3.1115399e-03   1.8203518e-03   1.5533534e-03
   3.3000348e+03   1.0000000e+00   1.0457347e-02   3.0404054e-03   1.7787882e-03   1.5178953e-03
   3.3769803e+03   1.0000000e+00   1.0216568e-02   2.9709024e-03   1.7381755e-03   1.4832481e-03
   3.4557199e+03   1.0000000e+00   9.9813893e-03   2.9029934e-03   1.6984919e-03   1.4493930e-03
   3.5362955e+03   1.0000000e+00   9.7516778e-03   2.8366414e-03   1.6597161e-03   1.4163120e-03
   3.6187498e+03   1.0000000e+00   9.5273041e-03   2.7718106e-03   1.6218271e-03   1.3839873e-03
   3.7031267e+03   1.0000000e+00   9.3081420e-03   2.7084659e-03   1.5848047e-03   1.3524016e-03
   3.7894709e+03   1.0000000e+00   9.0940681e-03   2.6465730e-03   1.5486290e-03   1.3215378e-03
   3.8778284e+03   1.0000000e+00   8.8849622e-03   2.5860985e-03   1.5132805e-03   1.2913795e-03
   3.9682461e+03   1.0000000e+00   8.6807069e-03   2.5270097e-03   1.4787403e-03   1.2619105e-03
   4.0607720e+03   1.0000000e+00   8.4811879e-03   2.4692746e-03   1.4449897e-03   1.2331149e-03
   4.1554553e+03   1.0000000e+00   8.2862934e-03   2.4128622e-03   1.4120108e-03   1.2049774e-03
   4.2523463e+03   1.0000000e+00   8.0959145e-03   2.3577418e-03   1.3797857e-03   1.1774829e-03
   4.3514965e+03   1.0000000e+00   7.9099448e-03   2.3038838e-03   1.3482972e-03   1.1506165e-03
   4.4529585e+03   1.0000000e+00   7.7282808e-03   2.2512591e-03   1.3175285e-03   1.1243640e-03
   4.5567863e+03   1.0000000e+00   7.5508211e-03   2.1998394e-03   1.2874630e-03   1.0987112e-03
   4.6630349e+03   1.0000000e+00   7.3774670e-03   2.1495968e-03   1.2580845e-03   1.0736445e-03
   4.7717609e+03   1.0000000e+00   7.2081221e-03   2.1005045e-03   1.2293774e-03   1.0491504e-03
   4.8830221e+03   1.0000000e+00   7.0426924e-03   2.0525358e-03   1.2013263e-03   1.0252158e-03
   4.9968775e+03   1.0000000e+00   6.8810860e-03   2.0056649e-03   1.1739161e-03   1.0018278e-03
   5.1133875e+03   1.0000000e+00   6.7232135e-03   1.9598667e-03   1.1471321e-03   9.7897408e-04
   5.2326142e+03   1.0000000e+00   6.5689873e-03   1.9151165e-03   1.1209601e-03   9.5664225e-04
   5.3546209e+03   1.0000000e+00   6.4183222e-03   1.8713902e-03   1.0953859e-03   9.3482041e-04
   5.4794723e+03   1.0000000e+00   6.2711349e-03   1.8286642e-03   1.0703959e-03   9.1349690e-04
   5.6072349e+03   1.0000000e+00   6.1273440e-03   1.7869156e-03   1.0459768e-03   8.9266030e-04
   5.7379764e+03   1.0000000e+00   5.9868704e-03   1.7461220e-03   1.0221154e-03   8.7229947e-04
   5.8717664e+03   1.0000000e+00   5.8496364e-03   1.7062614e-03   9.9879893e-04   8.5240353e-04
   6.0086759e+03   1.0000000e+00   5.7155666e-03   1.6673125e-03   9.7601499e-04   8.3296185e-04
   6.1487777e+03   1.0000000e+00   5.5845871e-03   1.6292542e-03   9.5375136e-04   8.1396402e-04
   6.2921461e+03   1.0000000e+00   5.4566260e-03   1.5920661e-03   9.3199613e-04   7.9539990e-04
   6.4388574e+03   1.0000000e+00   5.3316129e-03   1.5557283e-03   9.1073768e-04   7.7725957e-04
   6.5889896e+03   1.0000000e+00   5.2094791e-03   1.5202213e-03   8.8996462e-04   7.5953333e-04
   6.7426222e+03   1.0000000e+00   5.0901577e-03   1.4855260e-03   8.6966587e-04   7.4221172e-04
   6.8998371e+03   1.0000000e+00   4.9735832e-03   1.4516238e-03   8.4983055e-04   7.2528548e-04
   7.0607177e+03   1.0000000e+00   4.8596917e-03   1.4184965e-03   8.3044808e-04   7.0874558e-04
   7.2253495e+03   1.0000000e+00   4.7484210e-03   1.3861263e-03   8.1150809e-04   6.9258318e-04
   7.3938199e+03   1.0000000e+00   4.6397101e-03   1.3544960e-03   7.9300047e-04   6.7678964e-04
   7.5662185e+03   1.0000000e+00   4.5334997e-03   1.3235884e-03   7.7491532e-04   6.6135655e-04
   7.7426368e+03   1.0000000e+00   4.4297315e-03   1.2933872e-03   7.5724299e-04   6.4627565e-04
   7.9231686e+03   1.0000000e+00   4.3283491e-03   1.2638760e-03   7.3997403e-04   6.3153890e-04
   8.1079098e+03   1.0000000e+00   4.2292971e-03   1.2350391e-03   7.2309922e-04   6.1713844e-04
   8.2969585e+03   1.0000000e+00   4.1325214e-03   1.2068610e-03   7.0660956e-04   6.0306658e-04
   8.4904152e+03   1.0000000e+00   4.0379693e-03   1.1793266e-03   6.9049623e-04   5.8931581e-04
   8.6883826e+03   1.0000000e+00   3.9455893e-03   1.1524212e-03   6.7475064e-04   5.7587879e-04
   8.8909660e+03   1.0000000e+00   3.8553311e-03   1.1261304e-03   6.5936437e-04   5.6274836e-04
   9.0982729e+03   1.0000000e+00   3.7671456e-03   1.1004401e-03   6.4432922e-04   5.4991750e-04
   9.3104135e+03   1.0000000e+00   3.6809848e-03   1.0753366e-03   6.2963716e-04   5.3737939e-04
   9.5275005e+03   1.0000000e+00   3.5968020e-03   1.0508064e-03   6.1528036e-04   5.2512732e-04
   9.7496492e+03   1.0000000e+00   3.5145513e-03   1.0268364e-03   6.0125114e-04   5.1315476e-04
   9.9769776e+03   1.0000000e+00   3.4341881e-03   1.0034138e-03   5.8754203e-04   5.0145534e-04
   1.0209607e+04   1.0000000e+00   3.3556689e-03   9.8052609e-04   5.7414570e-04   4.9002281e-04
   1.0447660e+04   1.0000000e+00   3.2789509e-03   9.5816096e-04   5.6105503e-04   4.7885108e-04
   1.0691263e+04   1.0000000e+00   3.2039926e-03   9.3630649e-04   5.4826301e-04   4.6793418e-04
   1.0940547e+04   1.0000000e+00   3.1307534e-03   9.1495099e-04   5.3576284e-04   4.5726631e-04
   1.1195643e+04   1.0000000e+00   3.0591937e-03   8.9408305e-04   5.2354784e-04   4.4684177e-04
   1.1456687e+04   1.0000000e+00   2.9892745e-03   8.7369152e-04   5.1161150e-04   4.3665501e-04
   1.1723818e+04   1.0000000e+00   2.9209582e-03   8.5376550e-04   4.9994745e-04   4.2670060e-04
   1.1997177e+04   1.0000000e+00   2.8542078e-03   8.3429434e-04   4.8854948e-04   4.1697323e-04
   1.2276910e+04   1.0000000e+00   2.7889871e-03   8.1526764e-04   4.7741151e-04   4.0746773e-04
   1.2563166e+04   1.0000000e+00   2.7252610e-03   7.9667524e-04   4.6652760e-04   3.9817902e-04
   1.2856096e+04   1.0000000e+00   2.6629949e-03   7.7850721e-04   4.5589196e-04   3.8910215e-04
   1.3155856e+04   1.0000000e+00   2.6021552e-03   7.6075385e-04   4.4549890e-04   3.8023229e-04
   1.3462606e+04   1.0000000e+00   2.5427091e-03   7.4340566e-04   4.3534290e-04   3.7156472e-04
   1.3776508e+04   1.0000000e+00   2.4846246e-03   7.2645341e-04   4.2541854e-04   3.6309482e-04
   1.4097729e+04   1.0000000e+00   2.4278702e-03   7.0988802e-04   4.1572054e-04   3.5481807e-04
   1.4426440e+04   1.0000000e+00   2.3724153e-03   6.9370066e-04   4.0624371e-04   3.4673007e-04
   1.4762815e+04   1.0000000e+00   2.3182302e-03   6.7788270e-04   3.9698302e-04   3.3882651e-04
   1.5107033e+04   1.0000000e+00   2.2652854e-03   6.6242568e-04   3.8793354e-04   3.3110318e-04
   1.5459277e+04   1.0000000e+00   2.2135526e-03   6.4732136e-04   3.7909043e-04   3.2355596e-04
   1.5819735e+04   1.0000000e+00   2.1630039e-03   6.3256169e-04   3.7044899e-04   3.1618084e-04
   1.6188597e+04   1.0000000e+00   2.1136119e-03   6.1813878e-04   3.6200463e-04   3.0897390e-04
   1.6566060e+04   1.0000000e+00   2.0653503e-03   6.0404494e-04   3.5375282e-04   3.0193128e-04
   1.6952323e+04   1.0000000e+00   2.0181929e-03   5.9027266e-04   3.4568920e-04   2.9504925e-04
   1.7347594e+04   1.0000000e+00   1.9721144e-03   5.7681458e-04   3.3780945e-04   2.8832414e-04
   1.7752080e+04   1.0000000e+00   1.9270901e-03   5.6366354e-04   3.3010938e-04   2.8175236e-04
   1.8165998e+04   1.0000000e+00   1.8830956e-03   5.5081251e-04   3.2258490e-04   2.7533043e-04
   1.8589567e+04   1.0000000e+00   1.8401074e-03   5.3825465e-04   3.1523199e-04   2.6905492e-04
   1.9023012e+04   1.0000000e+00   1.7981024e-03   5.2598326e-04   3.0804675e-04   2.6292248e-04
   1.9466563e+04   1.0000000e+00   1.7570580e-03   5.1399180e-04   3.0102533e-04   2.5692987e-04
   1.9920457e+04   1.0000000e+00   1.7169522e-03   5.0227387e-04   2.9416402e-04   2.5107388e-04
   2.0384934e+04   1.0000000e+00   1.6777634e-03   4.9082322e-04   2.8745915e-04   2.4535140e-04
   2.0860241e+04   1.0000000e+00   1.6394705e-03   4.7963377e-04   2.8090715e-04   2.3975939e-04
   2.1346630e+04   1.0000000e+00   1.6020531e-03   4.6869953e-04   2.7450454e-04   2.3429486e-04
   2.1844361e+04   1.0000000e+00   1.5654910e-03   4.5801469e-04   2.6824790e-04   2.2895491e-04
   2.2353696e+04   1.0000000e+00   1.5297646e-03   4.4757355e-04   2.6213392e-04   2.2373671e-04
   2.2874908e+04   1.0000000e+00   1.4948549e-03   4.3737055e-04   2.5615933e-04   2.1863746e-04
   2.3408273e+04   1.0000000e+00   1.4607429e-03   4.2740024e-04   2.5032095e-04   2.1365446e-04
   2.3954074e+04   1.0000000e+00   1.4274106e-03   4.1765732e-04   2.4461568e-04   2.0878506e-04
   2.4512601e+04   1.0000000e+00   1.3948399e-03   4.0813660e-04   2.3904047e-04   2.0402667e-04
   2.5084151e+04   1.0000000e+00   1.3630134e-03   3.9883300e-04   2.3359238e-04   1.9937674e-04
   2.5669027e+04   1.0000000e+00   1.3319142e-03   3.8974158e-04   2.2826848e-04   1.9483282e-04
   2.6267541e+04   1.0000000e+00   1.3015255e-03   3.8085748e-04   2.2306596e-04   1.9039248e-04
   2.6880010e+04   1.0000000e+00   1.2718310e-03   3.7217597e-04   2.1798203e-04   1.8605336e-04
   2.7506760e+04   1.0000000e+00   1.2428149e-03   3.6369244e-04   2.1301401e-04   1.8181316e-04
   2.8148124e+04   1.0000000e+00   1.2144616e-03   3.5540235e-04   2.0815924e-04   1.7766961e-04
   2.8804442e+04   1.0000000e+00   1.1867559e-03   3.4730131e-04   2.0341514e-04   1.7362051e-04
   2.9476063e+04   1.0000000e+00   1.1596830e-03   3.3938499e-04   1.9877918e-04   1.6966371e-04
   3.0163343e+04   1.0000000e+00   1.1332285e-03   3.3164918e-04   1.9424891e-04   1.6579710e-04
   3.0866649e+04   1.0000000e+00   1.1073781e-03   3.2408976e-04   1.8982190e-04   1.6201863e-04
   3.1586354e+04   1.0000000e+00   1.0821180e-03   3.1670270e-04   1.8549581e-04   1.5832628e-04
   3.2322840e+04   1.0000000e+00   1.0574348e-03   3.0948408e-04   1.8126834e-04   1.5471810e-04
   3.3076498e+04   1.0000000e+00   1.0333152e-03   3.0243005e-04   1.7713723e-04   1.5119216e-04
   3.3847729e+04   1.0000000e+00   1.0097463e-03   2.9553684e-04   1.7310029e-04   1.4774659e-04
   3.4636942e+04   1.0000000e+00   9.8671560e-04   2.8880081e-04   1.6915536e-04   1.4437956e-04
   3.5444557e+04   1.0000000e+00   9.6421067e-04   2.8221835e-04   1.6530036e-04   1.4108927e-04
   3.6271003e+04   1.0000000e+00   9.4221953e-04   2.7578597e-04   1.6153323e-04   1.3787397e-04
   3.7116718e+04   1.0000000e+00   9.2073043e-04   2.6950024e-04   1.5785197e-04   1.3473197e-04
   3.7982153e+04   1.0000000e+00   8.9973188e-04   2.6335782e-04   1.5425461e-04   1.3166157e-04
   3.8867767e+04   1.0000000e+00   8.7921266e-04   2.5735543e-04   1.5073925e-04   1.2866116e-04
   3.9774030e+04   1.0000000e+00   8.5916182e-04   2.5148989e-04   1.4730402e-04   1.2572913e-04
   4.0701425e+04   1.0000000e+00   8.3956864e-04   2.4575806e-04   1.4394709e-04   1.2286394e-04
   4.1650442e+04   1.0000000e+00   8.2042266e-04   2.4015691e-04   1.4066667e-04   1.2006404e-04
   4.2621588e+04   1.0000000e+00   8.0171366e-04   2.3468345e-04   1.3746102e-04   1.1732796e-04
   4.3615378e+04   1.0000000e+00   7.8343164e-04   2.2933477e-04   1.3432844e-04   1.1465424e-04
   4.4632339e+04   1.0000000e+00   7.6556685e-04   2.2410802e-04   1.3126725e-04   1.1204146e-04
   4.5673013e+04   1.0000000e+00   7.4810974e-04   2.1900042e-04   1.2827584e-04   1.0948822e-04
   4.6737951e+04   1.0000000e+00   7.3105101e-04   2.1400926e-04   1.2535261e-04   1.0699318e-04
   4.7827720e+04   1.0000000e+00   7.1438154e-04   2.0913187e-04   1.2249600e-04   1.0455500e-04
   4.8942899e+04   1.0000000e+00   6.9809244e-04   2.0436566e-04   1.1970450e-04   1.0217239e-04
   5.0084080e+04   1.0000000e+00   6.8217503e-04   1.9970811e-04   1.1697662e-04   9.9844084e-05
   5.1251869e+04   1.0000000e+00   6.6662080e-04   1.9515672e-04   1.1431092e-04   9.7568840e-05
   5.2446887e+04   1.0000000e+00   6.5142146e-04   1.9070908e-04   1.1170597e-04   9.5345450e-05
   5.3669769e+04   1.0000000e+00   6.3656890e-04   1.8636283e-04   1.0916039e-04   9.3172732e-05
   5.4921165e+04   1.0000000e+00   6.2205520e-04   1.8211564e-04   1.0667283e-04   9.1049531e-05
   5.6201738e+04   1.0000000e+00   6.0787261e-04   1.7796527e-04   1.0424196e-04   8.8974718e-05
   5.7512171e+04   1.0000000e+00   5.9401358e-04   1.7390950e-04   1.0186649e-04   8.6947191e-05
   5.8853158e+04   1.0000000e+00   5.8047071e-04   1.6994618e-04   9.9545161e-05   8.4965871e-05
   6.0225412e+04   1.0000000e+00   5.6723679e-04   1.6607320e-04   9.7276736e-05   8.3029705e-05
   6.1629663e+04   1.0000000e+00   5.5430476e-04   1.6228849e-04   9.5060009e-05   8.1137664e-05
   6.3066655e+04   1.0000000e+00   5.4166771e-04   1.5859006e-04   9.2893802e-05   7.9288741e-05
   6.4537154e+04   1.0000000e+00   5.2931892e-04   1.5497592e-04   9.0776964e-05   7.7481955e-05
   6.6041940e+04   1.0000000e+00   5.1725181e-04   1.5144416e-04   8.8708369e-05   7.5716345e-05
   6.7581812e+04   1.0000000e+00   5.0545994e-04   1.4799289e-04   8.6686916e-05   7.3990972e-05
   6.9157588e+04   1.0000000e+00   4.9393703e-04   1.4462030e-04   8.4711533e-05   7.2304919e-05
   7.0770107e+04   1.0000000e+00   4.8267693e-04   1.4132457e-04   8.2781168e-05   7.0657290e-05
   7.2420223e+04   1.0000000e+00   4.7167365e-04   1.3810395e-04   8.0894795e-05   6.9047209e-05
   7.4108815e+04   1.0000000e+00   4.6092133e-04   1.3495675e-04   7.9051412e-05   6.7473820e-05
   7.5836779e+04   1.0000000e+00   4.5041422e-04   1.3188127e-04   7.7250039e-05   6.5936287e-05
   7.7605033e+04   1.0000000e+00   4.4014675e-04   1.2887589e-04   7.5489718e-05   6.4433792e-05
   7.9414517e+04   1.0000000e+00   4.3011343e-04   1.2593901e-04   7.3769513e-05   6.2965538e-05
   8.1266192e+04   1.0000000e+00   4.2030893e-04   1.2306906e-04   7.2088511e-05   6.1530743e-05
   8.3161042e+04   1.0000000e+00   4.1072801e-04   1.2026452e-04   7.0445817e-05   6.0128645e-05
   8.5100072e+04   1.0000000e+00   4.0136559e-04   1.1752390e-04   6.8840558e-05   5.8758499e-05
   8.7084315e+04   1.0000000e+00   3.9221666e-04   1.1484575e-04   6.7271881e-05   5.7419577e-05
   8.9114823e+04   1.0000000e+00   3.8327636e-04   1.1222863e-04   6.5738953e-05   5.6111166e-05
   9.1192676e+04   1.0000000e+00   3.7453992e-04   1.0967116e-04   6.4240959e-05   5.4832572e-05
   9.3318977e+04   1.0000000e+00   3.6600270e-04   1.0717197e-04   6.2777101e-05   5.3583115e-05
   9.5494856e+04   1.0000000e+00   3.5766015e-04   1.0472975e-04   6.1346603e-05   5.2362131e-05
   9.7721470e+04   1.0000000e+00   3.4950782e-04   1.0234318e-04   5.9948704e-05   5.1168971e-05
   1.0000000e+05   1.0000000e+00   3.4154138e-04   1.0001100e-04   5.8582661e-05   5.0003000e-05


==> data/Stationary_Bubble_Expected.dat <==
   0.0000000e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -1.0000000e+01
   2.8284200e-02   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -8.8000000e+00
   5.6568600e-02   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -7.6000000e+00
   8.4852800e-02   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -6.4000000e+00
   1.1313700e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -5.2000000e+00
   1.4142140e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -4.0000000e+00
   1.6970560e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -2.8000000e+00
   1.9798980e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -1.6000000e+00
   2.2627400e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00  -4.0000000e-01
   2.5455800e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.0000000e-01
   2.8284200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.0000000e+00
   3.1112600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.2000000e+00
   3.3941200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.4000000e+00
   3.6769600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.6000000e+00
   3.9598000e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.8000000e+00
   4.2426400e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.0000000e+00
   4.5254800e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.2000000e+00
   4.8083200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0400000e+01
   5.0911600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.1600000e+01
   5.3740200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.2800000e+01
   5.6568600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.4000000e+01
   5.9397000e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.5200000e+01
   6.2225400e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.6400000e+01
   6.5053800e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.7600000e+01
   6.7882200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.8800000e+01
   7.0710600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.0000000e+01
   7.3539200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.1200000e+01
   7.6367600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.2400000e+01
   7.9196000e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.3600000e+01
   8.2024400e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.4800000e+01
   8.4852800e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.6000000e+01
   8.7681200e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.7200000e+01
   9.0509600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.8400000e+01
   9.3338000e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   2.9600000e+01
   9.6166600e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.0800000e+01
   9.8995000e-01   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.2000000e+01
   1.0182340e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.3200000e+01
   1.0465180e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.4400000e+01
   1.0748020e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.5600000e+01
   1.1030860e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.6800000e+01
   1.1313700e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.8000000e+01
   1.1596560e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   3.9200000e+01
   1.1879400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.0400000e+01
   1.2162240e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.1600000e+01
   1.2445080e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.2800000e+01
   1.2727920e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.4000000e+01
   1.3010760e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.5200000e+01
   1.3293600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.6400000e+01
   1.3576440e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.7600000e+01
   1.3859300e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   4.8800000e+01
   1.4142140e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.0000000e+01
   1.4424980e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.1200000e+01
   1.4707820e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.2400000e+01
   1.4990660e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.3600000e+01
   1.5273500e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.4800000e+01
   1.5556340e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.6000000e+01
   1.5839200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.7200000e+01
   1.6122040e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.8400000e+01
   1.6404880e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   5.9600000e+01
   1.6687720e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.0800000e+01
   1.6970560e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.2000000e+01
   1.7253400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.3200000e+01
   1.7536240e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.4400000e+01
   1.7819100e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.5600000e+01
   1.8101940e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.6800000e+01
   1.8384780e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.8000000e+01
   1.8667620e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   6.9200000e+01
   1.8950460e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.0400000e+01
   1.9233300e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.1600000e+01
   1.9516140e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.2800000e+01
   1.9798980e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.4000000e+01
   2.0081800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.5200000e+01
   2.0364600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.6400000e+01
   2.0647600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.7600000e+01
   2.0930400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   7.8800000e+01
   2.1213200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.0000000e+01
   2.1496000e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.1200000e+01
   2.1778800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.2400000e+01
   2.2061800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.3600000e+01
   2.2344600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.4800000e+01
   2.2627400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.6000000e+01
   2.2910200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.7200000e+01
   2.3193200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.8400000e+01
   2.3476000e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   8.9600000e+01
   2.3758800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.0800000e+01
   2.4041600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.2000000e+01
   2.4324400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.3200000e+01
   2.4607400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.4400000e+01
   2.4890200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.5600000e+01
   2.5173000e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.6800000e+01
   2.5455800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.8000000e+01
   2.5738600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   9.9200000e+01
   2.6021600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0040000e+02
   2.6304400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0160000e+02
   2.6587200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0280000e+02
   2.6870000e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0400000e+02
   2.7152800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0520000e+02
   2.7435800e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0640000e+02
   2.7718600e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0760000e+02
   2.8001400e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.0880000e+02
   2.8284200e+00   1.0000000e+02   5.0000000e+01   1.2500000e+01   1.0000000e+00   1.1000000e+02


==> data/Stationary_Bubble_sigma_2.5E-01.dat <==
   0.0000000e+00   5.0000000e+01
   2.8284200e-02   5.0000000e+01
   5.6568600e-02   5.0000000e+01
   8.4852800e-02   5.0000000e+01
   1.1313700e-01   5.0000000e+01
   1.4142140e-01   5.0000000e+01
   1.6970560e-01   5.0000000e+01
   1.9798980e-01   5.0000000e+01
   2.2627400e-01   5.0000000e+01
   2.5455800e-01   5.0000000e+01
   2.8284200e-01   5.0000000e+01
   3.1112600e-01   5.0000000e+01
   3.3941200e-01   5.0000000e+01
   3.6769600e-01   5.0000000e+01
   3.9598000e-01   5.0000000e+01
   4.2426400e-01   5.0000000e+01
   4.5254800e-01   5.0000000e+01
   4.8083200e-01   5.0000000e+01
   5.0911600e-01   5.0000000e+01
   5.3740200e-01   5.0000000e+01
   5.6568600e-01   5.0000000e+01
   5.9397000e-01   5.0000000e+01
   6.2225400e-01   5.0000000e+01
   6.5053800e-01   5.0000000e+01
   6.7882200e-01   5.0000000e+01
   7.0710600e-01   5.0000000e+01
   7.3539200e-01   5.0000000e+01
   7.6367600e-01   5.0000000e+01
   7.9196000e-01   5.0000000e+01
   8.2024400e-01   5.0000000e+01
   8.4852800e-01   5.0000000e+01
   8.7681200e-01   5.0000000e+01
   9.0509600e-01   4.9000000e+01
   9.3338000e-01   4.8000000e+01
   9.6166600e-01   4.4000000e+01
   9.8995000e-01   3.3000000e+01
   1.0182340e+00   1.6000000e+01
   1.0465180e+00   5.0000000e+00
   1.0748020e+00   1.0000000e+00
   1.1030860e+00   0.0000000e+00
   1.1313700e+00   0.0000000e+00
   1.1596560e+00   0.0000000e+00
   1.1879400e+00   0.0000000e+00
   1.2162240e+00   0.0000000e+00
   1.2445080e+00   0.0000000e+00
   1.2727920e+00   0.0000000e+00
   1.3010760e+00   0.0000000e+00
   1.3293600e+00   0.0000000e+00
   1.3576440e+00   0.0000000e+00
   1.3859300e+00   0.0000000e+00
   1.4142140e+00   0.0000000e+00
   1.4424980e+00   0.0000000e+00
   1.4707820e+00   0.0000000e+00
   1.4990660e+00   0.0000000e+00
   1.5273500e+00   0.0000000e+00
   1.5556340e+00   0.0000000e+00
   1.5839200e+00   0.0000000e+00
   1.6122040e+00   0.0000000e+00
   1.6404880e+00   0.0000000e+00
   1.6687720e+00   0.0000000e+00
   1.6970560e+00   0.0000000e+00
   1.7253400e+00   0.0000000e+00
   1.7536240e+00   0.0000000e+00
   1.7819100e+00   0.0000000e+00
   1.8101940e+00   0.0000000e+00
   1.8384780e+00   0.0000000e+00
   1.8667620e+00   0.0000000e+00
   1.8950460e+00   0.0000000e+00
   1.9233300e+00   0.0000000e+00
   1.9516140e+00   0.0000000e+00
   1.9798980e+00   0.0000000e+00
   2.0081800e+00   0.0000000e+00
   2.0364600e+00   0.0000000e+00
   2.0647600e+00   0.0000000e+00
   2.0930400e+00   0.0000000e+00
   2.1213200e+00   0.0000000e+00
   2.1496000e+00   0.0000000e+00
   2.1778800e+00   0.0000000e+00
   2.2061800e+00   0.0000000e+00
   2.2344600e+00   0.0000000e+00
   2.2627400e+00   0.0000000e+00
   2.2910200e+00   0.0000000e+00
   2.3193200e+00   0.0000000e+00
   2.3476000e+00   0.0000000e+00
   2.3758800e+00   0.0000000e+00
   2.4041600e+00   0.0000000e+00
   2.4324400e+00   0.0000000e+00
   2.4607400e+00   0.0000000e+00
   2.4890200e+00   0.0000000e+00
   2.5173000e+00   0.0000000e+00
   2.5455800e+00   0.0000000e+00
   2.5738600e+00   0.0000000e+00
   2.6021600e+00   0.0000000e+00
   2.6304400e+00   0.0000000e+00
   2.6587200e+00   0.0000000e+00
   2.6870000e+00   0.0000000e+00
   2.7152800e+00   0.0000000e+00
   2.7435800e+00   0.0000000e+00
   2.7718600e+00   0.0000000e+00
   2.8001400e+00   0.0000000e+00
   2.8284200e+00   0.0000000e+00


==> data/Stationary_Bubble_sigma_5E-01.dat <==
   0.0000000e+00   1.0000000e+02
   2.8284200e-02   1.0000000e+02
   5.6568600e-02   1.0000000e+02
   8.4852800e-02   1.0000000e+02
   1.1313700e-01   1.0000000e+02
   1.4142140e-01   1.0000000e+02
   1.6970560e-01   1.0000000e+02
   1.9798980e-01   1.0000000e+02
   2.2627400e-01   1.0000000e+02
   2.5455800e-01   1.0000000e+02
   2.8284200e-01   1.0000000e+02
   3.1112600e-01   1.0000000e+02
   3.3941200e-01   1.0000000e+02
   3.6769600e-01   1.0000000e+02
   3.9598000e-01   1.0000000e+02
   4.2426400e-01   1.0000000e+02
   4.5254800e-01   1.0000000e+02
   4.8083200e-01   1.0000000e+02
   5.0911600e-01   1.0000000e+02
   5.3740200e-01   1.0000000e+02
   5.6568600e-01   1.0000000e+02
   5.9397000e-01   1.0000000e+02
   6.2225400e-01   1.0000000e+02
   6.5053800e-01   1.0000000e+02
   6.7882200e-01   1.0000000e+02
   7.0710600e-01   1.0000000e+02
   7.3539200e-01   1.0000000e+02
   7.6367600e-01   1.0000000e+02
   7.9196000e-01   1.0000000e+02
   8.2024400e-01   1.0000000e+02
   8.4852800e-01   1.0000000e+02
   8.7681200e-01   1.0000000e+02
   9.0509600e-01   9.8989899e+01
   9.3338000e-01   9.6969697e+01
   9.6166600e-01   8.8888889e+01
   9.8995000e-01   6.5656566e+01
   1.0182340e+00   3.2323232e+01
   1.0465180e+00   9.0909091e+00
   1.0748020e+00   2.0202020e+00
   1.1030860e+00   0.0000000e+00
   1.1313700e+00   0.0000000e+00
   1.1596560e+00   0.0000000e+00
   1.1879400e+00   0.0000000e+00
   1.2162240e+00   0.0000000e+00
   1.2445080e+00   0.0000000e+00
   1.2727920e+00   0.0000000e+00
   1.3010760e+00   0.0000000e+00
   1.3293600e+00   0.0000000e+00
   1.3576440e+00   0.0000000e+00
   1.3859300e+00   0.0000000e+00
   1.4142140e+00   0.0000000e+00
   1.4424980e+00   0.0000000e+00
   1.4707820e+00   0.0000000e+00
   1.4990660e+00   0.0000000e+00
   1.5273500e+00   0.0000000e+00
   1.5556340e+00   0.0000000e+00
   1.5839200e+00   0.0000000e+00
   1.6122040e+00   0.0000000e+00
   1.6404880e+00   0.0000000e+00
   1.6687720e+00   0.0000000e+00
   1.6970560e+00   0.0000000e+00
   1.7253400e+00   0.0000000e+00
   1.7536240e+00   0.0000000e+00
   1.7819100e+00   0.0000000e+00
   1.8101940e+00   0.0000000e+00
   1.8384780e+00   0.0000000e+00
   1.8667620e+00   0.0000000e+00
   1.8950460e+00   0.0000000e+00
   1.9233300e+00   0.0000000e+00
   1.9516140e+00   0.0000000e+00
   1.9798980e+00   0.0000000e+00
   2.0081800e+00   0.0000000e+00
   2.0364600e+00   0.0000000e+00
   2.0647600e+00   0.0000000e+00
   2.0930400e+00   0.0000000e+00
   2.1213200e+00   0.0000000e+00
   2.1496000e+00   0.0000000e+00
   2.1778800e+00   0.0000000e+00
   2.2061800e+00   0.0000000e+00
   2.2344600e+00   0.0000000e+00
   2.2627400e+00   0.0000000e+00
   2.2910200e+00   0.0000000e+00
   2.3193200e+00   0.0000000e+00
   2.3476000e+00   0.0000000e+00
   2.3758800e+00   0.0000000e+00
   2.4041600e+00   0.0000000e+00
   2.4324400e+00   0.0000000e+00
   2.4607400e+00   0.0000000e+00
   2.4890200e+00   0.0000000e+00
   2.5173000e+00   0.0000000e+00
   2.5455800e+00   0.0000000e+00
   2.5738600e+00   0.0000000e+00
   2.6021600e+00   0.0000000e+00
   2.6304400e+00   0.0000000e+00
   2.6587200e+00   0.0000000e+00
   2.6870000e+00   0.0000000e+00
   2.7152800e+00   0.0000000e+00
   2.7435800e+00   0.0000000e+00
   2.7718600e+00   0.0000000e+00
   2.8001400e+00   0.0000000e+00
   2.8284200e+00   0.0000000e+00


==> data/Stationary_Bubble_sigma_6.25E-02.dat <==
   0.0000000e+00   1.2500000e+01
   2.8284200e-02   1.2500000e+01
   5.6568600e-02   1.2500000e+01
   8.4852800e-02   1.2500000e+01
   1.1313700e-01   1.2500000e+01
   1.4142140e-01   1.2500000e+01
   1.6970560e-01   1.2500000e+01
   1.9798980e-01   1.2500000e+01
   2.2627400e-01   1.2500000e+01
   2.5455800e-01   1.2500000e+01
   2.8284200e-01   1.2500000e+01
   3.1112600e-01   1.2500000e+01
   3.3941200e-01   1.2500000e+01
   3.6769600e-01   1.2500000e+01
   3.9598000e-01   1.2500000e+01
   4.2426400e-01   1.2500000e+01
   4.5254800e-01   1.2500000e+01
   4.8083200e-01   1.2500000e+01
   5.0911600e-01   1.2500000e+01
   5.3740200e-01   1.2500000e+01
   5.6568600e-01   1.2500000e+01
   5.9397000e-01   1.2500000e+01
   6.2225400e-01   1.2500000e+01
   6.5053800e-01   1.2500000e+01
   6.7882200e-01   1.2500000e+01
   7.0710600e-01   1.2500000e+01
   7.3539200e-01   1.2500000e+01
   7.6367600e-01   1.2500000e+01
   7.9196000e-01   1.2500000e+01
   8.2024400e-01   1.2500000e+01
   8.4852800e-01   1.2500000e+01
   8.7681200e-01   1.2500000e+01
   9.0509600e-01   1.2500000e+01
   9.3338000e-01   1.2500000e+01
   9.6166600e-01   1.1458333e+01
   9.8995000e-01   8.3333333e+00
   1.0182340e+00   4.1666667e+00
   1.0465180e+00   1.0416667e+00
   1.0748020e+00   0.0000000e+00
   1.1030860e+00   0.0000000e+00
   1.1313700e+00   0.0000000e+00
   1.1596560e+00   0.0000000e+00
   1.1879400e+00   0.0000000e+00
   1.2162240e+00   0.0000000e+00
   1.2445080e+00   0.0000000e+00
   1.2727920e+00   0.0000000e+00
   1.3010760e+00   0.0000000e+00
   1.3293600e+00   0.0000000e+00
   1.3576440e+00   0.0000000e+00
   1.3859300e+00   0.0000000e+00
   1.4142140e+00   0.0000000e+00
   1.4424980e+00   0.0000000e+00
   1.4707820e+00   0.0000000e+00
   1.4990660e+00   0.0000000e+00
   1.5273500e+00   0.0000000e+00
   1.5556340e+00   0.0000000e+00
   1.5839200e+00   0.0000000e+00
   1.6122040e+00   0.0000000e+00
   1.6404880e+00   0.0000000e+00
   1.6687720e+00   0.0000000e+00
   1.6970560e+00   0.0000000e+00
   1.7253400e+00   0.0000000e+00
   1.7536240e+00   0.0000000e+00
   1.7819100e+00   0.0000000e+00
   1.8101940e+00   0.0000000e+00
   1.8384780e+00   0.0000000e+00
   1.8667620e+00   0.0000000e+00
   1.8950460e+00   0.0000000e+00
   1.9233300e+00   0.0000000e+00
   1.9516140e+00   0.0000000e+00
   1.9798980e+00   0.0000000e+00
   2.0081800e+00   0.0000000e+00
   2.0364600e+00   0.0000000e+00
   2.0647600e+00   0.0000000e+00
   2.0930400e+00   0.0000000e+00
   2.1213200e+00   0.0000000e+00
   2.1496000e+00   0.0000000e+00
   2.1778800e+00   0.0000000e+00
   2.2061800e+00   0.0000000e+00
   2.2344600e+00   0.0000000e+00
   2.2627400e+00   0.0000000e+00
   2.2910200e+00   0.0000000e+00
   2.3193200e+00   0.0000000e+00
   2.3476000e+00   0.0000000e+00
   2.3758800e+00   0.0000000e+00
   2.4041600e+00   0.0000000e+00
   2.4324400e+00   0.0000000e+00
   2.4607400e+00   0.0000000e+00
   2.4890200e+00   0.0000000e+00
   2.5173000e+00   0.0000000e+00
   2.5455800e+00   0.0000000e+00
   2.5738600e+00   0.0000000e+00
   2.6021600e+00   0.0000000e+00
   2.6304400e+00   0.0000000e+00
   2.6587200e+00   0.0000000e+00
   2.6870000e+00   0.0000000e+00
   2.7152800e+00   0.0000000e+00
   2.7435800e+00   0.0000000e+00
   2.7718600e+00   0.0000000e+00
   2.8001400e+00   0.0000000e+00
   2.8284200e+00   0.0000000e+00

